Supervised and Unsupervised Neural Network Solver for First Order Hyperbolic Nonlinear PDEs

We present a neural network-based method for learning scalar hyperbolic conservation laws. Our method replaces the traditional numerical flux in finite volume schemes with a trainable neural network while preserving the conservative structure of the scheme. The model can be trained both in a supervised setting with efficiently generated synthetic data or in an unsupervised manner, leveraging the weak formulation of the partial differential equation. We provide theoretical results that our model can perform arbitrarily well, and provide associated upper bounds on neural network size. Extensive experiments demonstrate that our method often outperforms efficient schemes such as Godunov's scheme, WENO, and Discontinuous Galerkin for comparable computational budgets. Finally, we demonstrate the effectiveness of our method on a traffic prediction task, leveraging field experimental highway data from the Berkeley DeepDrive drone dataset.

==> figs/drone_dtw/plot_data.dat <==
x y1 y2
0 1.9206216958958178 1.5849020448133198
1 2.0586396127184843 1.9332571025596073
2 1.9462273219948882 1.5873047896383166
3 1.9418453587288553 1.8046799036171632
4 1.8431760896915068 1.4416668250611204
5 2.1076241467746053 1.4696625654411815
6 1.8618376635866851 1.4891386991299977
7 2.0610581184125705 1.5593722509692467
8 2.119368439835498 1.6410924336438029
9 1.8747920238863187 1.5282162566913022
10 2.0255246977909414 1.4971893522011852
11 1.811761639915186 1.4840833678618874
12 1.883883096692354 1.4808791102666832
13 1.8016284596394012 1.4543795348761872
14 1.9171001386441333 1.4127686202928817
15 1.7460267056217624 1.423528192271117
16 2.083389612073508 1.4455852354314287
17 2.120459024290224 1.5804780847610358
18 2.160565246161838 1.6056295718094185
19 2.356480420732818 1.6646474607080541
20 2.142149667663171 1.5275228644125431
21 2.1036047106396887 1.5301699040389078
22 2.634938454244009 2.0179346144473596
23 1.8406854797685857 1.4646486686505935
24 2.3388668816870886 1.7659030796599
25 2.6483833059882045 2.153676584401705
26 2.086723379617723 1.6123596219016232
27 2.4594293726493333 2.0580554815808276
28 2.4633537903668836 2.052353029553215
29 1.856952724313105 1.5087192951355406
30 1.932978553392501 1.6363430274763775
31 1.6418288400911434 1.4411370250826556
32 1.5027842906795887 1.2441691301035698

==> figs/drone_fits/flow_metrics.txt <==
flow_name,scheme_name,l1_err_all,l1_err_train,l2_err_all,l2_err_train
greenshield,weno,0.01980,0.02391,0.00087,0.00100
greenshield,eno,0.01980,0.02390,0.00087,0.00100
greenshield,godunov,0.01992,0.02419,0.00088,0.00102
greenshield,lax_friedrichs,0.01666,0.02635,0.00060,0.00137
greenshield,engquist_osher,0.01984,0.02414,0.00087,0.00102
triangular,weno,0.01375,0.01658,0.00036,0.00051
triangular,eno,0.01367,0.01658,0.00035,0.00051
triangular,godunov,0.01352,0.01551,0.00034,0.00044
triangular,lax_friedrichs,0.01600,0.02522,0.00052,0.00127
triangular,engquist_osher,0.01350,0.01550,0.00034,0.00044
trapezoidal,weno,0.01400,0.01680,0.00036,0.00052
trapezoidal,eno,0.01403,0.01686,0.00036,0.00052
trapezoidal,godunov,0.01401,0.01571,0.00036,0.00044
trapezoidal,lax_friedrichs,0.01571,0.02529,0.00051,0.00127
trapezoidal,engquist_osher,0.01400,0.01571,0.00036,0.00044
greenberg,weno,0.01905,0.01842,0.00080,0.00059
greenberg,eno,0.01906,0.01836,0.00080,0.00059
greenberg,godunov,0.01901,0.01781,0.00081,0.00056
greenberg,lax_friedrichs,0.01528,0.02574,0.00050,0.00133
greenberg,engquist_osher,0.01891,0.01779,0.00080,0.00056
underwood,weno,0.02597,0.03275,0.00142,0.00194
underwood,eno,0.02581,0.03265,0.00141,0.00193
underwood,godunov,0.02460,0.03264,0.00134,0.00191
underwood,lax_friedrichs,0.01667,0.02776,0.00064,0.00156
underwood,engquist_osher,0.02460,0.03264,0.00134,0.00191

greenshield MSE tensor(124588.1129, dtype=torch.float64)
triangular MSE tensor(209630.6709, dtype=torch.float64)
trapezoidal MSE tensor(119592.3311, dtype=torch.float64)
greenberg MSE tensor(413663.8710, dtype=torch.float64)
underwood MSE tensor(1378186.4021, dtype=torch.float64)

==> figs/drone_fits/greenberg_flow_fn.txt <==
    @ensure_tensor
    def q(self, k):
        k = torch.clamp(k, 0, self.kmax)
        return self.c0 * k * torch.log(self.kmax / (k + 1e-7))  # k/kmax ?


{'kmax': 0.10651502420030562, 'c0': 7.0944226454411154, 'k_crits': [0.03918468757917109], 'k_crit': 0.03918468757917109, 'vmax': tensor(107.2542, dtype=torch.float64), 'w': tensor(8.7933, dtype=torch.float64)}

==> figs/drone_fits/greenshield_flow_fn.txt <==
    @ensure_tensor
    def q(self, k):
        k = torch.clamp(k, 0, self.kmax)
        return self.vmax * k * (1.0 - k / self.kmax)


{'vmax': 20.00926236204611, 'kmax': 0.10594644122744845, 'k_crit': 0.052973220613724226, 'w': -20.00926236204611}

==> figs/drone_fits/paper_uploads/flow_metrics.txt <==
flow_name,scheme_name,l1_err_all,l1_err_train,l2_err_all,l2_err_train
greenshield,weno,0.01980,0.02391,0.00087,0.00100
greenshield,eno,0.01980,0.02390,0.00087,0.00100
greenshield,godunov,0.01992,0.02419,0.00088,0.00102
greenshield,lax_friedrichs,0.01666,0.02635,0.00060,0.00137
greenshield,engquist_osher,0.01984,0.02414,0.00087,0.00102
triangular,weno,0.01375,0.01658,0.00036,0.00051
triangular,eno,0.01367,0.01658,0.00035,0.00051
triangular,godunov,0.01352,0.01551,0.00034,0.00044
triangular,lax_friedrichs,0.01600,0.02522,0.00052,0.00127
triangular,engquist_osher,0.01350,0.01550,0.00034,0.00044
trapezoidal,weno,0.01400,0.01680,0.00036,0.00052
trapezoidal,eno,0.01403,0.01686,0.00036,0.00052
trapezoidal,godunov,0.01401,0.01571,0.00036,0.00044
trapezoidal,lax_friedrichs,0.01571,0.02529,0.00051,0.00127
trapezoidal,engquist_osher,0.01400,0.01571,0.00036,0.00044
greenberg,weno,0.01905,0.01842,0.00080,0.00059
greenberg,eno,0.01906,0.01836,0.00080,0.00059
greenberg,godunov,0.01901,0.01781,0.00081,0.00056
greenberg,lax_friedrichs,0.01528,0.02574,0.00050,0.00133
greenberg,engquist_osher,0.01891,0.01779,0.00080,0.00056
underwood,weno,0.02597,0.03275,0.00142,0.00194
underwood,eno,0.02581,0.03265,0.00141,0.00193
underwood,godunov,0.02460,0.03264,0.00134,0.00191
underwood,lax_friedrichs,0.01667,0.02776,0.00064,0.00156
underwood,engquist_osher,0.02460,0.03264,0.00134,0.00191


==> figs/drone_fits/paper_uploads/greenberg_flow_fn.txt <==
    @ensure_tensor
    def q(self, k):
        k = torch.clamp(k, 0, self.kmax)
        return self.c0 * k * torch.log(self.kmax / (k + 1e-7))  # k/kmax ?


{'kmax': 0.10651502420030562, 'c0': 7.0944226454411154, 'k_crits': [0.03918468757917109], 'k_crit': 0.03918468757917109, 'vmax': tensor(107.2542, dtype=torch.float64), 'w': tensor(8.7933, dtype=torch.float64)}

==> figs/drone_fits/paper_uploads/greenshield_flow_fn.txt <==
    @ensure_tensor
    def q(self, k):
        k = torch.clamp(k, 0, self.kmax)
        return self.vmax * k * (1.0 - k / self.kmax)


{'vmax': 20.00926236204611, 'kmax': 0.10594644122744845, 'k_crit': 0.052973220613724226, 'w': -20.00926236204611}

==> figs/drone_fits/paper_uploads/trapezoidal_flow_fn.txt <==
    @ensure_tensor
    def q(self, k):
        k = torch.clamp(k, 0, self.kmax)
        return torch.where(
            k < self.kcrit0,
            self.vmax * k,
            torch.where(
                k < self.kcrit1,
                (self.q_max1 - self.q_max2) / (self.kcrit0 - self.kcrit1) * (k - self.kcrit0) + self.q_max1,
                self.w * (k - self.kmax),
            ),
        )


{'vmax': 39.490423664489114, 'w': -4.576839560313207, 'kmax': 0.1424900844364404, 'q_max1': 0.46717179925190266, 'q_max2': 0.46717179925190266, 'kcrit0': 0.011830002210687765, 'kcrit1': 0.040417072460479264, 'k_crits': [0.011830002210687765, 0.040417072460479264], 'k_crit': 0.040417072460479264}

==> figs/drone_fits/paper_uploads/triangular_flow_fn.txt <==
    @ensure_tensor
    def q(self, k):
        k = torch.clamp(k, 0, self.kmax)
        return torch.where(k < self.k_crit, self.vmax * k, self.w * (k - self.kmax))


{'vmax': 39.42163929421088, 'w': -4.587780732180063, 'kmax': 0.15286796705239508, 'k_crit': 0.01593578632460856}

==> figs/drone_fits/paper_uploads/underwood_flow_fn.txt <==
    @ensure_tensor
    def q(self, k):
        k = torch.clamp(k, 0, self.kmax)
        return self.c1 * self.exp1 * k * torch.exp(-self.c2 * k)


{'kmax': 0.24861444710110364, 'c1': 0.6837164637133242, 'c2': 2.021423791334268, 'exp1': 2.718281828459045, 'vmax': tensor(1.8585, dtype=torch.float64), 'w': tensor(0.5593, dtype=torch.float64), 'k_crit': 0.4947008164675536, 'breakpoints': tensor([0.0000, 0.0070, 0.0139, 0.0209, 0.0279, 0.0348, 0.0418, 0.0488, 0.0558,
        0.0627, 0.0697, 0.0767, 0.0836, 0.0906, 0.0976, 0.1045, 0.1115, 0.1185,
        0.1255, 0.1324, 0.1394, 0.1464, 0.1533, 0.1603, 0.1673, 0.1742, 0.1812,
        0.1882, 0.1952, 0.2021, 0.2091, 0.2161, 0.2230, 0.2300, 0.2370, 0.2439,
        0.2509, 0.2579, 0.2648, 0.2718, 0.2788, 0.2858, 0.2927, 0.2997, 0.3067,
        0.3136, 0.3206, 0.3276, 0.3345, 0.3415, 0.3485, 0.3555, 0.3624, 0.3694,
        0.3764, 0.3833, 0.3903, 0.3973, 0.4042, 0.4112, 0.4182, 0.4252, 0.4321,
        0.4391, 0.4461, 0.4530, 0.4600, 0.4670, 0.4739, 0.4809, 0.4879, 0.4948,
        0.5018, 0.5088, 0.5158, 0.5227, 0.5297, 0.5367, 0.5436, 0.5506, 0.5576,
        0.5645, 0.5715, 0.5785, 0.5855, 0.5924, 0.5994, 0.6064, 0.6133, 0.6203,
        0.6273, 0.6342, 0.6412, 0.6482, 0.6552, 0.6621, 0.6691, 0.6761, 0.6830,
        0.6900]), 'slopes': tensor([-9.8643e-01, -9.5964e-01, -9.3496e-01, -9.1062e-01, -8.8805e-01,
        -8.6581e-01, -8.4498e-01, -8.2450e-01, -8.0511e-01, -7.8612e-01,
        -7.6797e-01, -7.5025e-01, -7.3317e-01, -7.1656e-01, -7.0042e-01,
        -6.8477e-01, -6.6945e-01, -6.5468e-01, -6.4009e-01, -6.2608e-01,
        -6.1214e-01, -5.9883e-01, -5.8548e-01, -5.7279e-01, -5.5998e-01,
        -5.4786e-01, -5.3554e-01, -5.2392e-01, -5.1208e-01, -5.0088e-01,
        -4.8952e-01, -4.7870e-01, -4.6778e-01, -4.5731e-01, -4.4679e-01,
        -4.3664e-01, -4.2651e-01, -4.1665e-01, -4.0687e-01, -3.9729e-01,
        -3.8784e-01, -3.7853e-01, -3.6939e-01, -3.6031e-01, -3.5146e-01,
        -3.4262e-01, -3.3404e-01, -3.2541e-01, -3.1709e-01, -3.0866e-01,
        -3.0058e-01, -2.9235e-01, -2.8450e-01, -2.7645e-01, -2.6880e-01,
        -2.6095e-01, -2.5347e-01, -2.4584e-01, -2.3851e-01, -2.3107e-01,
        -2.2388e-01, -2.1663e-01, -2.0959e-01, -2.0252e-01, -1.9560e-01,
        -1.8870e-01, -1.8191e-01, -1.7518e-01, -1.6851e-01, -1.6194e-01,
        -1.5538e-01, -1.4896e-01, -1.4251e-01, -1.3623e-01, -1.2989e-01,
        -1.2375e-01, -1.1751e-01, -1.1150e-01, -1.0536e-01, -9.9480e-02,
        -9.3428e-02, -8.7661e-02, -8.1726e-02, -7.6046e-02, -7.0233e-02,
        -6.4633e-02, -5.8937e-02, -5.3415e-02, -4.7831e-02, -4.2384e-02,
        -3.6908e-02, -3.1533e-02, -2.6162e-02, -2.0857e-02, -1.5588e-02,
        -1.0350e-02, -5.1790e-03, -6.8400e-04,  0.0000e+00]), 'intercepts': tensor([0.2500, 0.2498, 0.2495, 0.2490, 0.2483, 0.2476, 0.2467, 0.2457, 0.2446,
        0.2434, 0.2421, 0.2408, 0.2394, 0.2379, 0.2363, 0.2346, 0.2329, 0.2312,
        0.2294, 0.2275, 0.2256, 0.2236, 0.2216, 0.2195, 0.2174, 0.2153, 0.2130,
        0.2109, 0.2085, 0.2063, 0.2039, 0.2016, 0.1991, 0.1967, 0.1942, 0.1918,
        0.1892, 0.1867, 0.1841, 0.1815, 0.1788, 0.1762, 0.1735, 0.1708, 0.1681,
        0.1653, 0.1625, 0.1597, 0.1569, 0.1541, 0.1512, 0.1483, 0.1455, 0.1425,
        0.1396, 0.1366, 0.1337, 0.1307, 0.1277, 0.1246, 0.1216, 0.1186, 0.1155,
        0.1124, 0.1093, 0.1062, 0.1031, 0.0999, 0.0968, 0.0936, 0.0904, 0.0872,
        0.0840, 0.0808, 0.0775, 0.0743, 0.0710, 0.0678, 0.0644, 0.0612, 0.0578,
        0.0546, 0.0512, 0.0479, 0.0445, 0.0412, 0.0378, 0.0344, 0.0310, 0.0276,
        0.0242, 0.0208, 0.0173, 0.0139, 0.0104, 0.0070, 0.0035, 0.0005, 0.0000]), 'positive_breakpoints_p': tensor([0.0070, 0.0139, 0.0209, 0.0279, 0.0348, 0.0418, 0.0488, 0.0558, 0.0627,
        0.0697, 0.0767, 0.0836, 0.0906, 0.0976, 0.1045, 0.1115, 0.1185, 0.1255,
        0.1324, 0.1394, 0.1464, 0.1533, 0.1603, 0.1673, 0.1742, 0.1812, 0.1882,
        0.1952, 0.2021, 0.2091, 0.2161, 0.2230, 0.2300, 0.2370, 0.2439, 0.2509,
        0.2579, 0.2648, 0.2718, 0.2788, 0.2858, 0.2927, 0.2997, 0.3067, 0.3136,
        0.3206, 0.3276, 0.3345, 0.3415, 0.3485, 0.3555, 0.3624, 0.3694, 0.3764,
        0.3833, 0.3903, 0.3973, 0.4042, 0.4112, 0.4182, 0.4252, 0.4321, 0.4391,
        0.4461, 0.4530, 0.4600, 0.4670, 0.4739, 0.4809, 0.4879, 0.4948, 0.5018,
        0.5088, 0.5158, 0.5227, 0.5297, 0.5367, 0.5436, 0.5506, 0.5576, 0.5645,
        0.5715, 0.5785, 0.5855, 0.5924, 0.5994, 0.6064, 0.6133, 0.6203, 0.6273,
        0.6342, 0.6412, 0.6482, 0.6552, 0.6621, 0.6691, 0.6761, 0.6830, 0.6900]), 'slopes_p': tensor([3.6098, 3.6842, 3.5274, 3.3568, 3.2149, 3.0874, 2.9580, 2.8586, 2.7592,
        2.6599, 2.5719, 2.4967, 2.4226, 2.3370, 2.2842, 2.2164, 2.1641, 2.1101,
        2.0482, 2.0033, 1.9520, 1.9126, 1.8757, 1.8189, 1.7907, 1.7484, 1.7269,
        1.6841, 1.6488, 1.6207, 1.5842, 1.5569, 1.5431, 1.4986, 1.4843, 1.4581,
        1.4299, 1.4131, 1.3844, 1.3700, 1.3380, 1.3344, 1.3029, 1.2845, 1.2678,
        1.2489, 1.2345, 1.2202, 1.2046, 1.1764, 1.1777, 1.1490, 1.1346, 1.1275,
        1.1134, 1.0990, 1.0856, 1.0778, 1.0620, 1.0450, 1.0402, 1.0204, 1.0085,
        1.0134, 0.9848, 0.9809, 0.9743, 0.9527, 0.9532, 0.9450, 0.9348, 0.9182,
        0.9135, 0.8992, 0.8992, 0.8848, 0.8848, 0.8698, 0.8636, 0.8494, 0.8491,
        0.8492, 0.8284, 0.8270, 0.8146, 0.8136, 0.7993, 0.7993, 0.7944, 0.7780,
        0.7824, 0.7737, 0.7637, 0.7637, 0.7493, 0.7493, 0.7350, 0.3747, 0.0000]), 'intercepts_p': tensor([-0.9980, -0.9985, -0.9963, -0.9928, -0.9888, -0.9844, -0.9790, -0.9741,
        -0.9686, -0.9623, -0.9562, -0.9504, -0.9442, -0.9365, -0.9313, -0.9242,
        -0.9184, -0.9120, -0.9042, -0.8983, -0.8912, -0.8854, -0.8797, -0.8706,
        -0.8659, -0.8585, -0.8546, -0.8466, -0.8397, -0.8340, -0.8264, -0.8205,
        -0.8174, -0.8072, -0.8038, -0.7974, -0.7903, -0.7860, -0.7784, -0.7745,
        -0.7655, -0.7645, -0.7553, -0.7498, -0.7447, -0.7387, -0.7341, -0.7294,
        -0.7242, -0.7146, -0.7150, -0.7048, -0.6996, -0.6970, -0.6917, -0.6862,
        -0.6809, -0.6778, -0.6714, -0.6645, -0.6624, -0.6540, -0.6489, -0.6511,
        -0.6383, -0.6365, -0.6335, -0.6234, -0.6237, -0.6197, -0.6147, -0.6065,
        -0.6042, -0.5969, -0.5969, -0.5894, -0.5894, -0.5813, -0.5779, -0.5701,
        -0.5699, -0.5700, -0.5581, -0.5573, -0.5500, -0.5495, -0.5409, -0.5409,
        -0.5379, -0.5277, -0.5304, -0.5249, -0.5185, -0.5185, -0.5091, -0.5091,
        -0.4995, -0.2560,  0.0000])}

==> figs/drone_fits/trapezoidal_flow_fn.txt <==
    @ensure_tensor
    def q(self, k):
        k = torch.clamp(k, 0, self.kmax)
        return torch.where(
            k < self.kcrit0,
            self.vmax * k,
            torch.where(
                k < self.kcrit1,
                (self.q_max1 - self.q_max2) / (self.kcrit0 - self.kcrit1) * (k - self.kcrit0) + self.q_max1,
                self.w * (k - self.kmax),
            ),
        )


{'vmax': 39.490423664489114, 'w': -4.576839560313207, 'kmax': 0.1424900844364404, 'q_max1': 0.46717179925190266, 'q_max2': 0.46717179925190266, 'kcrit0': 0.011830002210687765, 'kcrit1': 0.040417072460479264, 'k_crits': [0.011830002210687765, 0.040417072460479264], 'k_crit': 0.040417072460479264}

==> figs/drone_fits/triangular_flow_fn.txt <==
    @ensure_tensor
    def q(self, k):
        k = torch.clamp(k, 0, self.kmax)
        return torch.where(k < self.k_crit, self.vmax * k, self.w * (k - self.kmax))


{'vmax': 39.42163929421088, 'w': -4.587780732180063, 'kmax': 0.15286796705239508, 'k_crit': 0.01593578632460856}

==> figs/drone_fits/underwood_flow_fn.txt <==
    @ensure_tensor
    def q(self, k):
        k = torch.clamp(k, 0, self.kmax)
        return self.c1 * self.exp1 * k * torch.exp(-self.c2 * k)


{'kmax': 0.17869237009486455, 'c1': 13.874974116187104, 'c2': 28.990779335400976, 'exp1': 2.718281828459045, 'vmax': tensor(37.7161, dtype=torch.float64), 'w': tensor(-0.8870, dtype=torch.float64), 'k_crit': 0.03449372603719171, 'breakpoints': tensor([0.0000, 0.0070, 0.0139, 0.0209, 0.0279, 0.0348, 0.0418, 0.0488, 0.0558,
        0.0627, 0.0697, 0.0767, 0.0836, 0.0906, 0.0976, 0.1045, 0.1115, 0.1185,
        0.1255, 0.1324, 0.1394, 0.1464, 0.1533, 0.1603, 0.1673, 0.1742, 0.1812,
        0.1882, 0.1952, 0.2021, 0.2091, 0.2161, 0.2230, 0.2300, 0.2370, 0.2439,
        0.2509, 0.2579, 0.2648, 0.2718, 0.2788, 0.2858, 0.2927, 0.2997, 0.3067,
        0.3136, 0.3206, 0.3276, 0.3345, 0.3415, 0.3485, 0.3555, 0.3624, 0.3694,
        0.3764, 0.3833, 0.3903, 0.3973, 0.4042, 0.4112, 0.4182, 0.4252, 0.4321,
        0.4391, 0.4461, 0.4530, 0.4600, 0.4670, 0.4739, 0.4809, 0.4879, 0.4948,
        0.5018, 0.5088, 0.5158, 0.5227, 0.5297, 0.5367, 0.5436, 0.5506, 0.5576,
        0.5645, 0.5715, 0.5785, 0.5855, 0.5924, 0.5994, 0.6064, 0.6133, 0.6203,
        0.6273, 0.6342, 0.6412, 0.6482, 0.6552, 0.6621, 0.6691, 0.6761, 0.6830,
        0.6900]), 'slopes': tensor([-9.8643e-01, -9.5964e-01, -9.3496e-01, -9.1062e-01, -8.8805e-01,
        -8.6581e-01, -8.4498e-01, -8.2450e-01, -8.0511e-01, -7.8612e-01,
        -7.6797e-01, -7.5025e-01, -7.3317e-01, -7.1656e-01, -7.0042e-01,
        -6.8477e-01, -6.6945e-01, -6.5468e-01, -6.4009e-01, -6.2608e-01,
        -6.1214e-01, -5.9883e-01, -5.8548e-01, -5.7279e-01, -5.5998e-01,
        -5.4786e-01, -5.3554e-01, -5.2392e-01, -5.1208e-01, -5.0088e-01,
        -4.8952e-01, -4.7870e-01, -4.6778e-01, -4.5731e-01, -4.4679e-01,
        -4.3664e-01, -4.2651e-01, -4.1665e-01, -4.0687e-01, -3.9729e-01,
        -3.8784e-01, -3.7853e-01, -3.6939e-01, -3.6031e-01, -3.5146e-01,
        -3.4262e-01, -3.3404e-01, -3.2541e-01, -3.1709e-01, -3.0866e-01,
        -3.0058e-01, -2.9235e-01, -2.8450e-01, -2.7645e-01, -2.6880e-01,
        -2.6095e-01, -2.5347e-01, -2.4584e-01, -2.3851e-01, -2.3107e-01,
        -2.2388e-01, -2.1663e-01, -2.0959e-01, -2.0252e-01, -1.9560e-01,
        -1.8870e-01, -1.8191e-01, -1.7518e-01, -1.6851e-01, -1.6194e-01,
        -1.5538e-01, -1.4896e-01, -1.4251e-01, -1.3623e-01, -1.2989e-01,
        -1.2375e-01, -1.1751e-01, -1.1150e-01, -1.0536e-01, -9.9480e-02,
        -9.3428e-02, -8.7661e-02, -8.1726e-02, -7.6046e-02, -7.0233e-02,
        -6.4633e-02, -5.8937e-02, -5.3415e-02, -4.7831e-02, -4.2384e-02,
        -3.6908e-02, -3.1533e-02, -2.6162e-02, -2.0857e-02, -1.5588e-02,
        -1.0350e-02, -5.1790e-03, -6.8400e-04,  0.0000e+00]), 'intercepts': tensor([0.2500, 0.2498, 0.2495, 0.2490, 0.2483, 0.2476, 0.2467, 0.2457, 0.2446,
        0.2434, 0.2421, 0.2408, 0.2394, 0.2379, 0.2363, 0.2346, 0.2329, 0.2312,
        0.2294, 0.2275, 0.2256, 0.2236, 0.2216, 0.2195, 0.2174, 0.2153, 0.2130,
        0.2109, 0.2085, 0.2063, 0.2039, 0.2016, 0.1991, 0.1967, 0.1942, 0.1918,
        0.1892, 0.1867, 0.1841, 0.1815, 0.1788, 0.1762, 0.1735, 0.1708, 0.1681,
        0.1653, 0.1625, 0.1597, 0.1569, 0.1541, 0.1512, 0.1483, 0.1455, 0.1425,
        0.1396, 0.1366, 0.1337, 0.1307, 0.1277, 0.1246, 0.1216, 0.1186, 0.1155,
        0.1124, 0.1093, 0.1062, 0.1031, 0.0999, 0.0968, 0.0936, 0.0904, 0.0872,
        0.0840, 0.0808, 0.0775, 0.0743, 0.0710, 0.0678, 0.0644, 0.0612, 0.0578,
        0.0546, 0.0512, 0.0479, 0.0445, 0.0412, 0.0378, 0.0344, 0.0310, 0.0276,
        0.0242, 0.0208, 0.0173, 0.0139, 0.0104, 0.0070, 0.0035, 0.0005, 0.0000]), 'positive_breakpoints_p': tensor([0.0070, 0.0139, 0.0209, 0.0279, 0.0348, 0.0418, 0.0488, 0.0558, 0.0627,
        0.0697, 0.0767, 0.0836, 0.0906, 0.0976, 0.1045, 0.1115, 0.1185, 0.1255,
        0.1324, 0.1394, 0.1464, 0.1533, 0.1603, 0.1673, 0.1742, 0.1812, 0.1882,
        0.1952, 0.2021, 0.2091, 0.2161, 0.2230, 0.2300, 0.2370, 0.2439, 0.2509,
        0.2579, 0.2648, 0.2718, 0.2788, 0.2858, 0.2927, 0.2997, 0.3067, 0.3136,
        0.3206, 0.3276, 0.3345, 0.3415, 0.3485, 0.3555, 0.3624, 0.3694, 0.3764,
        0.3833, 0.3903, 0.3973, 0.4042, 0.4112, 0.4182, 0.4252, 0.4321, 0.4391,
        0.4461, 0.4530, 0.4600, 0.4670, 0.4739, 0.4809, 0.4879, 0.4948, 0.5018,
        0.5088, 0.5158, 0.5227, 0.5297, 0.5367, 0.5436, 0.5506, 0.5576, 0.5645,
        0.5715, 0.5785, 0.5855, 0.5924, 0.5994, 0.6064, 0.6133, 0.6203, 0.6273,
        0.6342, 0.6412, 0.6482, 0.6552, 0.6621, 0.6691, 0.6761, 0.6830, 0.6900]), 'slopes_p': tensor([3.6098, 3.6842, 3.5274, 3.3568, 3.2149, 3.0874, 2.9580, 2.8586, 2.7592,
        2.6599, 2.5719, 2.4967, 2.4226, 2.3370, 2.2842, 2.2164, 2.1641, 2.1101,
        2.0482, 2.0033, 1.9520, 1.9126, 1.8757, 1.8189, 1.7907, 1.7484, 1.7269,
        1.6841, 1.6488, 1.6207, 1.5842, 1.5569, 1.5431, 1.4986, 1.4843, 1.4581,
        1.4299, 1.4131, 1.3844, 1.3700, 1.3380, 1.3344, 1.3029, 1.2845, 1.2678,
        1.2489, 1.2345, 1.2202, 1.2046, 1.1764, 1.1777, 1.1490, 1.1346, 1.1275,
        1.1134, 1.0990, 1.0856, 1.0778, 1.0620, 1.0450, 1.0402, 1.0204, 1.0085,
        1.0134, 0.9848, 0.9809, 0.9743, 0.9527, 0.9532, 0.9450, 0.9348, 0.9182,
        0.9135, 0.8992, 0.8992, 0.8848, 0.8848, 0.8698, 0.8636, 0.8494, 0.8491,
        0.8492, 0.8284, 0.8270, 0.8146, 0.8136, 0.7993, 0.7993, 0.7944, 0.7780,
        0.7824, 0.7737, 0.7637, 0.7637, 0.7493, 0.7493, 0.7350, 0.3747, 0.0000]), 'intercepts_p': tensor([-0.9980, -0.9985, -0.9963, -0.9928, -0.9888, -0.9844, -0.9790, -0.9741,
        -0.9686, -0.9623, -0.9562, -0.9504, -0.9442, -0.9365, -0.9313, -0.9242,
        -0.9184, -0.9120, -0.9042, -0.8983, -0.8912, -0.8854, -0.8797, -0.8706,
        -0.8659, -0.8585, -0.8546, -0.8466, -0.8397, -0.8340, -0.8264, -0.8205,
        -0.8174, -0.8072, -0.8038, -0.7974, -0.7903, -0.7860, -0.7784, -0.7745,
        -0.7655, -0.7645, -0.7553, -0.7498, -0.7447, -0.7387, -0.7341, -0.7294,
        -0.7242, -0.7146, -0.7150, -0.7048, -0.6996, -0.6970, -0.6917, -0.6862,
        -0.6809, -0.6778, -0.6714, -0.6645, -0.6624, -0.6540, -0.6489, -0.6511,
        -0.6383, -0.6365, -0.6335, -0.6234, -0.6237, -0.6197, -0.6147, -0.6065,
        -0.6042, -0.5969, -0.5969, -0.5894, -0.5894, -0.5813, -0.5779, -0.5701,
        -0.5699, -0.5700, -0.5581, -0.5573, -0.5500, -0.5495, -0.5409, -0.5409,
        -0.5379, -0.5277, -0.5304, -0.5249, -0.5185, -0.5185, -0.5091, -0.5091,
        -0.4995, -0.2560,  0.0000])}

==> figs/drone_fits/units.txt <==

              col sep=comma,
              x expr=\thisrow{density}/4/1609.34,
              y expr=\thisrow{flow}/4/3600

here units for flows are: densities in veh/m/lane, flow: veh/s/lane

==> figs/drone_fitted_fd/flow_fitting_results.txt <==
Fitting Greenshield...
MSE 83665.066356 - Best parameters: [ 39.07064867 170.87207552]
vmax = 38.0706
kmax = 170.872

Fitting Triangular...
MSE 90131.002898 - Best parameters: [ 30.67354098 -10.85099918 228.26102162]
vmax = 30.67
w = -10.85
kmax = 228.26
kcrit = -228.26 * -10.85 / (30.67 + 10.85) = 59.65

Fitting Trapezoidal...
MSE 74097.261781 - Best parameters: [  35.51957435  -14.96259016 1612.6691943   203.52459014]
vmax = 35.52
w = -14.96
qmax = 1612.67
kmax = 203.52
kcrit0 = 1612.67 / 35.52 = 45.40
kcrit1 = 1612.67 / -14.96 + 203.52 = 95.72

Fitting Greenberg...
MSE 76069.028944 - Best parameters: [192.98382022  22.71053323]
kmax = 192.98
c0 = 22.71

Fitting Underwood...
MSE 89689.496967 - Best parameters: [2.62181791e+01 1.61825273e-02 4.91872982e+02]
c1 = 26.22
c2 = 0.0162
kmax = 4918



Generating scheme predictions...
t_old.shape=(870,), t_new.shape=(8691,), density_TX.shape=(870, 39), t_old.max()=869.0, t_new.max()=869.0

MSE Greenshield ENO: 1003.797913
MSE Greenshield WENO: 1003.376892
MSE Greenshield EngquistOsher: 1005.667603
MSE Greenshield Godunov: 1015.569336
MSE Greenshield LaxFriedrichs: 698.141785
MSE Triangular ENO: 957.513489
MSE Triangular WENO: 959.156189
MSE Triangular EngquistOsher: 937.900146
MSE Triangular Godunov: 943.429016
MSE Triangular LaxFriedrichs: 726.655762
MSE Trapezoidal ENO: 1114.994629
MSE Trapezoidal WENO: 1114.531494
MSE Trapezoidal EngquistOsher: 1122.438110
MSE Trapezoidal Godunov: 1126.083496
MSE Trapezoidal LaxFriedrichs: 700.573059
MSE Greenberg ENO: 932.223816
MSE Greenberg WENO: 931.823669
MSE Greenberg EngquistOsher: 935.621216
MSE Greenberg Godunov: 942.508179
MSE Greenberg LaxFriedrichs: 616.324585
MSE Underwood ENO: 1075.457642
MSE Underwood WENO: 1073.687744
MSE Underwood EngquistOsher: 1077.927490
MSE Underwood Godunov: 1083.781006
MSE Underwood LaxFriedrichs: 629.952820

==> figs/drone_fitted_fd/units.txt <==

              x expr=\thisrow{density}/4,
              y expr=\thisrow{flow}/4


here densities in veh/miles/lane
and flows in veh/hour/lane


veh/miles -> veh/km : / 1.60934
miles/hour -> km/hour : * 1.60934
veh/hours -> veh/hours no change


% underwood: c1 e^1 x exp(-c2 x) ; assumes x in veh/miles and outputs in veh/hour. if we assume x in veh/km, we should *1.60934 both coef to make x veh/miles and that's it

% greenberg: c0 x log(xmax/x) ; same with c0 *1.60934

==> figs/drone_fitted_flows/learnt_greenberg.tikz <==
        \begin{tikzpicture}
            \tiny
            \begin{axis}[
                width=\linewidth, 
                height=.7\textwidth,
                grid=major,
                % enlargelimits=.1,
            ]
                \addplot[very thick, smooth, color=darkmagenta, domain=0:1] {-14.786 * x * ln(x + 1e-7};

            \end{axis}
        \end{tikzpicture}

==> figs/drone_fitted_flows/learnt_greenshields.tikz <==
        \begin{tikzpicture}
            \tiny
            \begin{axis}[
                width=\linewidth, 
                height=.7\textwidth,
                grid=major,
                % enlargelimits=.1,
            ]
                \addplot[very thick, smooth, color=darkmagenta, domain=0:1] {18.370*x*(1-x)};
            \end{axis}
        \end{tikzpicture}

==> figs/drone_fitted_flows/learnt_trapez.tikz <==
        \begin{tikzpicture}
            \tiny
            \begin{axis}[
                width=\linewidth, 
                height=.7\textwidth,
                grid=major,
                % enlargelimits=.1,
            ]
                \addplot[very thick, smooth, color=darkmagenta, domain=0:0.102] {37.378*x};
                \addplot[very thick, smooth, color=darkmagenta, domain=0.102:.865] {3.812556 + (x - .102) * (0 - 1.2)/(.102 - .865)};
                \addplot[very thick, smooth, color=darkmagenta, domain=0.865:1] {5.012556 -35.721 * (x-0.865)};
            \end{axis}
        \end{tikzpicture}


==> figs/drone_fitted_flows/learnt_tri.tikz <==
        \begin{tikzpicture}
            \tiny
            \begin{axis}[
                width=\linewidth, 
                height=.7\textwidth,
                grid=major,
                % enlargelimits=.1,
            ]
                \addplot[very thick, smooth, color=darkmagenta, domain=0:0.1006686315] {40.889*x};
                \addplot[very thick, smooth, color=darkmagenta, domain=0.1006686315:1] {-4.577 * (x-1)};
            \end{axis}
        \end{tikzpicture}

==> figs/drone_fitted_flows/learnt_underwood.tikz <==
        \begin{tikzpicture}
            \tiny
            \begin{axis}[
                width=\linewidth, 
                height=.7\textwidth,
                grid=major,
                % enlargelimits=.1,
            ]
                \addplot[very thick, smooth, color=darkmagenta, domain=0:1] {8.933 * exp(1) * x * exp(-2.007 * x)};
            \end{axis}
        \end{tikzpicture}


        %     def q(self, k):
        % return 0.25 * self.exp1 * k * torch.exp(-k)

==> figs/fundamental_diagram/data.csv <==
density,flow
100.54488388488507,224.32194615244254
41.604167046511115,1874.261662143164
80.9677050071578,3547.0047443082967
160.05249679470919,5416.5936743121
185.8295226917678,6430.906584884076
134.89312299590992,6304.348362717517
152.73609646160094,6453.601032736291
134.84514014005217,5878.437155522306
112.81555576673306,6070.674260397737
125.6069381456594,5118.568798733452
105.26448613089168,4763.884276503079
85.08260683422859,4368.315375425712
74.30055632525517,3299.3901126606006
70.65354060716757,4112.858015782936
70.24523570211099,3233.8879834657428
83.291695758097,3957.3655091691403
116.83200589425451,5085.838477199816
169.62438426159775,5801.593223429918
173.26579183944102,7384.389698937288
178.6762856742491,6406.078157358401
122.8620847529699,4950.746637227178
101.14764988852203,5128.326221977915
101.91759835564412,4610.655481410452
142.2363140432855,5284.242477566341
178.01418284199636,6409.78207061932
150.0176243962108,7061.89975433097
165.9230633956619,5825.850001082232
116.54348149847323,5304.165878038433
126.3382548229646,6223.2803036930645
120.96042426730308,4732.2972878274595
151.37784337803598,5715.444883069697
140.37810221732647,6324.8824229625225
118.86976392452107,5933.762999812823
125.81662719535905,5843.44519502843
88.15521226763306,4157.933752808194
118.51202247314491,5782.861860514106
115.08246084588727,4347.792493259186
88.50318356923992,3997.989293831831
83.74626282916566,4213.663810028406
81.27944102029221,2596.2884335534163
113.65241824982633,3559.217289935354
136.14229253858264,4795.931476461781
110.72038608156983,5759.814767855482
164.16179437667046,6950.887275265383
203.7759272785358,6881.883006178277
218.7093303511995,6460.078914995561
173.71589400558463,6096.466300047937
153.42824350939213,6143.2018898998285
161.75073249179056,6911.734082375559
197.92255034280123,7405.225988531975
220.01702897316608,7640.829181117224
210.6140441203863,7474.681279500577
181.32700738364082,6937.924805468519
155.92853836468998,6323.483392244743
177.8799865463206,6418.69680044258
129.81216323031188,5877.862588531777
144.7662317523174,6425.336323179613
168.4569076794396,6961.370764784681
201.99284603830557,7178.376358279737
224.10101143504818,8589.22994221222
228.21322802006793,7467.791012522588
150.66890708339125,6449.907470810203
143.1186439601338,6665.107579977279
124.80207583582789,4935.173266306163
135.31911987466864,5099.741398429447
116.15383700656336,5029.441768059799
102.94129764590593,4366.566422848149
123.34287534322735,4795.032408329641
121.59768549332163,4752.404559305607
120.80271493022899,4301.573814072586
88.44504491430229,4992.850664441075
112.00662287624345,4286.927550121928
85.82742734475819,3235.8864391835787
85.84912073809618,3368.4751579907797
58.62072528478378,2086.8910443540863
33.03527091518179,2392.2856416768996
113.24555692685854,4387.7912532616265
137.94652862847963,4776.741835691605
148.55702165093635,5547.901587558368
158.06667960946365,5208.111170168256
139.05579185630828,4304.070233222496
108.90187432972161,5021.398152568691
143.03102730154532,3996.3666877506166
124.19590782341476,4295.090043962384
120.3714143951833,3978.4679821205755
96.04349334644047,3029.9475344348607
78.25066463066999,3108.931208101311
73.87153975978156,3279.334823020596
97.21003317498666,2896.79742032433
82.22997318615562,3259.981464234445
113.36685841804947,4021.549200105659
104.20226999752711,3283.969232774806
95.00189940326928,3966.2453687604457
136.26274846904374,3969.2294032052414
116.95717712939715,4101.206143352813
167.88481898829036,4689.168666685677
196.68057755259355,5430.790941388965
201.64971414368955,4965.259773658385
241.67893472390747,3943.29854983469
246.72258342274316,4342.785487949151
298.08041479866387,3531.9808702065857
323.28914316749234,3520.977239018788
312.4258377969215,3968.9786037176314
337.16262637254823,2781.761731528859
344.57284866413914,2643.604004591386
396.8925055605034,2435.519200287016
403.5363975206969,2527.7621963804477
436.3194676844157,2572.8774626853137
437.2305416827619,2953.7933345523256
486.33453859932007,3597.534856686311
493.0142293102955,2386.2217562332844
480.0156821274434,2845.0942313029714
449.6124042654474,3014.4264472443206
474.79443269014473,1716.2222768591619
476.9518352144245,2220.013045261083
448.0315142481975,1348.399713555248
431.0127339017787,2891.624302757519
441.54957245189513,3605.1478209666566
406.9352808681533,4502.435477028064
411.3124013270585,5145.080584322622
363.3899157702475,5252.155828244951
353.17518604184056,5991.2300443388185
335.3805751695617,5644.3442409987865
338.9829584769325,5850.114451847496
303.2648591867845,5948.0280006097455
313.11083871505116,6109.759559831178
327.9824569860087,6647.285893769689
309.0523033355981,6913.604442508122
320.0706718540153,7201.727945410937
300.4713138592909,6141.1073185559335
292.21633727503206,5732.665645264584
274.793763046606,5458.139212579699
312.2748702261128,4569.250715600631
300.55508325017115,5604.303451125726
300.00236077874956,6823.426180449326
350.88187289677376,8312.387816750685
324.5752533549557,7811.829010818425
324.647041790655,8198.561135954325
352.1882592637009,7226.669521735133
286.0222057449267,5821.330808560878
318.3051654425801,5898.9583229441405
304.1160367538503,5646.076899276096
304.147663844266,6462.704672119709
312.09025230067954,6657.732991441601
347.8624826034282,6877.470155335203
356.17640054144874,7018.1972699177095
358.10570867827965,7126.140270436575
320.82287221946285,7807.088201072285
333.9716628187471,7932.71831411501
365.0229798406259,7352.724868008519
328.4949309833379,6889.82256651173
322.5980812795715,7327.055865020116
318.53331078646295,7385.95365325495
363.2193399325964,8357.761654410251
321.0404519027741,9050.647855290083
334.8304383163598,7503.42006302197
347.31058178957335,6827.884344863828
305.43879288513244,6584.38580063776
296.70937408524594,5542.429676970865
320.68647924019194,6252.6906605229215
296.0418473924419,7649.871898680155
378.6627415208857,8340.807145449446
346.6331903512757,8586.526371876582
373.8518449663875,8537.921098044717
334.33416711303704,7405.064479618782
319.2891242719937,6054.421567054853
291.08892097546493,6297.47364140217
326.9095542675024,6201.63119095627
326.95590682017234,5767.568184293174
377.2586923951234,6128.408274689349
404.94030867020933,5893.954548059316
448.95280329918523,5488.034493125464
479.94066633821717,5013.787370287988
538.6851973594871,4730.461170108004
557.3035738024652,3946.2804815650443
589.4501641100477,3701.670073445646
625.3442005612804,3640.9983449536685
648.0788835734169,2887.8831574553788
716.7045874138767,3067.618378032072
701.0400214568501,2247.7220890600342
715.7077519654403,1869.666213141628
692.3118993892249,2153.1475460532233
680.9213365171372,1897.7991127232604
680.1689919455594,2263.088517042116
653.852926753147,2498.195185818809
644.5304898110855,2752.8339599058636
657.8457955727906,3506.3111912705485
608.0512942528197,3913.3819602417707
578.5358408912798,4226.46551338795
546.2212351388422,4837.791168527245
507.33829584462796,4732.985717060632
484.912223587461,5404.095489924667
460.5139430973219,5930.022112307793
386.0519153120225,6130.884432093677
366.89001296207465,6078.713967107251
383.91223541705267,6205.84385904301
330.4250699936807,5681.766773273816
316.61146104064784,6255.169506476166
342.68876355847465,5788.452184514837
310.55017948230864,5534.510713377147
334.4685941266594,6106.747022024006
324.5007144428529,6252.470032911621
322.83856221595136,6792.012485469268
322.66536352918524,7069.7027417755935
304.15207853733244,6370.994237284332
313.7306657721755,5756.545418857357
329.05695910884236,5415.00402390069
325.1476340609861,6103.042548055675
333.43182540929445,6102.900001045286
299.9775137961777,7266.727054316857
286.7063602541766,7298.140075176737
290.99520924538587,6952.42852210094
286.5219391428168,7284.381327649452
286.6539886147862,6056.003180633872
280.15792244183586,7485.415377753391
259.22177588713123,6730.887887339289
253.64782024619177,5589.295383207121
257.6992329862367,6984.77427919911
206.05585227835954,5921.1977767295775
212.26009833574582,6453.736084956943
216.94850898072238,7156.307170470879
255.44209556326223,6573.542367173951
216.69447623848563,6954.995534917306
270.3151455693318,6699.69065300532
265.4870985003949,7498.239437439256
259.2531630086991,8093.216748270957
266.88573635800185,7813.459513836539
277.7698365027552,7603.854456911023
272.6973087062951,7074.965000574549
255.87097014233916,7055.75328903707
245.25526979440318,6965.032658592311
225.1403226687489,6747.251376599497
233.1374742484659,6552.427871049037
239.47631558593366,6362.797237122332
246.14382048053272,6862.833164859334
277.06106359811866,7438.104535616721
257.6478123349369,7050.287457140632
267.4065001134986,7606.092514990935
261.68886779165274,7168.324686331294
236.08810411801466,6877.151518995939
266.60445524046764,7707.881713051585
294.01361422768235,7591.2197053183445
330.4847090030195,8738.081807720144
311.3339809642342,8332.308543635956
302.74771346297115,8201.497594645005
275.79722509854645,7753.727073480349
302.0192197153583,5992.937638517292
273.26539005369295,5809.750047219182
308.7623112178002,6013.601464368615
304.1264537018089,6349.569616737132
308.1104351252198,7635.064246682712
338.5600985637056,8727.941131295933
410.0915176361871,8573.491557122034
382.3754780701975,8222.09080680008
389.7449759008975,7885.23897112056
384.719235640131,6801.219408012699
366.12394150477127,6444.1452210710295
369.361546259128,5706.2422050445975
330.375023813032,5329.998888366572
314.9583009102889,6044.798918575588
293.7522646781239,4883.513947187913
281.17399028242994,4453.947307125522
292.6913539634274,4568.489539329545
274.5511825158382,3635.667608524158
288.94391643269955,4923.838118272334
323.18023614532,6454.72988471767
351.75352518542786,6032.290009239991
354.1482242039296,7253.668974997857
357.93892672293185,7231.833825933841
391.41755644461693,6560.083048573488
413.30634869846875,5123.415784097065
370.4323829176403,4778.986362094945
418.89218358817897,4093.0118592815643
447.8085840226711,4053.888744088142
431.9068702388434,4388.651305496485
438.0715736405774,4985.469560494481
457.1844980373225,4831.65678434249
471.125558408173,5114.9911202349995
469.44712545850047,5259.037861005195
477.87244008108615,4617.845974929137
514.5155095334625,4222.1085330688165
542.8940215410286,4350.609479376204
552.4376306613183,4598.402249397364
583.2637620600567,3945.3232601550844
591.5554764073853,4511.344968803557
606.0771519546946,4177.207810715841
587.3592331868949,3984.3412282341965
594.0332295447904,4064.206804202019
550.1335656303634,3637.454540778142
559.3375904007632,3297.784948352613
524.4367740657599,3751.956359120622
536.3821045822621,4360.25581362163
513.1101640853259,4693.086358075129
481.53435310478216,5142.3268229845135
440.9567892839867,6116.68665438249
442.2876906205164,5978.461055931268
427.9252272386301,6013.873751667762
448.24034839151665,6935.736403625833
432.8403589838913,6044.920195632081
405.69074984169254,6858.1959251603685
378.915963048797,6762.566155530859
340.6263202085604,6448.3333169740745
328.0183960672825,6556.96698162369
323.1930350508148,5411.217406929457
304.46682364216645,5828.795730901971
363.4808862791069,6430.092609584028
363.7930065371316,6659.23311764085
333.7238355837373,8312.502804469988
364.4312130803494,7936.803029570075
361.2076663101352,7842.296697201404
358.04806159125167,7605.580062286294
357.9360253174943,7311.129180939939
293.25859158843247,7208.904469011499
319.32708183279175,6760.844894444464
282.01816808163926,7125.340843488024
325.0437112281692,6767.68591867687
343.98817192491305,7623.212055564991
308.5142329810411,8289.103472239807
334.6610500341437,8232.21514496839
333.28934578004095,8509.68587690686
302.6170365543493,7495.13779514169
343.94040106390423,7493.066176068779
292.5498661621722,7781.356887326031
283.84686937876415,7204.079283716124
277.30301237901085,7642.808738782659
272.9891989789677,6905.9896731444205
265.41967412641606,6240.089731997168
266.25529988815947,6918.658696240617
257.19632379922166,6467.958355753913
248.43047015887578,7208.487836244093
299.7418264882616,6789.620684493782
276.7489045827733,6422.1586984715
355.8997918695738,6498.216098708756
389.8004929218846,5729.836517209253
410.8083984864057,6169.439887510252
438.49058816274436,5342.763816408994
468.4824953733522,5627.575049945737
496.06518207809233,4816.143948080448
508.1438748206516,4007.4917150921556
555.1861756896485,3986.731557326638
611.8863691508095,3354.2320106485495
640.9340848383337,2841.8101666401185
684.8964517047172,2551.0852347889445
692.8614516599142,1860.9989093345475
727.4501869247897,1816.9618235231944
738.8675952904737,1001.4688398301345
759.3792133214012,1474.9168616042534
725.5747273916359,983.494351463573
157.60814500456385,1398.8808155733307
114.70700286212107,1644.90895463049
93.77764819581586,2881.539270485047
92.23670517516824,3272.060160454026
130.32553481080842,5031.93752839718
172.78407846436403,6596.830960858606
169.45513633425878,6719.10367118904
171.88768938937278,6392.129522839575
136.62180230521963,6152.867073538728
143.44085831656568,6153.090333197668
124.04988285208997,5332.891898548305
110.01094750837682,5080.237442076615
126.12518863849242,4277.649670735051
85.27588914950303,3190.8901627916675
55.109269353764105,3352.541858368629
83.96864577618578,3582.322753163851
85.35161290296863,3856.224963909037
121.13329540296837,4409.441167025241
147.2204355837133,5613.139772752004
187.24698476481905,6518.521623150176
193.8509851264182,6009.492910280744
110.73890009811853,5299.09668327416
133.30200500887503,5053.699839737972
123.94845846677875,4340.842354752776
142.93639572897308,5261.567933978012
182.2392686724017,6880.323880580397
164.71380209368456,7114.509418418833
167.23822154812837,6623.490482829124
141.87121546231427,5591.272374833395
148.33674840470894,6280.051112004796
116.14443426741714,4772.700193939127
149.98257832775738,5326.706781063256
158.14675765933245,5826.580062181716
132.84270903694173,5489.928647963422
139.70160284177294,5799.585636903303
108.39725415291977,4771.0419001245145
103.75457025803793,5644.149563999477
109.741852204068,4261.361720228995
88.48865547368179,3874.664455339399
86.358430559404,3980.288878301328
65.91575401214337,2592.922249633077
105.38548565251921,3233.2978208202044
106.4217649103135,4445.9798354010945
159.6290337598313,5386.491952715587
187.42213103373723,6044.667104691606
215.21160015934862,6794.87449499972
177.2819234158689,6827.860751398663
194.29232038000364,6575.878125907609
182.68634445826845,6592.014980684039
164.23166701085904,6466.776347905638
205.1523842641292,7267.531142539429
264.1968504575981,7883.539074751394
221.26809455810908,7619.089061663344
200.78130496465494,6794.307511604386
163.4359345743398,6526.43684658008
164.4952055584682,6483.170222545087
161.05566059200586,5754.843315787094
168.89700375146666,6521.906330475621
188.00687536888123,7158.896298309074
200.2719563756702,6730.855041702998
216.04322166568033,7930.87528501373
206.99627131799042,8402.798799937878
168.31017462188515,6087.467892885762
174.5122005744173,6555.702837262528
151.9857866076444,6198.980216250965
145.44806187544066,4757.653708716566
110.68410373470664,4942.722350993169
144.6274735876668,4640.384647535121
134.95214440298287,4276.235684774633
136.77349012966812,5038.196399158012
120.65020780484052,4682.126397678769
106.55699137307523,5138.846542556062
136.95672480910918,4196.360356363048
105.51076560862246,3339.042148862626
108.08029855710146,3328.613505418377
52.56016948125494,2163.011110602284
82.73551765642529,2660.204900236006
110.9472055273463,3176.2589320323627
118.93376542269684,4339.296097146483
179.26136398376016,4702.558572483377
143.59706933267677,5022.638982129796
140.50587026414559,4729.875450908831
196.8926495389028,4879.821416283057
189.25992454350853,4934.520258360127
174.11526618066628,4753.924134359495
163.37605447511237,4249.7143642479705
140.12601700855976,3106.498986514633
188.26408410362734,2367.0280925346074
156.72785443794535,3156.634811931778
133.84806129939,3218.6975853246545
134.26324340781318,2699.3801488882727
188.6202243773463,3982.9664347430485
185.19169880030452,2777.9149363971333
205.46344111452828,3332.9977518380624
262.46202289898594,3915.1388775247046
291.1314578113702,2813.5606243907787
331.8601336138151,3056.988052658906
382.62092498335033,3143.794019105506
388.7047430391894,2969.5644958809107
445.8553235567614,2843.377630277207
442.79056698729244,2894.1383054200505
469.31230189233673,2097.282066039804
524.5901207572366,1784.7487098672727
530.9804982607772,1945.8395177278398
505.81675517466766,1788.3181686349424
518.375658437216,1853.041611931187
520.2829500385952,2149.9136574234167
545.2554746362113,1360.1223806837436
558.2659263023845,1849.4499915240403
535.8792373873532,1348.1544160249193
533.4247082570049,1531.3458384517135
501.6898977130293,2395.6803786049277
504.694883198943,2507.314111640521
498.6267622738175,4382.955576837936
429.97981358668517,3891.828900912541
423.8901860656293,4289.128219279559
405.8437175937555,5130.137349954853
375.7295463651248,4822.238865536959
375.1637697323117,6140.085831130809
350.30604250011953,5822.425892315625
337.09302964532924,5834.5507497629
312.4375752657958,6080.189364026651
318.5131328832452,6122.451973113681
267.78332329360256,6739.6398928024255
259.799856606501,6860.576686890207
298.52108949629354,5691.40924050212
321.77564950856623,5804.401116276964
281.6914245513506,5732.935556968457
274.7031645213668,5858.432405963603
282.1073522618782,6772.516582177663
292.5796916716779,7126.516080537442
269.73307040803616,6339.116513956632
259.09698898454747,5980.965507491987
250.55962232998445,5388.512848255261
254.50518268524763,5428.554922995666
275.9390446920181,6285.845181137124
313.62624438278755,7281.122891118271
279.1382676928897,8165.909111454256
306.04725711915046,7914.056397467815
309.33257760989494,8022.534987730416
277.67898124295306,6802.290974514542
259.90625134204845,5898.96597654742
290.11240931035445,5800.917689115859
267.81135242212736,5011.160612823649
238.78077036409982,6989.393645379922
279.0839444845675,6796.661927288491
314.14675723735155,6650.771198877961
323.71735895641746,7921.159277825638
321.2316569764925,7547.016873945654
295.84715483221606,7622.217204985309
329.62792272907154,7857.321086715955
316.995867775764,7264.441193636482
316.82858841016827,6467.383417312655
296.37360812481484,6621.4675873418155
313.4113977505857,7797.42186620513
329.34373358648253,7903.373538710135
311.3446091896908,7837.731805955658
317.3935059345463,8343.701809075916
325.2362640817138,6813.175224864699
306.1067681892044,6251.957063494763
275.7464118768495,5843.271544825617
327.76276838154376,6477.214138431794
317.76465084879965,7479.367675699968
385.59900503765635,8658.817311530402
411.34563915195383,8559.825569150304
427.1330478067889,8220.967036366377
438.5743676934546,6745.8435145024605
454.14643869531653,5069.043566430138
469.1874391210502,4230.769256744416
488.92446247697063,3287.2835015048527
534.1862230357729,2452.762348363851
603.1657757226407,3142.5274146748866
605.8899918184243,2953.7792916172584
646.889475667142,2560.464386117182
682.6259419954131,2933.916584363456
694.9446778668452,1819.7343720214587
703.9720456607524,2050.4854337633747
714.697033526559,2554.8069751884004
701.6443566492627,2757.2266403614735
672.4390922792361,2429.7145872382503
645.9492756002523,2609.3519149186895
681.726846341518,2609.9907090412485
666.3593827281991,2008.1383577636582
653.2988011345361,3585.7530419730015
577.6611031378646,3925.214467795979
585.647495544161,4584.070135453273
564.4447138888266,4822.803376691241
525.4756747266948,4499.443698063905
504.04957913517046,5716.724898337742
486.30968841446304,6680.408156335872
458.9592465439872,6867.968038188954
440.9239898117068,7128.163971953993
424.925809644441,6439.152683280119
408.90479168906705,6178.592863684659
413.73198984010065,6559.564167383729
377.8390081316665,6395.458568245876
364.49191033711935,6818.284916188068
349.83274507292714,6887.190573014696
371.5196654426407,6411.91170364622
333.94891239623996,6141.881639804384
337.3031011195452,5514.823092389612
326.9448533959115,5039.05976071696
316.2301440442552,4855.134860567955
335.2158497084559,5290.45575290317
330.191713045217,6423.228021944453
341.9099136523599,6656.982519798296
322.9729581161471,6870.9909253200885
283.8537629032098,7180.029067173917
313.2832506793138,6597.466869962278
308.3461402253907,6795.6733844562505
313.4686544917091,6940.843794704243
320.5388555630341,6783.780956642609
339.54449708424306,7427.2582410379855
334.34110763017935,7667.45399479312
290.27661400041524,7301.838251206415
301.356009881984,7534.584698240018
303.25093768503854,7800.821375765323
277.1449140615698,6373.8409827767055
262.0932730353419,7235.584140765731
256.92348303177425,6474.224348283755
257.49755350807243,5727.189166803004
230.7815937261582,6871.191627210088
250.28429088970276,6820.501222357522
278.83172502753933,7105.641681614176
251.84292068697735,7284.946911816644
271.73946531071005,7115.543039419546
304.4492621113273,7562.1286076009
246.20330972899416,7151.911369414572
257.18388863043225,7805.260071973727
286.96966231307135,7650.688069992757
263.0424133564279,6872.921250515888
251.15882252058458,6948.570413908429
243.9006141319671,6577.45080056927
260.4240790170273,7136.834185945368
234.93543942643865,6577.07059720793
274.09418664800495,6791.488125638188
291.4048429373534,7636.422865600299
280.1971411746211,6407.176697377789
284.75957340945126,7525.751517417023
297.14819736498026,7162.225955188748
300.087325941785,6898.894131716602
289.6607729274127,7812.46372472224
320.25705645178147,7551.638482783183
366.798561501517,7871.917750214351
345.188059806733,7798.896111613755
333.22829117414665,7245.065956448309
349.98675588265144,7360.03920522553
341.958271203896,6745.773298894133
325.4875576486595,6077.457496364304
343.0313033883684,5747.314984018661
341.52201519836103,5400.422769440341
360.12879249274295,6161.123258373921
385.8918157793254,6782.9276897073
382.4013954369872,7202.138993848918
421.7988335623277,7510.966878070228
437.0195252273091,7135.26491484415
438.64962088314354,6442.028692478861
408.68325644934913,7519.122135486952
395.5419458660879,6724.854164990583
387.73719856966244,6894.4272754192025
416.1393615537726,6445.970107364981
407.36691945827766,5375.301700573582
363.52303707916076,5462.434037176738
379.53896378135096,5081.44283736539
333.43824525776307,4401.092135929337
426.7126843417456,4448.383458482513
412.5004915154934,3910.598282234597
434.5460190142036,3352.7302065534573
492.45056512992153,4662.268814582333
470.297478054324,4453.075079962499
483.14623236561584,4932.946255159552
494.6278122192712,5242.532333090621
510.3411683974657,5467.540015676669
507.0879453805038,5823.047743789349
508.7771408158087,4993.275801971857
538.722101748817,5102.757479788252
543.689146060444,5037.454897465479
544.2552329444104,4065.072185555978
556.9862338448798,4066.7902085071323
543.3122111934414,3931.354156146994
563.7563392289719,3230.387045865023
544.3264407997586,4331.563499714523
530.8480332794572,3902.643847442535
563.0038832321568,3560.8781370891734
522.5540517327163,4613.4983427195275
543.718264906376,3839.939282022835
531.5904260280364,3437.360594989819
489.7445838509439,4305.603248116425
447.53438411777785,3638.1692495089974
446.06598985506946,4773.484147001095
447.6385555558408,5588.577452348597
387.2533624243474,6640.974515134243
392.6525709206457,6152.326740359012
400.5283422207596,5707.617962592728
401.7818168169461,5453.738621924732
380.15366607210666,4690.559603884847
358.99414916130524,6177.374917193217
361.31019513208383,6463.924449223125
400.53265997251646,7295.405982694012
371.5747142715914,7946.006904206483
376.8702576612673,7231.320274813695
396.89677119816747,7176.723086763523
362.70367100345345,7506.117606098551
343.3526645981955,6544.255582714039
305.21325589161955,6773.055048770688
309.39488431277823,6617.702009040286
287.98796768313485,5841.055592297655
314.22034445369417,6808.194720452148
351.7027346240302,6931.960840386072
329.4533984735691,8202.326531712524
359.2844274532724,8738.997915153763
338.51012697148263,8248.457277018999
330.59610374240816,8307.072832539809
333.06357514956295,7143.471739927553
310.6027880201995,7589.332972321352
317.3372066469448,7325.180611169667
304.3743683781093,7237.33243720281
331.63802385865813,7115.936654985036
341.5879681109808,6885.428945176524
343.9836498589079,8271.533865230182
343.23137609016067,8158.678750025071
335.4161640713626,8188.767476218066
353.10281082925326,8099.412413146912
341.1361759763599,7472.596992065954
331.69416934953506,7876.243549822564
301.3861439414676,7634.916857897668
321.80546186492757,7679.014318926661
306.0484084971055,6454.5773018703285
347.8147159745671,6524.097294584062
336.58157797550507,6099.075566764625
400.51774426556153,5100.754807723604
410.1078646220297,5025.037718476742
443.4062712725756,5177.019539796312
465.3329699180023,3957.0241334979955
525.5735413543149,4330.742207329777
578.5121657303398,3991.3125570386
614.601168783837,2683.042430763009
630.1643705348519,2589.9165936337677
658.178412464309,2104.4710892357757
699.4037995267362,1861.5112526489042
710.8050923145081,1892.0055333011849
738.7385949469128,1787.3087326419043
758.8805808009181,1394.7178209959934
712.6079807044499,1479.213926729992
745.8313932729417,1413.194492567619
686.2507125458998,887.6674222550271
656.4337261510397,2085.8518466368946
625.6843208952629,1325.4407840559365
212.1413827486171,3946.9626148006187
190.018121467489,4017.5554544961046
127.09567771844814,3774.8734943171203
102.97392513582602,2956.1778895509574
114.72762363952367,3139.3089731697014
125.22062019371327,5135.479211076671
189.40400355627216,6738.602205518158
172.15725811591392,7287.703151152123
145.73872875001527,6434.922224519457
137.8813590191253,6226.812732038655
152.04531076858564,5417.150407091632
159.40698119620046,5892.687289969079
138.35388610349884,5084.840212309163
106.06297917947201,4798.943689657941
89.13174010097568,3971.399876842695
78.17809122763083,2817.165868706748
64.46923666380972,3696.439919956034
79.44750147669104,3588.9596559524116
87.31836121434239,4773.271275922769
142.67053404722154,5788.759004958372
162.34621339611004,6175.208496250016
192.4840840455848,6623.715360310757
107.78937584355366,5426.300772243213
118.16919206201449,4370.649527984791
118.07613794830318,4942.137590765301
140.33318815184612,5463.772038089607
156.36081080527248,6925.0978664842605
201.83493955598746,7978.607046798461
172.7617255525326,6279.647706898846
127.20495675225702,5772.075307813071
150.23575100145786,5766.3992392525115
129.7094202252492,4616.204399999663
191.50366071958567,5916.383598340578
171.29415736068177,5846.778152057488
163.47618393811882,5392.080171121085
153.5348842085298,5667.658996272852
141.45647327669388,4534.065963560633
118.40733419867865,4888.833516948289
126.26168112066514,4296.792669230876
83.29107972437899,4203.6508268821235
96.22098582014635,3802.541616545872
82.88881445056383,3140.9790929323417
79.44269066282158,3586.254634895641
120.00720542331945,4092.2461455236235
138.02557118663677,5392.678348370029
149.0770577572707,5668.639719418917
177.44334908716496,6996.295164789341
177.42940205898998,6475.356702091396
183.2652141090968,5394.558601776287
204.85987309315618,6591.005164396305
159.48140019277295,6356.176101617401
212.66286212560098,7312.436106728883
225.6127404746154,8573.405628414357
225.51587681961917,7341.8791735406
210.37574735825183,6950.809807048172
205.79321838561123,6756.827693812267
193.26176165976545,6554.288889537172
202.86667487589375,6247.499931878932
186.67400394435026,6698.927268926586
198.00962704083906,7239.766240266445
226.19837662778355,7238.089894723025
235.18021648524214,8231.539431960686
222.6204486263319,7873.362739128588
192.4485139439122,6468.279167656896
174.9863303553352,5797.275032735822
169.11492182204003,5448.641203348251
151.7369247970833,4574.730069349115
135.53024632078672,4756.652000351787
164.2994744801013,5553.68995339478
144.159505814902,4715.277183954473
135.09572787099955,4714.284389820953
142.7211790062184,4800.053069561287
161.4397100492875,4756.627683698476
135.47793392270466,4413.832409540608
144.4023943581516,3844.1803350400487
123.15461525134225,3185.9002894315017
116.19023676139567,1726.8447605345195
96.5286042038484,2530.446878316025
116.51704442463783,3300.546691814882
158.01827094201803,3588.2912900392325
173.75678704577066,4720.06850536523
194.7001481663738,4492.437777532774
215.53850813513048,4250.9648352897775
219.36373766592627,4044.5300961995686
255.0041872987393,4150.49371150887
291.3196945591101,4604.086160722228
277.2217885339155,4386.957194192836
304.96362767998033,4318.059698728569
329.539253013372,3156.226262674368
339.1866126080905,2207.6336126675615
360.5472990480198,2007.2325767423795
407.6962445397585,2595.6788025266806
456.148642243471,1916.549418329489
462.75710945997065,2398.630854039049
460.81575183773435,2126.673494935466
511.78545251446894,1366.3754629913215
548.0025282450528,1133.5288040179137
594.6535878231003,180.41762258009337
591.5318033128825,-34.535746217621494
625.7384666068439,31.944185485872506
602.5806626545059,354.4643070774893
592.3566581368307,147.82559577694465
620.4583520768077,253.26278647661724
594.2018482483818,734.5361077087157
592.3137135219724,754.4850548235738
567.813135521273,1789.959257774969
541.9003581801143,2140.3578824222304
507.6795100555893,3329.9436794265916
489.32160259643155,4038.0061037824735
458.95550647859585,3311.845669556148
459.7670429319791,4315.98988172302
457.21994170881675,4608.34110615727
402.7550774953272,4678.163801045415
410.13187263685444,5401.148792067968
353.15208599499385,5423.626860565329
357.15831805149764,5508.96109967534
303.03379470459817,5802.680323987169
328.51537287075746,5858.944737013667
326.5544336935896,5959.031442395808
296.79845785849864,6459.582383423121
279.32324885884145,6093.014051051663
252.131998724006,6484.754483854003
292.44713485691153,5735.158771268346
269.83968810904094,5830.925393184341
285.9089603384501,6098.583674781279
255.30487167627618,7205.858491023151
251.366123741507,7188.856039991744
280.0895667661153,6868.143332885464
291.093577012377,6940.3659174860295
282.1448140158047,6223.032439867321
258.9881746611619,6514.237154880144
262.9229111914391,6787.582901674301
273.2429567066159,7173.654235122961
289.13476826378667,6531.749696174029
206.85877371937525,6453.783518088439
244.48963185310836,5688.017944837606
241.28304103817754,5287.559836493505
246.824351655244,6214.876656411585
294.01795412705667,7507.430108027346
268.06918328875287,7924.161645576113
301.77135365693374,8029.028627681392
295.5776998486182,8072.0947840109
240.22533657767363,5826.16715799447
240.7533435224543,5637.695189910587
238.39052630938647,5735.321693702122
252.76063505824183,4996.828240728581
241.90163483064998,6785.63902120078
257.6473493857617,6765.577836962694
309.3953124565602,6874.391911624889
308.29262440785305,7957.358417688918
328.4895649136262,7575.421007531753
290.9844720283809,8158.309581606727
302.9099787885138,7144.378476021718
305.86234699299723,7595.147524098191
289.0761989748027,6382.094494332115
320.5083298118135,6825.983457254875
317.78551924660286,7620.526246329323
362.4394714905324,6911.064525361252
313.0028946437708,7937.494865108914
325.18861504849735,7845.463654918673
320.30849956598547,6194.736350392913
360.49306987900394,6023.823337875154
377.28270823221266,5373.5819781364
424.29284328987524,5065.361327149698
479.1896827993306,5704.986484120008
505.2261524185849,5178.620127800879
554.5080187010318,4960.942620842778
577.7558216121897,4257.183223903873
592.99046709137,3926.854544542279
634.4877257272083,2796.766427606037
634.865730693526,2053.741020566825
661.128509617541,1863.2800883279206
683.8752856426702,1425.4962235588248
654.5161716822626,1437.49472621554
670.7616779111513,1524.7165221905766
655.7540301664822,1726.2773964017422
649.7512304748129,2175.931948198119
645.3171732744535,2459.629257516692
615.3273249557268,3220.246798287885
618.1184368898254,3602.711157753299
574.9439195535624,3645.307788589837
567.1599673295824,4495.788803748407
542.3423702955187,4715.690017566655
520.2290932692508,5726.894552047381
495.7399591238536,5819.6824114433775
496.83259537882157,5612.370357787152
474.02139515575203,4959.705162925962
454.39438239632636,4167.439988032237
399.2802660157699,5396.473467592293
444.56161717157875,5634.690740276922
419.920581244238,6901.020399017985
389.0065996681259,7524.904994122942
426.48452813458346,7649.43884724112
416.3386780270095,7228.172145582338
418.18714109164034,7531.491598617443
405.0102116927587,7200.984470371109
410.04535990769176,6875.8613743934775
380.9122423511498,7120.613597353145
323.43320243782745,6564.964544541696
379.8607704387855,5989.873871365779
350.8409216724356,6628.948794520344
340.48593081382404,6271.547433274364
339.5986655497482,6141.857946668869
335.95506517463167,6036.4036287584995
301.79625374255943,5959.421278624028
326.1533648608816,5694.869907144559
304.947964928854,6749.078530759805
333.68253053415316,6751.477127402593
338.1623534961537,7178.2870027326335
326.5635960378786,8026.5928729658235
345.7985290145466,6542.4525738958955
346.86580704019144,7332.961678349265
334.9202203591871,7217.900940070167
327.1392292001346,6874.980452360266
318.9904513244263,7705.348985837984
313.6536997999792,8101.005638348703
308.1664611898477,7085.671122338273
330.2842523753755,7640.758268599298
317.2696785858009,8284.233752630038
278.6994559854054,6716.826462193927
264.70444080530757,7263.324750827588
273.68477470676635,6849.112447209306
279.30095006995094,6154.808272964546
248.2852306825228,7072.635161023495
273.2872896967662,7657.303599686296
282.7708935547862,7347.611948591069
283.34081715527583,7229.735779504313
293.97556917410765,7406.783377275162
274.91922977060824,6812.1509071992705
293.70188295271447,7641.787363305154
306.3974494254535,7893.058001942106
327.67959314833985,7134.067636493325
318.2628294164224,7523.4829092121645
334.20372038781153,6786.646058456372
341.5139915300194,6117.214017773738
307.7504542502437,6806.879212840165
289.59744429526904,5999.056037799538
324.6538694423922,6451.570713749792
323.6548694022667,7036.470694251701
344.09426664964525,6754.804482259024
356.31889833128616,7379.291095023287
351.06639387995125,6798.063090296868
364.1507282997115,6268.733163154177
374.55116807795594,6614.057777946894
378.12577100773706,6525.210541261262
389.89319492749,6841.236342926502
402.21621011688705,6951.520080001939
429.29238979735914,7030.526800500206
387.1384627716496,7129.5201707603155
378.4224510050851,7025.63662147893
384.6043412536791,6607.5577170946035
390.8177925772703,6106.810915824854
416.35173638694704,6155.7986117089795
402.28480557494584,5511.2547901929265
442.61947155780837,6171.181124990741
465.53575780811855,5987.1318269453695
452.53734182113294,6991.625295623075
467.9464903995274,7240.097391556058
507.7312978455024,6399.667026964566
478.5174928185228,6184.681187992988
512.9196235905944,5711.7873055727705
498.6156851245507,6197.720840468563
523.3841375391465,5602.405998456399
489.69029238682106,5393.465784640017
477.166834224699,4810.386245691999
472.8282082219189,4015.45514193121
450.56641369644035,4303.582109472835
466.3966206346951,4705.107757356525
521.9016081141693,4325.667943563998
533.9845933153416,4464.415817042931
526.5502220833105,4286.149644630567
533.543494508702,3630.486422021966
562.0338400072122,4222.047940591578
565.1023688420885,3558.3242000895157
560.0997780728227,4087.395301412597
582.1252099849144,3929.9554888736366
557.4295933882584,4294.183507004914
584.6618862775202,4322.08670898351
573.969355151322,3927.941367916081
542.7875913158531,4321.667120174492
535.7264889363715,4370.358517809274
515.3930814878443,4804.390283354988
491.19417116687725,4915.793860395941
460.2881535438271,5421.939967223633
459.59398393269174,5400.63290680502
403.20713257028945,5722.955328165581
389.209960761736,6216.576315767611
387.1456977906471,6224.975962985639
367.22035231677637,5775.722223129958
366.88637808700264,5886.890344660454
337.158470705273,4644.882541366921
323.8555100914931,5229.1301155330675
320.68755454493095,6224.119286599379
329.5795056411908,6207.081120616721
286.90646859848835,6535.601644358678
278.52907919722264,5823.59271082751
287.49716246341853,5051.696195194245
275.38239647487995,5046.6928982595255
311.17943566922327,5747.734905807171
328.1645705051474,6792.863719054879
340.5097567941631,7620.025743210172
369.86970823163665,8614.201861452939
358.96450560420243,8288.463193790449
323.5749447427329,7529.376706033984
319.6007007814117,7592.06712133422
305.9786631778166,6091.562609719504
296.1552937842232,6495.933989207527
315.57402829222855,6098.822469081346
283.98751003454964,6180.322624873651
317.54332853998847,7511.144657067274
340.08351009665085,7218.578906983589
304.3505846222757,8561.401174195587
351.24538612960214,8244.513167461093
340.4110336090611,7813.56833871574
375.1205316278717,8306.061656234457
355.98549329951834,7223.663007496478
328.9904374993115,7794.438661453861
318.2966602143695,7027.697390340793
349.9204254321837,7099.733443323583
348.0963379698441,7555.457116837341
350.5390533649665,6895.152971614725
345.0882908798295,7892.881007709614
356.22945998768677,8054.931095113977
372.2046411557687,7810.0009465365465
380.87608654833576,8210.01496594757
406.9939010851935,8263.39025466438
411.9205729099576,7574.02519763218
432.5156405460681,6883.08241847365
454.14945444462626,6098.932445968853
495.539066404761,3802.325331704117
541.283115451604,3145.2754457226006
561.8801988212015,2469.6709646803306
598.0801710979129,1745.8430172922601
657.782730070287,2211.201701482973
696.8840231575344,2361.3053841096134
674.7549818378936,2429.7585873002367
692.9885339863504,2740.74794318689
720.7079284308056,2188.0078224013064
679.1994340629414,1431.049131830691
696.4770800136359,1231.6656156310592
711.2303494279964,554.952327970214
679.4012111316543,786.179892432695
649.8721580080467,1506.784612625368
612.8347135471513,1824.5218333975474
576.0274141918833,3302.716078817127
563.692075266825,3702.3005862530654
508.244553216761,4007.835546807951
502.2212844083673,3169.06993177426
218.2055307803133,3527.2839420579885
229.53015700688374,5764.602085560492
227.2146522456081,6813.694096465933
161.70625489637067,4782.879769089577
129.69074487854235,4351.650524767851
153.36027284909042,4013.893827454835
128.20826129196746,4518.661598873696
191.59583376932642,6463.937946119797
201.64101033991085,7233.147180304497
162.22495153717827,6574.113619016589
157.06439524488528,6855.717484822683
164.4175586116135,5916.604845927809
148.11488263157628,5848.033812482488
176.64453494609143,5382.007722975254
99.70081689543139,4715.405000435533
102.4812900475074,3749.742629796067
87.3489883493921,3051.0541201864066
61.1780188732116,3239.513479520674
74.77243413379685,3611.9763706093527
113.09931099098867,4985.949647528582
150.16738687435517,5338.03775720729
167.56567271016092,6521.299759613802
185.17545916977596,6417.427996440602
140.35832188633015,5186.878272903857
115.58567073026336,4606.7117821110005
136.02426977072977,4626.37778384695
149.57581585763276,5098.002059955864
168.3135969326493,6034.269579568864
224.11749178068155,7265.690658521489
219.0100097224741,6238.235707128235
185.00215588885524,5725.097517035172
192.37576206752962,5820.26062781128
187.57334710148203,5284.329334892068
182.97598676156585,5461.00738487048
201.60572250152754,5796.332778805548
183.84525021430807,6192.753186767314
156.19258220642402,5767.7485719528195
153.56524881596388,4980.860931735984
173.6020854773546,5307.348997232891
122.95498862470296,4434.875447304966
100.12606751287453,4348.450046240061
98.94045337741062,4057.507902566883
111.74467205384471,3396.057475623713
86.53147934459746,3658.1037867842997
100.20324932797716,4075.9665430471423
138.82171587282926,5064.358301535977
143.63223099701662,5364.708989035007
197.6746785129537,5820.163081728488
194.97850191177045,6427.934744524897
178.87055733357133,6074.725222105902
191.26311289876716,6155.635031246398
197.9462861667997,6125.052645026684
209.96228566776858,6766.847509853434
260.6924716239789,7848.91093418004
235.17883802927432,7295.195983455979
245.7057502043981,7874.259513798079
220.53020896089023,6454.835121168904
213.42170502210806,6511.881527301056
199.2688421155723,6672.3451310127775
214.6202412447512,6115.861347380341
195.55542786789127,6849.853679933995
262.2394808987004,7616.597467682443
239.44982506665687,7938.266832773903
298.1034308789138,8227.515352008404
243.8019064399305,7287.874474183271
227.2332303446408,5858.520073734092
219.6550197183459,4956.753147933445
192.24863101041615,4686.363705602027
194.33187260357377,4738.509598444559
199.60364684166558,4298.517833899789
228.48463115515938,5486.589413909173
239.73284112029984,4555.979758485408
254.94829462573787,4333.265090283345
258.3075790069471,4929.039116622394
276.47736860425135,3921.6628590025243
287.9886272102877,3885.21155698744
258.03366127254424,3533.1895316156133
265.802949132178,2583.7428284085536
276.20588636091725,1879.9983192182867
304.414851261421,2124.7688777696744
356.9272713833059,2112.6894457583253
388.77490516843574,2897.0673439230845
415.35197467569475,3671.4225510575184
458.17586006325314,3666.9653367482942
473.7450626414565,4431.489897561774
505.999822671777,3404.5161053409265
546.773422266348,1977.8564093762188
562.7898063775277,2559.6046490998315
590.0035040641452,906.2739148222843
628.3808883297952,1048.263118284318
650.4971036926214,1198.8506813486458
659.4466599796157,8.89814515813421
701.2672473115625,61.672618484167664
684.1649015081011,-16.625690817960702
705.0620555254944,26.53134947628765
709.3440437539923,47.093491361851385
686.6645892139121,1.8984336598287208
684.307897163561,22.428387241495606
688.2682584620112,47.13718197705916
640.8027694286714,-33.85552214899805
611.7618425560518,883.5837907987332
583.8007505367699,1830.8026113029787
534.8030955472898,2956.4920104425314
491.14319839333547,3988.982727601349
481.93394166059187,4304.8303566737
441.3880193024269,4809.229813435556
433.3628878607229,4632.7714118274735
387.13034095593974,4365.711069723796
386.966981381432,4290.616659901256
325.67740163284446,3965.204341847115
306.96996149385024,3995.2905814340047
285.89881558177956,4547.964373985916
294.88517007480243,4837.6715499253905
313.815807096726,5901.42203155028
309.2557637660397,6130.586028366225
293.7087623310697,6162.577899620972
308.83710653797993,5817.09609365261
286.5577345027465,6222.5176500140515
261.190925804821,6404.2432173583
269.615154015538,6558.0840115444025
296.16719748175797,6918.168945366237
283.97529320978464,6472.286275624799
290.33877705434384,6962.044891533757
270.86350330153005,6417.028888022737
262.17734140626675,6080.8768106719335
285.56860633336873,6117.723219222255
269.78939773437764,6238.564643270962
276.1612217429368,7089.752382902472
265.2033776346114,7552.343421327712
281.59154685022844,7213.924338481143
277.45792296390385,6365.610140127645
261.3066097033276,6174.436610535127
250.6682064339447,6125.6110746955455
305.60381142040114,6928.149397441008
278.84465743330975,7570.169702583949
262.25339882638093,6323.977757272874
246.06970208483244,6491.048457981915
244.22784464371256,5389.567883761527
245.00591466497798,5477.398550049746
296.6365206402165,6739.294677586139
291.92564618567224,7488.28062345222
291.5911435776375,7682.827723182392
312.41576555288475,7562.613974385872
286.21546242380396,6872.405035748643
230.6416216325254,5462.574183696812
237.6024110855807,5831.787207425271
225.00187376816498,5288.241966982576
238.8991426030723,5323.0281419353005
262.5396654456054,7139.206379487102
256.291709652603,6446.780245688606
313.92875907266705,6737.068013937263
305.0022087820524,7960.580434348514
317.5034490620432,7546.015755517301
301.0063360575273,8181.629666946129
330.9272887158947,7814.40368953742
328.6676533221984,7164.3077340277505
288.5082875229671,6045.604163871828
359.82455971485575,6426.03462789152
400.70046121514383,6853.32304706107
429.8768201307398,6129.135262058779
467.5412468816216,6542.476590968812
483.1117314293975,5150.313450173018
536.8737233555642,4282.81880666797
547.81272041878,4095.786550807041
583.8107044832494,2863.330702710763
660.9615237061173,2863.0126339147437
708.0266377040289,2155.288817374901
700.6499356674061,2187.8999690906085
710.0716915333356,2028.6072153020798
715.5125773171213,1745.4523041886762
687.346481327895,2285.249579074911
663.4126756211726,1829.7966194755743
653.7041526041215,2588.227969216237
618.8779094686034,2164.9660262991097
583.9387958696815,2494.9880722150574
549.0736167306861,3268.1932529011156
512.3754976800752,3151.1573408378526
491.45547424112124,4818.171100605902
437.8797438791352,4296.737882605634
419.34147505964336,4508.871311810729
434.44933249485797,4667.031371377992
396.3804294217049,4072.0219245583226
411.147310292449,5029.71197423345
374.51422011287104,5029.552810822984
369.56847633224504,5691.027708983317
370.8729401770522,7086.606320520639
376.6591606195203,6823.3886212547795
373.0857950499043,6796.883062448687
360.15153573569194,6584.35384995171
352.09635090231967,5719.729258180177
373.6503039210939,5769.530090670807
349.11640781782637,6128.209581560591
337.21941995224626,6874.86653383745
405.01818371997274,6980.707767090479
378.85200233682866,7983.20042019685
402.0449174865097,8307.349638404303
383.4423850424966,7449.483309222483
412.2270003700056,7569.87407259565
386.2688974978994,6437.410454340774
352.31773551175996,6500.77452557095
321.8257641397998,6300.145866390974
320.49147860884716,7179.71433965633
333.70039722682645,7492.313813192356
306.94173178082,6810.390426556266
304.7394938584011,7102.9602494784185
281.92496060454175,6079.3839488774265
281.4707707088027,5837.754629709331
274.94727732985893,5779.342293218154
289.054627087333,6654.898114613536
305.0911250209378,6951.178963801505
313.89793733780937,7239.734631751665
290.3967784780052,7380.257012331528
331.79246041034475,6731.218557500511
298.7625825819084,7491.27254619309
317.35455354327115,7493.67794908631
318.11933474063983,7298.906823174379
333.7656803238806,7470.523155598865
318.0962642847504,7518.292708984447
318.88849287830544,7214.008194210096
353.20219675685587,8303.100458568835
326.80032981990536,8742.48196037634
347.0232361800426,7410.480338167903
297.67050422748997,7793.59213717608
313.76130812034324,6564.484505166875
303.00099793669557,6100.7292715332205
302.7195667525947,6384.713794275123
323.39942715449126,7201.144012124482
311.8172891408161,7530.339196531136
340.93069889935964,6548.859261196495
328.63103122335036,6728.125046049643
315.72249044256574,6411.148382335827
306.09185860951686,6715.034486260231
321.2062671948319,7172.7756764214
331.40987438477293,6852.769380450916
338.303299026445,6390.674783533874
378.37838646708406,6137.499980836912
391.4664037201466,6106.950664510611
366.3202365396385,6854.7759840064045
397.436732665563,6111.55276041542
376.71114072879493,6083.773517218556
396.19150138801206,6935.70821779463
424.84201008473184,5760.491590482851
392.6462202643856,6507.092112994404
408.9214266638014,6520.177243111918
429.84524898037114,6501.15616115553
402.7744119378428,7198.293742116115
405.69723321148115,6757.810798911454
442.5114086852357,6709.505836168275
415.88308698758686,6796.176743872394
421.56295970342546,6113.289761762637
463.94627294482785,6478.672729721838
434.6941944213666,6804.428737944571
416.0677785047888,7095.762822720182
428.2229247711898,6870.810700448201
442.2614851717427,5623.156738294616
459.68074075778304,5315.097970620035
518.2550196246897,5424.253178414811
492.3951038075967,5057.499897771155
495.7192303985394,5724.312301359234
510.55166700216455,5426.0765559995825
507.21937142318944,4942.3298699343795
542.8933137889456,5435.306763249727
520.7989079101732,4517.868933540505
574.9556784554841,5113.6160727613915
581.2426170325881,5428.736116622842
575.959592284919,5123.089072585744
563.314405639481,4970.488112916575
571.9806854869083,4439.793656549296
579.9700088599427,3586.9926988239363
565.7706762826903,3963.05903647971
521.6696355096191,3743.17757387821
531.6226589489729,4359.71284184335
533.6092711758034,3516.9474874347275
499.5245537706009,2704.3791330307795
515.2720289862666,3470.8727577412724
523.9760403004673,3296.420351259528
535.6708113334518,3684.24503633025
487.0455580558937,4922.244614912909
496.06582674716424,5422.07621682747
482.66045671592724,6986.232440458882
474.3344773613482,6835.306022109327
403.75509141903086,6360.0079251216675
405.49806514533185,6944.121837201567
390.8124416418002,5763.8390955976565
365.3967840766547,6172.518471339798
370.685972360468,6531.95125716608
350.18524136792956,6447.980122289207
348.64743441479806,6819.216714573618
330.1532409024283,6473.5133838506135
313.4256750897243,6106.8035264335695
331.6961605725883,5745.523824781894
298.68667130966367,5564.448308192346
305.2735448386736,5744.7041410394495
260.1697287495787,6206.998379504078
307.80168168945096,6489.076247316384
278.687504563767,6145.853177646779
267.82363802145915,6062.831613405452
233.64295307158966,5312.009516611889
259.2802769468218,5106.22085620686
247.88051312403502,5684.79857222937
264.84984288850654,6469.827716060695
312.6190745221933,7241.5080369418965
330.2948048348664,8038.252136560477
323.91294312305513,8716.875147025214
351.2963825809666,7636.694156904846
348.17024923038736,7646.157409803572
311.16270211623123,7094.343633718654
285.9635796879413,6113.05085298405
302.7179246953569,6701.872199850049
265.30885032869645,6964.880871106229
295.85259755909425,6651.45588953556
285.0275838233135,6490.727647317909
307.0134509756509,7053.219826989708
347.3499599535196,8046.024533508187
333.8828645988373,8079.290671010279
352.98110754754754,7985.149165081011
352.84035508406436,7700.110485383992
339.3993392624004,7131.920796907791
305.51169769109197,7126.195279128454
344.4650507377984,7564.504491665825
354.770264495729,7211.373178194903
363.51268286130545,7054.092335827788
389.044985800375,7483.558521183697
426.08329401145596,7779.965256424564
457.19289452367616,7887.657426584251
489.43645598529315,6536.569855746642
560.4233706996588,4666.339702828858
585.1691798032456,3622.6735131411033
646.3178569173111,2552.7927088817123
693.5823126144153,2453.702534195484
690.1350034555669,2148.322876383172
721.6928959013727,2206.7883257225267
715.4945164326907,1805.3879665396664
718.1802943651098,1626.1792195538535
700.6043758583729,1941.8275586556488
679.2206407620953,1053.1191181108481
664.5052859290491,1110.4983545196835
623.2420953348297,1578.6432870565725
602.1972434418799,2506.657033032817
580.2026311710862,2890.9429932726143
532.4692775520873,3485.254622655849
497.55932130658175,4470.833274248162
485.9453141180669,4326.745155656326
435.56469631342435,4829.443297492489
402.40023515055395,5287.194914812097
388.6012978435454,5073.7226202381935
375.2083306390816,5474.216007699531
324.44307665914005,3950.886560324547
176.74940522468304,3359.360273779379
218.7307225163311,5455.303529796617
241.10642074660745,6835.456240594875
251.22758567853742,7570.8744384466645
192.1834348968742,6151.352236745262
164.8245646409662,4809.9497940421315
143.93472707314666,5160.080582800541
151.58319915064027,3837.0676310395884
165.5283345641197,5687.478506466117
198.5692834353014,6320.499840962093
180.50668574222635,6180.275992221761
202.67471110840654,7189.153756861162
187.75322022401153,6236.949608578801
192.4102807647958,6350.552241757919
201.29107518228636,5750.856904008338
134.52804111672503,3500.2816697116323
137.32912804564398,4007.7952052486003
87.07397073744863,3691.634372963101
110.13568704809329,2923.505141097871
121.69467071821484,4802.933633127698
128.9333142048496,3932.6774418386744
159.64492631495867,4910.109321533854
165.257269993112,6028.519511432494
226.9200945360289,5410.898722932908
178.72647970507666,6206.358323646376
163.73976768674459,3830.462917789163
159.5099647926625,4238.119325264794
213.04354051391482,4645.9810389849445
223.35727266761162,5042.188022468142
227.4760377272797,7094.53856193923
267.490694824127,6451.157312574035
229.1203047902183,6176.984592444704
251.31490174562566,5397.684752891914
216.61099729353967,5795.846118773386
193.8335447620504,5906.2157913950305
213.7254560367461,5355.124228524301
248.88604248660664,7200.621457528392
207.30891983111525,6128.789635160362
189.08728748829745,5448.331847514751
167.5338035353509,5359.793366790032
153.83903671799445,4791.32347570007
131.17646593785713,4004.5237345280925
116.80884481366036,3994.0948612496436
126.24254756394973,4347.568477216662
89.25749594317335,2896.554106754098
91.80453620128593,3027.2733054025966
123.30708717850123,4285.404061470579
139.58061013852168,4370.294051959183
165.51851207246963,5668.963101329912
210.6045981252916,6662.28974660625
203.14840677906244,6013.957694662219
209.36175791329882,5974.372019238372
202.74845371865132,6402.231822536717
237.77988353198563,6331.643947099425
254.40537442229078,7980.144358124946
276.98238196231557,7968.010935286664
265.67471759162174,6916.093021220075
238.06963912892854,7373.813393086028
251.23296351764827,6091.72916926438
255.79159988462305,6591.943966321353
228.69875621709826,6288.66583939767
234.8083388152585,6160.430729388118
260.63902735242436,6711.743151380004
273.9370113140335,6426.916125190388
275.46037049979475,8156.767386537773
304.172313825884,7353.854335007212
305.7684501013673,5724.8430838994955
318.67796824380275,5111.504984872076
329.72848327526856,3857.556296370138
357.4251156958914,4209.178661583227
360.30908119135404,4271.037902399751
431.98294888213997,5144.119839694515
445.05487206567466,4631.222403678742
456.5211343847289,2803.4312832530654
514.1822592198035,2928.8425604423387
549.5966837127983,1303.562476843674
538.8037148941233,1182.5246897958605
573.0992141657362,755.4877065442153
569.7619013132651,87.83347134282918
575.1622082148069,3970.572976568701
597.8240348333456,3942.30778427191
653.3774962406601,2842.8070385564174
656.3484228258152,1262.4093774854293
708.0586924765392,1057.0234866441604
712.8418076543855,617.9205077853312
717.8126105358183,-48.79382932662198
743.5646921943311,-12.853515072317396
758.4248181273571,67.94263475260496
790.4273284093908,9.703271421608287
848.7920761006181,93.46913695416325
832.6977997153674,28.14036381507298
859.5409055566761,395.2121360055899
818.386108401849,371.1492868482961
809.8134376389297,1083.1926326500331
776.6384697747014,1405.5742676513405
725.0039909050896,2057.3526455387314
700.1207738897331,2381.433721661629
676.701914257013,3294.8045884528515
616.0195539362786,3536.1536657647143
580.4289662965438,3694.871269959219
548.2641701220714,4269.201250395947
496.6829748210126,3521.8453684878514
436.11125411245985,3826.056109373076
421.5913013300523,4406.879631122142
408.113169838066,5008.420921517472
369.0495572409461,5129.79613065998
368.48549101135166,5730.8183887537925
339.08927382569215,5580.980666935765
314.2911743233129,5712.548045614124
283.0390396903315,6043.1638105665015
271.9121364042852,4342.688390335277
303.1111733956053,5029.616465218773
273.40966055314385,4240.8416665006725
233.57544194454394,4391.994634851138
239.5598999244062,5669.154284498008
273.3055378553091,5638.037718746496
262.57178570286294,5978.883248331465
265.4611990933885,5927.917979906826
284.3833648557385,6064.958277994849
282.0425785333246,6184.865498477815
234.53696258313747,6605.706658989709
268.0964736456501,6725.075488921473
290.5197459549002,7178.399514170657
289.42785930313875,6825.765283322439
295.1180028932729,6401.404738460207
244.33181154500397,6102.824520865027
257.3521261213395,6248.110431112677
282.983251629351,5747.488766167499
271.91491799397664,7321.035605791951
280.60273197321027,7185.326510580734
255.60093346745865,6925.369241054641
270.96550976948123,6883.348923420368
263.2066148506858,5719.431852489672
249.73078762260027,7319.214789222393
247.04328752032498,6627.289462304365
267.0281485714329,7775.548988156431
271.10869101382104,7164.39328344117
286.6281882662556,6013.468387972327
270.92587572233367,6877.583539578308
239.20238817884913,5402.997235237533
270.6659895339974,6511.985274547951
297.1092556816378,7508.415951894178
258.70544896940737,7702.035729973114
303.83945630460136,8026.6550296897285
286.88676768056774,7825.513460785835
244.53582016185285,6523.305735136575
224.19451995652625,5321.763206324697
237.40752431139921,5327.646181436702
210.93919827814716,4899.9564468275
237.03866512191615,5106.996147626378
251.8030489332981,7643.187099212033
278.1135332351834,6839.975397262728
345.2739310446699,6869.477541960368
381.69689432974405,7846.616338814756
365.189612661557,6152.499890677056
386.43449924737575,6631.474169877744
436.13158808142254,6340.878281077134
459.88476546599924,5362.999114109093
505.68533735787605,4854.298643893955
552.9405513859698,4685.651878659772
614.6370558808367,3190.160663561801
678.3033472393067,2705.6188088931985
703.049523696096,2435.6547338820756
663.1704517987031,2205.869808138844
666.7853599097251,2104.886445434625
648.6051064249266,2564.940201826731
659.9332002141718,2257.9865456006555
644.4489836129206,2436.4118931681883
648.8495154093973,2429.244344756862
605.6926369629783,2684.5682598476033
573.7862926035973,3222.3379077692534
558.0182153404683,4024.158747629678
541.8571223644087,5115.348263962896
500.88534147463196,5260.472218287416
437.22574511991525,5212.991727014136
420.3262080284679,5872.409366718416
398.58815250634353,5730.4368839332865
347.08983614846323,5040.608437865256
344.27267512463806,5293.437306141996
330.52206554545586,4934.332384468828
299.51993217139676,4676.315758581338
277.07139145570665,5437.678713117025
291.6865120115632,5484.098534369536
272.4673557062395,4737.8630777540875
276.5171692011598,5397.899331930445
268.8996645016153,5454.0484847853495
292.13951514907717,5831.28893621949
293.08311951157197,7244.113000101682
289.50201892751096,6908.795891010639
312.9192187253665,6939.430960349735
294.0797560629993,6509.667607243764
313.23422047919604,5690.7070461046915
299.6360373763935,5700.290251699212
305.33663940222925,6132.701513968118
283.4059102411144,6969.4546010575705
298.4746022293218,7240.589624378477
356.10729588590533,8507.563248915847
346.0336183179208,8493.802899696007
346.3985693490824,7803.235094324805
323.51541365475094,7956.35245820433
315.71649300945626,6700.369750047927
303.84581669159326,6580.923806364168
287.5368218148523,6989.5648289655865
289.75746502311586,6754.862654573207
301.02299918406123,7622.083136249832
278.29175936980727,6894.137440591936
295.85721524783906,6541.300279954701
263.51593450001513,6579.5449944069405
274.9117403171186,5780.860596210665
269.81760491050153,6073.947008317721
289.99350428140946,7380.020234069859
287.58442799349103,6594.329443510647
294.83799881421464,6690.483011367699
277.12757918015154,7479.633943822872
333.0405133514593,6471.886728592366
322.50750049730476,7856.903664991991
319.7464668720045,7715.707252683213
299.11862933010565,7262.8922250039595
328.6082731315241,7005.304027460808
328.13272445676984,7530.558698548048
341.4026472730904,6726.998541921084
351.8047253741663,7953.943298252859
326.43861443949777,8924.621400054046
318.93638505798936,7088.223722667773
321.9427939750907,7839.6893875254445
340.48758002807267,6196.024042471674
310.29040738101475,5733.486908425735
332.0994536766369,6462.237545006025
343.2381273212107,6434.492005520278
327.2240270594145,7530.441262151799
357.97466189852054,6656.481537792675
369.2643639482675,6013.5452215444375
410.6148112780091,5708.693238324646
386.63730790853566,5625.687722445488
406.3765607655124,6252.083283572704
385.107318362553,6921.571133130558
393.0639308571054,6841.011960183378
414.92852421558797,6905.404681433988
430.9551917760153,6223.413826853175
423.6874670695718,5888.561274442471
431.7678040362461,6377.089970959239
428.24782250996395,6205.235686855837
430.8147040747041,6571.016448823773
402.30831448457485,7311.456965053981
439.28784760801375,6463.152085078612
440.13737448270234,6886.582587948463
434.77328982394096,6811.527490974592
430.6508134138053,6201.328810658173
474.7639011368319,6582.543858896289
463.8349782273598,5665.69862067872
464.4624445521114,5434.40918044766
487.19253553175804,5020.066107303836
479.8714587121701,5365.991018966236
490.06105060999266,5386.081797790295
482.5393742469758,6108.396840924081
509.869882246718,5971.706694343704
488.6193820566387,5496.153475253986
479.6173224494701,5943.6102947613435
489.3405074881985,5449.431733643243
527.7545937439954,5474.389568657451
545.206884170895,5346.021152657432
555.5835136085631,4588.920816365774
532.820066672084,4817.00357732021
558.9418908263867,3934.0933980715668
587.3660495547942,3784.867843428073
540.4266015581576,4004.1683209299877
516.8012829538035,3918.4536787652683
524.2527589352377,4356.839555154987
514.9737065888485,4352.022815147547
522.3592505308818,4435.832860450399
515.0029089099013,4438.328351276456
510.51264621209174,4604.96666891971
498.75083728535975,5034.458347621531
453.5801821947251,4625.10431334619
409.46276312584655,5109.0262256282485
391.7577920997609,5556.404596392963
365.9682548083463,4992.0844023255095
382.10733825159576,5325.201550639126
343.6033460783936,5735.81625558438
363.67085119265795,5765.05355922335
347.9579943000684,6860.85045742206
342.01057867581,8115.150893808431
350.22910865143416,7667.281075122007
340.94571620700344,7175.938950316822
377.4994928264049,6887.1985401141565
326.0977163323075,6172.350805471276
301.9024705797791,6131.180519702708
315.0550736400176,6640.362595247309
331.2280934728982,6211.168917871078
341.141856289154,6170.706719949547
313.0595344387637,6860.993920163371
323.0054369071033,6403.124717130591
295.455921707535,6526.394366125865
274.1171220879874,6612.429466563401
288.7581939518661,6586.643000486639
269.70059023180676,6161.121900283866
297.0523393369796,7330.692117359407
278.0445358111193,6400.213214161617
265.44877985729255,5761.2166933391445
258.07721303877855,5735.9072303348075
264.7940389049153,4701.759074676717
249.3801357802404,5811.368459765139
286.4593844694403,6044.044673662463
302.1917948145212,7520.459029704188
326.5378737582921,8381.260882133563
320.6468777121459,8044.0529889798845
326.82282575650737,8259.622667953607
338.894326347409,7239.763223163353
278.47170437284154,6801.019401682933
279.04573153442544,7182.752263363133
268.4222713878039,6869.379166156497
269.4433089398483,7354.305897043169
292.85694840826585,6466.080588862454
292.8571903483767,6134.45088515661
315.0786385486863,6516.793287166396
329.0724128886394,7593.517144314608
337.2538254524102,8555.292748522328
341.28275521141717,7400.683167548018
367.712988817558,7706.579714275785
387.1124744755138,7283.647233209965
437.4833516421257,5842.077724679999
442.0441347723688,7317.157329354101
483.200566947769,5815.630195600656
559.2329005490399,4295.147923743666
593.5619354103874,4441.691616290683
653.2727911544733,2877.437168296446
685.1182129560943,2861.325770321047
716.5802923929897,2265.204981657717
705.7378682312391,1703.067703404669
682.1109734787098,1094.981169910995
678.0413619611472,661.0346536833227
670.4044761510671,1443.6615423396033
646.0053207726185,1192.830090708201
630.1646249541672,2105.8061924981403
614.0245715128741,3198.962746984648
559.1418963225551,3546.6118105968367
537.9305422085364,4466.48107803537
492.32590736428136,4773.26425082376
463.98816361954584,5545.7828076643755
430.91221897655737,5793.676927271054
400.57535175855514,5660.172802535614
373.2291515929496,5549.662339880086
348.0104908490943,5571.548210137786
324.7190244704681,6060.9427125384045
304.2318603246249,6089.423665296544
298.6122953911805,6097.762888319021
290.6349170675525,6158.340283014787
266.9289620356695,3952.883116291286
196.76953598230372,5184.211490479173
172.7853057055648,6022.603920875777
227.43144828187351,6649.483257226418
231.87331349017603,7566.979051611914
236.30195029959464,5683.536700863653
218.87557351601794,5050.801394223671
196.12524625808265,4944.179783901651
177.15425629448802,4657.702908829554
179.6402719856924,2576.26216878507
200.05658785114198,4284.62895905405
224.32165722192244,6563.802257268057
216.6059618179327,6636.546812829445
233.6699924974073,6866.687911030285
241.12749982518943,6732.53792377023
246.02153911783316,6518.769052743356
277.1352508855478,6150.113785452667
240.5565474445201,5024.845974087551
258.7810189486094,4296.583128817859
232.72162461492283,3257.607176663663
194.04003837312547,2773.8921030308807
198.92895094831405,3214.4166115917096
216.26917492991058,3755.0337729577877
252.53101529399478,5370.523094865997
246.36727991037483,6725.025050461345
269.43466091412625,5550.702098018143
264.06969486418467,5432.643128742445
229.56327495771632,3896.9026266939372
228.03790876197542,3676.5294060535016
273.8695801057427,4936.414718680684
233.13380085160534,5096.891618955359
285.5509791582898,6017.394032502662
265.13494590658604,6742.0881823712
251.10047478614612,6103.62889224474
252.51038618933129,5888.329693021468
242.24234719468708,5740.62889783343
233.1987529151635,5508.851502687135
237.15167237054885,6008.187303180829
266.50486823079376,6538.500584063296
244.1352676022616,6990.882513245965
239.70177437974965,6082.944651284425
213.8733403185625,5755.068732145474
211.48259674420518,5791.354978284813
163.14762095621438,4729.652204907161
142.62827789525738,4277.0585296662475
118.85349646273322,3657.701169111325
127.41747508033288,2837.578530589441
114.18360606439168,3250.4880309803802
164.3724042005442,3465.0690050921085
152.58157405070946,4368.0764034509575
171.92820732025365,4945.865798390602
223.55057130303967,5423.957000825503
215.7345440158492,5974.319701252289
242.35286991028124,6410.95210375154
232.32354345803665,5669.364980020346
261.487559553327,6935.188586396792
256.4286983183862,6915.29375291891
288.8734717521011,7193.537341703587
275.6151172974719,7819.534493618693
279.44803430539446,7172.534534266417
298.6006370092183,6694.414729844566
277.3102704387464,6215.603204482869
279.5143460774684,6269.252416448827
293.2136094118955,4935.340667023333
346.0521220092521,5320.340176335025
342.35303360017116,5791.471435976567
402.1538860211697,5618.580790802007
426.60674167729957,6154.949101554093
464.6974658799028,5096.835829307976
472.01808661310514,4310.339611868753
520.1998948079791,3409.943519576367
573.0283280208918,1877.7874332210454
613.3792577059064,1820.525064460485
622.732361322571,1519.1985777496857
681.9871021820181,1020.4089954145823
710.2336801413171,1113.682647127322
719.8102143970553,933.2318465919058
736.5352360061889,1014.200461076708
768.3797792883893,1236.6835146173612
814.9897171448198,987.0544302507649
819.6843968756918,721.3695845559326
807.0960899470053,814.838902130826
829.1813889870951,581.3613599814837
823.6299955916978,669.1693660622683
832.7047840058106,265.54031693160493
837.1734878868602,278.694769321501
850.3254032186719,834.3987029101686
837.0455589908007,366.4534521663023
812.6792699430678,664.0078673322105
822.6173754244439,804.8185484883678
794.1436386466488,1368.7231229154934
795.2125958670506,1394.1425841299938
761.0005237903011,1060.4161512618462
713.1465373453585,1754.177747488955
647.8614188822477,1435.2120975222288
589.1136090699681,3104.6589322541213
582.8298466417272,3898.9896085045825
528.6082272122658,4245.155978365082
487.34413588024705,4999.708771612056
443.47708089376016,4609.032014392466
448.046239997552,5502.066034674593
421.0472823303563,6209.989240283974
378.2936557621454,5768.41415339979
370.31062297165795,6230.465644735972
337.33154772999103,5804.377099547789
327.8720512794283,5147.02446734401
319.4724642344904,5803.679642543766
315.63732764615963,5043.888886554916
319.09313319944664,5689.285926634804
315.6356617144001,6144.659722681532
334.40424101579265,5746.9608610021605
327.2557857482444,6855.245967109411
274.804488434761,6385.63231267792
279.60826286337146,5373.279360486401
271.416701133918,5318.452283409446
269.06149499542937,4776.605022842098
216.43490422902772,4606.732265294663
248.8804472060622,5379.5016956220525
266.41162425543985,6901.390251998446
263.56180460277983,6070.305038189062
272.2972452547409,5816.245684939185
284.38504290913204,6461.387625349561
254.33085148046217,5425.642164264812
263.24292155093116,6787.547038454012
264.9047059687855,7342.434885020157
259.37457843036555,6399.480338067154
288.0012604453424,6792.49369063842
282.41530395003224,6514.017503355731
237.73376042501576,6039.57466798244
265.2762851819411,7210.267318217527
278.3896586568855,6928.461008558475
276.27579406438093,7539.82796636673
255.86273416226894,7643.288155986665
290.6753742919248,6491.392046883721
274.2567526641416,5647.5744584855265
247.81446975278067,4747.364863665235
229.2619134635391,5245.7398824471575
249.33271529366615,6785.214154284333
274.95913053885914,7769.779942261293
296.43301393994017,7198.114923569231
281.7723279224773,6571.294429222016
245.496801222309,6111.163851058
248.0477994667867,6112.805124500793
281.00277747193843,7163.011913426373
289.96624999479275,8028.350001317147
275.3644221962772,8008.827839289218
292.26505045213986,7848.636970792786
291.1612478124512,7653.959426795516
277.1718787480343,6119.964741367421
221.4250699148202,5080.3040391549775
277.1862862855264,4696.493413643558
293.13330527742824,4961.622949030854
347.8453017108424,4934.345338054632
380.2922250586778,5847.3647644734365
414.1768175654396,6092.793290580185
467.04777117371896,4357.840906926519
522.9972001907214,4377.698513996218
571.4736242648818,3623.5326895137805
608.6030373349647,2258.0257674322997
628.6038482254312,2246.3064164060997
638.0299438648966,1831.429200274841
652.0883462125654,1687.2186276749096
653.4891811982808,1817.610108866458
656.7564279210899,2136.894119088078
650.0390440059613,2073.3894789898395
648.0481237761709,2584.600691823941
609.263198103126,3387.4757912047767
583.478615301773,3572.2656625665372
549.081028858477,4854.646028871261
548.6566954663965,5098.846761928052
493.4565553332564,5135.9245922898635
455.21965180307836,5478.651883819598
432.64100129879955,5638.075199938116
354.3549955771392,6136.5774759552805
373.85183309225863,6397.055563827169
370.697252820825,6004.945490716686
368.50797913775494,6187.83691307257
323.9467126475804,6086.222765477091
299.1357566645724,7048.92635419793
291.76607489670005,6222.384759722865
282.7180635622253,5767.215429935212
279.2733226884,6575.758921790074
269.08088497730853,5658.704742699396
218.2997172329349,6011.486694845871
239.3466732205291,5732.757017422773
237.36820951265798,5462.134385275148
225.02937147969428,4397.506819131758
259.94472821405714,4658.352204027994
221.23156195856566,5737.261945854453
275.349579463351,5441.232459289969
281.9145580746495,7214.5707885859
285.73358842892424,7612.894226337302
284.65509505603603,6884.791136939976
233.30099193334843,6481.451440758869
268.7836754758626,5785.006416118321
252.6785958429375,5722.944882708832
262.19717332383175,6260.276986893978
275.7766200354184,6900.380986948173
309.8146714038624,7513.888514673201
356.4112098128363,8289.686182988793
343.1126709679565,8726.797881826287
353.3578985617678,8334.218600322378
316.4726472130987,7843.494626271082
308.4426735902769,7101.226876392166
265.3858944327091,6634.554236488675
270.778210035899,7182.21216448065
293.13838509365223,6904.545477391142
293.09098666146923,7280.6072634990505
274.1134592266304,7205.5348164318875
308.5307716384103,6099.6976306692695
272.06050588029365,6982.857565641435
258.40572720379436,6070.912005684182
286.14197808863264,5703.501674267479
269.49692444273137,6849.971432681054
301.71785413648473,5885.848633666243
302.635523316118,6306.884829107501
285.37385423311014,7229.051436518631
329.019601983276,6843.8291943366285
339.61564661767386,7188.802533614319
318.8471805129364,7152.556425339425
333.6823818583572,7321.478556327446
366.2802354331878,7280.207956267829
358.2364704857206,7898.801757122432
374.0781538507323,6871.470654642498
402.5290741468919,8007.79634066635
357.81514622941853,7976.114588149738
359.87008702544114,7167.897130628253
386.60480041546924,7702.409442910897
370.6303235074166,6506.0945866023585
391.1034677762506,6317.751113087231
374.304233482199,6193.523430989865
394.16852782163835,7292.662068722113
371.5384090790656,6328.454062416557
379.0059928153449,6961.467102146818
371.25163723056045,5631.819006541743
403.91323916892065,4211.299886706382
418.691759644752,4773.402947349069
439.5309695565017,4626.548626659721
447.47271847794286,6122.628753983937
442.9850280897703,6778.581567241051
422.0305887393455,6759.274509088421
454.63363327976754,6728.994218215192
443.18552682191563,6159.492847520968
455.39428313846673,6227.619240799936
439.57751381182555,5761.611367627791
450.0324666249669,6395.535000513111
465.8416587803879,6126.5242416427045
471.2870300202941,6167.239697184242
456.3444607768619,6572.545231691297
492.20563310852623,6533.616762651035
511.4729045794443,6018.153001834456
511.68470358314715,5683.784490386127
481.1260058277741,5756.754452037487
502.2973762127593,4605.612355164288
505.7379985350734,5148.728481620249
500.1802399254882,4682.656857059441
521.4840738214796,4681.987858173418
527.7326622425638,6103.677659786566
518.6584297547631,5776.177922023782
541.2073534731924,6171.05876213855
541.5817119044452,5375.36770963082
533.3326837441399,4686.325041562171
534.5345804521413,4690.45429800543
533.3103530919518,4184.07863436845
518.772178510544,3432.8735813061767
518.7604324034195,3502.2389929326664
523.729030199152,3599.750564471475
511.71660530875084,3488.2011739259965
495.526304270706,5272.334803130787
479.9621650553765,5365.890412666116
433.3523711781352,6043.995016164851
419.710232390032,6841.635857104677
406.9627508396929,6518.957872218751
389.89525149925623,6984.7642629165775
354.8384423432304,6070.003103407137
356.38260701224755,5694.288973740667
324.58024736922033,5413.992819461676
314.3224118447507,5413.1038692969705
265.31840623096707,5369.867257036302
301.16661359736213,5699.765232431713
289.3701019081737,5782.812554086223
308.45754161982063,5646.641987183447
287.353550136332,6559.892129094985
320.0464056014541,6630.216851807751
292.1945460929807,7841.5954028793285
285.61712712420655,7473.663178317283
345.28455934583127,6974.077666334833
338.03762027464205,6494.066714915066
328.36034209225886,6027.850996559387
260.9127928033826,6208.767468724972
293.72920012079516,6576.862174342104
306.97851989036263,6601.805026408757
298.83448256933923,6428.501279792479
268.73922849325885,7115.71547582799
283.17148417716857,6382.470917692624
286.73498954367943,7127.266492747585
296.656136511292,6950.657030910332
287.1417528168942,6435.129661637298
295.7461675467528,6640.978823456884
312.6982577508072,6545.793747207446
287.5226452056868,6474.27184818553
285.6516208847775,5284.876843456214
239.52220555019886,6150.925452204029
256.5574891189982,5357.818988883985
291.37539774196813,6124.934371777882
305.6799820337004,7162.73857138119
319.03229648537683,7830.059694868135
359.2163294950904,8511.243652864254
360.5657238118551,7892.7808962303425
341.1072796303382,7749.388048061587
331.24283697688884,7238.020996469612
321.9877142246307,6437.567147435223
328.8534320476148,6941.839493752433
344.7980088369903,6731.953435407397
289.11609035180163,6509.924527435288
305.4932089448414,6375.595939288473
351.309827177908,5956.146297761704
402.2852807872859,6239.880951973454
446.7080022463969,6407.495345578074
440.25146620059064,6329.64582456839
512.4068426745746,6358.516372848473
562.8049115328477,4846.071851902777
620.8950126565956,3633.295829744195
631.2544500717904,3148.8615345135204
674.6182135596765,1818.0329811988197
692.3376165653277,1790.878452868961
693.3059473973626,1004.8441855243005
679.892245163848,1362.807595540621
693.5728590343443,1711.1567662444459
630.6459101361211,2826.365384952537
615.9064676599802,3556.759436173559
581.9017563345908,3468.943855184842
516.6758774613813,5119.765915316255
485.5623811263418,4866.662645167621
438.99841014522116,5395.499403379915
425.98908179415713,5414.38054942808
393.16641778961895,4596.687815356916
344.0596119039844,5309.87663068428
333.79792051734455,5366.913343675965
337.96488034493274,5458.687491067515
319.7954843881538,5615.0761556088555
282.04827530206495,5883.985698032366
309.7850993730375,5476.400894586458
291.34055941432996,5674.642181400052
253.38493406043204,6233.251224034678
265.7438463664069,5793.281003057407
257.8140347147492,5889.899130643929
246.29311454984463,6115.199129641711
217.2066546559396,4361.59319776224
220.09275993924606,6315.160873834272
199.91471104314738,6974.550288031305
125.83451627092639,7234.545784933645
207.39095188867014,6170.630225925407
228.3740902441782,5350.913244465186
286.3188826839433,5381.680920215247
265.62609784915804,4362.22180304957
263.15694170163823,4188.007852383821
194.5647757429404,5372.354958849253
239.68189401554162,4222.188205255618
221.19373888936175,3313.187621137534
284.03109768010717,6121.293978683385
252.0856004722217,6389.992832714565
286.4571348985376,6220.930066782124
317.33845040862104,6908.075554063272
337.4265636871604,5732.350564236406
332.2393910402763,5715.518397031854
379.37571567249375,5797.547621069733
379.9464294470447,3915.166786686534
313.78000403457827,3480.5967987100958
266.98056541598106,3507.187777757454
269.3637360603953,2813.8146417820935
266.00741646579274,3280.100525236263
317.98340371793154,4748.406386003704
317.28603880838097,5500.195655442044
326.7176101702327,5574.019729507803
300.8636194336795,5832.593826647682
324.71437020503726,4871.978629929032
255.4096022015005,3711.4982465669764
236.24373447447357,4768.198021755207
254.10518602080043,5423.763540481164
264.6362376431342,6182.217414911844
293.62635472510436,6775.971182217535
269.7884334993773,6110.362385869786
282.58996086156634,5914.787000255935
278.4422718087261,6471.475077845234
291.60870218767917,6131.319519663825
270.77442583809074,6333.910133152652
291.7331656418265,6942.686359115307
284.13498348578275,6957.347552023376
272.856964797905,5875.3755050150185
236.6015933637875,5789.032060559007
204.60187102624607,5393.029196103921
165.90572280865035,5109.029862091017
174.40170509678202,5321.6558255340315
118.80937289173009,4561.362649227639
140.97258202540593,4010.4992952825282
129.61655098877569,3738.74708630523
141.02153681178595,3628.1464598244734
168.05089759822846,4272.386028832853
163.65431983998877,5253.60373848164
204.0439448820736,5014.433198349629
252.33305777404018,6268.373794615092
218.99365490136634,5872.546522262362
259.66065181826207,5480.183717097434
282.2546456039346,6934.621338708453
323.82424902225824,6483.303714615912
322.7590586523883,6560.53665061887
335.6140412506744,7275.256463022432
317.2712911361686,6492.970157834843
313.9898993770954,6590.955470419041
315.7684524477625,6365.805512386324
347.2485773243653,5998.643509993807
358.818957129827,5527.33771609981
379.30788950062146,5059.302006366022
440.9898421478371,4673.537514153675
533.8366822749443,3077.291795130529
598.6467964682455,2692.246194577918
635.533883212927,1777.4725190771221
687.9691356441484,1207.3623117936045
694.7909831179946,2257.051278194817
702.7287689661532,1486.4511782954107
730.0892024053413,1502.8671780019163
792.9125921201966,1269.9132893525843
814.4121632502697,516.4007409587048
826.6151540720518,290.53407167028934
835.7204651539502,353.2362266970213
877.303662021756,372.9571314158927
899.3098862953543,302.89943302807836
889.2980750935214,472.9649769225646
873.3486318590973,-35.74508820170586
873.383470424338,367.37159855478694
852.1296428284035,624.7947029022134
832.7627501683389,1648.8347642203466
846.9935777005763,1775.1685398657291
839.1983378140718,2141.6226412221135
809.8502797913726,1439.1463595448424
782.9642499699537,1023.4652375703247
725.9880992970011,683.4224015013862
705.0013851194784,1100.4490893628235
662.5245252248661,935.7037362371739
620.1159956303337,2042.170786282304
591.8170603582283,2510.516622145361
549.4149539068169,3079.6239555639627
500.4205651585497,4588.1305728864
483.697529336654,4729.155197167124
463.2513155452262,5696.034376710518
393.94306182316745,6191.781911200938
362.16630461307733,5949.343643071398
356.9889806839329,6514.326500909259
376.3632328674098,6063.099239759138
353.1782256148789,5343.154911550493
320.171156608125,6237.464799845716
335.19550630537094,5754.549266907892
329.67912653468693,5931.894334505165
312.11596338309187,6084.344113962743
350.41799992503246,5812.050350864877
315.61490458894514,6032.912461759674
277.4854393225714,5784.38710669355
305.45904832419905,5845.74653407327
339.3808412200405,6462.877086053665
341.79943373107386,7672.782499322611
312.5727486297874,7571.784573687925
267.0248082010431,6498.530255535261
293.2831753670606,5686.888070031458
284.85828003245445,4462.620015062835
212.83624430286014,4219.1155001060415
233.20479910933307,6171.282720308727
287.52238280782933,6993.6006209516545
262.8662002667714,7280.276723591174
258.5379553935453,6346.488047122975
244.15187076130974,6404.779399417764
255.38122797920434,6110.182383832243
252.04171263546155,5732.926048569611
260.36742626315663,7296.021063599657
258.4700442300608,6478.444461811444
276.6241979950038,7035.832466678013
268.39610666362427,6545.967777503763
246.00687183524738,6969.486610256528
241.55812941213574,7113.811693450341
227.82834548337553,6973.485142222302
284.02802293251943,8280.860700879717
258.3586598980837,7147.0742141714445
242.33486843338693,6541.0307085952845
240.02078637036533,5911.994755900822
158.96424140361194,4798.047171158014
202.14076305231848,5359.093957747272
235.9944497458967,6564.004313578701
294.70436209561416,7108.813540311709
269.82480576840567,7188.740973168715
258.38482214158586,6189.098809639996
257.9643506240019,6241.568244929419
220.64306027333922,6316.24508507145
252.61331438687492,6898.380027361818
327.0017310213114,8227.86405166681
331.6874815809827,7901.397393637292
336.16604125338074,7398.155787272773
327.1386169037052,7620.42115281952
297.2499735668647,5954.482747914081
302.40963425238454,5078.134775643444
365.7625170953167,4770.631320742217
407.05677201201735,4216.963677544013
433.19153110115917,3365.8333733483823
542.70960873596,3387.2009649912266
516.5803650568971,2928.7469090241825
630.0631771824927,1735.5786270894675
662.193012219881,2227.444822090544
678.8905376797865,1717.2177369145757
674.301523165126,1283.8164716641884
674.3952553625764,1557.2707473182495
647.9357737563946,1293.5593369460203
640.06276758312,2226.303293584584
608.4876154154352,2909.4669432554197
578.2020040163134,3972.3173215025495
557.8371210627365,3818.842253776499
500.05254159210347,4845.57528707876
445.5727538358973,5152.75458775412
422.7310434553101,5055.711618746349
387.9765387337019,6037.599002463647
347.80771289062375,5755.021167621205
327.468785873788,5730.600714918525
325.98005021483436,6329.7618726015
318.44949298867766,5710.402634733631
325.3273814734277,6495.669149836155
307.4150279444629,6765.862731927095
312.6321438259982,6946.753209381977
285.2530954732056,6807.404725925217
248.21814801724815,6843.1333410078005
273.57363598360894,5987.810325661125
309.85812372202696,5870.151015134942
263.6158528335904,5595.116917712859
286.85551098840676,5787.810233079719
284.9545956757356,6612.266331170009
227.01359413726038,6599.768135250143
269.2778014067207,6152.161527209169
265.4989722879544,5767.071132715669
176.94607878849726,5002.723911848659
209.0184280115761,6088.300082685597
255.01369259093832,6142.049570801477
247.10455357377532,7161.9949749857915
242.62435487653244,4817.255381717407
289.70064688297674,4776.818585909195
268.92042888713826,6356.240505056654
239.2051671648142,5944.393816408788
251.45743840538447,5864.900525660902
231.7303800270751,5364.14529777555
254.90066142865203,5642.4684140610525
288.92706770697913,7238.948350114391
285.20259463793906,6870.488541101728
330.9742364835981,8754.834282011956
367.5861553931023,8238.11429770963
327.7541908071033,8253.932554131825
336.89767088855154,8649.829605943887
293.7603808553674,7522.881763373895
287.1145030871466,7577.5927465158
289.35936753502364,7332.75598365231
295.4822108473473,6744.064261536773
309.8982673362183,7118.561376833926
257.6501327580096,6846.47808820794
295.25546009378706,6137.113459888544
276.6837638259387,6693.1127214836515
281.4115301686917,6858.552566964566
252.09203704256814,6065.318383626346
279.9367914036238,6652.307900447744
247.50642984212527,6418.228065773093
313.05681521994694,6292.638432720234
306.19248459079023,7115.249426998627
307.46375499185325,6782.684087943394
352.19850523364124,7195.407396298793
317.98511059290485,7008.7471387860005
352.4632787967203,7360.716475353857
303.03653784398637,7656.489019471598
395.67927471686266,6905.6972324494745
360.03469649842697,7065.520478606318
392.87719437234773,7041.330719373029
440.2558626360958,7488.864047271
350.856007386577,7905.8625072363
414.67200533076414,7267.564226390706
408.73579989389606,6596.655117366583
412.0096630607567,4966.493726060163
431.41391771614497,5055.191017339596
398.5489513947121,5100.124904036078
437.44108829982537,5050.031793583827
429.65188871854457,6155.850278335407
402.4053998584529,6272.511028696285
414.80325597095845,6113.453850955815
430.6982937412299,5277.445890476429
470.3757721117022,4862.575884872547
452.32110205413136,5383.506029557829
484.1446633801243,5804.9332044317225
485.705603677419,6874.911111886738
461.1321161403852,6326.084677175917
493.8780099576468,6239.581010021365
482.083612444208,6513.396047591066
464.0632209384435,5768.478535732446
506.88850882072114,6220.486793454742
495.86591900178234,5841.605509412522
507.77676658644674,5350.269192871447
524.8383066651597,5763.756512591114
544.2474980331253,5925.743926763586
498.7446860352039,6136.777856908481
497.89168558021686,6071.58750093377
527.3599461690739,6092.243298559073
491.10104277566984,6223.731819442782
536.6318486106228,5300.40532269066
511.6695977544241,5009.999991432094
513.1055347656869,4555.583942991516
532.9660933330731,4626.233526468071
548.2633465919369,4361.0673223622125
560.3689103680891,4747.923295434756
562.3756699185353,4376.652023543923
581.6431193685974,4412.055787059182
556.7137511960926,5556.048481168046
514.8811397120435,4994.382830611012
473.8480315225495,5642.804336888135
435.50489271786284,5471.7678378213695
436.03132209292824,5051.43244835753
412.376089499093,5238.893788256061
350.99354183509104,5084.256006072639
352.09411125871793,5769.437447986274
376.75169111956103,5928.234608938539
363.7139985675681,6569.814434444865
372.05096274560134,6835.9909393248845
388.76591090621037,7231.9462600288625
370.65194149266415,6838.7407472235445
317.7099493162119,6266.78106982761
270.6690595737112,6452.942092945534
275.2427534162097,6122.6026407070685
273.80004301353057,5424.253925760735
245.59264450285673,6423.228768951965
251.6518852290865,5728.010535375826
245.25721475637081,5329.915116041513
282.31719869611186,6396.482131708848
245.51035338795194,6103.02637396103
318.34251328413393,7263.721789325755
348.82401694269964,7420.042205746838
311.1620382499803,7227.157253294858
289.58656053848847,7166.667555598562
280.9309948388407,6365.564067763293
270.4187103770926,6391.597891084334
269.9144476801252,6612.081872092458
274.7134318127561,6414.788090056527
239.75565478439356,6333.470003367784
328.56213788071716,6525.441511747211
307.52476170744404,7052.782343647525
308.0501311596231,6089.8009243324905
315.7025793981422,6513.323598811133
312.8049825536576,7192.115812445927
264.5139500605552,6484.22739404076
308.3178107846592,7540.2475087059065
318.095921794868,7299.00513162425
261.2889308765155,5728.161902369203
270.7199906832068,6368.299272730345
276.25683537691793,5383.461943275351
284.3464912274052,5915.500015903572
288.9784033533614,6823.251992770595
336.36983806554787,6844.464839408795
371.2667035460193,7843.598927958328
374.94349446268325,8210.764359327346
406.9721481767895,7994.387482191152
362.24015229027685,7887.536110143658
353.2802036934574,7190.95761038443
367.65253791398067,6839.290184674826
360.50341306903465,6632.2749368405675
379.34300626249836,6352.2939640598015
411.85261706568144,6270.933535198918
424.6318444121873,5070.409792636291
508.7922795699162,4288.359801638816
569.5315355781231,3473.724924533073
626.9274028449786,3151.824631534037
709.1782835414641,2486.495870254084
675.7171341142675,2333.1382315601068
699.8084050626727,1504.3354230955883
719.4581918975914,1417.5373743524929
685.5017949320012,2574.7519612533574
657.0000199891181,2133.918704925318
665.3948805258573,3629.301638645561
599.2471794666696,4353.205113452446
554.1059891622699,4776.874398379739
523.005305683317,5431.038271511467
477.09967410589485,5104.432719598463
438.7832301957226,5460.054850568049
369.6218921348967,5671.019215615587
387.64869268842256,5475.832633199845
327.7366748412345,6550.73462297171
313.308242753298,5842.023592316918
348.24605333263094,5791.896568882891
329.2036672772127,6336.6115445075375
309.492664260452,5836.192185562268
311.36196295387316,5972.936703524211
307.76678906954476,6511.2056425738965
329.98351051387675,6414.652210229783
275.3654386686428,6444.540603800518
248.32566861376,6512.326644325991
237.07877422663532,6258.526935381117
232.93754604467395,5661.073874410567
218.30392520842588,5818.515280210251
257.0833188350694,4311.9226080432
306.96733041105995,6378.52444304075
182.59790489439283,7586.913779454697
114.09567687336082,7021.578554345721
183.47917526653978,6185.754501886194
228.42322614763532,5794.770524858786
270.8041402579226,4672.460101204405
267.3797872688507,6338.581671187885
369.56849791984945,6703.5963278114905
279.84647694070594,3565.7003908072265
259.8903491552718,5405.725055067694
261.50482280717137,5855.347158051032
249.2353764490705,5379.294866790411
237.54563488990405,6273.661725573977
322.74520632059773,5635.097879294768
380.8947306011454,5671.686663159752
448.78620830468753,5424.381707789053
443.0335964337456,5826.2007521523665
548.9050929842016,5257.296414155789
511.3786060350956,5449.1021463946845
476.227165795898,4441.88593032246
358.9120441698258,3544.2015400830974
367.07993337347665,3630.4122154372126
360.0886170688018,3534.2767435495703
383.5171436265305,4694.729412192479
324.2913280708654,4933.640511590474
331.8412969747538,6093.446884623652
368.22144007454597,7225.585959360829
353.947268968366,6938.302526322311
270.3698710611721,5975.621275598267
201.87578167494053,5689.4636687657585
239.05554051536177,6290.85038839623
252.58184810555147,5762.893188833856
257.01659476266275,5587.013662000805
296.1530711487537,6965.4957233654595
353.7672060767213,6859.161428792107
247.59995658807915,6471.2683495526735
263.63811937627526,6944.903078300982
287.31604055574303,6948.269724509633
289.202081652781,6861.931005917323
245.58721790008812,8653.778686468186
341.93653673979105,7621.58239981518
281.5197915359906,6939.204655764579
250.93608908697965,6005.177538998532
136.69961153060598,5822.4993522033965
192.54047548892262,6145.23299676519
225.09058367666512,5508.908928212687
195.82012331201628,5108.198817783496
128.85213133945783,3817.571357596516
146.24933897756907,3064.676327397368
159.4470299803433,3580.1479466075602
142.261140054547,3975.330600457013
180.2571856293345,5256.057153295585
230.00785890381925,5346.12036978541
225.04789283335006,6845.7188877568415
291.6592691710968,6430.495571142021
265.0767495931524,6805.913868840146
315.0314624326427,6769.0243387308265
327.00804405708965,6620.686733622521
375.41296124607106,6743.506542755628
363.2375434645422,7159.488609849455
337.907466752931,7171.5165096072615
380.23547142833604,6842.502991150898
412.01736276072853,6221.496117694934
429.2482032222619,5194.242068876404
450.53208422389355,3638.4455312326927
533.3828118156616,2879.3651290914427
627.6016379830053,1978.6344322168989
668.6090265183011,1892.9984732623757
646.7605829753471,1604.0268020244603
713.4296738273604,999.5360408390185
730.9643467549656,1229.8572683148557
746.4075511032157,1171.9748694796692
758.4697306962926,972.7870662034078
807.7138485526547,1511.886651109314
790.8257542377142,1617.6072551243851
808.1871900202921,1390.3696660500252
777.4446556231512,1449.8875927020952
814.2894071354935,584.7643159625554
836.2019343864387,782.6850201329545
802.7177835453382,821.9692693722332
813.857096837742,404.57655734576264
820.0692377939399,418.1136939527628
755.4471342033651,865.7211336046329
712.2198741529367,901.1913476459442
745.8551505395408,1847.3865026563274
777.9950167384889,2119.5274635554592
789.445690848183,1894.9959169514934
736.0543282241034,2167.478940954006
664.3512764714842,1845.3897843061388
606.2286767291083,2858.3038345376644
526.4267435663943,3947.7633919257983
510.19623973306375,4308.02280746962
462.7786288465741,4690.539176175144
377.1667055282713,4537.607892499937
343.55914190201804,5424.363961761689
349.2757277583321,5438.848009771442
326.28137217825326,5484.713348765377
299.22272991197025,5962.124668336244
357.97445340192513,5824.365313094856
314.33911473138795,6049.668248812945
293.5195941673754,6782.8636053181435
310.0638039439257,6154.8192735978155
272.7093185692629,5771.337070869434
311.8493005804788,6142.2586289594055
280.37296995015237,5512.278349445832
305.5636652660595,6816.223473396941
323.3314695318667,6489.3987014931445
266.1729709123711,6583.133246753491
275.61636068154627,7189.4303105755835
300.36916855697547,6843.5988164547225
372.1026367223426,6585.665420257132
305.29710055966416,6926.002377543734
272.34731572804907,7208.437373900594
361.5285076524789,6850.819548112256
360.7831675617993,6537.8074149177755
278.46854801579997,6416.4099788202375
193.43074193948573,5568.517322008794
237.38826706684588,5459.4176043091065
254.51561482588605,6491.788372002596
239.74383829180155,6939.745387694848
327.4864518226611,6846.179381550123
273.5307773440146,6444.926536011255
232.7145276872923,6746.225802516033
198.77898686250515,5684.969877183552
227.57544604003078,6118.8487685121745
288.85211293419906,6885.179059390346
255.41011518074288,6383.614807978034
262.4118302282411,6859.191943725828
247.30566138940043,6826.600212399448
256.69199317206056,6863.798479308606
255.10332336692653,6852.559788088131
299.92423355453934,6842.7370309845355
230.8661030335467,7923.982655423324
303.26129801927163,7886.814845324105
313.2198477181831,7304.089109565667
137.2917064246639,5514.790081944562
115.64646786560336,5281.810920319617
200.53476600688967,6204.839006428294
259.75337279038206,6818.119724060755
275.18123585773714,7228.338387738804
296.8090198782014,6900.969269323153
216.51772099819343,6411.497213893028
238.48632368115088,6588.1801070331385
245.94657711393538,6771.572482952085
299.3111206561786,7595.792711646475
326.31469842782167,8042.181502267865
423.24275105343094,7593.775750888656
348.37588355695976,7012.835119447102
353.3011250284248,6688.360597303742
429.7868929514562,5198.0539702391025
485.7444779012292,5252.762325135319
480.9814456629047,4259.652304066892
526.2074124403964,3285.0992459731133
576.0714157036497,1984.0691942044932
634.5369312867433,1694.2661795964007
701.1064492627511,1492.5410610866195
708.4883855442401,733.5697283141454
701.7055906953178,1091.1340377734582
648.5311289437353,1083.2507092975834
604.4330828343594,2549.73099478501
545.1043233953613,3283.2849723033646
494.2659323627533,3825.4692055291775
495.6808636798098,4958.0432337396105
505.6601633672147,4812.38403988296
516.18614620235,5763.24527659988
434.9441823636787,4991.391409799636
374.2154349082895,5301.5937212434965
402.4469285328553,6172.012637074383
326.9181981486183,5818.181645530861
319.0437832157664,6927.220776515532
326.17312297686055,6421.553501164152
280.3674717976948,6380.71885527887
278.87810490195193,6404.042546260449
254.71072891824872,6100.934293016441
303.3190256707334,6907.460863999155
335.9239296099598,7220.081068896516
314.2223389939449,7394.836751343222
223.93093699241865,7065.394832274771
243.46666112027688,6917.385413589472
292.21701196912437,6190.626377364801
302.56514211174886,5977.571245205683
274.29898871455896,5957.735169898586
247.4906286801146,6101.401098422629
213.32474792874206,6762.3966396511505
335.87733716627343,6866.3635168623205
340.9347496736309,6601.093440462148
196.61946632471037,6848.844367132069
213.6473051884443,7088.631798889907
209.85057435640314,6437.841700282713
256.92210707296715,6325.803889333871
224.2944294472922,6174.1608809449845
246.43580522751603,4764.864028142044
238.7854088673265,8220.49538011525
269.4381781268868,7298.225624127622
305.87572142508384,7272.208671194306
292.23813505064896,6029.47081917152
205.8353736760818,5224.935897627635
241.20711997125315,6397.5851583313415
241.30760516617528,6368.202846424751
375.2329034974593,7187.1439585082135
344.58796734386755,9279.194683940212
380.99995537317034,9053.903609569623
420.4046617527721,8733.350794700702
325.27278943740873,8598.849559247588
280.4056153524806,7331.67830160188
330.89761162692776,6918.177385655131
282.50054718489014,7601.123333215952
330.93986291925927,6730.345197627599
274.81447680561257,7118.620409984909
314.69029145379136,6717.7909120866425
302.7964202748912,6191.551191055625
304.53173010199697,6441.683736441496
264.6245483335241,6458.650427926139
267.4772394394137,6063.140829044088
248.95149935550677,6919.471764464474
329.9326502460101,5860.275550181165
305.9702834989407,7186.496472947
354.54487623407965,7484.931397579595
365.36218376445987,6868.669408055211
322.3086535111088,7480.386399600276
324.937588790489,6108.075982694687
343.82347307897567,7121.357543433978
412.575209578792,8096.068683323597
405.38687838846494,7696.490554548023
404.7033851362751,8239.281407102746
429.2856321504136,7399.854877460912
414.48244999471973,7654.310182761688
522.6610381315082,7182.172065781887
493.61018609266415,6186.15071587924
486.4537335790287,5422.033769858797
482.64734500280474,4949.380046395371
385.036027726528,4950.229894313842
409.45598539633414,4946.458200686452
404.8897929217825,5491.650436432186
432.8361971697378,5682.574516148134
462.2048014843663,6286.394621465128
524.1636843859179,6454.353556616694
507.20047844629727,5788.852197016072
440.60590632664713,5494.07611063503
435.1810107779672,4703.862004179403
435.7929114245138,5871.025969703364
504.276234699394,6321.518253759719
528.709815888227,6719.814578260181
517.7928811653394,6287.998424282926
489.75587444063524,6022.815051266546
519.0964361512282,6523.4738241313535
490.76403252949603,5833.636891003567
523.4178039682346,5809.824090951689
474.139838381304,5338.937449885994
467.6497983984597,6214.576036056353
529.0267321546517,6616.557894541745
516.5135231200054,6698.911378147962
516.2012686034926,6920.788068278975
515.285860181519,5658.434055551119
544.1025485515859,4977.539464586602
539.4121312009211,4359.864258815706
547.1903337147911,3862.878883997222
605.0227957717291,3839.903132741188
526.0497894083095,4787.559846838998
580.6184322744803,5627.704363106276
548.671853010328,5814.7930482441
557.0699981117068,5862.538609174024
540.2360130582405,5813.557433852777
497.7692036374438,5316.980014724665
440.3368397471687,5061.363608327013
418.8250012488313,5834.365845553048
439.908971227512,5842.427348158734
378.9335485705213,6224.396670501809
352.21887271841496,6934.619493450624
326.68702599256676,5979.249361592588
338.7235888949226,6446.644863899341
302.32339385471147,6431.291429699753
328.06477054322306,6017.646248231377
382.4657246678814,7062.671842442898
387.3649445289757,6758.035502589192
415.910003925142,7180.818770460139
314.0429284629209,7199.277735714362
272.50026156428373,6522.944674750825
282.8338127335673,6824.294313173914
285.87595165430247,6442.943284936223
290.4636779226112,7542.720444260429
251.32557937202498,7172.369400458371
281.0225781458529,6435.4545525878075
211.70546343476155,6090.61262531192
222.85911807032332,5291.6291036059
305.26115772070983,6897.27377859267
376.98807396381807,7179.690616991199
376.24543597929215,7662.560926098108
263.3462970467746,6347.460770922244
242.5359104327738,6535.552130033179
243.668484726148,6037.47103918474
231.0136470086309,6111.293752200712
237.56550765050892,6424.8253728174595
264.98849943024345,6842.738228045915
271.44769971673776,6561.189050508868
333.360621237972,6965.475666561562
311.8674565323137,6237.201798596127
344.63562169575897,6032.956707038461
254.06714982560067,7199.074825249485
371.2960318258203,7190.992261334065
322.8406693497007,7529.1519465895335
326.6417589915683,7625.725782728974
297.4685004199119,6489.225337560498
290.71053273194167,6525.507151972432
264.8783245346662,6475.90097401547
257.47270791232216,6562.737896954536
357.78140379788925,7240.000485492249
349.1832121049159,7481.2487053174045
452.6275517100492,8346.55956407919
445.7250221397717,8213.996227286741
399.11467340608505,7952.042273187778
414.9083551705627,7815.656310676442
395.667418200146,6745.045625300143
390.35680220337423,5815.632892799661
430.7383734265785,5324.947239014813
524.8401177747791,4451.6833991986405
565.9175392154655,3902.2853242669444
641.5854174788767,3576.2047773858294
662.0087266220864,2507.2052576006768
708.1931003486416,2178.058519930572
788.9545314301682,1382.3205554105216
778.8901332655632,1062.5844264500743
750.4403252460547,2251.7675657573914
663.2740004869933,2754.347527090222
607.2727422566297,3539.6165935542426
537.0720019997302,4620.169592740152
511.995132410907,5037.931794728511
468.41545327215397,5186.6881643962815
477.7585232160446,6409.239504157061
506.96046543505855,6425.239366838249
431.81220784560844,6919.057939555506
428.3641937385799,7268.823061041687
373.03100007859035,6192.028321474151
404.9914782327965,6779.905321241748
329.5089588006792,5454.7554532304675
324.2148608478246,5545.322448409238
346.42851009285033,5873.165827608247
337.2523729488464,5539.6101039663135
303.3574881755828,6408.675918429268
321.5595566899656,6457.8627318297
333.2769624054387,6822.745139943283
362.409503032814,6904.951463280525
296.2762416293084,7171.207871812333
307.402589925574,6929.222324754803
205.48982376954567,6530.7056492958145
171.78784942365183,6114.363826845781
225.49310803000463,5469.937354255696
246.7630929207538,4297.417300177128


==> figs/fundamental_diagram/data_small.csv <==
density,flow
100.54488388488508,224.3219461524425
105.26448613089168,4763.884276503079
122.8620847529699,4950.746637227178
151.37784337803598,5715.444883069697
113.65241824982633,3559.217289935354
220.01702897316608,7640.829181117224
228.21322802006796,7467.791012522588
88.44504491430229,4992.850664441075
139.05579185630828,4304.070233222496
113.36685841804947,4021.549200105659
298.08041479866387,3531.9808702065857
493.0142293102955,2386.2217562332844
363.3899157702475,5252.155828244951
292.21633727503206,5732.665645264584
318.3051654425801,5898.9583229441405
328.4949309833379,6889.82256651173
296.0418473924419,7649.871898680155
404.9403086702093,5893.954548059316
715.7077519654403,1869.666213141628
507.338295844628,4732.985717060632
334.4685941266594,6106.747022024006
286.7063602541766,7298.140075176737
216.9485089807224,7156.307170470879
245.2552697944032,6965.032658592311
266.60445524046764,7707.881713051585
308.1104351252198,7635.064246682712
293.7522646781239,4883.513947187913
413.3063486984688,5123.415784097065
514.5155095334625,4222.1085330688165
524.4367740657599,3751.956359120622
378.915963048797,6762.566155530859
358.04806159125167,7605.580062286294
302.6170365543493,7495.13779514169
299.7418264882616,6789.620684493782
611.8863691508095,3354.232010648549
93.77764819581586,2881.539270485047
126.12518863849242,4277.649670735051
133.30200500887503,5053.699839737972
158.14675765933245,5826.580062181716
106.4217649103135,4445.979835401095
221.26809455810908,7619.089061663344
168.31017462188515,6087.467892885762
136.95672480910918,4196.360356363048
196.8926495389028,4879.821416283057
185.1916988003045,2777.9149363971333
524.5901207572366,1784.7487098672727
504.694883198943,2507.314111640521
318.5131328832452,6122.451973113681
259.09698898454747,5980.965507491987
290.11240931035445,5800.917689115859
316.82858841016827,6467.383417312655
317.76465084879965,7479.367675699968
605.8899918184243,2953.7792916172584
666.3593827281991,2008.1383577636584
424.925809644441,6439.152683280119
316.2301440442552,4855.134860567955
339.54449708424306,7427.2582410379855
250.2842908897028,6820.501222357522
243.9006141319671,6577.45080056927
320.25705645178147,7551.638482783183
385.8918157793254,6782.9276897073
363.5230370791608,5462.434037176738
510.3411683974657,5467.540015676669
530.8480332794572,3902.643847442535
392.6525709206457,6152.326740359012
362.7036710034535,7506.117606098551
330.59610374240816,8307.072832539809
353.10281082925326,8099.412413146912
443.4062712725756,5177.019539796312
758.8805808009181,1394.7178209959934
114.72762363952369,3139.3089731697014
89.13174010097568,3971.399876842695
118.07613794830318,4942.137590765301
163.47618393811882,5392.080171121085
138.02557118663677,5392.678348370029
210.37574735825183,6950.809807048172
174.9863303553352,5797.275032735822
144.4023943581516,3844.1803350400487
255.0041872987393,4150.49371150887
460.8157518377344,2126.673494935466
592.3137135219724,754.4850548235738
353.15208599499385,5423.626860565329
285.9089603384501,6098.583674781279
206.85877371937525,6453.783518088439
238.39052630938647,5735.321693702122
289.0761989748027,6382.094494332115
479.1896827993306,5704.986484120008
670.7616779111513,1524.7165221905766
495.7399591238536,5819.6824114433775
418.18714109164034,7531.491598617443
301.79625374255943,5959.421278624028
318.9904513244263,7705.348985837984
273.2872896967662,7657.303599686296
341.5139915300194,6117.214017773738
378.12577100773706,6525.210541261262
442.6194715578084,6171.181124990741
477.166834224699,4810.386245691999
560.0997780728227,4087.395301412597
459.5939839326917,5400.63290680502
286.90646859848835,6535.601644358678
319.6007007814117,7592.06712133422
375.1205316278717,8306.061656234457
380.87608654833576,8210.01496594757
696.8840231575344,2361.305384109613
576.0274141918833,3302.716078817127
128.20826129196746,4518.661598873696
87.3489883493921,3051.054120186406
149.57581585763276,5098.002059955864
156.19258220642402,5767.74857195282
143.63223099701662,5364.708989035007
220.53020896089023,6454.835121168904
219.6550197183459,4956.753147933445
258.03366127254424,3533.1895316156133
546.773422266348,1977.8564093762188
686.6645892139121,1.8984336598287208
433.3628878607229,4632.7714118274735
308.83710653797993,5817.09609365261
269.78939773437764,6238.564643270962
246.06970208483244,6491.048457981915
225.00187376816496,5288.241966982576
288.5082875229671,6045.604163871828
708.0266377040289,2155.288817374901
512.3754976800752,3151.1573408378526
376.6591606195203,6823.38862125478
383.4423850424966,7449.483309222483
281.4707707088027,5837.754629709331
333.7656803238806,7470.523155598865
323.39942715449126,7201.144012124482
391.4664037201466,6106.950664510611
405.6972332114812,6757.810798911454
518.2550196246897,5424.253178414811
563.314405639481,4970.488112916575
535.6708113334518,3684.24503633025
350.1852413679296,6447.980122289207
267.82363802145915,6062.831613405452
311.16270211623123,7094.343633718654
352.8403550840644,7700.110485383992
560.4233706996588,4666.339702828858
664.5052859290491,1110.4983545196835
375.2083306390816,5474.216007699531
165.5283345641197,5687.478506466117
110.13568704809327,2923.505141097871
223.3572726676116,5042.188022468142
189.08728748829745,5448.331847514751
165.51851207246963,5668.963101329912
251.23296351764827,6091.72916926438
329.72848327526856,3857.556296370138
569.7619013132651,87.83347134282918
790.4273284093908,9.703271421608289
616.0195539362786,3536.1536657647143
314.2911743233129,5712.548045614124
284.3833648557385,6064.958277994849
271.91491799397664,7321.035605791951
270.92587572233367,6877.583539578308
210.9391982781472,4899.9564468275
505.6853373578761,4854.298643893955
648.8495154093973,2429.244344756862
344.27267512463806,5293.437306141996
289.50201892751096,6908.795891010639
346.3985693490824,7803.235094324805
274.9117403171186,5780.860596210665
328.6082731315241,7005.304027460808
343.2381273212107,6434.492005520278
430.9551917760153,6223.413826853175
474.7639011368319,6582.543858896289
489.3405074881985,5449.431733643243
514.9737065888485,4352.022815147547
343.6033460783936,5735.81625558438
331.2280934728982,6211.168917871078
265.4487798572925,5761.2166933391445
278.47170437284154,6801.019401682933
367.712988817558,7706.579714275785
705.7378682312391,1703.067703404669
463.9881636195458,5545.782807664376
196.7695359823037,5184.211490479173
224.32165722192244,6563.802257268057
198.92895094831405,3214.4166115917096
285.5509791582898,6017.394032502662
213.8733403185625,5755.068732145474
223.55057130303967,5423.957000825503
277.3102704387464,6215.603204482869
573.0283280208918,1877.7874332210451
807.0960899470053,814.838902130826
795.2125958670506,1394.1425841299938
421.0472823303563,6209.989240283974
327.2557857482444,6855.245967109411
284.38504290913204,6461.387625349561
276.27579406438093,7539.82796636673
245.496801222309,6111.163851058
293.13330527742824,4961.622949030854
652.0883462125654,1687.2186276749096
455.2196518030784,5478.651883819598
279.2733226884,6575.758921790074
285.73358842892424,7612.894226337302
353.3578985617678,8334.218600322378
258.4057272037944,6070.912005684182
366.2802354331878,7280.207956267829
394.1685278216384,7292.662068722113
454.63363327976754,6728.994218215192
511.6847035831472,5683.784490386127
533.3326837441399,4686.325041562171
419.710232390032,6841.635857104677
308.45754161982063,5646.641987183447
306.97851989036263,6601.805026408757
285.6516208847775,5284.876843456214
321.9877142246307,6437.567147435223
562.8049115328477,4846.071851902777
581.9017563345908,3468.943855184842
282.0482753020649,5883.985698032366
125.8345162709264,7234.545784933645
252.0856004722217,6389.992832714565
266.00741646579274,3280.100525236263
293.6263547251044,6775.971182217535
204.60187102624607,5393.029196103921
252.33305777404016,6268.373794615092
347.2485773243653,5998.643509993807
730.0892024053413,1502.8671780019165
852.1296428284035,624.7947029022134
591.8170603582283,2510.516622145361
320.171156608125,6237.464799845716
312.5727486297874,7571.784573687925
255.38122797920437,6110.182383832243
258.3586598980837,7147.0742141714445
220.6430602733392,6316.24508507145
433.1915311011592,3365.8333733483823
608.4876154154352,2909.46694325542
318.44949298867766,5710.402634733631
284.9545956757356,6612.266331170009
268.92042888713826,6356.240505056654
336.89767088855154,8649.829605943887
252.0920370425681,6065.318383626346
395.67927471686266,6905.6972324494745
437.44108829982537,5050.031793583827
493.8780099576468,6239.581010021365
527.3599461690739,6092.243298559073
556.7137511960926,5556.048481168046
372.0509627456013,6835.9909393248845
282.31719869611186,6396.482131708848
239.7556547843936,6333.470003367784
270.7199906832068,6368.299272730345
367.6525379139807,6839.290184674826
699.8084050626727,1504.3354230955883
369.6218921348967,5671.019215615587
275.3654386686428,6444.540603800518
228.4232261476353,5794.770524858786
380.8947306011454,5671.686663159752
324.2913280708654,4933.640511590474
353.7672060767213,6859.161428792107
192.54047548892265,6145.23299676519
291.6592691710968,6430.495571142021
450.5320842238936,3638.4455312326927
790.8257542377142,1617.6072551243851
745.8551505395408,1847.3865026563276
343.55914190201804,5424.363961761689
280.3729699501524,5512.278349445832
360.7831675617993,6537.807414917776
227.5754460400308,6118.848768512175
313.2198477181831,7304.089109565667
299.3111206561786,7595.792711646475
634.5369312867433,1694.266179596401
516.18614620235,5763.24527659988
303.3190256707334,6907.460863999155
335.87733716627343,6866.3635168623205
305.87572142508384,7272.208671194306
280.4056153524806,7331.67830160188
248.9514993555068,6919.471764464474
404.7033851362751,8239.281407102746
432.8361971697378,5682.574516148134
489.7558744406352,6022.815051266546
544.1025485515859,4977.539464586602
440.3368397471687,5061.363608327013
387.3649445289757,6758.035502589192
222.8591180703233,5291.6291036059
271.44769971673776,6561.189050508868
264.8783245346662,6475.90097401547
430.7383734265785,5324.947239014813
607.2727422566297,3539.6165935542426
329.5089588006792,5454.755453230468
205.4898237695457,6530.705649295815


==> figs/lwr_exact_sols/ic_data_0.csv <==
5.500000000000000444e-01
5.500000000000000444e-01
5.499999999999999334e-01
5.500000000000001554e-01
5.500000000000001554e-01
5.499999999999998224e-01
5.500000000000005995e-01
5.499999999999998224e-01
5.499999999999998224e-01
5.500000000000005995e-01
5.499999999999998224e-01
5.499999999999998224e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.499999999999990452e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.499999999999990452e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.499999999999990452e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.499999999999990452e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.499999999999974909e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.499999999999974909e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.499999999999974909e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.499999999999974909e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.499999999999943823e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.499999999999943823e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.499999999999943823e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.499999999999943823e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.499999999999883871e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.499999999999883871e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.499999999999883871e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.499999999999883871e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01


==> figs/lwr_exact_sols/ic_data_1.csv <==
1.000000000000000000e+00
1.000000000000000000e+00
9.999999999999998890e-01
1.000000000000000222e+00
1.000000000000000222e+00
9.999999999999995559e-01
1.000000000000000888e+00
9.999999999999995559e-01
9.999999999999995559e-01
1.000000000000000888e+00
9.999999999999995559e-01
9.999999999999995559e-01
1.000000000000000888e+00
1.000000000000000888e+00
9.999999999999981126e-01
1.000000000000000888e+00
1.000000000000000888e+00
9.999999999999981126e-01
1.000000000000000888e+00
1.000000000000000888e+00
9.999999999999981126e-01
1.000000000000000888e+00
1.000000000000000888e+00
9.999999999999981126e-01
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
9.999999999999953371e-01
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
9.999999999999953371e-01
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
9.999999999999953371e-01
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
9.999999999999953371e-01
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
9.999999999999897859e-01
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
9.999999999999897859e-01
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
9.999999999999897859e-01
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
9.999999999999897859e-01
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
9.999999999999786837e-01
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
9.999999999999786837e-01
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
9.999999999999786837e-01
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
9.999999999999786837e-01
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00


==> figs/lwr_exact_sols/ic_data_2.csv <==
3.745401188473624909e-01
3.745401188473624909e-01
3.745401188473624354e-01
3.745401188473626020e-01
3.745401188473626020e-01
3.745401188473623244e-01
3.745401188473628240e-01
3.745401188473623244e-01
3.745401188473623244e-01
3.745401188473628240e-01
3.745401188473623244e-01
3.745401188473623244e-01
3.745401188473628240e-01
3.745401188473628240e-01
3.745401188473618248e-01
3.745401188473628240e-01
3.745401188473628240e-01
3.745401188473618248e-01
3.745401188473628240e-01
3.745401188473628240e-01
3.745401188473618248e-01
3.745401188473628240e-01
3.745401188473628240e-01
3.745401188473618248e-01
3.745401188473628240e-01
3.745401188473628240e-01
3.745401188473628240e-01
3.745401188473628240e-01
3.745401188473607701e-01
3.745401188473628240e-01
3.745401188473628240e-01
3.745401188473628240e-01
3.745401188473628240e-01
3.745401188473628240e-01
3.745401188473628240e-01
3.745401188473607701e-01
3.745401188473628240e-01
3.745401188473628240e-01
3.745401188473628240e-01
3.745401188473628240e-01
9.507143064099169427e-01
9.507143064099117247e-01
9.507143064099169427e-01
9.507143064099169427e-01
9.507143064099169427e-01
9.507143064099169427e-01
9.507143064099169427e-01
9.507143064099117247e-01
9.507143064099169427e-01
9.507143064099169427e-01
9.507143064099169427e-01
9.507143064099169427e-01
9.507143064099169427e-01
9.507143064099169427e-01
9.507143064099169427e-01
9.507143064099169427e-01
9.507143064099169427e-01
9.507143064099063956e-01
9.507143064099169427e-01
9.507143064099169427e-01
9.507143064099169427e-01
9.507143064099169427e-01
9.507143064099169427e-01
9.507143064099169427e-01
9.507143064099169427e-01
9.507143064099169427e-01
9.507143064099169427e-01
9.507143064099169427e-01
9.507143064099169427e-01
9.507143064099169427e-01
9.507143064099063956e-01
9.507143064099169427e-01
9.507143064099169427e-01
9.507143064099169427e-01
9.507143064099169427e-01
9.507143064099169427e-01
9.507143064099169427e-01
9.507143064099169427e-01
9.507143064099169427e-01
9.507143064099169427e-01
7.319939418114057572e-01
7.319939418114057572e-01
7.319939418114057572e-01
7.319939418113975416e-01
7.319939418114057572e-01
7.319939418114057572e-01
7.319939418114057572e-01
7.319939418114057572e-01
7.319939418114057572e-01
7.319939418114057572e-01
7.319939418114057572e-01
7.319939418114057572e-01
7.319939418114057572e-01
7.319939418114057572e-01
7.319939418114057572e-01
7.319939418113975416e-01
7.319939418114057572e-01
7.319939418114057572e-01
7.319939418114057572e-01
7.319939418114057572e-01
7.319939418114057572e-01
7.319939418114057572e-01
7.319939418114057572e-01
7.319939418114057572e-01
7.319939418114057572e-01
7.319939418114057572e-01
7.319939418114057572e-01
7.319939418114057572e-01
7.319939418114057572e-01
7.319939418114057572e-01
7.319939418114057572e-01
7.319939418114057572e-01
7.319939418114057572e-01
7.319939418114057572e-01
7.319939418114057572e-01
7.319939418113895480e-01
7.319939418114057572e-01
7.319939418114057572e-01
7.319939418114057572e-01
7.319939418114057572e-01
5.986584841970400417e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970238324e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970371551e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.560186404424331874e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.560186404424331874e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.559945203362062549e-01
1.559945203361993160e-01
1.559945203362062549e-01
1.559945203361993160e-01
1.559945203361993160e-01
1.559945203362062549e-01
1.559945203361993160e-01
1.559945203362062549e-01
1.559945203361993160e-01
1.559945203362062549e-01
1.559945203361993160e-01
1.559945203362062549e-01
1.559945203361993160e-01
1.559945203362062549e-01
1.559945203361993160e-01
1.559945203362062549e-01
1.559945203361993160e-01
1.559945203362062549e-01
1.559945203361993160e-01
1.559945203362062549e-01
1.559945203361993160e-01
1.559945203362062549e-01
1.559945203361993160e-01
1.559945203362062549e-01
1.559945203361993160e-01
1.559945203362062549e-01
1.559945203361993160e-01
1.559945203362062549e-01
1.559945203361993160e-01
1.559945203362062549e-01
1.559945203361993160e-01
1.559945203361993160e-01
1.559945203362062549e-01
1.559945203361993160e-01
1.559945203362062549e-01
1.559945203361993160e-01
1.559945203362062549e-01
1.559945203361993160e-01
1.559945203362062549e-01
1.559945203361993160e-01
5.808361216820515094e-02
5.808361216819822592e-02
5.808361216820080719e-02
5.808361216819822592e-02
5.808361216820080719e-02
5.808361216819822592e-02
5.808361216820080719e-02
5.808361216819822592e-02
5.808361216820080719e-02
5.808361216819822592e-02
5.808361216820080719e-02
5.808361216819822592e-02
5.808361216820080719e-02
5.808361216819822592e-02
5.808361216820080719e-02
5.808361216819822592e-02
5.808361216819822592e-02
5.808361216820080719e-02
5.808361216819822592e-02
5.808361216820080719e-02
5.808361216819822592e-02
5.808361216820080719e-02
5.808361216819822592e-02
5.808361216820080719e-02
5.808361216819822592e-02
5.808361216820080719e-02
5.808361216819822592e-02
5.808361216820080719e-02
5.808361216819822592e-02
5.808361216820080719e-02
5.808361216819822592e-02
5.808361216820080719e-02
5.808361216819822592e-02
5.808361216820080719e-02
5.808361216819822592e-02
5.808361216820080719e-02
5.808361216819822592e-02
5.808361216820080719e-02
5.808361216819822592e-02
5.808361216820080719e-02
8.661761457749167503e-01
8.661761457749167503e-01
8.661761457749552751e-01
8.661761457749167503e-01
8.661761457749552751e-01
8.661761457749167503e-01
8.661761457749552751e-01
8.661761457749167503e-01
8.661761457749552751e-01
8.661761457749167503e-01
8.661761457749552751e-01
8.661761457749167503e-01
8.661761457749552751e-01
8.661761457749167503e-01
8.661761457749552751e-01
8.661761457749167503e-01
8.661761457749552751e-01
8.661761457749167503e-01
8.661761457749552751e-01
8.661761457749167503e-01
8.661761457749552751e-01
8.661761457749167503e-01
8.661761457749552751e-01
8.661761457749167503e-01
8.661761457749552751e-01
8.661761457749167503e-01
8.661761457749552751e-01
8.661761457749167503e-01
8.661761457749167503e-01
8.661761457749552751e-01
8.661761457749167503e-01
8.661761457749552751e-01
8.661761457749167503e-01
8.661761457749552751e-01
8.661761457749167503e-01
8.661761457749552751e-01
8.661761457749167503e-01
8.661761457749552751e-01
8.661761457749167503e-01
8.661761457749552751e-01
6.011150117431960371e-01
6.011150117432226825e-01
6.011150117431960371e-01
6.011150117432226825e-01
6.011150117431960371e-01
6.011150117432226825e-01
6.011150117431960371e-01
6.011150117432226825e-01
6.011150117431960371e-01
6.011150117432226825e-01
6.011150117431960371e-01
6.011150117432226825e-01
6.011150117431960371e-01
6.011150117431960371e-01
6.011150117432226825e-01
6.011150117431960371e-01
6.011150117432226825e-01
6.011150117431960371e-01
6.011150117432226825e-01
6.011150117431960371e-01
6.011150117432226825e-01
6.011150117431960371e-01
6.011150117432226825e-01
6.011150117431960371e-01
6.011150117432226825e-01
6.011150117431960371e-01
6.011150117432226825e-01
6.011150117431960371e-01
6.011150117432226825e-01
6.011150117431960371e-01
6.011150117432226825e-01
6.011150117431960371e-01
6.011150117432226825e-01
6.011150117431960371e-01
6.011150117432226825e-01
6.011150117431960371e-01
6.011150117432226825e-01
6.011150117431960371e-01
6.011150117431960371e-01
6.011150117432226825e-01
7.080725777960303891e-01
7.080725777960618084e-01
7.080725777960303891e-01
7.080725777960618084e-01
7.080725777960303891e-01
7.080725777960618084e-01
7.080725777960303891e-01
7.080725777960618084e-01
7.080725777960303891e-01
7.080725777960618084e-01
7.080725777960303891e-01
7.080725777960618084e-01
7.080725777960303891e-01
7.080725777960618084e-01
7.080725777960303891e-01
7.080725777960618084e-01
7.080725777960303891e-01
7.080725777960618084e-01
7.080725777960303891e-01
7.080725777960618084e-01
7.080725777960303891e-01
7.080725777960618084e-01
7.080725777960303891e-01
7.080725777960303891e-01
7.080725777960618084e-01
7.080725777960303891e-01
7.080725777960618084e-01
7.080725777960303891e-01
7.080725777960618084e-01
7.080725777960303891e-01
7.080725777960618084e-01
7.080725777960303891e-01
7.080725777960618084e-01
7.080725777960303891e-01
7.080725777960618084e-01
7.080725777960303891e-01
7.080725777960618084e-01
7.080725777960303891e-01
7.080725777960618084e-01
7.080725777960303891e-01


==> figs/lwr_exact_sols/info.txt <==
ic0: 0.55, 1.0
ic1: 1.0, 0.0
ic2: [0.37454012 0.95071431 0.73199394 0.59865848 0.15601864 0.15599452
 0.05808361 0.86617615 0.60111501 0.70807258]

nt=2000
nx=400
dx=1e-3
dt=1e-4
flow=Greenshield

lax_hopf_i: width 4, height 2.5
ic_i: width 4, height 1.5
colorbar: width 0.25, height 2.5

==> figs/lwr_final_density/final_14_godunov.csv <==
6.800027703450299832e-01
6.704891466912041853e-01
6.609335200477571837e-01
6.513357542693177793e-01
6.416951164295958687e-01
6.320101604349612767e-01
6.222785533662356094e-01
6.124968141707720637e-01
6.026599125217562136e-01
5.927606339803264124e-01
5.827885328434564416e-01
5.727281082273418811e-01
5.625553909922225149e-01
5.522309076017875018e-01
5.416830414259873328e-01
5.307594020445943750e-01
5.190172569004407599e-01
4.816143231299949146e-01
4.702946088160806504e-01
4.597951801745913114e-01
4.496912530868256153e-01
4.398395565101085314e-01
4.301755458125437470e-01
4.206664218962076207e-01
4.112951325783769096e-01
4.020536835326282143e-01
3.929399719462950413e-01
3.839561751953197710e-01
3.751079084960468601e-01
3.664037977579153726e-01
3.578552916364005076e-01
3.494766156686286429e-01
3.412848071777360714e-01
3.332997844510089958e-01
3.255444069982107447e-01
3.180444799492613273e-01
3.108286474922959952e-01
3.039281101011225839e-01
2.973760915325539544e-01
2.912069803876205509e-01
2.854550930774485407e-01
2.801531062426567131e-01
2.753306315685658534e-01
2.710153078253684789e-01
2.672477608074712574e-01
2.641653339121353694e-01
2.624220027113481901e-01
2.652008547241513359e-01
2.863977213954509438e-01
3.617879037077572080e-01
4.665293814450577337e-01
4.963727197103753319e-01
4.972447264041402470e-01
4.972484919328422626e-01
4.972485058410630598e-01
4.972485058921973788e-01
4.972485058923853951e-01
4.817981178751333804e-01
4.707759929268219290e-01
4.605361478915901974e-01
4.506982545246071004e-01
4.411337781985569806e-01
4.317872062165936664e-01
4.226335334370326935e-01
4.136636430992001734e-01
4.048782224055562096e-01
3.962849477782726670e-01
3.878971176614697813e-01
3.797329830725438837e-01
3.718154140036887823e-01
3.641716905788826564e-01
3.568332641019298923e-01
3.498353480443899266e-01
3.432161974962936180e-01
3.370159345493700109e-01
3.312747931156330150e-01
3.260307079820407572e-01
3.213162761254412247e-01
3.171552798412453633e-01
3.135591633644021492e-01
3.105240421712351928e-01
3.080289041797101834e-01
3.060355342251918076e-01
3.044903161112202383e-01
3.033275330352738774e-01
3.024733404712143803e-01
3.018495126832820286e-01
3.013764883946922768e-01
3.009759590858755440e-01
3.005737813218100629e-01
3.001039179686251779e-01
2.995133821625196591e-01
2.987672166391095452e-01
2.978520153473155352e-01
2.967767268874540454e-01
2.955703046095000674e-01
2.942766985433132310e-01
2.929482902930921062e-01
2.916390157268999861e-01
2.903982176272104643e-01
2.892659100026391816e-01
2.882697328415973481e-01
2.874234446446261582e-01
2.867263321448864088e-01
2.861625132906526203e-01
2.856990623370196936e-01
2.852825692445761785e-01
2.848352518349988594e-01
2.842534505436304371e-01
2.834119374143407866e-01
2.821758175768018240e-01
2.804182140498787112e-01
2.780385429992989210e-01
2.749754416726226114e-01
2.712108560311748962e-01
2.667656265314060082e-01
2.616897132894595024e-01
2.560508674765104575e-01
2.499245814556608214e-01
2.433866583830570918e-01
2.365085486306189866e-01
2.293549616694529336e-01
2.219830758311498176e-01
2.144427331134827475e-01
2.067771611528584630e-01
1.990239217916834891e-01
1.912159206490607333e-01
1.833825078538879327e-01
1.755517789678713858e-01
1.677646940200254178e-01
1.601968954804087186e-01
1.542088684612704375e-01
1.605742240813221311e-01
2.420679520361208037e-01
4.588134542050246734e-01
5.270314709302954537e-01
5.169720890851131623e-01
5.026790232288507188e-01
5.026790232288619320e-01
5.026790232288619320e-01
5.026790232288619320e-01
5.026790232288619320e-01
5.026790232288619320e-01
5.026790232288619320e-01
5.026790232288619320e-01
5.026790232288619320e-01
5.026790232288619320e-01
5.026790232288619320e-01
5.026790232288439464e-01
5.026790232282027926e-01
5.026790232088983457e-01
5.026790227010027312e-01
5.026790112802296262e-01
5.026787980001533596e-01
5.026756241072205533e-01
5.026401795432253738e-01
5.023619277723984089e-01
4.810059079732720289e-01
4.692788806495476472e-01
4.583700691799351690e-01
4.478373392842194822e-01
4.375285595952861373e-01
4.273722829187471817e-01
4.173291743172991564e-01
4.073753933251882398e-01
3.974955674186644861e-01
3.876793843694609221e-01
3.779197720159466756e-01
3.682118540516863825e-01
3.585523178450293336e-01
3.489390159181773310e-01
3.393707073690151454e-01
3.298468871540515823e-01
3.203676729335593332e-01
3.109337311824342809e-01
3.015462311831381692e-01
2.922068196545977714e-01
2.829176113320444053e-01
2.736811924448480093e-01
2.645006351042132331e-01
2.553795213176572321e-01
2.463219758131896531e-01
2.373327071528600618e-01
2.284170567812851549e-01
2.195810557082663594e-01
2.108314884710662529e-01
2.021759638600681974e-01
1.936229916221568759e-01
1.851820639981773264e-01
1.768637405737785440e-01
1.686797347119113055e-01
1.606430002185486039e-01
1.527678187885428973e-01
1.450698940609022325e-01


==> figs/lwr_final_density/final_14_lax_hopf.csv <==
6.651696606786426935e-01
6.551896207584830822e-01
6.452095808383233599e-01
6.352295409181636376e-01
6.252495009980039153e-01
6.152694610778443041e-01
6.052894211576846928e-01
5.953093812375248595e-01
5.853293413173652482e-01
5.753493013972056369e-01
5.653692614770459146e-01
5.553892215568861923e-01
5.454091816367265810e-01
5.354291417165668587e-01
5.254491017964071364e-01
5.154690618762474141e-01
5.054890219560878029e-01
4.955089820359281916e-01
4.855289421157684693e-01
4.755489021956087470e-01
4.655688622754491357e-01
4.555888223552894134e-01
4.456087824351296911e-01
4.356287425149700243e-01
4.256487025948104130e-01
4.156686626746506907e-01
4.056886227544910239e-01
3.957085828343313016e-01
3.857285429141715793e-01
3.757485029940119681e-01
3.657684630738522458e-01
3.557884231536926345e-01
3.458083832335329122e-01
3.358283433133732454e-01
3.258483033932135231e-01
3.158682634730539118e-01
3.058882235528941895e-01
2.959081836327345227e-01
2.859281437125748004e-01
2.759481037924151892e-01
2.659680638722554669e-01
2.559880239520958556e-01
2.517822958253641552e-01
2.517822958253641552e-01
2.517822958253641552e-01
2.517822958253641552e-01
2.517822958253641552e-01
2.517822958253641552e-01
2.517822958253641552e-01
3.499687798521726734e-01
4.972485058923855061e-01
4.972485058923855061e-01
4.972485058923855061e-01
4.972485058923855061e-01
4.972485058923855061e-01
4.972485058923855061e-01
4.972485058923855061e-01
4.949829350012485141e-01
4.855289421157683583e-01
4.755489021956087470e-01
4.655688622754490247e-01
4.555888223552894134e-01
4.456087824351296911e-01
4.356287425149699688e-01
4.256487025948102465e-01
4.156686626746506907e-01
4.056886227544909684e-01
3.957085828343312461e-01
3.857285429141715793e-01
3.757485029940119126e-01
3.657684630738521903e-01
3.557884231536925235e-01
3.458083832335329122e-01
3.358283433133731899e-01
3.258483033932134676e-01
3.158682634730539118e-01
3.058882235528941895e-01
3.008303989947733181e-01
3.008783098167696624e-01
3.008783098167696624e-01
3.008783098167696624e-01
3.008783098167696624e-01
3.008783098167696624e-01
3.008783098167696624e-01
3.008783098167696624e-01
3.008783098167696624e-01
3.008783098167696624e-01
3.008783098167696624e-01
3.008783098167696624e-01
3.008783098167696624e-01
3.008783098167696624e-01
3.008783098167696624e-01
3.008783098167696624e-01
3.008783098167696624e-01
3.008783098167696624e-01
3.008783098167696624e-01
3.008783098167696624e-01
2.959081836327344672e-01
2.866497531036594215e-01
2.848404943774676124e-01
2.848404943774676124e-01
2.848404943774676124e-01
2.848404943774676124e-01
2.848404943774676124e-01
2.848404943774676124e-01
2.848404943774676124e-01
2.848404943774676124e-01
2.848404943774676124e-01
2.848404943774676124e-01
2.848404943774676124e-01
2.848404943774676124e-01
2.848404943774676124e-01
2.848404943774676124e-01
2.848404943774676124e-01
2.848404943774676124e-01
2.848404943774676124e-01
2.848404943774676124e-01
2.848404943774676124e-01
2.840779493210913165e-01
2.759481037924151892e-01
2.659680638722554669e-01
2.559880239520958556e-01
2.460079840319361888e-01
2.360279441117764665e-01
2.260479041916168552e-01
2.160678642714571329e-01
2.060878243512974939e-01
1.961077844311377993e-01
1.861277445109781048e-01
1.761477045908184658e-01
1.661676646706587435e-01
1.561876247504990767e-01
1.462075848303393821e-01
1.362275449101797431e-01
2.060878243512974939e-01
5.154690618762476362e-01
5.056571238797724632e-01
5.026790232288614879e-01
5.026790232288614879e-01
5.026790232288614879e-01
5.026790232288614879e-01
5.026790232288614879e-01
5.026790232288614879e-01
5.026790232288614879e-01
5.026790232288614879e-01
5.026790232288614879e-01
5.026790232288614879e-01
5.026790232288614879e-01
5.026790232288614879e-01
5.026790232288614879e-01
5.026790232288614879e-01
5.026790232288614879e-01
5.026790232288614879e-01
5.026790232288614879e-01
5.026790232288614879e-01
5.026790232288614879e-01
5.024426197806940442e-01
4.955089820359281916e-01
4.855289421157684693e-01
4.755489021956088580e-01
4.655688622754491357e-01
4.555888223552894689e-01
4.456087824351298576e-01
4.356287425149700243e-01
4.256487025948104130e-01
4.156686626746506907e-01
4.056886227544910239e-01
3.957085828343313572e-01
3.857285429141716904e-01
3.757485029940119681e-01
3.657684630738522458e-01
3.557884231536926345e-01
3.458083832335329677e-01
3.358283433133732454e-01
3.258483033932136341e-01
3.158682634730539118e-01
3.058882235528941895e-01
2.959081836327345227e-01
2.859281437125748560e-01
2.759481037924151892e-01
2.659680638722555779e-01
2.559880239520958556e-01
2.460079840319361610e-01
2.360279441117764665e-01
2.260479041916167442e-01
2.160678642714571329e-01
2.060878243512974939e-01
1.961077844311377716e-01
1.861277445109780770e-01
1.761477045908183547e-01
1.661676646706586880e-01
1.561876247504990212e-01
1.462075848303393821e-01
1.362275449101796876e-01


==> figs/lwr_final_density/final_14_supervised.csv <==
6.743813157081604004e-01
6.582806706428527832e-01
6.518727540969848633e-01
6.390641927719116211e-01
6.302287578582763672e-01
6.188421845436096191e-01
6.092826128005981445e-01
5.986281037330627441e-01
5.885557532310485840e-01
5.787549018859863281e-01
5.685088634490966797e-01
5.585973858833312988e-01
5.484594702720642090e-01
5.383185148239135742e-01
5.280686020851135254e-01
5.176762342453002930e-01
5.070095658302307129e-01
4.955568015575408936e-01
4.846982955932617188e-01
4.740486443042755127e-01
4.634428322315216064e-01
4.528336226940155029e-01
4.422233104705810547e-01
4.316270351409912109e-01
4.210680425167083740e-01
4.106195867061614990e-01
4.003863930702209473e-01
3.903789520263671875e-01
3.805129230022430420e-01
3.707551360130310059e-01
3.611094951629638672e-01
3.515851497650146484e-01
3.421915173530578613e-01
3.329658806324005127e-01
3.239791095256805420e-01
3.152624070644378662e-01
3.067851066589355469e-01
2.986605167388916016e-01
2.911795973777770996e-01
2.842278480529785156e-01
2.774113714694976807e-01
2.716502547264099121e-01
2.678762376308441162e-01
2.631500065326690674e-01
2.571609914302825928e-01
2.587620317935943604e-01
2.620574533939361572e-01
2.451034486293792725e-01
2.452774196863174438e-01
3.398219943046569824e-01
4.737997055053710938e-01
4.965578615665435791e-01
4.972436428070068359e-01
4.973042309284210205e-01
4.975646436214447021e-01
4.983140826225280762e-01
4.983736276626586914e-01
4.913200736045837402e-01
4.820779860019683838e-01
4.722804129123687744e-01
4.622401297092437744e-01
4.520653188228607178e-01
4.418286085128784180e-01
4.315732717514038086e-01
4.213564693927764893e-01
4.112658798694610596e-01
4.014146327972412109e-01
3.918433785438537598e-01
3.824985027313232422e-01
3.733687996864318848e-01
3.644838631153106689e-01
3.558947443962097168e-01
3.476684093475341797e-01
3.398894369602203369e-01
3.326550722122192383e-01
3.260652720928192139e-01
3.202199339866638184e-01
3.152092397212982178e-01
3.110905885696411133e-01
3.078565001487731934e-01
3.054283261299133301e-01
3.036913573741912842e-01
3.025329411029815674e-01
3.018325865268707275e-01
3.014332354068756104e-01
3.011687099933624268e-01
3.009435534477233887e-01
3.007876574993133545e-01
3.008068501949310303e-01
3.010403513908386230e-01
3.013633489608764648e-01
3.015259504318237305e-01
3.012627959251403809e-01
3.004033565521240234e-01
2.989543974399566650e-01
2.970809936523437500e-01
2.949855625629425049e-01
2.928402125835418701e-01
2.908335924148559570e-01
2.891598939895629883e-01
2.878722250461578369e-01
2.868362069129943848e-01
2.859556972980499268e-01
2.853784263134002686e-01
2.852908372879028320e-01
2.854897677898406982e-01
2.853715121746063232e-01
2.845667898654937744e-01
2.835842669010162354e-01
2.836296260356903076e-01
2.856025099754333496e-01
2.891644537448883057e-01
2.927732169628143311e-01
2.946886718273162842e-01
2.939833998680114746e-01
2.907145321369171143e-01
2.854203581809997559e-01
2.786514163017272949e-01
2.708785533905029297e-01
2.625423073768615723e-01
2.538887858390808105e-01
2.448038458824157715e-01
2.353189289569854736e-01
2.261036485433578491e-01
2.169598191976547241e-01
2.062794715166091919e-01
1.956870108842849731e-01
1.878807693719863892e-01
1.770848929882049561e-01
1.632301062345504761e-01
1.614586859941482544e-01
1.590797007083892822e-01
1.292678266763687134e-01
1.336050480604171753e-01
3.003610372543334961e-01
5.039373636245727539e-01
5.118226408958435059e-01
5.032402276992797852e-01
5.019857287406921387e-01
5.023394227027893066e-01
5.025935769081115723e-01
5.026641488075256348e-01
5.026770234107971191e-01
5.026788115501403809e-01
5.026789903640747070e-01
5.026790499687194824e-01
5.026790499687194824e-01
5.026790499687194824e-01
5.026791095733642578e-01
5.026800036430358887e-01
5.026876330375671387e-01
5.027430653572082520e-01
5.030700564384460449e-01
5.044741630554199219e-01
5.079551935195922852e-01
5.109608769416809082e-01
5.073776841163635254e-01
4.955535829067230225e-01
4.846299290657043457e-01
4.740243554115295410e-01
4.635090231895446777e-01
4.530130922794342041e-01
4.425286054611206055e-01
4.320484995841979980e-01
4.215894341468811035e-01
4.112098813056945801e-01
4.009951949119567871e-01
3.909535109996795654e-01
3.809934556484222412e-01
3.710604310035705566e-01
3.611308932304382324e-01
3.511950969696044922e-01
3.412495851516723633e-01
3.312945663928985596e-01
3.213346302509307861e-01
3.113778829574584961e-01
3.014307618141174316e-01
2.914972305297851562e-01
2.815809845924377441e-01
2.716878652572631836e-01
2.618116438388824463e-01
2.519587278366088867e-01
2.420986294746398926e-01
2.322352975606918335e-01
2.222736775875091553e-01
2.122798711061477661e-01
2.018691599369049072e-01
1.919256895780563354e-01
1.809002906084060669e-01
1.726860255002975464e-01
1.611458212137222290e-01
1.564790159463882446e-01
1.438462585210800171e-01
1.423510015010833740e-01


==> figs/lwr_final_density/final_14_unsupervised.csv <==
6.681214570999145508e-01
6.566264033317565918e-01
6.502335071563720703e-01
6.364963054656982422e-01
6.273623704910278320e-01
6.185705065727233887e-01
6.091302037239074707e-01
5.979532003402709961e-01
5.882571339607238770e-01
5.792638063430786133e-01
5.689862370491027832e-01
5.602529048919677734e-01
5.529119372367858887e-01
5.409308075904846191e-01
5.253639817237854004e-01
5.103468894958496094e-01
5.002130270004272461e-01
4.965341985225677490e-01
4.895436763763427734e-01
4.776847958564758301e-01
4.634569883346557617e-01
4.503051638603210449e-01
4.379659593105316162e-01
4.283332824707031250e-01
4.188077747821807861e-01
4.084031581878662109e-01
3.993482589721679688e-01
3.928287923336029053e-01
3.866213858127593994e-01
3.774861097335815430e-01
3.667578399181365967e-01
3.548628091812133789e-01
3.435384035110473633e-01
3.346110880374908447e-01
3.277363181114196777e-01
3.197838366031646729e-01
3.106520175933837891e-01
3.015905022621154785e-01
2.920895516872406006e-01
2.824474871158599854e-01
2.739514410495758057e-01
2.670435607433319092e-01
2.619884014129638672e-01
2.591416239738464355e-01
2.573141157627105713e-01
2.549727261066436768e-01
2.549560070037841797e-01
2.605975568294525146e-01
2.820910513401031494e-01
3.508777022361755371e-01
4.406197667121887207e-01
4.796600043773651123e-01
4.927728772163391113e-01
4.965730309486389160e-01
4.973095357418060303e-01
4.974646568298339844e-01
4.970943033695220947e-01
4.947627782821655273e-01
4.882912933826446533e-01
4.770755767822265625e-01
4.633404612541198730e-01
4.504997432231903076e-01
4.383669495582580566e-01
4.288566410541534424e-01
4.196524322032928467e-01
4.094269275665283203e-01
4.003335833549499512e-01
3.936755657196044922e-01
3.882062733173370361e-01
3.801254630088806152e-01
3.703160285949707031e-01
3.596795797348022461e-01
3.487086892127990723e-01
3.394172191619873047e-01
3.326972723007202148e-01
3.280595839023590088e-01
3.233388662338256836e-01
3.180203139781951904e-01
3.130339980125427246e-01
3.089320361614227295e-01
3.058727681636810303e-01
3.037785589694976807e-01
3.024786114692687988e-01
3.017548322677612305e-01
3.013603985309600830e-01
3.010905086994171143e-01
3.008691370487213135e-01
3.007545471191406250e-01
3.008332252502441406e-01
3.010919094085693359e-01
3.013850450515747070e-01
3.015097081661224365e-01
3.013128936290740967e-01
3.007467985153198242e-01
2.998020052909851074e-01
2.983004450798034668e-01
2.962338328361511230e-01
2.938990890979766846e-01
2.916252911090850830e-01
2.896471917629241943e-01
2.880497872829437256e-01
2.868340015411376953e-01
2.860040664672851562e-01
2.855470478534698486e-01
2.853410243988037109e-01
2.851592004299163818e-01
2.848314046859741211e-01
2.844252884387969971e-01
2.842712998390197754e-01
2.848087251186370850e-01
2.863185703754425049e-01
2.884848415851593018e-01
2.901895046234130859e-01
2.901032865047454834e-01
2.874664962291717529e-01
2.824728488922119141e-01
2.760899066925048828e-01
2.695280313491821289e-01
2.637533843517303467e-01
2.591933906078338623e-01
2.549040019512176514e-01
2.480550259351730347e-01
2.388975322246551514e-01
2.288132309913635254e-01
2.174193561077117920e-01
2.058121860027313232e-01
1.979276686906814575e-01
1.924502998590469360e-01
1.826968938112258911e-01
1.736656725406646729e-01
1.675935536623001099e-01
1.495588421821594238e-01
1.365489065647125244e-01
1.617676764726638794e-01
2.989614009857177734e-01
4.696238636970520020e-01
5.050593614578247070e-01
5.037463903427124023e-01
5.028551816940307617e-01
5.027006268501281738e-01
5.026811957359313965e-01
5.026794075965881348e-01
5.026798248291015625e-01
5.026819109916687012e-01
5.026884078979492188e-01
5.027071833610534668e-01
5.027557015419006348e-01
5.028674006462097168e-01
5.030907988548278809e-01
5.034650564193725586e-01
5.039520263671875000e-01
5.043380856513977051e-01
5.042028427124023438e-01
5.031160116195678711e-01
5.010849833488464355e-01
4.988656044006347656e-01
4.975234866142272949e-01
4.953348934650421143e-01
4.886293709278106689e-01
4.768853485584259033e-01
4.626763761043548584e-01
4.494844973087310791e-01
4.370686113834381104e-01
4.273925125598907471e-01
4.174653589725494385e-01
4.069219827651977539e-01
3.980384767055511475e-01
3.917047083377838135e-01
3.844730257987976074e-01
3.743791580200195312e-01
3.627318441867828369e-01
3.501505553722381592e-01
3.391285538673400879e-01
3.306715786457061768e-01
3.223502933979034424e-01
3.120678663253784180e-01
3.013529479503631592e-01
2.899059057235717773e-01
2.785022854804992676e-01
2.688502073287963867e-01
2.615620791912078857e-01
2.557108104228973389e-01
2.480071783065795898e-01
2.379996925592422485e-01
2.265004813671112061e-01
2.147550880908966064e-01
2.038634866476058960e-01
1.959172487258911133e-01
1.880992799997329712e-01
1.824178546667098999e-01
1.687851995229721069e-01
1.610163450241088867e-01
1.441561281681060791e-01
1.420476138591766357e-01


==> figs/lwr_final_density/final_18_godunov.csv <==
3.410663510502586204e-01
3.410663510502586204e-01
3.410663510502583429e-01
3.410663510502587870e-01
3.410663510502583429e-01
3.410663510502583429e-01
3.410663510502587870e-01
3.410663510502583429e-01
3.410663510502583429e-01
3.410663510502587870e-01
3.410663510502587870e-01
3.410663510502579543e-01
3.410663510502587314e-01
3.410663510502587870e-01
3.410663510502579543e-01
3.410663510502587314e-01
3.410663510502587870e-01
3.410663388495282500e-01
3.410661471502885456e-01
3.410646503723139267e-01
3.410569117486221824e-01
3.410271271789493408e-01
3.409361589928086023e-01
3.407065742922080198e-01
3.402138951306600267e-01
3.392946419996593077e-01
3.377746080854923116e-01
3.355076543542373502e-01
3.324072865352989403e-01
3.284580045167419526e-01
3.237060424187674368e-01
3.182386373580541883e-01
5.094044804707809071e-01
8.507638974409366117e-01
8.623147829121488028e-01
8.590338985286228857e-01
8.552082628904460471e-01
8.509610869450598969e-01
8.462957987140544702e-01
8.412233595519332807e-01
8.357606383801311489e-01
8.299285925148658372e-01
8.237507027418807803e-01
8.172516959899086553e-01
8.104565505088922039e-01
8.033897563977304701e-01
7.960747940819180579e-01
7.885337907622870235e-01
7.807873167711096851e-01
7.728542880036426421e-01
7.647519457518761055e-01
7.564958905169698600e-01
7.481001512478889781e-01
7.395772757106128248e-01
7.309384312460155408e-01
7.221935080243768734e-01
7.133512190986152079e-01
7.044191931660068740e-01
6.954040570400165100e-01
6.863115054671679038e-01
6.771463561295725242e-01
6.679125874423875731e-01
6.586133560169628032e-01
6.492509892485015532e-01
6.398269460736614178e-01
6.303417349096315236e-01
6.207947709594486829e-01
6.111841431645275158e-01
6.015062394579426819e-01
5.917551376302555566e-01
5.819215850722594396e-01
5.719912063972371064e-01
5.619411338198823103e-01
5.517330440985334095e-01
5.412966740123534848e-01
5.304816167838669605e-01
5.188495580252877604e-01
4.816481159311051252e-01
4.703516052878883857e-01
4.598760597512812631e-01
4.497977710859701883e-01
4.399741029729649089e-01
4.303410673656442031e-01
4.208664363666916874e-01
4.115337838282764893e-01
4.023358217821177973e-01
3.932712548835041733e-01
3.843431883496648549e-01
3.755583041597166383e-01
3.669264513223121082e-01
3.584604727973001448e-01
3.501761694462964258e-01
3.420923358508386469e-01
3.342308160201430955e-01
3.266165284375650013e-01
3.192774042613379382e-01
3.122441729322231185e-01
3.055499197542527190e-01
5.326900090583894798e-01
8.043865596658169581e-01
8.044117722390407010e-01
8.016881272171156869e-01
7.983026388041671861e-01
7.943595946969644883e-01
7.899163293427551302e-01
7.850102527377056383e-01
7.796717694227466300e-01
7.739297351666525326e-01
7.678132233836150178e-01
7.613516400746103141e-01
7.545742310491929672e-01
7.475094765510597039e-01
7.401845798260932030e-01
7.326251136575711032e-01
7.248548249392828824e-01
7.168955735006447005e-01
7.087673767553805959e-01
7.004885356307752886e-01
6.920758246235987343e-01
6.835447377596729490e-01
6.749097924631027867e-01
6.661849057970077315e-01
6.573838743271434026e-01
6.485210137803063546e-01
6.396120543821954829e-01
6.306754540239997153e-01
6.217344050378604825e-01
6.128200075346944553e-01
6.039764217549243863e-01
5.952693705665611512e-01
5.868001590131736167e-01
5.787279838475494209e-01
5.713014120639585691e-01
5.648874592824625340e-01
5.599470126470749154e-01
5.568476841014341483e-01
5.554959452458445579e-01
5.552007891451493649e-01
5.552007273361003747e-01
5.552005114975198108e-01
5.551997998514008881e-01
5.551975918636067320e-01
5.551911697022320347e-01
5.551737327778114572e-01
5.551297462563044016e-01
5.550271687490772043e-01
5.548071278167773235e-01
5.543748266205108521e-01
5.535992236740878703e-01
5.523293741442079074e-01
5.504288085961529520e-01
5.478193303939884462e-01
5.445223901237619124e-01
5.406960320672882236e-01
5.366802621905376602e-01
5.330522911336805780e-01
5.305698980226805084e-01
5.296505783552795110e-01
5.296505783509271037e-01
5.296505783223812713e-01
5.296505781454839967e-01
5.296505771130990414e-01
5.296505714596743131e-01
5.296505425305459980e-01
5.296504048573956736e-01
5.296497988756708741e-01
5.296473477733519841e-01
5.296383060778319107e-01
5.296081582675881139e-01
5.295182081090451520e-01
5.292805521355273823e-01
5.287294751268075688e-01
5.276130019989175857e-01
5.256304702845217003e-01
5.225050535020495657e-01
5.180245505073095558e-01
5.119164798048660980e-01
4.815630445199972076e-01
4.702082364479650556e-01
4.596727988100414164e-01
4.495303405385238649e-01
4.396366602638308585e-01
4.299264090709564168e-01
4.203659699971149522e-01
4.109373997770626730e-01
4.016317026167014470e-01
3.924456337960655627e-01
3.833800603708842902e-01
3.744390913774462981e-01
3.656296238890727746e-01
3.569611303079027187e-01
3.484455924920278891e-01
3.400975257568290555e-01
3.319340526603754005e-01


==> figs/lwr_final_density/final_18_lax_hopf.csv <==
3.410663510502585094e-01
3.410663510502585094e-01
3.410663510502585094e-01
3.410663510502585094e-01
3.410663510502585094e-01
3.410663510502585094e-01
3.410663510502585094e-01
3.410663510502585094e-01
3.410663510502585094e-01
3.410663510502585094e-01
3.410663510502585094e-01
3.410663510502585094e-01
3.410663510502585094e-01
3.410663510502585094e-01
3.410663510502585094e-01
3.410663510502585094e-01
3.410663510502585094e-01
3.410663510502585094e-01
3.410663510502585094e-01
3.410663510502585094e-01
3.410663510502585094e-01
3.410663510502585094e-01
3.410663510502585094e-01
3.410663510502585094e-01
3.410663510502585094e-01
3.410663510502585094e-01
3.410663510502585094e-01
3.410663510502585094e-01
3.410663510502585094e-01
3.410663510502585094e-01
3.410663510502585094e-01
3.410663510502585094e-01
4.483209515164029990e-01
8.773393533809809020e-01
8.773393533809809020e-01
8.773393533809809020e-01
8.773393533809809020e-01
8.773393533809809020e-01
8.773393533809809020e-01
8.744698666841802526e-01
8.647704590818363624e-01
8.547904191616766401e-01
8.448103792415168067e-01
8.348303393213573065e-01
8.248502994011974732e-01
8.148702594810378619e-01
8.048902195608782506e-01
7.949101796407184173e-01
7.849301397205588060e-01
7.749500998003991947e-01
7.649700598802394724e-01
7.549900199600798611e-01
7.450099800399200278e-01
7.350299401197604166e-01
7.250499001996006943e-01
7.150698602794409720e-01
7.050898203592813607e-01
6.951097804391217494e-01
6.851297405189621381e-01
6.751497005988023048e-01
6.651696606786426935e-01
6.551896207584829712e-01
6.452095808383232489e-01
6.352295409181636376e-01
6.252495009980039153e-01
6.152694610778441930e-01
6.052894211576846928e-01
5.953093812375248595e-01
5.853293413173652482e-01
5.753493013972056369e-01
5.653692614770459146e-01
5.553892215568861923e-01
5.454091816367265810e-01
5.354291417165668587e-01
5.254491017964071364e-01
5.154690618762474141e-01
5.054890219560878029e-01
4.955089820359280806e-01
4.855289421157684693e-01
4.755489021956087470e-01
4.655688622754490247e-01
4.555888223552894134e-01
4.456087824351297466e-01
4.356287425149700243e-01
4.256487025948104130e-01
4.156686626746506907e-01
4.056886227544909684e-01
3.957085828343312461e-01
3.857285429141716349e-01
3.757485029940119681e-01
3.657684630738522458e-01
3.557884231536926345e-01
3.458083832335329122e-01
3.358283433133731899e-01
3.258483033932135786e-01
3.158682634730539118e-01
3.058882235528941895e-01
2.959081836327344672e-01
3.395066511578461177e-01
8.172222002012159425e-01
8.172222002012159425e-01
8.172222002012159425e-01
8.172222002012159425e-01
8.172222002012159425e-01
8.172222002012159425e-01
8.145279375054744753e-01
8.048902195608782506e-01
7.949101796407186393e-01
7.849301397205589170e-01
7.749500998003993057e-01
7.649700598802394724e-01
7.549900199600798611e-01
7.450099800399201389e-01
7.350299401197604166e-01
7.250499001996008053e-01
7.150698602794411940e-01
7.050898203592815827e-01
6.951097804391218604e-01
6.851297405189621381e-01
6.751497005988024158e-01
6.651696606786428045e-01
6.551896207584830822e-01
6.452095808383234710e-01
6.352295409181637487e-01
6.252495009980041374e-01
6.152694610778443041e-01
6.052894211576848038e-01
5.953093812375250815e-01
5.853293413173654702e-01
5.753493013972057479e-01
5.653692614770460256e-01
5.565425215681942817e-01
5.552008115994623294e-01
5.552008115994623294e-01
5.552008115994623294e-01
5.552008115994623294e-01
5.552008115994623294e-01
5.552008115994623294e-01
5.552008115994623294e-01
5.552008115994623294e-01
5.552008115994623294e-01
5.552008115994623294e-01
5.552008115994623294e-01
5.552008115994623294e-01
5.552008115994623294e-01
5.552008115994623294e-01
5.552008115994623294e-01
5.552008115994623294e-01
5.552008115994623294e-01
5.552008115994623294e-01
5.552008115994623294e-01
5.540475115881543511e-01
5.454091816367265810e-01
5.354291417165668587e-01
5.296086862376994109e-01
5.296505783560064851e-01
5.296505783560064851e-01
5.296505783560064851e-01
5.296505783560064851e-01
5.296505783560064851e-01
5.296505783560064851e-01
5.296505783560064851e-01
5.296505783560064851e-01
5.296505783560064851e-01
5.296505783560064851e-01
5.296505783560064851e-01
5.296505783560064851e-01
5.296505783560064851e-01
5.296505783560064851e-01
5.296505783560064851e-01
5.296505783560064851e-01
5.296505783560064851e-01
5.296505783560064851e-01
5.296505783560064851e-01
5.254491017964072475e-01
5.154690618762476362e-01
5.054890219560880249e-01
4.955089820359283026e-01
4.855289421157686358e-01
4.755489021956090245e-01
4.655688622754493022e-01
4.555888223552896354e-01
4.456087824351298576e-01
4.356287425149701908e-01
4.256487025948105796e-01
4.156686626746509683e-01
4.056886227544912460e-01
3.957085828343315792e-01
3.857285429141718569e-01
3.757485029940121346e-01
3.657684630738524678e-01
3.557884231536928010e-01
3.458083832335331342e-01
3.358283433133735230e-01


==> figs/lwr_final_density/final_18_supervised.csv <==
3.410666882991790771e-01
3.410657942295074463e-01
3.410675525665283203e-01
3.410644233226776123e-01
3.410687744617462158e-01
3.410647511482238770e-01
3.410648107528686523e-01
3.410725891590118408e-01
3.410585522651672363e-01
3.410658836364746094e-01
3.410827815532684326e-01
3.410476446151733398e-01
3.410523235797882080e-01
3.411156833171844482e-01
3.410623073577880859e-01
3.409700691699981689e-01
3.411036431789398193e-01
3.412538170814514160e-01
3.410070836544036865e-01
3.406854271888732910e-01
3.410396575927734375e-01
3.418011367321014404e-01
3.417342305183410645e-01
3.402709662914276123e-01
3.390811979770660400e-01
3.401782214641571045e-01
3.439144790172576904e-01
3.489235043525695801e-01
3.497250080108642578e-01
3.510642647743225098e-01
3.443970978260040283e-01
3.418741226196289062e-01
3.530929088592529297e-01
8.039383292198181152e-01
8.839216828346252441e-01
8.620469570159912109e-01
8.676464557647705078e-01
8.635170459747314453e-01
8.578676581382751465e-01
8.545640707015991211e-01
8.482564687728881836e-01
8.426067233085632324e-01
8.359668254852294922e-01
8.289150595664978027e-01
8.214748501777648926e-01
8.135733604431152344e-01
8.053921461105346680e-01
7.968757152557373047e-01
7.881246209144592285e-01
7.791349291801452637e-01
7.699490785598754883e-01
7.605850100517272949e-01
7.510656714439392090e-01
7.414107918739318848e-01
7.316361665725708008e-01
7.217565774917602539e-01
7.117843627929687500e-01
7.017318010330200195e-01
6.916102766990661621e-01
6.814308762550354004e-01
6.712037324905395508e-01
6.609373688697814941e-01
6.506391763687133789e-01
6.403126120567321777e-01
6.299487352371215820e-01
6.195506453514099121e-01
6.091714501380920410e-01
5.989046692848205566e-01
5.887622237205505371e-01
5.786784291267395020e-01
5.686005353927612305e-01
5.584983229637145996e-01
5.483537316322326660e-01
5.381521582603454590e-01
5.278738737106323242e-01
5.174769163131713867e-01
5.068516135215759277e-01
4.955433905124664307e-01
4.847732186317443848e-01
4.741920828819274902e-01
4.636429548263549805e-01
4.530846178531646729e-01
4.425111114978790283e-01
4.319637119770050049e-01
4.214343428611755371e-01
4.110028147697448730e-01
4.008533954620361328e-01
3.908003866672515869e-01
3.810259997844696045e-01
3.714007437229156494e-01
3.614896833896636963e-01
3.526967465877532959e-01
3.423217535018920898e-01
3.348365128040313721e-01
3.231666088104248047e-01
3.206371366977691650e-01
3.009301126003265381e-01
3.046184182167053223e-01
3.572017550468444824e-01
8.103570342063903809e-01
8.207764029502868652e-01
8.029873371124267578e-01
8.137558698654174805e-01
8.033249974250793457e-01
8.028750419616699219e-01
7.969003319740295410e-01
7.921846508979797363e-01
7.860391139984130859e-01
7.794360518455505371e-01
7.722232341766357422e-01
7.645646929740905762e-01
7.564772367477416992e-01
7.480238080024719238e-01
7.392508983612060547e-01
7.302156090736389160e-01
7.209609746932983398e-01
7.115195393562316895e-01
7.019171118736267090e-01
6.921777725219726562e-01
6.823253631591796875e-01
6.723809838294982910e-01
6.623618602752685547e-01
6.522820591926574707e-01
6.421523690223693848e-01
6.319730877876281738e-01
6.217499375343322754e-01
6.115350723266601562e-01
6.014273762702941895e-01
5.914844274520874023e-01
5.816798806190490723e-01
5.720165967941284180e-01
5.625908970832824707e-01
5.537018775939941406e-01
5.461806654930114746e-01
5.421959757804870605e-01
5.454163551330566406e-01
5.544920563697814941e-01
5.582447648048400879e-01
5.544602870941162109e-01
5.541790723800659180e-01
5.562181472778320312e-01
5.546385049819946289e-01
5.554201006889343262e-01
5.551295280456542969e-01
5.552105307579040527e-01
5.551679730415344238e-01
5.551107525825500488e-01
5.549398064613342285e-01
5.545251965522766113e-01
5.536326766014099121e-01
5.519523024559020996e-01
5.491940975189208984e-01
5.452423691749572754e-01
5.402898192405700684e-01
5.349256992340087891e-01
5.302614569664001465e-01
5.279654860496520996e-01
5.288631319999694824e-01
5.301855206489562988e-01
5.294868946075439453e-01
5.296823978424072266e-01
5.296459197998046875e-01
5.296511054039001465e-01
5.296505093574523926e-01
5.296505689620971680e-01
5.296505093574523926e-01
5.296502113342285156e-01
5.296483635902404785e-01
5.296395421028137207e-01
5.296022295951843262e-01
5.294656157493591309e-01
5.290406942367553711e-01
5.279349684715270996e-01
5.255543589591979980e-01
5.213036537170410156e-01
5.148780345916748047e-01
5.062810182571411133e-01
4.950258433818817139e-01
4.844249784946441650e-01
4.740433692932128906e-01
4.636911451816558838e-01
4.533063769340515137e-01
4.428921341896057129e-01
4.324566721916198730e-01
4.220095276832580566e-01
4.116959273815155029e-01
4.013450145721435547e-01
3.918101489543914795e-01
3.809033036231994629e-01
3.731019496917724609e-01
3.605574071407318115e-01
3.539450168609619141e-01
3.425299227237701416e-01
3.334383666515350342e-01


==> figs/lwr_final_density/final_18_unsupervised.csv <==
3.410663604736328125e-01
3.410663008689880371e-01
3.410664498805999756e-01
3.410661220550537109e-01
3.410667777061462402e-01
3.410656750202178955e-01
3.410671055316925049e-01
3.410660326480865479e-01
3.410654366016387939e-01
3.410687446594238281e-01
3.410642743110656738e-01
3.410643339157104492e-01
3.410734832286834717e-01
3.410632312297821045e-01
3.410531878471374512e-01
3.410812616348266602e-01
3.410907387733459473e-01
3.410294651985168457e-01
3.410052061080932617e-01
3.411278128623962402e-01
3.412522077560424805e-01
3.410955965518951416e-01
3.406244218349456787e-01
3.403283655643463135e-01
3.410435318946838379e-01
3.430050909519195557e-01
3.452439904212951660e-01
3.462862372398376465e-01
3.448500633239746094e-01
3.414949774742126465e-01
3.369812667369842529e-01
3.310526013374328613e-01
4.312412142753601074e-01
7.718577980995178223e-01
8.679845333099365234e-01
8.739544749259948730e-01
8.671307563781738281e-01
8.684145808219909668e-01
8.644284605979919434e-01
8.602678775787353516e-01
8.554974198341369629e-01
8.470106720924377441e-01
8.381100296974182129e-01
8.272294998168945312e-01
8.167247176170349121e-01
8.081722855567932129e-01
8.021193146705627441e-01
7.958614230155944824e-01
7.874671816825866699e-01
7.767593860626220703e-01
7.644585371017456055e-01
7.524619102478027344e-01
7.431150078773498535e-01
7.368699312210083008e-01
7.298848032951354980e-01
7.205978631973266602e-01
7.093302607536315918e-01
6.977760195732116699e-01
6.861093044281005859e-01
6.747058033943176270e-01
6.658997535705566406e-01
6.581651568412780762e-01
6.483020186424255371e-01
6.368070244789123535e-01
6.266648769378662109e-01
6.186008453369140625e-01
6.087496876716613770e-01
5.977362990379333496e-01
5.881965160369873047e-01
5.791009664535522461e-01
5.689091682434082031e-01
5.602033138275146484e-01
5.528736710548400879e-01
5.408910512924194336e-01
5.253344774246215820e-01
5.103328227996826172e-01
5.002142786979675293e-01
4.965499937534332275e-01
4.896057248115539551e-01
4.777959585189819336e-01
4.635949134826660156e-01
4.504540562629699707e-01
4.381256401538848877e-01
4.284875392913818359e-01
4.190199375152587891e-01
4.086351394653320312e-01
3.995507061481475830e-01
3.929871022701263428e-01
3.869001567363739014e-01
3.778962492942810059e-01
3.672841191291809082e-01
3.554829955101013184e-01
3.441777825355529785e-01
3.350956141948699951e-01
3.285211324691772461e-01
3.202370107173919678e-01
3.137818574905395508e-01
2.996803522109985352e-01
4.524304270744323730e-01
7.582216262817382812e-01
8.136702775955200195e-01
8.093227148056030273e-01
8.080259561538696289e-01
8.087216019630432129e-01
8.042861223220825195e-01
8.015833497047424316e-01
7.971976995468139648e-01
7.907360792160034180e-01
7.817174196243286133e-01
7.706487774848937988e-01
7.590448260307312012e-01
7.487303018569946289e-01
7.414914369583129883e-01
7.360655069351196289e-01
7.292164564132690430e-01
7.200368046760559082e-01
7.090291976928710938e-01
6.978201270103454590e-01
6.864602565765380859e-01
6.752627491950988770e-01
6.664997339248657227e-01
6.591296792030334473e-01
6.497732996940612793e-01
6.386005282402038574e-01
6.282638311386108398e-01
6.205517053604125977e-01
6.115579605102539062e-01
6.011176705360412598e-01
5.915119647979736328e-01
5.837585926055908203e-01
5.751156806945800781e-01
5.667930841445922852e-01
5.609101653099060059e-01
5.581355690956115723e-01
5.555101633071899414e-01
5.533466935157775879e-01
5.527490377426147461e-01
5.535414814949035645e-01
5.545488595962524414e-01
5.550425648689270020e-01
5.551746487617492676e-01
5.551975369453430176e-01
5.552000999450683594e-01
5.551992654800415039e-01
5.551952719688415527e-01
5.551819801330566406e-01
5.551415085792541504e-01
5.550286769866943359e-01
5.547427535057067871e-01
5.540901422500610352e-01
5.527642965316772461e-01
5.504003763198852539e-01
5.467689037322998047e-01
5.420764088630676270e-01
5.371416807174682617e-01
5.331143736839294434e-01
5.307432413101196289e-01
5.298499464988708496e-01
5.296718478202819824e-01
5.296516418457031250e-01
5.296505093574523926e-01
5.296504497528076172e-01
5.296502113342285156e-01
5.296490192413330078e-01
5.296449065208435059e-01
5.296308994293212891e-01
5.295873284339904785e-01
5.294632911682128906e-01
5.291416049003601074e-01
5.283890366554260254e-01
5.268188118934631348e-01
5.239359736442565918e-01
5.193601846694946289e-01
5.132272243499755859e-01
5.065235495567321777e-01
5.009006261825561523e-01
4.977656602859497070e-01
4.958185851573944092e-01
4.892469942569732666e-01
4.776133894920349121e-01
4.634591639041900635e-01
4.503189325332641602e-01
4.379720091819763184e-01
4.283237457275390625e-01
4.187777042388916016e-01
4.083578586578369141e-01
3.992844820022583008e-01
3.928218781948089600e-01
3.863343000411987305e-01
3.776324391365051270e-01
3.657719492912292480e-01
3.552393615245819092e-01
3.421536386013031006e-01
3.355338871479034424e-01


==> figs/lwr_final_density/ic_14.csv <==
9.624472949421111201e-01
9.624472949421111201e-01
9.624472949421111201e-01
9.624472949421111201e-01
9.624472949421111201e-01
9.624472949421111201e-01
9.624472949421111201e-01
9.624472949421111201e-01
9.624472949421111201e-01
9.624472949421111201e-01
9.624472949421111201e-01
9.624472949421111201e-01
9.624472949421111201e-01
9.624472949421111201e-01
9.624472949421111201e-01
9.624472949421111201e-01
9.624472949421111201e-01
2.766040662428277397e-01
2.517822958253641552e-01
2.517822958253641552e-01
2.517822958253641552e-01
2.517822958253641552e-01
2.517822958253641552e-01
2.517822958253641552e-01
2.517822958253641552e-01
2.517822958253641552e-01
2.517822958253641552e-01
2.517822958253641552e-01
2.517822958253641552e-01
2.517822958253641552e-01
2.517822958253641552e-01
2.517822958253641552e-01
2.517822958253641552e-01
2.517822958253641552e-01
2.517822958253641552e-01
2.517822958253641552e-01
2.517822958253641552e-01
4.727018848856833211e-01
4.972485058923855061e-01
4.972485058923855061e-01
4.972485058923855061e-01
4.972485058923855061e-01
4.972485058923855061e-01
4.972485058923855061e-01
4.972485058923855061e-01
4.972485058923855061e-01
4.972485058923855061e-01
4.972485058923855061e-01
4.972485058923855061e-01
4.972485058923855061e-01
4.972485058923855061e-01
4.972485058923855061e-01
4.972485058923855061e-01
4.972485058923855061e-01
4.972485058923855061e-01
4.972485058923855061e-01
4.972485058923855061e-01
3.205153294243311968e-01
3.008783098167696624e-01
3.008783098167696624e-01
3.008783098167696624e-01
3.008783098167696624e-01
3.008783098167696624e-01
3.008783098167696624e-01
3.008783098167696624e-01
3.008783098167696624e-01
3.008783098167696624e-01
3.008783098167696624e-01
3.008783098167696624e-01
3.008783098167696624e-01
3.008783098167696624e-01
3.008783098167696624e-01
3.008783098167696624e-01
3.008783098167696624e-01
3.008783098167696624e-01
3.008783098167696624e-01
3.008783098167696624e-01
2.864442759213978174e-01
2.848404943774676124e-01
2.848404943774676124e-01
2.848404943774676124e-01
2.848404943774676124e-01
2.848404943774676124e-01
2.848404943774676124e-01
2.848404943774676124e-01
2.848404943774676124e-01
2.848404943774676124e-01
2.848404943774676124e-01
2.848404943774676124e-01
2.848404943774676124e-01
2.848404943774676124e-01
2.848404943774676124e-01
2.848404943774676124e-01
2.848404943774676124e-01
2.848404943774676124e-01
2.848404943774676124e-01
2.848404943774676124e-01
6.168230205682627421e-02
3.688694735453279527e-02
3.688694735453279527e-02
3.688694735453279527e-02
3.688694735453279527e-02
3.688694735453279527e-02
3.688694735453279527e-02
3.688694735453279527e-02
3.688694735453279527e-02
3.688694735453279527e-02
3.688694735453279527e-02
3.688694735453279527e-02
3.688694735453279527e-02
3.688694735453279527e-02
3.688694735453279527e-02
3.688694735453279527e-02
3.688694735453279527e-02
3.688694735453279527e-02
3.688694735453279527e-02
3.688694735453279527e-02
5.522965953173604170e-01
6.095643339798968441e-01
6.095643339798968441e-01
6.095643339798968441e-01
6.095643339798968441e-01
6.095643339798968441e-01
6.095643339798968441e-01
6.095643339798968441e-01
6.095643339798968441e-01
6.095643339798968441e-01
6.095643339798968441e-01
6.095643339798968441e-01
6.095643339798968441e-01
6.095643339798968441e-01
6.095643339798968441e-01
6.095643339798968441e-01
6.095643339798968441e-01
6.095643339798968441e-01
6.095643339798968441e-01
6.095643339798968441e-01
5.024111209059753946e-01
5.026790232288614879e-01
5.026790232288614879e-01
5.026790232288614879e-01
5.026790232288614879e-01
5.026790232288614879e-01
5.026790232288614879e-01
5.026790232288614879e-01
5.026790232288614879e-01
5.026790232288614879e-01
5.026790232288614879e-01
5.026790232288614879e-01
5.026790232288614879e-01
5.026790232288614879e-01
5.026790232288614879e-01
5.026790232288614879e-01
5.026790232288614879e-01
5.026790232288614879e-01
5.026790232288614879e-01
5.026790232288614879e-01
9.633087612499041663e-02
5.147875124998935181e-02
5.147875124998935181e-02
5.147875124998935181e-02
5.147875124998935181e-02
5.147875124998935181e-02
5.147875124998935181e-02
5.147875124998935181e-02
5.147875124998935181e-02
5.147875124998935181e-02
5.147875124998935181e-02
5.147875124998935181e-02
5.147875124998935181e-02
5.147875124998935181e-02
5.147875124998935181e-02
5.147875124998935181e-02
5.147875124998935181e-02
5.147875124998935181e-02
5.147875124998935181e-02
5.147875124998935181e-02
2.559296929379492047e-01
2.786464642366114353e-01
2.786464642366114353e-01
2.786464642366114353e-01
2.786464642366114353e-01
2.786464642366114353e-01
2.786464642366114353e-01
2.786464642366114353e-01
2.786464642366114353e-01
2.786464642366114353e-01
2.786464642366114353e-01
2.786464642366114353e-01
2.786464642366114353e-01
2.786464642366114353e-01
2.786464642366114353e-01
2.786464642366114353e-01
2.786464642366114353e-01


==> figs/lwr_final_density/ic_18.csv <==
3.410663510502585094e-01
3.410663510502585094e-01
3.410663510502585094e-01
3.410663510502585094e-01
3.410663510502585094e-01
3.410663510502585094e-01
3.410663510502585094e-01
3.410663510502585094e-01
3.410663510502585094e-01
3.410663510502585094e-01
3.410663510502585094e-01
3.410663510502585094e-01
3.410663510502585094e-01
3.410663510502585094e-01
3.410663510502585094e-01
3.410663510502585094e-01
3.410663510502585094e-01
1.362328042215560087e-01
1.134735212405890703e-01
1.134735212405890703e-01
1.134735212405890703e-01
1.134735212405890703e-01
1.134735212405890703e-01
1.134735212405890703e-01
1.134735212405890703e-01
1.134735212405890703e-01
1.134735212405890703e-01
1.134735212405890703e-01
1.134735212405890703e-01
1.134735212405890703e-01
1.134735212405890703e-01
1.134735212405890703e-01
1.134735212405890703e-01
1.134735212405890703e-01
1.134735212405890703e-01
1.134735212405890703e-01
1.134735212405890703e-01
9.246936182785627789e-01
9.246936182785627789e-01
9.246936182785627789e-01
9.246936182785627789e-01
9.246936182785627789e-01
9.246936182785627789e-01
9.246936182785627789e-01
9.246936182785627789e-01
9.246936182785627789e-01
9.246936182785627789e-01
9.246936182785627789e-01
9.246936182785627789e-01
9.246936182785627789e-01
9.246936182785627789e-01
9.246936182785627789e-01
9.246936182785627789e-01
9.246936182785627789e-01
9.246936182785627789e-01
9.246936182785627789e-01
9.246936182785627789e-01
8.773393533809809020e-01
8.773393533809809020e-01
8.773393533809809020e-01
8.773393533809809020e-01
8.773393533809809020e-01
8.773393533809809020e-01
8.773393533809809020e-01
8.773393533809809020e-01
8.773393533809809020e-01
8.773393533809809020e-01
8.773393533809809020e-01
8.773393533809809020e-01
8.773393533809809020e-01
8.773393533809809020e-01
8.773393533809809020e-01
8.773393533809809020e-01
8.773393533809809020e-01
8.773393533809809020e-01
8.773393533809809020e-01
8.773393533809809020e-01
2.821474649436400695e-01
2.579416277151556081e-01
2.579416277151556081e-01
2.579416277151556081e-01
2.579416277151556081e-01
2.579416277151556081e-01
2.579416277151556081e-01
2.579416277151556081e-01
2.579416277151556081e-01
2.579416277151556081e-01
2.579416277151556081e-01
2.579416277151556081e-01
2.579416277151556081e-01
2.579416277151556081e-01
2.579416277151556081e-01
2.579416277151556081e-01
2.579416277151556081e-01
2.579416277151556081e-01
2.579416277151556081e-01
2.579416277151556081e-01
6.197798042022766296e-01
6.599840460341790394e-01
6.599840460341790394e-01
6.599840460341790394e-01
6.599840460341790394e-01
6.599840460341790394e-01
6.599840460341790394e-01
6.599840460341790394e-01
6.599840460341790394e-01
6.599840460341790394e-01
6.599840460341790394e-01
6.599840460341790394e-01
6.599840460341790394e-01
6.599840460341790394e-01
6.599840460341790394e-01
6.599840460341790394e-01
6.599840460341790394e-01
6.599840460341790394e-01
6.599840460341790394e-01
6.599840460341790394e-01
8.172222002012159425e-01
8.172222002012159425e-01
8.172222002012159425e-01
8.172222002012159425e-01
8.172222002012159425e-01
8.172222002012159425e-01
8.172222002012159425e-01
8.172222002012159425e-01
8.172222002012159425e-01
8.172222002012159425e-01
8.172222002012159425e-01
8.172222002012159425e-01
8.172222002012159425e-01
8.172222002012159425e-01
8.172222002012159425e-01
8.172222002012159425e-01
8.172222002012159425e-01
8.172222002012159425e-01
8.172222002012159425e-01
8.172222002012159425e-01
5.552008115994623294e-01
5.552008115994623294e-01
5.552008115994623294e-01
5.552008115994623294e-01
5.552008115994623294e-01
5.552008115994623294e-01
5.552008115994623294e-01
5.552008115994623294e-01
5.552008115994623294e-01
5.552008115994623294e-01
5.552008115994623294e-01
5.552008115994623294e-01
5.552008115994623294e-01
5.552008115994623294e-01
5.552008115994623294e-01
5.552008115994623294e-01
5.552008115994623294e-01
5.552008115994623294e-01
5.552008115994623294e-01
5.552008115994623294e-01
5.296505783560064851e-01
5.296505783560064851e-01
5.296505783560064851e-01
5.296505783560064851e-01
5.296505783560064851e-01
5.296505783560064851e-01
5.296505783560064851e-01
5.296505783560064851e-01
5.296505783560064851e-01
5.296505783560064851e-01
5.296505783560064851e-01
5.296505783560064851e-01
5.296505783560064851e-01
5.296505783560064851e-01
5.296505783560064851e-01
5.296505783560064851e-01
5.296505783560064851e-01
5.296505783560064851e-01
5.296505783560064851e-01
5.296505783560064851e-01
2.676670618104065591e-01
2.418522909004516830e-01
2.418522909004516830e-01
2.418522909004516830e-01
2.418522909004516830e-01
2.418522909004516830e-01
2.418522909004516830e-01
2.418522909004516830e-01
2.418522909004516830e-01
2.418522909004516830e-01
2.418522909004516830e-01
2.418522909004516830e-01
2.418522909004516830e-01
2.418522909004516830e-01
2.418522909004516830e-01
2.418522909004516830e-01
2.418522909004516830e-01


==> figs/lwr_final_density/ic_20.csv <==
6.420316461542877606e-01
6.420316461542877606e-01
6.420316461542877606e-01
6.420316461542877606e-01
6.420316461542877606e-01
6.420316461542877606e-01
6.420316461542877606e-01
6.420316461542877606e-01
6.420316461542877606e-01
6.420316461542877606e-01
6.420316461542877606e-01
6.420316461542877606e-01
6.420316461542877606e-01
6.420316461542877606e-01
6.420316461542877606e-01
6.420316461542877606e-01
6.420316461542877606e-01
1.257259684955439327e-01
8.413996499504883264e-02
8.413996499504883264e-02
8.413996499504883264e-02
8.413996499504883264e-02
8.413996499504883264e-02
8.413996499504883264e-02
8.413996499504883264e-02
8.413996499504883264e-02
8.413996499504883264e-02
8.413996499504883264e-02
8.413996499504883264e-02
8.413996499504883264e-02
8.413996499504883264e-02
8.413996499504883264e-02
8.413996499504883264e-02
8.413996499504883264e-02
8.413996499504883264e-02
8.413996499504883264e-02
8.413996499504883264e-02
1.538798391846572799e-01
1.616287140946137679e-01
1.616287140946137679e-01
1.616287140946137679e-01
1.616287140946137679e-01
1.616287140946137679e-01
1.616287140946137679e-01
1.616287140946137679e-01
1.616287140946137679e-01
1.616287140946137679e-01
1.616287140946137679e-01
1.616287140946137679e-01
1.616287140946137679e-01
1.616287140946137679e-01
1.616287140946137679e-01
1.616287140946137679e-01
1.616287140946137679e-01
1.616287140946137679e-01
1.616287140946137679e-01
1.616287140946137679e-01
8.985541885270793561e-01
8.985541885270793561e-01
8.985541885270793561e-01
8.985541885270793561e-01
8.985541885270793561e-01
8.985541885270793561e-01
8.985541885270793561e-01
8.985541885270793561e-01
8.985541885270793561e-01
8.985541885270793561e-01
8.985541885270793561e-01
8.985541885270793561e-01
8.985541885270793561e-01
8.985541885270793561e-01
8.985541885270793561e-01
8.985541885270793561e-01
8.985541885270793561e-01
8.985541885270793561e-01
8.985541885270793561e-01
8.985541885270793561e-01
6.064290596595899308e-01
6.064290596595899308e-01
6.064290596595899308e-01
6.064290596595899308e-01
6.064290596595899308e-01
6.064290596595899308e-01
6.064290596595899308e-01
6.064290596595899308e-01
6.064290596595899308e-01
6.064290596595899308e-01
6.064290596595899308e-01
6.064290596595899308e-01
6.064290596595899308e-01
6.064290596595899308e-01
6.064290596595899308e-01
6.064290596595899308e-01
6.064290596595899308e-01
6.064290596595899308e-01
6.064290596595899308e-01
6.064290596595899308e-01
5.827734645496668309e-02
9.197051616629647874e-03
9.197051616629647874e-03
9.197051616629647874e-03
9.197051616629647874e-03
9.197051616629647874e-03
9.197051616629647874e-03
9.197051616629647874e-03
9.197051616629647874e-03
9.197051616629647874e-03
9.197051616629647874e-03
9.197051616629647874e-03
9.197051616629647874e-03
9.197051616629647874e-03
9.197051616629647874e-03
9.197051616629647874e-03
9.197051616629647874e-03
9.197051616629647874e-03
9.197051616629647874e-03
9.197051616629647874e-03
9.224409374109185378e-02
1.014715428660321050e-01
1.014715428660321050e-01
1.014715428660321050e-01
1.014715428660321050e-01
1.014715428660321050e-01
1.014715428660321050e-01
1.014715428660321050e-01
1.014715428660321050e-01
1.014715428660321050e-01
1.014715428660321050e-01
1.014715428660321050e-01
1.014715428660321050e-01
1.014715428660321050e-01
1.014715428660321050e-01
1.014715428660321050e-01
1.014715428660321050e-01
1.014715428660321050e-01
1.014715428660321050e-01
1.014715428660321050e-01
6.072987464838534022e-01
6.635017691080558055e-01
6.635017691080558055e-01
6.635017691080558055e-01
6.635017691080558055e-01
6.635017691080558055e-01
6.635017691080558055e-01
6.635017691080558055e-01
6.635017691080558055e-01
6.635017691080558055e-01
6.635017691080558055e-01
6.635017691080558055e-01
6.635017691080558055e-01
6.635017691080558055e-01
6.635017691080558055e-01
6.635017691080558055e-01
6.635017691080558055e-01
6.635017691080558055e-01
6.635017691080558055e-01
6.635017691080558055e-01
5.455542546159682094e-02
5.061583846218686844e-03
5.061583846218686844e-03
5.061583846218686844e-03
5.061583846218686844e-03
5.061583846218686844e-03
5.061583846218686844e-03
5.061583846218686844e-03
5.061583846218686844e-03
5.061583846218686844e-03
5.061583846218686844e-03
5.061583846218686844e-03
5.061583846218686844e-03
5.061583846218686844e-03
5.061583846218686844e-03
5.061583846218686844e-03
5.061583846218686844e-03
5.061583846218686844e-03
5.061583846218686844e-03
5.061583846218686844e-03
1.452334046603706574e-01
1.608080514174986542e-01
1.608080514174986542e-01
1.608080514174986542e-01
1.608080514174986542e-01
1.608080514174986542e-01
1.608080514174986542e-01
1.608080514174986542e-01
1.608080514174986542e-01
1.608080514174986542e-01
1.608080514174986542e-01
1.608080514174986542e-01
1.608080514174986542e-01
1.608080514174986542e-01
1.608080514174986542e-01
1.608080514174986542e-01
1.608080514174986542e-01


==> figs/lwr_final_density/ic_21.csv <==
5.487337893665861221e-01
5.487337893665861221e-01
5.487337893665861221e-01
5.487337893665861221e-01
5.487337893665861221e-01
5.487337893665861221e-01
5.487337893665861221e-01
5.487337893665861221e-01
5.487337893665861221e-01
5.487337893665861221e-01
5.487337893665861221e-01
5.487337893665861221e-01
5.487337893665861221e-01
5.487337893665861221e-01
5.487337893665861221e-01
5.487337893665861221e-01
5.487337893665861221e-01
6.918951976926932534e-01
6.918951976926932534e-01
6.918951976926932534e-01
6.918951976926932534e-01
6.918951976926932534e-01
6.918951976926932534e-01
6.918951976926932534e-01
6.918951976926932534e-01
6.918951976926932534e-01
6.918951976926932534e-01
6.918951976926932534e-01
6.918951976926932534e-01
6.918951976926932534e-01
6.918951976926932534e-01
6.918951976926932534e-01
6.918951976926932534e-01
6.918951976926932534e-01
6.918951976926932534e-01
6.918951976926932534e-01
6.918951976926932534e-01
6.519612595026005319e-01
6.519612595026005319e-01
6.519612595026005319e-01
6.519612595026005319e-01
6.519612595026005319e-01
6.519612595026005319e-01
6.519612595026005319e-01
6.519612595026005319e-01
6.519612595026005319e-01
6.519612595026005319e-01
6.519612595026005319e-01
6.519612595026005319e-01
6.519612595026005319e-01
6.519612595026005319e-01
6.519612595026005319e-01
6.519612595026005319e-01
6.519612595026005319e-01
6.519612595026005319e-01
6.519612595026005319e-01
6.519612595026005319e-01
2.518423785145003646e-01
2.242693094605598125e-01
2.242693094605598125e-01
2.242693094605598125e-01
2.242693094605598125e-01
2.242693094605598125e-01
2.242693094605598125e-01
2.242693094605598125e-01
2.242693094605598125e-01
2.242693094605598125e-01
2.242693094605598125e-01
2.242693094605598125e-01
2.242693094605598125e-01
2.242693094605598125e-01
2.242693094605598125e-01
2.242693094605598125e-01
2.242693094605598125e-01
2.242693094605598125e-01
2.242693094605598125e-01
2.242693094605598125e-01
6.633882301588382990e-01
7.121792213475358624e-01
7.121792213475358624e-01
7.121792213475358624e-01
7.121792213475358624e-01
7.121792213475358624e-01
7.121792213475358624e-01
7.121792213475358624e-01
7.121792213475358624e-01
7.121792213475358624e-01
7.121792213475358624e-01
7.121792213475358624e-01
7.121792213475358624e-01
7.121792213475358624e-01
7.121792213475358624e-01
7.121792213475358624e-01
7.121792213475358624e-01
7.121792213475358624e-01
7.121792213475358624e-01
7.121792213475358624e-01
2.635241787471200858e-01
2.372490874968000707e-01
2.372490874968000707e-01
2.372490874968000707e-01
2.372490874968000707e-01
2.372490874968000707e-01
2.372490874968000707e-01
2.372490874968000707e-01
2.372490874968000707e-01
2.372490874968000707e-01
2.372490874968000707e-01
2.372490874968000707e-01
2.372490874968000707e-01
2.372490874968000707e-01
2.372490874968000707e-01
2.372490874968000707e-01
2.372490874968000707e-01
2.372490874968000707e-01
2.372490874968000707e-01
2.372490874968000707e-01
3.165846370930209264e-01
3.253996981592677251e-01
3.253996981592677251e-01
3.253996981592677251e-01
3.253996981592677251e-01
3.253996981592677251e-01
3.253996981592677251e-01
3.253996981592677251e-01
3.253996981592677251e-01
3.253996981592677251e-01
3.253996981592677251e-01
3.253996981592677251e-01
3.253996981592677251e-01
3.253996981592677251e-01
3.253996981592677251e-01
3.253996981592677251e-01
3.253996981592677251e-01
3.253996981592677251e-01
3.253996981592677251e-01
3.253996981592677251e-01
7.464914051180241428e-01
7.464914051180241428e-01
7.464914051180241428e-01
7.464914051180241428e-01
7.464914051180241428e-01
7.464914051180241428e-01
7.464914051180241428e-01
7.464914051180241428e-01
7.464914051180241428e-01
7.464914051180241428e-01
7.464914051180241428e-01
7.464914051180241428e-01
7.464914051180241428e-01
7.464914051180241428e-01
7.464914051180241428e-01
7.464914051180241428e-01
7.464914051180241428e-01
7.464914051180241428e-01
7.464914051180241428e-01
7.464914051180241428e-01
6.496328990472146625e-01
6.496328990472146625e-01
6.496328990472146625e-01
6.496328990472146625e-01
6.496328990472146625e-01
6.496328990472146625e-01
6.496328990472146625e-01
6.496328990472146625e-01
6.496328990472146625e-01
6.496328990472146625e-01
6.496328990472146625e-01
6.496328990472146625e-01
6.496328990472146625e-01
6.496328990472146625e-01
6.496328990472146625e-01
6.496328990472146625e-01
6.496328990472146625e-01
6.496328990472146625e-01
6.496328990472146625e-01
6.496328990472146625e-01
8.492234104941779327e-01
8.492234104941779327e-01
8.492234104941779327e-01
8.492234104941779327e-01
8.492234104941779327e-01
8.492234104941779327e-01
8.492234104941779327e-01
8.492234104941779327e-01
8.492234104941779327e-01
8.492234104941779327e-01
8.492234104941779327e-01
8.492234104941779327e-01
8.492234104941779327e-01
8.492234104941779327e-01
8.492234104941779327e-01
8.492234104941779327e-01
8.492234104941779327e-01


==> figs/lwr_final_density/ic_22.csv <==
6.576128923003433657e-01
6.576128923003433657e-01
6.576128923003433657e-01
6.576128923003433657e-01
6.576128923003433657e-01
6.576128923003433657e-01
6.576128923003433657e-01
6.576128923003433657e-01
6.576128923003433657e-01
6.576128923003433657e-01
6.576128923003433657e-01
6.576128923003433657e-01
6.576128923003433657e-01
6.576128923003433657e-01
6.576128923003433657e-01
6.576128923003433657e-01
6.576128923003433657e-01
5.683086033354716182e-01
5.683086033354716182e-01
5.683086033354716182e-01
5.683086033354716182e-01
5.683086033354716182e-01
5.683086033354716182e-01
5.683086033354716182e-01
5.683086033354716182e-01
5.683086033354716182e-01
5.683086033354716182e-01
5.683086033354716182e-01
5.683086033354716182e-01
5.683086033354716182e-01
5.683086033354716182e-01
5.683086033354716182e-01
5.683086033354716182e-01
5.683086033354716182e-01
5.683086033354716182e-01
5.683086033354716182e-01
5.683086033354716182e-01
1.343072910452832169e-01
9.367476782809247560e-02
9.367476782809247560e-02
9.367476782809247560e-02
9.367476782809247560e-02
9.367476782809247560e-02
9.367476782809247560e-02
9.367476782809247560e-02
9.367476782809247560e-02
9.367476782809247560e-02
9.367476782809247560e-02
9.367476782809247560e-02
9.367476782809247560e-02
9.367476782809247560e-02
9.367476782809247560e-02
9.367476782809247560e-02
9.367476782809247560e-02
9.367476782809247560e-02
9.367476782809247560e-02
9.367476782809247560e-02
3.403116995362994723e-01
3.677158030594335214e-01
3.677158030594335214e-01
3.677158030594335214e-01
3.677158030594335214e-01
3.677158030594335214e-01
3.677158030594335214e-01
3.677158030594335214e-01
3.677158030594335214e-01
3.677158030594335214e-01
3.677158030594335214e-01
3.677158030594335214e-01
3.677158030594335214e-01
3.677158030594335214e-01
3.677158030594335214e-01
3.677158030594335214e-01
3.677158030594335214e-01
3.677158030594335214e-01
3.677158030594335214e-01
3.677158030594335214e-01
2.754537112194962445e-01
2.652023676817254483e-01
2.652023676817254483e-01
2.652023676817254483e-01
2.652023676817254483e-01
2.652023676817254483e-01
2.652023676817254483e-01
2.652023676817254483e-01
2.652023676817254483e-01
2.652023676817254483e-01
2.652023676817254483e-01
2.652023676817254483e-01
2.652023676817254483e-01
2.652023676817254483e-01
2.652023676817254483e-01
2.652023676817254483e-01
2.652023676817254483e-01
2.652023676817254483e-01
2.652023676817254483e-01
2.652023676817254483e-01
2.461109158093477411e-01
2.439896433790835761e-01
2.439896433790835761e-01
2.439896433790835761e-01
2.439896433790835761e-01
2.439896433790835761e-01
2.439896433790835761e-01
2.439896433790835761e-01
2.439896433790835761e-01
2.439896433790835761e-01
2.439896433790835761e-01
2.439896433790835761e-01
2.439896433790835761e-01
2.439896433790835761e-01
2.439896433790835761e-01
2.439896433790835761e-01
2.439896433790835761e-01
2.439896433790835761e-01
2.439896433790835761e-01
2.439896433790835761e-01
9.730105547524455778e-01
9.730105547524455778e-01
9.730105547524455778e-01
9.730105547524455778e-01
9.730105547524455778e-01
9.730105547524455778e-01
9.730105547524455778e-01
9.730105547524455778e-01
9.730105547524455778e-01
9.730105547524455778e-01
9.730105547524455778e-01
9.730105547524455778e-01
9.730105547524455778e-01
9.730105547524455778e-01
9.730105547524455778e-01
9.730105547524455778e-01
9.730105547524455778e-01
9.730105547524455778e-01
9.730105547524455778e-01
9.730105547524455778e-01
4.037879522000843435e-01
3.930977246667604064e-01
3.930977246667604064e-01
3.930977246667604064e-01
3.930977246667604064e-01
3.930977246667604064e-01
3.930977246667604064e-01
3.930977246667604064e-01
3.930977246667604064e-01
3.930977246667604064e-01
3.930977246667604064e-01
3.930977246667604064e-01
3.930977246667604064e-01
3.930977246667604064e-01
3.930977246667604064e-01
3.930977246667604064e-01
3.930977246667604064e-01
3.930977246667604064e-01
3.930977246667604064e-01
3.930977246667604064e-01
8.920465551771133983e-01
8.920465551771133983e-01
8.920465551771133983e-01
8.920465551771133983e-01
8.920465551771133983e-01
8.920465551771133983e-01
8.920465551771133983e-01
8.920465551771133983e-01
8.920465551771133983e-01
8.920465551771133983e-01
8.920465551771133983e-01
8.920465551771133983e-01
8.920465551771133983e-01
8.920465551771133983e-01
8.920465551771133983e-01
8.920465551771133983e-01
8.920465551771133983e-01
8.920465551771133983e-01
8.920465551771133983e-01
8.920465551771133983e-01
6.311386259972628920e-01
6.311386259972628920e-01
6.311386259972628920e-01
6.311386259972628920e-01
6.311386259972628920e-01
6.311386259972628920e-01
6.311386259972628920e-01
6.311386259972628920e-01
6.311386259972628920e-01
6.311386259972628920e-01
6.311386259972628920e-01
6.311386259972628920e-01
6.311386259972628920e-01
6.311386259972628920e-01
6.311386259972628920e-01
6.311386259972628920e-01
6.311386259972628920e-01


==> figs/lwr_final_density/ic_23.csv <==
7.948113035416484173e-01
7.948113035416484173e-01
7.948113035416484173e-01
7.948113035416484173e-01
7.948113035416484173e-01
7.948113035416484173e-01
7.948113035416484173e-01
7.948113035416484173e-01
7.948113035416484173e-01
7.948113035416484173e-01
7.948113035416484173e-01
7.948113035416484173e-01
7.948113035416484173e-01
7.948113035416484173e-01
7.948113035416484173e-01
7.948113035416484173e-01
7.948113035416484173e-01
5.023733837946728897e-01
5.026370931051921120e-01
5.026370931051921120e-01
5.026370931051921120e-01
5.026370931051921120e-01
5.026370931051921120e-01
5.026370931051921120e-01
5.026370931051921120e-01
5.026370931051921120e-01
5.026370931051921120e-01
5.026370931051921120e-01
5.026370931051921120e-01
5.026370931051921120e-01
5.026370931051921120e-01
5.026370931051921120e-01
5.026370931051921120e-01
5.026370931051921120e-01
5.026370931051921120e-01
5.026370931051921120e-01
5.026370931051921120e-01
5.769038846263591092e-01
5.769038846263591092e-01
5.769038846263591092e-01
5.769038846263591092e-01
5.769038846263591092e-01
5.769038846263591092e-01
5.769038846263591092e-01
5.769038846263591092e-01
5.769038846263591092e-01
5.769038846263591092e-01
5.769038846263591092e-01
5.769038846263591092e-01
5.769038846263591092e-01
5.769038846263591092e-01
5.769038846263591092e-01
5.769038846263591092e-01
5.769038846263591092e-01
5.769038846263591092e-01
5.769038846263591092e-01
5.769038846263591092e-01
4.932659244369740348e-01
4.925176938188638998e-01
4.925176938188638998e-01
4.925176938188638998e-01
4.925176938188638998e-01
4.925176938188638998e-01
4.925176938188638998e-01
4.925176938188638998e-01
4.925176938188638998e-01
4.925176938188638998e-01
4.925176938188638998e-01
4.925176938188638998e-01
4.925176938188638998e-01
4.925176938188638998e-01
4.925176938188638998e-01
4.925176938188638998e-01
4.925176938188638998e-01
4.925176938188638998e-01
4.925176938188638998e-01
4.925176938188638998e-01
2.257186890182400485e-01
1.952429877980444983e-01
1.952429877980444983e-01
1.952429877980444983e-01
1.952429877980444983e-01
1.952429877980444983e-01
1.952429877980444983e-01
1.952429877980444983e-01
1.952429877980444983e-01
1.952429877980444983e-01
1.952429877980444983e-01
1.952429877980444983e-01
1.952429877980444983e-01
1.952429877980444983e-01
1.952429877980444983e-01
1.952429877980444983e-01
1.952429877980444983e-01
1.952429877980444983e-01
1.952429877980444983e-01
1.952429877980444983e-01
6.697312025151592740e-01
7.224521152615053232e-01
7.224521152615053232e-01
7.224521152615053232e-01
7.224521152615053232e-01
7.224521152615053232e-01
7.224521152615053232e-01
7.224521152615053232e-01
7.224521152615053232e-01
7.224521152615053232e-01
7.224521152615053232e-01
7.224521152615053232e-01
7.224521152615053232e-01
7.224521152615053232e-01
7.224521152615053232e-01
7.224521152615053232e-01
7.224521152615053232e-01
7.224521152615053232e-01
7.224521152615053232e-01
7.224521152615053232e-01
3.026951261967701923e-01
2.807723624408557939e-01
2.807723624408557939e-01
2.807723624408557939e-01
2.807723624408557939e-01
2.807723624408557939e-01
2.807723624408557939e-01
2.807723624408557939e-01
2.807723624408557939e-01
2.807723624408557939e-01
2.807723624408557939e-01
2.807723624408557939e-01
2.807723624408557939e-01
2.807723624408557939e-01
2.807723624408557939e-01
2.807723624408557939e-01
2.807723624408557939e-01
2.807723624408557939e-01
2.807723624408557939e-01
2.807723624408557939e-01
4.996160603239403752e-02
2.431596643145383929e-02
2.431596643145383929e-02
2.431596643145383929e-02
2.431596643145383929e-02
2.431596643145383929e-02
2.431596643145383929e-02
2.431596643145383929e-02
2.431596643145383929e-02
2.431596643145383929e-02
2.431596643145383929e-02
2.431596643145383929e-02
2.431596643145383929e-02
2.431596643145383929e-02
2.431596643145383929e-02
2.431596643145383929e-02
2.431596643145383929e-02
2.431596643145383929e-02
2.431596643145383929e-02
2.431596643145383929e-02
5.833566629595964281e-01
6.454722959071678146e-01
6.454722959071678146e-01
6.454722959071678146e-01
6.454722959071678146e-01
6.454722959071678146e-01
6.454722959071678146e-01
6.454722959071678146e-01
6.454722959071678146e-01
6.454722959071678146e-01
6.454722959071678146e-01
6.454722959071678146e-01
6.454722959071678146e-01
6.454722959071678146e-01
6.454722959071678146e-01
6.454722959071678146e-01
6.454722959071678146e-01
6.454722959071678146e-01
6.454722959071678146e-01
6.454722959071678146e-01
2.093996114663440322e-01
1.771106794070489432e-01
1.771106794070489432e-01
1.771106794070489432e-01
1.771106794070489432e-01
1.771106794070489432e-01
1.771106794070489432e-01
1.771106794070489432e-01
1.771106794070489432e-01
1.771106794070489432e-01
1.771106794070489432e-01
1.771106794070489432e-01
1.771106794070489432e-01
1.771106794070489432e-01
1.771106794070489432e-01
1.771106794070489432e-01
1.771106794070489432e-01


==> figs/lwr_final_density/ic_24.csv <==
9.404585843529142952e-01
9.404585843529142952e-01
9.404585843529142952e-01
9.404585843529142952e-01
9.404585843529142952e-01
9.404585843529142952e-01
9.404585843529142952e-01
9.404585843529142952e-01
9.404585843529142952e-01
9.404585843529142952e-01
9.404585843529142952e-01
9.404585843529142952e-01
9.404585843529142952e-01
9.404585843529142952e-01
9.404585843529142952e-01
9.404585843529142952e-01
9.404585843529142952e-01
9.539285770025873745e-01
9.539285770025873745e-01
9.539285770025873745e-01
9.539285770025873745e-01
9.539285770025873745e-01
9.539285770025873745e-01
9.539285770025873745e-01
9.539285770025873745e-01
9.539285770025873745e-01
9.539285770025873745e-01
9.539285770025873745e-01
9.539285770025873745e-01
9.539285770025873745e-01
9.539285770025873745e-01
9.539285770025873745e-01
9.539285770025873745e-01
9.539285770025873745e-01
9.539285770025873745e-01
9.539285770025873745e-01
9.539285770025873745e-01
9.148643902204485201e-01
9.148643902204485201e-01
9.148643902204485201e-01
9.148643902204485201e-01
9.148643902204485201e-01
9.148643902204485201e-01
9.148643902204485201e-01
9.148643902204485201e-01
9.148643902204485201e-01
9.148643902204485201e-01
9.148643902204485201e-01
9.148643902204485201e-01
9.148643902204485201e-01
9.148643902204485201e-01
9.148643902204485201e-01
9.148643902204485201e-01
9.148643902204485201e-01
9.148643902204485201e-01
9.148643902204485201e-01
9.148643902204485201e-01
3.831428302298964250e-01
3.701587002554443950e-01
3.701587002554443950e-01
3.701587002554443950e-01
3.701587002554443950e-01
3.701587002554443950e-01
3.701587002554443950e-01
3.701587002554443950e-01
3.701587002554443950e-01
3.701587002554443950e-01
3.701587002554443950e-01
3.701587002554443950e-01
3.701587002554443950e-01
3.701587002554443950e-01
3.701587002554443950e-01
3.701587002554443950e-01
3.701587002554443950e-01
3.701587002554443950e-01
3.701587002554443950e-01
3.701587002554443950e-01
5.092682490152512786e-02
1.545661652886742843e-02
1.545661652886742843e-02
1.545661652886742843e-02
1.545661652886742843e-02
1.545661652886742843e-02
1.545661652886742843e-02
1.545661652886742843e-02
1.545661652886742843e-02
1.545661652886742843e-02
1.545661652886742843e-02
1.545661652886742843e-02
1.545661652886742843e-02
1.545661652886742843e-02
1.545661652886742843e-02
1.545661652886742843e-02
1.545661652886742843e-02
1.545661652886742843e-02
1.545661652886742843e-02
1.545661652886742843e-02
8.370323679818396645e-01
9.283185625877253822e-01
9.283185625877253822e-01
9.283185625877253822e-01
9.283185625877253822e-01
9.283185625877253822e-01
9.283185625877253822e-01
9.283185625877253822e-01
9.283185625877253822e-01
9.283185625877253822e-01
9.283185625877253822e-01
9.283185625877253822e-01
9.283185625877253822e-01
9.283185625877253822e-01
9.283185625877253822e-01
9.283185625877253822e-01
9.283185625877253822e-01
9.283185625877253822e-01
9.283185625877253822e-01
9.283185625877253822e-01
4.353657334855828287e-01
4.281841483173143281e-01
4.281841483173143281e-01
4.281841483173143281e-01
4.281841483173143281e-01
4.281841483173143281e-01
4.281841483173143281e-01
4.281841483173143281e-01
4.281841483173143281e-01
4.281841483173143281e-01
4.281841483173143281e-01
4.281841483173143281e-01
4.281841483173143281e-01
4.281841483173143281e-01
4.281841483173143281e-01
4.281841483173143281e-01
4.281841483173143281e-01
4.281841483173143281e-01
4.281841483173143281e-01
4.281841483173143281e-01
9.666548190436696775e-01
9.666548190436696775e-01
9.666548190436696775e-01
9.666548190436696775e-01
9.666548190436696775e-01
9.666548190436696775e-01
9.666548190436696775e-01
9.666548190436696775e-01
9.666548190436696775e-01
9.666548190436696775e-01
9.666548190436696775e-01
9.666548190436696775e-01
9.666548190436696775e-01
9.666548190436696775e-01
9.666548190436696775e-01
9.666548190436696775e-01
9.666548190436696775e-01
9.666548190436696775e-01
9.666548190436696775e-01
9.666548190436696775e-01
9.636199770892528438e-01
9.636199770892528438e-01
9.636199770892528438e-01
9.636199770892528438e-01
9.636199770892528438e-01
9.636199770892528438e-01
9.636199770892528438e-01
9.636199770892528438e-01
9.636199770892528438e-01
9.636199770892528438e-01
9.636199770892528438e-01
9.636199770892528438e-01
9.636199770892528438e-01
9.636199770892528438e-01
9.636199770892528438e-01
9.636199770892528438e-01
9.636199770892528438e-01
9.636199770892528438e-01
9.636199770892528438e-01
9.636199770892528438e-01
8.530094554673601781e-01
8.530094554673601781e-01
8.530094554673601781e-01
8.530094554673601781e-01
8.530094554673601781e-01
8.530094554673601781e-01
8.530094554673601781e-01
8.530094554673601781e-01
8.530094554673601781e-01
8.530094554673601781e-01
8.530094554673601781e-01
8.530094554673601781e-01
8.530094554673601781e-01
8.530094554673601781e-01
8.530094554673601781e-01
8.530094554673601781e-01
8.530094554673601781e-01


==> figs/lwr_final_density/ic_25.csv <==
2.944488920695856882e-01
2.944488920695856882e-01
2.944488920695856882e-01
2.944488920695856882e-01
2.944488920695856882e-01
2.944488920695856882e-01
2.944488920695856882e-01
2.944488920695856882e-01
2.944488920695856882e-01
2.944488920695856882e-01
2.944488920695856882e-01
2.944488920695856882e-01
2.944488920695856882e-01
2.944488920695856882e-01
2.944488920695856882e-01
2.944488920695856882e-01
2.944488920695856882e-01
3.760328449486912694e-01
3.850977286019252599e-01
3.850977286019252599e-01
3.850977286019252599e-01
3.850977286019252599e-01
3.850977286019252599e-01
3.850977286019252599e-01
3.850977286019252599e-01
3.850977286019252599e-01
3.850977286019252599e-01
3.850977286019252599e-01
3.850977286019252599e-01
3.850977286019252599e-01
3.850977286019252599e-01
3.850977286019252599e-01
3.850977286019252599e-01
3.850977286019252599e-01
3.850977286019252599e-01
3.850977286019252599e-01
3.850977286019252599e-01
8.511366715168569019e-01
8.511366715168569019e-01
8.511366715168569019e-01
8.511366715168569019e-01
8.511366715168569019e-01
8.511366715168569019e-01
8.511366715168569019e-01
8.511366715168569019e-01
8.511366715168569019e-01
8.511366715168569019e-01
8.511366715168569019e-01
8.511366715168569019e-01
8.511366715168569019e-01
8.511366715168569019e-01
8.511366715168569019e-01
8.511366715168569019e-01
8.511366715168569019e-01
8.511366715168569019e-01
8.511366715168569019e-01
8.511366715168569019e-01
3.352298046406463894e-01
3.169220051562776641e-01
3.169220051562776641e-01
3.169220051562776641e-01
3.169220051562776641e-01
3.169220051562776641e-01
3.169220051562776641e-01
3.169220051562776641e-01
3.169220051562776641e-01
3.169220051562776641e-01
3.169220051562776641e-01
3.169220051562776641e-01
3.169220051562776641e-01
3.169220051562776641e-01
3.169220051562776641e-01
3.169220051562776641e-01
3.169220051562776641e-01
3.169220051562776641e-01
3.169220051562776641e-01
3.169220051562776641e-01
1.842356725331109890e-01
1.694927466860924881e-01
1.694927466860924881e-01
1.694927466860924881e-01
1.694927466860924881e-01
1.694927466860924881e-01
1.694927466860924881e-01
1.694927466860924881e-01
1.694927466860924881e-01
1.694927466860924881e-01
1.694927466860924881e-01
1.694927466860924881e-01
1.694927466860924881e-01
1.694927466860924881e-01
1.694927466860924881e-01
1.694927466860924881e-01
1.694927466860924881e-01
1.694927466860924881e-01
1.694927466860924881e-01
1.694927466860924881e-01
5.180704108811243769e-01
5.568012624583501546e-01
5.568012624583501546e-01
5.568012624583501546e-01
5.568012624583501546e-01
5.568012624583501546e-01
5.568012624583501546e-01
5.568012624583501546e-01
5.568012624583501546e-01
5.568012624583501546e-01
5.568012624583501546e-01
5.568012624583501546e-01
5.568012624583501546e-01
5.568012624583501546e-01
5.568012624583501546e-01
5.568012624583501546e-01
5.568012624583501546e-01
5.568012624583501546e-01
5.568012624583501546e-01
5.568012624583501546e-01
9.361547741607809670e-01
9.361547741607809670e-01
9.361547741607809670e-01
9.361547741607809670e-01
9.361547741607809670e-01
9.361547741607809670e-01
9.361547741607809670e-01
9.361547741607809670e-01
9.361547741607809670e-01
9.361547741607809670e-01
9.361547741607809670e-01
9.361547741607809670e-01
9.361547741607809670e-01
9.361547741607809670e-01
9.361547741607809670e-01
9.361547741607809670e-01
9.361547741607809670e-01
9.361547741607809670e-01
9.361547741607809670e-01
9.361547741607809670e-01
6.960297966749730003e-01
6.960297966749730003e-01
6.960297966749730003e-01
6.960297966749730003e-01
6.960297966749730003e-01
6.960297966749730003e-01
6.960297966749730003e-01
6.960297966749730003e-01
6.960297966749730003e-01
6.960297966749730003e-01
6.960297966749730003e-01
6.960297966749730003e-01
6.960297966749730003e-01
6.960297966749730003e-01
6.960297966749730003e-01
6.960297966749730003e-01
6.960297966749730003e-01
6.960297966749730003e-01
6.960297966749730003e-01
6.960297966749730003e-01
5.700611700893649658e-01
5.700611700893649658e-01
5.700611700893649658e-01
5.700611700893649658e-01
5.700611700893649658e-01
5.700611700893649658e-01
5.700611700893649658e-01
5.700611700893649658e-01
5.700611700893649658e-01
5.700611700893649658e-01
5.700611700893649658e-01
5.700611700893649658e-01
5.700611700893649658e-01
5.700611700893649658e-01
5.700611700893649658e-01
5.700611700893649658e-01
5.700611700893649658e-01
5.700611700893649658e-01
5.700611700893649658e-01
5.700611700893649658e-01
1.374588443936916593e-01
9.717649377076853501e-02
9.717649377076853501e-02
9.717649377076853501e-02
9.717649377076853501e-02
9.717649377076853501e-02
9.717649377076853501e-02
9.717649377076853501e-02
9.717649377076853501e-02
9.717649377076853501e-02
9.717649377076853501e-02
9.717649377076853501e-02
9.717649377076853501e-02
9.717649377076853501e-02
9.717649377076853501e-02
9.717649377076853501e-02
9.717649377076853501e-02


==> figs/lwr_final_density/ic_26.csv <==
6.150072266991697401e-01
6.150072266991697401e-01
6.150072266991697401e-01
6.150072266991697401e-01
6.150072266991697401e-01
6.150072266991697401e-01
6.150072266991697401e-01
6.150072266991697401e-01
6.150072266991697401e-01
6.150072266991697401e-01
6.150072266991697401e-01
6.150072266991697401e-01
6.150072266991697401e-01
6.150072266991697401e-01
6.150072266991697401e-01
6.150072266991697401e-01
6.150072266991697401e-01
9.900538501042632777e-01
9.900538501042632777e-01
9.900538501042632777e-01
9.900538501042632777e-01
9.900538501042632777e-01
9.900538501042632777e-01
9.900538501042632777e-01
9.900538501042632777e-01
9.900538501042632777e-01
9.900538501042632777e-01
9.900538501042632777e-01
9.900538501042632777e-01
9.900538501042632777e-01
9.900538501042632777e-01
9.900538501042632777e-01
9.900538501042632777e-01
9.900538501042632777e-01
9.900538501042632777e-01
9.900538501042632777e-01
9.900538501042632777e-01
1.760756137128716148e-01
1.400840152365240288e-01
1.400840152365240288e-01
1.400840152365240288e-01
1.400840152365240288e-01
1.400840152365240288e-01
1.400840152365240288e-01
1.400840152365240288e-01
1.400840152365240288e-01
1.400840152365240288e-01
1.400840152365240288e-01
1.400840152365240288e-01
1.400840152365240288e-01
1.400840152365240288e-01
1.400840152365240288e-01
1.400840152365240288e-01
1.400840152365240288e-01
1.400840152365240288e-01
1.400840152365240288e-01
1.400840152365240288e-01
4.805050886510155439e-01
5.183296523637367370e-01
5.183296523637367370e-01
5.183296523637367370e-01
5.183296523637367370e-01
5.183296523637367370e-01
5.183296523637367370e-01
5.183296523637367370e-01
5.183296523637367370e-01
5.183296523637367370e-01
5.183296523637367370e-01
5.183296523637367370e-01
5.183296523637367370e-01
5.183296523637367370e-01
5.183296523637367370e-01
5.183296523637367370e-01
5.183296523637367370e-01
5.183296523637367370e-01
5.183296523637367370e-01
5.183296523637367370e-01
8.773730719279553281e-01
8.773730719279553281e-01
8.773730719279553281e-01
8.773730719279553281e-01
8.773730719279553281e-01
8.773730719279553281e-01
8.773730719279553281e-01
8.773730719279553281e-01
8.773730719279553281e-01
8.773730719279553281e-01
8.773730719279553281e-01
8.773730719279553281e-01
8.773730719279553281e-01
8.773730719279553281e-01
8.773730719279553281e-01
8.773730719279553281e-01
8.773730719279553281e-01
8.773730719279553281e-01
8.773730719279553281e-01
8.773730719279553281e-01
7.407686177542044392e-01
7.407686177542044392e-01
7.407686177542044392e-01
7.407686177542044392e-01
7.407686177542044392e-01
7.407686177542044392e-01
7.407686177542044392e-01
7.407686177542044392e-01
7.407686177542044392e-01
7.407686177542044392e-01
7.407686177542044392e-01
7.407686177542044392e-01
7.407686177542044392e-01
7.407686177542044392e-01
7.407686177542044392e-01
7.407686177542044392e-01
7.407686177542044392e-01
7.407686177542044392e-01
7.407686177542044392e-01
7.407686177542044392e-01
6.970157409952679739e-01
6.970157409952679739e-01
6.970157409952679739e-01
6.970157409952679739e-01
6.970157409952679739e-01
6.970157409952679739e-01
6.970157409952679739e-01
6.970157409952679739e-01
6.970157409952679739e-01
6.970157409952679739e-01
6.970157409952679739e-01
6.970157409952679739e-01
6.970157409952679739e-01
6.970157409952679739e-01
6.970157409952679739e-01
6.970157409952679739e-01
6.970157409952679739e-01
6.970157409952679739e-01
6.970157409952679739e-01
6.970157409952679739e-01
7.024840839871092646e-01
7.024840839871092646e-01
7.024840839871092646e-01
7.024840839871092646e-01
7.024840839871092646e-01
7.024840839871092646e-01
7.024840839871092646e-01
7.024840839871092646e-01
7.024840839871092646e-01
7.024840839871092646e-01
7.024840839871092646e-01
7.024840839871092646e-01
7.024840839871092646e-01
7.024840839871092646e-01
7.024840839871092646e-01
7.024840839871092646e-01
7.024840839871092646e-01
7.024840839871092646e-01
7.024840839871092646e-01
7.024840839871092646e-01
3.735420360977796395e-01
3.594911512197551673e-01
3.594911512197551673e-01
3.594911512197551673e-01
3.594911512197551673e-01
3.594911512197551673e-01
3.594911512197551673e-01
3.594911512197551673e-01
3.594911512197551673e-01
3.594911512197551673e-01
3.594911512197551673e-01
3.594911512197551673e-01
3.594911512197551673e-01
3.594911512197551673e-01
3.594911512197551673e-01
3.594911512197551673e-01
3.594911512197551673e-01
3.594911512197551673e-01
3.594911512197551673e-01
3.594911512197551673e-01
3.001817749600195206e-01
2.935918442644933624e-01
2.935918442644933624e-01
2.935918442644933624e-01
2.935918442644933624e-01
2.935918442644933624e-01
2.935918442644933624e-01
2.935918442644933624e-01
2.935918442644933624e-01
2.935918442644933624e-01
2.935918442644933624e-01
2.935918442644933624e-01
2.935918442644933624e-01
2.935918442644933624e-01
2.935918442644933624e-01
2.935918442644933624e-01
2.935918442644933624e-01


==> figs/lwr_final_density/ic_27.csv <==
8.093611554785136164e-01
8.093611554785136164e-01
8.093611554785136164e-01
8.093611554785136164e-01
8.093611554785136164e-01
8.093611554785136164e-01
8.093611554785136164e-01
8.093611554785136164e-01
8.093611554785136164e-01
8.093611554785136164e-01
8.093611554785136164e-01
8.093611554785136164e-01
8.093611554785136164e-01
8.093611554785136164e-01
8.093611554785136164e-01
8.093611554785136164e-01
8.093611554785136164e-01
8.101133946791808649e-01
8.101133946791808649e-01
8.101133946791808649e-01
8.101133946791808649e-01
8.101133946791808649e-01
8.101133946791808649e-01
8.101133946791808649e-01
8.101133946791808649e-01
8.101133946791808649e-01
8.101133946791808649e-01
8.101133946791808649e-01
8.101133946791808649e-01
8.101133946791808649e-01
8.101133946791808649e-01
8.101133946791808649e-01
8.101133946791808649e-01
8.101133946791808649e-01
8.101133946791808649e-01
8.101133946791808649e-01
8.101133946791808649e-01
8.670723185801036959e-01
8.670723185801036959e-01
8.670723185801036959e-01
8.670723185801036959e-01
8.670723185801036959e-01
8.670723185801036959e-01
8.670723185801036959e-01
8.670723185801036959e-01
8.670723185801036959e-01
8.670723185801036959e-01
8.670723185801036959e-01
8.670723185801036959e-01
8.670723185801036959e-01
8.670723185801036959e-01
8.670723185801036959e-01
8.670723185801036959e-01
8.670723185801036959e-01
8.670723185801036959e-01
8.670723185801036959e-01
8.670723185801036959e-01
9.132405525564714077e-01
9.132405525564714077e-01
9.132405525564714077e-01
9.132405525564714077e-01
9.132405525564714077e-01
9.132405525564714077e-01
9.132405525564714077e-01
9.132405525564714077e-01
9.132405525564714077e-01
9.132405525564714077e-01
9.132405525564714077e-01
9.132405525564714077e-01
9.132405525564714077e-01
9.132405525564714077e-01
9.132405525564714077e-01
9.132405525564714077e-01
9.132405525564714077e-01
9.132405525564714077e-01
9.132405525564714077e-01
9.132405525564714077e-01
5.102081589748440615e-01
5.113423988609377968e-01
5.113423988609377968e-01
5.113423988609377968e-01
5.113423988609377968e-01
5.113423988609377968e-01
5.113423988609377968e-01
5.113423988609377968e-01
5.113423988609377968e-01
5.113423988609377968e-01
5.113423988609377968e-01
5.113423988609377968e-01
5.113423988609377968e-01
5.113423988609377968e-01
5.113423988609377968e-01
5.113423988609377968e-01
5.113423988609377968e-01
5.113423988609377968e-01
5.113423988609377968e-01
5.113423988609377968e-01
5.015162946871996041e-01
5.015162946871996041e-01
5.015162946871996041e-01
5.015162946871996041e-01
5.015162946871996041e-01
5.015162946871996041e-01
5.015162946871996041e-01
5.015162946871996041e-01
5.015162946871996041e-01
5.015162946871996041e-01
5.015162946871996041e-01
5.015162946871996041e-01
5.015162946871996041e-01
5.015162946871996041e-01
5.015162946871996041e-01
5.015162946871996041e-01
5.015162946871996041e-01
5.015162946871996041e-01
5.015162946871996041e-01
5.015162946871996041e-01
7.982951789667751541e-01
7.982951789667751541e-01
7.982951789667751541e-01
7.982951789667751541e-01
7.982951789667751541e-01
7.982951789667751541e-01
7.982951789667751541e-01
7.982951789667751541e-01
7.982951789667751541e-01
7.982951789667751541e-01
7.982951789667751541e-01
7.982951789667751541e-01
7.982951789667751541e-01
7.982951789667751541e-01
7.982951789667751541e-01
7.982951789667751541e-01
7.982951789667751541e-01
7.982951789667751541e-01
7.982951789667751541e-01
7.982951789667751541e-01
6.499639307777651531e-01
6.499639307777651531e-01
6.499639307777651531e-01
6.499639307777651531e-01
6.499639307777651531e-01
6.499639307777651531e-01
6.499639307777651531e-01
6.499639307777651531e-01
6.499639307777651531e-01
6.499639307777651531e-01
6.499639307777651531e-01
6.499639307777651531e-01
6.499639307777651531e-01
6.499639307777651531e-01
6.499639307777651531e-01
6.499639307777651531e-01
6.499639307777651531e-01
6.499639307777651531e-01
6.499639307777651531e-01
6.499639307777651531e-01
7.019668772577033478e-01
7.019668772577033478e-01
7.019668772577033478e-01
7.019668772577033478e-01
7.019668772577033478e-01
7.019668772577033478e-01
7.019668772577033478e-01
7.019668772577033478e-01
7.019668772577033478e-01
7.019668772577033478e-01
7.019668772577033478e-01
7.019668772577033478e-01
7.019668772577033478e-01
7.019668772577033478e-01
7.019668772577033478e-01
7.019668772577033478e-01
7.019668772577033478e-01
7.019668772577033478e-01
7.019668772577033478e-01
7.019668772577033478e-01
7.957926694361010522e-01
7.957926694361010522e-01
7.957926694361010522e-01
7.957926694361010522e-01
7.957926694361010522e-01
7.957926694361010522e-01
7.957926694361010522e-01
7.957926694361010522e-01
7.957926694361010522e-01
7.957926694361010522e-01
7.957926694361010522e-01
7.957926694361010522e-01
7.957926694361010522e-01
7.957926694361010522e-01
7.957926694361010522e-01
7.957926694361010522e-01
7.957926694361010522e-01


==> figs/lwr_final_density/ic_28.csv <==
8.900053418175662978e-01
8.900053418175662978e-01
8.900053418175662978e-01
8.900053418175662978e-01
8.900053418175662978e-01
8.900053418175662978e-01
8.900053418175662978e-01
8.900053418175662978e-01
8.900053418175662978e-01
8.900053418175662978e-01
8.900053418175662978e-01
8.900053418175662978e-01
8.900053418175662978e-01
8.900053418175662978e-01
8.900053418175662978e-01
8.900053418175662978e-01
8.900053418175662978e-01
3.541956411663821913e-01
3.379951568515358051e-01
3.379951568515358051e-01
3.379951568515358051e-01
3.379951568515358051e-01
3.379951568515358051e-01
3.379951568515358051e-01
3.379951568515358051e-01
3.379951568515358051e-01
3.379951568515358051e-01
3.379951568515358051e-01
3.379951568515358051e-01
3.379951568515358051e-01
3.379951568515358051e-01
3.379951568515358051e-01
3.379951568515358051e-01
3.379951568515358051e-01
3.379951568515358051e-01
3.379951568515358051e-01
3.379951568515358051e-01
3.718241730611031581e-01
3.755829526399440121e-01
3.755829526399440121e-01
3.755829526399440121e-01
3.755829526399440121e-01
3.755829526399440121e-01
3.755829526399440121e-01
3.755829526399440121e-01
3.755829526399440121e-01
3.755829526399440121e-01
3.755829526399440121e-01
3.755829526399440121e-01
3.755829526399440121e-01
3.755829526399440121e-01
3.755829526399440121e-01
3.755829526399440121e-01
3.755829526399440121e-01
3.755829526399440121e-01
3.755829526399440121e-01
3.755829526399440121e-01
1.221420411207764928e-01
9.398193984086899988e-02
9.398193984086899988e-02
9.398193984086899988e-02
9.398193984086899988e-02
9.398193984086899988e-02
9.398193984086899988e-02
9.398193984086899988e-02
9.398193984086899988e-02
9.398193984086899988e-02
9.398193984086899988e-02
9.398193984086899988e-02
9.398193984086899988e-02
9.398193984086899988e-02
9.398193984086899988e-02
9.398193984086899988e-02
9.398193984086899988e-02
9.398193984086899988e-02
9.398193984086899988e-02
9.398193984086899988e-02
5.298503208806435438e-01
5.782801409961739747e-01
5.782801409961739747e-01
5.782801409961739747e-01
5.782801409961739747e-01
5.782801409961739747e-01
5.782801409961739747e-01
5.782801409961739747e-01
5.782801409961739747e-01
5.782801409961739747e-01
5.782801409961739747e-01
5.782801409961739747e-01
5.782801409961739747e-01
5.782801409961739747e-01
5.782801409961739747e-01
5.782801409961739747e-01
5.782801409961739747e-01
5.782801409961739747e-01
5.782801409961739747e-01
5.782801409961739747e-01
8.234804641706787443e-02
3.594227379674208578e-02
3.594227379674208578e-02
3.594227379674208578e-02
3.594227379674208578e-02
3.594227379674208578e-02
3.594227379674208578e-02
3.594227379674208578e-02
3.594227379674208578e-02
3.594227379674208578e-02
3.594227379674208578e-02
3.594227379674208578e-02
3.594227379674208578e-02
3.594227379674208578e-02
3.594227379674208578e-02
3.594227379674208578e-02
3.594227379674208578e-02
3.594227379674208578e-02
3.594227379674208578e-02
3.594227379674208578e-02
4.226324436988883049e-01
4.655980181324601008e-01
4.655980181324601008e-01
4.655980181324601008e-01
4.655980181324601008e-01
4.655980181324601008e-01
4.655980181324601008e-01
4.655980181324601008e-01
4.655980181324601008e-01
4.655980181324601008e-01
4.655980181324601008e-01
4.655980181324601008e-01
4.655980181324601008e-01
4.655980181324601008e-01
4.655980181324601008e-01
4.655980181324601008e-01
4.655980181324601008e-01
4.655980181324601008e-01
4.655980181324601008e-01
4.655980181324601008e-01
5.349399730500649097e-01
5.426446347075766230e-01
5.426446347075766230e-01
5.426446347075766230e-01
5.426446347075766230e-01
5.426446347075766230e-01
5.426446347075766230e-01
5.426446347075766230e-01
5.426446347075766230e-01
5.426446347075766230e-01
5.426446347075766230e-01
5.426446347075766230e-01
5.426446347075766230e-01
5.426446347075766230e-01
5.426446347075766230e-01
5.426446347075766230e-01
5.426446347075766230e-01
5.426446347075766230e-01
5.426446347075766230e-01
5.426446347075766230e-01
3.078871269154559442e-01
2.865412521282844072e-01
2.865412521282844072e-01
2.865412521282844072e-01
2.865412521282844072e-01
2.865412521282844072e-01
2.865412521282844072e-01
2.865412521282844072e-01
2.865412521282844072e-01
2.865412521282844072e-01
2.865412521282844072e-01
2.865412521282844072e-01
2.865412521282844072e-01
2.865412521282844072e-01
2.865412521282844072e-01
2.865412521282844072e-01
2.865412521282844072e-01
2.865412521282844072e-01
2.865412521282844072e-01
2.865412521282844072e-01
5.604040597249381195e-01
5.908332605690107542e-01
5.908332605690107542e-01
5.908332605690107542e-01
5.908332605690107542e-01
5.908332605690107542e-01
5.908332605690107542e-01
5.908332605690107542e-01
5.908332605690107542e-01
5.908332605690107542e-01
5.908332605690107542e-01
5.908332605690107542e-01
5.908332605690107542e-01
5.908332605690107542e-01
5.908332605690107542e-01
5.908332605690107542e-01
5.908332605690107542e-01


==> figs/lwr_final_density/ic_29.csv <==
3.050024993904942860e-02
3.050024993904942860e-02
3.050024993904942860e-02
3.050024993904942860e-02
3.050024993904942860e-02
3.050024993904942860e-02
3.050024993904942860e-02
3.050024993904942860e-02
3.050024993904942860e-02
3.050024993904942860e-02
3.050024993904942860e-02
3.050024993904942860e-02
3.050024993904942860e-02
3.050024993904942860e-02
3.050024993904942860e-02
3.050024993904942860e-02
3.050024993904942860e-02
3.666339486819791826e-02
3.734818874921441711e-02
3.734818874921441711e-02
3.734818874921441711e-02
3.734818874921441711e-02
3.734818874921441711e-02
3.734818874921441711e-02
3.734818874921441711e-02
3.734818874921441711e-02
3.734818874921441711e-02
3.734818874921441711e-02
3.734818874921441711e-02
3.734818874921441711e-02
3.734818874921441711e-02
3.734818874921441711e-02
3.734818874921441711e-02
3.734818874921441711e-02
3.734818874921441711e-02
3.734818874921441711e-02
3.734818874921441711e-02
7.440753234686139361e-01
8.226005606596583641e-01
8.226005606596583641e-01
8.226005606596583641e-01
8.226005606596583641e-01
8.226005606596583641e-01
8.226005606596583641e-01
8.226005606596583641e-01
8.226005606596583641e-01
8.226005606596583641e-01
8.226005606596583641e-01
8.226005606596583641e-01
8.226005606596583641e-01
8.226005606596583641e-01
8.226005606596583641e-01
8.226005606596583641e-01
8.226005606596583641e-01
8.226005606596583641e-01
8.226005606596583641e-01
8.226005606596583641e-01
3.741715772701331710e-01
3.601906414112628907e-01
3.601906414112628907e-01
3.601906414112628907e-01
3.601906414112628907e-01
3.601906414112628907e-01
3.601906414112628907e-01
3.601906414112628907e-01
3.601906414112628907e-01
3.601906414112628907e-01
3.601906414112628907e-01
3.601906414112628907e-01
3.601906414112628907e-01
3.601906414112628907e-01
3.601906414112628907e-01
3.601906414112628907e-01
3.601906414112628907e-01
3.601906414112628907e-01
3.601906414112628907e-01
3.601906414112628907e-01
1.503735255278225991e-01
1.270605126518847827e-01
1.270605126518847827e-01
1.270605126518847827e-01
1.270605126518847827e-01
1.270605126518847827e-01
1.270605126518847827e-01
1.270605126518847827e-01
1.270605126518847827e-01
1.270605126518847827e-01
1.270605126518847827e-01
1.270605126518847827e-01
1.270605126518847827e-01
1.270605126518847827e-01
1.270605126518847827e-01
1.270605126518847827e-01
1.270605126518847827e-01
1.270605126518847827e-01
1.270605126518847827e-01
1.270605126518847827e-01
4.827249853145124669e-01
5.222432600548043702e-01
5.222432600548043702e-01
5.222432600548043702e-01
5.222432600548043702e-01
5.222432600548043702e-01
5.222432600548043702e-01
5.222432600548043702e-01
5.222432600548043702e-01
5.222432600548043702e-01
5.222432600548043702e-01
5.222432600548043702e-01
5.222432600548043702e-01
5.222432600548043702e-01
5.222432600548043702e-01
5.222432600548043702e-01
5.222432600548043702e-01
5.222432600548043702e-01
5.222432600548043702e-01
5.222432600548043702e-01
7.699935530986108390e-01
7.699935530986108390e-01
7.699935530986108390e-01
7.699935530986108390e-01
7.699935530986108390e-01
7.699935530986108390e-01
7.699935530986108390e-01
7.699935530986108390e-01
7.699935530986108390e-01
7.699935530986108390e-01
7.699935530986108390e-01
7.699935530986108390e-01
7.699935530986108390e-01
7.699935530986108390e-01
7.699935530986108390e-01
7.699935530986108390e-01
7.699935530986108390e-01
7.699935530986108390e-01
7.699935530986108390e-01
7.699935530986108390e-01
2.442389247471588587e-01
2.158210274968431486e-01
2.158210274968431486e-01
2.158210274968431486e-01
2.158210274968431486e-01
2.158210274968431486e-01
2.158210274968431486e-01
2.158210274968431486e-01
2.158210274968431486e-01
2.158210274968431486e-01
2.158210274968431486e-01
2.158210274968431486e-01
2.158210274968431486e-01
2.158210274968431486e-01
2.158210274968431486e-01
2.158210274968431486e-01
2.158210274968431486e-01
2.158210274968431486e-01
2.158210274968431486e-01
2.158210274968431486e-01
5.821835309867845476e-01
6.228904758190002555e-01
6.228904758190002555e-01
6.228904758190002555e-01
6.228904758190002555e-01
6.228904758190002555e-01
6.228904758190002555e-01
6.228904758190002555e-01
6.228904758190002555e-01
6.228904758190002555e-01
6.228904758190002555e-01
6.228904758190002555e-01
6.228904758190002555e-01
6.228904758190002555e-01
6.228904758190002555e-01
6.228904758190002555e-01
6.228904758190002555e-01
6.228904758190002555e-01
6.228904758190002555e-01
6.228904758190002555e-01
1.268127184943911856e-01
8.534746499376799633e-02
8.534746499376799633e-02
8.534746499376799633e-02
8.534746499376799633e-02
8.534746499376799633e-02
8.534746499376799633e-02
8.534746499376799633e-02
8.534746499376799633e-02
8.534746499376799633e-02
8.534746499376799633e-02
8.534746499376799633e-02
8.534746499376799633e-02
8.534746499376799633e-02
8.534746499376799633e-02
8.534746499376799633e-02
8.534746499376799633e-02


==> figs/lwr_heatmaps/ic_1.csv <==
2.058449429580244683e-02
2.058449429580244683e-02
2.058449429580244683e-02
2.058449429580244683e-02
2.058449429580244683e-02
2.058449429580244683e-02
2.058449429580244683e-02
2.058449429580244683e-02
2.058449429580244683e-02
2.058449429580244683e-02
2.058449429580244683e-02
2.058449429580244683e-02
2.058449429580244683e-02
2.058449429580244683e-02
2.058449429580244683e-02
2.058449429580244683e-02
2.058449429580244683e-02
8.749773163753751248e-01
9.699098521619943236e-01
9.699098521619943236e-01
9.699098521619943236e-01
9.699098521619943236e-01
9.699098521619943236e-01
9.699098521619943236e-01
9.699098521619943236e-01
9.699098521619943236e-01
9.699098521619943236e-01
9.699098521619943236e-01
9.699098521619943236e-01
9.699098521619943236e-01
9.699098521619943236e-01
9.699098521619943236e-01
9.699098521619943236e-01
9.699098521619943236e-01
9.699098521619943236e-01
9.699098521619943236e-01
9.699098521619943236e-01
8.324426408004217404e-01
8.324426408004217404e-01
8.324426408004217404e-01
8.324426408004217404e-01
8.324426408004217404e-01
8.324426408004217404e-01
8.324426408004217404e-01
8.324426408004217404e-01
8.324426408004217404e-01
8.324426408004217404e-01
8.324426408004217404e-01
8.324426408004217404e-01
8.324426408004217404e-01
8.324426408004217404e-01
8.324426408004217404e-01
8.324426408004217404e-01
8.324426408004217404e-01
8.324426408004217404e-01
8.324426408004217404e-01
8.324426408004217404e-01
2.411051996104451034e-01
2.123391106782761550e-01
2.123391106782761550e-01
2.123391106782761550e-01
2.123391106782761550e-01
2.123391106782761550e-01
2.123391106782761550e-01
2.123391106782761550e-01
2.123391106782761550e-01
2.123391106782761550e-01
2.123391106782761550e-01
2.123391106782761550e-01
2.123391106782761550e-01
2.123391106782761550e-01
2.123391106782761550e-01
2.123391106782761550e-01
2.123391106782761550e-01
2.123391106782761550e-01
2.123391106782761550e-01
2.123391106782761550e-01
1.848763815542181776e-01
1.818249672071006184e-01
1.818249672071006184e-01
1.818249672071006184e-01
1.818249672071006184e-01
1.818249672071006184e-01
1.818249672071006184e-01
1.818249672071006184e-01
1.818249672071006184e-01
1.818249672071006184e-01
1.818249672071006184e-01
1.818249672071006184e-01
1.818249672071006184e-01
1.818249672071006184e-01
1.818249672071006184e-01
1.818249672071006184e-01
1.818249672071006184e-01
1.818249672071006184e-01
1.818249672071006184e-01
1.818249672071006184e-01
1.832465555888004860e-01
1.834045098534338170e-01
1.834045098534338170e-01
1.834045098534338170e-01
1.834045098534338170e-01
1.834045098534338170e-01
1.834045098534338170e-01
1.834045098534338170e-01
1.834045098534338170e-01
1.834045098534338170e-01
1.834045098534338170e-01
1.834045098534338170e-01
1.834045098534338170e-01
1.834045098534338170e-01
1.834045098534338170e-01
1.834045098534338170e-01
1.834045098534338170e-01
1.834045098534338170e-01
1.834045098534338170e-01
1.834045098534338170e-01
2.921584696489273325e-01
3.042422429595377231e-01
3.042422429595377231e-01
3.042422429595377231e-01
3.042422429595377231e-01
3.042422429595377231e-01
3.042422429595377231e-01
3.042422429595377231e-01
3.042422429595377231e-01
3.042422429595377231e-01
3.042422429595377231e-01
3.042422429595377231e-01
3.042422429595377231e-01
3.042422429595377231e-01
3.042422429595377231e-01
3.042422429595377231e-01
3.042422429595377231e-01
3.042422429595377231e-01
3.042422429595377231e-01
3.042422429595377231e-01
5.027050127649678180e-01
5.247564316322378408e-01
5.247564316322378408e-01
5.247564316322378408e-01
5.247564316322378408e-01
5.247564316322378408e-01
5.247564316322378408e-01
5.247564316322378408e-01
5.247564316322378408e-01
5.247564316322378408e-01
5.247564316322378408e-01
5.247564316322378408e-01
5.247564316322378408e-01
5.247564316322378408e-01
5.247564316322378408e-01
5.247564316322378408e-01
5.247564316322378408e-01
5.247564316322378408e-01
5.247564316322378408e-01
5.247564316322378408e-01
4.387505167779041093e-01
4.319450186421157634e-01
4.319450186421157634e-01
4.319450186421157634e-01
4.319450186421157634e-01
4.319450186421157634e-01
4.319450186421157634e-01
4.319450186421157634e-01
4.319450186421157634e-01
4.319450186421157634e-01
4.319450186421157634e-01
4.319450186421157634e-01
4.319450186421157634e-01
4.319450186421157634e-01
4.319450186421157634e-01
4.319450186421157634e-01
4.319450186421157634e-01
4.319450186421157634e-01
4.319450186421157634e-01
4.319450186421157634e-01
3.053007280424493430e-01
2.912291401980419137e-01
2.912291401980419137e-01
2.912291401980419137e-01
2.912291401980419137e-01
2.912291401980419137e-01
2.912291401980419137e-01
2.912291401980419137e-01
2.912291401980419137e-01
2.912291401980419137e-01
2.912291401980419137e-01
2.912291401980419137e-01
2.912291401980419137e-01
2.912291401980419137e-01
2.912291401980419137e-01
2.912291401980419137e-01
2.912291401980419137e-01


==> figs/lwr_heatmaps/ic_19.csv <==
9.310276780589921142e-02
9.310276780589921142e-02
9.310276780589921142e-02
9.310276780589921142e-02
9.310276780589921142e-02
9.310276780589921142e-02
9.310276780589921142e-02
9.310276780589921142e-02
9.310276780589921142e-02
9.310276780589921142e-02
9.310276780589921142e-02
9.310276780589921142e-02
9.310276780589921142e-02
9.310276780589921142e-02
9.310276780589921142e-02
9.310276780589921142e-02
9.310276780589921142e-02
8.168044589385839993e-01
8.972157579533266425e-01
8.972157579533266425e-01
8.972157579533266425e-01
8.972157579533266425e-01
8.972157579533266425e-01
8.972157579533266425e-01
8.972157579533266425e-01
8.972157579533266425e-01
8.972157579533266425e-01
8.972157579533266425e-01
8.972157579533266425e-01
8.972157579533266425e-01
8.972157579533266425e-01
8.972157579533266425e-01
8.972157579533266425e-01
8.972157579533266425e-01
8.972157579533266425e-01
8.972157579533266425e-01
8.972157579533266425e-01
9.004180571633304542e-01
9.004180571633304542e-01
9.004180571633304542e-01
9.004180571633304542e-01
9.004180571633304542e-01
9.004180571633304542e-01
9.004180571633304542e-01
9.004180571633304542e-01
9.004180571633304542e-01
9.004180571633304542e-01
9.004180571633304542e-01
9.004180571633304542e-01
9.004180571633304542e-01
9.004180571633304542e-01
9.004180571633304542e-01
9.004180571633304542e-01
9.004180571633304542e-01
9.004180571633304542e-01
9.004180571633304542e-01
9.004180571633304542e-01
6.331014572732679424e-01
6.331014572732679424e-01
6.331014572732679424e-01
6.331014572732679424e-01
6.331014572732679424e-01
6.331014572732679424e-01
6.331014572732679424e-01
6.331014572732679424e-01
6.331014572732679424e-01
6.331014572732679424e-01
6.331014572732679424e-01
6.331014572732679424e-01
6.331014572732679424e-01
6.331014572732679424e-01
6.331014572732679424e-01
6.331014572732679424e-01
6.331014572732679424e-01
6.331014572732679424e-01
6.331014572732679424e-01
6.331014572732679424e-01
3.551268119438306115e-01
3.390297910487006794e-01
3.390297910487006794e-01
3.390297910487006794e-01
3.390297910487006794e-01
3.390297910487006794e-01
3.390297910487006794e-01
3.390297910487006794e-01
3.390297910487006794e-01
3.390297910487006794e-01
3.390297910487006794e-01
3.390297910487006794e-01
3.390297910487006794e-01
3.390297910487006794e-01
3.390297910487006794e-01
3.390297910487006794e-01
3.390297910487006794e-01
3.390297910487006794e-01
3.390297910487006794e-01
3.390297910487006794e-01
3.481915962562648903e-01
3.492095746126608891e-01
3.492095746126608891e-01
3.492095746126608891e-01
3.492095746126608891e-01
3.492095746126608891e-01
3.492095746126608891e-01
3.492095746126608891e-01
3.492095746126608891e-01
3.492095746126608891e-01
3.492095746126608891e-01
3.492095746126608891e-01
3.492095746126608891e-01
3.492095746126608891e-01
3.492095746126608891e-01
3.492095746126608891e-01
3.492095746126608891e-01
3.492095746126608891e-01
3.492095746126608891e-01
3.492095746126608891e-01
7.259556788702393737e-01
7.259556788702393737e-01
7.259556788702393737e-01
7.259556788702393737e-01
7.259556788702393737e-01
7.259556788702393737e-01
7.259556788702393737e-01
7.259556788702393737e-01
7.259556788702393737e-01
7.259556788702393737e-01
7.259556788702393737e-01
7.259556788702393737e-01
7.259556788702393737e-01
7.259556788702393737e-01
7.259556788702393737e-01
7.259556788702393737e-01
7.259556788702393737e-01
7.259556788702393737e-01
7.259556788702393737e-01
7.259556788702393737e-01
8.971102599525770938e-01
8.971102599525770938e-01
8.971102599525770938e-01
8.971102599525770938e-01
8.971102599525770938e-01
8.971102599525770938e-01
8.971102599525770938e-01
8.971102599525770938e-01
8.971102599525770938e-01
8.971102599525770938e-01
8.971102599525770938e-01
8.971102599525770938e-01
8.971102599525770938e-01
8.971102599525770938e-01
8.971102599525770938e-01
8.971102599525770938e-01
8.971102599525770938e-01
8.971102599525770938e-01
8.971102599525770938e-01
8.971102599525770938e-01
8.870864242651173015e-01
8.870864242651173015e-01
8.870864242651173015e-01
8.870864242651173015e-01
8.870864242651173015e-01
8.870864242651173015e-01
8.870864242651173015e-01
8.870864242651173015e-01
8.870864242651173015e-01
8.870864242651173015e-01
8.870864242651173015e-01
8.870864242651173015e-01
8.870864242651173015e-01
8.870864242651173015e-01
8.870864242651173015e-01
8.870864242651173015e-01
8.870864242651173015e-01
8.870864242651173015e-01
8.870864242651173015e-01
8.870864242651173015e-01
7.798755458576238642e-01
7.798755458576238642e-01
7.798755458576238642e-01
7.798755458576238642e-01
7.798755458576238642e-01
7.798755458576238642e-01
7.798755458576238642e-01
7.798755458576238642e-01
7.798755458576238642e-01
7.798755458576238642e-01
7.798755458576238642e-01
7.798755458576238642e-01
7.798755458576238642e-01
7.798755458576238642e-01
7.798755458576238642e-01
7.798755458576238642e-01
7.798755458576238642e-01


==> figs/lwr_numerical_flux/greenshields/flux_cross_greenshield_godunov_0.00_x.csv <==
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0


==> figs/lwr_numerical_flux/greenshields/flux_cross_greenshield_godunov_0.25_x.csv <==
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1874625030560395
0.18493648199614296
0.1823604813056896
0.17973443957383495
0.17705841940363598
0.1743323569998232
0.17155631734987864
0.16873023427410772
0.16585417514441758
0.16292807139668852
0.1599519927872528
0.1569258683675656
0.1538497702783843
0.15072366274738158
0.1475475076178121
0.1443213806070638
0.14104520480553617
0.13771905831504228
0.13434286184155653
0.13091669587131705
0.12744047872587316
0.12391429327588808
0.12033805545848608
0.11671185052875543
0.11303559203939528
0.10930936762991904
0.10553308846860077
0.10170684457937897
0.09783054474610253
0.09390428137713512
0.0899280085663463
0.0859016780231876
0.08182538573265319
0.07769903451753633
0.07352272274725635
0.06929635086018138
0.0650200196101558
0.06069362705112269
0.05631727632135153
0.05189086309036029
0.04741449288084353
0.04288805897789416
0.03831166928863183
0.03368521471372432
0.02900880554471641
0.02428233029785076
0.019505901649097268
0.014679463558522343
0.009802957601774407
0.004876500031453901


==> figs/lwr_numerical_flux/greenshields/flux_cross_greenshield_godunov_0.50_x.csv <==
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.24999999749917023
0.24997449264807517
0.24989897715698817
0.2497734528261475
0.2495979166631024
0.24937237285251607
0.24909681601751288
0.24877125272718104
0.24839567522021963
0.24797009245014223
0.24749449427122272
0.24696889202139968
0.2463932731705221
0.24576765144095347
0.24509202026956345
0.24436637070880352
0.2435907200576679
0.24276504982494984
0.24188937969406865
0.24096368878939245
0.23998799917876568
0.2389622876021313
0.23788657851175896
0.23676084626316649
0.23558511769304857
0.234359364772498
0.23308361672263445
0.23175784313012568
0.2303820756005166
0.22895628133604967
0.22748049432669504
0.2259546978755189
0.22437887290116973
0.22275305697024805
0.22107721132394076
0.21935137591327347
0.21757550959500804
0.2157496547045952
0.2138737677143716
0.21194789334421316
0.20997198568203143
0.20794609183212745
0.2058701634979876
0.203744250168338
0.20156830116224
0.1993423683528448
0.19706642610162817
0.19474044638564791
0.19236448465468567
0.18993848426674728
0.1874625030560395
0.18493648199614296
0.1823604813056896
0.17973443957383495
0.17705841940363598
0.1743323569998232
0.17155631734987864
0.16873023427410772
0.16585417514441758
0.16292807139668852
0.1599519927872528
0.1569258683675656
0.1538497702783843
0.15072366274738158
0.1475475076178121
0.1443213806070638
0.14104520480553617
0.13771905831504228
0.13434286184155653
0.13091669587131705
0.12744047872587316
0.12391429327588808
0.12033805545848608
0.11671185052875543
0.11303559203939528
0.10930936762991904
0.10553308846860077
0.10170684457937897
0.09783054474610253
0.09390428137713512
0.0899280085663463
0.0859016780231876
0.08182538573265319
0.07769903451753633
0.07352272274725635
0.06929635086018138
0.0650200196101558
0.06069362705112269
0.05631727632135153
0.05189086309036029
0.04741449288084353
0.04288805897789416
0.03831166928863183
0.03368521471372432
0.02900880554471641
0.02428233029785076
0.019505901649097268
0.014679463558522343
0.009802957601774407
0.004876500031453901


==> figs/lwr_numerical_flux/greenshields/flux_cross_greenshield_godunov_0.75_x.csv <==
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.24999999749917023
0.24997449264807517
0.24989897715698817
0.2497734528261475
0.2495979166631024
0.24937237285251607
0.24909681601751288
0.24877125272718104
0.24839567522021963
0.24797009245014223
0.24749449427122272
0.24696889202139968
0.2463932731705221
0.24576765144095347
0.24509202026956345
0.24436637070880352
0.2435907200576679
0.24276504982494984
0.24188937969406865
0.24096368878939245
0.23998799917876568
0.2389622876021313
0.23788657851175896
0.23676084626316649
0.23558511769304857
0.234359364772498
0.23308361672263445
0.23175784313012568
0.2303820756005166
0.22895628133604967
0.22748049432669504
0.2259546978755189
0.22437887290116973
0.22275305697024805
0.22107721132394076
0.21935137591327347
0.21757550959500804
0.2157496547045952
0.2138737677143716
0.21194789334421316
0.20997198568203143
0.20794609183212745
0.2058701634979876
0.203744250168338
0.20156830116224
0.1993423683528448
0.19706642610162817
0.19474044638564791
0.19236448465468567
0.18993848426674728
0.1874625030560395
0.18493648199614296
0.1823604813056896
0.17973443957383495
0.17705841940363598
0.1743323569998232
0.17155631734987864
0.16873023427410772
0.16585417514441758
0.16292807139668852
0.1599519927872528
0.1569258683675656
0.1538497702783843
0.15072366274738158
0.1475475076178121
0.1443213806070638
0.14104520480553617
0.13771905831504228
0.13434286184155653
0.13091669587131705
0.12744047872587316
0.12391429327588808
0.12033805545848608
0.11671185052875543
0.11303559203939528
0.10930936762991904
0.10553308846860077
0.10170684457937897
0.09783054474610253
0.09390428137713512
0.0899280085663463
0.0859016780231876
0.08182538573265319
0.07769903451753633
0.07352272274725635
0.06929635086018138
0.0650200196101558
0.06069362705112269
0.05631727632135153
0.05189086309036029
0.04741449288084353
0.04288805897789416
0.03831166928863183
0.03368521471372432
0.02900880554471641
0.02428233029785076
0.019505901649097268
0.014679463558522343
0.009802957601774407
0.004876500031453901


==> figs/lwr_numerical_flux/greenshields/flux_cross_greenshield_godunov_1.00_x.csv <==
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.24999999749917023
0.24997449264807517
0.24989897715698817
0.2497734528261475
0.2495979166631024
0.24937237285251607
0.24909681601751288
0.24877125272718104
0.24839567522021963
0.24797009245014223
0.24749449427122272
0.24696889202139968
0.2463932731705221
0.24576765144095347
0.24509202026956345
0.24436637070880352
0.2435907200576679
0.24276504982494984
0.24188937969406865
0.24096368878939245
0.23998799917876568
0.2389622876021313
0.23788657851175896
0.23676084626316649
0.23558511769304857
0.234359364772498
0.23308361672263445
0.23175784313012568
0.2303820756005166
0.22895628133604967
0.22748049432669504
0.2259546978755189
0.22437887290116973
0.22275305697024805
0.22107721132394076
0.21935137591327347
0.21757550959500804
0.2157496547045952
0.2138737677143716
0.21194789334421316
0.20997198568203143
0.20794609183212745
0.2058701634979876
0.203744250168338
0.20156830116224
0.1993423683528448
0.19706642610162817
0.19474044638564791
0.19236448465468567
0.18993848426674728
0.1874625030560395
0.18493648199614296
0.1823604813056896
0.17973443957383495
0.17705841940363598
0.1743323569998232
0.17155631734987864
0.16873023427410772
0.16585417514441758
0.16292807139668852
0.1599519927872528
0.1569258683675656
0.1538497702783843
0.15072366274738158
0.1475475076178121
0.1443213806070638
0.14104520480553617
0.13771905831504228
0.13434286184155653
0.13091669587131705
0.12744047872587316
0.12391429327588808
0.12033805545848608
0.11671185052875543
0.11303559203939528
0.10930936762991904
0.10553308846860077
0.10170684457937897
0.09783054474610253
0.09390428137713512
0.0899280085663463
0.0859016780231876
0.08182538573265319
0.07769903451753633
0.07352272274725635
0.06929635086018138
0.0650200196101558
0.06069362705112269
0.05631727632135153
0.05189086309036029
0.04741449288084353
0.04288805897789416
0.03831166928863183
0.03368521471372432
0.02900880554471641
0.02428233029785076
0.019505901649097268
0.014679463558522343
0.009802957601774407
0.004876500031453901


==> figs/lwr_numerical_flux/greenshields/flux_cross_greenshield_godunov_x_0.00.csv <==
0.0
0.0049754950081292125
0.00990098001558913
0.014776455022379755
0.019601920028501085
0.02437737503395312
0.029102820038735863
0.03377825677509626
0.03840368004629346
0.04297909674405864
0.04750450005117389
0.05197989671034385
0.05640528005337714
0.06078065667395188
0.0651060232566007
0.06938137346844185
0.07360672004975209
0.07778205659313642
0.0819073830985948
0.08598269353129856
0.09000800003541837
0.09398329650161225
0.0979085829298802
0.1017838593202222
0.10560912001037592
0.10938437639937935
0.11310962275045688
0.11678485906360848
0.12041008533883411
0.12398530157613384
0.12751049734514197
0.1309856936556164
0.13441087992816492
0.13778605616278747
0.14111122235948415
0.14438637851825487
0.14761152463909963
0.15078666072201852
0.15391177752885787
0.15698689368495145
0.1600119998031191
0.1629870958833608
0.16591218192567658
0.16878725793006644
0.17161232389653036
0.17438737982506836
0.17711242571568042
0.17978745367145163
0.18241247963523843
0.18498749556109928
0.18751250144903417
0.1899874972990432
0.19241248311112624
0.19478745888528337
0.19711242462151457
0.19938738031981984
0.2016123259801992
0.20378726160265256
0.20591218718718007
0.20798709051658812
0.21001199632331688
0.2119868920921197
0.21391177782299664
0.2157866535159476
0.21761151917097263
0.21938637478807177
0.22111122036724493
0.2227860559084922
0.22441088141181356
0.22598569687720893
0.2275105023046784
0.22898529769422196
0.23041008304583957
0.2317848583595312
0.23310962363529697
0.2343843788731368
0.2356091169227588
0.23678385238279984
0.23790857780491503
0.23898329318910427
0.2400079985353676
0.24098269384370496
0.2419073791141164
0.24278205434660197
0.24360671954116156
0.2443813746977952
0.24510601981650287
0.24578065489728476
0.2464052799401406
0.24697989494507053
0.24750449991207457
0.24797909484115263
0.2484036797323048
0.24877825250214067
0.24910281761549413
0.24937737269092164
0.2496019177284232
0.2497764527279989
0.24990097768964856
0.2499754926133724
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25


==> figs/lwr_numerical_flux/greenshields/flux_cross_greenshield_godunov_x_0.25.csv <==
0.0
0.0049754950081292125
0.00990098001558913
0.014776455022379755
0.019601920028501085
0.02437737503395312
0.029102820038735863
0.03377825677509626
0.03840368004629346
0.04297909674405864
0.04750450005117389
0.05197989671034385
0.05640528005337714
0.06078065667395188
0.0651060232566007
0.06938137346844185
0.07360672004975209
0.07778205659313642
0.0819073830985948
0.08598269353129856
0.09000800003541837
0.09398329650161225
0.0979085829298802
0.1017838593202222
0.10560912001037592
0.10938437639937935
0.11310962275045688
0.11678485906360848
0.12041008533883411
0.12398530157613384
0.12751049734514197
0.1309856936556164
0.13441087992816492
0.13778605616278747
0.14111122235948415
0.14438637851825487
0.14761152463909963
0.15078666072201852
0.15391177752885787
0.15698689368495145
0.1600119998031191
0.1629870958833608
0.16591218192567658
0.16878725793006644
0.17161232389653036
0.17438737982506836
0.17711242571568042
0.17978745367145163
0.18241247963523843
0.18498749556109928
0.18751250144903417
0.1899874972990432
0.19241248311112624
0.19478745888528337
0.19711242462151457
0.19938738031981984
0.2016123259801992
0.20378726160265256
0.20591218718718007
0.20798709051658812
0.21001199632331688
0.2119868920921197
0.21391177782299664
0.2157866535159476
0.21761151917097263
0.21938637478807177
0.22111122036724493
0.2227860559084922
0.22441088141181356
0.22598569687720893
0.2275105023046784
0.22898529769422196
0.23041008304583957
0.2317848583595312
0.23310962363529697
0.2343843788731368
0.2356091169227588
0.23678385238279984
0.23790857780491503
0.23898329318910427
0.2400079985353676
0.24098269384370496
0.2419073791141164
0.24278205434660197
0.24360671954116156
0.2443813746977952
0.24510601981650287
0.24578065489728476
0.2464052799401406
0.24697989494507053
0.24750449991207457
0.24797909484115263
0.2484036797323048
0.24877825250214067
0.24910281761549413
0.24937737269092164
0.2496019177284232
0.2497764527279989
0.24990097768964856
0.2499754926133724
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25


==> figs/lwr_numerical_flux/greenshields/flux_cross_greenshield_godunov_x_0.50.csv <==
0.0
0.0049754950081292125
0.00990098001558913
0.014776455022379755
0.019601920028501085
0.02437737503395312
0.029102820038735863
0.03377825677509626
0.03840368004629346
0.04297909674405864
0.04750450005117389
0.05197989671034385
0.05640528005337714
0.06078065667395188
0.0651060232566007
0.06938137346844185
0.07360672004975209
0.07778205659313642
0.0819073830985948
0.08598269353129856
0.09000800003541837
0.09398329650161225
0.0979085829298802
0.1017838593202222
0.10560912001037592
0.10938437639937935
0.11310962275045688
0.11678485906360848
0.12041008533883411
0.12398530157613384
0.12751049734514197
0.1309856936556164
0.13441087992816492
0.13778605616278747
0.14111122235948415
0.14438637851825487
0.14761152463909963
0.15078666072201852
0.15391177752885787
0.15698689368495145
0.1600119998031191
0.1629870958833608
0.16591218192567658
0.16878725793006644
0.17161232389653036
0.17438737982506836
0.17711242571568042
0.17978745367145163
0.18241247963523843
0.18498749556109928
0.18751250144903417
0.1899874972990432
0.19241248311112624
0.19478745888528337
0.19711242462151457
0.19938738031981984
0.2016123259801992
0.20378726160265256
0.20591218718718007
0.20798709051658812
0.21001199632331688
0.2119868920921197
0.21391177782299664
0.2157866535159476
0.21761151917097263
0.21938637478807177
0.22111122036724493
0.2227860559084922
0.22441088141181356
0.22598569687720893
0.2275105023046784
0.22898529769422196
0.23041008304583957
0.2317848583595312
0.23310962363529697
0.2343843788731368
0.2356091169227588
0.23678385238279984
0.23790857780491503
0.23898329318910427
0.2400079985353676
0.24098269384370496
0.2419073791141164
0.24278205434660197
0.24360671954116156
0.2443813746977952
0.24510601981650287
0.24578065489728476
0.2464052799401406
0.24697989494507053
0.24750449991207457
0.24797909484115263
0.2484036797323048
0.24877825250214067
0.24910281761549413
0.24937737269092164
0.2496019177284232
0.2497764527279989
0.24990097768964856
0.2499754926133724
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25


==> figs/lwr_numerical_flux/greenshields/flux_cross_greenshield_godunov_x_0.75.csv <==
0.0
0.0049754950081292125
0.00990098001558913
0.014776455022379755
0.019601920028501085
0.02437737503395312
0.029102820038735863
0.03377825677509626
0.03840368004629346
0.04297909674405864
0.04750450005117389
0.05197989671034385
0.05640528005337714
0.06078065667395188
0.0651060232566007
0.06938137346844185
0.07360672004975209
0.07778205659313642
0.0819073830985948
0.08598269353129856
0.09000800003541837
0.09398329650161225
0.0979085829298802
0.1017838593202222
0.10560912001037592
0.10938437639937935
0.11310962275045688
0.11678485906360848
0.12041008533883411
0.12398530157613384
0.12751049734514197
0.1309856936556164
0.13441087992816492
0.13778605616278747
0.14111122235948415
0.14438637851825487
0.14761152463909963
0.15078666072201852
0.15391177752885787
0.15698689368495145
0.1600119998031191
0.1629870958833608
0.16591218192567658
0.16878725793006644
0.17161232389653036
0.17438737982506836
0.17711242571568042
0.17978745367145163
0.18241247963523843
0.18498749556109928
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875
0.1875


==> figs/lwr_numerical_flux/greenshields/flux_cross_greenshield_godunov_x_1.00.csv <==
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0


==> figs/lwr_numerical_flux/greenshields/flux_cross_greenshield_supervised_0.00_x.csv <==
0.0
0.0
0.0
0.0
0.0004564618263428605
0.0007778688765017054
0.0011435781841774224
0.0013451824515963856
0.0014365024591899975
0.0014582566102215864
0.0014270674937040678
0.0013348262294544597
0.001168640676799844
0.000966623293544598
0.0007279666178141714
0.00046396409575334696
0.00026572170941421835
0.00012829900085420398
3.458398842964838e-05
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
6.62106963159187e-05
0.00031287809988746196
0.0005469888756580998
0.0007677687295084694
0.0009744411211177056
0.001166470947152165
0.0013575717660881809
0.0015558486767679458
0.001761343839370072
0.0019740887326606116
0.0021941235727606367
0.0024212385022365774
0.00265443743855906
0.0028934527255281284
0.0031381123165915847
0.003388222947326436
0.0036435898851323863
0.0039040079560876406
0.004167932893808846
0.004425810903471633
0.004675206717060093
0.00491541913355098
0.005145718951403144
0.0053653710996631465
0.005573611959156982
0.005769962688092045
0.005954347168382695
0.006125779558913164
0.006283214571531692
0.006425600877333432
0.006551865822327918
0.006660927384431997
0.006751687752480001
0.006823030558153169
0.006873827379807324
0.006902930475730207
0.006909176995866101
0.006891385660071857
0.006848356632772057
0.00677887258570295
0.006681693779892084
0.006555563965349731
0.006399200199766836
0.0062113040515842655
0.005990545668575542
0.005735580765806464
0.005445028439652888
0.005117494438511172
0.004751546795347616
0.0043457229131535205
0.003898544828071476
0.003408482730711787
0.002873996242460375
0.002293486072748735
0.0016653434714047899
0.0009878930969339503
0.0002594512363682522
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0


==> figs/lwr_numerical_flux/greenshields/flux_cross_greenshield_supervised_0.25_x.csv <==
0.11059279971237768
0.1128033584320396
0.11493075148108772
0.11698413774003828
0.11896077753580686
0.12087882240215236
0.1227323665449892
0.12450387995232053
0.1262004894069944
0.1278392774109494
0.12939449731082037
0.1308441473267125
0.13220884692861828
0.13356568133591387
0.1349664439773995
0.13645699440963793
0.1380384945451626
0.13963175878750483
0.14112611293713795
0.14257629933295696
0.14408628606997953
0.14565351892961131
0.1472578096200939
0.1488866619686472
0.15054237777195145
0.1522401946291279
0.1539873321080054
0.15578170230570537
0.15762151322627038
0.15943343776204844
0.16105819197850227
0.1624865197643876
0.16371038713475605
0.16482574928171767
0.16600667175981476
0.1672343652054308
0.16851336253381455
0.1698611966703107
0.17125545371504017
0.1726812089390465
0.17411699883554255
0.17554231359273328
0.17693885849194335
0.17828330561420097
0.1795532469526427
0.1807493723874594
0.18187184811292767
0.18291703482551955
0.1838900621157352
0.1847950850079605
0.1856332911768485
0.18640600213239888
0.18711463252989355
0.1877606563307548
0.1883455786976408
0.18887888382491405
0.1893756260023732
0.1898378747427331
0.19026746130549343
0.19066617109070744
0.19103607304882383
0.1913801958019072
0.1917001892080036
0.19199746628725647
0.19227336320055807
0.19252913728931423
0.1927659658446415
0.1929849458323961
0.19318742046824147
0.1933750056466528
0.1935549891716989
0.19372969618057173
0.19389900166428495
0.1940627415519464
0.19422071319242384
0.19437267583086665
0.1945183502193729
0.19465742248550377
0.1947978568504256
0.19496261407154347
0.19515260775003987
0.1953670621819067
0.1955995956945855
0.19584733125868367
0.19610946796651885
0.19638540545810032
0.19667461676558928
0.19697656870335972
0.19729072161833328
0.1976165291628428
0.1979534380843697
0.1982933913912892
0.19860208238629165
0.19887711803435387
0.19912042697576857
0.19933377193496604
0.19951876724491863
0.1996768870152028
0.19980947423419393
0.19991774913335156
0.20000281687288815
0.20006567429232391
0.20010721794655384
0.20012824689043723
0.2001294715710426
0.20011151678903732
0.2000749502608624
0.20002047177657897
0.19994865061430503
0.19985996646128967
0.19975483694393983
0.19963362929978967
0.1994964887396996
0.1993434281365765
0.19917463923966033
0.19899026435348047
0.1987904038720818
0.1985751025504066
0.1983443704796206
0.19809816429112373
0.1978364107209988
0.19755898452436085
0.1972657346842964
0.19695552202524572
0.19662537901744856
0.19627447111812227
0.19590206530983373
0.19550735998182933
0.1950895208021388
0.1946476432324319
0.1941807925099476
0.1936879151157049
0.19316339690204476
0.19260283715042323
0.1920045395484402
0.1913667825127905
0.19069375964957808
0.19000245936600585
0.18929050151154983
0.1885486529439672
0.18777462401697065
0.18696675423803027
0.18612331484068323
0.18524258589811649
0.18432277567635227
0.1833621044930932
0.1823587288018809
0.1813107713631205
0.18021636047702705
0.17907354051611335
0.17788037565411588
0.17663483993530707
0.17533486257938183
0.1739780203939541
0.1725622019848357
0.171085233728489
0.1695449705751181
0.16793915356693012
0.16626555519377323
0.16452182436723428
0.16270564423443096
0.16081456372482503
0.15884616868416723
0.15679792397238132
0.15466723430887155
0.1524515220904049
0.1501480442364811
0.1477541006174165
0.14526681105019623
0.14268333419249943
0.13999203056249304
0.13718613986068656
0.13427355095910015
0.1312518414274888
0.12811777090636328
0.12486815433753592
0.12149955830395352
0.11800860618011204
0.11439165149564832
0.11064510547387284
0.10677335254217867
0.10280469686127702
0.09876594331760039
0.09465742422400966
0.09047833933594351
0.08622768983947168
0.08190467714057612
0.07750829772479377
0.0730377556965235
0.06849204377059404
0.06387036991128908
0.05917172411876854
0.05439531951778787
0.049540144602259584
0.04460541912357767
0.03959013145749384
0.03449350964145365
0.029314605754939212
0.024052471327048644
0.018706350430837168


==> figs/lwr_numerical_flux/greenshields/flux_cross_greenshield_supervised_0.50_x.csv <==
0.15244145541663606
0.15579242682031968
0.1590597276290076
0.16224190503481356
0.1653373453949868
0.16834426320026952
0.17126078262660577
0.17409053016063136
0.17683497364477319
0.17949210655187692
0.1820596656082286
0.18453512028050736
0.18690257069643124
0.18915993375369203
0.1913292498610738
0.1934087775924223
0.19539637295820547
0.19729056282833768
0.19908710871631768
0.20078779402583233
0.2023989043410785
0.20391826966832516
0.20534339943115945
0.206676230026518
0.2079707709784691
0.20924083846703528
0.21048342417142415
0.21170197603468716
0.2129466623906661
0.2142078414621536
0.2154717127034666
0.21673162447809
0.21798042737639783
0.21920090589097627
0.22036427982454423
0.22146259962078407
0.22252291463195084
0.22355678612178004
0.22459425821248571
0.22565207299211107
0.22667412151860136
0.22764465227580577
0.22856223684962684
0.22942901121682033
0.23028967305432685
0.23115678926038993
0.23202852100607688
0.2329032753606836
0.23377974547565447
0.2346565002468836
0.2355322802054557
0.2364059837252244
0.2372750404620668
0.2381375698222113
0.23898371057164944
0.23980098198854516
0.24058933583005357
0.2413488708471808
0.24207977050329768
0.24278698062700624
0.24347614590689964
0.24414831192949937
0.24480460890786207
0.2454462407897784
0.24607453629673556
0.2466448027314491
0.24707821730341883
0.24737767874751157
0.24755012664391357
0.24757849113457375
0.2474652997826588
0.2473353471714796
0.24724469009914515
0.247190276472624
0.2471692893325713
0.24717912192761185
0.24721720026354096
0.24727860501892196
0.24736017473359528
0.24745999868220492
0.2475735005533926
0.2476870721703128
0.2477991163778178
0.2479118538984478
0.24802334199592976
0.2481313610389668
0.24823370496336555
0.24832815625449844
0.24841259044843367
0.24848478267343296
0.2485392456716048
0.24858458758892
0.24863312587690745
0.24868089429274332
0.2487241061620164
0.24875914665572005
0.24878255786090983
0.2487910238606976
0.24878135741776297
0.248750487829928
0.248695449832436
0.2486133740102869
0.24850147459333857
0.24835745540388823
0.2481863481532464
0.247988998505738
0.24776439140695072
0.24752250348471327
0.2472653808302048
0.24699130326882857
0.24669859354086032
0.24638563695610777
0.24605084732335436
0.24569269126708612
0.24530965573048807
0.24490025377247887
0.24446303602904507
0.24399655150061816
0.24349938536868945
0.24297011071254968
0.24240486456847976
0.2417947489366077
0.24113791240869756
0.24043299288534628
0.23967865951989303
0.23887354315810885
0.23801630617154396
0.23710556351419765
0.23613996251737937
0.23511809399913916
0.23403858249931225
0.23290000080694176
0.23170090148134917
0.230439861070652
0.2291153763953638
0.22772598307518327
0.22627012734174493
0.2247462968037574
0.2231528797135109
0.2214884485271137
0.2197783983741131
0.21804149350375196
0.2162762717406151
0.21448133138617287
0.2126551610804572
0.21077631518546272
0.20879535830410195
0.20671122300962408
0.20452506658266703
0.20223777425490616
0.19985017401280708
0.19736289335262025
0.1947976941464648
0.1921719902588697
0.18948647806388969
0.18674162060286756
0.18393790794655937
0.18107559948610397
0.17815499500301962
0.17517616520733179
0.17213923345222307
0.16904409466642473
0.16589070771229275
0.16267884141702582
0.1594081844595565
0.15607846761794453
0.152689191080539
0.14923994378282884
0.1457300818179973
0.14215905885334845
0.138526092721517
0.13483050715628875
0.13107138634855736
0.1272479282890683
0.12335908701866231
0.11940393791186214
0.11538130729842196
0.11129015006710248
0.10712916628456184
0.10289719154345169
0.09859285189840915
0.09421470870898593
0.08976141890506052
0.08523136715542358
0.08062309022420737
0.075934844420052
0.07116504453228152
0.06631181607387396
0.0613735139953292
0.05634818894607502
0.05123400897979737
0.04602883313940016
0.04073069806036298
0.03533732021228278
0.02984659984736056
0.02425610508174429
0.018563594008644105
0.012766549497114773
0.0068623716795794334
0.0008493729083247081


==> figs/lwr_numerical_flux/greenshields/flux_cross_greenshield_supervised_0.75_x.csv <==
0.17964384184536292
0.18302167846289483
0.18629086449976967
0.18945188096073584
0.1925051508516248
0.1954510421883748
0.19828987089708697
0.20102190460260405
0.20364736031948388
0.20616668416039952
0.20858378096661936
0.21090026813079651
0.21311942505778467
0.2152436842814168
0.2172734365652928
0.2192090544101228
0.2210509036508453
0.22277740638208832
0.22436188374956617
0.22580720276545668
0.22711629175193937
0.2282919926400898
0.22933706208622953
0.23025416011092825
0.23104583838474485
0.2317145324777574
0.23226218047741937
0.23271345347165648
0.23311967932695887
0.2334847609396068
0.23381084161014304
0.23409982616506203
0.23435335220793344
0.2345727678636569
0.2347591009123236
0.23493412040247316
0.2351138395912669
0.23529497417859624
0.23547707100669016
0.23565957307804808
0.23584180393001097
0.23603037526117432
0.23622127057589876
0.23645152130250816
0.23672083476952896
0.237020605814818
0.23734257878367737
0.2376787398861512
0.23802130164874344
0.2383626803961069
0.23869548366008136
0.2390129236848121
0.23932326423287345
0.23962771193540833
0.23992025827989127
0.24019508724648572
0.24043592215457296
0.24063213143981907
0.24078654882571587
0.24090956532393903
0.2410308031766744
0.241153676252426
0.24127598136915035
0.24139569124435684
0.24151094292515096
0.2416200267596451
0.24172144798863457
0.24181449167018865
0.241897954511928
0.24197054534135673
0.2420310818368936
0.2420784817827992
0.24211175462759965
0.24212999330846585
0.24213236630375912
0.2421159452018422
0.24207245382490683
0.24200780693858007
0.2419343036554904
0.24185239682291787
0.24175465491649337
0.24163783193620103
0.24150292417260272
0.24135093260749524
0.24118286098787137
0.2409997140126584
0.24080249560510247
0.24059220724337632
0.2403698463212912
0.24013640450972995
0.2398913076874544
0.23961972566373904
0.2393183298381432
0.23898646263574116
0.2386257145847785
0.23823974296072556
0.23783372975355693
0.23741004267495344
0.23697091395682973
0.23651848162841504
0.23605432567318332
0.23555266875722275
0.2350012213602899
0.23440111202158145
0.23375331106763655
0.23305874049759737
0.23231821330137212
0.2315325005143636
0.23070226134339583
0.22982940367816687
0.22892328814780272
0.227986321014633
0.22701961113028593
0.22602424439622895
0.22500113180157016
0.22395092461842123
0.2228744775450077
0.221774290575863
0.22065575527514772
0.219518952546474
0.218417398018917
0.2173687583948777
0.2163537786524403
0.21536850017942163
0.21440920973735864
0.2134722372736697
0.2125540303062232
0.21165105544594687
0.2107598776412348
0.20987706574681764
0.20899926989544343
0.2081231400698826
0.20724535051504744
0.2063626213014946
0.20546993105362324
0.20456193809596876
0.2036356603696902
0.20268818262926488
0.20171654829432328
0.20071784471183607
0.19968910522259617
0.19862575948231287
0.19751422772003305
0.19634910385135712
0.1951266866635668
0.1938433069915237
0.1924952228887336
0.19107865533675625
0.18958983781927943
0.18802489137043027
0.186379962123792
0.18465106716756327
0.1828342468453455
0.18092539480306843
0.1789204066896037
0.1768236836841054
0.17465055798046747
0.17239143963964537
0.1700374371060409
0.16759393332802633
0.1650659852502283
0.1624531588741852
0.1597520624232303
0.15695927486381267
0.15407142715200545
0.15108530346698576
0.14799759065324805
0.14480515675491584
0.14150475024172604
0.1380932986669294
0.13456758802382163
0.13092458265417192
0.1271828117085677
0.1234086510537374
0.11960554310047002
0.11577214590349028
0.11190698441622005
0.10800715604101203
0.10406834022467676
0.10008920110450864
0.09606834857174296
0.09200442422859108
0.08789624621183235
0.08374246615734347
0.07954195849253734
0.07529342184093632
0.07099577729388229
0.06664776094520393
0.06224833157344394
0.057796253829533205
0.05329051574839461
0.04872990212863723
0.04411342228289092
0.039439873160916815
0.03470850397501568
0.02995389015017827
0.025200453992305916
0.02044638776684654
0.015689905145347766
0.01089759021769604


==> figs/lwr_numerical_flux/greenshields/flux_cross_greenshield_supervised_1.00_x.csv <==
0.21039435170320572
0.21359417107905196
0.21666598818971292
0.21961042183796847
0.22242801059010864
0.22511921550835476
0.22768433880169248
0.23012321659704743
0.23243602350340373
0.23462295344510897
0.2366841325456692
0.23861963482153564
0.24042947255275113
0.24211445745301616
0.24367691564477809
0.24511707558803664
0.2464350104701154
0.24763075483786415
0.24870431656855088
0.24965567655827864
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.24931386881261972
0.24836013649065716
0.24729243105874632
0.24611416656084756
0.24482874652073652
0.2434395614515236
0.24194999017654936
0.2403881363683632
0.23880005421738723
0.237205708365442
0.23565428749687825
0.23414771742182225
0.2326852642572472
0.23126607008860595
0.2298941496104762
0.2285734292571748
0.2272726861024107
0.22598805062566488
0.22471685796642568
0.22345651274905473
0.22220448762028003
0.2209583216692184
0.21971561874222256
0.218474045663322
0.2172313303695214
0.21598751158919127
0.21477752558328417
0.21360956677745724
0.21247801384775689
0.21137747440842147
0.21029947560912288
0.20923499142539104
0.2081795938825692
0.20712905005959123
0.2060792941028444
0.20502655589177213
0.20397883913860024
0.2029403019503298
0.2019078434389331
0.20087856402409515
0.1998497539224721
0.19881888224656907
0.1977889303229755
0.19677078287918057
0.19576204174944353
0.19475977046251763
0.1937612057908505
0.19276489212835868
0.1917746724984328
0.1907898141470883
0.18980889011432628
0.18883059505809235
0.1878537370729058
0.18687722988855487
0.18590008541583308
0.1849214066078188
0.18394044367497875
0.18295736138852647
0.18197086753207847
0.1809706726577628
0.17995335000404256
0.17891813439296317
0.1778642843426121
0.17679111330614547
0.17569795939253863
0.17458418580606777
0.1734491751800548
0.17229232389412524
0.1711130363476574
0.16991072639654203
0.16868477527535358
0.16743460544268823
0.16615956440525015
0.16485899866187648
0.16354719235872575
0.162238198708128
0.16093278595858335
0.1596317910693011
0.15833599368287032
0.157046059645032
0.1557611336476069
0.15448189550194863
0.15320941777658176
0.15194475435377358
0.15068846832843064
0.14943517801207884
0.14818434146578052
0.14693729304270065
0.14569536188833265
0.14446055099086175
0.14323804304869103
0.14202996540304846
0.14083824917267615
0.1396640240899748
0.1385084051775628
0.13737240535687617
0.13625704456821736
0.13516324004187424
0.1340917799676876
0.13304356180621324
0.1320190759984694
0.13098850832714232
0.12993527807180444
0.12885986849973255
0.12776267205947384
0.12664409293241427
0.1255044423617016
0.12434404514125212
0.12316313070824873
0.12196194344004067
0.12074062962167248
0.11949935144942096
0.11823816995110868
0.11695716262383309
0.11565631797453955
0.11433557862821168
0.11299488859008788
0.11163408131062212
0.11025300628789968
0.10885139792736959
0.10742900576433506
0.1059857192702968
0.10452204181228159
0.10303754891318072
0.10153174594807261
0.10000642398258151
0.09846817477729014
0.09691091226540638
0.09532625704641978
0.09371357394399948
0.09207223567897553
0.0904014867743788
0.08870049709840087
0.08696842153874046
0.08520425422174516
0.0834069906111698
0.08157545588998721
0.07970847285241804
0.07780468339753532
0.0758627226010839
0.07388103280376766
0.07185636460096712
0.0697841523523951
0.06766258392110741
0.06548968240601738
0.06326346099652236
0.060981344588349695
0.05864029938335952
0.05623810602102274
0.053774961750791835
0.05129161040487873
0.048799621311295005
0.04629448154471777
0.04377148143952458
0.04122594708071248
0.038652992610271886
0.03604775618551059
0.03340514708699338
0.03072008692559469
0.027987249607946463
0.025201165332562003
0.02234589261577208
0.019409194206287783
0.016384851704211223
0.013266633071096767
0.010048033791357824
0.006722370232962294
0.0032820799318036276


==> figs/lwr_numerical_flux/greenshields/flux_cross_greenshield_supervised_x_0.00.csv <==
0.0
0.002985937796204742
0.006549918368983762
0.010082267729377007
0.01354610604334984
0.01687486015702873
0.02007501786712801
0.02316774242125308
0.026167277119095302
0.02908221866556476
0.03191136964705418
0.03468443466326568
0.037414809376425134
0.04011069300585085
0.042768630102738646
0.04535982167735336
0.047890790701919365
0.05036827499456586
0.05279808149504738
0.055185022007472245
0.05753060998158629
0.05983291714105171
0.06208682243708583
0.06429570293550518
0.0664629934455711
0.06859105684977307
0.07068043359431742
0.07273351174686614
0.07475263419950438
0.07673988023949253
0.07869647232630034
0.0806144307995817
0.08249205247804374
0.08433071802142411
0.08613169369931804
0.08789615348180779
0.08962519168570182
0.09131983398668873
0.0929810420993884
0.09460974180694492
0.09620680049371773
0.09777305331107385
0.09930930360263325
0.10081632758992388
0.10229487841011936
0.10374568958597984
0.10516947799837212
0.10656702492560872
0.10793785397704712
0.10928177148401864
0.11059932320733384
0.11189104768839477
0.11315747733089154
0.11439913928870687
0.11561646557922256
0.11680877723737015
0.1179765766928958
0.11912044581643388
0.1202408167876114
0.12133811994001724
0.12241280941270304
0.12346532351353534
0.1244961105872634
0.12550562196470194
0.12649431150876417
0.12746263515427783
0.12841105044588183
0.1293400160776698
0.13024999143767418
0.13114143615981333
0.1320148096854472
0.1328705708363752
0.13370917740069715
0.1345310857327514
0.13533675036802717
0.13612662365376604
0.1369011508244783
0.13766078803785037
0.1384059743622006
0.1391371500261439
0.13985475147095727
0.14055921108101227
0.1412509569307263
0.14193041254776287
0.1425991930884702
0.1432617873694314
0.14391882507035042
0.14457021724392663
0.14521414894409423
0.1458506066686452
0.14647991592126575
0.1471023963858422
0.1477183618228668
0.14832811636461585
0.1489319689397468
0.1495302114105435
0.15012313309585584
0.15071101708260615
0.1512941402009078
0.1518727730098504
0.15244717979329497
0.15301761180893836
0.15358425245825535
0.15414729521711285
0.15470698535897787
0.15526353515794716
0.1558171773187914
0.156368111945971
0.1569165594077515
0.15746270785189875
0.15800676558344143
0.15854890904625643
0.15908933478961107
0.15962820783958165
0.16016570692580284
0.16070200516806543
0.16123725106052547
0.16177161327856848
0.16230522972188116
0.16283825857173878
0.16337082749304066
0.16390308456639174
0.164435147592648
0.16496715495250608
0.16549921496106762
0.16603145670397412
0.1665639793933088
0.16709690322578052
0.16763031869492334
0.1681643375134656
0.16869904184024875
0.16923452891776725
0.16977089211513025
0.17030820180262907
0.17084655022877343
0.17138600037351442
0.1719266373816391
0.17246851721032935
0.1730117182783217
0.17355628987995464
0.1741023040761568
0.1746498038497698
0.17519885526195028
0.17574949532603562
0.1763017844506156
0.17685575401157447
0.17741145246655893
0.17796892577845203
0.1785281974666413
0.1790893152523636
0.17965229780130304
0.18021718830636865
0.18078400087378313
0.18135277446245657
0.18192351890217087
0.18249626920009232
0.1830710311813293
0.1836478361715365
0.18422668625168265
0.18480760932422607
0.1853906039753928
0.185975694931006
0.18656287752092032
0.18715216649253752
0.18774357525724425
0.18833709468363527
0.18893274255938847
0.1895305070456824
0.19013040352709687
0.19073241765876736
0.19133656261873092
0.1919428217474431
0.19255120620262983
0.19316169719168655
0.19377430402827112
0.19438900595889705
0.19500581061972527
0.1956246954594272
0.19624566659391807
0.19686869982822353
0.19749379244307075
0.19812094113517073
0.1987501195146827
0.19938133052675727
0.2000145464868492
0.20064976930172485
0.201286970117904
0.20192614992327984
0.20256727881378936
0.2032103569705015
0.20385535355001136
0.20450226803149107
0.2051510687366264
0.20580175454081076
0.206454293028748
0.2071086825636744
0.207764890085034
0.20842290567522032
0.2090827192765648
0.2097442970196884


==> figs/lwr_numerical_flux/greenshields/flux_cross_greenshield_supervised_x_0.25.csv <==
0.0
0.0
0.0
0.0059896558903507055
0.01221464271569363
0.01833917790280405
0.024362671650490934
0.030284247946674628
0.036102717601426366
0.04181858709505554
0.04743262910299723
0.0529427959580253
0.05834663149655904
0.06364128586501797
0.0688234576951244
0.07389053113018737
0.07886110176947829
0.08375155909459588
0.08847977632598139
0.0929842227482395
0.09732869369424765
0.1015271201071
0.10559079905761296
0.10953021171569954
0.11335547253588854
0.11707637957777806
0.12070240661851692
0.12424275116234956
0.12770635265987393
0.13110191561938223
0.13443792213248534
0.13772219261427637
0.1409257812262137
0.14403235116734817
0.1470481813908932
0.14998117365727132
0.15284435503820404
0.1556479547480303
0.15839735376313685
0.1610977021980503
0.1637533858721609
0.16636746097931662
0.168914185822103
0.171353350846578
0.17369085807449833
0.17593182167169058
0.1780769703490791
0.1801198225998168
0.18205629272910964
0.18389334087949308
0.18563776732027
0.18729624291593325
0.1888753449458541
0.19038152548009968
0.19181287121050097
0.1931705955814108
0.1944656392392755
0.19570685921945752
0.1969016703016584
0.19805761018856835
0.19918240465737047
0.2002839647025687
0.20137022024209195
0.20244999990731408
0.20353935070234053
0.20464980732469587
0.2057681276522532
0.20687440420050193
0.20797405190712376
0.20907192511043687
0.21017400881857143
0.2112908085283857
0.21242892499396837
0.2136036503036713
0.21482679774006755
0.2161019505304305
0.21743021409905253
0.21872525255144568
0.2199403603163784
0.221067740460804
0.22210700977411993
0.22305768761779
0.22391920380485364
0.22469899892658624
0.225457673693206
0.22620769076810213
0.22694893440048725
0.22768128663984777
0.22840452186634785
0.22911229044104808
0.2297979853614829
0.2304598666274448
0.2310984345031708
0.23171418104134955
0.23230779507080532
0.2328836196470929
0.233443560495509
0.23398796597767457
0.23451718613888184
0.23503157379481865
0.23553287226284525
0.23602509506931843
0.23650871591233152
0.23698399221822944
0.2374512123174597
0.23791063727547532
0.23836233066028664
0.2388066549903277
0.2392441360849038
0.23967527537310107
0.2401005918708048
0.2405205776391172
0.2409356851674784
0.24133912791044448
0.24172055076390972
0.24207983658835225
0.24238954247294855
0.24264069918627407
0.24283641787513705
0.2429797040954449
0.24307895700290513
0.24314744405158825
0.24318756386013615
0.24320134607889357
0.2431922782447748
0.24316479089115453
0.24312059047845552
0.24306126724325805
0.24298834797097152
0.24290329336382424
0.24280750770971457
0.242702334815532
0.24258905074576992
0.24246837775078608
0.24234047483836543
0.2422039946061197
0.24205989418341
0.24190931211624872
0.24175333078176947
0.24159299286322
0.2414279561939438
0.24123932885356617
0.24102234407828127
0.2407832525604004
0.24052634893879127
0.24025332486512843
0.23996571898704913
0.23966478490588
0.23935163110956173
0.23902588769662264
0.23868871926445223
0.23834146655205332
0.237985424749086
0.2376218132599468
0.23725181225976064
0.23687653063326125
0.2364970436224265
0.23611435941358633
0.23572945747394192
0.23534325421732727
0.23495664166262792
0.23457045256952025
0.23418549908450603
0.2338025422522586
0.23342230759523447
0.2330455001917596
0.23267277457017432
0.23230477205145608
0.23194208662511068
0.23158530132868607
0.23123495495704663
0.2308915772603116
0.23055565671725867
0.2302276743532063
0.22990807278690287
0.22959728848815425
0.22929572228806944
0.229003769912938
0.22872179412992852
0.22844810217382663
0.22817940477445947
0.2279159003013952
0.2276584907251057
0.22740956851790936
0.22716958911136875
0.22693881222088164
0.22671749384802617
0.22650586496627487
0.2263041532601069
0.2261125635757884
0.2259312977357662
0.2257605368450252
0.22560045910574733
0.22545122405954043
0.2253129883361057
0.22518589190232163
0.225070071686644
0.2249656510738371
0.22487274547279665
0.2247914654209885


==> figs/lwr_numerical_flux/greenshields/flux_cross_greenshield_supervised_x_0.50.csv <==
0.0
0.0011560448272221052
0.006902864271505951
0.012586063893137309
0.01820668467208805
0.02376576078163216
0.02926431881102387
0.03469060992162494
0.04003174844059472
0.045289724694232474
0.05046648451709956
0.05556394577445143
0.060583967975705706
0.065528382994059
0.07039896893421674
0.07519745809834942
0.07992556160826758
0.08458492626030897
0.08917716282055468
0.09370383155562252
0.09816646837408376
0.10256654344620517
0.10690548717492536
0.1111846821036664
0.11540596675007977
0.11957197315359017
0.12368401023834344
0.1277432707591789
0.1317508907892299
0.13570794697598124
0.13961543658416553
0.14347411670300758
0.14728477659509775
0.1510482660380616
0.15476535411324951
0.1583798932970098
0.16182188114446563
0.16513908034650487
0.16835145594663187
0.17146304720809713
0.17447762545738055
0.17739873354678795
0.1802296759606045
0.1829735175727952
0.18563308128676248
0.1882111431346201
0.1907118055833372
0.19313946221172423
0.1954971224801053
0.19778749374217847
0.20001304871190984
0.20217601363670448
0.20427836296476057
0.20632181312729012
0.2083078153923799
0.2102375477414473
0.21211190571297367
0.21393109177671868
0.21566721416355245
0.2173078344595669
0.21889836210109911
0.2204546750910729
0.221979878649784
0.22347411472875775
0.2249403967198224
0.22638208263623197
0.22780241540441443
0.22920388072898468
0.23057948098627193
0.2318867012858388
0.23312230228818304
0.2342887840324731
0.23538850745761528
0.23642370374423063
0.23739648339617753
0.23830922067055127
0.2391679657729608
0.2399757268753809
0.24073427521493887
0.2414453156513096
0.2421104897098848
0.24273136074120183
0.24330939990000955
0.24384609963367995
0.24434292721366943
0.2448013296935504
0.24522274310478687
0.2456088168771721
0.24596747396959903
0.2463033212532446
0.2466179991561765
0.24691318768944856
0.24719061786492305
0.2474520821834852
0.24769945342034744
0.2479321573146658
0.2481389298777312
0.24832012266450887
0.24847679232426156
0.2486018788155901
0.24869694366575928
0.24876573534853805
0.24881216284533353
0.2488403083113304
0.24885444791878356
0.24885906650987577
0.24885887758048156
0.24885884185570115
0.2488641013466333
0.2488541412335867
0.24881165147555936
0.24873886809626783
0.24863491486097553
0.2484948670115757
0.24832398719069648
0.24812506649532423
0.2479004161456856
0.24765237624125877
0.247383345735412
0.24709576743174297
0.24679235815052936
0.24647999458754927
0.24616282540110204
0.24584291931907576
0.24552629506719809
0.2452243444574104
0.2449404906055569
0.2446804917474428
0.2444544673962528
0.24426595003514595
0.24411823704356847
0.24401474443991697
0.24395902351071047
0.2438888263203772
0.24372548877339825
0.24346788855952647
0.2431730182177092
0.24285541418711928
0.2425143642064756
0.2421491949907273
0.24175923888152143
0.24134137892798563
0.24088818441791407
0.2403990627762657
0.2398747725756921
0.23931669723486523
0.23872565793652767
0.23810246960305403
0.23744796409293303
0.23676293647802404
0.23604810666643247
0.2352878855282333
0.23447923002810575
0.2336240942180741
0.2327241108837197
0.2317808511294855
0.23079590910525416
0.2297708112386132
0.2287071092551166
0.2276057687200772
0.22646733418648268
0.22529360730873496
0.22408644480569237
0.22284760953653251
0.22157881146623792
0.22028175548905157
0.21895803552931584
0.2176092589827945
0.21623694347426103
0.21484914127182905
0.21345233219473067
0.21205051714931072
0.2106451774540488
0.20923729259035104
0.20782764908778803
0.2064169048271408
0.2050056360963364
0.20359447190350757
0.20218395931037383
0.20077444607989095
0.19936165085935648
0.19794470590263732
0.19652473418832417
0.19510273896493507
0.19367974161595744
0.1922566484969541
0.19083438882973436
0.18941378118157365
0.1879956710613767
0.1865807974130588
0.18516992961561848
0.18376391742452167
0.18236498526833492
0.1809740317395566
0.1795916405368691
0.17821830125682875
0.17683816377209982
0.1754340684793933
0.17400777864766248
0.17256104145644108


==> figs/lwr_numerical_flux/greenshields/flux_cross_greenshield_supervised_x_0.75.csv <==
0.006902659941111056
0.011655163280385376
0.016376362383742404
0.021065920812908784
0.025715546285422216
0.03032267917246076
0.034887262615075576
0.03940924303717064
0.04388861166490052
0.048325683634970314
0.05272049905646867
0.05707304792404752
0.06138330954827725
0.06565127830130991
0.06987694085646955
0.07406028264828161
0.07820130928943393
0.08230000893500951
0.08635637702708705
0.0903704038159261
0.09434209793939256
0.09827145024080611
0.10215845743929954
0.10600311578186392
0.1098054084392868
0.11354146424293364
0.11718937502290588
0.12074978353840826
0.12422709163805155
0.1276257360121829
0.13094671093362123
0.13419102022039658
0.13735961708150934
0.1404534431041085
0.14347208781930942
0.1463999334756874
0.14923321578272003
0.15196218191245991
0.15458156269446507
0.157092617688353
0.15949650766292
0.16179432541851646
0.16398708693718184
0.16607573033651793
0.1680611146533431
0.16994401845074353
0.17172631270052832
0.17341159805190695
0.17500188112531812
0.17649905947578307
0.17790546006037594
0.17922349338151528
0.180454920443322
0.1816014532811996
0.18266475734135348
0.18365296637609327
0.18463297088027256
0.1856234739743665
0.1866278911515319
0.18760985024671395
0.18852230645167103
0.1893689063324815
0.19015330674198969
0.19087900649395811
0.19154934808656757
0.19216751909986335
0.19273655326824216
0.19325933122783456
0.1937385809374441
0.1941768777704025
0.194577891471605
0.19494929541100625
0.19529405284695356
0.195614546487666
0.19591453079404128
0.19619631642822383
0.1964615946821167
0.19671190743072964
0.19694863555886696
0.19717300296329143
0.19738607219614224
0.19758874140582325
0.19778174093302656
0.1979656295465988
0.1981405853210472
0.1983065451151888
0.19846353612163856
0.1986113959923456
0.19874976562334995
0.198878082805265
0.19899664113616303
0.1991126690413764
0.1992269040368521
0.19933818677593323
0.19944513209608863
0.19954611623913987
0.1996392700594697
0.19972246814676584
0.1997933178344464
0.19984914736049025
0.19988699311487523
0.19990358587286497
0.19989533613506136
0.19985831820153308
0.19978825168249736
0.19968048671244987
0.1995482121287205
0.19945338800536777
0.19940238863406828
0.1993960183609755
0.19943262446791804
0.19946756284470507
0.1994837280456116
0.19948102562339515
0.19945931263583191
0.19941840082451687
0.199358063968142
0.19927803886893924
0.19917803623108307
0.19905773827299608
0.1989168137101384
0.19875491188584907
0.1985716820639815
0.19836676404431192
0.19813981199266625
0.1978906807722257
0.1976232997833332
0.19733915821224887
0.19703811157181608
0.1967200468228417
0.19638491979009529
0.19603273833654428
0.1956635825797395
0.19527762935941767
0.19487513194001235
0.1944564685058545
0.19402211627115767
0.19357270467587007
0.193109579075615
0.19263856476954008
0.19216097252689776
0.191676985918237
0.19118772347357887
0.19069419079444783
0.1901809304878028
0.1896427562265536
0.18908208425553585
0.1884995914971444
0.1878630482485907
0.18716077302694048
0.18639324917339511
0.1855609205745484
0.18466434582378824
0.18370412330629696
0.18268098096025295
0.18159568895860953
0.1804491613732552
0.17924235684170123
0.1779795178772804
0.1766807498717508
0.17535059511488088
0.17399044188466523
0.1726018365844354
0.17118637559068411
0.16974581108170733
0.1682825854008832
0.16679866276620825
0.16529601698355034
0.16377668118119154
0.16224278225869837
0.16068184343050523
0.15912505850068814
0.15761218387608755
0.1561464622437689
0.1547310836771103
0.15336932598309444
0.15206442064260187
0.15080872291108988
0.14950636528170885
0.14813478735646324
0.14669595760864396
0.14520630711902377
0.14367083184891855
0.14209177208945317
0.14047445614597964
0.13881955916985975
0.13712758536371078
0.13539898231051128
0.13363429968614943
0.1318340400373264
0.1300001556608243
0.1281407042288794
0.12625868677607344
0.1243535063746336
0.12242250621266336
0.12046114219930897
0.1184704599795192
0.1164514865965171
0.1144048842365436
0.11233130184111412


==> figs/lwr_numerical_flux/greenshields/flux_cross_greenshield_supervised_x_1.00.csv <==
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
3.516162807093437e-05
0.0012536665262367352
0.002410208985140993
0.003504445743699944
0.004536031819007316
0.00550462855408293
0.006410586925932965
0.00725230247166099
0.008027535709170378
0.008735989893883536
0.0093786040413676
0.009970093186880705
0.010515132989576334
0.011014115159289711
0.011467435109732955
0.01187549195156072
0.012238688483067792
0.01255743117820282
0.012832129418262839
0.013063198616535696
0.01325105528678859
0.013396120421574578
0.013498818577997312
0.013559577842696636
0.013578829791585851
0.013557009443894484
0.013494555209995672
0.013391908832483588
0.01324951531994329
0.013067822872775144
0.012847284229684444
0.012588351086101908
0.012291481882486507
0.011957136662242011
0.011585778146179976
0.011177871595309448
0.010733884660030054
0.010254287214696477
0.00973955117640345
0.009179598138101512
0.008535754202614862
0.007805696656305858
0.006990888489730004
0.006092773564612432
0.005140443207210292
0.004223635053025063
0.0033494118999786576
0.002518085276290216
0.0017299104686561428
0.0009851158517379247
0.00028388229185213887
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
9.616597281227046e-05
0.0004579303243636701
0.0008263093452988146
0.0012000692180534622
0.0015778342931006967
0.00195811717407926
0.0023392768831075883
0.0027195441742541566
0.0030970010719332942
0.0034695601022253497
0.0038349877623870265
0.004190860666826113
0.004534591176969471
0.004863383850318315
0.0051742575716463
0.0054640030865566735
0.005729200335469808
0.0059661779611123724
0.0061710243414825885
0.006339550076936179
0.006467290984270513
0.006549474694062141
0.006581013546892139
0.006556476830036184
0.006470072260545134
0.006315618155415065
0.006086526154102212
0.005775758127530645
0.005389531202731833
0.005029040134914897
0.004717677562955436
0.0044571723425074206
0.004246427958516791
0.004036453935067574
0.003809327454423
0.003565217380740337
0.0033043354391099895
0.0030278287349461415
0.002754493557453413
0.0024918389380140515
0.00224008300189188
0.001999494724167328
0.0017703822391209878
0.0015543771415900964
0.001358824174940182
0.0011855005100323557
0.0010352661642010483
0.0009091136826910595
0.0008081660535746992
0.0007337014896872662
0.0006871573750122928
0.0006701515343844333
0.0006844929478118655
0.0007321992182235392
0.0008155171576130771
0.0009371816592113613
0.0011001212704097596
0.001307382599697926
0.0015623093751029327
0.0018685842988484525
0.0022302292251858424
0.002651660988272575
0.003133404312300747
0.003627728525338436
0.0040914084396115324
0.004479187294044673
0.004792571511080257
0.005029429437668097
0.0051151020250172485
0.005017585139086012
0.004739218189050432
0.004284197975105764
0.0036568765280198807
0.0028617347980478543
0.0019046100069384233
0.0008537324400215706


==> figs/lwr_numerical_flux/greenshields/flux_cross_greenshield_unsupervised_0.00_x.csv <==
0.0
0.0
0.0
0.0
0.00011644186772330478
0.00027558973990338126
0.00043473761208345774
0.000593885543544781
0.0007530333564436109
0.0009121812879048784
0.0010713291008037362
0.0012304770322650591
0.0013896248451638336
0.0015487727766251569
0.0017079207080865075
0.001867068402422733
0.002026216333884112
0.0021853642653454353
0.002344512196806786
0.002503659891142984
0.0026628078226043628
0.0028219557540656855
0.002981103685527092
0.003140251616988388
0.0032993993113246134
0.003458547242785964
0.003617695174247315
0.0037768431057086382
0.003935991037169934
0.004095138968631312
0.004254286425842468
0.004353561959205721
0.004202204787370878
0.004050847615535952
0.0038994904437010254
0.003748133271866072
0.0035967761000312566
0.0034454189281962755
0.0032940622073956427
0.003142705035560689
0.003104541582275022
0.0030864835645491584
0.00306842554682335
0.0030503675290974863
0.003032309511371678
0.0030142514936457865
0.0029961934759199504
0.0029781355120058195
0.002960077494280039
0.0029420194765541474
0.002923961458828228
0.00290590344110242
0.002887845423376667
0.002869787405650748
0.002851729387924884
0.002833671370199131
0.0028156133524732674
0.002797555334747348
0.00277949731702154
0.002761439406919086
0.0027433813891932775
0.002725323371467414
0.002707265353741578
0.0026892073360156865
0.0026711493182898782
0.0026530913005640144
0.002635033282838206
0.0026169752651123424
0.0025989172473865063
0.0025808592296606703
0.002562801211934751
0.0025447431942089704
0.0025266851764831895
0.002508627158757326
0.0024905691410314623
0.002472511123305654
0.0024544532132032004
0.0024363951954773366
0.002418337177751473
0.0024002791600256086
0.002382221142299773
0.002364163124573881
0.0023461051068481287
0.002426771093969437
0.0031959541162775995
0.0039651371385857614
0.004734320160893923
0.00550350318320203
0.006272686205510136
0.006696086262831968
0.007082871222128362
0.007469656181424589
0.007856441140720954
0.008243223794830501
0.008630008754126839
0.009016793713423149
0.009403578672719489
0.00979036363201574
0.010177148591312024
0.010563933550608307
0.010950718509904617
0.011337501164014274
0.011724288428497208
0.01211107108260684
0.0124978583470898
0.01288464100119946
0.013271428265682395
0.013658210919792052
0.01404499818427496
0.014431780838384645
0.01481856810286758
0.015205350756977263
0.015592138021460145
0.015978920675569826
0.01636570332967946
0.016752490594162395
0.017139273248272024
0.01752606051275496
0.017912843166864645
0.018299630431347552
0.018686413085457265
0.0190732003499402
0.019459983004049886
0.019846770268532765
0.020233552922642395
0.020620340187125327
0.021007122841235012
0.02125781770700841
0.021456304946836317
0.021654794552593087
0.021853281792421075
0.022051769032248925
0.022250258638005786
0.022448745877833687
0.02264723548359049
0.022845722723418335
0.023044212329175248
0.0232426995690031
0.023441189174759815
0.023639676414587776
0.02383816602034461
0.02403665326017254
0.024235142865929316
0.02443363010575722
0.024632119711513994
0.024830606951341982
0.025029094191169887
0.025227583796926602
0.025426071036754535
0.025624560642511285
0.025823047882339273
0.026021537488096047
0.026220024727923952
0.02641851433368084
0.02661700157350869
0.026815491179265516
0.027013978419093365
0.027212468024850167
0.027410955264678155
0.027609444870434985
0.027807932110262838
0.02800642171601964
0.028204908955847516
0.028403396195675445
0.028601885801432216
0.028800373041260152
0.028998862647016958
0.029197349886844946
0.029690133354971223
0.0304823503559572
0.031274576800014275
0.032066793801000325
0.032859020245057324
0.03304129272273193
0.032061903242370765
0.031082525436000707
0.030103135955639515
0.02912375814926954
0.02814436866890835
0.027164990862538263
0.024601090737722372
0.0214152686130456
0.01822948446229017
0.015043662337613369
0.012050714392857152
0.009376317621245358
0.006835235559498497
0.004294123208552603
0.0017530411468057447
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0


==> figs/lwr_numerical_flux/greenshields/flux_cross_greenshield_unsupervised_0.25_x.csv <==
0.12702622237600497
0.1283982020156745
0.12977018165534404
0.1311421612950136
0.1325141409346831
0.13388612057435267
0.13525810021402224
0.1366300803647429
0.1380020594933613
0.139374039644082
0.1407460187727004
0.14211799892342108
0.1434899780520395
0.14486195820276015
0.1462339383534809
0.147605916459997
0.14897789661071767
0.15034987676143835
0.15150116656769372
0.15262357953389963
0.15374599417246593
0.1548684088110322
0.1559908234495984
0.15711323808816463
0.15823565105437062
0.15935806569293687
0.1604804803315031
0.16160289497006933
0.16272530960863557
0.1638477242472018
0.16497013554104747
0.1660925501796137
0.1672149648181799
0.1683373794567462
0.16945979409531242
0.17058220873387867
0.1717046233724449
0.17282703801101118
0.17394944930485684
0.17507186394342303
0.17619427858198933
0.17731669322055554
0.1784391078591218
0.17956152249768803
0.18068393713625427
0.1818063517748205
0.18285541778719652
0.18379881920067173
0.18474222342542848
0.18568562765018515
0.18662903187494184
0.18697471044182848
0.18696485750436512
0.18695500456690167
0.1869451516294384
0.186935298691975
0.18692544575451167
0.1869155928170483
0.18690573987958495
0.18689588700084372
0.1868860340633804
0.1868761811259171
0.18686632818845367
0.18685647525099036
0.18684662231352697
0.1868367693760637
0.18682691643860028
0.1868170635011369
0.18680721056367355
0.18679735762621016
0.1867875046887468
0.18677765175128344
0.18676779881382008
0.18675794587635677
0.18674809293889336
0.18673824000143
0.1867283871226888
0.18671853418522544
0.18670868124776208
0.18669882831029877
0.18668897537283535
0.18667912243537205
0.18666926949790869
0.18665941656044527
0.18664956362298196
0.18663971068551863
0.18662985774805524
0.18662000481059188
0.18661015187312852
0.18647718162125285
0.1862466565551896
0.18601613148912624
0.1857856064230629
0.18555508273089824
0.18532455766483497
0.1850940325987717
0.1848635075327084
0.18463298246664517
0.18440245740058184
0.18417193233451856
0.1839414072684553
0.18371088357629056
0.18348035713632876
0.183249833444164
0.18301930700420216
0.18278878331203743
0.1825582568720756
0.18232773317991088
0.182097206739949
0.18186668304778436
0.18163615660782245
0.18140563291565773
0.18117510647569593
0.1809445827835312
0.18071405909136648
0.18048353265140468
0.18025300895923993
0.18002248251927805
0.17979195882711335
0.17956143238715147
0.1793309086949868
0.17899984406314692
0.1782333957546813
0.17746693831030244
0.17670049000183685
0.175934032557458
0.17516758424899243
0.17440112680461356
0.17363467849614794
0.1728682210517691
0.17210177274330352
0.17133532443483793
0.1705688669904591
0.16980241868199347
0.1690359612376146
0.168269512929149
0.16750305548477018
0.1663827671649237
0.16519612898544367
0.16400950495028907
0.16282286677080907
0.1616362427356544
0.16044960455617446
0.1592629805210198
0.15807634234153983
0.15688971830638523
0.15483891536870986
0.15252277258957775
0.1501395068398136
0.1473078661447883
0.14447625920196155
0.14164461850693627
0.13881301156410947
0.13598137086908424
0.13314976392625744
0.13031812323123215
0.12748651628840535
0.12465487559338
0.12182326865055332
0.118991627955528
0.11616002101270125
0.11332838031767596
0.11047753202176372
0.10757948010322337
0.10431879895472898
0.10085059754373656
0.09738235479246467
0.09391415338147234
0.0904459106302004
0.08697770921920801
0.08350946646793617
0.08004126505694374
0.07657302230567185
0.07310482089467943
0.06963657814340761
0.06601805304915098
0.06196474670859864
0.0579114886820857
0.05385818234153336
0.04980492431502054
0.045751666288507575
0.04169835994795529
0.037645101921442325
0.03359179558089004
0.029538537554377128
0.025485231213824705
0.02143197318731188
0.01737866684675954
0.013325408820246604
0.009272102479694231
0.005218844453181382
0.0012154849300453907
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0


==> figs/lwr_numerical_flux/greenshields/flux_cross_greenshield_unsupervised_0.50_x.csv <==
0.2119586810616662
0.2127495418730093
0.21354040268435248
0.21433126349569565
0.2151221243070388
0.2159129851183819
0.21670384592972508
0.21749470703565732
0.21828556755241127
0.21907642865834365
0.2198540923917912
0.2204649657435624
0.2210758386402432
0.2216867119920144
0.22229758534378563
0.222908457785376
0.22351933113714725
0.2241302044889185
0.22474107784068967
0.22535195028228003
0.2259628236340513
0.22657369698582253
0.22718457033759376
0.22779544368936497
0.22840631613095533
0.22901718948272656
0.22962806283449777
0.23023893618626903
0.23084980953804027
0.23146068288981156
0.232071554421221
0.23268242777299225
0.23329330112476343
0.23390417447653472
0.23451504782830596
0.2351259211800772
0.2357367945318484
0.23634766788361963
0.23695853941502912
0.23756941276680035
0.2381802861185716
0.2387911594703428
0.23940203282211403
0.2400129061738853
0.24062377952565647
0.2410750999410198
0.2413931474369506
0.2417111939851212
0.242029241481052
0.2423472889769828
0.24266533647291363
0.2429833839688444
0.24330143146477523
0.24361947896070607
0.24393752645663683
0.24425557395256767
0.24457362144849848
0.2448916689444293
0.24520971644036013
0.2455277620407704
0.2458458095367012
0.2461028615010364
0.24632357489895793
0.24654428829687944
0.246765001694801
0.24698571509272255
0.24720642849064411
0.2474271418885656
0.24764785528648725
0.2478685686844088
0.24808928208233036
0.24830999548025187
0.24853070887817344
0.248751422276095
0.24893614967683725
0.2490430688919575
0.24914998746985348
0.2492569066849737
0.24936382590009387
0.24947074511521408
0.24957766433033435
0.24968458354545456
0.2497915027605748
0.249898421975695
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.24965057681482444
0.24917318814311967
0.24833986446664927
0.24750655072311495
0.24667322704664452
0.24583991330311025
0.24500658962663976
0.24417327588310547
0.24333995220663504
0.24250663846310072
0.2416733147866303
0.240840001043096
0.24000667736662556
0.2391733636230912
0.23834004987955687
0.2375067262030865
0.23667341245955212
0.2357827006546049
0.23464830831540337
0.23351390245446796
0.2321526402895724
0.23072569392897793
0.22929876457710105
0.2278718182165065
0.2264448888646296
0.22501794250403512
0.22359101315215815
0.22216406679156367
0.2207371374396868
0.21931019107909233
0.2175122584107124
0.21565831814322037
0.21380435577712448
0.21195041550963248
0.2100641383608044
0.20801982498808405
0.20597548724754983
0.20393117387482948
0.20188683613429528
0.19984252276157488
0.19779818502104077
0.19575387164832037
0.19370953390778617
0.19166522053506585
0.1895957825164304
0.1869701814314678
0.18434458034650525
0.1817189479648936
0.17909334687993103
0.17646771449831933
0.1738421134133568
0.17121648103174508
0.1685908799467826
0.16596524756517086
0.16333964648020832
0.16071401409859667
0.15808841301363408
0.15546278063202237
0.15283717954705991
0.14972698023155695
0.14651778231484502
0.14330854614512423
0.14009934822841225
0.13689015031170015
0.1336809141419794
0.13047171622526743
0.12726248005554663
0.1240532821388346
0.12084404596911386
0.1176348480524018
0.11442561188268108
0.11121641396596904
0.1078080957976618
0.103968161281476
0.100128180994025
0.09628824647783917
0.09244826619038822
0.0886083316742023
0.08476835138675132
0.08092841687056546
0.07708848235437958
0.07324850206692865
0.0694085675507428
0.06556858726329176
0.06130418965004694
0.05681651107840516
0.05232888599837271
0.0478412074267309
0.0433535823466985
0.038865903775056686
0.03437827869502427
0.029890600123382488
0.025930854734847297
0.02197196934289619
0.0180131311395188
0.014054245747567695
0.010095407544190192
0.006136569340812831
0.002096821072635563
0.0


==> figs/lwr_numerical_flux/greenshields/flux_cross_greenshield_unsupervised_0.75_x.csv <==
0.24077827891344036
0.24096582516084952
0.2411533714082588
0.2413409176556681
0.24152846390307728
0.2417160101504865
0.2419035563978957
0.2420911027151644
0.24227864889271425
0.2424661952099829
0.2426537413875327
0.24284128770480132
0.2430288338823512
0.24321638019961983
0.24340392651688847
0.2435914725547194
0.24377901887198808
0.2439665651892568
0.24415411150652544
0.2443416575443564
0.24452920386162505
0.2447167501788937
0.2449042964961624
0.24509184281343108
0.245279388851262
0.24546693516853071
0.24565448148579927
0.245842027803068
0.2460295741203367
0.24621712043760535
0.24640466619599857
0.2465922125132672
0.24677975883053588
0.24696730514780457
0.24715485146507327
0.24734239778234196
0.24752994409961052
0.2477174904168793
0.24790503617527243
0.24809258249254112
0.2482801288098098
0.24846767512707843
0.24865522144434712
0.24884276776161576
0.24903031407888448
0.24921786039615312
0.2494054067134218
0.249592952471815
0.24978049878908368
0.24996804510635237
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.2492953959486545
0.24838406734111287
0.2474727333021424
0.24656139926317197
0.24565006522420144
0.24473873118523096
0.24382739714626048
0.24291606310729
0.2420047290683195
0.241093400460778
0.24018206099037853
0.23927073238283697
0.23835939291243757
0.23744806430489604
0.23653672483449653
0.23562539622695508
0.2347140567565556
0.23380272814901407
0.2328913886786146
0.23198006007107308
0.2310687206006736
0.2301573919931321
0.22924606338559064
0.2283347239151911
0.22742339530764963
0.22651205583725012
0.22560072722970864
0.2246893877593092
0.22377805915176768
0.22286671968136815
0.22195539107382667
0.2210402118491125
0.21985348621334025
0.21866674643203152
0.21748002079625925
0.21629328101495052
0.21510655537917833
0.2139198155978696
0.21273308996209736
0.21154636432632504
0.2103596245450164
0.2091728989092441
0.20798615912793536
0.20679526295057263
0.20548927087491697
0.20418329436624477
0.20287730229058903
0.2015713257819168
0.20026533370626112
0.19895935719758884
0.19765336512193316
0.19634738861326087
0.19504139653760524
0.193735420028933
0.19242944352026076
0.19112345144460507
0.18977306028824104
0.1880950240818089
0.18641700787700033
0.18473897167056808
0.18223329366576807
0.17940900090379833
0.1765847418064422
0.17376044904447246
0.17093618994711632
0.16811189718514652
0.16528763808779035
0.16246334532582055
0.1596390862284644
0.15681479346649463
0.1539350505804652
0.15048318479988365
0.14703127787374007
0.1435794120931587
0.1401275051670151
0.1366756393864336
0.13322373246029
0.12977186667970858
0.126319959753565
0.12286809397298348
0.11941618704683996
0.11596432126625848
0.11251241434011489
0.10859570102306972
0.10446568199353408
0.10033571219242722
0.09620569316289167
0.09207572336178477
0.08794575356067794
0.08381573453114224
0.07968576473003541
0.0755557457004998
0.07142577589939289
0.06729575686985728
0.06316578706875037
0.05882874430047525
0.054003370320946514
0.049177938823907856
0.04435256484437908
0.03952713334734048
0.03470175936781175
0.0298763278707731
0.025050953891244288
0.02022552239420572
0.015400148414677016
0.01057477443514837
0.005749342938109608
0.0009239689585809341


==> figs/lwr_numerical_flux/greenshields/flux_cross_greenshield_unsupervised_1.00_x.csv <==
0.23574110765285552
0.23592865390026477
0.236116200147674
0.2363037463950832
0.23649129264249247
0.23667883888990168
0.23686638513731087
0.2370539314545796
0.23724147763212944
0.23742902394939808
0.23761657012694787
0.23779621933116543
0.23776108395700632
0.23772594855667184
0.23769081315633744
0.2376556778083536
0.23762054240801916
0.2375854070076847
0.23755027160735023
0.23751513625936643
0.23748000085903204
0.23744486545869756
0.23740973005836313
0.23737459465802868
0.2373394593100448
0.2373043239097104
0.23726918850937595
0.23723405310904155
0.23719891770870713
0.23716378230837265
0.23712864701273936
0.2370935116124049
0.2370583762120705
0.2370232408117361
0.23698810541140167
0.2369529700110672
0.2369178346107328
0.23688269921039837
0.23684756391476508
0.23681242851443063
0.2367772931140962
0.23674215771376173
0.23670702231342727
0.23667188691309288
0.23663675151275845
0.236601616112424
0.2365664807120896
0.23653134541645632
0.23649621001612184
0.23646107461578744
0.23642593921545296
0.23639080381511857
0.2363556684147841
0.2363205330144497
0.23628539761411527
0.2362502622137808
0.23585171496881563
0.23545303999474923
0.23505436502068283
0.234655692422666
0.23425701744859956
0.2338583424745332
0.2334596675004668
0.2330609925264004
0.232662317552334
0.2322636425782676
0.2318649676042012
0.2314662926301348
0.23106761765606837
0.23066894268200197
0.23027026770793552
0.22987159273386912
0.22947291775980272
0.22907424278573635
0.22867556781166992
0.22827689283760347
0.22787822023958665
0.22747954526552025
0.22708087029145377
0.22668219531738745
0.22628352034332097
0.22588484536925463
0.2254861703951882
0.22508749542112183
0.22468882044705543
0.22429014547298895
0.2238914704989226
0.22349279552485615
0.22309412055078975
0.22268955215021796
0.2219504380250558
0.22076370531651535
0.21957697260797487
0.21839024697220255
0.2172035142636621
0.2160167815551217
0.2148300488465812
0.2136433161380407
0.2124565834295002
0.2112698507209597
0.21008311801241927
0.20889639237664695
0.20770965259533827
0.2065229269595661
0.20533618717825727
0.20410185733532196
0.20279586525966628
0.201489888750994
0.2001838966753384
0.19887792016666608
0.1975719280910104
0.19626595158233817
0.19495995950668243
0.19365398299801015
0.192348006489338
0.19104201441368224
0.18966890224272048
0.18799086603628837
0.18631284983147975
0.1846348136250476
0.18295679742023893
0.18127876121380684
0.1796007450089982
0.17792270880256603
0.1762446925977574
0.1745666563913252
0.17288864018651656
0.1712106039800844
0.1695325877752758
0.1678545515688436
0.16617653536403507
0.1644985191592264
0.16282048295279422
0.16114246674798555
0.15946443054155343
0.15778641433674476
0.15610837813031264
0.15406830564083557
0.1520173647907729
0.14996644838723094
0.1479155075371683
0.14586459113362632
0.1438136502835637
0.14176273388002167
0.13971179302995912
0.137660876626417
0.13560996022287503
0.1335590193728124
0.13150810296927043
0.12945716211920777
0.12740624571566583
0.12535530486560315
0.12330438846206113
0.12125344761199848
0.1192025312084565
0.11715159035839388
0.1151006739548518
0.11289332835407724
0.1104397673483206
0.10798617709659863
0.10553261609084207
0.10307902583912018
0.10062546483336351
0.09817190382760689
0.09571831357588496
0.09326475257012835
0.09081116231840658
0.0883576013126499
0.0859040110609279
0.08345045005517127
0.08099685980344953
0.0785432987976928
0.07608970854597094
0.07363614754021437
0.07118255728849235
0.06872899628273577
0.0662754060310139
0.06382184502525723
0.06136825477353544
0.05891469376777883
0.05646024882495848
0.05359580582864179
0.05073139697551604
0.0478669539791996
0.04500254512607388
0.04213810212975736
0.03927369327663154
0.03640925028031486
0.03354484142718922
0.030680398430872724
0.027815989577747054
0.024951546581430447
0.02208713772830481
0.019222694731988288
0.0163582858788624
0.013493842882545957
0.01062943402942018
0.007765025176294376
0.004900582179977908
0.0020361733268521864


==> figs/lwr_numerical_flux/greenshields/flux_cross_greenshield_unsupervised_x_0.00.csv <==
0.0
0.002441191388249775
0.005272894668621797
0.008104597948993873
0.01093630122936598
0.013768004509738084
0.01659970779011019
0.019431412125268444
0.02226311435085443
0.025094818686012706
0.02792652091159861
0.03075822524675692
0.03358992747234285
0.036421631807501104
0.03925333614265944
0.0420850362586729
0.04491674059383122
0.04774844492898955
0.05058014926414789
0.053411849380161386
0.05624355371531964
0.05907525805047797
0.061906962385636255
0.06473866672079454
0.06740617848922995
0.0698234574019235
0.07224073631461715
0.0746580152273108
0.07707529414000436
0.07949257305269795
0.08190984476206209
0.08432712367475569
0.08674440258744931
0.08916168150014293
0.09157896041283656
0.09399623932553015
0.09641351823822371
0.09883079715091737
0.1012480688602815
0.10366534777297508
0.10608262668566866
0.10812826104137276
0.11016160002218296
0.11219493900299304
0.11431075432162453
0.11643176767777312
0.11855278103392176
0.1206737880695924
0.12279480142574106
0.12491581478188968
0.1270368281380383
0.1291578414941869
0.13127885485033547
0.13339986820648414
0.13552088156263273
0.13764189491878132
0.13976290827493
0.1418839216310786
0.1440049349872272
0.14612593570241988
0.1482469490585685
0.15036796241471712
0.15226650563881772
0.15401317833463313
0.15575985103044857
0.157506523726264
0.15925319642207947
0.1609998691178949
0.16274654181371034
0.16449321450952575
0.1662398872053412
0.16798655990115663
0.16973323259697207
0.17147990529278756
0.173226577988603
0.1749732506844184
0.17671991297029818
0.17846658566611365
0.18021325836192903
0.18195993105774447
0.18370660375355996
0.18545327644937537
0.1871999491451908
0.18894662184100625
0.190462037019246
0.19182364975739263
0.19318526249553933
0.194546875233686
0.19590848797183272
0.19727010070997933
0.19863171344812608
0.19999332618627275
0.20135493892441936
0.20271654354753624
0.20407815628568288
0.2054397690238296
0.20680138176197632
0.20816299450012296
0.20950266263662592
0.21073684315629967
0.2119710236759736
0.21320519684009648
0.21443938471532112
0.2156735578794441
0.21690774575466873
0.21814191891879167
0.21937610679401637
0.22045255717113493
0.2214093675949276
0.22236616661386396
0.22332297703765655
0.22427977605659288
0.22523658648038553
0.22619338549932183
0.2271501845182581
0.2281069949420508
0.2290637939609871
0.23002060438477967
0.23097740340371603
0.23193421382750867
0.23289101284644495
0.23384782327023765
0.23480462228917393
0.23576143271296657
0.23671823173190287
0.2376750421556956
0.23863184117463185
0.23958865159842452
0.2405454506173608
0.2415022610411535
0.24205522619456973
0.24256479545253973
0.24259033058140797
0.24248957764463092
0.24238882350689872
0.24228807057012167
0.24218731643238955
0.24208656349561253
0.24198580935788036
0.24188505642110336
0.24178430228337117
0.2416835493465941
0.2415827952088619
0.2414820422720849
0.24138128813435272
0.24128053519757567
0.24117978226079873
0.24107902812306647
0.24097827518628953
0.24087752104855728
0.2407767681117803
0.2406760139740481
0.2405752610372711
0.2404745068995389
0.2403737539627619
0.24027299982502967
0.24017224688825267
0.24007149275052048
0.23997073981374348
0.2398699856760112
0.23976923273923428
0.2396684786015021
0.23956772566472503
0.2394669727279481
0.23936621859021584
0.23926546565343884
0.23916471151570665
0.23906395857892965
0.23896320444119745
0.23886245150442045
0.23876169736668823
0.2386609444299112
0.23856019029217904
0.23845943735540204
0.2383586832176698
0.2382579302808928
0.23815717614316065
0.2380564232063836
0.23795566906865137
0.2378549161318744
0.23775416319509743
0.2376534090573652
0.2375526561205882
0.237451901982856
0.237351149046079
0.2372503949083468
0.23714964197156976
0.2370488878338376
0.23694813489706057
0.2368473807593284
0.23674662782255135
0.2366458736848192
0.23654512074804215
0.23644436661031
0.23634361367353293
0.2362428595358008
0.23614210659902377
0.2360413536622468
0.23594059952451457
0.2358398465877376


==> figs/lwr_numerical_flux/greenshields/flux_cross_greenshield_unsupervised_x_0.25.csv <==
0.0029240517548361766
0.007613953322246929
0.012303854889657516
0.016993756457068132
0.021683658024478854
0.026373559591889528
0.031063461159300143
0.03575336447366062
0.040443264294121435
0.04513316760848191
0.04982306742894277
0.05451297074330319
0.0592028705637641
0.06389277387812453
0.06828299353006674
0.07228794169009611
0.07629289581737315
0.08029784994465032
0.08430280407192738
0.08830775223195676
0.09231270635923379
0.09631766048651094
0.10032261461378802
0.10432756874106512
0.1077245095548746
0.11108544872274578
0.11444638789061692
0.11780732705848806
0.12116826622635926
0.1245292053942304
0.12789013454672762
0.13125107371459876
0.1346120128824699
0.13797295205034105
0.14133389121821224
0.1446948303860834
0.14805576955395455
0.1510978389059927
0.15385941521725705
0.15662099975785865
0.15938258429846025
0.16214416883906185
0.16490575337966343
0.16766733792026503
0.17042892246086666
0.17319050700146826
0.17595209154206987
0.1787136678533342
0.1814752523939358
0.1842368369345374
0.18663331315694545
0.18843291765119713
0.19007279495940607
0.1914755374344894
0.1928782799095727
0.194281022384656
0.19568376485973932
0.19708650733482264
0.19848924980990593
0.19989198392483168
0.20129472639991497
0.2026974688749983
0.2041002113500816
0.20550295382516487
0.20690569630024816
0.2083039734015196
0.2095479873097332
0.210782167829407
0.2120163483490808
0.21325052886875456
0.2144847093884284
0.2157188899081022
0.216953070427776
0.2181872509474498
0.2194186205727841
0.2203754252941486
0.2213322243130849
0.2222890290344494
0.2232458337558139
0.2242026384771784
0.22515944319854284
0.22611624791990728
0.2270730526412718
0.22802985736263623
0.22898666208400076
0.2299434668053652
0.23090027152672968
0.2318570762480942
0.23281388096945868
0.23377068569082315
0.2347274904121876
0.23568429513355207
0.2366410998549166
0.23759789887385288
0.23855470359521735
0.23951150831658183
0.24046831303794636
0.24114012530333967
0.24164969759829244
0.2421592698932452
0.24266884218819795
0.24317841144616803
0.2436879867781035
0.24419755603607357
0.24470713136800903
0.2452167006259791
0.24572627595791455
0.24623584521588465
0.2467454205478201
0.24725498980579017
0.24776456513772563
0.24827413439569568
0.2487837097276312
0.24929327898560125
0.24980284824357127
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.2499516357543892
0.2498508816166569
0.24975012867987997
0.24964937454214767
0.24954862160537075
0.24944786746763847
0.24934711453086156
0.24924636039312928
0.24914560745635236
0.2490448533186201
0.24894410038184317
0.24884334744506612
0.2487425933073339
0.2486418403705569
0.24854108623282473
0.24844033329604767
0.24833957915831553
0.24809136038922325
0.24771481688546548
0.2473382778699788
0.24696173436622096
0.2465851953507343
0.24620865184697652
0.24583211283148984
0.24545556932773205
0.24507903031224537
0.2447024868084876
0.24432594779300093
0.24394940877751417
0.24357286527375643
0.24319632625826976
0.242819782754512
0.2424432437390253
0.24206670023526747
0.2416901612197808
0.24131361771602303
0.24093707870053635
0.24056053519677853
0.24018399618129188
0.2398074526775341
0.23943091366204744
0.23905437015828965
0.23867783114280292
0.23830128763904515
0.23792474862355845
0.23754820960807177
0.237171666104314
0.23679512708882727


==> figs/lwr_numerical_flux/greenshields/flux_cross_greenshield_unsupervised_x_0.50.csv <==
0.010946850406741204
0.014788095039442143
0.01862933967214314
0.022470584304844166
0.02631182893754519
0.030153073570246183
0.03399431820294721
0.03783556426648027
0.04167680746834923
0.04551805353188232
0.049359296733751216
0.053200542797284235
0.05704178599915327
0.060883032062686304
0.06472427812621934
0.0684073088065601
0.07181254474263052
0.07581973832953942
0.07982693191644832
0.08383411953277278
0.08784131311968166
0.09184850670659064
0.09585570029349953
0.09986289388040842
0.10387008149673288
0.10732853207201185
0.11069134269565876
0.11405415331930573
0.11741696394295267
0.1207797745665996
0.12414257516929576
0.1275053857929427
0.13086819641658973
0.13423100704023663
0.13759381766388357
0.14095662828753053
0.1443194389111775
0.14768224953482445
0.15080017900463885
0.15356329220224013
0.15632640539984133
0.15908951859744255
0.16185263179504375
0.16461574499264495
0.1673788581902462
0.17014197138784742
0.17290508458544862
0.17566818954915725
0.17843130274675853
0.18119441594435973
0.18395752914196087
0.18672064233956215
0.18948027621258423
0.19163412246245465
0.19378796871232515
0.1959418149621956
0.19809566121206604
0.20024950746193648
0.20240335371180693
0.20455718712504184
0.20671103337491228
0.20886487962478273
0.2109306421859183
0.21287950853297952
0.21461431175795867
0.21598697969065225
0.21735964762334575
0.21873231555603936
0.21980744735932956
0.2208701118906347
0.2219327764219398
0.22299544095324497
0.22405810548455007
0.2251207700158552
0.22618343454716036
0.2272460990784655
0.22830875727643213
0.22937142180773729
0.2304340863390424
0.23149675087034757
0.23255941540165267
0.2336220799329578
0.2346847444642629
0.2357474089955681
0.2368100735268732
0.23766502160010447
0.23851175724255932
0.2393584928850142
0.240205228527469
0.24105196416992383
0.24189869981237863
0.2427454354548335
0.2435921710972883
0.244438901693312
0.2452856373357668
0.24613237297822163
0.24697910862067643
0.24782584426313128
0.24867257990558608
0.2495193155480409
0.24965502434665332
0.2496976189759406
0.24974021411294753
0.2497828087422348
0.24982540387924168
0.2498679985085289
0.2499105936455358
0.24995318827482313
0.24999578341183
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.2499520718613873
0.24954254137611712
0.24896273823324827
0.24838294200143665
0.24780313885856783
0.24722334262675613
0.24664353948388731
0.24606374325207567
0.24548394010920688
0.24490414387739523
0.2443243476455836
0.2437445445027148
0.24316474827090312
0.24258494512803433
0.24200514889622268
0.24142534575335384
0.2408455495215422
0.24026574637867337
0.23968595014686167
0.23910614700399288
0.2385263507721813
0.23794654762931247
0.2373667513975008
0.236786948254632
0.2362071520228204
0.2356273488799515
0.23504755264813987
0.23446775641632825
0.23388795327345943
0.23330815704164776
0.2327283538987789
0.2321485576669673
0.23156875452409847
0.2309889582922868
0.230409155149418
0.2298293589176064
0.22924955577473752
0.22866975954292587
0.22808995640005708
0.2275101601682454
0.2269303570253766
0.22635056079356497
0.22577075765069612
0.22519096141888448
0.2246111651870729
0.224031362044204
0.2234515658123924
0.2228717626695236
0.22229196643771193
0.22155641181358957
0.22079130080219664
0.2200261806708307
0.21926106965943773
0.21849594952807183
0.21773083851667888
0.21696571838531295
0.21620060737392
0.21543548724255407
0.21467037623116111
0.2139052560997952
0.2131401450884023
0.21237503407700933
0.21160991394564344
0.21084480293425048


==> figs/lwr_numerical_flux/greenshields/flux_cross_greenshield_unsupervised_x_0.75.csv <==
0.025820071543772694
0.029794768332753074
0.03376946512173351
0.03774416191071384
0.04171885869969431
0.045693555488674646
0.04966825227765509
0.053642950547177326
0.05761764585561582
0.06159234412513814
0.0655670394335767
0.06953385672195053
0.07292742795691377
0.07632100172003271
0.07971457548315171
0.08310814418995924
0.08650171795307816
0.08989529171619717
0.09328886547931613
0.09668243418612368
0.10007600794924262
0.10346958171236156
0.1064395999494071
0.10928812355709404
0.11213664292057604
0.11445445882926723
0.1159875769980031
0.117520695166739
0.11905381333547482
0.12058693150421064
0.12212004510435688
0.1236404047518723
0.12505291272826774
0.1264654207046632
0.12789729030508964
0.12934505462936643
0.1307928189536432
0.13224058327792
0.13368834328795592
0.13513610761223263
0.13658387193650945
0.1380316362607862
0.13947940058506303
0.1409271649093398
0.142282154306548
0.1426552262657097
0.14302829822487137
0.14340136907230358
0.14377444103146525
0.1441475129906269
0.1445205849497886
0.14489365690895034
0.14526672886811198
0.14563980082727362
0.1460128727864353
0.146385944745597
0.1467590167047587
0.1471320886639203
0.147505160623082
0.14787823035878467
0.14825130231794642
0.148624374277108
0.1489974462362698
0.14975433980606168
0.15053573329219946
0.15126855132579223
0.1519148200139674
0.15256108870214247
0.15320735739031757
0.15385362607849268
0.1544998947666678
0.15514616345484292
0.15579243214301802
0.15643870083119304
0.1570849695193682
0.1577312382075433
0.15837750304404352
0.15902377173221857
0.15967004042039368
0.16031630910856884
0.16096257779674392
0.16160884648491905
0.16225511517309416
0.16290138386126926
0.1635476525494443
0.16419392123761947
0.16484018992579455
0.1654864586139697
0.16613272730214476
0.16677899599031987
0.16742526467849497
0.16807153336667008
0.1687178020548452
0.1693640668913454
0.17001033557952047
0.17065660426769555
0.17130287295587063
0.17194914164404573
0.17259541033222087
0.173241679020396
0.17388794770857105
0.17453421254507123
0.1751804850849213
0.17582674992142144
0.17647302246127153
0.1771192872977717
0.1777655598376217
0.17841182467412187
0.17905809721397192
0.17970436205047205
0.1803506345903221
0.18099689942682237
0.1816431719666724
0.18228943680317253
0.18293570163967263
0.18358197417952277
0.1842282390160229
0.18487451155587292
0.18534585107366697
0.18542646262475931
0.18550707321498927
0.18558768476608173
0.18566829535631169
0.18574890690740412
0.18582951749763407
0.18591012904872647
0.1859907396389565
0.1860713511900489
0.1861519617802788
0.18623257333137128
0.18631318392160123
0.18639379451183127
0.1864744060629236
0.1865550166531536
0.186635628204246
0.186716238794476
0.1867968503455684
0.1868774609357984
0.1869580724868908
0.18703868307712077
0.1871192946282132
0.18719990521844315
0.18728051676953553
0.1873611273597655
0.18744173891085797
0.18752234950108793
0.1876029600913179
0.1876835716424103
0.18776418223264024
0.1875021544852084
0.1864260333616864
0.185349899411012
0.18427377828749003
0.1831976443368156
0.18212152321329356
0.1810453892626192
0.1799692681390971
0.1788931341884228
0.17781701306490075
0.17674087911422637
0.17566475799070436
0.17458862404002992
0.1735125029165079
0.17243638179298587
0.17136024784231155
0.1702841267187895
0.16920799276811507
0.16813187164459303
0.16705573769391868
0.16597961657039667
0.16490348261972226
0.16382736149620025
0.1627512275455258
0.16167510642200386
0.16059897247132943
0.1595228513478074
0.15844671739713306
0.15737059627361102
0.1562944623229366
0.15520097475510952
0.1538776277832797
0.15255426503741398
0.1512309180655842
0.14990755531971847
0.14858420834788869
0.14726084560202296
0.14593749863019315
0.14461413588432742
0.14329078891249764
0.1419674261666319
0.14064407919480207
0.13932071644893634
0.1379973694771066
0.13667400673124086
0.13535065975941105
0.1340272970135453
0.13270395004171556
0.13138060306988575
0.13005724032402005
0.12873389335219027


==> figs/lwr_numerical_flux/greenshields/flux_cross_greenshield_unsupervised_x_1.00.csv <==
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
7.728028877962423e-05
0.00020662407583715847
0.00033596632116039693
0.00046531010821787566
0.0005946523535411696
0.0007239961405987039
0.0008533383859219422
0.0009826821729793656
0.0011120244183026595
0.0012413682053601383
0.0013707104506833212
0.0015000542377408
0.0016293964830641494
0.0017587402701216004
0.0018880825154448664
0.0020174263025022894
0.002146768547825584
0.0022761107931489606
0.002405454580206301
0.0010416175749011212


==> figs/lwr_numerical_flux/greenshields_full/flux_cross_greenshield_godunov_0.00_x.csv <==
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00


==> figs/lwr_numerical_flux/greenshields_full/flux_cross_greenshield_godunov_0.25_x.csv <==
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.874625030560395089e-01
1.874124697567367548e-01
1.873624164507958767e-01
1.873123431382168746e-01
1.872622498189997486e-01
1.872121364931444987e-01
1.871620031606511247e-01
1.871118498215196269e-01
1.870617063823907245e-01
1.870115130419058858e-01
1.869612996947829231e-01
1.869110663410218365e-01
1.868608129806226259e-01
1.868105396135852914e-01
1.867602462399098329e-01
1.867099328595962504e-01
1.866595994726445440e-01
1.866092760929944916e-01
1.865589027046894444e-01
1.865085093097462732e-01
1.864580959081649780e-01
1.864076624999455589e-01
1.863572090850880159e-01
1.863067356635923488e-01
1.862562422354585578e-01
1.862057288006866429e-01
1.861551953592766040e-01
1.861046720443901847e-01
1.860540986016268050e-01
1.860035051522253013e-01
1.859528916961856737e-01
1.859022582335079221e-01
1.858516047641920466e-01
1.858009312882380470e-01
1.857502378056459236e-01
1.856995243164156761e-01
1.856488210610081069e-01
1.855980675704245186e-01
1.855472940732028064e-01
1.854965005693429703e-01
1.854456870588450101e-01
1.853948535417089261e-01
1.853440000179347180e-01
1.852931264875223860e-01
1.852422329504719301e-01
1.851913497545432108e-01
1.851404162161394140e-01
1.850894626710974933e-01
1.850384891194174486e-01
1.849874955610992799e-01
1.849364819961429873e-01
1.848854484245485708e-01
1.848343948463160302e-01
1.847833212614453657e-01
1.847322581249954965e-01
1.846811445387714912e-01
1.846300109459093619e-01
1.845788573464091087e-01
1.845276837402707315e-01
1.844764901274942304e-01
1.844252765080796053e-01
1.843740428820268562e-01
1.843227892493359832e-01
1.842715461723649639e-01
1.842202525383207501e-01
1.841689388976384123e-01
1.841176052503179505e-01
1.840662515963593648e-01
1.840148779357626552e-01
1.839634842685278215e-01
1.839120705946548640e-01
1.838606369141437824e-01
1.838092138966516131e-01
1.837577402147871908e-01
1.837062465262846445e-01
1.836547328311439742e-01
1.836031991293651799e-01
1.835516454209482617e-01
1.835000717058932196e-01
1.834484779842000535e-01
1.833968642558687634e-01
1.833452612978554441e-01
1.832936075681708132e-01
1.832419338318480584e-01
1.831902400888871796e-01
1.831385263392881768e-01
1.830867925830510501e-01
1.830350388201757994e-01
1.829832650506624248e-01
1.829314712745109262e-01
1.828796883759764569e-01
1.828278545984716175e-01
1.827760008143286541e-01
1.827241270235475668e-01
1.826722332261283555e-01
1.826203194220710202e-01
1.825683856113755610e-01
1.825164317940419778e-01
1.824644579700702707e-01
1.824124951310146514e-01
1.823604813056896035e-01
1.823084474737264316e-01
1.822563936351251357e-01
1.822043197898857159e-01
1.821522259380081721e-01
1.821001120794925043e-01
1.820479782143387126e-01
1.819958243425467970e-01
1.819436815629700277e-01
1.818914876898247712e-01
1.818392738100413908e-01
1.817870399236198864e-01
1.817347860305602580e-01
1.816825121308625057e-01
1.816302182245266295e-01
1.815779043115526292e-01
1.815255703919405050e-01
1.814732476718425858e-01
1.814208737508771208e-01
1.813684798232735318e-01
1.813160658890318189e-01
1.812636319481519820e-01
1.812111780006340211e-01
1.811587040464779363e-01
1.811062100856837276e-01
1.810536961182513949e-01
1.810011934576323256e-01
1.809486394888466521e-01
1.808960655134228546e-01
1.808434715313609331e-01
1.807908575426608877e-01
1.807382235473227183e-01
1.806855695453464250e-01
1.806328955367320077e-01
1.805802015214794665e-01
1.805275189203392472e-01
1.804747849037333651e-01
1.804220308804893591e-01
1.803692568506072291e-01
1.803164628140869752e-01
1.802636487709285973e-01
1.802108147211320954e-01
1.801579606646974696e-01
1.801050866016247198e-01
1.800522240599633506e-01
1.799993099955372600e-01
1.799463759244730454e-01
1.798934218467707069e-01
1.798404477624302444e-01
1.797874536714516580e-01
1.797344395738349476e-01
1.796814054695801133e-01
1.796283513586871550e-01
1.795753088765046357e-01
1.795222147642583366e-01
1.794691006453739135e-01
1.794159665198513665e-01
1.793628123876906955e-01
1.793096382488919005e-01
1.792564441034549816e-01
1.792032299513799387e-01
1.791499957926667719e-01
1.790967733699631026e-01
1.790434992098965949e-01
1.789902050431919633e-01
1.789368908698492078e-01
1.788835566898683282e-01
1.788302025032493248e-01
1.787768283099921973e-01
1.787234341100969459e-01
1.786700199035635706e-01
1.786166175403387513e-01
1.785631633324520351e-01
1.785096891179271950e-01
1.784561948967642309e-01
1.784026806689631428e-01
1.783491464345239308e-01
1.782955921934465948e-01
1.782420179457311349e-01
1.781884236913775510e-01
1.781348413876315817e-01
1.780812071319246570e-01
1.780275528695796083e-01
1.779738786005964357e-01
1.779201843249751391e-01
1.778664700427157186e-01
1.778127357538181741e-01
1.777589814582825056e-01
1.777052071561087132e-01
1.776514449118415939e-01
1.775976306083144607e-01
1.775437962981492035e-01
1.774899419813458223e-01
1.774360676579043172e-01
1.773821733278246882e-01
1.773282589911069351e-01
1.772743246477510581e-01
1.772203702977570572e-01
1.771664281129687879e-01
1.771124337616214461e-01
1.770584194036359804e-01
1.770043850390123907e-01
1.769503306677506771e-01
1.768962562898508395e-01
1.768421619053128779e-01
1.767880475141367924e-01
1.767339131163225829e-01
1.766797909910131636e-01
1.766256165918456134e-01
1.765714221860399391e-01
1.765172077735961409e-01
1.764629733545142187e-01
1.764087189287941726e-01
1.763544444964360025e-01
1.763001500574397085e-01
1.762458356118052905e-01
1.761915335459747212e-01
1.761371790989869623e-01
1.760828046453610796e-01
1.760284101850970728e-01
1.759739957181949421e-01
1.759195612446546875e-01
1.758651067644763089e-01
1.758106322776598063e-01
1.757561377842051797e-01
1.757016557778534604e-01
1.756471212830454931e-01
1.755925667815994018e-01
1.755379922735151865e-01
1.754833977587928473e-01
1.754287832374323841e-01
1.753741487094337970e-01
1.753194941747970859e-01
1.752648196335222508e-01
1.752101576866493815e-01
1.751554431440212056e-01
1.751007085947549058e-01
1.750459540388504820e-01
1.749911794763079342e-01
1.749363849071272625e-01
1.748815703313084668e-01
1.748267357488515472e-01
1.747718811597565036e-01
1.747170065640233361e-01
1.746621446819140999e-01
1.746072300848275916e-01
1.745522954811029592e-01
1.744973408707402029e-01
1.744423662537393227e-01
1.743873716301003185e-01
1.743323569998231903e-01
1.742773223629079382e-01
1.742222677193545621e-01
1.741672258967241760e-01
1.741121312518174591e-01
1.740570166002726182e-01
1.740018819420896534e-01
1.739467272772685646e-01
1.738915526058093519e-01
1.738363579277120152e-01
1.737811432429765546e-01
1.737259085516029700e-01
1.736706867884514338e-01
1.736154120957245084e-01
1.735601173963594590e-01
1.735048026903562857e-01
1.734494679777149884e-01
1.733941132584355671e-01
1.733387385325180219e-01
1.732833437999623527e-01
1.732279290607685596e-01
1.731725273570958734e-01
1.731170726165487395e-01
1.730615978693634815e-01
1.730061031155400997e-01
1.729505883550785938e-01
1.728950535879789641e-01
1.728394988142412103e-01
1.727839240338653326e-01
1.727283292468513309e-01
1.726727476026574948e-01
1.726171128142901523e-01
1.725614580192846859e-01
1.725057832176410955e-01
1.724500884093593811e-01
1.723943735944395428e-01
1.723386387728815805e-01
1.722828839446854943e-01
1.722271091098512841e-01
1.721713475251362979e-01
1.721155326889487469e-01
1.720596978461230719e-01
1.720038429966592730e-01
1.719479681405573501e-01
1.718920732778173033e-01
1.718361584084391325e-01
1.717802235324228377e-01
1.717242686497684190e-01
1.716683271245322828e-01
1.716123322405245233e-01
1.715563173498786398e-01
1.715002824525946323e-01
1.714442275486725009e-01
1.713881526381122455e-01
1.713320577209138662e-01
1.712759427970773629e-01
1.712198078666027357e-01
1.711636864008454495e-01
1.711075114690174814e-01
1.710513165305513894e-01
1.709951015854471734e-01
1.709388666337048335e-01
1.708826116753243696e-01
1.708263367103057817e-01
1.707700417386490699e-01
1.707137267603542341e-01
1.706574253540757979e-01
1.706010703744276213e-01
1.705446953881413208e-01
1.704883003952168963e-01
1.704318853956543478e-01
1.703754503894536754e-01
1.703189953766148790e-01
1.702625203571379586e-01
1.702060253310229143e-01
1.701495439842233282e-01
1.700930089567549430e-01
1.700364539226484339e-01
1.699798788819038009e-01
1.699232838345210439e-01
1.698666687805001629e-01
1.698100337198411580e-01
1.697533786525440291e-01
1.696967035786087763e-01
1.696400422912880401e-01
1.695833272159994465e-01
1.695265921340727289e-01
1.694698370455078873e-01
1.694130619503049218e-01
1.693562668484638323e-01
1.692994517399846188e-01
1.692426166248672814e-01
1.691857615031118200e-01
1.691289202752699339e-01
1.690720251521611317e-01
1.690151100224142056e-01
1.689581748860291555e-01
1.689012197430059814e-01
1.688442445933446834e-01
1.687872494370452614e-01
1.687302342741077155e-01
1.686731991045320456e-01
1.686161779361690094e-01
1.685591027652399987e-01
1.685020075876728640e-01
1.684448924034676054e-01
1.683877572126242228e-01
1.683306020151427163e-01
1.682734268110230857e-01
1.682162316002653313e-01
1.681590163828694529e-01
1.681018152739852667e-01
1.680445600552360474e-01
1.679872848298487042e-01
1.679299895978232371e-01
1.678726743591596460e-01
1.678153391138579309e-01
1.677579838619180919e-01
1.677006086033401289e-01
1.676432133381240419e-01
1.675858322887187057e-01
1.675283970221492780e-01
1.674709417489417262e-01
1.674134664690960506e-01
1.673559711826122509e-01
1.672984558894903273e-01
1.672409205897302797e-01
1.671833652833321082e-01
1.671257899702958127e-01
1.670682289803693266e-01
1.670106136659796903e-01
1.669529783449519300e-01
1.668953230172860458e-01
1.668376476829820376e-01
1.667799523420399055e-01
1.667222369944596494e-01
1.666645016402412693e-01
1.666067462793847653e-01
1.665490053489371292e-01
1.664912099867272843e-01
1.664333946178793155e-01
1.663755592423932228e-01
1.663177038602690061e-01
1.662598284715066654e-01
1.662019330761062008e-01
1.661440176740676122e-01
1.660860822653908997e-01
1.660281613944221135e-01
1.659701859843920602e-01
1.659121905677238829e-01
1.658541751444175816e-01
1.657961397144731563e-01
1.657380842778906072e-01
1.656800088346699340e-01
1.656219133848111369e-01
1.655637979283142158e-01
1.655056971168242796e-01
1.654475416589740178e-01
1.653893661944856319e-01
1.653311707233591221e-01
1.652729552455944884e-01
1.652147197611917306e-01
1.651564642701508490e-01
1.650981887724718433e-01
1.650398932681547137e-01
1.649816125161436275e-01
1.649232770104731571e-01
1.648649214981645628e-01
1.648065459792178444e-01
1.647481504536330021e-01
1.646897349214100359e-01
1.646312993825489457e-01
1.645728438370497315e-01
1.645143682849123934e-01
1.644559075923801572e-01
1.643973920388894783e-01
1.643388564787606754e-01
1.642803009119937485e-01
1.642217253385886977e-01
1.641631297585455229e-01
1.641045141718642242e-01
1.640458785785448015e-01
1.639872229785872548e-01
1.639285823455338686e-01
1.638698867442229812e-01
1.638111711362739698e-01
1.637524355216868344e-01
1.636936799004615750e-01
1.636349042725981917e-01
1.635761086380966844e-01
1.635172929969570532e-01
1.634584573491792980e-01
1.633996367756047619e-01
1.633407611264736659e-01
1.632818654707044459e-01
1.632229498082971020e-01
1.631640141392516341e-01
1.631050584635680423e-01
1.630460827812463265e-01
1.629870870922864867e-01
1.629280713966885230e-01
1.628690708825928368e-01
1.628100151856415323e-01
1.627509394820521038e-01
1.626918437718245514e-01
1.626327280549588750e-01
1.625735923314550746e-01
1.625144366013131503e-01
1.624552608645331020e-01
1.623960651211149298e-01
1.623368493710586336e-01
1.622776489217265805e-01
1.622183931703169435e-01
1.621591174122691825e-01
1.620998216475832976e-01
1.620405058762592887e-01
1.619811700982971558e-01
1.619218143136968990e-01
1.618624385224585183e-01
1.618030427245820135e-01
1.617436623347288105e-01
1.616842265354989649e-01
1.616247707296309954e-01
1.615652949171249020e-01
1.615057990979806846e-01
1.614462832721983432e-01
1.613867474397778778e-01
1.613271916007192885e-01
1.612676157550225753e-01
1.612080554246482222e-01
1.611484395775981682e-01
1.610888037239099901e-01
1.610291478635836881e-01
1.609694719966192622e-01
1.609097761230167123e-01
1.608500602427760384e-01
1.607903243558972406e-01
1.607305684623803188e-01
1.606708281914848158e-01
1.606110322966145532e-01
1.605512163951061666e-01
1.604913804869596561e-01
1.604315245721750216e-01
1.603716486507522632e-01
1.603117527226913808e-01
1.602518367879923744e-01
1.601919008466552441e-01
1.601319806352385910e-01
1.600720046925481199e-01
1.600120087432195248e-01
1.599519927872528058e-01
1.598919568246479628e-01
1.598319008554049958e-01
1.597718248795239049e-01
1.597117288970046900e-01
1.596516129078473512e-01
1.595915127559095481e-01
1.595313567653988684e-01
1.594711807682500648e-01
1.594109847644631373e-01
1.593507687540380857e-01
1.592905327369749102e-01
1.592302767132736108e-01
1.591700006829341874e-01
1.591097046459566400e-01
1.590494245534976869e-01
1.589890885151667987e-01
1.589287324701977866e-01
1.588683564185906505e-01
1.588079603603453904e-01
1.587475442954620064e-01
1.586871082239404984e-01
1.586266521457808665e-01
1.585661760609831106e-01
1.585057160280030075e-01
1.584451999418519108e-01
1.583846638490626901e-01
1.583241077496353455e-01
1.582635316435698769e-01
1.582029355308662844e-01
1.581423194115245678e-01
1.580816832855447274e-01
1.580210271529267629e-01
1.579603871794255099e-01
1.578996910454542046e-01
1.578389749048447754e-01
1.577782387575972223e-01
1.577174826037115452e-01
1.576567064431877441e-01
1.575959102760258190e-01
1.575350941022257700e-01
1.574742579217875971e-01
1.574134380077651940e-01
1.573525618259736802e-01
1.572916656375440425e-01
1.572307494424762808e-01
1.571698132407703952e-01
1.571088570324263856e-01
1.570478808174442520e-01
1.569868845958239945e-01
1.569258683675656130e-01
1.568648685130220599e-01
1.568038122834103376e-01
1.567427360471604914e-01
1.566816398042725211e-01
1.566205235547464270e-01
1.565593872985822088e-01
1.564982310357798667e-01
1.564370547663394007e-01
1.563758584902608106e-01
1.563146786951961076e-01
1.562534424177641768e-01
1.561921861336941220e-01
1.561309098429859432e-01
1.560696135456396405e-01
1.560082972416552138e-01
1.559469609310326632e-01
1.558856046137719886e-01
1.558242282898731901e-01
1.557628685542873370e-01
1.557014522290351977e-01
1.556400158971449343e-01
1.555785595586165471e-01
1.555170832134500358e-01
1.554555868616454006e-01
1.553940705032026415e-01
1.553325341381217584e-01
1.552709777664027513e-01
1.552094380902957482e-01
1.551478417172234003e-01
1.550862253375129285e-01
1.550245889511643327e-01
1.549629325581776129e-01
1.549012561585527692e-01
1.548395597522898015e-01
1.547778433393887099e-01
1.547161069198494943e-01
1.546543873032213412e-01
1.545926108823287848e-01
1.545308144547981044e-01
1.544689980206293001e-01
1.544071615798223718e-01
1.543453051323773195e-01
1.542834286782941433e-01
1.542215322175728431e-01
1.541596157502134190e-01
1.540977161930641159e-01
1.540357597243513510e-01
1.539737832490004621e-01
1.539117867670114492e-01
1.538497702783843124e-01
1.537877337831190516e-01
1.537256772812156669e-01
1.536636007726741582e-01
1.536015042574945255e-01
1.535394247598240725e-01
1.534772882432910990e-01
1.534151317201200015e-01
1.533529551903107802e-01
1.532907586538634348e-01
1.532285421107779655e-01
1.531663055610543722e-01
1.531040490046926550e-01
1.530417724416928138e-01
1.529795130035012107e-01
1.529171964391480287e-01
1.528548598681567228e-01
1.527925032905272928e-01
1.527301267062597390e-01
1.526677301153540611e-01
1.526053135178102593e-01
1.525428769136283336e-01
1.524804203028082839e-01
1.524179809240955308e-01
1.523554843119221403e-01
1.522929676931106258e-01
1.522304310676609873e-01
1.521678744355732249e-01
1.521052977968473385e-01
1.520427011514833282e-01
1.519800844994811939e-01
1.519174478408409357e-01
1.518548285216070326e-01
1.517921518616134335e-01
1.517294551949817105e-01
1.516667385217118635e-01
1.516040018418038926e-01
1.515412451552577977e-01
1.514784684620735788e-01
1.514156717622512360e-01
1.513528550557907693e-01
1.512900557960357162e-01
1.512271990882219086e-01
1.511643223737699770e-01
1.511014256526799215e-01
1.510385089249517421e-01
1.509755721905854386e-01
1.509126154495810113e-01
1.508496387019384599e-01
1.507866419476577846e-01
1.507236627473815815e-01
1.506606259917475654e-01
1.505975692294754253e-01
1.505344924605651613e-01
1.504713956850167733e-01
1.504082789028302614e-01
1.503451421140056254e-01
1.502819853185428656e-01
1.502188085164419817e-01
1.501556493756446287e-01
1.500924325721904040e-01
1.500291957620980554e-01
1.499659389453675828e-01
1.499026621219989863e-01
1.498393652919922658e-01
1.497760484553474214e-01
1.497127116120644530e-01
1.496493547621433606e-01
1.495859779055841443e-01
1.495226188295504244e-01
1.494592019716378672e-01
1.493957651070871862e-01
1.493323082358983811e-01
1.492688313580714521e-01
1.492053344736063991e-01
1.491418175825032222e-01
1.490782806847619213e-01
1.490147237803824964e-01
1.489511847638276265e-01
1.488875878580948608e-01
1.488239709457239712e-01
1.487603340267149576e-01
1.486966771010678201e-01
1.486330001687825586e-01
1.485693032298591731e-01
1.485055862842976637e-01
1.484418493320980303e-01
1.483781303750220104e-01
1.483143534214690362e-01
1.482505564612779381e-01
1.481867394944487160e-01
1.481229025209813699e-01
1.480590455408758999e-01
1.479951685541323059e-01
1.479312715607505879e-01
1.478673545607307460e-01
1.478034556631335761e-01
1.477394986617603934e-01
1.476755216537490867e-01
1.476115246390996560e-01
1.475475076178121014e-01
1.474834705898864229e-01
1.474194135553226204e-01
1.473553365141206939e-01
1.472912394662806435e-01
1.472271606281623235e-01
1.471630235789689323e-01
1.470988665231374171e-01
1.470346894606677779e-01
1.469704923915600148e-01
1.469062753158141277e-01
1.468420382334301166e-01
1.467777811444079816e-01
1.467135040487477227e-01
1.466492452701082527e-01
1.465849281730946529e-01
1.465205910694429292e-01
1.464562339591530815e-01
1.463918568422251099e-01
1.463274597186590142e-01
1.462630425884547947e-01
1.461986054516124511e-01
1.461341483081319836e-01
1.460697095889713637e-01
1.460052124441375554e-01
1.459406952926656231e-01
1.458761581345555669e-01
1.458116009698073867e-01
1.457470237984210826e-01
1.456824266203966545e-01
1.456178094357341024e-01
1.455531722444334264e-01
1.454885535847516564e-01
1.454238763920976396e-01
1.453591791928054988e-01
1.452944619868752341e-01
1.452297247743068453e-01
1.451649675551003327e-01
1.451001903292556960e-01
1.450353930967729355e-01
1.449705758576520509e-01
1.449057772574491310e-01
1.448409200169749056e-01
1.447760427698625563e-01
1.447111455161120830e-01
1.446462282557234857e-01
1.445812909886967645e-01
1.445163337150319194e-01
1.444513564347289503e-01
1.443863591477878572e-01
1.443213806070637872e-01
1.442563433187693533e-01
1.441912860238367955e-01
1.441262087222661137e-01
1.440611114140573079e-01
1.439959940992103782e-01
1.439308567777253245e-01
1.438656994496021468e-01
1.438005221148408452e-01
1.437353636335956253e-01
1.436701462974809829e-01
1.436049089547282165e-01
1.435396516053373261e-01
1.434743742493083118e-01
1.434090768866411736e-01
1.433437595173359114e-01
1.432784221413925252e-01
1.432130647588110151e-01
1.431477263370446451e-01
1.430823289531097942e-01
1.430169115625368192e-01
1.429514741653257204e-01
1.428860167614764975e-01
1.428205393509891508e-01
1.427550419338636800e-01
1.426895245101000853e-01
1.426239870796983666e-01
1.425584687174108467e-01
1.424928912856557872e-01
1.424272938472626038e-01
1.423616764022312964e-01
1.422960389505618650e-01
1.422303814922543097e-01
1.421647040273086304e-01
1.420990065557248272e-01
1.420332890775029000e-01
1.419675907746942300e-01
1.419018332951189620e-01
1.418360558089055701e-01
1.417702583160540541e-01
1.417044408165644143e-01
1.416386033104366504e-01
1.415727457976707626e-01
1.415068682782667508e-01
1.414409707522246151e-01
1.413750925088947952e-01
1.413091549814993186e-01
1.412431974474657181e-01
1.411772199067939937e-01
1.411112223594841453e-01
1.410452048055361729e-01
1.409791672449500766e-01
1.409131096777258563e-01
1.408470321038635120e-01
1.407809739200125421e-01
1.407148563447968570e-01
1.406487187629430480e-01
1.405825611744511150e-01
1.405163835793210581e-01
1.404501859775528771e-01
1.403839683691465723e-01
1.403177307541021435e-01
1.402514731324195907e-01
1.401852350080474707e-01
1.401189373850115771e-01
1.400526197553375596e-01
1.399862821190254181e-01
1.399199244760751526e-01
1.398535468264867632e-01
1.397871491702602498e-01
1.397207315073956124e-01
1.396542938378928511e-01
1.395878757729995812e-01
1.395213981021434790e-01
1.394549004246492530e-01
1.393883827405169029e-01
1.393218450497464289e-01
1.392552873523378310e-01
1.391887096482911090e-01
1.391221119376062632e-01
1.390554942202832933e-01
1.389888962148688734e-01
1.389222384961925627e-01
1.388555607708781281e-01
1.387888630389255695e-01
1.387221453003348870e-01
1.386554075551060805e-01
1.385886498032391501e-01
1.385218720447340957e-01
1.384550742795909173e-01
1.383882963336553473e-01
1.383214585671588281e-01
1.382546007940241850e-01
1.381877230142514179e-01
1.381208252278405268e-01
1.380539074347915118e-01
1.379869696351043729e-01
1.379200118287791099e-01
1.378530340158157230e-01
1.377860761293590031e-01
1.377190583150422754e-01
1.376520204940874237e-01
1.375849626664944481e-01
1.375178848322633485e-01
1.374507869913941249e-01
1.373836691438867774e-01
1.373165312897413060e-01
1.372493734289577105e-01
1.371822356019798406e-01
1.371150377398429043e-01
1.370478198710678441e-01
1.369805819956546600e-01
1.369133241136033519e-01
1.368460462249139198e-01
1.367787483295863638e-01
1.367114304276206838e-01
1.366440925190168798e-01
1.365767747515178598e-01
1.365093968415607151e-01
1.364419989249654463e-01
1.363745810017320537e-01
1.363071430718605370e-01
1.362396851353508964e-01
1.361722071922031319e-01
1.361047092424172433e-01
1.360371912859932308e-01
1.359696935779730609e-01
1.359021356201957076e-01
1.358345576557802303e-01
1.357669596847266291e-01
1.356993417070349039e-01
1.356317037227050548e-01
1.355640457317370817e-01
1.354963677341309847e-01
1.354286697298867637e-01
1.353609517190044187e-01
1.352932540757478819e-01
1.352254960635121961e-01
1.351577180446383863e-01
1.350899200191264526e-01
1.350221019869763950e-01
1.349542639481882134e-01
1.348864059027619078e-01
1.348185278506974782e-01
1.347506297919949247e-01
1.346827522082172379e-01
1.346148141481613436e-01
1.345468560814673253e-01
1.344788780081351831e-01
1.344108799281649169e-01
1.343428618415565268e-01
1.342748237483100127e-01
1.342067656484253746e-01
1.341386875419026126e-01
1.340706300176037757e-01
1.340025119097276729e-01
1.339343737952134461e-01
1.338662156740610953e-01
1.337980375462706206e-01
1.337298394118420219e-01
1.336616212707752993e-01
1.335933831230704527e-01
1.335251249687274822e-01
1.334568875039074953e-01
1.333885893482111840e-01
1.333202711858767486e-01
1.332519330169041893e-01
1.331835748412935061e-01
1.331151966590446989e-01
1.330467984701577677e-01
1.329783802746327126e-01
1.329099420724695335e-01
1.328415246671283967e-01
1.327730464636118768e-01
1.327045482534572329e-01
1.326360300366644651e-01
1.325674918132335733e-01
1.324989335831645576e-01
1.324303553464574179e-01
1.323617571031121543e-01
1.322931388531287666e-01
1.322245415072664798e-01
1.321558832559297514e-01
1.320872049979548990e-01
1.320185067333419227e-01
1.319497884620908223e-01
1.318810501842015981e-01
1.318122918996742499e-01
1.317435136085087777e-01
1.316747153107051815e-01
1.316059380243217447e-01
1.315370997251648078e-01
1.314682414193697468e-01
1.313993631069365620e-01
1.313304647878652531e-01
1.312615464621558203e-01
1.311926081298082636e-01
1.311236497908225829e-01
1.310546714451987782e-01
1.309857142182941914e-01
1.309166958713170459e-01
1.308476575177017764e-01
1.307785991574483830e-01
1.307095207905568657e-01
1.306404224170272244e-01
1.305713040368594591e-01
1.305021656500535698e-01
1.304330072566095566e-01
1.303638700891838198e-01
1.302946716943864658e-01
1.302254532929509878e-01
1.301562148848773859e-01
1.300869564701656600e-01
1.300176780488158101e-01
1.299483796208278363e-01
1.298790611862017386e-01
1.298097227449375168e-01
1.297404056369906300e-01
1.296710271943730675e-01
1.296016287451173810e-01
1.295322102892235705e-01
1.294627718266916361e-01
1.293933133575215777e-01
1.293238348817133954e-01
1.292543363992670891e-01
1.291848179101826588e-01
1.291153208617146220e-01
1.290457623712768509e-01
1.289761838742009559e-01
1.289065853704869369e-01
1.288369668601347939e-01
1.287673283431445270e-01
1.286976698195161362e-01
1.286279912892496213e-01
1.285582927523449825e-01
1.284886157633557957e-01
1.284188772250978161e-01
1.283491186802017126e-01
1.282793401286674850e-01
1.282095415704951336e-01
1.281397230056846581e-01
1.280698844342360587e-01
1.280000258561493354e-01
1.279301472714244881e-01
1.278602903419141512e-01
1.277903717558359631e-01
1.277204331631196510e-01
1.276504745637652150e-01
1.275804959577726549e-01
1.275104973451419710e-01
1.274404787258731631e-01
1.273704400999662312e-01
1.273003814674211753e-01
1.272303445973896885e-01
1.271602459634912918e-01
1.270901273229547712e-01
1.270199886757801266e-01
1.269498300219673581e-01
1.268796513615164656e-01
1.268094526944274492e-01
1.267392340207003087e-01
1.266689953403350444e-01
1.265987785297824075e-01
1.265284998480638023e-01
1.264582011597070732e-01
1.263878824647122201e-01
1.263175437630792430e-01
1.262471850548081420e-01
1.261768063398989170e-01
1.261064076183515681e-01
1.260359888901660952e-01
1.259655921390923083e-01
1.258951334095534946e-01
1.258246546733765570e-01
1.257541559305614953e-01
1.256836371811083097e-01
1.256130984250170002e-01
1.255425396622875667e-01
1.254719608929200092e-01
1.254013621169143278e-01
1.253307854253193909e-01
1.252601466479603687e-01
1.251894878639632225e-01
1.251188090733279523e-01
1.250481102760545582e-01
1.249773914721430401e-01
1.249066526615933981e-01
1.248358938444056321e-01
1.247651150205797421e-01
1.246943583884636553e-01
1.246235395632844245e-01
1.245527007314670698e-01
1.244818418930115911e-01
1.244109630479179884e-01
1.243400641961862618e-01
1.242691453378164113e-01
1.241982064728084367e-01
1.241272476011623382e-01
1.240563110285251014e-01
1.239853121555256621e-01
1.239142932758880988e-01
1.238432543896124116e-01
1.237721954966986004e-01
1.237011165971466653e-01
1.236300176909566062e-01
1.235588987781284231e-01
1.234877598586621161e-01
1.234166433455037293e-01
1.233454644246840815e-01
1.232742654972263097e-01
1.232030465631304139e-01
1.231318076223963942e-01
1.230605486750242505e-01
1.229892697210139829e-01
1.229179707603655913e-01
1.228466517930790758e-01
1.227753553393995389e-01
1.227039963707596826e-01
1.226326173954817023e-01
1.225612184135655980e-01
1.224897994250113697e-01
1.224183604298190176e-01
1.223469014279885414e-01
1.222754224195199413e-01
1.222039234044132172e-01
1.221324470102125304e-01
1.220609079937524655e-01
1.219893489706542766e-01
1.219177699409179638e-01
1.218461709045435271e-01
1.217745518615309663e-01
1.217029128118802817e-01
1.216312537555914730e-01
1.215595746926645404e-01
1.214879183579427036e-01
1.214161992936624301e-01
1.213444602227440328e-01
1.212727011451875114e-01
1.212009220609928661e-01
1.211291229701600969e-01
1.210573038726892037e-01
1.209854647685801865e-01
1.209136056578330454e-01
1.208417693825900585e-01
1.207698702704895766e-01
1.206979511517509707e-01
1.206260120263742408e-01
1.205540528943593870e-01
1.204820737557064092e-01
1.204100746104153075e-01
1.203380554584860818e-01
1.202660162999187321e-01
1.201939571347132585e-01
1.201219209242339048e-01
1.200498217576750903e-01
1.199777025844781519e-01
1.199055634046430896e-01
1.198334042181699033e-01
1.197612250250585930e-01
1.196890258253091588e-01
1.196168066189216006e-01
1.195445674058959185e-01
1.194723512548954147e-01
1.194000720405163918e-01
1.193277728194992449e-01
1.192554535918439740e-01
1.191831143575505791e-01
1.191107551166190603e-01
1.190383758690494176e-01
1.189659766148416509e-01
1.188935573539957602e-01
1.188211612624741065e-01
1.187487020002748750e-01
1.186762227314375195e-01
1.186037234559620401e-01
1.185312041738484368e-01
1.184586648850967094e-01
1.183861055897068582e-01
1.183135262876788829e-01
1.182409269790127837e-01
1.181683509469699800e-01
1.180957116369505400e-01
1.180230523202929760e-01
1.179503729969972881e-01
1.178776736670634762e-01
1.178049543304915403e-01
1.177322149872814805e-01
1.176594556374332967e-01
1.175866762809469890e-01
1.175139203083830353e-01
1.174411009505433867e-01
1.173682615860656142e-01
1.172954022149497177e-01
1.172225228371956973e-01
1.171496234528035529e-01
1.170767040617732846e-01
1.170037646641048923e-01
1.169308052597983760e-01
1.168578693467132723e-01
1.167848699410534152e-01
1.167118505287554342e-01
1.166388111098193292e-01
1.165657516842451003e-01
1.164926722520327473e-01
1.164195728131822705e-01
1.163464533676936696e-01
1.162733139155669448e-01
1.162001980619606911e-01
1.161270186084806255e-01
1.160538191483624360e-01
1.159805996816061224e-01
1.159073602082116849e-01
1.158341007281791235e-01
1.157608212415084381e-01
1.156875217481996287e-01
1.156142022482526954e-01
1.155409064541252917e-01
1.154675469528250176e-01
1.153941674448866195e-01
1.153207679303100974e-01
1.152473484090954514e-01
1.151739088812426814e-01
1.151004493467517875e-01
1.150269698056227696e-01
1.149534702578556278e-01
1.148799945232070741e-01
1.148064549740865914e-01
1.147328954183279848e-01
1.146593158559312542e-01
1.145857162868963997e-01
1.145120967112234212e-01
1.144384571289123187e-01
1.143647975399630923e-01
1.142911179443757419e-01
1.142174622692060382e-01
1.141437426722653470e-01
1.140700030686865318e-01
1.139962434584695927e-01
1.139224638416145297e-01
1.138486642181213426e-01
1.137748445879900316e-01
1.137010049512205967e-01
1.136271453078130378e-01
1.135533096921221841e-01
1.134794100473612843e-01
1.134054903959622607e-01
1.133315507379251130e-01
1.132575910732498414e-01
1.131836114019364459e-01
1.131096117239849264e-01
1.130355920393952829e-01
1.129615523481675154e-01
1.128875367919555117e-01
1.128134570993744035e-01
1.127393574001551713e-01
1.126652376942978151e-01
1.125910979818023350e-01
1.125169382626687309e-01
1.124427585368970028e-01
1.123685588044871508e-01
1.122943390654391749e-01
1.122201435687060211e-01
1.121458838283047044e-01
1.120716040812652636e-01
1.119973043275876989e-01
1.119229845672720103e-01
1.118486448003181977e-01
1.117742850267262611e-01
1.116999052464962006e-01
1.116255054596280161e-01
1.115511300223737123e-01
1.114766902341521870e-01
1.114022304392925378e-01
1.113277506377947645e-01
1.112532508296588674e-01
1.111787310148848462e-01
1.111041911934727011e-01
1.110296313654224321e-01
1.109550515307340390e-01
1.108804961529585853e-01
1.108058763169168515e-01
1.107312364742369937e-01
1.106565766249190119e-01
1.105818967689629062e-01
1.105071969063686765e-01
1.104324770371363229e-01
1.103577371612658453e-01
1.102829772787572438e-01
1.102082419604606400e-01
1.101334420765986977e-01
1.100586221860986313e-01
1.099837822889604411e-01
1.099089223851841268e-01
1.098340424747696886e-01
1.097591425577171265e-01
1.096842226340264403e-01
1.096092827036976303e-01
1.095343674448798765e-01
1.094593875131977256e-01
1.093843875748774508e-01
1.093093676299190520e-01
1.092343276783225292e-01
1.091592677200878825e-01
1.090841877552151118e-01
1.090090877837042171e-01
1.089339678055551985e-01
1.088588726062162948e-01
1.087837126267139354e-01
1.087085326405734520e-01
1.086333326477948447e-01
1.085581126483781134e-01
1.084828726423232581e-01
1.084076126296302789e-01
1.083323326102991757e-01
1.082570325843299486e-01
1.081817574444698948e-01
1.081064174171473269e-01
1.080310573831866350e-01
1.079556773425878191e-01
1.078802772953508793e-01
1.078048572414758155e-01
1.077294171809626278e-01
1.076539571138113160e-01
1.075784770400218804e-01
1.075030219596406766e-01
1.074275018844979002e-01
1.073519618027169997e-01
1.072764017142979753e-01
1.072008216192408270e-01
1.071252215175455547e-01
1.070496014092121584e-01
1.069739612942406382e-01
1.068983011726309940e-01
1.068226661517286402e-01
1.067469660287656552e-01
1.066712458991645462e-01
1.065955057629253133e-01
1.065197456200479564e-01
1.064439654705324756e-01
1.063681653143788708e-01
1.062923451515871420e-01
1.062165049821572893e-01
1.061406900207337856e-01
1.060648098499505920e-01
1.059889096725292745e-01
1.059129894884698331e-01
1.058370492977722677e-01
1.057610891004365783e-01
1.056851088964627650e-01
1.056091086858508277e-01
1.055330884686007664e-01
1.054570935666561127e-01
1.053810333480527106e-01
1.053049531228111846e-01
1.052288528909315346e-01
1.051527326524137607e-01
1.050765924072578628e-01
1.050004321554638409e-01
1.049242518970316951e-01
1.048480516319614253e-01
1.047718767894956216e-01
1.046956365230720110e-01
1.046193762500102764e-01
1.045430959703104179e-01
1.044667956839724354e-01
1.043904753909963290e-01
1.043141350913820986e-01
1.042377747851297443e-01
1.041613944722392660e-01
1.040849941527106637e-01
1.040086193750084931e-01
1.039321790541265500e-01
1.038557187266064830e-01
1.037792383924482920e-01
1.037027380516519770e-01
1.036262177042175381e-01
1.035496773501449752e-01
1.034731169894342884e-01
1.033965366220854776e-01
1.033199819038621570e-01
1.032433615351600054e-01
1.031667211598197298e-01
1.030900607778413303e-01
1.030133803892248068e-01
1.029366799939701593e-01
1.028599595920773879e-01
1.027832191835464926e-01
1.027064587683774732e-01
1.026297241096330026e-01
1.025529236931106425e-01
1.024761032699501584e-01
1.023992628401515503e-01
1.023224024037148183e-01
1.022455219606399623e-01
1.021686215109269824e-01
1.020917010545758785e-01
1.020147605915866507e-01
1.019378459923210301e-01
1.018608655279784614e-01
1.017838650569977688e-01
1.017068445793789522e-01
1.016298040951220116e-01
1.015527436042269471e-01
1.014756631066937587e-01
1.013985626025224462e-01
1.013214420917130099e-01
1.012443475519262392e-01
1.011671870397634621e-01
1.010900065209625609e-01
1.010128059955235358e-01
1.009355854634463867e-01
1.008583449247311137e-01
1.007810843793777167e-01
1.007038038273861957e-01
1.006265032687565508e-01
1.005492287884486302e-01
1.004718882284656445e-01
1.003945276618445348e-01
1.003171470885853012e-01
1.002397465086879436e-01
1.001623259221524620e-01
1.000848853289788565e-01
1.000074247291671270e-01
9.992994412271727356e-02
9.985248970188820294e-02
9.977496909408500869e-02
9.969742847964369048e-02
9.961986785856424831e-02
9.954228723084668218e-02
9.946468659649099209e-02
9.938706595549717804e-02
9.930942530786524003e-02
9.923176465359517806e-02
9.915413029224495745e-02
9.907642963662155466e-02
9.899870897436002792e-02
9.892096830546037722e-02
9.884320762992260256e-02
9.876542694774670395e-02
9.868762625893268137e-02
9.860980556348053483e-02
9.853196486139026433e-02
9.845415055951889371e-02
9.837626985607528241e-02
9.829836914599354714e-02
9.822044842927368791e-02
9.814250770591570472e-02
9.806454697591959757e-02
9.798656623928536646e-02
9.790856549601301140e-02
9.783054474610253237e-02
9.775255050371001175e-02
9.767448975244619191e-02
9.759640899454424812e-02
9.751830823000418036e-02
9.744018745882598864e-02
9.736204668100967297e-02
9.728388589655523333e-02
9.720570510546266974e-02
9.712750430773198218e-02
9.704933012481831156e-02
9.697108932573428319e-02
9.689282852001213087e-02
9.681454770765185458e-02
9.673624688865345433e-02
9.665792606301693013e-02
9.657958523074228196e-02
9.650122439182950984e-02
9.642284354627861376e-02
9.634448942284379314e-02
9.626606857593955624e-02
9.618762772239719538e-02
9.610916686221671057e-02
9.603068599539810180e-02
9.595218512194136906e-02
9.587366424184651237e-02
9.579512335511353172e-02
9.571656246174242710e-02
9.563802839778645648e-02
9.555942750306201106e-02
9.548080660169944167e-02
9.540216569369874833e-02
9.532350477905993102e-02
9.524482385778298976e-02
9.516612292986792454e-02
9.508740199531473536e-02
9.500866105412342222e-02
9.492994704964630159e-02
9.485116610710164764e-02
9.477236515791886973e-02
9.469354420209796785e-02
9.461470323963894202e-02
9.453584227054179223e-02
9.445696129480651848e-02
9.437806031243312077e-02
9.429913932342159910e-02
9.422024537842332848e-02
9.414128438805846599e-02
9.406230339105547955e-02
9.398330238741436915e-02
9.390428137713513479e-02
9.382524036021777647e-02
9.374617933666229419e-02
9.366709830646868795e-02
9.358799726963695775e-02
9.350892338411753713e-02
9.342978234593246611e-02
9.335062130110927114e-02
9.327144024964795221e-02
9.319223919154850933e-02
9.311301812681094248e-02
9.303377705543525167e-02
9.295451597742143690e-02
9.287523489276949817e-02
9.279598106672892754e-02
9.271665998072364800e-02
9.263731888808024451e-02
9.255795778879871705e-02
9.247857668287906563e-02
9.239917557032129025e-02
9.231975445112539091e-02
9.224031332529136762e-02
9.216085219281922036e-02
9.208141842625749973e-02
9.200191729243201166e-02
9.192239615196839964e-02
9.184285500486666365e-02
9.176329385112680370e-02
9.168371269074881980e-02
9.160411152373271193e-02
9.152449035007848011e-02
9.144484916978612432e-02
9.136523546270325369e-02
9.128555428105755709e-02
9.120585309277373653e-02
9.112613189785179202e-02
9.104639069629172354e-02
9.096662948809353111e-02
9.088684827325721471e-02
9.080704705178277436e-02
9.072722582367021005e-02
9.064743217606618941e-02
9.056757094660028429e-02
9.048768971049625520e-02
9.040778846775410216e-02
9.032786721837382515e-02
9.024792596235542419e-02
9.016796469969889927e-02
9.008798343040425038e-02
9.000798215447147754e-02
8.992800856634630691e-02
8.984796728906019325e-02
8.976790600513595564e-02
8.968782471457359406e-02
8.960772341737310853e-02
8.952760211353449904e-02
8.944746080305776559e-02
8.936729948594290818e-02
8.928711816218992681e-02
8.920696463354360617e-02
8.912674330843728399e-02
8.904650197669283784e-02
8.896624063831026774e-02
8.888595929328957368e-02
8.880565794163075566e-02
8.872533658333381368e-02
8.864499521839874774e-02
8.856463384682555784e-02
8.848430037765808720e-02
8.840389900473155649e-02
8.832347762516690182e-02
8.824303623896412319e-02
8.816257484612322060e-02
8.808209344664419405e-02
8.800159204052704354e-02
8.792107062777176907e-02
8.784052920837837064e-02
8.776001579868975000e-02
8.767943437794301076e-02
8.759883295055814756e-02
8.751821151653516040e-02
8.743757007587404928e-02
8.735690862857481420e-02
8.727622717463745516e-02
8.719552571406197217e-02
8.711480424684836521e-02
8.703406277299663429e-02
8.695334942807164680e-02
8.687256795286657507e-02
8.679176647102337938e-02
8.671094498254205973e-02
8.663010348742261613e-02
8.654924198566504856e-02
8.646836047726935703e-02
8.638745896223554155e-02
8.630653744056360210e-02
8.622564415511746461e-02
8.614468263209218435e-02
8.606370110242878013e-02
8.598269956612725196e-02
8.590167802318759982e-02
8.582063647360982372e-02
8.573957491739392367e-02
8.565849335453989966e-02
8.557739178504775168e-02
8.549631855908046418e-02
8.541517698823497540e-02
8.533401541075136265e-02
8.525283382662962595e-02
8.517163223586976528e-02
8.509041063847178066e-02
8.500916903443567207e-02
8.492790742376143953e-02
8.484662580644908303e-02
8.476537263996064553e-02
8.468405102129494821e-02
8.460270939599112694e-02
8.452134776404918171e-02
8.443996612546911251e-02
8.435856448025091936e-02
8.427714282839460225e-02
8.419570116990016118e-02
8.411423950476759615e-02
8.403280639775800864e-02
8.395130473127210280e-02
8.386978305814807300e-02
8.378824137838591923e-02
8.370667969198564151e-02
8.362509799894723983e-02
8.354349629927071419e-02
8.346187459295606459e-02
8.338023288000329103e-02
8.329861983247255353e-02
8.321693811816643915e-02
8.313523639722220082e-02
8.305351466963983853e-02
8.297177293541935228e-02
8.289001119456074207e-02
8.280822944706400790e-02
8.272642769292914977e-02
8.264460593215616768e-02
8.256281294410428018e-02
8.248095118197795728e-02
8.239906941321351042e-02
8.231716763781093960e-02
8.223524585577024482e-02
8.215330406709142608e-02
8.207134227177448338e-02
8.198936046981941672e-02
8.190735866122622610e-02
8.182538573265318860e-02
8.174334392270665717e-02
8.166128210612200178e-02
8.157920028289922243e-02
8.149709845303831912e-02
8.141497661653929185e-02
8.133283477340214063e-02
8.125067292362686544e-02
8.116849106721346629e-02
8.108633819811927879e-02
8.100411634035253883e-02
8.092187447594767491e-02
8.083961260490468703e-02
8.075733072722357520e-02
8.067502884290433940e-02
8.059270695194697964e-02
8.051036505435149593e-02
8.042800315011788825e-02
8.034567034050255074e-02
8.026326843491560226e-02
8.018084652269052981e-02
8.009840460382733340e-02
8.001594267832601304e-02
7.993346074618656871e-02
7.985095880740900043e-02
7.976843686199330818e-02
7.968589490993949198e-02
7.960338215980300447e-02
7.952080020639584745e-02
7.943819824635056648e-02
7.935557627966716154e-02
7.927293430634563265e-02
7.919027232638597980e-02
7.910759033978820298e-02
7.902488834655230221e-02
7.894216634667827748e-02
7.885947365602063996e-02
7.877671165479327442e-02
7.869392964692778492e-02
7.861112763242417145e-02
7.852830561128243403e-02
7.844546358350257265e-02
7.836260154908458730e-02
7.827971950802847800e-02
7.819681746033424474e-02
7.811394482915545723e-02
7.803100278010788315e-02
7.794804072442218512e-02
7.786505866209836313e-02
7.778205659313641718e-02
7.769903451753634727e-02
7.761599243529815340e-02
7.753293034642183557e-02
7.744984825090739378e-02
7.736679567920745626e-02
7.728367358233967366e-02
7.720053147883376710e-02
7.711736936868973658e-02
7.703418725190758209e-02
7.695098512848730365e-02
7.686776299842890126e-02
7.678452086173237490e-02
7.670125871839772458e-02
7.661802620617663706e-02
7.653472406148864593e-02
7.645140191016253084e-02
7.636805975219829179e-02
7.628469758759592878e-02
7.620131541635544181e-02
7.611791323847683088e-02
7.603449105396009600e-02
7.595104886280523715e-02
7.586763641006299963e-02
7.578415421755479997e-02
7.570065201840847635e-02
7.561712981262402877e-02
7.553358760020145724e-02
7.545002538114076174e-02
7.536644315544194228e-02
7.528284092310499886e-02
7.519921868412993149e-02
7.511562629086654397e-02
7.503196405053813578e-02
7.494828180357160363e-02
7.486457954996694752e-02
7.478085728972416746e-02
7.469711502284326343e-02
7.461335274932423545e-02
7.452957046916708350e-02
7.444576818237180760e-02
7.436199584858727007e-02
7.427815356043865336e-02
7.419429126565191268e-02
7.411040896422704805e-02
7.402650665616405945e-02
7.394258434146294690e-02
7.385864202012371038e-02
7.377467969214634991e-02
7.369069735753086547e-02
7.360674508322517795e-02
7.352272274725635270e-02
7.343868040464940350e-02
7.335461805540433033e-02
7.327053569952113321e-02
7.318643333699981213e-02
7.310231096784036708e-02
7.301816859204279808e-02
7.293400620960710512e-02
7.284987399478026759e-02
7.276567161099123382e-02
7.268144922056407609e-02
7.259720682349879439e-02
7.251294441979538874e-02
7.242866200945385913e-02
7.234435959247420556e-02
7.226003716885642802e-02
7.217569473860052653e-02
7.209138258325253901e-02
7.200700015164329670e-02
7.192259771339593044e-02
7.183817526851044022e-02
7.175373281698682604e-02
7.166927035882508790e-02
7.158478789402522580e-02
7.150028542258723974e-02
7.141576294451112972e-02
7.133127084864199219e-02
7.124670836921254136e-02
7.116212588314496656e-02
7.107752339043926781e-02
7.099290089109544510e-02
7.090825838511349843e-02
7.082359587249342781e-02
7.073891335323523322e-02
7.065421082733891467e-02
7.056953879094862714e-02
7.048479626369896778e-02
7.040003372981118446e-02
7.031525118928527718e-02
7.023044864212124594e-02
7.014562608831909074e-02
7.006078352787881158e-02
6.997592096080040847e-02
6.989103838708388139e-02
6.980618641017244386e-02
6.972126383510257597e-02
6.963632125339458412e-02
6.955135866504846831e-02
6.946637607006422854e-02
6.938137346844186482e-02
6.929635086018137713e-02
6.921130824528276548e-02
6.912624562374602988e-02
6.904116299557117031e-02
6.895611108342336593e-02
6.887098845389516555e-02
6.878584581772884121e-02
6.870068317492439292e-02
6.861550052548182066e-02
6.853029786940112444e-02
6.844507520668230427e-02
6.835983253732536014e-02
6.827456986133029204e-02
6.818933800866133765e-02
6.810403533131292875e-02
6.801871264732639588e-02
6.793336995670173906e-02
6.784800725943895827e-02
6.776262455553805353e-02
6.767722184499902482e-02
6.759179912782187216e-02
6.750635640400659554e-02
6.742094461081649115e-02
6.733546188564787371e-02
6.724995915384113232e-02
6.716443641539626697e-02
6.707889367031327765e-02
6.699333091859216438e-02
6.690774816023292715e-02
6.682214539523556596e-02
6.673652262360008081e-02
6.665093088988882641e-02
6.656526811690000045e-02
6.647958533727305053e-02
6.639388255100797664e-02
6.630815975810477880e-02
6.622241695856345700e-02
6.613665415238401124e-02
6.605087133956644152e-02
6.596506852011074784e-02
6.587929684587834345e-02
6.579345402506930895e-02
6.570759119762215050e-02
6.562170836353686809e-02
6.553580552281346172e-02
6.544988267545193139e-02
6.536393982145227710e-02
6.527797696081449885e-02
6.519199409353859664e-02
6.510604247878504225e-02
6.502001961015579923e-02
6.493397673488843225e-02
6.484791385298294131e-02
6.476183096443932641e-02
6.467572806925758755e-02
6.458960516743772473e-02
6.450346225897973795e-02
6.441729934388362722e-02
6.433116778860892282e-02
6.424496487215947127e-02
6.415874194907189576e-02
6.407249901934619629e-02
6.398623608298237286e-02
6.389995313998042548e-02
6.381365019034035413e-02
6.372732723406215882e-02
6.364098427114583956e-02
6.355467277534998516e-02
6.346828981108032508e-02
6.338188684017254104e-02
6.329546386262663304e-02
6.320902087844260109e-02
6.312255788762044517e-02
6.303607489016016530e-02
6.294957188606176146e-02
6.286304887532523367e-02
6.277655743900822927e-02
6.268999442691836066e-02
6.260341140819036809e-02
6.251680838282425157e-02
6.243018535082001108e-02
6.234354231217764664e-02
6.225687926689715823e-02
6.217019621497854587e-02
6.208349315642180954e-02
6.199682177958365514e-02
6.191007871967357801e-02
6.182331565312537691e-02
6.173653257993905186e-02
6.164972950011460284e-02
6.156290641365202987e-02
6.147606332055133294e-02
6.138920022081251204e-02
6.130231711443556719e-02
6.121546579707626279e-02
6.112854268934597712e-02
6.104159957497756750e-02
6.095463645397103392e-02
6.086765332632637637e-02
6.078065019204359487e-02
6.069362705112268941e-02
6.060658390356365999e-02
6.051952074936650661e-02
6.043248949148605220e-02
6.034538633593555801e-02
6.025826317374693986e-02
6.017112000492019774e-02
6.008395682945533167e-02
5.999677364735234164e-02
5.990957045861122765e-02
5.982234726323198970e-02
5.973510406121462779e-02
5.964789286281302338e-02
5.956060965944232066e-02
5.947330644943349398e-02
5.938598323278654334e-02
5.929864000950146874e-02
5.921127677957827018e-02
5.912389354301694766e-02
5.903649029981750118e-02
5.894906704997993074e-02
5.886167591105717634e-02
5.877421265986626508e-02
5.868672940203722987e-02
5.859922613757007070e-02
5.851170286646478758e-02
5.842415958872138049e-02
5.833659630433984944e-02
5.824901301332019443e-02
5.816140971566241546e-02
5.807383863621851106e-02
5.798619533720739128e-02
5.789853203155814754e-02
5.781084871927077984e-02
5.772314540034528818e-02
5.763542207478167256e-02
5.754767874257993299e-02
5.745991540374006945e-02
5.737213205826208196e-02
5.728438103829702754e-02
5.719655769146569924e-02
5.710871433799624697e-02
5.702085097788867074e-02
5.693296761114297055e-02
5.684506423775914641e-02
5.675714085773719830e-02
5.666919747107712624e-02
5.658123407777893021e-02
5.649330311729272580e-02
5.640529972264118896e-02
5.631727632135152817e-02
5.622923291342374341e-02
5.614116949885783470e-02
5.605308607765380202e-02
5.596498264981164539e-02
5.587685921533136479e-02
5.578871577421296024e-02
5.570060487320560583e-02
5.561242143073386046e-02
5.552421798162399114e-02
5.543599452587599785e-02
5.534775106348988061e-02
5.525948759446563940e-02
5.517120411880327424e-02
5.508290063650278512e-02
5.499457714756417204e-02
5.490628630603566762e-02
5.481792281574371373e-02
5.472953931881363587e-02
5.464113581524543406e-02
5.455271230503910829e-02
5.446426878819465855e-02
5.437580526471208486e-02
5.428732173459138721e-02
5.419881819783256560e-02
5.411034741578291118e-02
5.402180387767074876e-02
5.393324033292046238e-02
5.384465678153205204e-02
5.375605322350551774e-02
5.366742965884085947e-02
5.357878608753807725e-02
5.349012250959717107e-02
5.340143892501814094e-02
5.331278820244733652e-02
5.322406461651496556e-02
5.313532102394447065e-02
5.304655742473585178e-02
5.295777381888910895e-02
5.286897020640424216e-02
5.278014658728125141e-02
5.269130296152013671e-02
5.260243932912089804e-02
5.251360866602894362e-02
5.242470503227636414e-02
5.233578139188566070e-02
5.224683774485683330e-02
5.215787409118988194e-02
5.206889043088480662e-02
5.197988676394160734e-02
5.189086309036028410e-02
5.180181941014083691e-02
5.171280880652773249e-02
5.162372512495494448e-02
5.153462143674403251e-02
5.144549774189499658e-02
5.135635404040783669e-02
5.126719033228255284e-02
5.117800661751914504e-02
5.108880289611761327e-02
5.099957916807795755e-02
5.091033543340017786e-02
5.082112489455070659e-02
5.073184115851958609e-02
5.064253741585034163e-02
5.055321366654297321e-02
5.046386991059748084e-02
5.037450614801386450e-02
5.028512237879212421e-02
5.019571860293225996e-02
5.010629482043427174e-02
5.001690434106365046e-02
4.992744055721232144e-02
4.983795676672286845e-02
4.974845296959529151e-02
4.965892916582959060e-02
4.956938535542576574e-02
4.947982153838381691e-02
4.939023771470374413e-02
4.930063388438554739e-02
4.921106346449377611e-02
4.912141963282223855e-02
4.903175579451257704e-02
4.894207194956479157e-02
4.885236809797888213e-02
4.876264423975484874e-02
4.867290037489269139e-02
4.858313650339241008e-02
4.849335262525400481e-02
4.840360226484108352e-02
4.831377838534933744e-02
4.822393449921946740e-02
4.813407060645147340e-02
4.804418670704535543e-02
4.795428280100111351e-02
4.786435888831874763e-02
4.777441496899825779e-02
4.768445104303964399e-02
4.759452074210557271e-02
4.750451681479361810e-02
4.741449288084353952e-02
4.732444894025533699e-02
4.723438499302901050e-02
4.714430103916456005e-02
4.705419707866198564e-02
4.696407311152128727e-02
4.687392913774246495e-02
4.678381889628724366e-02
4.669363492115508052e-02
4.660343093938479342e-02
4.651320695097638236e-02
4.642296295592984734e-02
4.633269895424518836e-02
4.624241494592240542e-02
4.615211093096149852e-02
4.606178690936246767e-02
4.597149672738609638e-02
4.588113270443372471e-02
4.579074867484322908e-02
4.570034463861460949e-02
4.560992059574786595e-02
4.551947654624299844e-02
4.542901249010000697e-02
4.533852842731889154e-02
4.524802435789965216e-02
4.515755423540213087e-02
4.506701016462955067e-02
4.497644608721884651e-02
4.488586200317001840e-02
4.479525791248306632e-02
4.470463381515799028e-02
4.461398971119479029e-02
4.452332560059346633e-02
4.443264148335401842e-02
4.434199142033534713e-02
4.425126730174255840e-02
4.416052317651164572e-02
4.406975904464260907e-02
4.397897490613544846e-02
4.388817076099016390e-02
4.379734660920675537e-02
4.370650245078522289e-02
4.361563828572556645e-02
4.352480828218574516e-02
4.343390411577274790e-02
4.334297994272162668e-02
4.325203576303238151e-02
4.316107157670501238e-02
4.307008738373951928e-02
4.297908318413590223e-02
4.288805897789416122e-02
4.279701476501429624e-02
4.270600482095332495e-02
4.261492060672011917e-02
4.252381638584878942e-02
4.243269215833933572e-02
4.234154792419175806e-02
4.225038368340605643e-02
4.215919943598223085e-02
4.206799518192028131e-02
4.197677092122020781e-02
4.188558103663808652e-02
4.179431677458467220e-02
4.170303250589313393e-02
4.161172823056347170e-02
4.152040394859568551e-02
4.142905965998977535e-02
4.133769536474574124e-02
4.124631106286358317e-02
4.115490675434330115e-02
4.106353692924002985e-02
4.097209261936640701e-02
4.088062830285466021e-02
4.078914397970478944e-02
4.069763964991679472e-02
4.060611531349067604e-02
4.051457097042643341e-02
4.042300662072406681e-02
4.033142226438357625e-02
4.023987249875915495e-02
4.014824814106532358e-02
4.005660377673336825e-02
3.996493940576328896e-02
3.987325502815508571e-02
3.978155064390875850e-02
3.968982625302430733e-02
3.959808185550173221e-02
3.950631745134103312e-02
3.941458774519546182e-02
3.932278333968142192e-02
3.923095892752925806e-02
3.913911450873897024e-02
3.904725008331055847e-02
3.895536565124402273e-02
3.886346121253936303e-02
3.877153676719657938e-02
3.867959231521567176e-02
3.858768266854895046e-02
3.849569821521470203e-02
3.840369375524232964e-02
3.831166928863183330e-02
3.821962481538321299e-02
3.812756033549646872e-02
3.803547584897160050e-02
3.794337135580860831e-02
3.785124685600749217e-02
3.775915726881962087e-02
3.766699276766516391e-02
3.757480825987258299e-02
3.748260374544187812e-02
3.739037922437304928e-02
3.729813469666609649e-02
3.720587016232101973e-02
3.711358562133781902e-02
3.702128107371649435e-02
3.692901154600747304e-02
3.683666699703280756e-02
3.674430244142001811e-02
3.665191787916910471e-02
3.655951331028006734e-02
3.646708873475290602e-02
3.637464415258762074e-02
3.628217956378421150e-02
3.618969496834267829e-02
3.609724550011250699e-02
3.600472090331763297e-02
3.591217629988463500e-02
3.581961168981351307e-02
3.572702707310426717e-02
3.563442244975689732e-02
3.554179781977140351e-02
3.544915318314778574e-02
3.535648853988604401e-02
3.526385913113472270e-02
3.517115448651964016e-02
3.507842983526643366e-02
3.498568517737510319e-02
3.489292051284564877e-02
3.480013584167807039e-02
3.470733116387236805e-02
3.461450647942854175e-02
3.452166178834659149e-02
3.442885243907412018e-02
3.433596774663882911e-02
3.424306304756541408e-02
3.415013834185387509e-02
3.405719362950421214e-02
3.396422891051642523e-02
3.387124418489051436e-02
3.377823945262647953e-02
3.368521471372432075e-02
3.359222542393069944e-02
3.349916068367519983e-02
3.340607593678157627e-02
3.331297118324982875e-02
3.321984642307995728e-02
3.312670165627196184e-02
3.303353688282584244e-02
3.294035210274159908e-02
3.284714731601923177e-02
3.275397808570446045e-02
3.266073329762875233e-02
3.256746850291492024e-02
3.247418370156296419e-02
3.238087889357288418e-02
3.228755407894468021e-02
3.219420925767835229e-02
3.210084442977390040e-02
3.200745959523132456e-02
3.191411042439540324e-02
3.182068558849948658e-02
3.172724074596544597e-02
3.163377589679328139e-02
3.154029104098299285e-02
3.144678617853458036e-02
3.135326130944804390e-02
3.125971643372338349e-02
3.116615155136059911e-02
3.107256666235969078e-02
3.097901755628740261e-02
3.088539266593315347e-02
3.079174776894078036e-02
3.069808286531028330e-02
3.060439795504166227e-02
3.051069303813491729e-02
3.041696811459004834e-02
3.032322318440705544e-02
3.022945824758593858e-02
3.013572920099250041e-02
3.004192426281804273e-02
2.994809931800546110e-02
2.985425436655475551e-02
2.976038940846592595e-02
2.966650444373897244e-02
2.957259947237389497e-02
2.947867449437069354e-02
2.938472950972936815e-02
2.929082052261477997e-02
2.919683553662011377e-02
2.910283054398732361e-02
2.900880554471640949e-02
2.891476053880737140e-02
2.882069552626020936e-02
2.872661050707492336e-02
2.863250548125151340e-02
2.853838044878997948e-02
2.844429152115424131e-02
2.835012648733936658e-02
2.825594144688636788e-02
2.816173639979524523e-02
2.806751134606599862e-02
2.797326628569862805e-02
2.787900121869313352e-02
2.778471614504951503e-02
2.769041106476777259e-02
2.759614219661088441e-02
2.750179711497580115e-02
2.740743202670259393e-02
2.731304693179126275e-02
2.721864183024180761e-02
2.712421672205422851e-02
2.702977160722852545e-02
2.693530648576469844e-02
2.684082135766274746e-02
2.674637254898470928e-02
2.665184741952941749e-02
2.655730228343600174e-02
2.646273714070446204e-02
2.636815199133479837e-02
2.627354683532701074e-02
2.617892167268109915e-02
2.608427650339706361e-02
2.598961132747490410e-02
2.589498257827571592e-02
2.580027740100021560e-02
2.570555221708659133e-02
2.561080702653484309e-02
2.551604182934497089e-02
2.542125662551697474e-02
2.532645141505085462e-02
2.523162619794661055e-02
2.513678097420424251e-02
2.504197228448390433e-02
2.494708705938819548e-02
2.485218182765436268e-02
2.475725658928240591e-02
2.466231134427232519e-02
2.456734609262412050e-02
2.447236083433779186e-02
2.437735556941333925e-02
2.428233029785076269e-02
2.418734166760927451e-02
2.409227639469335713e-02
2.399719111513931580e-02
2.390208582894715050e-02
2.380696053611686125e-02
2.371181523664844804e-02
2.361664993054191086e-02
2.352146461779724973e-02
2.342625929841446464e-02
2.333109072765182646e-02
2.323584540691570055e-02
2.314058007954145069e-02
2.304529474552907686e-02
2.294998940487857908e-02
2.285466405758995734e-02
2.275931870366321164e-02
2.266395334309834197e-02
2.256856797589534835e-02
2.247321946461156017e-02
2.237779409605522574e-02
2.228234872086076734e-02
2.218688333902818499e-02
2.209139795055747868e-02
2.199589255544864841e-02
2.190036715370169418e-02
2.180482174531661599e-02
2.170925633029341384e-02
2.161372787848847565e-02
2.151812246211193269e-02
2.142249703909726577e-02
2.132685160944447489e-02
2.123118617315356005e-02
2.113550073022452125e-02
2.103979528065735849e-02
2.094406982445207177e-02
2.084832436160866109e-02
2.075261596928257291e-02
2.065683050508582141e-02
2.056102503425094596e-02
2.046519955677794655e-02
2.036935407266682319e-02
2.027348858191757586e-02
2.017760308453020457e-02
2.008169758050470932e-02
1.998577206984109012e-02
1.988988373699385193e-02
1.979391822497689191e-02
1.969793270632180793e-02
1.960192718102859999e-02
1.950590164909726809e-02
1.940985611052781223e-02
1.931379056532023242e-02
1.921770501347452864e-02
1.912159945499070091e-02
1.902553118162231272e-02
1.892938562178514417e-02
1.883322005530985166e-02
1.873703448219643519e-02
1.864082890244489477e-02
1.854460331605523038e-02
1.844835772302744203e-02
1.835209212336152973e-02
1.825580651705749347e-02
1.815955830316795527e-02
1.806323269551057820e-02
1.796688708121507716e-02
1.787052146028145216e-02
1.777413583270970321e-02
1.767773019849983029e-02
1.758130455765183342e-02
1.748485891016571259e-02
1.738839325604146779e-02
1.729196510163077960e-02
1.719545944615319399e-02
1.709893378403748443e-02
1.700238811528365090e-02
1.690582243989169342e-02
1.680923675786161198e-02
1.671263106919340657e-02
1.661600537388707721e-02
1.651935967194262389e-02
1.642275157701078570e-02
1.632606587371299156e-02
1.622936016377707347e-02
1.613263444720303141e-02
1.603588872399086540e-02
1.593912299414057543e-02
1.584233725765216150e-02
1.574553151452562361e-02
1.564870576476096176e-02
1.555191772930797356e-02
1.545505197818997090e-02
1.535816622043384427e-02
1.526126045603959369e-02
1.516433468500721915e-02
1.506738890733672065e-02
1.497042312302809819e-02
1.487343733208135177e-02
1.477643153449648139e-02
1.467946355852234319e-02
1.458241775958413200e-02
1.448535195400779685e-02
1.438826614179333774e-02
1.429116032294075467e-02
1.419403449745004764e-02
1.409688866532121665e-02
1.399972282655426170e-02
1.390253698114918279e-02
1.380538906465389459e-02
1.370816321789547487e-02
1.361091736449893119e-02
1.351365150446426355e-02
1.341636563779147195e-02
1.331905976448055640e-02
1.322173388453151688e-02
1.312438799794435340e-02
1.302702210471906596e-02
1.292969424770262776e-02
1.283228835312399951e-02
1.273486245190724730e-02
1.263741654405237114e-02
1.253995062955937101e-02
1.244246470842824692e-02
1.234495878065899888e-02
1.224743284625162687e-02
1.214988690520613090e-02
1.205237910766854270e-02
1.195479316526970592e-02
1.185718721623274519e-02
1.175956126055766049e-02
1.166191529824445183e-02
1.156424932929311922e-02
1.146656335370366264e-02
1.136885737147608211e-02
1.127113138261037761e-02
1.117344364455163941e-02
1.107567765433259410e-02
1.097789165747542484e-02
1.088008565398013161e-02
1.078225964384671443e-02
1.068441362707517328e-02
1.058654760366550818e-02
1.048866157361771911e-02
1.039075553693180609e-02
1.029282949360776911e-02
1.019494182031266405e-02
1.009697577563528625e-02
9.998989724319784500e-03
9.900983666366158786e-03
9.802957601774409113e-03
9.704911530544535481e-03
9.606845452676537889e-03
9.508759368170416337e-03
9.410653277026170827e-03
9.312585663209915765e-03
9.214439570712329441e-03
9.116273471576619158e-03
9.018087365802784916e-03
8.919881253390826714e-03
8.821655134340744553e-03
8.723409008652538432e-03
8.625142876326208352e-03
8.526856737361754313e-03
8.428609183024349250e-03
8.330283042706554397e-03
8.231936895750635586e-03
8.133570742156592814e-03
8.035184581924426084e-03
7.936778415054135394e-03
7.838352241545720744e-03
7.739906061399182136e-03
7.641439874614519567e-03
7.543012379755964503e-03
7.444506191617961122e-03
7.345979996841833781e-03
7.247433795427582481e-03
7.148867587375207222e-03
7.050281372684708003e-03
6.951675151356084825e-03
6.853048923389337688e-03
6.754402688784466591e-03
6.655795253404761525e-03
6.557109017446549615e-03
6.458402774850213746e-03
6.359676525615753917e-03
6.260930269743170129e-03
6.162164007232462382e-03
6.063377738083630675e-03
5.964571462296675008e-03
5.865745179871595383e-03
5.766957803970740315e-03
5.668091520192319877e-03
5.569205229775775479e-03
5.470298932721107121e-03
5.371372629028314805e-03
5.272426318697398528e-03
5.173460001728358293e-03
5.074473678121194098e-03
4.975467347875905944e-03
4.876500031453900874e-03
4.777453699855271907e-03
4.678387361618518980e-03
4.579301016743642094e-03
4.480194665230641249e-03
4.381068307079516444e-03
4.281921942290267680e-03
4.182755570862894956e-03
4.083569192797398273e-03
3.984421935854243202e-03
3.885195556435405706e-03
3.785949170378444251e-03
3.686682777683358836e-03
3.587396378350149462e-03
3.488089972378816128e-03
3.388763559769358835e-03
3.289417140521777583e-03
3.190050714636072371e-03
3.090723517171767298e-03
2.991317089932721274e-03
2.891890656055551290e-03
2.792444215540257346e-03
2.692977768386839443e-03
2.593491314595297581e-03
2.493984854165631759e-03
2.394458387097841978e-03
2.294911913391928238e-03
2.195404775406473163e-03
2.095818300347218610e-03
1.996211818649840097e-03
1.896585330314337625e-03
1.796938835340711194e-03
1.697272333728960803e-03
1.597585825479086452e-03
1.497879310591088142e-03
1.398152789064965873e-03
1.298465710558360797e-03
1.198699187678897715e-03
1.098912658161310674e-03
9.991061220055996728e-04
8.992795792117647125e-04
7.994330297798057927e-04
6.995664737097229136e-04
5.996799110015160750e-04
4.997733416551852770e-04
3.999063226274301996e-04
2.999597519277585889e-04
1.999931745899630187e-04
1.000065906140434890e-04
0.000000000000000000e+00


==> figs/lwr_numerical_flux/greenshields_full/flux_cross_greenshield_godunov_0.50_x.csv <==
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.499999974991702345e-01
2.499999774925321105e-01
2.499999374792558626e-01
2.499998774593414907e-01
2.499997974864385242e-01
2.499996974651708115e-01
2.499995774372649748e-01
2.499994374027210142e-01
2.499992773615389297e-01
2.499990973137187211e-01
2.499988972592603886e-01
2.499986771981639322e-01
2.499984371304293518e-01
2.499981772170052352e-01
2.499978971479173140e-01
2.499975970721912688e-01
2.499972769898270997e-01
2.499969369008248066e-01
2.499965768051843895e-01
2.499961967029058485e-01
2.499957965939891835e-01
2.499953764784343946e-01
2.499949366244891280e-01
2.499944765075809983e-01
2.499939963840347446e-01
2.499934962538503669e-01
2.499929761170278653e-01
2.499924359735672397e-01
2.499918758234684901e-01
2.499912956667316166e-01
2.499906955033566192e-01
2.499900757088902026e-01
2.499894355441618643e-01
2.499887753727954021e-01
2.499880951947908159e-01
2.499873950101481057e-01
2.499866748188672716e-01
2.499859346209483135e-01
2.499851744163912315e-01
2.499843942051960255e-01
2.499835944702084589e-01
2.499827742576599121e-01
2.499819340384732413e-01
2.499810738126484466e-01
2.499801935801855279e-01
2.499792933410844853e-01
2.499783730953453187e-01
2.499774328429680281e-01
2.499764725839526136e-01
2.499754929084438970e-01
2.499744926480751417e-01
2.499734723810682624e-01
2.499724321074232591e-01
2.499713718271401319e-01
2.499702915402188808e-01
2.499691912466595056e-01
2.499680709464620065e-01
2.499669306396263835e-01
2.499657710235965169e-01
2.499645907154075530e-01
2.499633904005804652e-01
2.499621700791152534e-01
2.499609297510119177e-01
2.499596694162704580e-01
2.499583890748908743e-01
2.499570887268731667e-01
2.499557683722173351e-01
2.499544288156663185e-01
2.499530684596571461e-01
2.499516880970098498e-01
2.499502877277244295e-01
2.499488673518008852e-01
2.499474269692392170e-01
2.499459665800394248e-01
2.499444861842015086e-01
2.499429857817254685e-01
2.499414662846533020e-01
2.499399258808239210e-01
2.499383654703564162e-01
2.499367850532507873e-01
2.499351846295070345e-01
2.499335641991251578e-01
2.499319237621051570e-01
2.499302633184470324e-01
2.499285828681507837e-01
2.499268834305574671e-01
2.499251629789078777e-01
2.499234225206201643e-01
2.499216620556943269e-01
2.499198815841303656e-01
2.499180811059282803e-01
2.499162606210880710e-01
2.499144201296097378e-01
2.499125596314932807e-01
2.499106802533788141e-01
2.499087797539090161e-01
2.499068592478010942e-01
2.499049187350550483e-01
2.499029582156708784e-01
2.499009776896485846e-01
2.498989771569881668e-01
2.498969566176896251e-01
2.498949160717529594e-01
2.498928567531173428e-01
2.498907762058273363e-01
2.498886756518992058e-01
2.498865550913329514e-01
2.498844145241285730e-01
2.498822539502860707e-01
2.498800733698054444e-01
2.498778727826866941e-01
2.498756521889298199e-01
2.498734129297730533e-01
2.498711523346628383e-01
2.498688717329144993e-01
2.498665711245280363e-01
2.498642505095034494e-01
2.498619098878407385e-01
2.498595492595399037e-01
2.498571686246009449e-01
2.498547679830238621e-01
2.498523487833459455e-01
2.498499081404155220e-01
2.498474474908469745e-01
2.498449668346403030e-01
2.498424661717955075e-01
2.498399455023125881e-01
2.498374048261915448e-01
2.498348441434323775e-01
2.498322634540350862e-01
2.498296643138360196e-01
2.498270436230853875e-01
2.498244029256966314e-01
2.498217422216697514e-01
2.498190615110047474e-01
2.498163607937016195e-01
2.498136400697603676e-01
2.498108993391809918e-01
2.498081386019634920e-01
2.498053595212432754e-01
2.498025587826724347e-01
2.497997380374634702e-01
2.497968972856163816e-01
2.497940365271311691e-01
2.497911557620078327e-01
2.497882549902463722e-01
2.497853342118467879e-01
2.497823934268090795e-01
2.497794344055677129e-01
2.497764536191766638e-01
2.497734528261474907e-01
2.497704320264801936e-01
2.497673912201747726e-01
2.497643304072312276e-01
2.497612495876495586e-01
2.497581487614297657e-01
2.497550279285718489e-01
2.497518870890758080e-01
2.497487281325980746e-01
2.497455472917486929e-01
2.497423464442611873e-01
2.497391255901355578e-01
2.497358847293718043e-01
2.497326238619699268e-01
2.497293429879299254e-01
2.497260421072518000e-01
2.497227212199355506e-01
2.497193823229366672e-01
2.497160214342670770e-01
2.497126405389593629e-01
2.497092396370135248e-01
2.497058187284295627e-01
2.497023778132074767e-01
2.496989168913472668e-01
2.496954359628489328e-01
2.496919350277124749e-01
2.496884161901924415e-01
2.496848752537026428e-01
2.496813143105747201e-01
2.496777333608086735e-01
2.496741324044045029e-01
2.496705114413622084e-01
2.496668704716817899e-01
2.496632094953632475e-01
2.496595285124065811e-01
2.496558297343653976e-01
2.496521087500553904e-01
2.496483677591072592e-01
2.496446067615210040e-01
2.496408257572966249e-01
2.496370247464341219e-01
2.496332037289334949e-01
2.496293627047947439e-01
2.496255016740178689e-01
2.496216229554555355e-01
2.496177219233253197e-01
2.496138008845569800e-01
2.496098598391505163e-01
2.496058987871059287e-01
2.496019177284232171e-01
2.495979166631023816e-01
2.495938955911434221e-01
2.495898545125463386e-01
2.495857958534628551e-01
2.495817147735124308e-01
2.495776136869238826e-01
2.495734925936972104e-01
2.495693514938324142e-01
2.495651903873294941e-01
2.495610092741884500e-01
2.495568081544092820e-01
2.495525870279919900e-01
2.495483484283873565e-01
2.495440873006167237e-01
2.495398061662079670e-01
2.495355050251610862e-01
2.495311838774760815e-01
2.495268427231529529e-01
2.495224815621917003e-01
2.495181003945923237e-01
2.495136992203548232e-01
2.495092806802290397e-01
2.495048395046381984e-01
2.495003783224092331e-01
2.494958971335421438e-01
2.494913959380369306e-01
2.494868747358935934e-01
2.494823335271121323e-01
2.494777723116925472e-01
2.494731910896348381e-01
2.494685926089879047e-01
2.494639713855768548e-01
2.494593301555276810e-01
2.494546689188403832e-01
2.494499876755149614e-01
2.494452864255514157e-01
2.494405651689497461e-01
2.494358239057099524e-01
2.494310626358320349e-01
2.494262842146639514e-01
2.494214829434326930e-01
2.494166616655633106e-01
2.494118203810558043e-01
2.494069590899101740e-01
2.494020777921264198e-01
2.493971764877045416e-01
2.493922551766445395e-01
2.493873138589464133e-01
2.493823554972571799e-01
2.493773741782057130e-01
2.493723728525161221e-01
2.493673515201884072e-01
2.493623101812225684e-01
2.493572488356186057e-01
2.493521674833765189e-01
2.493470661244963082e-01
2.493419447589779736e-01
2.493368064567675901e-01
2.493316450898959147e-01
2.493264637163861153e-01
2.493212623362381919e-01
2.493160409494521446e-01
2.493107995560279733e-01
2.493055381559656780e-01
2.493002567492652588e-01
2.492949553359267156e-01
2.492896370931951822e-01
2.492842956785032982e-01
2.492789342571732902e-01
2.492735528292051583e-01
2.492681513945989025e-01
2.492627299533545226e-01
2.492572885054720189e-01
2.492518270509513911e-01
2.492463455897926394e-01
2.492408474065399560e-01
2.492353259440278634e-01
2.492297844748776470e-01
2.492242229990893065e-01
2.492186415166628422e-01
2.492130400275982538e-01
2.492074185318955415e-01
2.492017770295547052e-01
2.491961155205757450e-01
2.491904373968019115e-01
2.491847358864696105e-01
2.491790143694991855e-01
2.491732728458906365e-01
2.491675113156439636e-01
2.491617297787591667e-01
2.491559282352362459e-01
2.491501066850752011e-01
2.491442651282760323e-01
2.491384070639810489e-01
2.491325255058285393e-01
2.491266239410379058e-01
2.491207023696091483e-01
2.491147607915422668e-01
2.491087992068372614e-01
2.491028176154941320e-01
2.490968160175128787e-01
2.490907944128935014e-01
2.490847564080773680e-01
2.490786948021046499e-01
2.490726131894938078e-01
2.490665115702448418e-01
2.490603899443577518e-01
2.490542483118325379e-01
2.490480866726692000e-01
2.490419050268677381e-01
2.490357033744281523e-01
2.490294854290908688e-01
2.490232437752979422e-01
2.490169821148668916e-01
2.490107004477977171e-01
2.490043987740904186e-01
2.489980770937449961e-01
2.489917354067614497e-01
2.489853737131397793e-01
2.489789920128799849e-01
2.489725941270215515e-01
2.489661724254084163e-01
2.489597307171571572e-01
2.489532690022677741e-01
2.489467872807402671e-01
2.489402855525746361e-01
2.489337638177708811e-01
2.489272220763290022e-01
2.489206603282489993e-01
2.489140825018694159e-01
2.489074807524360722e-01
2.489008589963646045e-01
2.488942172336550129e-01
2.488875554643072974e-01
2.488808736883214578e-01
2.488741719056974944e-01
2.488674501164354069e-01
2.488607083205351955e-01
2.488539505536344620e-01
2.488471687563809098e-01
2.488403669524892337e-01
2.488335451419594335e-01
2.488267033247915094e-01
2.488198415009854614e-01
2.488129596705412894e-01
2.488060578334589934e-01
2.487991359897385735e-01
2.487921982823166900e-01
2.487852364372429292e-01
2.487782545855310445e-01
2.487712527271810359e-01
2.487642308621929033e-01
2.487571889905666467e-01
2.487501271123022661e-01
2.487430452273997616e-01
2.487359433358591332e-01
2.487288256879160997e-01
2.487216837950221304e-01
2.487145218954900372e-01
2.487073399893198200e-01
2.487001380765114789e-01
2.486929161570650137e-01
2.486856742309804247e-01
2.486784122982577117e-01
2.486711303588968747e-01
2.486638284128979137e-01
2.486565108297185134e-01
2.486491688823662116e-01
2.486418069283757859e-01
2.486344249677472362e-01
2.486270230004805626e-01
2.486196010265757650e-01
2.486121590460328434e-01
2.486046970588517979e-01
2.485972150650326284e-01
2.485897175413320781e-01
2.485821955461595678e-01
2.485746535443489336e-01
2.485670915359001754e-01
2.485595095208132932e-01
2.485519074990882871e-01
2.485442854707251570e-01
2.485366434357239029e-01
2.485289813940845249e-01
2.485213039298628246e-01
2.485136018868701058e-01
2.485058798372392630e-01
2.484981377809702963e-01
2.484903757180632056e-01
2.484825936485179909e-01
2.484747915723346523e-01
2.484669694895131897e-01
2.484591274000536032e-01
2.484512699953107528e-01
2.484433879044978255e-01
2.484354858070467742e-01
2.484275637029575989e-01
2.484196215922302997e-01
2.484116594748648765e-01
2.484036773508613294e-01
2.483956752202196583e-01
2.483876530829398632e-01
2.483796157376758629e-01
2.483715535990427270e-01
2.483634714537714672e-01
2.483553693018620834e-01
2.483472471433145756e-01
2.483391049781289439e-01
2.483309428063051882e-01
2.483227606278433086e-01
2.483145584427433050e-01
2.483063411569581547e-01
2.482980989705048103e-01
2.482898367774133419e-01
2.482815545776837496e-01
2.482732523713160333e-01
2.482649301583101931e-01
2.482565879386662289e-01
2.482482257123841407e-01
2.482398434794639286e-01
2.482314462531576282e-01
2.482230240188840753e-01
2.482145817779723984e-01
2.482061195304225976e-01
2.481976372762346728e-01
2.481891350154086240e-01
2.481806127479444513e-01
2.481720704738421546e-01
2.481635081931017339e-01
2.481549310262742836e-01
2.481463287441805221e-01
2.481377064554486367e-01
2.481290641600786273e-01
2.481204018580704940e-01
2.481117195494242367e-01
2.481030172341398554e-01
2.480942949122173502e-01
2.480855525836567210e-01
2.480767954763081207e-01
2.480680131463941507e-01
2.480592108098420567e-01
2.480503884666518388e-01
2.480415461168234970e-01
2.480326837603570311e-01
2.480238013972524413e-01
2.480148990275097276e-01
2.480059766511288899e-01
2.479970396032591395e-01
2.479880772255249610e-01
2.479790948411526585e-01
2.479700924501422321e-01
2.479610700524936817e-01
2.479520276482070074e-01
2.479429652372822090e-01
2.479338828197192868e-01
2.479247803955182405e-01
2.479156634071273402e-01
2.479065209815729531e-01
2.478973585493804421e-01
2.478881761105498072e-01
2.478789736650810482e-01
2.478697512129741654e-01
2.478605087542291585e-01
2.478512462888460277e-01
2.478419638168247729e-01
2.478326668879127226e-01
2.478233444145381270e-01
2.478140019345254075e-01
2.478046394478745640e-01
2.477952569545855965e-01
2.477858544546585051e-01
2.477764319480932897e-01
2.477669894348899504e-01
2.477575269150484871e-01
2.477480500456152868e-01
2.477385475244204827e-01
2.477290249965875546e-01
2.477194824621165026e-01
2.477099199210073266e-01
2.477003373732600267e-01
2.476907348188746028e-01
2.476811122578510549e-01
2.476714696901893831e-01
2.476618128802350327e-01
2.476521303112200201e-01
2.476424277355668835e-01
2.476327051532756229e-01
2.476229625643462384e-01
2.476131999687787300e-01
2.476034173665730975e-01
2.475936147577293411e-01
2.475837921422474608e-01
2.475739553917719604e-01
2.475640927749367393e-01
2.475542101514633941e-01
2.475443075213519251e-01
2.475343848846023320e-01
2.475244422412146150e-01
2.475144795911887741e-01
2.475044969345248091e-01
2.474944942712227203e-01
2.474844775802260699e-01
2.474744349155706402e-01
2.474643722442770866e-01
2.474542895663454090e-01
2.474441868817756074e-01
2.474340641905676819e-01
2.474239214927216324e-01
2.474137587882374589e-01
2.474035760771151615e-01
2.473933794455973612e-01
2.473831567331217229e-01
2.473729140140079608e-01
2.473626512882560746e-01
2.473523685558660645e-01
2.473420658168379305e-01
2.473317430711716725e-01
2.473214003188672905e-01
2.473110375599247845e-01
2.473006609878858342e-01
2.472902582275899874e-01
2.472798354606560167e-01
2.472693926870839221e-01
2.472589299068737034e-01
2.472484471200253608e-01
2.472379443265388943e-01
2.472274215264143038e-01
2.472168787196515893e-01
2.472063222070914890e-01
2.471957393989754337e-01
2.471851365842212545e-01
2.471745137628289513e-01
2.471638709347985241e-01
2.471532081001299730e-01
2.471425252588232979e-01
2.471318224108784989e-01
2.471210995562955759e-01
2.471103631032143255e-01
2.470996002472780617e-01
2.470888173847036740e-01
2.470780145154911622e-01
2.470671916396405265e-01
2.470563487571517669e-01
2.470454858680248833e-01
2.470346029722598757e-01
2.470237000698567442e-01
2.470127836762543438e-01
2.470018407724978715e-01
2.469908778621032752e-01
2.469798949450705550e-01
2.469688920213997108e-01
2.469578690910907426e-01
2.469468261541436505e-01
2.469357632105584344e-01
2.469246802603350943e-01
2.469135839262115439e-01
2.469024609746348631e-01
2.468913180164200583e-01
2.468801550515671295e-01
2.468689720800760767e-01
2.468577691019469000e-01
2.468465461171795994e-01
2.468353031257741748e-01
2.468240401277306262e-01
2.468127638530859258e-01
2.468014608536890364e-01
2.467901378476540231e-01
2.467787948349808858e-01
2.467674318156696245e-01
2.467560487897202393e-01
2.467446457571327301e-01
2.467332227179070969e-01
2.467217796720433398e-01
2.467103234568774894e-01
2.466988404096603915e-01
2.466873373558051696e-01
2.466758142953118238e-01
2.466642712281803540e-01
2.466527081544107602e-01
2.466411250740030425e-01
2.466295219869572009e-01
2.466178988932732352e-01
2.466062557929511456e-01
2.465945996425489284e-01
2.465829165408734980e-01
2.465712134325599436e-01
2.465594903176082653e-01
2.465477471960184630e-01
2.465359840677905368e-01
2.465242009329244866e-01
2.465123977914203124e-01
2.465005746432780143e-01
2.464887385523546470e-01
2.464768754028590081e-01
2.464649922467252452e-01
2.464530890839533583e-01
2.464411659145433475e-01
2.464292227384952128e-01
2.464172595558089540e-01
2.464052763664845713e-01
2.463932731705220647e-01
2.463812571390775474e-01
2.463692139417617000e-01
2.463571507378077285e-01
2.463450675272156332e-01
2.463329643099854138e-01
2.463208410861170705e-01
2.463086978556106033e-01
2.462965346184660120e-01
2.462843513746832969e-01
2.462721554027176296e-01
2.462599321575815736e-01
2.462476889058073937e-01
2.462354256473950898e-01
2.462231423823446619e-01
2.462108391106561101e-01
2.461985158323294343e-01
2.461861725473646345e-01
2.461738092557617108e-01
2.461614333432748936e-01
2.461490300503186290e-01
2.461366067507242406e-01
2.461241634444917281e-01
2.461117001316210917e-01
2.460992168121123314e-01
2.460867134859654470e-01
2.460741901531804388e-01
2.460616468137573065e-01
2.460490909607493393e-01
2.460365076199728662e-01
2.460239042725582692e-01
2.460112809185055482e-01
2.459986375578147033e-01
2.459859741904857344e-01
2.459732908165186416e-01
2.459605874359134248e-01
2.459478640486700840e-01
2.459351282551409668e-01
2.459223648665442852e-01
2.459095814713094796e-01
2.458967780694365501e-01
2.458839546609254967e-01
2.458711112457763193e-01
2.458582478239890179e-01
2.458453643955635926e-01
2.458324609605000433e-01
2.458195452264497760e-01
2.458066017900328859e-01
2.457936383469778718e-01
2.457806548972847338e-01
2.457676514409534718e-01
2.457546279779840859e-01
2.457415845083765760e-01
2.457285210321309421e-01
2.457154375492471843e-01
2.457023418746757670e-01
2.456892183904386684e-01
2.456760748995634458e-01
2.456629114020500992e-01
2.456497278978986287e-01
2.456365243871090343e-01
2.456233008696813158e-01
2.456100573456154734e-01
2.455967938149115071e-01
2.455835181998189398e-01
2.455702146677616327e-01
2.455568911290662015e-01
2.455435475837326464e-01
2.455301840317609674e-01
2.455168004731511644e-01
2.455033969079032374e-01
2.454899733360171865e-01
2.454765297574930116e-01
2.454630742018792944e-01
2.454495906220017787e-01
2.454360870354861390e-01
2.454225634423323754e-01
2.454090198425404878e-01
2.453954562361104763e-01
2.453818726230423408e-01
2.453682690033360814e-01
2.453546453769916980e-01
2.453410098808568307e-01
2.453273462531591065e-01
2.453136626188232583e-01
2.452999589778492862e-01
2.452862353302371901e-01
2.452724916759869700e-01
2.452587280150986260e-01
2.452449443475721580e-01
2.452311406734075661e-01
2.452173252367515488e-01
2.452034815612336160e-01
2.451896178790775593e-01
2.451757341902833787e-01
2.451618304948510740e-01
2.451479067927806454e-01
2.451339630840720929e-01
2.451199993687254164e-01
2.451060156467406159e-01
2.450920202695634487e-01
2.450779965462253074e-01
2.450639528162490421e-01
2.450498890796346529e-01
2.450358053363821398e-01
2.450217015864915027e-01
2.450075778299627416e-01
2.449934340667958566e-01
2.449792702969908476e-01
2.449650949792925303e-01
2.449508912081341805e-01
2.449366674303377067e-01
2.449224236459031090e-01
2.449081598548303873e-01
2.448938760571195417e-01
2.448795722527705720e-01
2.448652484417834785e-01
2.448509046241582610e-01
2.448365493659387937e-01
2.448221655469602354e-01
2.448077617213435531e-01
2.447933378890887468e-01
2.447788940501958166e-01
2.447644302046647624e-01
2.447499463524955843e-01
2.447354424936882822e-01
2.447209186282428561e-01
2.447063834295022389e-01
2.446918195627034720e-01
2.446772356892665812e-01
2.446626318091915664e-01
2.446480079224784276e-01
2.446333640291271649e-01
2.446187001291377783e-01
2.446040162225102677e-01
2.445893123092446331e-01
2.445745971699828658e-01
2.445598532553638904e-01
2.445450893341067911e-01
2.445303054062115677e-01
2.445155014716782205e-01
2.445006775305067492e-01
2.444858335826971540e-01
2.444709696282494349e-01
2.444560856671635918e-01
2.444411905873806745e-01
2.444262666249414906e-01
2.444113226558641827e-01
2.443963586801487509e-01
2.443813746977951951e-01
2.443663707088035153e-01
2.443513467131737116e-01
2.443363027109057839e-01
2.443212387019997323e-01
2.443061636816956650e-01
2.442910596714362725e-01
2.442759356545387561e-01
2.442607916310031158e-01
2.442456276008293514e-01
2.442304435640174631e-01
2.442152395205674509e-01
2.442000154704793147e-01
2.441847714137530545e-01
2.441695164529278372e-01
2.441542323948482363e-01
2.441389283301305113e-01
2.441236042587746624e-01
2.441082601807806896e-01
2.440928960961485927e-01
2.440775120048783720e-01
2.440621079069700272e-01
2.440466838024235585e-01
2.440312489010771912e-01
2.440157847951773817e-01
2.440003006826394483e-01
2.439847965634633908e-01
2.439692724376492095e-01
2.439537283051969041e-01
2.439381641661064748e-01
2.439225800203779215e-01
2.439069758680112443e-01
2.438913610261437270e-01
2.438757168724237090e-01
2.438600527120655670e-01
2.438443685450693010e-01
2.438286643714349111e-01
2.438129401911623972e-01
2.437971960042517594e-01
2.437814318107029976e-01
2.437656476105161119e-01
2.437498528281274446e-01
2.437340286265872180e-01
2.437181844184088675e-01
2.437023202035923930e-01
2.436864359821377946e-01
2.436705317540450721e-01
2.436546075193142258e-01
2.436386632779452555e-01
2.436226990299381612e-01
2.436067147752929429e-01
2.435907200576679088e-01
2.435746958016693497e-01
2.435586515390326667e-01
2.435425872697578598e-01
2.435265029938449288e-01
2.435103987112938739e-01
2.434942744221046951e-01
2.434781301262773923e-01
2.434619658238119655e-01
2.434457911656657814e-01
2.434295868618470138e-01
2.434133625513901222e-01
2.433971182342951067e-01
2.433808539105619673e-01
2.433645695801907038e-01
2.433482652431813165e-01
2.433319408995338051e-01
2.433155965492481698e-01
2.432992419505808357e-01
2.432828575989418596e-01
2.432664532406647595e-01
2.432500288757495355e-01
2.432335845041961875e-01
2.432171201260047155e-01
2.432006357411751196e-01
2.431841313497073997e-01
2.431676069516015559e-01
2.431510724124130718e-01
2.431345080129538871e-01
2.431179236068565785e-01
2.431013191941211460e-01
2.430846947747475895e-01
2.430680503487359090e-01
2.430513859160861045e-01
2.430347014767981761e-01
2.430179970308721238e-01
2.430012825511624897e-01
2.429845381038830965e-01
2.429677736499655794e-01
2.429509891894099383e-01
2.429341847222161732e-01
2.429173602483842842e-01
2.429005157679142712e-01
2.428836512808061343e-01
2.428667667870598734e-01
2.428498723668290893e-01
2.428329478717294876e-01
2.428160033699917619e-01
2.427990388616159123e-01
2.427820543466019387e-01
2.427650498249498412e-01
2.427480252966596197e-01
2.427309807617312742e-01
2.427139162201648048e-01
2.426968418594128707e-01
2.426797373164930605e-01
2.426626127669351263e-01
2.426454682107390681e-01
2.426283036479048860e-01
2.426111190784325800e-01
2.425939145023221499e-01
2.425766899195735959e-01
2.425594453301869180e-01
2.425421910289138339e-01
2.425249064381738151e-01
2.425076018407956724e-01
2.424902772367794057e-01
2.424729326261250151e-01
2.424555680088325005e-01
2.424381833849018619e-01
2.424207787543330994e-01
2.424033541171262129e-01
2.423859198753319788e-01
2.423684552367717515e-01
2.423509705915734003e-01
2.423334659397369251e-01
2.423159412812623259e-01
2.422983966161496028e-01
2.422808319443987557e-01
2.422632472660097847e-01
2.422456425809826897e-01
2.422280283986673055e-01
2.422103837122868697e-01
2.421927190192683099e-01
2.421750343196116262e-01
2.421573296133168185e-01
2.421396049003838868e-01
2.421218601808128312e-01
2.421040954546036517e-01
2.420863107217563481e-01
2.420685165989198140e-01
2.420506918647191696e-01
2.420328471238804013e-01
2.420149823764035091e-01
2.419970976222884929e-01
2.419791928615353527e-01
2.419612680941440885e-01
2.419433233201147004e-01
2.419253585394471884e-01
2.419073844760895042e-01
2.418893796940686514e-01
2.418713549054096745e-01
2.418533101101125737e-01
2.418352453081773490e-01
2.418171604996040003e-01
2.417990556843925276e-01
2.417809308625429310e-01
2.417627860340552104e-01
2.417446320301763762e-01
2.417264472003353148e-01
2.417082423638561295e-01
2.416900175207388202e-01
2.416717726709833869e-01
2.416535078145898296e-01
2.416352229515581485e-01
2.416169180818883433e-01
2.415985932055804142e-01
2.415802592611804300e-01
2.415618943835191601e-01
2.415435094992197662e-01
2.415251046082822484e-01
2.415066797107066066e-01
2.414882348064928408e-01
2.414697698956409511e-01
2.414512849781509374e-01
2.414327800540227997e-01
2.414142661691016656e-01
2.413957212436201871e-01
2.413771563115005847e-01
2.413585713727428583e-01
2.413399664273470080e-01
2.413213414753130337e-01
2.413026965166409354e-01
2.412840315513307132e-01
2.412653465793823671e-01
2.412466527539400829e-01
2.412279277806383959e-01
2.412091828006985850e-01
2.411904178141206501e-01
2.411716328209045912e-01
2.411528278210504084e-01
2.411340028145581016e-01
2.411151578014276708e-01
2.410962927816591161e-01
2.410774190156956820e-01
2.410585139945737865e-01
2.410395889668137670e-01
2.410206439324156236e-01
2.410016788913793562e-01
2.409826938437049648e-01
2.409636887893924495e-01
2.409446637284418102e-01
2.409256186608530470e-01
2.409065649543684628e-01
2.408874798854263588e-01
2.408683748098461308e-01
2.408492497276277788e-01
2.408301046387713029e-01
2.408109395432767030e-01
2.407917544411439792e-01
2.407725493323731314e-01
2.407533242169641596e-01
2.407340905699584255e-01
2.407148254531961129e-01
2.406955403297956764e-01
2.406762351997571159e-01
2.406569100630804314e-01
2.406375649197656230e-01
2.406181997698126906e-01
2.405988146132216343e-01
2.405794094499924540e-01
2.405599958624655699e-01
2.405405506978830488e-01
2.405210855266624037e-01
2.405016003488036347e-01
2.404820951643067417e-01
2.404625699731717248e-01
2.404430247753985839e-01
2.404234595709873190e-01
2.404038743599379302e-01
2.403842808318898960e-01
2.403646556194871664e-01
2.403450104004463128e-01
2.403253451747673353e-01
2.403056599424502338e-01
2.402859547034950083e-01
2.402662294579016589e-01
2.402464842056701855e-01
2.402267189468005881e-01
2.402069454782314040e-01
2.401871402180084658e-01
2.401673149511474037e-01
2.401474696776482176e-01
2.401276043975109076e-01
2.401077191107354736e-01
2.400878138173219156e-01
2.400678885172702337e-01
2.400479432105804278e-01
2.400279898014900937e-01
2.400080044934469470e-01
2.399879991787656763e-01
2.399679738574462817e-01
2.399479285294887632e-01
2.399278631948931206e-01
2.399077778536593542e-01
2.398876725057874637e-01
2.398675471512774493e-01
2.398474138016659651e-01
2.398272484458026099e-01
2.398070630833011307e-01
2.397868577141615276e-01
2.397666323383838005e-01
2.397463869559679495e-01
2.397261215669139744e-01
2.397058361712218755e-01
2.396855307688916525e-01
2.396652053599233057e-01
2.396448720750754546e-01
2.396245066647537669e-01
2.396041212477939553e-01
2.395837158241960196e-01
2.395632903939599601e-01
2.395428449570857765e-01
2.395223795135734690e-01
2.395018940634230376e-01
2.394813886066344821e-01
2.394608753812654811e-01
2.394403299231235849e-01
2.394197644583435647e-01
2.393991789869254205e-01
2.393785735088691524e-01
2.393579480241747603e-01
2.393373025328422443e-01
2.393166370348716043e-01
2.392959515302628404e-01
2.392752583643726894e-01
2.392545328584105846e-01
2.392337873458103559e-01
2.392130218265720032e-01
2.391922363006955266e-01
2.391714307681809260e-01
2.391506052290282014e-01
2.391297596832373529e-01
2.391088941308083804e-01
2.390880210243970794e-01
2.390671154706147661e-01
2.390461899101943288e-01
2.390252443431357676e-01
2.390042787694390825e-01
2.389832931891042733e-01
2.389622876021313402e-01
2.389412620085202832e-01
2.389202164082711022e-01
2.388991633613386512e-01
2.388780777597361293e-01
2.388569721514954836e-01
2.388358465366167138e-01
2.388147009150998201e-01
2.387935352869448025e-01
2.387723496521516608e-01
2.387511440107203953e-01
2.387299183626510057e-01
2.387086853751974047e-01
2.386874197257746744e-01
2.386661340697138201e-01
2.386448284070148418e-01
2.386235027376777396e-01
2.386021570617025134e-01
2.385807913790891632e-01
2.385594056898376891e-01
2.385379999939480911e-01
2.385165870659733400e-01
2.384951413687304012e-01
2.384736756648493383e-01
2.384521899543301515e-01
2.384306842371728408e-01
2.384091585133774061e-01
2.383876127829438474e-01
2.383660470458721647e-01
2.383444613021623582e-01
2.383228684336664571e-01
2.383012426886033097e-01
2.382795969369020384e-01
2.382579311785626430e-01
2.382362454135851237e-01
2.382145396419694805e-01
2.381928138637157133e-01
2.381710680788238221e-01
2.381493022872938070e-01
2.381275294782767560e-01
2.381057236853934000e-01
2.380838978858719202e-01
2.380620520797123163e-01
2.380401862669145885e-01
2.380183004474787367e-01
2.379963946214047610e-01
2.379744687886926613e-01
2.379525229493424376e-01
2.379305701998042366e-01
2.379085843591006721e-01
2.378865785117589837e-01
2.378645526577791713e-01
2.378425067971612350e-01
2.378204409299051747e-01
2.377983550560109904e-01
2.377762491754786822e-01
2.377541232883082500e-01
2.377319905982488990e-01
2.377098247097251260e-01
2.376876388145632291e-01
2.376654329127632082e-01
2.376432070043250633e-01
2.376209610892487945e-01
2.375986951675344017e-01
2.375764092391818849e-01
2.375541033041912442e-01
2.375317906736107432e-01
2.375094447372667616e-01
2.374870787942846562e-01
2.374646928446644267e-01
2.374422868884060733e-01
2.374198609255095960e-01
2.373974149559749947e-01
2.373749489798022694e-01
2.373524629969914201e-01
2.373299704258897691e-01
2.373074444417255791e-01
2.372848984509232650e-01
2.372623324534828271e-01
2.372397464494042651e-01
2.372171404386875793e-01
2.371945144213327694e-01
2.371718683973398356e-01
2.371492023667087778e-01
2.371265298550859768e-01
2.371038238231015782e-01
2.370810977844790557e-01
2.370583517392184092e-01
2.370355856873196387e-01
2.370127996287827443e-01
2.369899935636077259e-01
2.369671674917945836e-01
2.369443214133433173e-01
2.369214689611993663e-01
2.368985828813947592e-01
2.368756767949520281e-01
2.368527507018711731e-01
2.368298046021521941e-01
2.368068384957950911e-01
2.367838523827998642e-01
2.367608462631665134e-01
2.367378201368950386e-01
2.367147877442299375e-01
2.366917216166051219e-01
2.366686354823421823e-01
2.366455293414411187e-01
2.366224031939019312e-01
2.365992570397246197e-01
2.365760908789091843e-01
2.365529047114556249e-01
2.365296985373639416e-01
2.365064862041776905e-01
2.364832400287326664e-01
2.364599738466495182e-01
2.364366876579282462e-01
2.364133814625688501e-01
2.363900552605713301e-01
2.363667090519356861e-01
2.363433428366619182e-01
2.363199566147500263e-01
2.362965643410426253e-01
2.362731381177773926e-01
2.362496918878740360e-01
2.362262256513325553e-01
2.362027394081529508e-01
2.361792331583352222e-01
2.361557069018793698e-01
2.361321606387853933e-01
2.361085943690532929e-01
2.360850221548247418e-01
2.360614158837393006e-01
2.360377896060157354e-01
2.360141433216540463e-01
2.359904770306542332e-01
2.359667907330162961e-01
2.359430844287402351e-01
2.359193581178260501e-01
2.358956118002737412e-01
2.358718596455240402e-01
2.358480733266183904e-01
2.358242670010746167e-01
2.358004406688927190e-01
2.357765943300726974e-01
2.357527279846145518e-01
2.357288416325182823e-01
2.357049352737838888e-01
2.356810089084113713e-01
2.356570768131405202e-01
2.356331104464146620e-01
2.356091240730506797e-01
2.355851176930485735e-01
2.355610913064083434e-01
2.355370449131299893e-01
2.355129785132135112e-01
2.354888921066589091e-01
2.354647856934661831e-01
2.354406736576741821e-01
2.354165272431281153e-01
2.353923608219439245e-01
2.353681743941216098e-01
2.353439679596611711e-01
2.353197415185626085e-01
2.352954950708259219e-01
2.352712286164511113e-01
2.352469421554381768e-01
2.352226501791250257e-01
2.351983237167587504e-01
2.351739772477543511e-01
2.351496107721118278e-01
2.351252242898311806e-01
2.351008178009124094e-01
2.350763913053555143e-01
2.350519448031604952e-01
2.350274782943273522e-01
2.350030063774930511e-01
2.349784998673065672e-01
2.349539733504819594e-01
2.349294268270192276e-01
2.349048602969183719e-01
2.348802737601793922e-01
2.348556672168022885e-01
2.348310406667870609e-01
2.348063941101337093e-01
2.347817275468422338e-01
2.347570556947715659e-01
2.347323491301267495e-01
2.347076225588438092e-01
2.346828759809227449e-01
2.346581093963635567e-01
2.346333228051662445e-01
2.346085162073308084e-01
2.345836896028572482e-01
2.345588429917455642e-01
2.345339911991537463e-01
2.345091045866887214e-01
2.344841979675855725e-01
2.344592713418442997e-01
2.344343247094649030e-01
2.344093580704473823e-01
2.343843714247917376e-01
2.343593647724979689e-01
2.343343381135660763e-01
2.343093063804531084e-01
2.342842397201678750e-01
2.342591530532445177e-01
2.342340463796830363e-01
2.342089196994834310e-01
2.341837730126457018e-01
2.341586063191698486e-01
2.341334196190558714e-01
2.341082129123037703e-01
2.340830012386696524e-01
2.340577545305642104e-01
2.340324878158206445e-01
2.340072010944389547e-01
2.339818943664191409e-01
2.339565676317612031e-01
2.339312208904651413e-01
2.339058541425309556e-01
2.338804673879586460e-01
2.338550757738033781e-01
2.338296490178777276e-01
2.338042022553139532e-01
2.337787354861120548e-01
2.337532487102720324e-01
2.337277419277938861e-01
2.337022151386776159e-01
2.336766683429232216e-01
2.336511015405307035e-01
2.336255299858542855e-01
2.335999231821084265e-01
2.335742963717244436e-01
2.335486495547023367e-01
2.335229827310421058e-01
2.334972959007437510e-01
2.334715890638072722e-01
2.334458622202326694e-01
2.334201153700199427e-01
2.333943638748223748e-01
2.333685770232563073e-01
2.333427701650521158e-01
2.333169433002098003e-01
2.332910964287293609e-01
2.332652295506107976e-01
2.332393426658541102e-01
2.332134357744592990e-01
2.331875088764263637e-01
2.331615774407076458e-01
2.331356105413213697e-01
2.331096236352969697e-01
2.330836167226344458e-01
2.330575898033337978e-01
2.330315428773950259e-01
2.330054759448181301e-01
2.329793890056031103e-01
2.329532820597499665e-01
2.329271706835100986e-01
2.329010237363036140e-01
2.328748567824590054e-01
2.328486698219762729e-01
2.328224628548554165e-01
2.327962358810964361e-01
2.327699889006993317e-01
2.327437219136641033e-01
2.327174349199907510e-01
2.326911436032297331e-01
2.326648166082030400e-01
2.326384696065382229e-01
2.326121025982352819e-01
2.325857155832942169e-01
2.325593085617150280e-01
2.325328815334977151e-01
2.325064344986422782e-01
2.324799674571487174e-01
2.324534961998665494e-01
2.324269891570196478e-01
2.324004621075346222e-01
2.323739150514114726e-01
2.323473479886501991e-01
2.323207609192508016e-01
2.322941538432132802e-01
2.322675267605376348e-01
2.322408796712238654e-01
2.322142284734205475e-01
2.321875413827534373e-01
2.321608342854482032e-01
2.321341071815048451e-01
2.321073600709233631e-01
2.320805929537037571e-01
2.320538058298460271e-01
2.320269986993501732e-01
2.320001715622161953e-01
2.319733404238917274e-01
2.319464732854044087e-01
2.319195861402789660e-01
2.318926789885153994e-01
2.318657518301137088e-01
2.318388046650738943e-01
2.318118374933959558e-01
2.317848503150798933e-01
2.317578431301257069e-01
2.317308320512800890e-01
2.317037848649725618e-01
2.316767176720269106e-01
2.316496304724431354e-01
2.316225232662212363e-01
2.315953960533612133e-01
2.315682488338630662e-01
2.315410816077267953e-01
2.315138943749524003e-01
2.314867033555856324e-01
2.314594761214578966e-01
2.314322288806920369e-01
2.314049616332880532e-01
2.313776743792459456e-01
2.313503671185657140e-01
2.313230398512473585e-01
2.312956925772908789e-01
2.312683252966962755e-01
2.312409543368083575e-01
2.312135470548604133e-01
2.311861197662743450e-01
2.311586724710501528e-01
2.311312051691878366e-01
2.311037178606873965e-01
2.310762105455488324e-01
2.310486832237721444e-01
2.310211358953573324e-01
2.309935849949482645e-01
2.309659976651801117e-01
2.309383903287738349e-01
2.309107629857294341e-01
2.308831156360469095e-01
2.308554482797262608e-01
2.308277609167674882e-01
2.308000535471705916e-01
2.307723261709355711e-01
2.307445953300053532e-01
2.307168279524169918e-01
2.306890405681905065e-01
2.306612331773258973e-01
2.306334057798231640e-01
2.306055583756823069e-01
2.305776909649033257e-01
2.305498035474862206e-01
2.305218961234309916e-01
2.304939853419796236e-01
2.304660379165710538e-01
2.304380704845243599e-01
2.304100830458395421e-01
2.303820756005166004e-01
2.303540481485555347e-01
2.303260006899563450e-01
2.302979332247190314e-01
2.302698457528435938e-01
2.302417550308710759e-01
2.302136275576422975e-01
2.301854800777753951e-01
2.301573125912703688e-01
2.301291250981272185e-01
2.301009175983459443e-01
2.300726900919265461e-01
2.300444425788690239e-01
2.300161750591733778e-01
2.299879043966797099e-01
2.299595968756307229e-01
2.299312693479436120e-01
2.299029218136183772e-01
2.298745542726550184e-01
2.298461667250535356e-01
2.298177591708139289e-01
2.297893316099361982e-01
2.297608840424203436e-01
2.297324334394055256e-01
2.297039458705363302e-01
2.296754382950290108e-01
2.296469107128835674e-01
2.296183631241000001e-01
2.295897955286783088e-01
2.295612079266184935e-01
2.295326003179205543e-01
2.295039727025844911e-01
2.294753421590485232e-01
2.294466745423591192e-01
2.294179869190315912e-01
2.293892792890659393e-01
2.293605516524621635e-01
2.293318040092202637e-01
2.293030363593402399e-01
2.292742487028220921e-01
2.292454410396658204e-01
2.292166305556087025e-01
2.291877828910990900e-01
2.291589152199513535e-01
2.291300275421654931e-01
2.291011198577415087e-01
2.290721921666794003e-01
2.290432444689791680e-01
2.290142767646408117e-01
2.289852890536643315e-01
2.289562813360497273e-01
2.289272709167562425e-01
2.288982231977882975e-01
2.288691554721822286e-01
2.288400677399380356e-01
2.288109600010557187e-01
2.287818322555352779e-01
2.287526845033767131e-01
2.287235167445800244e-01
2.286943289791452116e-01
2.286651386193305768e-01
2.286359108525424233e-01
2.286066630791161458e-01
2.285773952990517444e-01
2.285481075123492190e-01
2.285187997190085696e-01
2.284894719190297963e-01
2.284601241124128990e-01
2.284307562991578777e-01
2.284013859988220929e-01
2.283719781842137309e-01
2.283425503629672448e-01
2.283131025350826349e-01
2.282836347005599009e-01
2.282541468593990430e-01
2.282246390116000612e-01
2.281951111571629554e-01
2.281655632960877256e-01
2.281360130552307908e-01
2.281064251928022202e-01
2.280768173237355256e-01
2.280471894480307071e-01
2.280175415656877647e-01
2.279878736767066982e-01
2.279581857810875078e-01
2.279284778788301935e-01
2.278987499699347552e-01
2.278690197885566704e-01
2.278392518783078913e-01
2.278094639614209882e-01
2.277796560378959612e-01
2.277498281077328102e-01
2.277199801709315352e-01
2.276901122274921363e-01
2.276602242774146134e-01
2.276303163206989666e-01
2.276004061987997318e-01
2.275704582407307441e-01
2.275404902760236325e-01
2.275105023046783970e-01
2.274804943266950374e-01
2.274504663420735540e-01
2.274204183508139465e-01
2.273903503529162151e-01
2.273602623483803598e-01
2.273301722859599749e-01
2.273000442800707788e-01
2.272698962675434586e-01
2.272397282483780145e-01
2.272095402225744465e-01
2.271793321901327545e-01
2.271491041510529385e-01
2.271188561053349986e-01
2.270885880529789347e-01
2.270583180500373999e-01
2.270280099963279952e-01
2.269976819359804665e-01
2.269673338689948139e-01
2.269369657953710373e-01
2.269065777151091368e-01
2.268761696282091123e-01
2.268457415346709638e-01
2.268152934344946914e-01
2.267848434910320066e-01
2.267543553895023933e-01
2.267238472813346561e-01
2.266933191665287950e-01
2.266627710450848099e-01
2.266322029170027008e-01
2.266016147822824678e-01
2.265710066409241108e-01
2.265403784929276298e-01
2.265097486089437950e-01
2.264790804595939733e-01
2.264483923036060276e-01
2.264176841409799579e-01
2.263869559717157642e-01
2.263562077958134466e-01
2.263254396132730051e-01
2.262946514240944396e-01
2.262638432282777501e-01
2.262330334037727653e-01
2.262021852066027350e-01
2.261713170027945807e-01
2.261404287923483025e-01
2.261095205752639004e-01
2.260785923515413742e-01
2.260476441211807241e-01
2.260166758841819501e-01
2.259856876405450521e-01
2.259546978755189173e-01
2.259236696305286785e-01
2.258926213789003157e-01
2.258615531206338289e-01
2.258304648557292182e-01
2.257993565841864836e-01
2.257682283060056250e-01
2.257370800211866424e-01
2.257059117297295359e-01
2.256747420241822510e-01
2.256435337313718037e-01
2.256123054319232324e-01
2.255810571258365371e-01
2.255497888131117179e-01
2.255185004937487747e-01
2.254871921677477076e-01
2.254558638351085165e-01
2.254245154958312014e-01
2.253931658497627666e-01
2.253617775091321107e-01
2.253303691618633309e-01
2.252989408079564271e-01
2.252674924474113993e-01
2.252360240802282476e-01
2.252045357064069719e-01
2.251730273259475723e-01
2.251414989388500487e-01
2.251099693522604639e-01
2.250784009638095995e-01
2.250468125687206111e-01
2.250152041669934988e-01
2.249835757586282625e-01
2.249519273436249023e-01
2.249202589219834181e-01
2.248885704937038099e-01
2.248568620587860778e-01
2.248251525316753430e-01
2.247934040954042700e-01
2.247616356524950731e-01
2.247298472029477523e-01
2.246980387467623075e-01
2.246662102839387387e-01
2.246343618144770460e-01
2.246024933383772293e-01
2.245706048556392886e-01
2.245387153880074038e-01
2.245067869039161224e-01
2.244748384131867169e-01
2.244428699158191876e-01
2.244108814118135342e-01
2.243788729011697569e-01
2.243468443838878557e-01
2.243147958599678304e-01
2.242827273294096813e-01
2.242506579212566464e-01
2.242185493893451564e-01
2.241864208507955425e-01
2.241542723056078046e-01
2.241221037537819427e-01
2.240899151953179569e-01
2.240577066302158471e-01
2.240254780584756134e-01
2.239932294800972556e-01
2.239609801314230708e-01
2.239286915516913723e-01
2.238963829653215498e-01
2.238640543723136034e-01
2.238317057726675330e-01
2.237993371663833386e-01
2.237669485534610203e-01
2.237345399339005780e-01
2.237021113077020118e-01
2.236696820185066770e-01
2.236372133909547699e-01
2.236047247567647389e-01
2.235722161159365839e-01
2.235396874684703050e-01
2.235071388143659021e-01
2.234745701536233753e-01
2.234419814862427245e-01
2.234093728122239497e-01
2.233767635825074649e-01
2.233441149071353493e-01
2.233114462251251098e-01
2.232787575364767463e-01
2.232460488411902588e-01
2.232133201392656474e-01
2.231805714307029120e-01
2.231478027155020527e-01
2.231150139936630694e-01
2.230822248234254346e-01
2.230493961002331105e-01
2.230165473704026624e-01
2.229836786339340904e-01
2.229507898908273944e-01
2.229178811410825745e-01
2.228849523846996306e-01
2.228520036216785627e-01
2.228190348520193709e-01
2.227860657412605860e-01
2.227530569702480534e-01
2.227200281925973968e-01
2.226869794083086163e-01
2.226539106173817117e-01
2.226208218198166833e-01
2.225877130156135308e-01
2.225545842047722545e-01
2.225214353872928541e-01
2.224882665631753298e-01
2.224550975171801781e-01
2.224218886917093130e-01
2.223886598596003239e-01
2.223554110208532109e-01
2.223221421754679739e-01
2.222888533234446129e-01
2.222555444647831280e-01
2.222222155994835191e-01
2.221888667275457863e-01
2.221555177410294846e-01
2.221221288677384109e-01
2.220887199878092133e-01
2.220552911012418917e-01
2.220218422080364462e-01
2.219883733081928767e-01
2.219548844017111833e-01
2.219213754885913659e-01
2.218878465688334245e-01
2.218543176417959728e-01
2.218207487206846906e-01
2.217871597929352845e-01
2.217535508585477544e-01
2.217199219175221003e-01
2.216862729698583223e-01
2.216526040155564203e-01
2.216189150546163944e-01
2.215852060870382445e-01
2.215514972194796428e-01
2.215177482505481521e-01
2.214839792749785374e-01
2.214501902927707988e-01
2.214163813039249362e-01
2.213825523084409497e-01
2.213487033063188392e-01
2.213148342975586047e-01
2.212809452821602463e-01
2.212470564740804946e-01
2.212131274573287953e-01
2.211791784339389721e-01
2.211452094039110250e-01
2.211112203672449539e-01
2.210772113239407588e-01
2.210431822739984398e-01
2.210091332174179968e-01
2.209750641541994298e-01
2.209409954055985281e-01
2.209068863410266204e-01
2.208727572698165886e-01
2.208386081919684329e-01
2.208044391074821533e-01
2.207702500163577497e-01
2.207360409185952221e-01
2.207018118141945706e-01
2.206675627031557951e-01
2.206333140140337434e-01
2.205990249016416271e-01
2.205647157826113869e-01
2.205303866569430227e-01
2.204960375246365345e-01
2.204616683856919224e-01
2.204272792401091863e-01
2.203928700878883262e-01
2.203584409290293422e-01
2.203240122993861405e-01
2.202895431391738157e-01
2.202550539723233669e-01
2.202205447988347942e-01
2.201860156187080975e-01
2.201514664319432768e-01
2.201168972385403322e-01
2.200823080384992636e-01
2.200476988318200711e-01
2.200130902616557194e-01
2.199784410536231860e-01
2.199437718389525287e-01
2.199090826176437474e-01
2.198743733896968422e-01
2.198396441551118130e-01
2.198048949138886599e-01
2.197701256660273827e-01
2.197353364115279817e-01
2.197005479008424800e-01
2.196657186449897381e-01
2.196308693824988723e-01
2.195960001133698825e-01
2.195611108376027687e-01
2.195262015551975310e-01
2.194912722661541693e-01
2.194563229704726837e-01
2.194213536681530741e-01
2.193863852169464224e-01
2.193513759132734720e-01
2.193163466029623976e-01
2.192812972860131993e-01
2.192462279624258770e-01
2.192111386322004307e-01
2.191760292953368605e-01
2.191408999518351663e-01
2.191057506016953482e-01
2.190706022099675465e-01
2.190354128584743876e-01
2.190002035003431047e-01
2.189649741355736978e-01
2.189297247641661670e-01
2.188944553861205122e-01
2.188591660014367335e-01
2.188238566101148308e-01
2.187885272121548041e-01
2.187531988799058524e-01
2.187178294805924850e-01
2.186824400746409935e-01
2.186470306620513782e-01
2.186116012428236388e-01
2.185761518169577755e-01
2.185406823844537882e-01
2.185051929453116770e-01
2.184696834995314418e-01
2.184341752267613401e-01
2.183986257796277641e-01
2.183630563258560642e-01
2.183274668654462403e-01
2.182918573983982924e-01
2.182562279247122206e-01
2.182205784443880248e-01
2.181849089574257050e-01
2.181492194638252613e-01
2.181135312505340096e-01
2.180778017555802251e-01
2.180420522539883166e-01
2.180062827457582841e-01
2.179704932308901277e-01
2.179346837093838474e-01
2.178988541812394431e-01
2.178630046464569148e-01
2.178271351050362625e-01
2.177912669512238608e-01
2.177553574084498678e-01
2.177194278590377507e-01
2.176834783029875098e-01
2.176475087402991448e-01
2.176115191709726560e-01
2.175755095950080431e-01
2.175394800124053063e-01
2.175034304231644455e-01
2.174673823288308938e-01
2.174312927382366922e-01
2.173951831410043667e-01
2.173590535371339172e-01
2.173229039266253437e-01
2.172867343094786463e-01
2.172505446856938249e-01
2.172143350552708796e-01
2.171781054182098103e-01
2.171418773833551086e-01
2.171056077449406985e-01
2.170693180998881644e-01
2.170330084481975064e-01
2.169966787898687244e-01
2.169603291249018184e-01
2.169239594532967885e-01
2.168875697750536347e-01
2.168511600901723568e-01
2.168147521147965051e-01
2.167783024285618865e-01
2.167418327356891439e-01
2.167053430361782773e-01
2.166688333300292868e-01
2.166323036172421723e-01
2.165957538978169339e-01
2.165591841717535715e-01
2.165225944390520851e-01
2.164860065231550834e-01
2.164493767891002562e-01
2.164127270484073051e-01
2.163760573010762300e-01
2.163393675471070310e-01
2.163026577864997080e-01
2.162659280192542610e-01
2.162291782453706901e-01
2.161924084648489952e-01
2.161556406084308435e-01
2.161188308265558078e-01
2.160820010380426481e-01
2.160451512428913645e-01
2.160082814411019569e-01
2.159713916326744254e-01
2.159344818176087699e-01
2.158975519959049905e-01
2.158606021675630871e-01
2.158236543706237853e-01
2.157866645409285411e-01
2.157496547045951729e-01
2.157126248616236808e-01
2.156755750120140647e-01
2.156385051557663246e-01
2.156014152928804606e-01
2.155643054233564726e-01
2.155271755471943607e-01
2.154900478097339089e-01
2.154528779322184562e-01
2.154156880480648795e-01
2.153784781572731788e-01
2.153412482598433542e-01
2.153039983557754056e-01
2.152667284450693330e-01
2.152294385277251365e-01
2.151921286037428160e-01
2.151548209257612143e-01
2.151174710004255530e-01
2.150801010684517678e-01
2.150427111298398586e-01
2.150053011845898254e-01
2.149678712327016683e-01
2.149304212741753872e-01
2.148929513090109822e-01
2.148554613372084532e-01
2.148179513587678002e-01
2.147804437455498316e-01
2.147428937657558379e-01
2.147053237793237201e-01
2.146677337862534785e-01
2.146301237865451128e-01
2.145924937801986232e-01
2.145548437672140096e-01
2.145171737475912721e-01
2.144794837213304106e-01
2.144417961675912920e-01
2.144040661399770897e-01
2.143663161057247635e-01
2.143285460648343133e-01
2.142907560173057391e-01
2.142529459631390409e-01
2.142151159023342188e-01
2.141772658348912728e-01
2.141393957608102028e-01
2.141015282665499342e-01
2.140636181911155234e-01
2.140256881090429886e-01
2.139877380203323298e-01
2.139497679249835471e-01
2.139117778229966405e-01
2.138737677143716098e-01
2.138357375991084552e-01
2.137976874772071767e-01
2.137596400424257581e-01
2.137215499191711388e-01
2.136834397892783954e-01
2.136453096527475282e-01
2.136071595095785369e-01
2.135689893597714217e-01
2.135307992033261826e-01
2.134925890402428195e-01
2.134543588705213324e-01
2.134161314952187638e-01
2.133778613241439359e-01
2.133395711464309841e-01
2.133012609620799083e-01
2.132629307710907085e-01
2.132245805734633848e-01
2.131862103691979371e-01
2.131478201582943655e-01
2.131094099407526699e-01
2.130710026249289513e-01
2.130325524060339148e-01
2.129940821805007545e-01
2.129555919483294701e-01
2.129170817095200618e-01
2.128785514640725296e-01
2.128400012119868734e-01
2.128014309532630932e-01
2.127628406879011891e-01
2.127242534315563205e-01
2.126856231648410755e-01
2.126469728914877066e-01
2.126083026114962138e-01
2.125696123248665970e-01
2.125309020315988562e-01
2.124921717316929914e-01
2.124534214251490027e-01
2.124146511119668901e-01
2.123758839151008715e-01
2.123370736005654180e-01
2.122982432793918406e-01
2.122593929515801392e-01
2.122205226171303138e-01
2.121816322760423645e-01
2.121427219283162913e-01
2.121037915739520940e-01
2.120648412129497729e-01
2.120258940755626043e-01
2.119869037132069423e-01
2.119478933442131563e-01
2.119088629685812464e-01
2.118698125863112125e-01
2.118307421974030547e-01
2.117916518018567729e-01
2.117525413996723671e-01
2.117134109908498374e-01
2.116742839129415188e-01
2.116351135027656483e-01
2.115959230859516538e-01
2.115567126624995353e-01
2.115174822324092929e-01
2.114782317956809266e-01
2.114389613523144362e-01
2.113996709023098219e-01
2.113603604456670837e-01
2.113210534272376151e-01
2.112817029692415360e-01
2.112423325046073330e-01
2.112029420333350060e-01
2.111635315554245551e-01
2.111241010708759802e-01
2.110846505796892814e-01
2.110451800818644585e-01
2.110056895774015118e-01
2.109662026184508932e-01
2.109266721126346056e-01
2.108871216001801940e-01
2.108475510810876585e-01
2.108079605553569991e-01
2.107683500229882156e-01
2.107287194839813083e-01
2.106890689383362769e-01
2.106493983860531216e-01
2.106097314865813530e-01
2.105700209329448569e-01
2.105302903726702368e-01
2.104905398057574928e-01
2.104507692322066248e-01
2.104109786520176328e-01
2.103711680651905169e-01
2.103313374717252771e-01
2.102914868716219132e-01
2.102516400316289946e-01
2.102117494301722900e-01
2.101718388220774614e-01
2.101319082073445088e-01
2.100919575859734323e-01
2.100519869579642318e-01
2.100119963233169074e-01
2.099719856820314590e-01
2.099319550341078866e-01
2.098919282535938180e-01
2.098518576043169048e-01
2.098117669484018677e-01
2.097716562858487066e-01
2.097315256166574216e-01
2.096913749408280125e-01
2.096512042583604796e-01
2.096110135692548226e-01
2.095708028735110418e-01
2.095305961524758231e-01
2.094903454553787014e-01
2.094500747516434558e-01
2.094097840412700862e-01
2.093694733242585926e-01
2.093291426006089750e-01
2.092887918703212335e-01
2.092484211333953681e-01
2.092080303898313787e-01
2.091676437282750101e-01
2.091272129833576798e-01
2.090867622318022256e-01
2.090462914736086475e-01
2.090058007087769454e-01
2.089652899373071193e-01
2.089247591591991693e-01
2.088842083744530953e-01
2.088436375830688974e-01
2.088030709809913787e-01
2.087624601882538400e-01
2.087218293888781773e-01
2.086811785828643906e-01
2.086405077702124800e-01
2.085998169509224454e-01
2.085591061249942868e-01
2.085183752924280043e-01
2.084776244532235978e-01
2.084368779106249292e-01
2.083960870700671819e-01
2.083552762228713107e-01
2.083144453690373155e-01
2.082735945085651963e-01
2.082327236414549532e-01
2.081918327677065861e-01
2.081509218873200950e-01
2.081099910002954800e-01
2.080690645171756614e-01
2.080280936287977056e-01
2.079871027337816258e-01
2.079460918321274221e-01
2.079050609238350944e-01
2.078640100089046427e-01
2.078229390873360671e-01
2.077818481591293676e-01
2.077407372242845440e-01
2.076996308006435754e-01
2.076584798644454111e-01
2.076173089216091228e-01
2.075761179721347105e-01
2.075349070160221743e-01
2.074936760532715141e-01
2.074524250838827300e-01
2.074111541078558218e-01
2.073698631251907898e-01
2.073285767610286712e-01
2.072872457770102983e-01
2.072458947863538015e-01
2.072045237890591807e-01
2.071631327851264359e-01
2.071217217745555672e-01
2.070802907573465745e-01
2.070388397334994579e-01
2.069973687030142173e-01
2.069559023983309487e-01
2.069143913664923673e-01
2.068728603280156619e-01
2.068313092829008326e-01
2.067897382311478793e-01
2.067481471727568021e-01
2.067065361077276009e-01
2.066649050360602757e-01
2.066232539577548266e-01
2.065816077125504080e-01
2.065399166328916181e-01
2.064982055465947042e-01
2.064564744536596663e-01
2.064147233540865045e-01
2.063729522478752187e-01
2.063311611350258090e-01
2.062893500155382753e-01
2.062475188894126177e-01
2.062056677566488361e-01
2.061638215762080506e-01
2.061219304420909282e-01
2.060800193013356818e-01
2.060380881539423115e-01
2.059961369999108172e-01
2.059541658392411989e-01
2.059121746719334567e-01
2.058701634979875905e-01
2.058281323174036004e-01
2.057861061964416649e-01
2.057440350145043340e-01
2.057019438259288791e-01
2.056598326307153002e-01
2.056177014288635974e-01
2.055755502203737706e-01
2.055333790052458198e-01
2.054911877834797451e-01
2.054489765550755465e-01
2.054067704935924610e-01
2.053645192638349215e-01
2.053222480274392581e-01
2.052799567844054707e-01
2.052376455347335593e-01
2.051953142784235240e-01
2.051529630154753647e-01
2.051105917458890815e-01
2.050682004696646743e-01
2.050258144676604388e-01
2.049833831900826908e-01
2.049409319058668189e-01
2.048984606150128229e-01
2.048559693175207030e-01
2.048134580133904592e-01
2.047709267026220914e-01
2.047283753852155996e-01
2.046858040611709839e-01
2.046432381186455984e-01
2.046006267932476419e-01
2.045579954612115614e-01
2.045153441225373570e-01
2.044726727772250285e-01
2.044299814252745762e-01
2.043872700666859998e-01
2.043445387014592995e-01
2.043017873295944753e-01
2.042590414465479398e-01
2.042162500733297748e-01
2.041734386934734857e-01
2.041306073069790727e-01
2.040877559138465358e-01
2.040448845140758749e-01
2.040019931076670900e-01
2.039590816946201812e-01
2.039161502749351484e-01
2.038732244513674630e-01
2.038302530303290894e-01
2.037872616026525918e-01
2.037442501683379703e-01
2.037012187273852248e-01
2.036581672797943554e-01
2.036150958255653620e-01
2.035720043646982447e-01
2.035288928971930034e-01
2.034857871331041679e-01
2.034426356642455858e-01
2.033994641887488797e-01
2.033562727066140496e-01
2.033130612178410956e-01
2.032698297224300177e-01
2.032265782203808158e-01
2.031833067116934899e-01
2.031400151963680401e-01
2.030967294917580546e-01
2.030533979750792639e-01
2.030100464517623493e-01
2.029666749218073107e-01
2.029232833852141482e-01
2.028798718419828617e-01
2.028364402921134513e-01
2.027929887356059169e-01
2.027495171724602585e-01
2.027060515273291230e-01
2.026625399628301238e-01
2.026190083916930007e-01
2.025754568139177536e-01
2.025318852295043826e-01
2.024882936384528875e-01
2.024446820407632686e-01
2.024010504364355256e-01
2.023573988254696587e-01
2.023137532398173732e-01
2.022700616274981655e-01
2.022263500085408339e-01
2.021826183829453782e-01
2.021388667507117987e-01
2.020950951118400951e-01
2.020513034663302676e-01
2.020074918141823161e-01
2.019636601553962407e-01
2.019198346292228052e-01
2.018759629690833890e-01
2.018320713023058488e-01
2.017881596288901846e-01
2.017442279488363965e-01
2.017002762621444845e-01
2.016563045688144484e-01
2.016123128688462884e-01
2.015683011622400045e-01
2.015242956955454190e-01
2.014802439875857942e-01
2.014361722729880455e-01
2.013920805517521728e-01
2.013479688238781762e-01
2.013038370893660556e-01
2.012596853482158110e-01
2.012155136004274425e-01
2.011713218460009500e-01
2.011271364387852145e-01
2.010829046830053812e-01
2.010386529205874240e-01
2.009943811515313428e-01
2.009500893758371376e-01
2.009057775935048085e-01
2.008614458045343554e-01
2.008170940089257783e-01
2.007727222066790773e-01
2.007283568589421918e-01
2.006839450553421500e-01
2.006395132451039842e-01
2.005950614282276945e-01
2.005505896047132808e-01
2.005060977745607431e-01
2.004615859377700815e-01
2.004170540943412959e-01
2.003725022442743864e-01
2.003279569560163509e-01
2.002833651045961005e-01
2.002387532465377262e-01
2.001941213818412280e-01
2.001494695105066057e-01
2.001047976325338595e-01
2.000601057479229894e-01
2.000153938566739953e-01
1.999706619587868772e-01
1.999259367300076917e-01
1.998811648307672328e-01
1.998363729248886500e-01
1.997915610123719432e-01
1.997467290932171124e-01
1.997018771674241577e-01
1.996570052349930791e-01
1.996121132959238764e-01
1.995672013502165498e-01
1.995222961809162143e-01
1.994773442338555469e-01
1.994323722801567556e-01
1.993873803198198402e-01
1.993423683528448009e-01
1.992973363792316377e-01
1.992522843989803505e-01
1.992072124120909393e-01
1.991621204185634042e-01
1.991170353087419187e-01
1.990719033138610428e-01
1.990267513123420429e-01
1.989815793041849190e-01
1.989363872893896712e-01
1.988911752679562994e-01
1.988459432398848037e-01
1.988006912051751840e-01
1.987554191638274403e-01
1.987101541134848048e-01
1.986648420707837204e-01
1.986195100214445119e-01
1.985741579654671796e-01
1.985287859028517232e-01
1.984833938335981429e-01
1.984379817577064387e-01
1.983925496751766104e-01
1.983470975860086583e-01
1.983016525951448727e-01
1.982561605046235798e-01
1.982106484074641628e-01
1.981651163036666219e-01
1.981195641932309570e-01
1.980739920761571682e-01
1.980283999524452554e-01
1.979827878220952186e-01
1.979371556851070579e-01
1.978915307537221224e-01
1.978458586153806209e-01
1.978001664704009954e-01
1.977544543187832460e-01
1.977087221605273726e-01
1.976629699956333752e-01
1.976171978241012539e-01
1.975714056459310086e-01
1.975255934611226394e-01
1.974797885892165539e-01
1.974339364030548438e-01
1.973880642102550098e-01
1.973421720108170518e-01
1.972962598047409699e-01
1.972503275920267640e-01
1.972043753726744342e-01
1.971584031466839804e-01
1.971124109140554026e-01
1.970664261016281671e-01
1.970203938676462485e-01
1.969743416270262060e-01
1.969282693797680395e-01
1.968821771258717490e-01
1.968360648653373346e-01
1.967899325981647962e-01
1.967437803243541339e-01
1.966976080439053476e-01
1.966514157568184373e-01
1.966052310091548350e-01
1.965589987207145839e-01
1.965127464256362089e-01
1.964664741239197099e-01
1.964201818155650869e-01
1.963738695005723400e-01
1.963275371789414692e-01
1.962811848506724743e-01
1.962348125157653556e-01
1.961884478275806032e-01
1.961420354913201436e-01
1.960956031484215600e-01
1.960491507988848525e-01
1.960026784427100210e-01
1.959561860798970656e-01
1.959096737104459862e-01
1.958631413343567829e-01
1.958165889516294556e-01
1.957700443229235532e-01
1.957234519388428851e-01
1.956768395481240930e-01
1.956302071507671769e-01
1.955835547467721369e-01
1.955368823361389730e-01
1.954901899188676850e-01
1.954434774949582732e-01
1.953967450644107373e-01
1.953500204951836849e-01
1.953032480632828083e-01
1.952564556247438077e-01
1.952096431795666831e-01
1.951628107277514346e-01
1.951159582692980621e-01
1.950690858042065656e-01
1.950221933324769452e-01
1.949752808541092008e-01
1.949283763443609985e-01
1.948814238646399133e-01
1.948344513782807041e-01
1.947874588852833710e-01
1.947404463856479140e-01
1.946934138793743330e-01
1.946463613664626280e-01
1.945992888469127990e-01
1.945521963207248461e-01
1.945051118704554938e-01
1.944579793429142001e-01
1.944108268087347824e-01
1.943636542679172408e-01
1.943164617204615752e-01
1.942692491663677856e-01
1.942220166056358721e-01
1.941747640382658346e-01
1.941274914642576732e-01
1.940802270734671708e-01
1.940329144981056686e-01
1.939855819161060424e-01
1.939382293274682922e-01
1.938908567321924181e-01
1.938434641302784200e-01
1.937960515217262980e-01
1.937486189065360520e-01
1.937011662847076821e-01
1.936537219533960297e-01
1.936062293302143189e-01
1.935587167003944842e-01
1.935111840639365255e-01
1.934636314208404428e-01
1.934160587711062362e-01
1.933684661147339057e-01
1.933208534517234511e-01
1.932732207820748727e-01
1.932255965102420703e-01
1.931779238392401510e-01
1.931302311616001077e-01
1.930825184773219405e-01
1.930347857864056493e-01
1.929870330888512342e-01
1.929392603846586951e-01
1.928914676738280320e-01
1.928436549563592450e-01
1.927958507440052927e-01
1.927479980251831648e-01
1.927001252997229130e-01
1.926522325676245373e-01
1.926043198288880376e-01
1.925563870835134139e-01
1.925084343315006663e-01
1.924604615728497947e-01
1.924124688075607992e-01
1.923644846546856968e-01
1.923164518880433604e-01
1.922683991147629001e-01
1.922203263348443159e-01
1.921722335482876076e-01
1.921241207550927754e-01
1.920759879552598193e-01
1.920278351487887392e-01
1.919796623356795351e-01
1.919314982422832827e-01
1.918832854278207378e-01
1.918350526067200690e-01
1.917867997789812762e-01
1.917385269446043594e-01
1.916902341035893187e-01
1.916419212559361540e-01
1.915935884016448654e-01
1.915452355407154528e-01
1.914968915067980504e-01
1.914484986445152970e-01
1.914000857755944196e-01
1.913516529000354183e-01
1.913032000178382930e-01
1.912547271290030437e-01
1.912062342335296705e-01
1.911577213314181733e-01
1.911091884226685522e-01
1.910606644482299998e-01
1.910120915381270379e-01
1.909634986213859520e-01
1.909148856980067421e-01
1.908662527679894083e-01
1.908175998313339505e-01
1.907689268880403688e-01
1.907202339381086631e-01
1.906715209815388334e-01
1.906228170665791311e-01
1.905740641086559606e-01
1.905252911440946662e-01
1.904764981728952478e-01
1.904276851950577054e-01
1.903788522105820391e-01
1.903299992194682488e-01
1.902811262217163346e-01
1.902322332173262964e-01
1.901833493618454440e-01
1.901344163561020650e-01
1.900854633437205621e-01
1.900364903247009352e-01
1.899874972990431843e-01
1.899384842667473094e-01
1.898894512278133107e-01
1.898403981822411879e-01
1.897913251300309412e-01
1.897422613340289388e-01
1.896931482804653513e-01
1.896440152202636398e-01
1.895948621534238043e-01
1.895456890799458449e-01
1.894964959998297616e-01
1.894472829130755542e-01
1.893980498196832229e-01
1.893487967196527677e-01
1.892995529831296153e-01
1.892502598817458193e-01
1.892009467737238992e-01
1.891516136590638553e-01
1.891022605377656873e-01
1.890528874098293954e-01
1.890034942752549796e-01
1.889540811340424398e-01
1.889046479861917760e-01
1.888552243091474736e-01
1.888057511599434690e-01
1.887562580041013405e-01
1.887067448416210880e-01
1.886572116725027115e-01
1.886076584967462111e-01
1.885580853143515867e-01
1.885084921253188384e-01
1.884588789296479661e-01
1.884092753120825137e-01
1.883596221150583006e-01
1.883099489113959635e-01
1.882602557010955024e-01
1.882105424841569175e-01
1.881608092605802085e-01
1.881110560303653756e-01
1.880612827935124187e-01
1.880114895500213379e-01
1.879617059919347355e-01
1.879118727470903139e-01
1.878620194956077682e-01
1.878121462374870987e-01
1.877622529727283052e-01
1.877123397013313877e-01
1.876624064232963462e-01
1.876124531386231808e-01
1.875624798473118915e-01
1.875125163487041391e-01
1.874625030560395089e-01
1.874124697567367548e-01
1.873624164507958767e-01
1.873123431382168746e-01
1.872622498189997486e-01
1.872121364931444987e-01
1.871620031606511247e-01
1.871118498215196269e-01
1.870617063823907245e-01
1.870115130419058858e-01
1.869612996947829231e-01
1.869110663410218365e-01
1.868608129806226259e-01
1.868105396135852914e-01
1.867602462399098329e-01
1.867099328595962504e-01
1.866595994726445440e-01
1.866092760929944916e-01
1.865589027046894444e-01
1.865085093097462732e-01
1.864580959081649780e-01
1.864076624999455589e-01
1.863572090850880159e-01
1.863067356635923488e-01
1.862562422354585578e-01
1.862057288006866429e-01
1.861551953592766040e-01
1.861046720443901847e-01
1.860540986016268050e-01
1.860035051522253013e-01
1.859528916961856737e-01
1.859022582335079221e-01
1.858516047641920466e-01
1.858009312882380470e-01
1.857502378056459236e-01
1.856995243164156761e-01
1.856488210610081069e-01
1.855980675704245186e-01
1.855472940732028064e-01
1.854965005693429703e-01
1.854456870588450101e-01
1.853948535417089261e-01
1.853440000179347180e-01
1.852931264875223860e-01
1.852422329504719301e-01
1.851913497545432108e-01
1.851404162161394140e-01
1.850894626710974933e-01
1.850384891194174486e-01
1.849874955610992799e-01
1.849364819961429873e-01
1.848854484245485708e-01
1.848343948463160302e-01
1.847833212614453657e-01
1.847322581249954965e-01
1.846811445387714912e-01
1.846300109459093619e-01
1.845788573464091087e-01
1.845276837402707315e-01
1.844764901274942304e-01
1.844252765080796053e-01
1.843740428820268562e-01
1.843227892493359832e-01
1.842715461723649639e-01
1.842202525383207501e-01
1.841689388976384123e-01
1.841176052503179505e-01
1.840662515963593648e-01
1.840148779357626552e-01
1.839634842685278215e-01
1.839120705946548640e-01
1.838606369141437824e-01
1.838092138966516131e-01
1.837577402147871908e-01
1.837062465262846445e-01
1.836547328311439742e-01
1.836031991293651799e-01
1.835516454209482617e-01
1.835000717058932196e-01
1.834484779842000535e-01
1.833968642558687634e-01
1.833452612978554441e-01
1.832936075681708132e-01
1.832419338318480584e-01
1.831902400888871796e-01
1.831385263392881768e-01
1.830867925830510501e-01
1.830350388201757994e-01
1.829832650506624248e-01
1.829314712745109262e-01
1.828796883759764569e-01
1.828278545984716175e-01
1.827760008143286541e-01
1.827241270235475668e-01
1.826722332261283555e-01
1.826203194220710202e-01
1.825683856113755610e-01
1.825164317940419778e-01
1.824644579700702707e-01
1.824124951310146514e-01
1.823604813056896035e-01
1.823084474737264316e-01
1.822563936351251357e-01
1.822043197898857159e-01
1.821522259380081721e-01
1.821001120794925043e-01
1.820479782143387126e-01
1.819958243425467970e-01
1.819436815629700277e-01
1.818914876898247712e-01
1.818392738100413908e-01
1.817870399236198864e-01
1.817347860305602580e-01
1.816825121308625057e-01
1.816302182245266295e-01
1.815779043115526292e-01
1.815255703919405050e-01
1.814732476718425858e-01
1.814208737508771208e-01
1.813684798232735318e-01
1.813160658890318189e-01
1.812636319481519820e-01
1.812111780006340211e-01
1.811587040464779363e-01
1.811062100856837276e-01
1.810536961182513949e-01
1.810011934576323256e-01
1.809486394888466521e-01
1.808960655134228546e-01
1.808434715313609331e-01
1.807908575426608877e-01
1.807382235473227183e-01
1.806855695453464250e-01
1.806328955367320077e-01
1.805802015214794665e-01
1.805275189203392472e-01
1.804747849037333651e-01
1.804220308804893591e-01
1.803692568506072291e-01
1.803164628140869752e-01
1.802636487709285973e-01
1.802108147211320954e-01
1.801579606646974696e-01
1.801050866016247198e-01
1.800522240599633506e-01
1.799993099955372600e-01
1.799463759244730454e-01
1.798934218467707069e-01
1.798404477624302444e-01
1.797874536714516580e-01
1.797344395738349476e-01
1.796814054695801133e-01
1.796283513586871550e-01
1.795753088765046357e-01
1.795222147642583366e-01
1.794691006453739135e-01
1.794159665198513665e-01
1.793628123876906955e-01
1.793096382488919005e-01
1.792564441034549816e-01
1.792032299513799387e-01
1.791499957926667719e-01
1.790967733699631026e-01
1.790434992098965949e-01
1.789902050431919633e-01
1.789368908698492078e-01
1.788835566898683282e-01
1.788302025032493248e-01
1.787768283099921973e-01
1.787234341100969459e-01
1.786700199035635706e-01
1.786166175403387513e-01
1.785631633324520351e-01
1.785096891179271950e-01
1.784561948967642309e-01
1.784026806689631428e-01
1.783491464345239308e-01
1.782955921934465948e-01
1.782420179457311349e-01
1.781884236913775510e-01
1.781348413876315817e-01
1.780812071319246570e-01
1.780275528695796083e-01
1.779738786005964357e-01
1.779201843249751391e-01
1.778664700427157186e-01
1.778127357538181741e-01
1.777589814582825056e-01
1.777052071561087132e-01
1.776514449118415939e-01
1.775976306083144607e-01
1.775437962981492035e-01
1.774899419813458223e-01
1.774360676579043172e-01
1.773821733278246882e-01
1.773282589911069351e-01
1.772743246477510581e-01
1.772203702977570572e-01
1.771664281129687879e-01
1.771124337616214461e-01
1.770584194036359804e-01
1.770043850390123907e-01
1.769503306677506771e-01
1.768962562898508395e-01
1.768421619053128779e-01
1.767880475141367924e-01
1.767339131163225829e-01
1.766797909910131636e-01
1.766256165918456134e-01
1.765714221860399391e-01
1.765172077735961409e-01
1.764629733545142187e-01
1.764087189287941726e-01
1.763544444964360025e-01
1.763001500574397085e-01
1.762458356118052905e-01
1.761915335459747212e-01
1.761371790989869623e-01
1.760828046453610796e-01
1.760284101850970728e-01
1.759739957181949421e-01
1.759195612446546875e-01
1.758651067644763089e-01
1.758106322776598063e-01
1.757561377842051797e-01
1.757016557778534604e-01
1.756471212830454931e-01
1.755925667815994018e-01
1.755379922735151865e-01
1.754833977587928473e-01
1.754287832374323841e-01
1.753741487094337970e-01
1.753194941747970859e-01
1.752648196335222508e-01
1.752101576866493815e-01
1.751554431440212056e-01
1.751007085947549058e-01
1.750459540388504820e-01
1.749911794763079342e-01
1.749363849071272625e-01
1.748815703313084668e-01
1.748267357488515472e-01
1.747718811597565036e-01
1.747170065640233361e-01
1.746621446819140999e-01
1.746072300848275916e-01
1.745522954811029592e-01
1.744973408707402029e-01
1.744423662537393227e-01
1.743873716301003185e-01
1.743323569998231903e-01
1.742773223629079382e-01
1.742222677193545621e-01
1.741672258967241760e-01
1.741121312518174591e-01
1.740570166002726182e-01
1.740018819420896534e-01
1.739467272772685646e-01
1.738915526058093519e-01
1.738363579277120152e-01
1.737811432429765546e-01
1.737259085516029700e-01
1.736706867884514338e-01
1.736154120957245084e-01
1.735601173963594590e-01
1.735048026903562857e-01
1.734494679777149884e-01
1.733941132584355671e-01
1.733387385325180219e-01
1.732833437999623527e-01
1.732279290607685596e-01
1.731725273570958734e-01
1.731170726165487395e-01
1.730615978693634815e-01
1.730061031155400997e-01
1.729505883550785938e-01
1.728950535879789641e-01
1.728394988142412103e-01
1.727839240338653326e-01
1.727283292468513309e-01
1.726727476026574948e-01
1.726171128142901523e-01
1.725614580192846859e-01
1.725057832176410955e-01
1.724500884093593811e-01
1.723943735944395428e-01
1.723386387728815805e-01
1.722828839446854943e-01
1.722271091098512841e-01
1.721713475251362979e-01
1.721155326889487469e-01
1.720596978461230719e-01
1.720038429966592730e-01
1.719479681405573501e-01
1.718920732778173033e-01
1.718361584084391325e-01
1.717802235324228377e-01
1.717242686497684190e-01
1.716683271245322828e-01
1.716123322405245233e-01
1.715563173498786398e-01
1.715002824525946323e-01
1.714442275486725009e-01
1.713881526381122455e-01
1.713320577209138662e-01
1.712759427970773629e-01
1.712198078666027357e-01
1.711636864008454495e-01
1.711075114690174814e-01
1.710513165305513894e-01
1.709951015854471734e-01
1.709388666337048335e-01
1.708826116753243696e-01
1.708263367103057817e-01
1.707700417386490699e-01
1.707137267603542341e-01
1.706574253540757979e-01
1.706010703744276213e-01
1.705446953881413208e-01
1.704883003952168963e-01
1.704318853956543478e-01
1.703754503894536754e-01
1.703189953766148790e-01
1.702625203571379586e-01
1.702060253310229143e-01
1.701495439842233282e-01
1.700930089567549430e-01
1.700364539226484339e-01
1.699798788819038009e-01
1.699232838345210439e-01
1.698666687805001629e-01
1.698100337198411580e-01
1.697533786525440291e-01
1.696967035786087763e-01
1.696400422912880401e-01
1.695833272159994465e-01
1.695265921340727289e-01
1.694698370455078873e-01
1.694130619503049218e-01
1.693562668484638323e-01
1.692994517399846188e-01
1.692426166248672814e-01
1.691857615031118200e-01
1.691289202752699339e-01
1.690720251521611317e-01
1.690151100224142056e-01
1.689581748860291555e-01
1.689012197430059814e-01
1.688442445933446834e-01
1.687872494370452614e-01
1.687302342741077155e-01
1.686731991045320456e-01
1.686161779361690094e-01
1.685591027652399987e-01
1.685020075876728640e-01
1.684448924034676054e-01
1.683877572126242228e-01
1.683306020151427163e-01
1.682734268110230857e-01
1.682162316002653313e-01
1.681590163828694529e-01
1.681018152739852667e-01
1.680445600552360474e-01
1.679872848298487042e-01
1.679299895978232371e-01
1.678726743591596460e-01
1.678153391138579309e-01
1.677579838619180919e-01
1.677006086033401289e-01
1.676432133381240419e-01
1.675858322887187057e-01
1.675283970221492780e-01
1.674709417489417262e-01
1.674134664690960506e-01
1.673559711826122509e-01
1.672984558894903273e-01
1.672409205897302797e-01
1.671833652833321082e-01
1.671257899702958127e-01
1.670682289803693266e-01
1.670106136659796903e-01
1.669529783449519300e-01
1.668953230172860458e-01
1.668376476829820376e-01
1.667799523420399055e-01
1.667222369944596494e-01
1.666645016402412693e-01
1.666067462793847653e-01
1.665490053489371292e-01
1.664912099867272843e-01
1.664333946178793155e-01
1.663755592423932228e-01
1.663177038602690061e-01
1.662598284715066654e-01
1.662019330761062008e-01
1.661440176740676122e-01
1.660860822653908997e-01
1.660281613944221135e-01
1.659701859843920602e-01
1.659121905677238829e-01
1.658541751444175816e-01
1.657961397144731563e-01
1.657380842778906072e-01
1.656800088346699340e-01
1.656219133848111369e-01
1.655637979283142158e-01
1.655056971168242796e-01
1.654475416589740178e-01
1.653893661944856319e-01
1.653311707233591221e-01
1.652729552455944884e-01
1.652147197611917306e-01
1.651564642701508490e-01
1.650981887724718433e-01
1.650398932681547137e-01
1.649816125161436275e-01
1.649232770104731571e-01
1.648649214981645628e-01
1.648065459792178444e-01
1.647481504536330021e-01
1.646897349214100359e-01
1.646312993825489457e-01
1.645728438370497315e-01
1.645143682849123934e-01
1.644559075923801572e-01
1.643973920388894783e-01
1.643388564787606754e-01
1.642803009119937485e-01
1.642217253385886977e-01
1.641631297585455229e-01
1.641045141718642242e-01
1.640458785785448015e-01
1.639872229785872548e-01
1.639285823455338686e-01
1.638698867442229812e-01
1.638111711362739698e-01
1.637524355216868344e-01
1.636936799004615750e-01
1.636349042725981917e-01
1.635761086380966844e-01
1.635172929969570532e-01
1.634584573491792980e-01
1.633996367756047619e-01
1.633407611264736659e-01
1.632818654707044459e-01
1.632229498082971020e-01
1.631640141392516341e-01
1.631050584635680423e-01
1.630460827812463265e-01
1.629870870922864867e-01
1.629280713966885230e-01
1.628690708825928368e-01
1.628100151856415323e-01
1.627509394820521038e-01
1.626918437718245514e-01
1.626327280549588750e-01
1.625735923314550746e-01
1.625144366013131503e-01
1.624552608645331020e-01
1.623960651211149298e-01
1.623368493710586336e-01
1.622776489217265805e-01
1.622183931703169435e-01
1.621591174122691825e-01
1.620998216475832976e-01
1.620405058762592887e-01
1.619811700982971558e-01
1.619218143136968990e-01
1.618624385224585183e-01
1.618030427245820135e-01
1.617436623347288105e-01
1.616842265354989649e-01
1.616247707296309954e-01
1.615652949171249020e-01
1.615057990979806846e-01
1.614462832721983432e-01
1.613867474397778778e-01
1.613271916007192885e-01
1.612676157550225753e-01
1.612080554246482222e-01
1.611484395775981682e-01
1.610888037239099901e-01
1.610291478635836881e-01
1.609694719966192622e-01
1.609097761230167123e-01
1.608500602427760384e-01
1.607903243558972406e-01
1.607305684623803188e-01
1.606708281914848158e-01
1.606110322966145532e-01
1.605512163951061666e-01
1.604913804869596561e-01
1.604315245721750216e-01
1.603716486507522632e-01
1.603117527226913808e-01
1.602518367879923744e-01
1.601919008466552441e-01
1.601319806352385910e-01
1.600720046925481199e-01
1.600120087432195248e-01
1.599519927872528058e-01
1.598919568246479628e-01
1.598319008554049958e-01
1.597718248795239049e-01
1.597117288970046900e-01
1.596516129078473512e-01
1.595915127559095481e-01
1.595313567653988684e-01
1.594711807682500648e-01
1.594109847644631373e-01
1.593507687540380857e-01
1.592905327369749102e-01
1.592302767132736108e-01
1.591700006829341874e-01
1.591097046459566400e-01
1.590494245534976869e-01
1.589890885151667987e-01
1.589287324701977866e-01
1.588683564185906505e-01
1.588079603603453904e-01
1.587475442954620064e-01
1.586871082239404984e-01
1.586266521457808665e-01
1.585661760609831106e-01
1.585057160280030075e-01
1.584451999418519108e-01
1.583846638490626901e-01
1.583241077496353455e-01
1.582635316435698769e-01
1.582029355308662844e-01
1.581423194115245678e-01
1.580816832855447274e-01
1.580210271529267629e-01
1.579603871794255099e-01
1.578996910454542046e-01
1.578389749048447754e-01
1.577782387575972223e-01
1.577174826037115452e-01
1.576567064431877441e-01
1.575959102760258190e-01
1.575350941022257700e-01
1.574742579217875971e-01
1.574134380077651940e-01
1.573525618259736802e-01
1.572916656375440425e-01
1.572307494424762808e-01
1.571698132407703952e-01
1.571088570324263856e-01
1.570478808174442520e-01
1.569868845958239945e-01
1.569258683675656130e-01
1.568648685130220599e-01
1.568038122834103376e-01
1.567427360471604914e-01
1.566816398042725211e-01
1.566205235547464270e-01
1.565593872985822088e-01
1.564982310357798667e-01
1.564370547663394007e-01
1.563758584902608106e-01
1.563146786951961076e-01
1.562534424177641768e-01
1.561921861336941220e-01
1.561309098429859432e-01
1.560696135456396405e-01
1.560082972416552138e-01
1.559469609310326632e-01
1.558856046137719886e-01
1.558242282898731901e-01
1.557628685542873370e-01
1.557014522290351977e-01
1.556400158971449343e-01
1.555785595586165471e-01
1.555170832134500358e-01
1.554555868616454006e-01
1.553940705032026415e-01
1.553325341381217584e-01
1.552709777664027513e-01
1.552094380902957482e-01
1.551478417172234003e-01
1.550862253375129285e-01
1.550245889511643327e-01
1.549629325581776129e-01
1.549012561585527692e-01
1.548395597522898015e-01
1.547778433393887099e-01
1.547161069198494943e-01
1.546543873032213412e-01
1.545926108823287848e-01
1.545308144547981044e-01
1.544689980206293001e-01
1.544071615798223718e-01
1.543453051323773195e-01
1.542834286782941433e-01
1.542215322175728431e-01
1.541596157502134190e-01
1.540977161930641159e-01
1.540357597243513510e-01
1.539737832490004621e-01
1.539117867670114492e-01
1.538497702783843124e-01
1.537877337831190516e-01
1.537256772812156669e-01
1.536636007726741582e-01
1.536015042574945255e-01
1.535394247598240725e-01
1.534772882432910990e-01
1.534151317201200015e-01
1.533529551903107802e-01
1.532907586538634348e-01
1.532285421107779655e-01
1.531663055610543722e-01
1.531040490046926550e-01
1.530417724416928138e-01
1.529795130035012107e-01
1.529171964391480287e-01
1.528548598681567228e-01
1.527925032905272928e-01
1.527301267062597390e-01
1.526677301153540611e-01
1.526053135178102593e-01
1.525428769136283336e-01
1.524804203028082839e-01
1.524179809240955308e-01
1.523554843119221403e-01
1.522929676931106258e-01
1.522304310676609873e-01
1.521678744355732249e-01
1.521052977968473385e-01
1.520427011514833282e-01
1.519800844994811939e-01
1.519174478408409357e-01
1.518548285216070326e-01
1.517921518616134335e-01
1.517294551949817105e-01
1.516667385217118635e-01
1.516040018418038926e-01
1.515412451552577977e-01
1.514784684620735788e-01
1.514156717622512360e-01
1.513528550557907693e-01
1.512900557960357162e-01
1.512271990882219086e-01
1.511643223737699770e-01
1.511014256526799215e-01
1.510385089249517421e-01
1.509755721905854386e-01
1.509126154495810113e-01
1.508496387019384599e-01
1.507866419476577846e-01
1.507236627473815815e-01
1.506606259917475654e-01
1.505975692294754253e-01
1.505344924605651613e-01
1.504713956850167733e-01
1.504082789028302614e-01
1.503451421140056254e-01
1.502819853185428656e-01
1.502188085164419817e-01
1.501556493756446287e-01
1.500924325721904040e-01
1.500291957620980554e-01
1.499659389453675828e-01
1.499026621219989863e-01
1.498393652919922658e-01
1.497760484553474214e-01
1.497127116120644530e-01
1.496493547621433606e-01
1.495859779055841443e-01
1.495226188295504244e-01
1.494592019716378672e-01
1.493957651070871862e-01
1.493323082358983811e-01
1.492688313580714521e-01
1.492053344736063991e-01
1.491418175825032222e-01
1.490782806847619213e-01
1.490147237803824964e-01
1.489511847638276265e-01
1.488875878580948608e-01
1.488239709457239712e-01
1.487603340267149576e-01
1.486966771010678201e-01
1.486330001687825586e-01
1.485693032298591731e-01
1.485055862842976637e-01
1.484418493320980303e-01
1.483781303750220104e-01
1.483143534214690362e-01
1.482505564612779381e-01
1.481867394944487160e-01
1.481229025209813699e-01
1.480590455408758999e-01
1.479951685541323059e-01
1.479312715607505879e-01
1.478673545607307460e-01
1.478034556631335761e-01
1.477394986617603934e-01
1.476755216537490867e-01
1.476115246390996560e-01
1.475475076178121014e-01
1.474834705898864229e-01
1.474194135553226204e-01
1.473553365141206939e-01
1.472912394662806435e-01
1.472271606281623235e-01
1.471630235789689323e-01
1.470988665231374171e-01
1.470346894606677779e-01
1.469704923915600148e-01
1.469062753158141277e-01
1.468420382334301166e-01
1.467777811444079816e-01
1.467135040487477227e-01
1.466492452701082527e-01
1.465849281730946529e-01
1.465205910694429292e-01
1.464562339591530815e-01
1.463918568422251099e-01
1.463274597186590142e-01
1.462630425884547947e-01
1.461986054516124511e-01
1.461341483081319836e-01
1.460697095889713637e-01
1.460052124441375554e-01
1.459406952926656231e-01
1.458761581345555669e-01
1.458116009698073867e-01
1.457470237984210826e-01
1.456824266203966545e-01
1.456178094357341024e-01
1.455531722444334264e-01
1.454885535847516564e-01
1.454238763920976396e-01
1.453591791928054988e-01
1.452944619868752341e-01
1.452297247743068453e-01
1.451649675551003327e-01
1.451001903292556960e-01
1.450353930967729355e-01
1.449705758576520509e-01
1.449057772574491310e-01
1.448409200169749056e-01
1.447760427698625563e-01
1.447111455161120830e-01
1.446462282557234857e-01
1.445812909886967645e-01
1.445163337150319194e-01
1.444513564347289503e-01
1.443863591477878572e-01
1.443213806070637872e-01
1.442563433187693533e-01
1.441912860238367955e-01
1.441262087222661137e-01
1.440611114140573079e-01
1.439959940992103782e-01
1.439308567777253245e-01
1.438656994496021468e-01
1.438005221148408452e-01
1.437353636335956253e-01
1.436701462974809829e-01
1.436049089547282165e-01
1.435396516053373261e-01
1.434743742493083118e-01
1.434090768866411736e-01
1.433437595173359114e-01
1.432784221413925252e-01
1.432130647588110151e-01
1.431477263370446451e-01
1.430823289531097942e-01
1.430169115625368192e-01
1.429514741653257204e-01
1.428860167614764975e-01
1.428205393509891508e-01
1.427550419338636800e-01
1.426895245101000853e-01
1.426239870796983666e-01
1.425584687174108467e-01
1.424928912856557872e-01
1.424272938472626038e-01
1.423616764022312964e-01
1.422960389505618650e-01
1.422303814922543097e-01
1.421647040273086304e-01
1.420990065557248272e-01
1.420332890775029000e-01
1.419675907746942300e-01
1.419018332951189620e-01
1.418360558089055701e-01
1.417702583160540541e-01
1.417044408165644143e-01
1.416386033104366504e-01
1.415727457976707626e-01
1.415068682782667508e-01
1.414409707522246151e-01
1.413750925088947952e-01
1.413091549814993186e-01
1.412431974474657181e-01
1.411772199067939937e-01
1.411112223594841453e-01
1.410452048055361729e-01
1.409791672449500766e-01
1.409131096777258563e-01
1.408470321038635120e-01
1.407809739200125421e-01
1.407148563447968570e-01
1.406487187629430480e-01
1.405825611744511150e-01
1.405163835793210581e-01
1.404501859775528771e-01
1.403839683691465723e-01
1.403177307541021435e-01
1.402514731324195907e-01
1.401852350080474707e-01
1.401189373850115771e-01
1.400526197553375596e-01
1.399862821190254181e-01
1.399199244760751526e-01
1.398535468264867632e-01
1.397871491702602498e-01
1.397207315073956124e-01
1.396542938378928511e-01
1.395878757729995812e-01
1.395213981021434790e-01
1.394549004246492530e-01
1.393883827405169029e-01
1.393218450497464289e-01
1.392552873523378310e-01
1.391887096482911090e-01
1.391221119376062632e-01
1.390554942202832933e-01
1.389888962148688734e-01
1.389222384961925627e-01
1.388555607708781281e-01
1.387888630389255695e-01
1.387221453003348870e-01
1.386554075551060805e-01
1.385886498032391501e-01
1.385218720447340957e-01
1.384550742795909173e-01
1.383882963336553473e-01
1.383214585671588281e-01
1.382546007940241850e-01
1.381877230142514179e-01
1.381208252278405268e-01
1.380539074347915118e-01
1.379869696351043729e-01
1.379200118287791099e-01
1.378530340158157230e-01
1.377860761293590031e-01
1.377190583150422754e-01
1.376520204940874237e-01
1.375849626664944481e-01
1.375178848322633485e-01
1.374507869913941249e-01
1.373836691438867774e-01
1.373165312897413060e-01
1.372493734289577105e-01
1.371822356019798406e-01
1.371150377398429043e-01
1.370478198710678441e-01
1.369805819956546600e-01
1.369133241136033519e-01
1.368460462249139198e-01
1.367787483295863638e-01
1.367114304276206838e-01
1.366440925190168798e-01
1.365767747515178598e-01
1.365093968415607151e-01
1.364419989249654463e-01
1.363745810017320537e-01
1.363071430718605370e-01
1.362396851353508964e-01
1.361722071922031319e-01
1.361047092424172433e-01
1.360371912859932308e-01
1.359696935779730609e-01
1.359021356201957076e-01
1.358345576557802303e-01
1.357669596847266291e-01
1.356993417070349039e-01
1.356317037227050548e-01
1.355640457317370817e-01
1.354963677341309847e-01
1.354286697298867637e-01
1.353609517190044187e-01
1.352932540757478819e-01
1.352254960635121961e-01
1.351577180446383863e-01
1.350899200191264526e-01
1.350221019869763950e-01
1.349542639481882134e-01
1.348864059027619078e-01
1.348185278506974782e-01
1.347506297919949247e-01
1.346827522082172379e-01
1.346148141481613436e-01
1.345468560814673253e-01
1.344788780081351831e-01
1.344108799281649169e-01
1.343428618415565268e-01
1.342748237483100127e-01
1.342067656484253746e-01
1.341386875419026126e-01
1.340706300176037757e-01
1.340025119097276729e-01
1.339343737952134461e-01
1.338662156740610953e-01
1.337980375462706206e-01
1.337298394118420219e-01
1.336616212707752993e-01
1.335933831230704527e-01
1.335251249687274822e-01
1.334568875039074953e-01
1.333885893482111840e-01
1.333202711858767486e-01
1.332519330169041893e-01
1.331835748412935061e-01
1.331151966590446989e-01
1.330467984701577677e-01
1.329783802746327126e-01
1.329099420724695335e-01
1.328415246671283967e-01
1.327730464636118768e-01
1.327045482534572329e-01
1.326360300366644651e-01
1.325674918132335733e-01
1.324989335831645576e-01
1.324303553464574179e-01
1.323617571031121543e-01
1.322931388531287666e-01
1.322245415072664798e-01
1.321558832559297514e-01
1.320872049979548990e-01
1.320185067333419227e-01
1.319497884620908223e-01
1.318810501842015981e-01
1.318122918996742499e-01
1.317435136085087777e-01
1.316747153107051815e-01
1.316059380243217447e-01
1.315370997251648078e-01
1.314682414193697468e-01
1.313993631069365620e-01
1.313304647878652531e-01
1.312615464621558203e-01
1.311926081298082636e-01
1.311236497908225829e-01
1.310546714451987782e-01
1.309857142182941914e-01
1.309166958713170459e-01
1.308476575177017764e-01
1.307785991574483830e-01
1.307095207905568657e-01
1.306404224170272244e-01
1.305713040368594591e-01
1.305021656500535698e-01
1.304330072566095566e-01
1.303638700891838198e-01
1.302946716943864658e-01
1.302254532929509878e-01
1.301562148848773859e-01
1.300869564701656600e-01
1.300176780488158101e-01
1.299483796208278363e-01
1.298790611862017386e-01
1.298097227449375168e-01
1.297404056369906300e-01
1.296710271943730675e-01
1.296016287451173810e-01
1.295322102892235705e-01
1.294627718266916361e-01
1.293933133575215777e-01
1.293238348817133954e-01
1.292543363992670891e-01
1.291848179101826588e-01
1.291153208617146220e-01
1.290457623712768509e-01
1.289761838742009559e-01
1.289065853704869369e-01
1.288369668601347939e-01
1.287673283431445270e-01
1.286976698195161362e-01
1.286279912892496213e-01
1.285582927523449825e-01
1.284886157633557957e-01
1.284188772250978161e-01
1.283491186802017126e-01
1.282793401286674850e-01
1.282095415704951336e-01
1.281397230056846581e-01
1.280698844342360587e-01
1.280000258561493354e-01
1.279301472714244881e-01
1.278602903419141512e-01
1.277903717558359631e-01
1.277204331631196510e-01
1.276504745637652150e-01
1.275804959577726549e-01
1.275104973451419710e-01
1.274404787258731631e-01
1.273704400999662312e-01
1.273003814674211753e-01
1.272303445973896885e-01
1.271602459634912918e-01
1.270901273229547712e-01
1.270199886757801266e-01
1.269498300219673581e-01
1.268796513615164656e-01
1.268094526944274492e-01
1.267392340207003087e-01
1.266689953403350444e-01
1.265987785297824075e-01
1.265284998480638023e-01
1.264582011597070732e-01
1.263878824647122201e-01
1.263175437630792430e-01
1.262471850548081420e-01
1.261768063398989170e-01
1.261064076183515681e-01
1.260359888901660952e-01
1.259655921390923083e-01
1.258951334095534946e-01
1.258246546733765570e-01
1.257541559305614953e-01
1.256836371811083097e-01
1.256130984250170002e-01
1.255425396622875667e-01
1.254719608929200092e-01
1.254013621169143278e-01
1.253307854253193909e-01
1.252601466479603687e-01
1.251894878639632225e-01
1.251188090733279523e-01
1.250481102760545582e-01
1.249773914721430401e-01
1.249066526615933981e-01
1.248358938444056321e-01
1.247651150205797421e-01
1.246943583884636553e-01
1.246235395632844245e-01
1.245527007314670698e-01
1.244818418930115911e-01
1.244109630479179884e-01
1.243400641961862618e-01
1.242691453378164113e-01
1.241982064728084367e-01
1.241272476011623382e-01
1.240563110285251014e-01
1.239853121555256621e-01
1.239142932758880988e-01
1.238432543896124116e-01
1.237721954966986004e-01
1.237011165971466653e-01
1.236300176909566062e-01
1.235588987781284231e-01
1.234877598586621161e-01
1.234166433455037293e-01
1.233454644246840815e-01
1.232742654972263097e-01
1.232030465631304139e-01
1.231318076223963942e-01
1.230605486750242505e-01
1.229892697210139829e-01
1.229179707603655913e-01
1.228466517930790758e-01
1.227753553393995389e-01
1.227039963707596826e-01
1.226326173954817023e-01
1.225612184135655980e-01
1.224897994250113697e-01
1.224183604298190176e-01
1.223469014279885414e-01
1.222754224195199413e-01
1.222039234044132172e-01
1.221324470102125304e-01
1.220609079937524655e-01
1.219893489706542766e-01
1.219177699409179638e-01
1.218461709045435271e-01
1.217745518615309663e-01
1.217029128118802817e-01
1.216312537555914730e-01
1.215595746926645404e-01
1.214879183579427036e-01
1.214161992936624301e-01
1.213444602227440328e-01
1.212727011451875114e-01
1.212009220609928661e-01
1.211291229701600969e-01
1.210573038726892037e-01
1.209854647685801865e-01
1.209136056578330454e-01
1.208417693825900585e-01
1.207698702704895766e-01
1.206979511517509707e-01
1.206260120263742408e-01
1.205540528943593870e-01
1.204820737557064092e-01
1.204100746104153075e-01
1.203380554584860818e-01
1.202660162999187321e-01
1.201939571347132585e-01
1.201219209242339048e-01
1.200498217576750903e-01
1.199777025844781519e-01
1.199055634046430896e-01
1.198334042181699033e-01
1.197612250250585930e-01
1.196890258253091588e-01
1.196168066189216006e-01
1.195445674058959185e-01
1.194723512548954147e-01
1.194000720405163918e-01
1.193277728194992449e-01
1.192554535918439740e-01
1.191831143575505791e-01
1.191107551166190603e-01
1.190383758690494176e-01
1.189659766148416509e-01
1.188935573539957602e-01
1.188211612624741065e-01
1.187487020002748750e-01
1.186762227314375195e-01
1.186037234559620401e-01
1.185312041738484368e-01
1.184586648850967094e-01
1.183861055897068582e-01
1.183135262876788829e-01
1.182409269790127837e-01
1.181683509469699800e-01
1.180957116369505400e-01
1.180230523202929760e-01
1.179503729969972881e-01
1.178776736670634762e-01
1.178049543304915403e-01
1.177322149872814805e-01
1.176594556374332967e-01
1.175866762809469890e-01
1.175139203083830353e-01
1.174411009505433867e-01
1.173682615860656142e-01
1.172954022149497177e-01
1.172225228371956973e-01
1.171496234528035529e-01
1.170767040617732846e-01
1.170037646641048923e-01
1.169308052597983760e-01
1.168578693467132723e-01
1.167848699410534152e-01
1.167118505287554342e-01
1.166388111098193292e-01
1.165657516842451003e-01
1.164926722520327473e-01
1.164195728131822705e-01
1.163464533676936696e-01
1.162733139155669448e-01
1.162001980619606911e-01
1.161270186084806255e-01
1.160538191483624360e-01
1.159805996816061224e-01
1.159073602082116849e-01
1.158341007281791235e-01
1.157608212415084381e-01
1.156875217481996287e-01
1.156142022482526954e-01
1.155409064541252917e-01
1.154675469528250176e-01
1.153941674448866195e-01
1.153207679303100974e-01
1.152473484090954514e-01
1.151739088812426814e-01
1.151004493467517875e-01
1.150269698056227696e-01
1.149534702578556278e-01
1.148799945232070741e-01
1.148064549740865914e-01
1.147328954183279848e-01
1.146593158559312542e-01
1.145857162868963997e-01
1.145120967112234212e-01
1.144384571289123187e-01
1.143647975399630923e-01
1.142911179443757419e-01
1.142174622692060382e-01
1.141437426722653470e-01
1.140700030686865318e-01
1.139962434584695927e-01
1.139224638416145297e-01
1.138486642181213426e-01
1.137748445879900316e-01
1.137010049512205967e-01
1.136271453078130378e-01
1.135533096921221841e-01
1.134794100473612843e-01
1.134054903959622607e-01
1.133315507379251130e-01
1.132575910732498414e-01
1.131836114019364459e-01
1.131096117239849264e-01
1.130355920393952829e-01
1.129615523481675154e-01
1.128875367919555117e-01
1.128134570993744035e-01
1.127393574001551713e-01
1.126652376942978151e-01
1.125910979818023350e-01
1.125169382626687309e-01
1.124427585368970028e-01
1.123685588044871508e-01
1.122943390654391749e-01
1.122201435687060211e-01
1.121458838283047044e-01
1.120716040812652636e-01
1.119973043275876989e-01
1.119229845672720103e-01
1.118486448003181977e-01
1.117742850267262611e-01
1.116999052464962006e-01
1.116255054596280161e-01
1.115511300223737123e-01
1.114766902341521870e-01
1.114022304392925378e-01
1.113277506377947645e-01
1.112532508296588674e-01
1.111787310148848462e-01
1.111041911934727011e-01
1.110296313654224321e-01
1.109550515307340390e-01
1.108804961529585853e-01
1.108058763169168515e-01
1.107312364742369937e-01
1.106565766249190119e-01
1.105818967689629062e-01
1.105071969063686765e-01
1.104324770371363229e-01
1.103577371612658453e-01
1.102829772787572438e-01
1.102082419604606400e-01
1.101334420765986977e-01
1.100586221860986313e-01
1.099837822889604411e-01
1.099089223851841268e-01
1.098340424747696886e-01
1.097591425577171265e-01
1.096842226340264403e-01
1.096092827036976303e-01
1.095343674448798765e-01
1.094593875131977256e-01
1.093843875748774508e-01
1.093093676299190520e-01
1.092343276783225292e-01
1.091592677200878825e-01
1.090841877552151118e-01
1.090090877837042171e-01
1.089339678055551985e-01
1.088588726062162948e-01
1.087837126267139354e-01
1.087085326405734520e-01
1.086333326477948447e-01
1.085581126483781134e-01
1.084828726423232581e-01
1.084076126296302789e-01
1.083323326102991757e-01
1.082570325843299486e-01
1.081817574444698948e-01
1.081064174171473269e-01
1.080310573831866350e-01
1.079556773425878191e-01
1.078802772953508793e-01
1.078048572414758155e-01
1.077294171809626278e-01
1.076539571138113160e-01
1.075784770400218804e-01
1.075030219596406766e-01
1.074275018844979002e-01
1.073519618027169997e-01
1.072764017142979753e-01
1.072008216192408270e-01
1.071252215175455547e-01
1.070496014092121584e-01
1.069739612942406382e-01
1.068983011726309940e-01
1.068226661517286402e-01
1.067469660287656552e-01
1.066712458991645462e-01
1.065955057629253133e-01
1.065197456200479564e-01
1.064439654705324756e-01
1.063681653143788708e-01
1.062923451515871420e-01
1.062165049821572893e-01
1.061406900207337856e-01
1.060648098499505920e-01
1.059889096725292745e-01
1.059129894884698331e-01
1.058370492977722677e-01
1.057610891004365783e-01
1.056851088964627650e-01
1.056091086858508277e-01
1.055330884686007664e-01
1.054570935666561127e-01
1.053810333480527106e-01
1.053049531228111846e-01
1.052288528909315346e-01
1.051527326524137607e-01
1.050765924072578628e-01
1.050004321554638409e-01
1.049242518970316951e-01
1.048480516319614253e-01
1.047718767894956216e-01
1.046956365230720110e-01
1.046193762500102764e-01
1.045430959703104179e-01
1.044667956839724354e-01
1.043904753909963290e-01
1.043141350913820986e-01
1.042377747851297443e-01
1.041613944722392660e-01
1.040849941527106637e-01
1.040086193750084931e-01
1.039321790541265500e-01
1.038557187266064830e-01
1.037792383924482920e-01
1.037027380516519770e-01
1.036262177042175381e-01
1.035496773501449752e-01
1.034731169894342884e-01
1.033965366220854776e-01
1.033199819038621570e-01
1.032433615351600054e-01
1.031667211598197298e-01
1.030900607778413303e-01
1.030133803892248068e-01
1.029366799939701593e-01
1.028599595920773879e-01
1.027832191835464926e-01
1.027064587683774732e-01
1.026297241096330026e-01
1.025529236931106425e-01
1.024761032699501584e-01
1.023992628401515503e-01
1.023224024037148183e-01
1.022455219606399623e-01
1.021686215109269824e-01
1.020917010545758785e-01
1.020147605915866507e-01
1.019378459923210301e-01
1.018608655279784614e-01
1.017838650569977688e-01
1.017068445793789522e-01
1.016298040951220116e-01
1.015527436042269471e-01
1.014756631066937587e-01
1.013985626025224462e-01
1.013214420917130099e-01
1.012443475519262392e-01
1.011671870397634621e-01
1.010900065209625609e-01
1.010128059955235358e-01
1.009355854634463867e-01
1.008583449247311137e-01
1.007810843793777167e-01
1.007038038273861957e-01
1.006265032687565508e-01
1.005492287884486302e-01
1.004718882284656445e-01
1.003945276618445348e-01
1.003171470885853012e-01
1.002397465086879436e-01
1.001623259221524620e-01
1.000848853289788565e-01
1.000074247291671270e-01
9.992994412271727356e-02
9.985248970188820294e-02
9.977496909408500869e-02
9.969742847964369048e-02
9.961986785856424831e-02
9.954228723084668218e-02
9.946468659649099209e-02
9.938706595549717804e-02
9.930942530786524003e-02
9.923176465359517806e-02
9.915413029224495745e-02
9.907642963662155466e-02
9.899870897436002792e-02
9.892096830546037722e-02
9.884320762992260256e-02
9.876542694774670395e-02
9.868762625893268137e-02
9.860980556348053483e-02
9.853196486139026433e-02
9.845415055951889371e-02
9.837626985607528241e-02
9.829836914599354714e-02
9.822044842927368791e-02
9.814250770591570472e-02
9.806454697591959757e-02
9.798656623928536646e-02
9.790856549601301140e-02
9.783054474610253237e-02
9.775255050371001175e-02
9.767448975244619191e-02
9.759640899454424812e-02
9.751830823000418036e-02
9.744018745882598864e-02
9.736204668100967297e-02
9.728388589655523333e-02
9.720570510546266974e-02
9.712750430773198218e-02
9.704933012481831156e-02
9.697108932573428319e-02
9.689282852001213087e-02
9.681454770765185458e-02
9.673624688865345433e-02
9.665792606301693013e-02
9.657958523074228196e-02
9.650122439182950984e-02
9.642284354627861376e-02
9.634448942284379314e-02
9.626606857593955624e-02
9.618762772239719538e-02
9.610916686221671057e-02
9.603068599539810180e-02
9.595218512194136906e-02
9.587366424184651237e-02
9.579512335511353172e-02
9.571656246174242710e-02
9.563802839778645648e-02
9.555942750306201106e-02
9.548080660169944167e-02
9.540216569369874833e-02
9.532350477905993102e-02
9.524482385778298976e-02
9.516612292986792454e-02
9.508740199531473536e-02
9.500866105412342222e-02
9.492994704964630159e-02
9.485116610710164764e-02
9.477236515791886973e-02
9.469354420209796785e-02
9.461470323963894202e-02
9.453584227054179223e-02
9.445696129480651848e-02
9.437806031243312077e-02
9.429913932342159910e-02
9.422024537842332848e-02
9.414128438805846599e-02
9.406230339105547955e-02
9.398330238741436915e-02
9.390428137713513479e-02
9.382524036021777647e-02
9.374617933666229419e-02
9.366709830646868795e-02
9.358799726963695775e-02
9.350892338411753713e-02
9.342978234593246611e-02
9.335062130110927114e-02
9.327144024964795221e-02
9.319223919154850933e-02
9.311301812681094248e-02
9.303377705543525167e-02
9.295451597742143690e-02
9.287523489276949817e-02
9.279598106672892754e-02
9.271665998072364800e-02
9.263731888808024451e-02
9.255795778879871705e-02
9.247857668287906563e-02
9.239917557032129025e-02
9.231975445112539091e-02
9.224031332529136762e-02
9.216085219281922036e-02
9.208141842625749973e-02
9.200191729243201166e-02
9.192239615196839964e-02
9.184285500486666365e-02
9.176329385112680370e-02
9.168371269074881980e-02
9.160411152373271193e-02
9.152449035007848011e-02
9.144484916978612432e-02
9.136523546270325369e-02
9.128555428105755709e-02
9.120585309277373653e-02
9.112613189785179202e-02
9.104639069629172354e-02
9.096662948809353111e-02
9.088684827325721471e-02
9.080704705178277436e-02
9.072722582367021005e-02
9.064743217606618941e-02
9.056757094660028429e-02
9.048768971049625520e-02
9.040778846775410216e-02
9.032786721837382515e-02
9.024792596235542419e-02
9.016796469969889927e-02
9.008798343040425038e-02
9.000798215447147754e-02
8.992800856634630691e-02
8.984796728906019325e-02
8.976790600513595564e-02
8.968782471457359406e-02
8.960772341737310853e-02
8.952760211353449904e-02
8.944746080305776559e-02
8.936729948594290818e-02
8.928711816218992681e-02
8.920696463354360617e-02
8.912674330843728399e-02
8.904650197669283784e-02
8.896624063831026774e-02
8.888595929328957368e-02
8.880565794163075566e-02
8.872533658333381368e-02
8.864499521839874774e-02
8.856463384682555784e-02
8.848430037765808720e-02
8.840389900473155649e-02
8.832347762516690182e-02
8.824303623896412319e-02
8.816257484612322060e-02
8.808209344664419405e-02
8.800159204052704354e-02
8.792107062777176907e-02
8.784052920837837064e-02
8.776001579868975000e-02
8.767943437794301076e-02
8.759883295055814756e-02
8.751821151653516040e-02
8.743757007587404928e-02
8.735690862857481420e-02
8.727622717463745516e-02
8.719552571406197217e-02
8.711480424684836521e-02
8.703406277299663429e-02
8.695334942807164680e-02
8.687256795286657507e-02
8.679176647102337938e-02
8.671094498254205973e-02
8.663010348742261613e-02
8.654924198566504856e-02
8.646836047726935703e-02
8.638745896223554155e-02
8.630653744056360210e-02
8.622564415511746461e-02
8.614468263209218435e-02
8.606370110242878013e-02
8.598269956612725196e-02
8.590167802318759982e-02
8.582063647360982372e-02
8.573957491739392367e-02
8.565849335453989966e-02
8.557739178504775168e-02
8.549631855908046418e-02
8.541517698823497540e-02
8.533401541075136265e-02
8.525283382662962595e-02
8.517163223586976528e-02
8.509041063847178066e-02
8.500916903443567207e-02
8.492790742376143953e-02
8.484662580644908303e-02
8.476537263996064553e-02
8.468405102129494821e-02
8.460270939599112694e-02
8.452134776404918171e-02
8.443996612546911251e-02
8.435856448025091936e-02
8.427714282839460225e-02
8.419570116990016118e-02
8.411423950476759615e-02
8.403280639775800864e-02
8.395130473127210280e-02
8.386978305814807300e-02
8.378824137838591923e-02
8.370667969198564151e-02
8.362509799894723983e-02
8.354349629927071419e-02
8.346187459295606459e-02
8.338023288000329103e-02
8.329861983247255353e-02
8.321693811816643915e-02
8.313523639722220082e-02
8.305351466963983853e-02
8.297177293541935228e-02
8.289001119456074207e-02
8.280822944706400790e-02
8.272642769292914977e-02
8.264460593215616768e-02
8.256281294410428018e-02
8.248095118197795728e-02
8.239906941321351042e-02
8.231716763781093960e-02
8.223524585577024482e-02
8.215330406709142608e-02
8.207134227177448338e-02
8.198936046981941672e-02
8.190735866122622610e-02
8.182538573265318860e-02
8.174334392270665717e-02
8.166128210612200178e-02
8.157920028289922243e-02
8.149709845303831912e-02
8.141497661653929185e-02
8.133283477340214063e-02
8.125067292362686544e-02
8.116849106721346629e-02
8.108633819811927879e-02
8.100411634035253883e-02
8.092187447594767491e-02
8.083961260490468703e-02
8.075733072722357520e-02
8.067502884290433940e-02
8.059270695194697964e-02
8.051036505435149593e-02
8.042800315011788825e-02
8.034567034050255074e-02
8.026326843491560226e-02
8.018084652269052981e-02
8.009840460382733340e-02
8.001594267832601304e-02
7.993346074618656871e-02
7.985095880740900043e-02
7.976843686199330818e-02
7.968589490993949198e-02
7.960338215980300447e-02
7.952080020639584745e-02
7.943819824635056648e-02
7.935557627966716154e-02
7.927293430634563265e-02
7.919027232638597980e-02
7.910759033978820298e-02
7.902488834655230221e-02
7.894216634667827748e-02
7.885947365602063996e-02
7.877671165479327442e-02
7.869392964692778492e-02
7.861112763242417145e-02
7.852830561128243403e-02
7.844546358350257265e-02
7.836260154908458730e-02
7.827971950802847800e-02
7.819681746033424474e-02
7.811394482915545723e-02
7.803100278010788315e-02
7.794804072442218512e-02
7.786505866209836313e-02
7.778205659313641718e-02
7.769903451753634727e-02
7.761599243529815340e-02
7.753293034642183557e-02
7.744984825090739378e-02
7.736679567920745626e-02
7.728367358233967366e-02
7.720053147883376710e-02
7.711736936868973658e-02
7.703418725190758209e-02
7.695098512848730365e-02
7.686776299842890126e-02
7.678452086173237490e-02
7.670125871839772458e-02
7.661802620617663706e-02
7.653472406148864593e-02
7.645140191016253084e-02
7.636805975219829179e-02
7.628469758759592878e-02
7.620131541635544181e-02
7.611791323847683088e-02
7.603449105396009600e-02
7.595104886280523715e-02
7.586763641006299963e-02
7.578415421755479997e-02
7.570065201840847635e-02
7.561712981262402877e-02
7.553358760020145724e-02
7.545002538114076174e-02
7.536644315544194228e-02
7.528284092310499886e-02
7.519921868412993149e-02
7.511562629086654397e-02
7.503196405053813578e-02
7.494828180357160363e-02
7.486457954996694752e-02
7.478085728972416746e-02
7.469711502284326343e-02
7.461335274932423545e-02
7.452957046916708350e-02
7.444576818237180760e-02
7.436199584858727007e-02
7.427815356043865336e-02
7.419429126565191268e-02
7.411040896422704805e-02
7.402650665616405945e-02
7.394258434146294690e-02
7.385864202012371038e-02
7.377467969214634991e-02
7.369069735753086547e-02
7.360674508322517795e-02
7.352272274725635270e-02
7.343868040464940350e-02
7.335461805540433033e-02
7.327053569952113321e-02
7.318643333699981213e-02
7.310231096784036708e-02
7.301816859204279808e-02
7.293400620960710512e-02
7.284987399478026759e-02
7.276567161099123382e-02
7.268144922056407609e-02
7.259720682349879439e-02
7.251294441979538874e-02
7.242866200945385913e-02
7.234435959247420556e-02
7.226003716885642802e-02
7.217569473860052653e-02
7.209138258325253901e-02
7.200700015164329670e-02
7.192259771339593044e-02
7.183817526851044022e-02
7.175373281698682604e-02
7.166927035882508790e-02
7.158478789402522580e-02
7.150028542258723974e-02
7.141576294451112972e-02
7.133127084864199219e-02
7.124670836921254136e-02
7.116212588314496656e-02
7.107752339043926781e-02
7.099290089109544510e-02
7.090825838511349843e-02
7.082359587249342781e-02
7.073891335323523322e-02
7.065421082733891467e-02
7.056953879094862714e-02
7.048479626369896778e-02
7.040003372981118446e-02
7.031525118928527718e-02
7.023044864212124594e-02
7.014562608831909074e-02
7.006078352787881158e-02
6.997592096080040847e-02
6.989103838708388139e-02
6.980618641017244386e-02
6.972126383510257597e-02
6.963632125339458412e-02
6.955135866504846831e-02
6.946637607006422854e-02
6.938137346844186482e-02
6.929635086018137713e-02
6.921130824528276548e-02
6.912624562374602988e-02
6.904116299557117031e-02
6.895611108342336593e-02
6.887098845389516555e-02
6.878584581772884121e-02
6.870068317492439292e-02
6.861550052548182066e-02
6.853029786940112444e-02
6.844507520668230427e-02
6.835983253732536014e-02
6.827456986133029204e-02
6.818933800866133765e-02
6.810403533131292875e-02
6.801871264732639588e-02
6.793336995670173906e-02
6.784800725943895827e-02
6.776262455553805353e-02
6.767722184499902482e-02
6.759179912782187216e-02
6.750635640400659554e-02
6.742094461081649115e-02
6.733546188564787371e-02
6.724995915384113232e-02
6.716443641539626697e-02
6.707889367031327765e-02
6.699333091859216438e-02
6.690774816023292715e-02
6.682214539523556596e-02
6.673652262360008081e-02
6.665093088988882641e-02
6.656526811690000045e-02
6.647958533727305053e-02
6.639388255100797664e-02
6.630815975810477880e-02
6.622241695856345700e-02
6.613665415238401124e-02
6.605087133956644152e-02
6.596506852011074784e-02
6.587929684587834345e-02
6.579345402506930895e-02
6.570759119762215050e-02
6.562170836353686809e-02
6.553580552281346172e-02
6.544988267545193139e-02
6.536393982145227710e-02
6.527797696081449885e-02
6.519199409353859664e-02
6.510604247878504225e-02
6.502001961015579923e-02
6.493397673488843225e-02
6.484791385298294131e-02
6.476183096443932641e-02
6.467572806925758755e-02
6.458960516743772473e-02
6.450346225897973795e-02
6.441729934388362722e-02
6.433116778860892282e-02
6.424496487215947127e-02
6.415874194907189576e-02
6.407249901934619629e-02
6.398623608298237286e-02
6.389995313998042548e-02
6.381365019034035413e-02
6.372732723406215882e-02
6.364098427114583956e-02
6.355467277534998516e-02
6.346828981108032508e-02
6.338188684017254104e-02
6.329546386262663304e-02
6.320902087844260109e-02
6.312255788762044517e-02
6.303607489016016530e-02
6.294957188606176146e-02
6.286304887532523367e-02
6.277655743900822927e-02
6.268999442691836066e-02
6.260341140819036809e-02
6.251680838282425157e-02
6.243018535082001108e-02
6.234354231217764664e-02
6.225687926689715823e-02
6.217019621497854587e-02
6.208349315642180954e-02
6.199682177958365514e-02
6.191007871967357801e-02
6.182331565312537691e-02
6.173653257993905186e-02
6.164972950011460284e-02
6.156290641365202987e-02
6.147606332055133294e-02
6.138920022081251204e-02
6.130231711443556719e-02
6.121546579707626279e-02
6.112854268934597712e-02
6.104159957497756750e-02
6.095463645397103392e-02
6.086765332632637637e-02
6.078065019204359487e-02
6.069362705112268941e-02
6.060658390356365999e-02
6.051952074936650661e-02
6.043248949148605220e-02
6.034538633593555801e-02
6.025826317374693986e-02
6.017112000492019774e-02
6.008395682945533167e-02
5.999677364735234164e-02
5.990957045861122765e-02
5.982234726323198970e-02
5.973510406121462779e-02
5.964789286281302338e-02
5.956060965944232066e-02
5.947330644943349398e-02
5.938598323278654334e-02
5.929864000950146874e-02
5.921127677957827018e-02
5.912389354301694766e-02
5.903649029981750118e-02
5.894906704997993074e-02
5.886167591105717634e-02
5.877421265986626508e-02
5.868672940203722987e-02
5.859922613757007070e-02
5.851170286646478758e-02
5.842415958872138049e-02
5.833659630433984944e-02
5.824901301332019443e-02
5.816140971566241546e-02
5.807383863621851106e-02
5.798619533720739128e-02
5.789853203155814754e-02
5.781084871927077984e-02
5.772314540034528818e-02
5.763542207478167256e-02
5.754767874257993299e-02
5.745991540374006945e-02
5.737213205826208196e-02
5.728438103829702754e-02
5.719655769146569924e-02
5.710871433799624697e-02
5.702085097788867074e-02
5.693296761114297055e-02
5.684506423775914641e-02
5.675714085773719830e-02
5.666919747107712624e-02
5.658123407777893021e-02
5.649330311729272580e-02
5.640529972264118896e-02
5.631727632135152817e-02
5.622923291342374341e-02
5.614116949885783470e-02
5.605308607765380202e-02
5.596498264981164539e-02
5.587685921533136479e-02
5.578871577421296024e-02
5.570060487320560583e-02
5.561242143073386046e-02
5.552421798162399114e-02
5.543599452587599785e-02
5.534775106348988061e-02
5.525948759446563940e-02
5.517120411880327424e-02
5.508290063650278512e-02
5.499457714756417204e-02
5.490628630603566762e-02
5.481792281574371373e-02
5.472953931881363587e-02
5.464113581524543406e-02
5.455271230503910829e-02
5.446426878819465855e-02
5.437580526471208486e-02
5.428732173459138721e-02
5.419881819783256560e-02
5.411034741578291118e-02
5.402180387767074876e-02
5.393324033292046238e-02
5.384465678153205204e-02
5.375605322350551774e-02
5.366742965884085947e-02
5.357878608753807725e-02
5.349012250959717107e-02
5.340143892501814094e-02
5.331278820244733652e-02
5.322406461651496556e-02
5.313532102394447065e-02
5.304655742473585178e-02
5.295777381888910895e-02
5.286897020640424216e-02
5.278014658728125141e-02
5.269130296152013671e-02
5.260243932912089804e-02
5.251360866602894362e-02
5.242470503227636414e-02
5.233578139188566070e-02
5.224683774485683330e-02
5.215787409118988194e-02
5.206889043088480662e-02
5.197988676394160734e-02
5.189086309036028410e-02
5.180181941014083691e-02
5.171280880652773249e-02
5.162372512495494448e-02
5.153462143674403251e-02
5.144549774189499658e-02
5.135635404040783669e-02
5.126719033228255284e-02
5.117800661751914504e-02
5.108880289611761327e-02
5.099957916807795755e-02
5.091033543340017786e-02
5.082112489455070659e-02
5.073184115851958609e-02
5.064253741585034163e-02
5.055321366654297321e-02
5.046386991059748084e-02
5.037450614801386450e-02
5.028512237879212421e-02
5.019571860293225996e-02
5.010629482043427174e-02
5.001690434106365046e-02
4.992744055721232144e-02
4.983795676672286845e-02
4.974845296959529151e-02
4.965892916582959060e-02
4.956938535542576574e-02
4.947982153838381691e-02
4.939023771470374413e-02
4.930063388438554739e-02
4.921106346449377611e-02
4.912141963282223855e-02
4.903175579451257704e-02
4.894207194956479157e-02
4.885236809797888213e-02
4.876264423975484874e-02
4.867290037489269139e-02
4.858313650339241008e-02
4.849335262525400481e-02
4.840360226484108352e-02
4.831377838534933744e-02
4.822393449921946740e-02
4.813407060645147340e-02
4.804418670704535543e-02
4.795428280100111351e-02
4.786435888831874763e-02
4.777441496899825779e-02
4.768445104303964399e-02
4.759452074210557271e-02
4.750451681479361810e-02
4.741449288084353952e-02
4.732444894025533699e-02
4.723438499302901050e-02
4.714430103916456005e-02
4.705419707866198564e-02
4.696407311152128727e-02
4.687392913774246495e-02
4.678381889628724366e-02
4.669363492115508052e-02
4.660343093938479342e-02
4.651320695097638236e-02
4.642296295592984734e-02
4.633269895424518836e-02
4.624241494592240542e-02
4.615211093096149852e-02
4.606178690936246767e-02
4.597149672738609638e-02
4.588113270443372471e-02
4.579074867484322908e-02
4.570034463861460949e-02
4.560992059574786595e-02
4.551947654624299844e-02
4.542901249010000697e-02
4.533852842731889154e-02
4.524802435789965216e-02
4.515755423540213087e-02
4.506701016462955067e-02
4.497644608721884651e-02
4.488586200317001840e-02
4.479525791248306632e-02
4.470463381515799028e-02
4.461398971119479029e-02
4.452332560059346633e-02
4.443264148335401842e-02
4.434199142033534713e-02
4.425126730174255840e-02
4.416052317651164572e-02
4.406975904464260907e-02
4.397897490613544846e-02
4.388817076099016390e-02
4.379734660920675537e-02
4.370650245078522289e-02
4.361563828572556645e-02
4.352480828218574516e-02
4.343390411577274790e-02
4.334297994272162668e-02
4.325203576303238151e-02
4.316107157670501238e-02
4.307008738373951928e-02
4.297908318413590223e-02
4.288805897789416122e-02
4.279701476501429624e-02
4.270600482095332495e-02
4.261492060672011917e-02
4.252381638584878942e-02
4.243269215833933572e-02
4.234154792419175806e-02
4.225038368340605643e-02
4.215919943598223085e-02
4.206799518192028131e-02
4.197677092122020781e-02
4.188558103663808652e-02
4.179431677458467220e-02
4.170303250589313393e-02
4.161172823056347170e-02
4.152040394859568551e-02
4.142905965998977535e-02
4.133769536474574124e-02
4.124631106286358317e-02
4.115490675434330115e-02
4.106353692924002985e-02
4.097209261936640701e-02
4.088062830285466021e-02
4.078914397970478944e-02
4.069763964991679472e-02
4.060611531349067604e-02
4.051457097042643341e-02
4.042300662072406681e-02
4.033142226438357625e-02
4.023987249875915495e-02
4.014824814106532358e-02
4.005660377673336825e-02
3.996493940576328896e-02
3.987325502815508571e-02
3.978155064390875850e-02
3.968982625302430733e-02
3.959808185550173221e-02
3.950631745134103312e-02
3.941458774519546182e-02
3.932278333968142192e-02
3.923095892752925806e-02
3.913911450873897024e-02
3.904725008331055847e-02
3.895536565124402273e-02
3.886346121253936303e-02
3.877153676719657938e-02
3.867959231521567176e-02
3.858768266854895046e-02
3.849569821521470203e-02
3.840369375524232964e-02
3.831166928863183330e-02
3.821962481538321299e-02
3.812756033549646872e-02
3.803547584897160050e-02
3.794337135580860831e-02
3.785124685600749217e-02
3.775915726881962087e-02
3.766699276766516391e-02
3.757480825987258299e-02
3.748260374544187812e-02
3.739037922437304928e-02
3.729813469666609649e-02
3.720587016232101973e-02
3.711358562133781902e-02
3.702128107371649435e-02
3.692901154600747304e-02
3.683666699703280756e-02
3.674430244142001811e-02
3.665191787916910471e-02
3.655951331028006734e-02
3.646708873475290602e-02
3.637464415258762074e-02
3.628217956378421150e-02
3.618969496834267829e-02
3.609724550011250699e-02
3.600472090331763297e-02
3.591217629988463500e-02
3.581961168981351307e-02
3.572702707310426717e-02
3.563442244975689732e-02
3.554179781977140351e-02
3.544915318314778574e-02
3.535648853988604401e-02
3.526385913113472270e-02
3.517115448651964016e-02
3.507842983526643366e-02
3.498568517737510319e-02
3.489292051284564877e-02
3.480013584167807039e-02
3.470733116387236805e-02
3.461450647942854175e-02
3.452166178834659149e-02
3.442885243907412018e-02
3.433596774663882911e-02
3.424306304756541408e-02
3.415013834185387509e-02
3.405719362950421214e-02
3.396422891051642523e-02
3.387124418489051436e-02
3.377823945262647953e-02
3.368521471372432075e-02
3.359222542393069944e-02
3.349916068367519983e-02
3.340607593678157627e-02
3.331297118324982875e-02
3.321984642307995728e-02
3.312670165627196184e-02
3.303353688282584244e-02
3.294035210274159908e-02
3.284714731601923177e-02
3.275397808570446045e-02
3.266073329762875233e-02
3.256746850291492024e-02
3.247418370156296419e-02
3.238087889357288418e-02
3.228755407894468021e-02
3.219420925767835229e-02
3.210084442977390040e-02
3.200745959523132456e-02
3.191411042439540324e-02
3.182068558849948658e-02
3.172724074596544597e-02
3.163377589679328139e-02
3.154029104098299285e-02
3.144678617853458036e-02
3.135326130944804390e-02
3.125971643372338349e-02
3.116615155136059911e-02
3.107256666235969078e-02
3.097901755628740261e-02
3.088539266593315347e-02
3.079174776894078036e-02
3.069808286531028330e-02
3.060439795504166227e-02
3.051069303813491729e-02
3.041696811459004834e-02
3.032322318440705544e-02
3.022945824758593858e-02
3.013572920099250041e-02
3.004192426281804273e-02
2.994809931800546110e-02
2.985425436655475551e-02
2.976038940846592595e-02
2.966650444373897244e-02
2.957259947237389497e-02
2.947867449437069354e-02
2.938472950972936815e-02
2.929082052261477997e-02
2.919683553662011377e-02
2.910283054398732361e-02
2.900880554471640949e-02
2.891476053880737140e-02
2.882069552626020936e-02
2.872661050707492336e-02
2.863250548125151340e-02
2.853838044878997948e-02
2.844429152115424131e-02
2.835012648733936658e-02
2.825594144688636788e-02
2.816173639979524523e-02
2.806751134606599862e-02
2.797326628569862805e-02
2.787900121869313352e-02
2.778471614504951503e-02
2.769041106476777259e-02
2.759614219661088441e-02
2.750179711497580115e-02
2.740743202670259393e-02
2.731304693179126275e-02
2.721864183024180761e-02
2.712421672205422851e-02
2.702977160722852545e-02
2.693530648576469844e-02
2.684082135766274746e-02
2.674637254898470928e-02
2.665184741952941749e-02
2.655730228343600174e-02
2.646273714070446204e-02
2.636815199133479837e-02
2.627354683532701074e-02
2.617892167268109915e-02
2.608427650339706361e-02
2.598961132747490410e-02
2.589498257827571592e-02
2.580027740100021560e-02
2.570555221708659133e-02
2.561080702653484309e-02
2.551604182934497089e-02
2.542125662551697474e-02
2.532645141505085462e-02
2.523162619794661055e-02
2.513678097420424251e-02
2.504197228448390433e-02
2.494708705938819548e-02
2.485218182765436268e-02
2.475725658928240591e-02
2.466231134427232519e-02
2.456734609262412050e-02
2.447236083433779186e-02
2.437735556941333925e-02
2.428233029785076269e-02
2.418734166760927451e-02
2.409227639469335713e-02
2.399719111513931580e-02
2.390208582894715050e-02
2.380696053611686125e-02
2.371181523664844804e-02
2.361664993054191086e-02
2.352146461779724973e-02
2.342625929841446464e-02
2.333109072765182646e-02
2.323584540691570055e-02
2.314058007954145069e-02
2.304529474552907686e-02
2.294998940487857908e-02
2.285466405758995734e-02
2.275931870366321164e-02
2.266395334309834197e-02
2.256856797589534835e-02
2.247321946461156017e-02
2.237779409605522574e-02
2.228234872086076734e-02
2.218688333902818499e-02
2.209139795055747868e-02
2.199589255544864841e-02
2.190036715370169418e-02
2.180482174531661599e-02
2.170925633029341384e-02
2.161372787848847565e-02
2.151812246211193269e-02
2.142249703909726577e-02
2.132685160944447489e-02
2.123118617315356005e-02
2.113550073022452125e-02
2.103979528065735849e-02
2.094406982445207177e-02
2.084832436160866109e-02
2.075261596928257291e-02
2.065683050508582141e-02
2.056102503425094596e-02
2.046519955677794655e-02
2.036935407266682319e-02
2.027348858191757586e-02
2.017760308453020457e-02
2.008169758050470932e-02
1.998577206984109012e-02
1.988988373699385193e-02
1.979391822497689191e-02
1.969793270632180793e-02
1.960192718102859999e-02
1.950590164909726809e-02
1.940985611052781223e-02
1.931379056532023242e-02
1.921770501347452864e-02
1.912159945499070091e-02
1.902553118162231272e-02
1.892938562178514417e-02
1.883322005530985166e-02
1.873703448219643519e-02
1.864082890244489477e-02
1.854460331605523038e-02
1.844835772302744203e-02
1.835209212336152973e-02
1.825580651705749347e-02
1.815955830316795527e-02
1.806323269551057820e-02
1.796688708121507716e-02
1.787052146028145216e-02
1.777413583270970321e-02
1.767773019849983029e-02
1.758130455765183342e-02
1.748485891016571259e-02
1.738839325604146779e-02
1.729196510163077960e-02
1.719545944615319399e-02
1.709893378403748443e-02
1.700238811528365090e-02
1.690582243989169342e-02
1.680923675786161198e-02
1.671263106919340657e-02
1.661600537388707721e-02
1.651935967194262389e-02
1.642275157701078570e-02
1.632606587371299156e-02
1.622936016377707347e-02
1.613263444720303141e-02
1.603588872399086540e-02
1.593912299414057543e-02
1.584233725765216150e-02
1.574553151452562361e-02
1.564870576476096176e-02
1.555191772930797356e-02
1.545505197818997090e-02
1.535816622043384427e-02
1.526126045603959369e-02
1.516433468500721915e-02
1.506738890733672065e-02
1.497042312302809819e-02
1.487343733208135177e-02
1.477643153449648139e-02
1.467946355852234319e-02
1.458241775958413200e-02
1.448535195400779685e-02
1.438826614179333774e-02
1.429116032294075467e-02
1.419403449745004764e-02
1.409688866532121665e-02
1.399972282655426170e-02
1.390253698114918279e-02
1.380538906465389459e-02
1.370816321789547487e-02
1.361091736449893119e-02
1.351365150446426355e-02
1.341636563779147195e-02
1.331905976448055640e-02
1.322173388453151688e-02
1.312438799794435340e-02
1.302702210471906596e-02
1.292969424770262776e-02
1.283228835312399951e-02
1.273486245190724730e-02
1.263741654405237114e-02
1.253995062955937101e-02
1.244246470842824692e-02
1.234495878065899888e-02
1.224743284625162687e-02
1.214988690520613090e-02
1.205237910766854270e-02
1.195479316526970592e-02
1.185718721623274519e-02
1.175956126055766049e-02
1.166191529824445183e-02
1.156424932929311922e-02
1.146656335370366264e-02
1.136885737147608211e-02
1.127113138261037761e-02
1.117344364455163941e-02
1.107567765433259410e-02
1.097789165747542484e-02
1.088008565398013161e-02
1.078225964384671443e-02
1.068441362707517328e-02
1.058654760366550818e-02
1.048866157361771911e-02
1.039075553693180609e-02
1.029282949360776911e-02
1.019494182031266405e-02
1.009697577563528625e-02
9.998989724319784500e-03
9.900983666366158786e-03
9.802957601774409113e-03
9.704911530544535481e-03
9.606845452676537889e-03
9.508759368170416337e-03
9.410653277026170827e-03
9.312585663209915765e-03
9.214439570712329441e-03
9.116273471576619158e-03
9.018087365802784916e-03
8.919881253390826714e-03
8.821655134340744553e-03
8.723409008652538432e-03
8.625142876326208352e-03
8.526856737361754313e-03
8.428609183024349250e-03
8.330283042706554397e-03
8.231936895750635586e-03
8.133570742156592814e-03
8.035184581924426084e-03
7.936778415054135394e-03
7.838352241545720744e-03
7.739906061399182136e-03
7.641439874614519567e-03
7.543012379755964503e-03
7.444506191617961122e-03
7.345979996841833781e-03
7.247433795427582481e-03
7.148867587375207222e-03
7.050281372684708003e-03
6.951675151356084825e-03
6.853048923389337688e-03
6.754402688784466591e-03
6.655795253404761525e-03
6.557109017446549615e-03
6.458402774850213746e-03
6.359676525615753917e-03
6.260930269743170129e-03
6.162164007232462382e-03
6.063377738083630675e-03
5.964571462296675008e-03
5.865745179871595383e-03
5.766957803970740315e-03
5.668091520192319877e-03
5.569205229775775479e-03
5.470298932721107121e-03
5.371372629028314805e-03
5.272426318697398528e-03
5.173460001728358293e-03
5.074473678121194098e-03
4.975467347875905944e-03
4.876500031453900874e-03
4.777453699855271907e-03
4.678387361618518980e-03
4.579301016743642094e-03
4.480194665230641249e-03
4.381068307079516444e-03
4.281921942290267680e-03
4.182755570862894956e-03
4.083569192797398273e-03
3.984421935854243202e-03
3.885195556435405706e-03
3.785949170378444251e-03
3.686682777683358836e-03
3.587396378350149462e-03
3.488089972378816128e-03
3.388763559769358835e-03
3.289417140521777583e-03
3.190050714636072371e-03
3.090723517171767298e-03
2.991317089932721274e-03
2.891890656055551290e-03
2.792444215540257346e-03
2.692977768386839443e-03
2.593491314595297581e-03
2.493984854165631759e-03
2.394458387097841978e-03
2.294911913391928238e-03
2.195404775406473163e-03
2.095818300347218610e-03
1.996211818649840097e-03
1.896585330314337625e-03
1.796938835340711194e-03
1.697272333728960803e-03
1.597585825479086452e-03
1.497879310591088142e-03
1.398152789064965873e-03
1.298465710558360797e-03
1.198699187678897715e-03
1.098912658161310674e-03
9.991061220055996728e-04
8.992795792117647125e-04
7.994330297798057927e-04
6.995664737097229136e-04
5.996799110015160750e-04
4.997733416551852770e-04
3.999063226274301996e-04
2.999597519277585889e-04
1.999931745899630187e-04
1.000065906140434890e-04
0.000000000000000000e+00


==> figs/lwr_numerical_flux/greenshields_full/flux_cross_greenshield_godunov_0.75_x.csv <==
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.499999974991702345e-01
2.499999774925321105e-01
2.499999374792558626e-01
2.499998774593414907e-01
2.499997974864385242e-01
2.499996974651708115e-01
2.499995774372649748e-01
2.499994374027210142e-01
2.499992773615389297e-01
2.499990973137187211e-01
2.499988972592603886e-01
2.499986771981639322e-01
2.499984371304293518e-01
2.499981772170052352e-01
2.499978971479173140e-01
2.499975970721912688e-01
2.499972769898270997e-01
2.499969369008248066e-01
2.499965768051843895e-01
2.499961967029058485e-01
2.499957965939891835e-01
2.499953764784343946e-01
2.499949366244891280e-01
2.499944765075809983e-01
2.499939963840347446e-01
2.499934962538503669e-01
2.499929761170278653e-01
2.499924359735672397e-01
2.499918758234684901e-01
2.499912956667316166e-01
2.499906955033566192e-01
2.499900757088902026e-01
2.499894355441618643e-01
2.499887753727954021e-01
2.499880951947908159e-01
2.499873950101481057e-01
2.499866748188672716e-01
2.499859346209483135e-01
2.499851744163912315e-01
2.499843942051960255e-01
2.499835944702084589e-01
2.499827742576599121e-01
2.499819340384732413e-01
2.499810738126484466e-01
2.499801935801855279e-01
2.499792933410844853e-01
2.499783730953453187e-01
2.499774328429680281e-01
2.499764725839526136e-01
2.499754929084438970e-01
2.499744926480751417e-01
2.499734723810682624e-01
2.499724321074232591e-01
2.499713718271401319e-01
2.499702915402188808e-01
2.499691912466595056e-01
2.499680709464620065e-01
2.499669306396263835e-01
2.499657710235965169e-01
2.499645907154075530e-01
2.499633904005804652e-01
2.499621700791152534e-01
2.499609297510119177e-01
2.499596694162704580e-01
2.499583890748908743e-01
2.499570887268731667e-01
2.499557683722173351e-01
2.499544288156663185e-01
2.499530684596571461e-01
2.499516880970098498e-01
2.499502877277244295e-01
2.499488673518008852e-01
2.499474269692392170e-01
2.499459665800394248e-01
2.499444861842015086e-01
2.499429857817254685e-01
2.499414662846533020e-01
2.499399258808239210e-01
2.499383654703564162e-01
2.499367850532507873e-01
2.499351846295070345e-01
2.499335641991251578e-01
2.499319237621051570e-01
2.499302633184470324e-01
2.499285828681507837e-01
2.499268834305574671e-01
2.499251629789078777e-01
2.499234225206201643e-01
2.499216620556943269e-01
2.499198815841303656e-01
2.499180811059282803e-01
2.499162606210880710e-01
2.499144201296097378e-01
2.499125596314932807e-01
2.499106802533788141e-01
2.499087797539090161e-01
2.499068592478010942e-01
2.499049187350550483e-01
2.499029582156708784e-01
2.499009776896485846e-01
2.498989771569881668e-01
2.498969566176896251e-01
2.498949160717529594e-01
2.498928567531173428e-01
2.498907762058273363e-01
2.498886756518992058e-01
2.498865550913329514e-01
2.498844145241285730e-01
2.498822539502860707e-01
2.498800733698054444e-01
2.498778727826866941e-01
2.498756521889298199e-01
2.498734129297730533e-01
2.498711523346628383e-01
2.498688717329144993e-01
2.498665711245280363e-01
2.498642505095034494e-01
2.498619098878407385e-01
2.498595492595399037e-01
2.498571686246009449e-01
2.498547679830238621e-01
2.498523487833459455e-01
2.498499081404155220e-01
2.498474474908469745e-01
2.498449668346403030e-01
2.498424661717955075e-01
2.498399455023125881e-01
2.498374048261915448e-01
2.498348441434323775e-01
2.498322634540350862e-01
2.498296643138360196e-01
2.498270436230853875e-01
2.498244029256966314e-01
2.498217422216697514e-01
2.498190615110047474e-01
2.498163607937016195e-01
2.498136400697603676e-01
2.498108993391809918e-01
2.498081386019634920e-01
2.498053595212432754e-01
2.498025587826724347e-01
2.497997380374634702e-01
2.497968972856163816e-01
2.497940365271311691e-01
2.497911557620078327e-01
2.497882549902463722e-01
2.497853342118467879e-01
2.497823934268090795e-01
2.497794344055677129e-01
2.497764536191766638e-01
2.497734528261474907e-01
2.497704320264801936e-01
2.497673912201747726e-01
2.497643304072312276e-01
2.497612495876495586e-01
2.497581487614297657e-01
2.497550279285718489e-01
2.497518870890758080e-01
2.497487281325980746e-01
2.497455472917486929e-01
2.497423464442611873e-01
2.497391255901355578e-01
2.497358847293718043e-01
2.497326238619699268e-01
2.497293429879299254e-01
2.497260421072518000e-01
2.497227212199355506e-01
2.497193823229366672e-01
2.497160214342670770e-01
2.497126405389593629e-01
2.497092396370135248e-01
2.497058187284295627e-01
2.497023778132074767e-01
2.496989168913472668e-01
2.496954359628489328e-01
2.496919350277124749e-01
2.496884161901924415e-01
2.496848752537026428e-01
2.496813143105747201e-01
2.496777333608086735e-01
2.496741324044045029e-01
2.496705114413622084e-01
2.496668704716817899e-01
2.496632094953632475e-01
2.496595285124065811e-01
2.496558297343653976e-01
2.496521087500553904e-01
2.496483677591072592e-01
2.496446067615210040e-01
2.496408257572966249e-01
2.496370247464341219e-01
2.496332037289334949e-01
2.496293627047947439e-01
2.496255016740178689e-01
2.496216229554555355e-01
2.496177219233253197e-01
2.496138008845569800e-01
2.496098598391505163e-01
2.496058987871059287e-01
2.496019177284232171e-01
2.495979166631023816e-01
2.495938955911434221e-01
2.495898545125463386e-01
2.495857958534628551e-01
2.495817147735124308e-01
2.495776136869238826e-01
2.495734925936972104e-01
2.495693514938324142e-01
2.495651903873294941e-01
2.495610092741884500e-01
2.495568081544092820e-01
2.495525870279919900e-01
2.495483484283873565e-01
2.495440873006167237e-01
2.495398061662079670e-01
2.495355050251610862e-01
2.495311838774760815e-01
2.495268427231529529e-01
2.495224815621917003e-01
2.495181003945923237e-01
2.495136992203548232e-01
2.495092806802290397e-01
2.495048395046381984e-01
2.495003783224092331e-01
2.494958971335421438e-01
2.494913959380369306e-01
2.494868747358935934e-01
2.494823335271121323e-01
2.494777723116925472e-01
2.494731910896348381e-01
2.494685926089879047e-01
2.494639713855768548e-01
2.494593301555276810e-01
2.494546689188403832e-01
2.494499876755149614e-01
2.494452864255514157e-01
2.494405651689497461e-01
2.494358239057099524e-01
2.494310626358320349e-01
2.494262842146639514e-01
2.494214829434326930e-01
2.494166616655633106e-01
2.494118203810558043e-01
2.494069590899101740e-01
2.494020777921264198e-01
2.493971764877045416e-01
2.493922551766445395e-01
2.493873138589464133e-01
2.493823554972571799e-01
2.493773741782057130e-01
2.493723728525161221e-01
2.493673515201884072e-01
2.493623101812225684e-01
2.493572488356186057e-01
2.493521674833765189e-01
2.493470661244963082e-01
2.493419447589779736e-01
2.493368064567675901e-01
2.493316450898959147e-01
2.493264637163861153e-01
2.493212623362381919e-01
2.493160409494521446e-01
2.493107995560279733e-01
2.493055381559656780e-01
2.493002567492652588e-01
2.492949553359267156e-01
2.492896370931951822e-01
2.492842956785032982e-01
2.492789342571732902e-01
2.492735528292051583e-01
2.492681513945989025e-01
2.492627299533545226e-01
2.492572885054720189e-01
2.492518270509513911e-01
2.492463455897926394e-01
2.492408474065399560e-01
2.492353259440278634e-01
2.492297844748776470e-01
2.492242229990893065e-01
2.492186415166628422e-01
2.492130400275982538e-01
2.492074185318955415e-01
2.492017770295547052e-01
2.491961155205757450e-01
2.491904373968019115e-01
2.491847358864696105e-01
2.491790143694991855e-01
2.491732728458906365e-01
2.491675113156439636e-01
2.491617297787591667e-01
2.491559282352362459e-01
2.491501066850752011e-01
2.491442651282760323e-01
2.491384070639810489e-01
2.491325255058285393e-01
2.491266239410379058e-01
2.491207023696091483e-01
2.491147607915422668e-01
2.491087992068372614e-01
2.491028176154941320e-01
2.490968160175128787e-01
2.490907944128935014e-01
2.490847564080773680e-01
2.490786948021046499e-01
2.490726131894938078e-01
2.490665115702448418e-01
2.490603899443577518e-01
2.490542483118325379e-01
2.490480866726692000e-01
2.490419050268677381e-01
2.490357033744281523e-01
2.490294854290908688e-01
2.490232437752979422e-01
2.490169821148668916e-01
2.490107004477977171e-01
2.490043987740904186e-01
2.489980770937449961e-01
2.489917354067614497e-01
2.489853737131397793e-01
2.489789920128799849e-01
2.489725941270215515e-01
2.489661724254084163e-01
2.489597307171571572e-01
2.489532690022677741e-01
2.489467872807402671e-01
2.489402855525746361e-01
2.489337638177708811e-01
2.489272220763290022e-01
2.489206603282489993e-01
2.489140825018694159e-01
2.489074807524360722e-01
2.489008589963646045e-01
2.488942172336550129e-01
2.488875554643072974e-01
2.488808736883214578e-01
2.488741719056974944e-01
2.488674501164354069e-01
2.488607083205351955e-01
2.488539505536344620e-01
2.488471687563809098e-01
2.488403669524892337e-01
2.488335451419594335e-01
2.488267033247915094e-01
2.488198415009854614e-01
2.488129596705412894e-01
2.488060578334589934e-01
2.487991359897385735e-01
2.487921982823166900e-01
2.487852364372429292e-01
2.487782545855310445e-01
2.487712527271810359e-01
2.487642308621929033e-01
2.487571889905666467e-01
2.487501271123022661e-01
2.487430452273997616e-01
2.487359433358591332e-01
2.487288256879160997e-01
2.487216837950221304e-01
2.487145218954900372e-01
2.487073399893198200e-01
2.487001380765114789e-01
2.486929161570650137e-01
2.486856742309804247e-01
2.486784122982577117e-01
2.486711303588968747e-01
2.486638284128979137e-01
2.486565108297185134e-01
2.486491688823662116e-01
2.486418069283757859e-01
2.486344249677472362e-01
2.486270230004805626e-01
2.486196010265757650e-01
2.486121590460328434e-01
2.486046970588517979e-01
2.485972150650326284e-01
2.485897175413320781e-01
2.485821955461595678e-01
2.485746535443489336e-01
2.485670915359001754e-01
2.485595095208132932e-01
2.485519074990882871e-01
2.485442854707251570e-01
2.485366434357239029e-01
2.485289813940845249e-01
2.485213039298628246e-01
2.485136018868701058e-01
2.485058798372392630e-01
2.484981377809702963e-01
2.484903757180632056e-01
2.484825936485179909e-01
2.484747915723346523e-01
2.484669694895131897e-01
2.484591274000536032e-01
2.484512699953107528e-01
2.484433879044978255e-01
2.484354858070467742e-01
2.484275637029575989e-01
2.484196215922302997e-01
2.484116594748648765e-01
2.484036773508613294e-01
2.483956752202196583e-01
2.483876530829398632e-01
2.483796157376758629e-01
2.483715535990427270e-01
2.483634714537714672e-01
2.483553693018620834e-01
2.483472471433145756e-01
2.483391049781289439e-01
2.483309428063051882e-01
2.483227606278433086e-01
2.483145584427433050e-01
2.483063411569581547e-01
2.482980989705048103e-01
2.482898367774133419e-01
2.482815545776837496e-01
2.482732523713160333e-01
2.482649301583101931e-01
2.482565879386662289e-01
2.482482257123841407e-01
2.482398434794639286e-01
2.482314462531576282e-01
2.482230240188840753e-01
2.482145817779723984e-01
2.482061195304225976e-01
2.481976372762346728e-01
2.481891350154086240e-01
2.481806127479444513e-01
2.481720704738421546e-01
2.481635081931017339e-01
2.481549310262742836e-01
2.481463287441805221e-01
2.481377064554486367e-01
2.481290641600786273e-01
2.481204018580704940e-01
2.481117195494242367e-01
2.481030172341398554e-01
2.480942949122173502e-01
2.480855525836567210e-01
2.480767954763081207e-01
2.480680131463941507e-01
2.480592108098420567e-01
2.480503884666518388e-01
2.480415461168234970e-01
2.480326837603570311e-01
2.480238013972524413e-01
2.480148990275097276e-01
2.480059766511288899e-01
2.479970396032591395e-01
2.479880772255249610e-01
2.479790948411526585e-01
2.479700924501422321e-01
2.479610700524936817e-01
2.479520276482070074e-01
2.479429652372822090e-01
2.479338828197192868e-01
2.479247803955182405e-01
2.479156634071273402e-01
2.479065209815729531e-01
2.478973585493804421e-01
2.478881761105498072e-01
2.478789736650810482e-01
2.478697512129741654e-01
2.478605087542291585e-01
2.478512462888460277e-01
2.478419638168247729e-01
2.478326668879127226e-01
2.478233444145381270e-01
2.478140019345254075e-01
2.478046394478745640e-01
2.477952569545855965e-01
2.477858544546585051e-01
2.477764319480932897e-01
2.477669894348899504e-01
2.477575269150484871e-01
2.477480500456152868e-01
2.477385475244204827e-01
2.477290249965875546e-01
2.477194824621165026e-01
2.477099199210073266e-01
2.477003373732600267e-01
2.476907348188746028e-01
2.476811122578510549e-01
2.476714696901893831e-01
2.476618128802350327e-01
2.476521303112200201e-01
2.476424277355668835e-01
2.476327051532756229e-01
2.476229625643462384e-01
2.476131999687787300e-01
2.476034173665730975e-01
2.475936147577293411e-01
2.475837921422474608e-01
2.475739553917719604e-01
2.475640927749367393e-01
2.475542101514633941e-01
2.475443075213519251e-01
2.475343848846023320e-01
2.475244422412146150e-01
2.475144795911887741e-01
2.475044969345248091e-01
2.474944942712227203e-01
2.474844775802260699e-01
2.474744349155706402e-01
2.474643722442770866e-01
2.474542895663454090e-01
2.474441868817756074e-01
2.474340641905676819e-01
2.474239214927216324e-01
2.474137587882374589e-01
2.474035760771151615e-01
2.473933794455973612e-01
2.473831567331217229e-01
2.473729140140079608e-01
2.473626512882560746e-01
2.473523685558660645e-01
2.473420658168379305e-01
2.473317430711716725e-01
2.473214003188672905e-01
2.473110375599247845e-01
2.473006609878858342e-01
2.472902582275899874e-01
2.472798354606560167e-01
2.472693926870839221e-01
2.472589299068737034e-01
2.472484471200253608e-01
2.472379443265388943e-01
2.472274215264143038e-01
2.472168787196515893e-01
2.472063222070914890e-01
2.471957393989754337e-01
2.471851365842212545e-01
2.471745137628289513e-01
2.471638709347985241e-01
2.471532081001299730e-01
2.471425252588232979e-01
2.471318224108784989e-01
2.471210995562955759e-01
2.471103631032143255e-01
2.470996002472780617e-01
2.470888173847036740e-01
2.470780145154911622e-01
2.470671916396405265e-01
2.470563487571517669e-01
2.470454858680248833e-01
2.470346029722598757e-01
2.470237000698567442e-01
2.470127836762543438e-01
2.470018407724978715e-01
2.469908778621032752e-01
2.469798949450705550e-01
2.469688920213997108e-01
2.469578690910907426e-01
2.469468261541436505e-01
2.469357632105584344e-01
2.469246802603350943e-01
2.469135839262115439e-01
2.469024609746348631e-01
2.468913180164200583e-01
2.468801550515671295e-01
2.468689720800760767e-01
2.468577691019469000e-01
2.468465461171795994e-01
2.468353031257741748e-01
2.468240401277306262e-01
2.468127638530859258e-01
2.468014608536890364e-01
2.467901378476540231e-01
2.467787948349808858e-01
2.467674318156696245e-01
2.467560487897202393e-01
2.467446457571327301e-01
2.467332227179070969e-01
2.467217796720433398e-01
2.467103234568774894e-01
2.466988404096603915e-01
2.466873373558051696e-01
2.466758142953118238e-01
2.466642712281803540e-01
2.466527081544107602e-01
2.466411250740030425e-01
2.466295219869572009e-01
2.466178988932732352e-01
2.466062557929511456e-01
2.465945996425489284e-01
2.465829165408734980e-01
2.465712134325599436e-01
2.465594903176082653e-01
2.465477471960184630e-01
2.465359840677905368e-01
2.465242009329244866e-01
2.465123977914203124e-01
2.465005746432780143e-01
2.464887385523546470e-01
2.464768754028590081e-01
2.464649922467252452e-01
2.464530890839533583e-01
2.464411659145433475e-01
2.464292227384952128e-01
2.464172595558089540e-01
2.464052763664845713e-01
2.463932731705220647e-01
2.463812571390775474e-01
2.463692139417617000e-01
2.463571507378077285e-01
2.463450675272156332e-01
2.463329643099854138e-01
2.463208410861170705e-01
2.463086978556106033e-01
2.462965346184660120e-01
2.462843513746832969e-01
2.462721554027176296e-01
2.462599321575815736e-01
2.462476889058073937e-01
2.462354256473950898e-01
2.462231423823446619e-01
2.462108391106561101e-01
2.461985158323294343e-01
2.461861725473646345e-01
2.461738092557617108e-01
2.461614333432748936e-01
2.461490300503186290e-01
2.461366067507242406e-01
2.461241634444917281e-01
2.461117001316210917e-01
2.460992168121123314e-01
2.460867134859654470e-01
2.460741901531804388e-01
2.460616468137573065e-01
2.460490909607493393e-01
2.460365076199728662e-01
2.460239042725582692e-01
2.460112809185055482e-01
2.459986375578147033e-01
2.459859741904857344e-01
2.459732908165186416e-01
2.459605874359134248e-01
2.459478640486700840e-01
2.459351282551409668e-01
2.459223648665442852e-01
2.459095814713094796e-01
2.458967780694365501e-01
2.458839546609254967e-01
2.458711112457763193e-01
2.458582478239890179e-01
2.458453643955635926e-01
2.458324609605000433e-01
2.458195452264497760e-01
2.458066017900328859e-01
2.457936383469778718e-01
2.457806548972847338e-01
2.457676514409534718e-01
2.457546279779840859e-01
2.457415845083765760e-01
2.457285210321309421e-01
2.457154375492471843e-01
2.457023418746757670e-01
2.456892183904386684e-01
2.456760748995634458e-01
2.456629114020500992e-01
2.456497278978986287e-01
2.456365243871090343e-01
2.456233008696813158e-01
2.456100573456154734e-01
2.455967938149115071e-01
2.455835181998189398e-01
2.455702146677616327e-01
2.455568911290662015e-01
2.455435475837326464e-01
2.455301840317609674e-01
2.455168004731511644e-01
2.455033969079032374e-01
2.454899733360171865e-01
2.454765297574930116e-01
2.454630742018792944e-01
2.454495906220017787e-01
2.454360870354861390e-01
2.454225634423323754e-01
2.454090198425404878e-01
2.453954562361104763e-01
2.453818726230423408e-01
2.453682690033360814e-01
2.453546453769916980e-01
2.453410098808568307e-01
2.453273462531591065e-01
2.453136626188232583e-01
2.452999589778492862e-01
2.452862353302371901e-01
2.452724916759869700e-01
2.452587280150986260e-01
2.452449443475721580e-01
2.452311406734075661e-01
2.452173252367515488e-01
2.452034815612336160e-01
2.451896178790775593e-01
2.451757341902833787e-01
2.451618304948510740e-01
2.451479067927806454e-01
2.451339630840720929e-01
2.451199993687254164e-01
2.451060156467406159e-01
2.450920202695634487e-01
2.450779965462253074e-01
2.450639528162490421e-01
2.450498890796346529e-01
2.450358053363821398e-01
2.450217015864915027e-01
2.450075778299627416e-01
2.449934340667958566e-01
2.449792702969908476e-01
2.449650949792925303e-01
2.449508912081341805e-01
2.449366674303377067e-01
2.449224236459031090e-01
2.449081598548303873e-01
2.448938760571195417e-01
2.448795722527705720e-01
2.448652484417834785e-01
2.448509046241582610e-01
2.448365493659387937e-01
2.448221655469602354e-01
2.448077617213435531e-01
2.447933378890887468e-01
2.447788940501958166e-01
2.447644302046647624e-01
2.447499463524955843e-01
2.447354424936882822e-01
2.447209186282428561e-01
2.447063834295022389e-01
2.446918195627034720e-01
2.446772356892665812e-01
2.446626318091915664e-01
2.446480079224784276e-01
2.446333640291271649e-01
2.446187001291377783e-01
2.446040162225102677e-01
2.445893123092446331e-01
2.445745971699828658e-01
2.445598532553638904e-01
2.445450893341067911e-01
2.445303054062115677e-01
2.445155014716782205e-01
2.445006775305067492e-01
2.444858335826971540e-01
2.444709696282494349e-01
2.444560856671635918e-01
2.444411905873806745e-01
2.444262666249414906e-01
2.444113226558641827e-01
2.443963586801487509e-01
2.443813746977951951e-01
2.443663707088035153e-01
2.443513467131737116e-01
2.443363027109057839e-01
2.443212387019997323e-01
2.443061636816956650e-01
2.442910596714362725e-01
2.442759356545387561e-01
2.442607916310031158e-01
2.442456276008293514e-01
2.442304435640174631e-01
2.442152395205674509e-01
2.442000154704793147e-01
2.441847714137530545e-01
2.441695164529278372e-01
2.441542323948482363e-01
2.441389283301305113e-01
2.441236042587746624e-01
2.441082601807806896e-01
2.440928960961485927e-01
2.440775120048783720e-01
2.440621079069700272e-01
2.440466838024235585e-01
2.440312489010771912e-01
2.440157847951773817e-01
2.440003006826394483e-01
2.439847965634633908e-01
2.439692724376492095e-01
2.439537283051969041e-01
2.439381641661064748e-01
2.439225800203779215e-01
2.439069758680112443e-01
2.438913610261437270e-01
2.438757168724237090e-01
2.438600527120655670e-01
2.438443685450693010e-01
2.438286643714349111e-01
2.438129401911623972e-01
2.437971960042517594e-01
2.437814318107029976e-01
2.437656476105161119e-01
2.437498528281274446e-01
2.437340286265872180e-01
2.437181844184088675e-01
2.437023202035923930e-01
2.436864359821377946e-01
2.436705317540450721e-01
2.436546075193142258e-01
2.436386632779452555e-01
2.436226990299381612e-01
2.436067147752929429e-01
2.435907200576679088e-01
2.435746958016693497e-01
2.435586515390326667e-01
2.435425872697578598e-01
2.435265029938449288e-01
2.435103987112938739e-01
2.434942744221046951e-01
2.434781301262773923e-01
2.434619658238119655e-01
2.434457911656657814e-01
2.434295868618470138e-01
2.434133625513901222e-01
2.433971182342951067e-01
2.433808539105619673e-01
2.433645695801907038e-01
2.433482652431813165e-01
2.433319408995338051e-01
2.433155965492481698e-01
2.432992419505808357e-01
2.432828575989418596e-01
2.432664532406647595e-01
2.432500288757495355e-01
2.432335845041961875e-01
2.432171201260047155e-01
2.432006357411751196e-01
2.431841313497073997e-01
2.431676069516015559e-01
2.431510724124130718e-01
2.431345080129538871e-01
2.431179236068565785e-01
2.431013191941211460e-01
2.430846947747475895e-01
2.430680503487359090e-01
2.430513859160861045e-01
2.430347014767981761e-01
2.430179970308721238e-01
2.430012825511624897e-01
2.429845381038830965e-01
2.429677736499655794e-01
2.429509891894099383e-01
2.429341847222161732e-01
2.429173602483842842e-01
2.429005157679142712e-01
2.428836512808061343e-01
2.428667667870598734e-01
2.428498723668290893e-01
2.428329478717294876e-01
2.428160033699917619e-01
2.427990388616159123e-01
2.427820543466019387e-01
2.427650498249498412e-01
2.427480252966596197e-01
2.427309807617312742e-01
2.427139162201648048e-01
2.426968418594128707e-01
2.426797373164930605e-01
2.426626127669351263e-01
2.426454682107390681e-01
2.426283036479048860e-01
2.426111190784325800e-01
2.425939145023221499e-01
2.425766899195735959e-01
2.425594453301869180e-01
2.425421910289138339e-01
2.425249064381738151e-01
2.425076018407956724e-01
2.424902772367794057e-01
2.424729326261250151e-01
2.424555680088325005e-01
2.424381833849018619e-01
2.424207787543330994e-01
2.424033541171262129e-01
2.423859198753319788e-01
2.423684552367717515e-01
2.423509705915734003e-01
2.423334659397369251e-01
2.423159412812623259e-01
2.422983966161496028e-01
2.422808319443987557e-01
2.422632472660097847e-01
2.422456425809826897e-01
2.422280283986673055e-01
2.422103837122868697e-01
2.421927190192683099e-01
2.421750343196116262e-01
2.421573296133168185e-01
2.421396049003838868e-01
2.421218601808128312e-01
2.421040954546036517e-01
2.420863107217563481e-01
2.420685165989198140e-01
2.420506918647191696e-01
2.420328471238804013e-01
2.420149823764035091e-01
2.419970976222884929e-01
2.419791928615353527e-01
2.419612680941440885e-01
2.419433233201147004e-01
2.419253585394471884e-01
2.419073844760895042e-01
2.418893796940686514e-01
2.418713549054096745e-01
2.418533101101125737e-01
2.418352453081773490e-01
2.418171604996040003e-01
2.417990556843925276e-01
2.417809308625429310e-01
2.417627860340552104e-01
2.417446320301763762e-01
2.417264472003353148e-01
2.417082423638561295e-01
2.416900175207388202e-01
2.416717726709833869e-01
2.416535078145898296e-01
2.416352229515581485e-01
2.416169180818883433e-01
2.415985932055804142e-01
2.415802592611804300e-01
2.415618943835191601e-01
2.415435094992197662e-01
2.415251046082822484e-01
2.415066797107066066e-01
2.414882348064928408e-01
2.414697698956409511e-01
2.414512849781509374e-01
2.414327800540227997e-01
2.414142661691016656e-01
2.413957212436201871e-01
2.413771563115005847e-01
2.413585713727428583e-01
2.413399664273470080e-01
2.413213414753130337e-01
2.413026965166409354e-01
2.412840315513307132e-01
2.412653465793823671e-01
2.412466527539400829e-01
2.412279277806383959e-01
2.412091828006985850e-01
2.411904178141206501e-01
2.411716328209045912e-01
2.411528278210504084e-01
2.411340028145581016e-01
2.411151578014276708e-01
2.410962927816591161e-01
2.410774190156956820e-01
2.410585139945737865e-01
2.410395889668137670e-01
2.410206439324156236e-01
2.410016788913793562e-01
2.409826938437049648e-01
2.409636887893924495e-01
2.409446637284418102e-01
2.409256186608530470e-01
2.409065649543684628e-01
2.408874798854263588e-01
2.408683748098461308e-01
2.408492497276277788e-01
2.408301046387713029e-01
2.408109395432767030e-01
2.407917544411439792e-01
2.407725493323731314e-01
2.407533242169641596e-01
2.407340905699584255e-01
2.407148254531961129e-01
2.406955403297956764e-01
2.406762351997571159e-01
2.406569100630804314e-01
2.406375649197656230e-01
2.406181997698126906e-01
2.405988146132216343e-01
2.405794094499924540e-01
2.405599958624655699e-01
2.405405506978830488e-01
2.405210855266624037e-01
2.405016003488036347e-01
2.404820951643067417e-01
2.404625699731717248e-01
2.404430247753985839e-01
2.404234595709873190e-01
2.404038743599379302e-01
2.403842808318898960e-01
2.403646556194871664e-01
2.403450104004463128e-01
2.403253451747673353e-01
2.403056599424502338e-01
2.402859547034950083e-01
2.402662294579016589e-01
2.402464842056701855e-01
2.402267189468005881e-01
2.402069454782314040e-01
2.401871402180084658e-01
2.401673149511474037e-01
2.401474696776482176e-01
2.401276043975109076e-01
2.401077191107354736e-01
2.400878138173219156e-01
2.400678885172702337e-01
2.400479432105804278e-01
2.400279898014900937e-01
2.400080044934469470e-01
2.399879991787656763e-01
2.399679738574462817e-01
2.399479285294887632e-01
2.399278631948931206e-01
2.399077778536593542e-01
2.398876725057874637e-01
2.398675471512774493e-01
2.398474138016659651e-01
2.398272484458026099e-01
2.398070630833011307e-01
2.397868577141615276e-01
2.397666323383838005e-01
2.397463869559679495e-01
2.397261215669139744e-01
2.397058361712218755e-01
2.396855307688916525e-01
2.396652053599233057e-01
2.396448720750754546e-01
2.396245066647537669e-01
2.396041212477939553e-01
2.395837158241960196e-01
2.395632903939599601e-01
2.395428449570857765e-01
2.395223795135734690e-01
2.395018940634230376e-01
2.394813886066344821e-01
2.394608753812654811e-01
2.394403299231235849e-01
2.394197644583435647e-01
2.393991789869254205e-01
2.393785735088691524e-01
2.393579480241747603e-01
2.393373025328422443e-01
2.393166370348716043e-01
2.392959515302628404e-01
2.392752583643726894e-01
2.392545328584105846e-01
2.392337873458103559e-01
2.392130218265720032e-01
2.391922363006955266e-01
2.391714307681809260e-01
2.391506052290282014e-01
2.391297596832373529e-01
2.391088941308083804e-01
2.390880210243970794e-01
2.390671154706147661e-01
2.390461899101943288e-01
2.390252443431357676e-01
2.390042787694390825e-01
2.389832931891042733e-01
2.389622876021313402e-01
2.389412620085202832e-01
2.389202164082711022e-01
2.388991633613386512e-01
2.388780777597361293e-01
2.388569721514954836e-01
2.388358465366167138e-01
2.388147009150998201e-01
2.387935352869448025e-01
2.387723496521516608e-01
2.387511440107203953e-01
2.387299183626510057e-01
2.387086853751974047e-01
2.386874197257746744e-01
2.386661340697138201e-01
2.386448284070148418e-01
2.386235027376777396e-01
2.386021570617025134e-01
2.385807913790891632e-01
2.385594056898376891e-01
2.385379999939480911e-01
2.385165870659733400e-01
2.384951413687304012e-01
2.384736756648493383e-01
2.384521899543301515e-01
2.384306842371728408e-01
2.384091585133774061e-01
2.383876127829438474e-01
2.383660470458721647e-01
2.383444613021623582e-01
2.383228684336664571e-01
2.383012426886033097e-01
2.382795969369020384e-01
2.382579311785626430e-01
2.382362454135851237e-01
2.382145396419694805e-01
2.381928138637157133e-01
2.381710680788238221e-01
2.381493022872938070e-01
2.381275294782767560e-01
2.381057236853934000e-01
2.380838978858719202e-01
2.380620520797123163e-01
2.380401862669145885e-01
2.380183004474787367e-01
2.379963946214047610e-01
2.379744687886926613e-01
2.379525229493424376e-01
2.379305701998042366e-01
2.379085843591006721e-01
2.378865785117589837e-01
2.378645526577791713e-01
2.378425067971612350e-01
2.378204409299051747e-01
2.377983550560109904e-01
2.377762491754786822e-01
2.377541232883082500e-01
2.377319905982488990e-01
2.377098247097251260e-01
2.376876388145632291e-01
2.376654329127632082e-01
2.376432070043250633e-01
2.376209610892487945e-01
2.375986951675344017e-01
2.375764092391818849e-01
2.375541033041912442e-01
2.375317906736107432e-01
2.375094447372667616e-01
2.374870787942846562e-01
2.374646928446644267e-01
2.374422868884060733e-01
2.374198609255095960e-01
2.373974149559749947e-01
2.373749489798022694e-01
2.373524629969914201e-01
2.373299704258897691e-01
2.373074444417255791e-01
2.372848984509232650e-01
2.372623324534828271e-01
2.372397464494042651e-01
2.372171404386875793e-01
2.371945144213327694e-01
2.371718683973398356e-01
2.371492023667087778e-01
2.371265298550859768e-01
2.371038238231015782e-01
2.370810977844790557e-01
2.370583517392184092e-01
2.370355856873196387e-01
2.370127996287827443e-01
2.369899935636077259e-01
2.369671674917945836e-01
2.369443214133433173e-01
2.369214689611993663e-01
2.368985828813947592e-01
2.368756767949520281e-01
2.368527507018711731e-01
2.368298046021521941e-01
2.368068384957950911e-01
2.367838523827998642e-01
2.367608462631665134e-01
2.367378201368950386e-01
2.367147877442299375e-01
2.366917216166051219e-01
2.366686354823421823e-01
2.366455293414411187e-01
2.366224031939019312e-01
2.365992570397246197e-01
2.365760908789091843e-01
2.365529047114556249e-01
2.365296985373639416e-01
2.365064862041776905e-01
2.364832400287326664e-01
2.364599738466495182e-01
2.364366876579282462e-01
2.364133814625688501e-01
2.363900552605713301e-01
2.363667090519356861e-01
2.363433428366619182e-01
2.363199566147500263e-01
2.362965643410426253e-01
2.362731381177773926e-01
2.362496918878740360e-01
2.362262256513325553e-01
2.362027394081529508e-01
2.361792331583352222e-01
2.361557069018793698e-01
2.361321606387853933e-01
2.361085943690532929e-01
2.360850221548247418e-01
2.360614158837393006e-01
2.360377896060157354e-01
2.360141433216540463e-01
2.359904770306542332e-01
2.359667907330162961e-01
2.359430844287402351e-01
2.359193581178260501e-01
2.358956118002737412e-01
2.358718596455240402e-01
2.358480733266183904e-01
2.358242670010746167e-01
2.358004406688927190e-01
2.357765943300726974e-01
2.357527279846145518e-01
2.357288416325182823e-01
2.357049352737838888e-01
2.356810089084113713e-01
2.356570768131405202e-01
2.356331104464146620e-01
2.356091240730506797e-01
2.355851176930485735e-01
2.355610913064083434e-01
2.355370449131299893e-01
2.355129785132135112e-01
2.354888921066589091e-01
2.354647856934661831e-01
2.354406736576741821e-01
2.354165272431281153e-01
2.353923608219439245e-01
2.353681743941216098e-01
2.353439679596611711e-01
2.353197415185626085e-01
2.352954950708259219e-01
2.352712286164511113e-01
2.352469421554381768e-01
2.352226501791250257e-01
2.351983237167587504e-01
2.351739772477543511e-01
2.351496107721118278e-01
2.351252242898311806e-01
2.351008178009124094e-01
2.350763913053555143e-01
2.350519448031604952e-01
2.350274782943273522e-01
2.350030063774930511e-01
2.349784998673065672e-01
2.349539733504819594e-01
2.349294268270192276e-01
2.349048602969183719e-01
2.348802737601793922e-01
2.348556672168022885e-01
2.348310406667870609e-01
2.348063941101337093e-01
2.347817275468422338e-01
2.347570556947715659e-01
2.347323491301267495e-01
2.347076225588438092e-01
2.346828759809227449e-01
2.346581093963635567e-01
2.346333228051662445e-01
2.346085162073308084e-01
2.345836896028572482e-01
2.345588429917455642e-01
2.345339911991537463e-01
2.345091045866887214e-01
2.344841979675855725e-01
2.344592713418442997e-01
2.344343247094649030e-01
2.344093580704473823e-01
2.343843714247917376e-01
2.343593647724979689e-01
2.343343381135660763e-01
2.343093063804531084e-01
2.342842397201678750e-01
2.342591530532445177e-01
2.342340463796830363e-01
2.342089196994834310e-01
2.341837730126457018e-01
2.341586063191698486e-01
2.341334196190558714e-01
2.341082129123037703e-01
2.340830012386696524e-01
2.340577545305642104e-01
2.340324878158206445e-01
2.340072010944389547e-01
2.339818943664191409e-01
2.339565676317612031e-01
2.339312208904651413e-01
2.339058541425309556e-01
2.338804673879586460e-01
2.338550757738033781e-01
2.338296490178777276e-01
2.338042022553139532e-01
2.337787354861120548e-01
2.337532487102720324e-01
2.337277419277938861e-01
2.337022151386776159e-01
2.336766683429232216e-01
2.336511015405307035e-01
2.336255299858542855e-01
2.335999231821084265e-01
2.335742963717244436e-01
2.335486495547023367e-01
2.335229827310421058e-01
2.334972959007437510e-01
2.334715890638072722e-01
2.334458622202326694e-01
2.334201153700199427e-01
2.333943638748223748e-01
2.333685770232563073e-01
2.333427701650521158e-01
2.333169433002098003e-01
2.332910964287293609e-01
2.332652295506107976e-01
2.332393426658541102e-01
2.332134357744592990e-01
2.331875088764263637e-01
2.331615774407076458e-01
2.331356105413213697e-01
2.331096236352969697e-01
2.330836167226344458e-01
2.330575898033337978e-01
2.330315428773950259e-01
2.330054759448181301e-01
2.329793890056031103e-01
2.329532820597499665e-01
2.329271706835100986e-01
2.329010237363036140e-01
2.328748567824590054e-01
2.328486698219762729e-01
2.328224628548554165e-01
2.327962358810964361e-01
2.327699889006993317e-01
2.327437219136641033e-01
2.327174349199907510e-01
2.326911436032297331e-01
2.326648166082030400e-01
2.326384696065382229e-01
2.326121025982352819e-01
2.325857155832942169e-01
2.325593085617150280e-01
2.325328815334977151e-01
2.325064344986422782e-01
2.324799674571487174e-01
2.324534961998665494e-01
2.324269891570196478e-01
2.324004621075346222e-01
2.323739150514114726e-01
2.323473479886501991e-01
2.323207609192508016e-01
2.322941538432132802e-01
2.322675267605376348e-01
2.322408796712238654e-01
2.322142284734205475e-01
2.321875413827534373e-01
2.321608342854482032e-01
2.321341071815048451e-01
2.321073600709233631e-01
2.320805929537037571e-01
2.320538058298460271e-01
2.320269986993501732e-01
2.320001715622161953e-01
2.319733404238917274e-01
2.319464732854044087e-01
2.319195861402789660e-01
2.318926789885153994e-01
2.318657518301137088e-01
2.318388046650738943e-01
2.318118374933959558e-01
2.317848503150798933e-01
2.317578431301257069e-01
2.317308320512800890e-01
2.317037848649725618e-01
2.316767176720269106e-01
2.316496304724431354e-01
2.316225232662212363e-01
2.315953960533612133e-01
2.315682488338630662e-01
2.315410816077267953e-01
2.315138943749524003e-01
2.314867033555856324e-01
2.314594761214578966e-01
2.314322288806920369e-01
2.314049616332880532e-01
2.313776743792459456e-01
2.313503671185657140e-01
2.313230398512473585e-01
2.312956925772908789e-01
2.312683252966962755e-01
2.312409543368083575e-01
2.312135470548604133e-01
2.311861197662743450e-01
2.311586724710501528e-01
2.311312051691878366e-01
2.311037178606873965e-01
2.310762105455488324e-01
2.310486832237721444e-01
2.310211358953573324e-01
2.309935849949482645e-01
2.309659976651801117e-01
2.309383903287738349e-01
2.309107629857294341e-01
2.308831156360469095e-01
2.308554482797262608e-01
2.308277609167674882e-01
2.308000535471705916e-01
2.307723261709355711e-01
2.307445953300053532e-01
2.307168279524169918e-01
2.306890405681905065e-01
2.306612331773258973e-01
2.306334057798231640e-01
2.306055583756823069e-01
2.305776909649033257e-01
2.305498035474862206e-01
2.305218961234309916e-01
2.304939853419796236e-01
2.304660379165710538e-01
2.304380704845243599e-01
2.304100830458395421e-01
2.303820756005166004e-01
2.303540481485555347e-01
2.303260006899563450e-01
2.302979332247190314e-01
2.302698457528435938e-01
2.302417550308710759e-01
2.302136275576422975e-01
2.301854800777753951e-01
2.301573125912703688e-01
2.301291250981272185e-01
2.301009175983459443e-01
2.300726900919265461e-01
2.300444425788690239e-01
2.300161750591733778e-01
2.299879043966797099e-01
2.299595968756307229e-01
2.299312693479436120e-01
2.299029218136183772e-01
2.298745542726550184e-01
2.298461667250535356e-01
2.298177591708139289e-01
2.297893316099361982e-01
2.297608840424203436e-01
2.297324334394055256e-01
2.297039458705363302e-01
2.296754382950290108e-01
2.296469107128835674e-01
2.296183631241000001e-01
2.295897955286783088e-01
2.295612079266184935e-01
2.295326003179205543e-01
2.295039727025844911e-01
2.294753421590485232e-01
2.294466745423591192e-01
2.294179869190315912e-01
2.293892792890659393e-01
2.293605516524621635e-01
2.293318040092202637e-01
2.293030363593402399e-01
2.292742487028220921e-01
2.292454410396658204e-01
2.292166305556087025e-01
2.291877828910990900e-01
2.291589152199513535e-01
2.291300275421654931e-01
2.291011198577415087e-01
2.290721921666794003e-01
2.290432444689791680e-01
2.290142767646408117e-01
2.289852890536643315e-01
2.289562813360497273e-01
2.289272709167562425e-01
2.288982231977882975e-01
2.288691554721822286e-01
2.288400677399380356e-01
2.288109600010557187e-01
2.287818322555352779e-01
2.287526845033767131e-01
2.287235167445800244e-01
2.286943289791452116e-01
2.286651386193305768e-01
2.286359108525424233e-01
2.286066630791161458e-01
2.285773952990517444e-01
2.285481075123492190e-01
2.285187997190085696e-01
2.284894719190297963e-01
2.284601241124128990e-01
2.284307562991578777e-01
2.284013859988220929e-01
2.283719781842137309e-01
2.283425503629672448e-01
2.283131025350826349e-01
2.282836347005599009e-01
2.282541468593990430e-01
2.282246390116000612e-01
2.281951111571629554e-01
2.281655632960877256e-01
2.281360130552307908e-01
2.281064251928022202e-01
2.280768173237355256e-01
2.280471894480307071e-01
2.280175415656877647e-01
2.279878736767066982e-01
2.279581857810875078e-01
2.279284778788301935e-01
2.278987499699347552e-01
2.278690197885566704e-01
2.278392518783078913e-01
2.278094639614209882e-01
2.277796560378959612e-01
2.277498281077328102e-01
2.277199801709315352e-01
2.276901122274921363e-01
2.276602242774146134e-01
2.276303163206989666e-01
2.276004061987997318e-01
2.275704582407307441e-01
2.275404902760236325e-01
2.275105023046783970e-01
2.274804943266950374e-01
2.274504663420735540e-01
2.274204183508139465e-01
2.273903503529162151e-01
2.273602623483803598e-01
2.273301722859599749e-01
2.273000442800707788e-01
2.272698962675434586e-01
2.272397282483780145e-01
2.272095402225744465e-01
2.271793321901327545e-01
2.271491041510529385e-01
2.271188561053349986e-01
2.270885880529789347e-01
2.270583180500373999e-01
2.270280099963279952e-01
2.269976819359804665e-01
2.269673338689948139e-01
2.269369657953710373e-01
2.269065777151091368e-01
2.268761696282091123e-01
2.268457415346709638e-01
2.268152934344946914e-01
2.267848434910320066e-01
2.267543553895023933e-01
2.267238472813346561e-01
2.266933191665287950e-01
2.266627710450848099e-01
2.266322029170027008e-01
2.266016147822824678e-01
2.265710066409241108e-01
2.265403784929276298e-01
2.265097486089437950e-01
2.264790804595939733e-01
2.264483923036060276e-01
2.264176841409799579e-01
2.263869559717157642e-01
2.263562077958134466e-01
2.263254396132730051e-01
2.262946514240944396e-01
2.262638432282777501e-01
2.262330334037727653e-01
2.262021852066027350e-01
2.261713170027945807e-01
2.261404287923483025e-01
2.261095205752639004e-01
2.260785923515413742e-01
2.260476441211807241e-01
2.260166758841819501e-01
2.259856876405450521e-01
2.259546978755189173e-01
2.259236696305286785e-01
2.258926213789003157e-01
2.258615531206338289e-01
2.258304648557292182e-01
2.257993565841864836e-01
2.257682283060056250e-01
2.257370800211866424e-01
2.257059117297295359e-01
2.256747420241822510e-01
2.256435337313718037e-01
2.256123054319232324e-01
2.255810571258365371e-01
2.255497888131117179e-01
2.255185004937487747e-01
2.254871921677477076e-01
2.254558638351085165e-01
2.254245154958312014e-01
2.253931658497627666e-01
2.253617775091321107e-01
2.253303691618633309e-01
2.252989408079564271e-01
2.252674924474113993e-01
2.252360240802282476e-01
2.252045357064069719e-01
2.251730273259475723e-01
2.251414989388500487e-01
2.251099693522604639e-01
2.250784009638095995e-01
2.250468125687206111e-01
2.250152041669934988e-01
2.249835757586282625e-01
2.249519273436249023e-01
2.249202589219834181e-01
2.248885704937038099e-01
2.248568620587860778e-01
2.248251525316753430e-01
2.247934040954042700e-01
2.247616356524950731e-01
2.247298472029477523e-01
2.246980387467623075e-01
2.246662102839387387e-01
2.246343618144770460e-01
2.246024933383772293e-01
2.245706048556392886e-01
2.245387153880074038e-01
2.245067869039161224e-01
2.244748384131867169e-01
2.244428699158191876e-01
2.244108814118135342e-01
2.243788729011697569e-01
2.243468443838878557e-01
2.243147958599678304e-01
2.242827273294096813e-01
2.242506579212566464e-01
2.242185493893451564e-01
2.241864208507955425e-01
2.241542723056078046e-01
2.241221037537819427e-01
2.240899151953179569e-01
2.240577066302158471e-01
2.240254780584756134e-01
2.239932294800972556e-01
2.239609801314230708e-01
2.239286915516913723e-01
2.238963829653215498e-01
2.238640543723136034e-01
2.238317057726675330e-01
2.237993371663833386e-01
2.237669485534610203e-01
2.237345399339005780e-01
2.237021113077020118e-01
2.236696820185066770e-01
2.236372133909547699e-01
2.236047247567647389e-01
2.235722161159365839e-01
2.235396874684703050e-01
2.235071388143659021e-01
2.234745701536233753e-01
2.234419814862427245e-01
2.234093728122239497e-01
2.233767635825074649e-01
2.233441149071353493e-01
2.233114462251251098e-01
2.232787575364767463e-01
2.232460488411902588e-01
2.232133201392656474e-01
2.231805714307029120e-01
2.231478027155020527e-01
2.231150139936630694e-01
2.230822248234254346e-01
2.230493961002331105e-01
2.230165473704026624e-01
2.229836786339340904e-01
2.229507898908273944e-01
2.229178811410825745e-01
2.228849523846996306e-01
2.228520036216785627e-01
2.228190348520193709e-01
2.227860657412605860e-01
2.227530569702480534e-01
2.227200281925973968e-01
2.226869794083086163e-01
2.226539106173817117e-01
2.226208218198166833e-01
2.225877130156135308e-01
2.225545842047722545e-01
2.225214353872928541e-01
2.224882665631753298e-01
2.224550975171801781e-01
2.224218886917093130e-01
2.223886598596003239e-01
2.223554110208532109e-01
2.223221421754679739e-01
2.222888533234446129e-01
2.222555444647831280e-01
2.222222155994835191e-01
2.221888667275457863e-01
2.221555177410294846e-01
2.221221288677384109e-01
2.220887199878092133e-01
2.220552911012418917e-01
2.220218422080364462e-01
2.219883733081928767e-01
2.219548844017111833e-01
2.219213754885913659e-01
2.218878465688334245e-01
2.218543176417959728e-01
2.218207487206846906e-01
2.217871597929352845e-01
2.217535508585477544e-01
2.217199219175221003e-01
2.216862729698583223e-01
2.216526040155564203e-01
2.216189150546163944e-01
2.215852060870382445e-01
2.215514972194796428e-01
2.215177482505481521e-01
2.214839792749785374e-01
2.214501902927707988e-01
2.214163813039249362e-01
2.213825523084409497e-01
2.213487033063188392e-01
2.213148342975586047e-01
2.212809452821602463e-01
2.212470564740804946e-01
2.212131274573287953e-01
2.211791784339389721e-01
2.211452094039110250e-01
2.211112203672449539e-01
2.210772113239407588e-01
2.210431822739984398e-01
2.210091332174179968e-01
2.209750641541994298e-01
2.209409954055985281e-01
2.209068863410266204e-01
2.208727572698165886e-01
2.208386081919684329e-01
2.208044391074821533e-01
2.207702500163577497e-01
2.207360409185952221e-01
2.207018118141945706e-01
2.206675627031557951e-01
2.206333140140337434e-01
2.205990249016416271e-01
2.205647157826113869e-01
2.205303866569430227e-01
2.204960375246365345e-01
2.204616683856919224e-01
2.204272792401091863e-01
2.203928700878883262e-01
2.203584409290293422e-01
2.203240122993861405e-01
2.202895431391738157e-01
2.202550539723233669e-01
2.202205447988347942e-01
2.201860156187080975e-01
2.201514664319432768e-01
2.201168972385403322e-01
2.200823080384992636e-01
2.200476988318200711e-01
2.200130902616557194e-01
2.199784410536231860e-01
2.199437718389525287e-01
2.199090826176437474e-01
2.198743733896968422e-01
2.198396441551118130e-01
2.198048949138886599e-01
2.197701256660273827e-01
2.197353364115279817e-01
2.197005479008424800e-01
2.196657186449897381e-01
2.196308693824988723e-01
2.195960001133698825e-01
2.195611108376027687e-01
2.195262015551975310e-01
2.194912722661541693e-01
2.194563229704726837e-01
2.194213536681530741e-01
2.193863852169464224e-01
2.193513759132734720e-01
2.193163466029623976e-01
2.192812972860131993e-01
2.192462279624258770e-01
2.192111386322004307e-01
2.191760292953368605e-01
2.191408999518351663e-01
2.191057506016953482e-01
2.190706022099675465e-01
2.190354128584743876e-01
2.190002035003431047e-01
2.189649741355736978e-01
2.189297247641661670e-01
2.188944553861205122e-01
2.188591660014367335e-01
2.188238566101148308e-01
2.187885272121548041e-01
2.187531988799058524e-01
2.187178294805924850e-01
2.186824400746409935e-01
2.186470306620513782e-01
2.186116012428236388e-01
2.185761518169577755e-01
2.185406823844537882e-01
2.185051929453116770e-01
2.184696834995314418e-01
2.184341752267613401e-01
2.183986257796277641e-01
2.183630563258560642e-01
2.183274668654462403e-01
2.182918573983982924e-01
2.182562279247122206e-01
2.182205784443880248e-01
2.181849089574257050e-01
2.181492194638252613e-01
2.181135312505340096e-01
2.180778017555802251e-01
2.180420522539883166e-01
2.180062827457582841e-01
2.179704932308901277e-01
2.179346837093838474e-01
2.178988541812394431e-01
2.178630046464569148e-01
2.178271351050362625e-01
2.177912669512238608e-01
2.177553574084498678e-01
2.177194278590377507e-01
2.176834783029875098e-01
2.176475087402991448e-01
2.176115191709726560e-01
2.175755095950080431e-01
2.175394800124053063e-01
2.175034304231644455e-01
2.174673823288308938e-01
2.174312927382366922e-01
2.173951831410043667e-01
2.173590535371339172e-01
2.173229039266253437e-01
2.172867343094786463e-01
2.172505446856938249e-01
2.172143350552708796e-01
2.171781054182098103e-01
2.171418773833551086e-01
2.171056077449406985e-01
2.170693180998881644e-01
2.170330084481975064e-01
2.169966787898687244e-01
2.169603291249018184e-01
2.169239594532967885e-01
2.168875697750536347e-01
2.168511600901723568e-01
2.168147521147965051e-01
2.167783024285618865e-01
2.167418327356891439e-01
2.167053430361782773e-01
2.166688333300292868e-01
2.166323036172421723e-01
2.165957538978169339e-01
2.165591841717535715e-01
2.165225944390520851e-01
2.164860065231550834e-01
2.164493767891002562e-01
2.164127270484073051e-01
2.163760573010762300e-01
2.163393675471070310e-01
2.163026577864997080e-01
2.162659280192542610e-01
2.162291782453706901e-01
2.161924084648489952e-01
2.161556406084308435e-01
2.161188308265558078e-01
2.160820010380426481e-01
2.160451512428913645e-01
2.160082814411019569e-01
2.159713916326744254e-01
2.159344818176087699e-01
2.158975519959049905e-01
2.158606021675630871e-01
2.158236543706237853e-01
2.157866645409285411e-01
2.157496547045951729e-01
2.157126248616236808e-01
2.156755750120140647e-01
2.156385051557663246e-01
2.156014152928804606e-01
2.155643054233564726e-01
2.155271755471943607e-01
2.154900478097339089e-01
2.154528779322184562e-01
2.154156880480648795e-01
2.153784781572731788e-01
2.153412482598433542e-01
2.153039983557754056e-01
2.152667284450693330e-01
2.152294385277251365e-01
2.151921286037428160e-01
2.151548209257612143e-01
2.151174710004255530e-01
2.150801010684517678e-01
2.150427111298398586e-01
2.150053011845898254e-01
2.149678712327016683e-01
2.149304212741753872e-01
2.148929513090109822e-01
2.148554613372084532e-01
2.148179513587678002e-01
2.147804437455498316e-01
2.147428937657558379e-01
2.147053237793237201e-01
2.146677337862534785e-01
2.146301237865451128e-01
2.145924937801986232e-01
2.145548437672140096e-01
2.145171737475912721e-01
2.144794837213304106e-01
2.144417961675912920e-01
2.144040661399770897e-01
2.143663161057247635e-01
2.143285460648343133e-01
2.142907560173057391e-01
2.142529459631390409e-01
2.142151159023342188e-01
2.141772658348912728e-01
2.141393957608102028e-01
2.141015282665499342e-01
2.140636181911155234e-01
2.140256881090429886e-01
2.139877380203323298e-01
2.139497679249835471e-01
2.139117778229966405e-01
2.138737677143716098e-01
2.138357375991084552e-01
2.137976874772071767e-01
2.137596400424257581e-01
2.137215499191711388e-01
2.136834397892783954e-01
2.136453096527475282e-01
2.136071595095785369e-01
2.135689893597714217e-01
2.135307992033261826e-01
2.134925890402428195e-01
2.134543588705213324e-01
2.134161314952187638e-01
2.133778613241439359e-01
2.133395711464309841e-01
2.133012609620799083e-01
2.132629307710907085e-01
2.132245805734633848e-01
2.131862103691979371e-01
2.131478201582943655e-01
2.131094099407526699e-01
2.130710026249289513e-01
2.130325524060339148e-01
2.129940821805007545e-01
2.129555919483294701e-01
2.129170817095200618e-01
2.128785514640725296e-01
2.128400012119868734e-01
2.128014309532630932e-01
2.127628406879011891e-01
2.127242534315563205e-01
2.126856231648410755e-01
2.126469728914877066e-01
2.126083026114962138e-01
2.125696123248665970e-01
2.125309020315988562e-01
2.124921717316929914e-01
2.124534214251490027e-01
2.124146511119668901e-01
2.123758839151008715e-01
2.123370736005654180e-01
2.122982432793918406e-01
2.122593929515801392e-01
2.122205226171303138e-01
2.121816322760423645e-01
2.121427219283162913e-01
2.121037915739520940e-01
2.120648412129497729e-01
2.120258940755626043e-01
2.119869037132069423e-01
2.119478933442131563e-01
2.119088629685812464e-01
2.118698125863112125e-01
2.118307421974030547e-01
2.117916518018567729e-01
2.117525413996723671e-01
2.117134109908498374e-01
2.116742839129415188e-01
2.116351135027656483e-01
2.115959230859516538e-01
2.115567126624995353e-01
2.115174822324092929e-01
2.114782317956809266e-01
2.114389613523144362e-01
2.113996709023098219e-01
2.113603604456670837e-01
2.113210534272376151e-01
2.112817029692415360e-01
2.112423325046073330e-01
2.112029420333350060e-01
2.111635315554245551e-01
2.111241010708759802e-01
2.110846505796892814e-01
2.110451800818644585e-01
2.110056895774015118e-01
2.109662026184508932e-01
2.109266721126346056e-01
2.108871216001801940e-01
2.108475510810876585e-01
2.108079605553569991e-01
2.107683500229882156e-01
2.107287194839813083e-01
2.106890689383362769e-01
2.106493983860531216e-01
2.106097314865813530e-01
2.105700209329448569e-01
2.105302903726702368e-01
2.104905398057574928e-01
2.104507692322066248e-01
2.104109786520176328e-01
2.103711680651905169e-01
2.103313374717252771e-01
2.102914868716219132e-01
2.102516400316289946e-01
2.102117494301722900e-01
2.101718388220774614e-01
2.101319082073445088e-01
2.100919575859734323e-01
2.100519869579642318e-01
2.100119963233169074e-01
2.099719856820314590e-01
2.099319550341078866e-01
2.098919282535938180e-01
2.098518576043169048e-01
2.098117669484018677e-01
2.097716562858487066e-01
2.097315256166574216e-01
2.096913749408280125e-01
2.096512042583604796e-01
2.096110135692548226e-01
2.095708028735110418e-01
2.095305961524758231e-01
2.094903454553787014e-01
2.094500747516434558e-01
2.094097840412700862e-01
2.093694733242585926e-01
2.093291426006089750e-01
2.092887918703212335e-01
2.092484211333953681e-01
2.092080303898313787e-01
2.091676437282750101e-01
2.091272129833576798e-01
2.090867622318022256e-01
2.090462914736086475e-01
2.090058007087769454e-01
2.089652899373071193e-01
2.089247591591991693e-01
2.088842083744530953e-01
2.088436375830688974e-01
2.088030709809913787e-01
2.087624601882538400e-01
2.087218293888781773e-01
2.086811785828643906e-01
2.086405077702124800e-01
2.085998169509224454e-01
2.085591061249942868e-01
2.085183752924280043e-01
2.084776244532235978e-01
2.084368779106249292e-01
2.083960870700671819e-01
2.083552762228713107e-01
2.083144453690373155e-01
2.082735945085651963e-01
2.082327236414549532e-01
2.081918327677065861e-01
2.081509218873200950e-01
2.081099910002954800e-01
2.080690645171756614e-01
2.080280936287977056e-01
2.079871027337816258e-01
2.079460918321274221e-01
2.079050609238350944e-01
2.078640100089046427e-01
2.078229390873360671e-01
2.077818481591293676e-01
2.077407372242845440e-01
2.076996308006435754e-01
2.076584798644454111e-01
2.076173089216091228e-01
2.075761179721347105e-01
2.075349070160221743e-01
2.074936760532715141e-01
2.074524250838827300e-01
2.074111541078558218e-01
2.073698631251907898e-01
2.073285767610286712e-01
2.072872457770102983e-01
2.072458947863538015e-01
2.072045237890591807e-01
2.071631327851264359e-01
2.071217217745555672e-01
2.070802907573465745e-01
2.070388397334994579e-01
2.069973687030142173e-01
2.069559023983309487e-01
2.069143913664923673e-01
2.068728603280156619e-01
2.068313092829008326e-01
2.067897382311478793e-01
2.067481471727568021e-01
2.067065361077276009e-01
2.066649050360602757e-01
2.066232539577548266e-01
2.065816077125504080e-01
2.065399166328916181e-01
2.064982055465947042e-01
2.064564744536596663e-01
2.064147233540865045e-01
2.063729522478752187e-01
2.063311611350258090e-01
2.062893500155382753e-01
2.062475188894126177e-01
2.062056677566488361e-01
2.061638215762080506e-01
2.061219304420909282e-01
2.060800193013356818e-01
2.060380881539423115e-01
2.059961369999108172e-01
2.059541658392411989e-01
2.059121746719334567e-01
2.058701634979875905e-01
2.058281323174036004e-01
2.057861061964416649e-01
2.057440350145043340e-01
2.057019438259288791e-01
2.056598326307153002e-01
2.056177014288635974e-01
2.055755502203737706e-01
2.055333790052458198e-01
2.054911877834797451e-01
2.054489765550755465e-01
2.054067704935924610e-01
2.053645192638349215e-01
2.053222480274392581e-01
2.052799567844054707e-01
2.052376455347335593e-01
2.051953142784235240e-01
2.051529630154753647e-01
2.051105917458890815e-01
2.050682004696646743e-01
2.050258144676604388e-01
2.049833831900826908e-01
2.049409319058668189e-01
2.048984606150128229e-01
2.048559693175207030e-01
2.048134580133904592e-01
2.047709267026220914e-01
2.047283753852155996e-01
2.046858040611709839e-01
2.046432381186455984e-01
2.046006267932476419e-01
2.045579954612115614e-01
2.045153441225373570e-01
2.044726727772250285e-01
2.044299814252745762e-01
2.043872700666859998e-01
2.043445387014592995e-01
2.043017873295944753e-01
2.042590414465479398e-01
2.042162500733297748e-01
2.041734386934734857e-01
2.041306073069790727e-01
2.040877559138465358e-01
2.040448845140758749e-01
2.040019931076670900e-01
2.039590816946201812e-01
2.039161502749351484e-01
2.038732244513674630e-01
2.038302530303290894e-01
2.037872616026525918e-01
2.037442501683379703e-01
2.037012187273852248e-01
2.036581672797943554e-01
2.036150958255653620e-01
2.035720043646982447e-01
2.035288928971930034e-01
2.034857871331041679e-01
2.034426356642455858e-01
2.033994641887488797e-01
2.033562727066140496e-01
2.033130612178410956e-01
2.032698297224300177e-01
2.032265782203808158e-01
2.031833067116934899e-01
2.031400151963680401e-01
2.030967294917580546e-01
2.030533979750792639e-01
2.030100464517623493e-01
2.029666749218073107e-01
2.029232833852141482e-01
2.028798718419828617e-01
2.028364402921134513e-01
2.027929887356059169e-01
2.027495171724602585e-01
2.027060515273291230e-01
2.026625399628301238e-01
2.026190083916930007e-01
2.025754568139177536e-01
2.025318852295043826e-01
2.024882936384528875e-01
2.024446820407632686e-01
2.024010504364355256e-01
2.023573988254696587e-01
2.023137532398173732e-01
2.022700616274981655e-01
2.022263500085408339e-01
2.021826183829453782e-01
2.021388667507117987e-01
2.020950951118400951e-01
2.020513034663302676e-01
2.020074918141823161e-01
2.019636601553962407e-01
2.019198346292228052e-01
2.018759629690833890e-01
2.018320713023058488e-01
2.017881596288901846e-01
2.017442279488363965e-01
2.017002762621444845e-01
2.016563045688144484e-01
2.016123128688462884e-01
2.015683011622400045e-01
2.015242956955454190e-01
2.014802439875857942e-01
2.014361722729880455e-01
2.013920805517521728e-01
2.013479688238781762e-01
2.013038370893660556e-01
2.012596853482158110e-01
2.012155136004274425e-01
2.011713218460009500e-01
2.011271364387852145e-01
2.010829046830053812e-01
2.010386529205874240e-01
2.009943811515313428e-01
2.009500893758371376e-01
2.009057775935048085e-01
2.008614458045343554e-01
2.008170940089257783e-01
2.007727222066790773e-01
2.007283568589421918e-01
2.006839450553421500e-01
2.006395132451039842e-01
2.005950614282276945e-01
2.005505896047132808e-01
2.005060977745607431e-01
2.004615859377700815e-01
2.004170540943412959e-01
2.003725022442743864e-01
2.003279569560163509e-01
2.002833651045961005e-01
2.002387532465377262e-01
2.001941213818412280e-01
2.001494695105066057e-01
2.001047976325338595e-01
2.000601057479229894e-01
2.000153938566739953e-01
1.999706619587868772e-01
1.999259367300076917e-01
1.998811648307672328e-01
1.998363729248886500e-01
1.997915610123719432e-01
1.997467290932171124e-01
1.997018771674241577e-01
1.996570052349930791e-01
1.996121132959238764e-01
1.995672013502165498e-01
1.995222961809162143e-01
1.994773442338555469e-01
1.994323722801567556e-01
1.993873803198198402e-01
1.993423683528448009e-01
1.992973363792316377e-01
1.992522843989803505e-01
1.992072124120909393e-01
1.991621204185634042e-01
1.991170353087419187e-01
1.990719033138610428e-01
1.990267513123420429e-01
1.989815793041849190e-01
1.989363872893896712e-01
1.988911752679562994e-01
1.988459432398848037e-01
1.988006912051751840e-01
1.987554191638274403e-01
1.987101541134848048e-01
1.986648420707837204e-01
1.986195100214445119e-01
1.985741579654671796e-01
1.985287859028517232e-01
1.984833938335981429e-01
1.984379817577064387e-01
1.983925496751766104e-01
1.983470975860086583e-01
1.983016525951448727e-01
1.982561605046235798e-01
1.982106484074641628e-01
1.981651163036666219e-01
1.981195641932309570e-01
1.980739920761571682e-01
1.980283999524452554e-01
1.979827878220952186e-01
1.979371556851070579e-01
1.978915307537221224e-01
1.978458586153806209e-01
1.978001664704009954e-01
1.977544543187832460e-01
1.977087221605273726e-01
1.976629699956333752e-01
1.976171978241012539e-01
1.975714056459310086e-01
1.975255934611226394e-01
1.974797885892165539e-01
1.974339364030548438e-01
1.973880642102550098e-01
1.973421720108170518e-01
1.972962598047409699e-01
1.972503275920267640e-01
1.972043753726744342e-01
1.971584031466839804e-01
1.971124109140554026e-01
1.970664261016281671e-01
1.970203938676462485e-01
1.969743416270262060e-01
1.969282693797680395e-01
1.968821771258717490e-01
1.968360648653373346e-01
1.967899325981647962e-01
1.967437803243541339e-01
1.966976080439053476e-01
1.966514157568184373e-01
1.966052310091548350e-01
1.965589987207145839e-01
1.965127464256362089e-01
1.964664741239197099e-01
1.964201818155650869e-01
1.963738695005723400e-01
1.963275371789414692e-01
1.962811848506724743e-01
1.962348125157653556e-01
1.961884478275806032e-01
1.961420354913201436e-01
1.960956031484215600e-01
1.960491507988848525e-01
1.960026784427100210e-01
1.959561860798970656e-01
1.959096737104459862e-01
1.958631413343567829e-01
1.958165889516294556e-01
1.957700443229235532e-01
1.957234519388428851e-01
1.956768395481240930e-01
1.956302071507671769e-01
1.955835547467721369e-01
1.955368823361389730e-01
1.954901899188676850e-01
1.954434774949582732e-01
1.953967450644107373e-01
1.953500204951836849e-01
1.953032480632828083e-01
1.952564556247438077e-01
1.952096431795666831e-01
1.951628107277514346e-01
1.951159582692980621e-01
1.950690858042065656e-01
1.950221933324769452e-01
1.949752808541092008e-01
1.949283763443609985e-01
1.948814238646399133e-01
1.948344513782807041e-01
1.947874588852833710e-01
1.947404463856479140e-01
1.946934138793743330e-01
1.946463613664626280e-01
1.945992888469127990e-01
1.945521963207248461e-01
1.945051118704554938e-01
1.944579793429142001e-01
1.944108268087347824e-01
1.943636542679172408e-01
1.943164617204615752e-01
1.942692491663677856e-01
1.942220166056358721e-01
1.941747640382658346e-01
1.941274914642576732e-01
1.940802270734671708e-01
1.940329144981056686e-01
1.939855819161060424e-01
1.939382293274682922e-01
1.938908567321924181e-01
1.938434641302784200e-01
1.937960515217262980e-01
1.937486189065360520e-01
1.937011662847076821e-01
1.936537219533960297e-01
1.936062293302143189e-01
1.935587167003944842e-01
1.935111840639365255e-01
1.934636314208404428e-01
1.934160587711062362e-01
1.933684661147339057e-01
1.933208534517234511e-01
1.932732207820748727e-01
1.932255965102420703e-01
1.931779238392401510e-01
1.931302311616001077e-01
1.930825184773219405e-01
1.930347857864056493e-01
1.929870330888512342e-01
1.929392603846586951e-01
1.928914676738280320e-01
1.928436549563592450e-01
1.927958507440052927e-01
1.927479980251831648e-01
1.927001252997229130e-01
1.926522325676245373e-01
1.926043198288880376e-01
1.925563870835134139e-01
1.925084343315006663e-01
1.924604615728497947e-01
1.924124688075607992e-01
1.923644846546856968e-01
1.923164518880433604e-01
1.922683991147629001e-01
1.922203263348443159e-01
1.921722335482876076e-01
1.921241207550927754e-01
1.920759879552598193e-01
1.920278351487887392e-01
1.919796623356795351e-01
1.919314982422832827e-01
1.918832854278207378e-01
1.918350526067200690e-01
1.917867997789812762e-01
1.917385269446043594e-01
1.916902341035893187e-01
1.916419212559361540e-01
1.915935884016448654e-01
1.915452355407154528e-01
1.914968915067980504e-01
1.914484986445152970e-01
1.914000857755944196e-01
1.913516529000354183e-01
1.913032000178382930e-01
1.912547271290030437e-01
1.912062342335296705e-01
1.911577213314181733e-01
1.911091884226685522e-01
1.910606644482299998e-01
1.910120915381270379e-01
1.909634986213859520e-01
1.909148856980067421e-01
1.908662527679894083e-01
1.908175998313339505e-01
1.907689268880403688e-01
1.907202339381086631e-01
1.906715209815388334e-01
1.906228170665791311e-01
1.905740641086559606e-01
1.905252911440946662e-01
1.904764981728952478e-01
1.904276851950577054e-01
1.903788522105820391e-01
1.903299992194682488e-01
1.902811262217163346e-01
1.902322332173262964e-01
1.901833493618454440e-01
1.901344163561020650e-01
1.900854633437205621e-01
1.900364903247009352e-01
1.899874972990431843e-01
1.899384842667473094e-01
1.898894512278133107e-01
1.898403981822411879e-01
1.897913251300309412e-01
1.897422613340289388e-01
1.896931482804653513e-01
1.896440152202636398e-01
1.895948621534238043e-01
1.895456890799458449e-01
1.894964959998297616e-01
1.894472829130755542e-01
1.893980498196832229e-01
1.893487967196527677e-01
1.892995529831296153e-01
1.892502598817458193e-01
1.892009467737238992e-01
1.891516136590638553e-01
1.891022605377656873e-01
1.890528874098293954e-01
1.890034942752549796e-01
1.889540811340424398e-01
1.889046479861917760e-01
1.888552243091474736e-01
1.888057511599434690e-01
1.887562580041013405e-01
1.887067448416210880e-01
1.886572116725027115e-01
1.886076584967462111e-01
1.885580853143515867e-01
1.885084921253188384e-01
1.884588789296479661e-01
1.884092753120825137e-01
1.883596221150583006e-01
1.883099489113959635e-01
1.882602557010955024e-01
1.882105424841569175e-01
1.881608092605802085e-01
1.881110560303653756e-01
1.880612827935124187e-01
1.880114895500213379e-01
1.879617059919347355e-01
1.879118727470903139e-01
1.878620194956077682e-01
1.878121462374870987e-01
1.877622529727283052e-01
1.877123397013313877e-01
1.876624064232963462e-01
1.876124531386231808e-01
1.875624798473118915e-01
1.875125163487041391e-01
1.874625030560395089e-01
1.874124697567367548e-01
1.873624164507958767e-01
1.873123431382168746e-01
1.872622498189997486e-01
1.872121364931444987e-01
1.871620031606511247e-01
1.871118498215196269e-01
1.870617063823907245e-01
1.870115130419058858e-01
1.869612996947829231e-01
1.869110663410218365e-01
1.868608129806226259e-01
1.868105396135852914e-01
1.867602462399098329e-01
1.867099328595962504e-01
1.866595994726445440e-01
1.866092760929944916e-01
1.865589027046894444e-01
1.865085093097462732e-01
1.864580959081649780e-01
1.864076624999455589e-01
1.863572090850880159e-01
1.863067356635923488e-01
1.862562422354585578e-01
1.862057288006866429e-01
1.861551953592766040e-01
1.861046720443901847e-01
1.860540986016268050e-01
1.860035051522253013e-01
1.859528916961856737e-01
1.859022582335079221e-01
1.858516047641920466e-01
1.858009312882380470e-01
1.857502378056459236e-01
1.856995243164156761e-01
1.856488210610081069e-01
1.855980675704245186e-01
1.855472940732028064e-01
1.854965005693429703e-01
1.854456870588450101e-01
1.853948535417089261e-01
1.853440000179347180e-01
1.852931264875223860e-01
1.852422329504719301e-01
1.851913497545432108e-01
1.851404162161394140e-01
1.850894626710974933e-01
1.850384891194174486e-01
1.849874955610992799e-01
1.849364819961429873e-01
1.848854484245485708e-01
1.848343948463160302e-01
1.847833212614453657e-01
1.847322581249954965e-01
1.846811445387714912e-01
1.846300109459093619e-01
1.845788573464091087e-01
1.845276837402707315e-01
1.844764901274942304e-01
1.844252765080796053e-01
1.843740428820268562e-01
1.843227892493359832e-01
1.842715461723649639e-01
1.842202525383207501e-01
1.841689388976384123e-01
1.841176052503179505e-01
1.840662515963593648e-01
1.840148779357626552e-01
1.839634842685278215e-01
1.839120705946548640e-01
1.838606369141437824e-01
1.838092138966516131e-01
1.837577402147871908e-01
1.837062465262846445e-01
1.836547328311439742e-01
1.836031991293651799e-01
1.835516454209482617e-01
1.835000717058932196e-01
1.834484779842000535e-01
1.833968642558687634e-01
1.833452612978554441e-01
1.832936075681708132e-01
1.832419338318480584e-01
1.831902400888871796e-01
1.831385263392881768e-01
1.830867925830510501e-01
1.830350388201757994e-01
1.829832650506624248e-01
1.829314712745109262e-01
1.828796883759764569e-01
1.828278545984716175e-01
1.827760008143286541e-01
1.827241270235475668e-01
1.826722332261283555e-01
1.826203194220710202e-01
1.825683856113755610e-01
1.825164317940419778e-01
1.824644579700702707e-01
1.824124951310146514e-01
1.823604813056896035e-01
1.823084474737264316e-01
1.822563936351251357e-01
1.822043197898857159e-01
1.821522259380081721e-01
1.821001120794925043e-01
1.820479782143387126e-01
1.819958243425467970e-01
1.819436815629700277e-01
1.818914876898247712e-01
1.818392738100413908e-01
1.817870399236198864e-01
1.817347860305602580e-01
1.816825121308625057e-01
1.816302182245266295e-01
1.815779043115526292e-01
1.815255703919405050e-01
1.814732476718425858e-01
1.814208737508771208e-01
1.813684798232735318e-01
1.813160658890318189e-01
1.812636319481519820e-01
1.812111780006340211e-01
1.811587040464779363e-01
1.811062100856837276e-01
1.810536961182513949e-01
1.810011934576323256e-01
1.809486394888466521e-01
1.808960655134228546e-01
1.808434715313609331e-01
1.807908575426608877e-01
1.807382235473227183e-01
1.806855695453464250e-01
1.806328955367320077e-01
1.805802015214794665e-01
1.805275189203392472e-01
1.804747849037333651e-01
1.804220308804893591e-01
1.803692568506072291e-01
1.803164628140869752e-01
1.802636487709285973e-01
1.802108147211320954e-01
1.801579606646974696e-01
1.801050866016247198e-01
1.800522240599633506e-01
1.799993099955372600e-01
1.799463759244730454e-01
1.798934218467707069e-01
1.798404477624302444e-01
1.797874536714516580e-01
1.797344395738349476e-01
1.796814054695801133e-01
1.796283513586871550e-01
1.795753088765046357e-01
1.795222147642583366e-01
1.794691006453739135e-01
1.794159665198513665e-01
1.793628123876906955e-01
1.793096382488919005e-01
1.792564441034549816e-01
1.792032299513799387e-01
1.791499957926667719e-01
1.790967733699631026e-01
1.790434992098965949e-01
1.789902050431919633e-01
1.789368908698492078e-01
1.788835566898683282e-01
1.788302025032493248e-01
1.787768283099921973e-01
1.787234341100969459e-01
1.786700199035635706e-01
1.786166175403387513e-01
1.785631633324520351e-01
1.785096891179271950e-01
1.784561948967642309e-01
1.784026806689631428e-01
1.783491464345239308e-01
1.782955921934465948e-01
1.782420179457311349e-01
1.781884236913775510e-01
1.781348413876315817e-01
1.780812071319246570e-01
1.780275528695796083e-01
1.779738786005964357e-01
1.779201843249751391e-01
1.778664700427157186e-01
1.778127357538181741e-01
1.777589814582825056e-01
1.777052071561087132e-01
1.776514449118415939e-01
1.775976306083144607e-01
1.775437962981492035e-01
1.774899419813458223e-01
1.774360676579043172e-01
1.773821733278246882e-01
1.773282589911069351e-01
1.772743246477510581e-01
1.772203702977570572e-01
1.771664281129687879e-01
1.771124337616214461e-01
1.770584194036359804e-01
1.770043850390123907e-01
1.769503306677506771e-01
1.768962562898508395e-01
1.768421619053128779e-01
1.767880475141367924e-01
1.767339131163225829e-01
1.766797909910131636e-01
1.766256165918456134e-01
1.765714221860399391e-01
1.765172077735961409e-01
1.764629733545142187e-01
1.764087189287941726e-01
1.763544444964360025e-01
1.763001500574397085e-01
1.762458356118052905e-01
1.761915335459747212e-01
1.761371790989869623e-01
1.760828046453610796e-01
1.760284101850970728e-01
1.759739957181949421e-01
1.759195612446546875e-01
1.758651067644763089e-01
1.758106322776598063e-01
1.757561377842051797e-01
1.757016557778534604e-01
1.756471212830454931e-01
1.755925667815994018e-01
1.755379922735151865e-01
1.754833977587928473e-01
1.754287832374323841e-01
1.753741487094337970e-01
1.753194941747970859e-01
1.752648196335222508e-01
1.752101576866493815e-01
1.751554431440212056e-01
1.751007085947549058e-01
1.750459540388504820e-01
1.749911794763079342e-01
1.749363849071272625e-01
1.748815703313084668e-01
1.748267357488515472e-01
1.747718811597565036e-01
1.747170065640233361e-01
1.746621446819140999e-01
1.746072300848275916e-01
1.745522954811029592e-01
1.744973408707402029e-01
1.744423662537393227e-01
1.743873716301003185e-01
1.743323569998231903e-01
1.742773223629079382e-01
1.742222677193545621e-01
1.741672258967241760e-01
1.741121312518174591e-01
1.740570166002726182e-01
1.740018819420896534e-01
1.739467272772685646e-01
1.738915526058093519e-01
1.738363579277120152e-01
1.737811432429765546e-01
1.737259085516029700e-01
1.736706867884514338e-01
1.736154120957245084e-01
1.735601173963594590e-01
1.735048026903562857e-01
1.734494679777149884e-01
1.733941132584355671e-01
1.733387385325180219e-01
1.732833437999623527e-01
1.732279290607685596e-01
1.731725273570958734e-01
1.731170726165487395e-01
1.730615978693634815e-01
1.730061031155400997e-01
1.729505883550785938e-01
1.728950535879789641e-01
1.728394988142412103e-01
1.727839240338653326e-01
1.727283292468513309e-01
1.726727476026574948e-01
1.726171128142901523e-01
1.725614580192846859e-01
1.725057832176410955e-01
1.724500884093593811e-01
1.723943735944395428e-01
1.723386387728815805e-01
1.722828839446854943e-01
1.722271091098512841e-01
1.721713475251362979e-01
1.721155326889487469e-01
1.720596978461230719e-01
1.720038429966592730e-01
1.719479681405573501e-01
1.718920732778173033e-01
1.718361584084391325e-01
1.717802235324228377e-01
1.717242686497684190e-01
1.716683271245322828e-01
1.716123322405245233e-01
1.715563173498786398e-01
1.715002824525946323e-01
1.714442275486725009e-01
1.713881526381122455e-01
1.713320577209138662e-01
1.712759427970773629e-01
1.712198078666027357e-01
1.711636864008454495e-01
1.711075114690174814e-01
1.710513165305513894e-01
1.709951015854471734e-01
1.709388666337048335e-01
1.708826116753243696e-01
1.708263367103057817e-01
1.707700417386490699e-01
1.707137267603542341e-01
1.706574253540757979e-01
1.706010703744276213e-01
1.705446953881413208e-01
1.704883003952168963e-01
1.704318853956543478e-01
1.703754503894536754e-01
1.703189953766148790e-01
1.702625203571379586e-01
1.702060253310229143e-01
1.701495439842233282e-01
1.700930089567549430e-01
1.700364539226484339e-01
1.699798788819038009e-01
1.699232838345210439e-01
1.698666687805001629e-01
1.698100337198411580e-01
1.697533786525440291e-01
1.696967035786087763e-01
1.696400422912880401e-01
1.695833272159994465e-01
1.695265921340727289e-01
1.694698370455078873e-01
1.694130619503049218e-01
1.693562668484638323e-01
1.692994517399846188e-01
1.692426166248672814e-01
1.691857615031118200e-01
1.691289202752699339e-01
1.690720251521611317e-01
1.690151100224142056e-01
1.689581748860291555e-01
1.689012197430059814e-01
1.688442445933446834e-01
1.687872494370452614e-01
1.687302342741077155e-01
1.686731991045320456e-01
1.686161779361690094e-01
1.685591027652399987e-01
1.685020075876728640e-01
1.684448924034676054e-01
1.683877572126242228e-01
1.683306020151427163e-01
1.682734268110230857e-01
1.682162316002653313e-01
1.681590163828694529e-01
1.681018152739852667e-01
1.680445600552360474e-01
1.679872848298487042e-01
1.679299895978232371e-01
1.678726743591596460e-01
1.678153391138579309e-01
1.677579838619180919e-01
1.677006086033401289e-01
1.676432133381240419e-01
1.675858322887187057e-01
1.675283970221492780e-01
1.674709417489417262e-01
1.674134664690960506e-01
1.673559711826122509e-01
1.672984558894903273e-01
1.672409205897302797e-01
1.671833652833321082e-01
1.671257899702958127e-01
1.670682289803693266e-01
1.670106136659796903e-01
1.669529783449519300e-01
1.668953230172860458e-01
1.668376476829820376e-01
1.667799523420399055e-01
1.667222369944596494e-01
1.666645016402412693e-01
1.666067462793847653e-01
1.665490053489371292e-01
1.664912099867272843e-01
1.664333946178793155e-01
1.663755592423932228e-01
1.663177038602690061e-01
1.662598284715066654e-01
1.662019330761062008e-01
1.661440176740676122e-01
1.660860822653908997e-01
1.660281613944221135e-01
1.659701859843920602e-01
1.659121905677238829e-01
1.658541751444175816e-01
1.657961397144731563e-01
1.657380842778906072e-01
1.656800088346699340e-01
1.656219133848111369e-01
1.655637979283142158e-01
1.655056971168242796e-01
1.654475416589740178e-01
1.653893661944856319e-01
1.653311707233591221e-01
1.652729552455944884e-01
1.652147197611917306e-01
1.651564642701508490e-01
1.650981887724718433e-01
1.650398932681547137e-01
1.649816125161436275e-01
1.649232770104731571e-01
1.648649214981645628e-01
1.648065459792178444e-01
1.647481504536330021e-01
1.646897349214100359e-01
1.646312993825489457e-01
1.645728438370497315e-01
1.645143682849123934e-01
1.644559075923801572e-01
1.643973920388894783e-01
1.643388564787606754e-01
1.642803009119937485e-01
1.642217253385886977e-01
1.641631297585455229e-01
1.641045141718642242e-01
1.640458785785448015e-01
1.639872229785872548e-01
1.639285823455338686e-01
1.638698867442229812e-01
1.638111711362739698e-01
1.637524355216868344e-01
1.636936799004615750e-01
1.636349042725981917e-01
1.635761086380966844e-01
1.635172929969570532e-01
1.634584573491792980e-01
1.633996367756047619e-01
1.633407611264736659e-01
1.632818654707044459e-01
1.632229498082971020e-01
1.631640141392516341e-01
1.631050584635680423e-01
1.630460827812463265e-01
1.629870870922864867e-01
1.629280713966885230e-01
1.628690708825928368e-01
1.628100151856415323e-01
1.627509394820521038e-01
1.626918437718245514e-01
1.626327280549588750e-01
1.625735923314550746e-01
1.625144366013131503e-01
1.624552608645331020e-01
1.623960651211149298e-01
1.623368493710586336e-01
1.622776489217265805e-01
1.622183931703169435e-01
1.621591174122691825e-01
1.620998216475832976e-01
1.620405058762592887e-01
1.619811700982971558e-01
1.619218143136968990e-01
1.618624385224585183e-01
1.618030427245820135e-01
1.617436623347288105e-01
1.616842265354989649e-01
1.616247707296309954e-01
1.615652949171249020e-01
1.615057990979806846e-01
1.614462832721983432e-01
1.613867474397778778e-01
1.613271916007192885e-01
1.612676157550225753e-01
1.612080554246482222e-01
1.611484395775981682e-01
1.610888037239099901e-01
1.610291478635836881e-01
1.609694719966192622e-01
1.609097761230167123e-01
1.608500602427760384e-01
1.607903243558972406e-01
1.607305684623803188e-01
1.606708281914848158e-01
1.606110322966145532e-01
1.605512163951061666e-01
1.604913804869596561e-01
1.604315245721750216e-01
1.603716486507522632e-01
1.603117527226913808e-01
1.602518367879923744e-01
1.601919008466552441e-01
1.601319806352385910e-01
1.600720046925481199e-01
1.600120087432195248e-01
1.599519927872528058e-01
1.598919568246479628e-01
1.598319008554049958e-01
1.597718248795239049e-01
1.597117288970046900e-01
1.596516129078473512e-01
1.595915127559095481e-01
1.595313567653988684e-01
1.594711807682500648e-01
1.594109847644631373e-01
1.593507687540380857e-01
1.592905327369749102e-01
1.592302767132736108e-01
1.591700006829341874e-01
1.591097046459566400e-01
1.590494245534976869e-01
1.589890885151667987e-01
1.589287324701977866e-01
1.588683564185906505e-01
1.588079603603453904e-01
1.587475442954620064e-01
1.586871082239404984e-01
1.586266521457808665e-01
1.585661760609831106e-01
1.585057160280030075e-01
1.584451999418519108e-01
1.583846638490626901e-01
1.583241077496353455e-01
1.582635316435698769e-01
1.582029355308662844e-01
1.581423194115245678e-01
1.580816832855447274e-01
1.580210271529267629e-01
1.579603871794255099e-01
1.578996910454542046e-01
1.578389749048447754e-01
1.577782387575972223e-01
1.577174826037115452e-01
1.576567064431877441e-01
1.575959102760258190e-01
1.575350941022257700e-01
1.574742579217875971e-01
1.574134380077651940e-01
1.573525618259736802e-01
1.572916656375440425e-01
1.572307494424762808e-01
1.571698132407703952e-01
1.571088570324263856e-01
1.570478808174442520e-01
1.569868845958239945e-01
1.569258683675656130e-01
1.568648685130220599e-01
1.568038122834103376e-01
1.567427360471604914e-01
1.566816398042725211e-01
1.566205235547464270e-01
1.565593872985822088e-01
1.564982310357798667e-01
1.564370547663394007e-01
1.563758584902608106e-01
1.563146786951961076e-01
1.562534424177641768e-01
1.561921861336941220e-01
1.561309098429859432e-01
1.560696135456396405e-01
1.560082972416552138e-01
1.559469609310326632e-01
1.558856046137719886e-01
1.558242282898731901e-01
1.557628685542873370e-01
1.557014522290351977e-01
1.556400158971449343e-01
1.555785595586165471e-01
1.555170832134500358e-01
1.554555868616454006e-01
1.553940705032026415e-01
1.553325341381217584e-01
1.552709777664027513e-01
1.552094380902957482e-01
1.551478417172234003e-01
1.550862253375129285e-01
1.550245889511643327e-01
1.549629325581776129e-01
1.549012561585527692e-01
1.548395597522898015e-01
1.547778433393887099e-01
1.547161069198494943e-01
1.546543873032213412e-01
1.545926108823287848e-01
1.545308144547981044e-01
1.544689980206293001e-01
1.544071615798223718e-01
1.543453051323773195e-01
1.542834286782941433e-01
1.542215322175728431e-01
1.541596157502134190e-01
1.540977161930641159e-01
1.540357597243513510e-01
1.539737832490004621e-01
1.539117867670114492e-01
1.538497702783843124e-01
1.537877337831190516e-01
1.537256772812156669e-01
1.536636007726741582e-01
1.536015042574945255e-01
1.535394247598240725e-01
1.534772882432910990e-01
1.534151317201200015e-01
1.533529551903107802e-01
1.532907586538634348e-01
1.532285421107779655e-01
1.531663055610543722e-01
1.531040490046926550e-01
1.530417724416928138e-01
1.529795130035012107e-01
1.529171964391480287e-01
1.528548598681567228e-01
1.527925032905272928e-01
1.527301267062597390e-01
1.526677301153540611e-01
1.526053135178102593e-01
1.525428769136283336e-01
1.524804203028082839e-01
1.524179809240955308e-01
1.523554843119221403e-01
1.522929676931106258e-01
1.522304310676609873e-01
1.521678744355732249e-01
1.521052977968473385e-01
1.520427011514833282e-01
1.519800844994811939e-01
1.519174478408409357e-01
1.518548285216070326e-01
1.517921518616134335e-01
1.517294551949817105e-01
1.516667385217118635e-01
1.516040018418038926e-01
1.515412451552577977e-01
1.514784684620735788e-01
1.514156717622512360e-01
1.513528550557907693e-01
1.512900557960357162e-01
1.512271990882219086e-01
1.511643223737699770e-01
1.511014256526799215e-01
1.510385089249517421e-01
1.509755721905854386e-01
1.509126154495810113e-01
1.508496387019384599e-01
1.507866419476577846e-01
1.507236627473815815e-01
1.506606259917475654e-01
1.505975692294754253e-01
1.505344924605651613e-01
1.504713956850167733e-01
1.504082789028302614e-01
1.503451421140056254e-01
1.502819853185428656e-01
1.502188085164419817e-01
1.501556493756446287e-01
1.500924325721904040e-01
1.500291957620980554e-01
1.499659389453675828e-01
1.499026621219989863e-01
1.498393652919922658e-01
1.497760484553474214e-01
1.497127116120644530e-01
1.496493547621433606e-01
1.495859779055841443e-01
1.495226188295504244e-01
1.494592019716378672e-01
1.493957651070871862e-01
1.493323082358983811e-01
1.492688313580714521e-01
1.492053344736063991e-01
1.491418175825032222e-01
1.490782806847619213e-01
1.490147237803824964e-01
1.489511847638276265e-01
1.488875878580948608e-01
1.488239709457239712e-01
1.487603340267149576e-01
1.486966771010678201e-01
1.486330001687825586e-01
1.485693032298591731e-01
1.485055862842976637e-01
1.484418493320980303e-01
1.483781303750220104e-01
1.483143534214690362e-01
1.482505564612779381e-01
1.481867394944487160e-01
1.481229025209813699e-01
1.480590455408758999e-01
1.479951685541323059e-01
1.479312715607505879e-01
1.478673545607307460e-01
1.478034556631335761e-01
1.477394986617603934e-01
1.476755216537490867e-01
1.476115246390996560e-01
1.475475076178121014e-01
1.474834705898864229e-01
1.474194135553226204e-01
1.473553365141206939e-01
1.472912394662806435e-01
1.472271606281623235e-01
1.471630235789689323e-01
1.470988665231374171e-01
1.470346894606677779e-01
1.469704923915600148e-01
1.469062753158141277e-01
1.468420382334301166e-01
1.467777811444079816e-01
1.467135040487477227e-01
1.466492452701082527e-01
1.465849281730946529e-01
1.465205910694429292e-01
1.464562339591530815e-01
1.463918568422251099e-01
1.463274597186590142e-01
1.462630425884547947e-01
1.461986054516124511e-01
1.461341483081319836e-01
1.460697095889713637e-01
1.460052124441375554e-01
1.459406952926656231e-01
1.458761581345555669e-01
1.458116009698073867e-01
1.457470237984210826e-01
1.456824266203966545e-01
1.456178094357341024e-01
1.455531722444334264e-01
1.454885535847516564e-01
1.454238763920976396e-01
1.453591791928054988e-01
1.452944619868752341e-01
1.452297247743068453e-01
1.451649675551003327e-01
1.451001903292556960e-01
1.450353930967729355e-01
1.449705758576520509e-01
1.449057772574491310e-01
1.448409200169749056e-01
1.447760427698625563e-01
1.447111455161120830e-01
1.446462282557234857e-01
1.445812909886967645e-01
1.445163337150319194e-01
1.444513564347289503e-01
1.443863591477878572e-01
1.443213806070637872e-01
1.442563433187693533e-01
1.441912860238367955e-01
1.441262087222661137e-01
1.440611114140573079e-01
1.439959940992103782e-01
1.439308567777253245e-01
1.438656994496021468e-01
1.438005221148408452e-01
1.437353636335956253e-01
1.436701462974809829e-01
1.436049089547282165e-01
1.435396516053373261e-01
1.434743742493083118e-01
1.434090768866411736e-01
1.433437595173359114e-01
1.432784221413925252e-01
1.432130647588110151e-01
1.431477263370446451e-01
1.430823289531097942e-01
1.430169115625368192e-01
1.429514741653257204e-01
1.428860167614764975e-01
1.428205393509891508e-01
1.427550419338636800e-01
1.426895245101000853e-01
1.426239870796983666e-01
1.425584687174108467e-01
1.424928912856557872e-01
1.424272938472626038e-01
1.423616764022312964e-01
1.422960389505618650e-01
1.422303814922543097e-01
1.421647040273086304e-01
1.420990065557248272e-01
1.420332890775029000e-01
1.419675907746942300e-01
1.419018332951189620e-01
1.418360558089055701e-01
1.417702583160540541e-01
1.417044408165644143e-01
1.416386033104366504e-01
1.415727457976707626e-01
1.415068682782667508e-01
1.414409707522246151e-01
1.413750925088947952e-01
1.413091549814993186e-01
1.412431974474657181e-01
1.411772199067939937e-01
1.411112223594841453e-01
1.410452048055361729e-01
1.409791672449500766e-01
1.409131096777258563e-01
1.408470321038635120e-01
1.407809739200125421e-01
1.407148563447968570e-01
1.406487187629430480e-01
1.405825611744511150e-01
1.405163835793210581e-01
1.404501859775528771e-01
1.403839683691465723e-01
1.403177307541021435e-01
1.402514731324195907e-01
1.401852350080474707e-01
1.401189373850115771e-01
1.400526197553375596e-01
1.399862821190254181e-01
1.399199244760751526e-01
1.398535468264867632e-01
1.397871491702602498e-01
1.397207315073956124e-01
1.396542938378928511e-01
1.395878757729995812e-01
1.395213981021434790e-01
1.394549004246492530e-01
1.393883827405169029e-01
1.393218450497464289e-01
1.392552873523378310e-01
1.391887096482911090e-01
1.391221119376062632e-01
1.390554942202832933e-01
1.389888962148688734e-01
1.389222384961925627e-01
1.388555607708781281e-01
1.387888630389255695e-01
1.387221453003348870e-01
1.386554075551060805e-01
1.385886498032391501e-01
1.385218720447340957e-01
1.384550742795909173e-01
1.383882963336553473e-01
1.383214585671588281e-01
1.382546007940241850e-01
1.381877230142514179e-01
1.381208252278405268e-01
1.380539074347915118e-01
1.379869696351043729e-01
1.379200118287791099e-01
1.378530340158157230e-01
1.377860761293590031e-01
1.377190583150422754e-01
1.376520204940874237e-01
1.375849626664944481e-01
1.375178848322633485e-01
1.374507869913941249e-01
1.373836691438867774e-01
1.373165312897413060e-01
1.372493734289577105e-01
1.371822356019798406e-01
1.371150377398429043e-01
1.370478198710678441e-01
1.369805819956546600e-01
1.369133241136033519e-01
1.368460462249139198e-01
1.367787483295863638e-01
1.367114304276206838e-01
1.366440925190168798e-01
1.365767747515178598e-01
1.365093968415607151e-01
1.364419989249654463e-01
1.363745810017320537e-01
1.363071430718605370e-01
1.362396851353508964e-01
1.361722071922031319e-01
1.361047092424172433e-01
1.360371912859932308e-01
1.359696935779730609e-01
1.359021356201957076e-01
1.358345576557802303e-01
1.357669596847266291e-01
1.356993417070349039e-01
1.356317037227050548e-01
1.355640457317370817e-01
1.354963677341309847e-01
1.354286697298867637e-01
1.353609517190044187e-01
1.352932540757478819e-01
1.352254960635121961e-01
1.351577180446383863e-01
1.350899200191264526e-01
1.350221019869763950e-01
1.349542639481882134e-01
1.348864059027619078e-01
1.348185278506974782e-01
1.347506297919949247e-01
1.346827522082172379e-01
1.346148141481613436e-01
1.345468560814673253e-01
1.344788780081351831e-01
1.344108799281649169e-01
1.343428618415565268e-01
1.342748237483100127e-01
1.342067656484253746e-01
1.341386875419026126e-01
1.340706300176037757e-01
1.340025119097276729e-01
1.339343737952134461e-01
1.338662156740610953e-01
1.337980375462706206e-01
1.337298394118420219e-01
1.336616212707752993e-01
1.335933831230704527e-01
1.335251249687274822e-01
1.334568875039074953e-01
1.333885893482111840e-01
1.333202711858767486e-01
1.332519330169041893e-01
1.331835748412935061e-01
1.331151966590446989e-01
1.330467984701577677e-01
1.329783802746327126e-01
1.329099420724695335e-01
1.328415246671283967e-01
1.327730464636118768e-01
1.327045482534572329e-01
1.326360300366644651e-01
1.325674918132335733e-01
1.324989335831645576e-01
1.324303553464574179e-01
1.323617571031121543e-01
1.322931388531287666e-01
1.322245415072664798e-01
1.321558832559297514e-01
1.320872049979548990e-01
1.320185067333419227e-01
1.319497884620908223e-01
1.318810501842015981e-01
1.318122918996742499e-01
1.317435136085087777e-01
1.316747153107051815e-01
1.316059380243217447e-01
1.315370997251648078e-01
1.314682414193697468e-01
1.313993631069365620e-01
1.313304647878652531e-01
1.312615464621558203e-01
1.311926081298082636e-01
1.311236497908225829e-01
1.310546714451987782e-01
1.309857142182941914e-01
1.309166958713170459e-01
1.308476575177017764e-01
1.307785991574483830e-01
1.307095207905568657e-01
1.306404224170272244e-01
1.305713040368594591e-01
1.305021656500535698e-01
1.304330072566095566e-01
1.303638700891838198e-01
1.302946716943864658e-01
1.302254532929509878e-01
1.301562148848773859e-01
1.300869564701656600e-01
1.300176780488158101e-01
1.299483796208278363e-01
1.298790611862017386e-01
1.298097227449375168e-01
1.297404056369906300e-01
1.296710271943730675e-01
1.296016287451173810e-01
1.295322102892235705e-01
1.294627718266916361e-01
1.293933133575215777e-01
1.293238348817133954e-01
1.292543363992670891e-01
1.291848179101826588e-01
1.291153208617146220e-01
1.290457623712768509e-01
1.289761838742009559e-01
1.289065853704869369e-01
1.288369668601347939e-01
1.287673283431445270e-01
1.286976698195161362e-01
1.286279912892496213e-01
1.285582927523449825e-01
1.284886157633557957e-01
1.284188772250978161e-01
1.283491186802017126e-01
1.282793401286674850e-01
1.282095415704951336e-01
1.281397230056846581e-01
1.280698844342360587e-01
1.280000258561493354e-01
1.279301472714244881e-01
1.278602903419141512e-01
1.277903717558359631e-01
1.277204331631196510e-01
1.276504745637652150e-01
1.275804959577726549e-01
1.275104973451419710e-01
1.274404787258731631e-01
1.273704400999662312e-01
1.273003814674211753e-01
1.272303445973896885e-01
1.271602459634912918e-01
1.270901273229547712e-01
1.270199886757801266e-01
1.269498300219673581e-01
1.268796513615164656e-01
1.268094526944274492e-01
1.267392340207003087e-01
1.266689953403350444e-01
1.265987785297824075e-01
1.265284998480638023e-01
1.264582011597070732e-01
1.263878824647122201e-01
1.263175437630792430e-01
1.262471850548081420e-01
1.261768063398989170e-01
1.261064076183515681e-01
1.260359888901660952e-01
1.259655921390923083e-01
1.258951334095534946e-01
1.258246546733765570e-01
1.257541559305614953e-01
1.256836371811083097e-01
1.256130984250170002e-01
1.255425396622875667e-01
1.254719608929200092e-01
1.254013621169143278e-01
1.253307854253193909e-01
1.252601466479603687e-01
1.251894878639632225e-01
1.251188090733279523e-01
1.250481102760545582e-01
1.249773914721430401e-01
1.249066526615933981e-01
1.248358938444056321e-01
1.247651150205797421e-01
1.246943583884636553e-01
1.246235395632844245e-01
1.245527007314670698e-01
1.244818418930115911e-01
1.244109630479179884e-01
1.243400641961862618e-01
1.242691453378164113e-01
1.241982064728084367e-01
1.241272476011623382e-01
1.240563110285251014e-01
1.239853121555256621e-01
1.239142932758880988e-01
1.238432543896124116e-01
1.237721954966986004e-01
1.237011165971466653e-01
1.236300176909566062e-01
1.235588987781284231e-01
1.234877598586621161e-01
1.234166433455037293e-01
1.233454644246840815e-01
1.232742654972263097e-01
1.232030465631304139e-01
1.231318076223963942e-01
1.230605486750242505e-01
1.229892697210139829e-01
1.229179707603655913e-01
1.228466517930790758e-01
1.227753553393995389e-01
1.227039963707596826e-01
1.226326173954817023e-01
1.225612184135655980e-01
1.224897994250113697e-01
1.224183604298190176e-01
1.223469014279885414e-01
1.222754224195199413e-01
1.222039234044132172e-01
1.221324470102125304e-01
1.220609079937524655e-01
1.219893489706542766e-01
1.219177699409179638e-01
1.218461709045435271e-01
1.217745518615309663e-01
1.217029128118802817e-01
1.216312537555914730e-01
1.215595746926645404e-01
1.214879183579427036e-01
1.214161992936624301e-01
1.213444602227440328e-01
1.212727011451875114e-01
1.212009220609928661e-01
1.211291229701600969e-01
1.210573038726892037e-01
1.209854647685801865e-01
1.209136056578330454e-01
1.208417693825900585e-01
1.207698702704895766e-01
1.206979511517509707e-01
1.206260120263742408e-01
1.205540528943593870e-01
1.204820737557064092e-01
1.204100746104153075e-01
1.203380554584860818e-01
1.202660162999187321e-01
1.201939571347132585e-01
1.201219209242339048e-01
1.200498217576750903e-01
1.199777025844781519e-01
1.199055634046430896e-01
1.198334042181699033e-01
1.197612250250585930e-01
1.196890258253091588e-01
1.196168066189216006e-01
1.195445674058959185e-01
1.194723512548954147e-01
1.194000720405163918e-01
1.193277728194992449e-01
1.192554535918439740e-01
1.191831143575505791e-01
1.191107551166190603e-01
1.190383758690494176e-01
1.189659766148416509e-01
1.188935573539957602e-01
1.188211612624741065e-01
1.187487020002748750e-01
1.186762227314375195e-01
1.186037234559620401e-01
1.185312041738484368e-01
1.184586648850967094e-01
1.183861055897068582e-01
1.183135262876788829e-01
1.182409269790127837e-01
1.181683509469699800e-01
1.180957116369505400e-01
1.180230523202929760e-01
1.179503729969972881e-01
1.178776736670634762e-01
1.178049543304915403e-01
1.177322149872814805e-01
1.176594556374332967e-01
1.175866762809469890e-01
1.175139203083830353e-01
1.174411009505433867e-01
1.173682615860656142e-01
1.172954022149497177e-01
1.172225228371956973e-01
1.171496234528035529e-01
1.170767040617732846e-01
1.170037646641048923e-01
1.169308052597983760e-01
1.168578693467132723e-01
1.167848699410534152e-01
1.167118505287554342e-01
1.166388111098193292e-01
1.165657516842451003e-01
1.164926722520327473e-01
1.164195728131822705e-01
1.163464533676936696e-01
1.162733139155669448e-01
1.162001980619606911e-01
1.161270186084806255e-01
1.160538191483624360e-01
1.159805996816061224e-01
1.159073602082116849e-01
1.158341007281791235e-01
1.157608212415084381e-01
1.156875217481996287e-01
1.156142022482526954e-01
1.155409064541252917e-01
1.154675469528250176e-01
1.153941674448866195e-01
1.153207679303100974e-01
1.152473484090954514e-01
1.151739088812426814e-01
1.151004493467517875e-01
1.150269698056227696e-01
1.149534702578556278e-01
1.148799945232070741e-01
1.148064549740865914e-01
1.147328954183279848e-01
1.146593158559312542e-01
1.145857162868963997e-01
1.145120967112234212e-01
1.144384571289123187e-01
1.143647975399630923e-01
1.142911179443757419e-01
1.142174622692060382e-01
1.141437426722653470e-01
1.140700030686865318e-01
1.139962434584695927e-01
1.139224638416145297e-01
1.138486642181213426e-01
1.137748445879900316e-01
1.137010049512205967e-01
1.136271453078130378e-01
1.135533096921221841e-01
1.134794100473612843e-01
1.134054903959622607e-01
1.133315507379251130e-01
1.132575910732498414e-01
1.131836114019364459e-01
1.131096117239849264e-01
1.130355920393952829e-01
1.129615523481675154e-01
1.128875367919555117e-01
1.128134570993744035e-01
1.127393574001551713e-01
1.126652376942978151e-01
1.125910979818023350e-01
1.125169382626687309e-01
1.124427585368970028e-01
1.123685588044871508e-01
1.122943390654391749e-01
1.122201435687060211e-01
1.121458838283047044e-01
1.120716040812652636e-01
1.119973043275876989e-01
1.119229845672720103e-01
1.118486448003181977e-01
1.117742850267262611e-01
1.116999052464962006e-01
1.116255054596280161e-01
1.115511300223737123e-01
1.114766902341521870e-01
1.114022304392925378e-01
1.113277506377947645e-01
1.112532508296588674e-01
1.111787310148848462e-01
1.111041911934727011e-01
1.110296313654224321e-01
1.109550515307340390e-01
1.108804961529585853e-01
1.108058763169168515e-01
1.107312364742369937e-01
1.106565766249190119e-01
1.105818967689629062e-01
1.105071969063686765e-01
1.104324770371363229e-01
1.103577371612658453e-01
1.102829772787572438e-01
1.102082419604606400e-01
1.101334420765986977e-01
1.100586221860986313e-01
1.099837822889604411e-01
1.099089223851841268e-01
1.098340424747696886e-01
1.097591425577171265e-01
1.096842226340264403e-01
1.096092827036976303e-01
1.095343674448798765e-01
1.094593875131977256e-01
1.093843875748774508e-01
1.093093676299190520e-01
1.092343276783225292e-01
1.091592677200878825e-01
1.090841877552151118e-01
1.090090877837042171e-01
1.089339678055551985e-01
1.088588726062162948e-01
1.087837126267139354e-01
1.087085326405734520e-01
1.086333326477948447e-01
1.085581126483781134e-01
1.084828726423232581e-01
1.084076126296302789e-01
1.083323326102991757e-01
1.082570325843299486e-01
1.081817574444698948e-01
1.081064174171473269e-01
1.080310573831866350e-01
1.079556773425878191e-01
1.078802772953508793e-01
1.078048572414758155e-01
1.077294171809626278e-01
1.076539571138113160e-01
1.075784770400218804e-01
1.075030219596406766e-01
1.074275018844979002e-01
1.073519618027169997e-01
1.072764017142979753e-01
1.072008216192408270e-01
1.071252215175455547e-01
1.070496014092121584e-01
1.069739612942406382e-01
1.068983011726309940e-01
1.068226661517286402e-01
1.067469660287656552e-01
1.066712458991645462e-01
1.065955057629253133e-01
1.065197456200479564e-01
1.064439654705324756e-01
1.063681653143788708e-01
1.062923451515871420e-01
1.062165049821572893e-01
1.061406900207337856e-01
1.060648098499505920e-01
1.059889096725292745e-01
1.059129894884698331e-01
1.058370492977722677e-01
1.057610891004365783e-01
1.056851088964627650e-01
1.056091086858508277e-01
1.055330884686007664e-01
1.054570935666561127e-01
1.053810333480527106e-01
1.053049531228111846e-01
1.052288528909315346e-01
1.051527326524137607e-01
1.050765924072578628e-01
1.050004321554638409e-01
1.049242518970316951e-01
1.048480516319614253e-01
1.047718767894956216e-01
1.046956365230720110e-01
1.046193762500102764e-01
1.045430959703104179e-01
1.044667956839724354e-01
1.043904753909963290e-01
1.043141350913820986e-01
1.042377747851297443e-01
1.041613944722392660e-01
1.040849941527106637e-01
1.040086193750084931e-01
1.039321790541265500e-01
1.038557187266064830e-01
1.037792383924482920e-01
1.037027380516519770e-01
1.036262177042175381e-01
1.035496773501449752e-01
1.034731169894342884e-01
1.033965366220854776e-01
1.033199819038621570e-01
1.032433615351600054e-01
1.031667211598197298e-01
1.030900607778413303e-01
1.030133803892248068e-01
1.029366799939701593e-01
1.028599595920773879e-01
1.027832191835464926e-01
1.027064587683774732e-01
1.026297241096330026e-01
1.025529236931106425e-01
1.024761032699501584e-01
1.023992628401515503e-01
1.023224024037148183e-01
1.022455219606399623e-01
1.021686215109269824e-01
1.020917010545758785e-01
1.020147605915866507e-01
1.019378459923210301e-01
1.018608655279784614e-01
1.017838650569977688e-01
1.017068445793789522e-01
1.016298040951220116e-01
1.015527436042269471e-01
1.014756631066937587e-01
1.013985626025224462e-01
1.013214420917130099e-01
1.012443475519262392e-01
1.011671870397634621e-01
1.010900065209625609e-01
1.010128059955235358e-01
1.009355854634463867e-01
1.008583449247311137e-01
1.007810843793777167e-01
1.007038038273861957e-01
1.006265032687565508e-01
1.005492287884486302e-01
1.004718882284656445e-01
1.003945276618445348e-01
1.003171470885853012e-01
1.002397465086879436e-01
1.001623259221524620e-01
1.000848853289788565e-01
1.000074247291671270e-01
9.992994412271727356e-02
9.985248970188820294e-02
9.977496909408500869e-02
9.969742847964369048e-02
9.961986785856424831e-02
9.954228723084668218e-02
9.946468659649099209e-02
9.938706595549717804e-02
9.930942530786524003e-02
9.923176465359517806e-02
9.915413029224495745e-02
9.907642963662155466e-02
9.899870897436002792e-02
9.892096830546037722e-02
9.884320762992260256e-02
9.876542694774670395e-02
9.868762625893268137e-02
9.860980556348053483e-02
9.853196486139026433e-02
9.845415055951889371e-02
9.837626985607528241e-02
9.829836914599354714e-02
9.822044842927368791e-02
9.814250770591570472e-02
9.806454697591959757e-02
9.798656623928536646e-02
9.790856549601301140e-02
9.783054474610253237e-02
9.775255050371001175e-02
9.767448975244619191e-02
9.759640899454424812e-02
9.751830823000418036e-02
9.744018745882598864e-02
9.736204668100967297e-02
9.728388589655523333e-02
9.720570510546266974e-02
9.712750430773198218e-02
9.704933012481831156e-02
9.697108932573428319e-02
9.689282852001213087e-02
9.681454770765185458e-02
9.673624688865345433e-02
9.665792606301693013e-02
9.657958523074228196e-02
9.650122439182950984e-02
9.642284354627861376e-02
9.634448942284379314e-02
9.626606857593955624e-02
9.618762772239719538e-02
9.610916686221671057e-02
9.603068599539810180e-02
9.595218512194136906e-02
9.587366424184651237e-02
9.579512335511353172e-02
9.571656246174242710e-02
9.563802839778645648e-02
9.555942750306201106e-02
9.548080660169944167e-02
9.540216569369874833e-02
9.532350477905993102e-02
9.524482385778298976e-02
9.516612292986792454e-02
9.508740199531473536e-02
9.500866105412342222e-02
9.492994704964630159e-02
9.485116610710164764e-02
9.477236515791886973e-02
9.469354420209796785e-02
9.461470323963894202e-02
9.453584227054179223e-02
9.445696129480651848e-02
9.437806031243312077e-02
9.429913932342159910e-02
9.422024537842332848e-02
9.414128438805846599e-02
9.406230339105547955e-02
9.398330238741436915e-02
9.390428137713513479e-02
9.382524036021777647e-02
9.374617933666229419e-02
9.366709830646868795e-02
9.358799726963695775e-02
9.350892338411753713e-02
9.342978234593246611e-02
9.335062130110927114e-02
9.327144024964795221e-02
9.319223919154850933e-02
9.311301812681094248e-02
9.303377705543525167e-02
9.295451597742143690e-02
9.287523489276949817e-02
9.279598106672892754e-02
9.271665998072364800e-02
9.263731888808024451e-02
9.255795778879871705e-02
9.247857668287906563e-02
9.239917557032129025e-02
9.231975445112539091e-02
9.224031332529136762e-02
9.216085219281922036e-02
9.208141842625749973e-02
9.200191729243201166e-02
9.192239615196839964e-02
9.184285500486666365e-02
9.176329385112680370e-02
9.168371269074881980e-02
9.160411152373271193e-02
9.152449035007848011e-02
9.144484916978612432e-02
9.136523546270325369e-02
9.128555428105755709e-02
9.120585309277373653e-02
9.112613189785179202e-02
9.104639069629172354e-02
9.096662948809353111e-02
9.088684827325721471e-02
9.080704705178277436e-02
9.072722582367021005e-02
9.064743217606618941e-02
9.056757094660028429e-02
9.048768971049625520e-02
9.040778846775410216e-02
9.032786721837382515e-02
9.024792596235542419e-02
9.016796469969889927e-02
9.008798343040425038e-02
9.000798215447147754e-02
8.992800856634630691e-02
8.984796728906019325e-02
8.976790600513595564e-02
8.968782471457359406e-02
8.960772341737310853e-02
8.952760211353449904e-02
8.944746080305776559e-02
8.936729948594290818e-02
8.928711816218992681e-02
8.920696463354360617e-02
8.912674330843728399e-02
8.904650197669283784e-02
8.896624063831026774e-02
8.888595929328957368e-02
8.880565794163075566e-02
8.872533658333381368e-02
8.864499521839874774e-02
8.856463384682555784e-02
8.848430037765808720e-02
8.840389900473155649e-02
8.832347762516690182e-02
8.824303623896412319e-02
8.816257484612322060e-02
8.808209344664419405e-02
8.800159204052704354e-02
8.792107062777176907e-02
8.784052920837837064e-02
8.776001579868975000e-02
8.767943437794301076e-02
8.759883295055814756e-02
8.751821151653516040e-02
8.743757007587404928e-02
8.735690862857481420e-02
8.727622717463745516e-02
8.719552571406197217e-02
8.711480424684836521e-02
8.703406277299663429e-02
8.695334942807164680e-02
8.687256795286657507e-02
8.679176647102337938e-02
8.671094498254205973e-02
8.663010348742261613e-02
8.654924198566504856e-02
8.646836047726935703e-02
8.638745896223554155e-02
8.630653744056360210e-02
8.622564415511746461e-02
8.614468263209218435e-02
8.606370110242878013e-02
8.598269956612725196e-02
8.590167802318759982e-02
8.582063647360982372e-02
8.573957491739392367e-02
8.565849335453989966e-02
8.557739178504775168e-02
8.549631855908046418e-02
8.541517698823497540e-02
8.533401541075136265e-02
8.525283382662962595e-02
8.517163223586976528e-02
8.509041063847178066e-02
8.500916903443567207e-02
8.492790742376143953e-02
8.484662580644908303e-02
8.476537263996064553e-02
8.468405102129494821e-02
8.460270939599112694e-02
8.452134776404918171e-02
8.443996612546911251e-02
8.435856448025091936e-02
8.427714282839460225e-02
8.419570116990016118e-02
8.411423950476759615e-02
8.403280639775800864e-02
8.395130473127210280e-02
8.386978305814807300e-02
8.378824137838591923e-02
8.370667969198564151e-02
8.362509799894723983e-02
8.354349629927071419e-02
8.346187459295606459e-02
8.338023288000329103e-02
8.329861983247255353e-02
8.321693811816643915e-02
8.313523639722220082e-02
8.305351466963983853e-02
8.297177293541935228e-02
8.289001119456074207e-02
8.280822944706400790e-02
8.272642769292914977e-02
8.264460593215616768e-02
8.256281294410428018e-02
8.248095118197795728e-02
8.239906941321351042e-02
8.231716763781093960e-02
8.223524585577024482e-02
8.215330406709142608e-02
8.207134227177448338e-02
8.198936046981941672e-02
8.190735866122622610e-02
8.182538573265318860e-02
8.174334392270665717e-02
8.166128210612200178e-02
8.157920028289922243e-02
8.149709845303831912e-02
8.141497661653929185e-02
8.133283477340214063e-02
8.125067292362686544e-02
8.116849106721346629e-02
8.108633819811927879e-02
8.100411634035253883e-02
8.092187447594767491e-02
8.083961260490468703e-02
8.075733072722357520e-02
8.067502884290433940e-02
8.059270695194697964e-02
8.051036505435149593e-02
8.042800315011788825e-02
8.034567034050255074e-02
8.026326843491560226e-02
8.018084652269052981e-02
8.009840460382733340e-02
8.001594267832601304e-02
7.993346074618656871e-02
7.985095880740900043e-02
7.976843686199330818e-02
7.968589490993949198e-02
7.960338215980300447e-02
7.952080020639584745e-02
7.943819824635056648e-02
7.935557627966716154e-02
7.927293430634563265e-02
7.919027232638597980e-02
7.910759033978820298e-02
7.902488834655230221e-02
7.894216634667827748e-02
7.885947365602063996e-02
7.877671165479327442e-02
7.869392964692778492e-02
7.861112763242417145e-02
7.852830561128243403e-02
7.844546358350257265e-02
7.836260154908458730e-02
7.827971950802847800e-02
7.819681746033424474e-02
7.811394482915545723e-02
7.803100278010788315e-02
7.794804072442218512e-02
7.786505866209836313e-02
7.778205659313641718e-02
7.769903451753634727e-02
7.761599243529815340e-02
7.753293034642183557e-02
7.744984825090739378e-02
7.736679567920745626e-02
7.728367358233967366e-02
7.720053147883376710e-02
7.711736936868973658e-02
7.703418725190758209e-02
7.695098512848730365e-02
7.686776299842890126e-02
7.678452086173237490e-02
7.670125871839772458e-02
7.661802620617663706e-02
7.653472406148864593e-02
7.645140191016253084e-02
7.636805975219829179e-02
7.628469758759592878e-02
7.620131541635544181e-02
7.611791323847683088e-02
7.603449105396009600e-02
7.595104886280523715e-02
7.586763641006299963e-02
7.578415421755479997e-02
7.570065201840847635e-02
7.561712981262402877e-02
7.553358760020145724e-02
7.545002538114076174e-02
7.536644315544194228e-02
7.528284092310499886e-02
7.519921868412993149e-02
7.511562629086654397e-02
7.503196405053813578e-02
7.494828180357160363e-02
7.486457954996694752e-02
7.478085728972416746e-02
7.469711502284326343e-02
7.461335274932423545e-02
7.452957046916708350e-02
7.444576818237180760e-02
7.436199584858727007e-02
7.427815356043865336e-02
7.419429126565191268e-02
7.411040896422704805e-02
7.402650665616405945e-02
7.394258434146294690e-02
7.385864202012371038e-02
7.377467969214634991e-02
7.369069735753086547e-02
7.360674508322517795e-02
7.352272274725635270e-02
7.343868040464940350e-02
7.335461805540433033e-02
7.327053569952113321e-02
7.318643333699981213e-02
7.310231096784036708e-02
7.301816859204279808e-02
7.293400620960710512e-02
7.284987399478026759e-02
7.276567161099123382e-02
7.268144922056407609e-02
7.259720682349879439e-02
7.251294441979538874e-02
7.242866200945385913e-02
7.234435959247420556e-02
7.226003716885642802e-02
7.217569473860052653e-02
7.209138258325253901e-02
7.200700015164329670e-02
7.192259771339593044e-02
7.183817526851044022e-02
7.175373281698682604e-02
7.166927035882508790e-02
7.158478789402522580e-02
7.150028542258723974e-02
7.141576294451112972e-02
7.133127084864199219e-02
7.124670836921254136e-02
7.116212588314496656e-02
7.107752339043926781e-02
7.099290089109544510e-02
7.090825838511349843e-02
7.082359587249342781e-02
7.073891335323523322e-02
7.065421082733891467e-02
7.056953879094862714e-02
7.048479626369896778e-02
7.040003372981118446e-02
7.031525118928527718e-02
7.023044864212124594e-02
7.014562608831909074e-02
7.006078352787881158e-02
6.997592096080040847e-02
6.989103838708388139e-02
6.980618641017244386e-02
6.972126383510257597e-02
6.963632125339458412e-02
6.955135866504846831e-02
6.946637607006422854e-02
6.938137346844186482e-02
6.929635086018137713e-02
6.921130824528276548e-02
6.912624562374602988e-02
6.904116299557117031e-02
6.895611108342336593e-02
6.887098845389516555e-02
6.878584581772884121e-02
6.870068317492439292e-02
6.861550052548182066e-02
6.853029786940112444e-02
6.844507520668230427e-02
6.835983253732536014e-02
6.827456986133029204e-02
6.818933800866133765e-02
6.810403533131292875e-02
6.801871264732639588e-02
6.793336995670173906e-02
6.784800725943895827e-02
6.776262455553805353e-02
6.767722184499902482e-02
6.759179912782187216e-02
6.750635640400659554e-02
6.742094461081649115e-02
6.733546188564787371e-02
6.724995915384113232e-02
6.716443641539626697e-02
6.707889367031327765e-02
6.699333091859216438e-02
6.690774816023292715e-02
6.682214539523556596e-02
6.673652262360008081e-02
6.665093088988882641e-02
6.656526811690000045e-02
6.647958533727305053e-02
6.639388255100797664e-02
6.630815975810477880e-02
6.622241695856345700e-02
6.613665415238401124e-02
6.605087133956644152e-02
6.596506852011074784e-02
6.587929684587834345e-02
6.579345402506930895e-02
6.570759119762215050e-02
6.562170836353686809e-02
6.553580552281346172e-02
6.544988267545193139e-02
6.536393982145227710e-02
6.527797696081449885e-02
6.519199409353859664e-02
6.510604247878504225e-02
6.502001961015579923e-02
6.493397673488843225e-02
6.484791385298294131e-02
6.476183096443932641e-02
6.467572806925758755e-02
6.458960516743772473e-02
6.450346225897973795e-02
6.441729934388362722e-02
6.433116778860892282e-02
6.424496487215947127e-02
6.415874194907189576e-02
6.407249901934619629e-02
6.398623608298237286e-02
6.389995313998042548e-02
6.381365019034035413e-02
6.372732723406215882e-02
6.364098427114583956e-02
6.355467277534998516e-02
6.346828981108032508e-02
6.338188684017254104e-02
6.329546386262663304e-02
6.320902087844260109e-02
6.312255788762044517e-02
6.303607489016016530e-02
6.294957188606176146e-02
6.286304887532523367e-02
6.277655743900822927e-02
6.268999442691836066e-02
6.260341140819036809e-02
6.251680838282425157e-02
6.243018535082001108e-02
6.234354231217764664e-02
6.225687926689715823e-02
6.217019621497854587e-02
6.208349315642180954e-02
6.199682177958365514e-02
6.191007871967357801e-02
6.182331565312537691e-02
6.173653257993905186e-02
6.164972950011460284e-02
6.156290641365202987e-02
6.147606332055133294e-02
6.138920022081251204e-02
6.130231711443556719e-02
6.121546579707626279e-02
6.112854268934597712e-02
6.104159957497756750e-02
6.095463645397103392e-02
6.086765332632637637e-02
6.078065019204359487e-02
6.069362705112268941e-02
6.060658390356365999e-02
6.051952074936650661e-02
6.043248949148605220e-02
6.034538633593555801e-02
6.025826317374693986e-02
6.017112000492019774e-02
6.008395682945533167e-02
5.999677364735234164e-02
5.990957045861122765e-02
5.982234726323198970e-02
5.973510406121462779e-02
5.964789286281302338e-02
5.956060965944232066e-02
5.947330644943349398e-02
5.938598323278654334e-02
5.929864000950146874e-02
5.921127677957827018e-02
5.912389354301694766e-02
5.903649029981750118e-02
5.894906704997993074e-02
5.886167591105717634e-02
5.877421265986626508e-02
5.868672940203722987e-02
5.859922613757007070e-02
5.851170286646478758e-02
5.842415958872138049e-02
5.833659630433984944e-02
5.824901301332019443e-02
5.816140971566241546e-02
5.807383863621851106e-02
5.798619533720739128e-02
5.789853203155814754e-02
5.781084871927077984e-02
5.772314540034528818e-02
5.763542207478167256e-02
5.754767874257993299e-02
5.745991540374006945e-02
5.737213205826208196e-02
5.728438103829702754e-02
5.719655769146569924e-02
5.710871433799624697e-02
5.702085097788867074e-02
5.693296761114297055e-02
5.684506423775914641e-02
5.675714085773719830e-02
5.666919747107712624e-02
5.658123407777893021e-02
5.649330311729272580e-02
5.640529972264118896e-02
5.631727632135152817e-02
5.622923291342374341e-02
5.614116949885783470e-02
5.605308607765380202e-02
5.596498264981164539e-02
5.587685921533136479e-02
5.578871577421296024e-02
5.570060487320560583e-02
5.561242143073386046e-02
5.552421798162399114e-02
5.543599452587599785e-02
5.534775106348988061e-02
5.525948759446563940e-02
5.517120411880327424e-02
5.508290063650278512e-02
5.499457714756417204e-02
5.490628630603566762e-02
5.481792281574371373e-02
5.472953931881363587e-02
5.464113581524543406e-02
5.455271230503910829e-02
5.446426878819465855e-02
5.437580526471208486e-02
5.428732173459138721e-02
5.419881819783256560e-02
5.411034741578291118e-02
5.402180387767074876e-02
5.393324033292046238e-02
5.384465678153205204e-02
5.375605322350551774e-02
5.366742965884085947e-02
5.357878608753807725e-02
5.349012250959717107e-02
5.340143892501814094e-02
5.331278820244733652e-02
5.322406461651496556e-02
5.313532102394447065e-02
5.304655742473585178e-02
5.295777381888910895e-02
5.286897020640424216e-02
5.278014658728125141e-02
5.269130296152013671e-02
5.260243932912089804e-02
5.251360866602894362e-02
5.242470503227636414e-02
5.233578139188566070e-02
5.224683774485683330e-02
5.215787409118988194e-02
5.206889043088480662e-02
5.197988676394160734e-02
5.189086309036028410e-02
5.180181941014083691e-02
5.171280880652773249e-02
5.162372512495494448e-02
5.153462143674403251e-02
5.144549774189499658e-02
5.135635404040783669e-02
5.126719033228255284e-02
5.117800661751914504e-02
5.108880289611761327e-02
5.099957916807795755e-02
5.091033543340017786e-02
5.082112489455070659e-02
5.073184115851958609e-02
5.064253741585034163e-02
5.055321366654297321e-02
5.046386991059748084e-02
5.037450614801386450e-02
5.028512237879212421e-02
5.019571860293225996e-02
5.010629482043427174e-02
5.001690434106365046e-02
4.992744055721232144e-02
4.983795676672286845e-02
4.974845296959529151e-02
4.965892916582959060e-02
4.956938535542576574e-02
4.947982153838381691e-02
4.939023771470374413e-02
4.930063388438554739e-02
4.921106346449377611e-02
4.912141963282223855e-02
4.903175579451257704e-02
4.894207194956479157e-02
4.885236809797888213e-02
4.876264423975484874e-02
4.867290037489269139e-02
4.858313650339241008e-02
4.849335262525400481e-02
4.840360226484108352e-02
4.831377838534933744e-02
4.822393449921946740e-02
4.813407060645147340e-02
4.804418670704535543e-02
4.795428280100111351e-02
4.786435888831874763e-02
4.777441496899825779e-02
4.768445104303964399e-02
4.759452074210557271e-02
4.750451681479361810e-02
4.741449288084353952e-02
4.732444894025533699e-02
4.723438499302901050e-02
4.714430103916456005e-02
4.705419707866198564e-02
4.696407311152128727e-02
4.687392913774246495e-02
4.678381889628724366e-02
4.669363492115508052e-02
4.660343093938479342e-02
4.651320695097638236e-02
4.642296295592984734e-02
4.633269895424518836e-02
4.624241494592240542e-02
4.615211093096149852e-02
4.606178690936246767e-02
4.597149672738609638e-02
4.588113270443372471e-02
4.579074867484322908e-02
4.570034463861460949e-02
4.560992059574786595e-02
4.551947654624299844e-02
4.542901249010000697e-02
4.533852842731889154e-02
4.524802435789965216e-02
4.515755423540213087e-02
4.506701016462955067e-02
4.497644608721884651e-02
4.488586200317001840e-02
4.479525791248306632e-02
4.470463381515799028e-02
4.461398971119479029e-02
4.452332560059346633e-02
4.443264148335401842e-02
4.434199142033534713e-02
4.425126730174255840e-02
4.416052317651164572e-02
4.406975904464260907e-02
4.397897490613544846e-02
4.388817076099016390e-02
4.379734660920675537e-02
4.370650245078522289e-02
4.361563828572556645e-02
4.352480828218574516e-02
4.343390411577274790e-02
4.334297994272162668e-02
4.325203576303238151e-02
4.316107157670501238e-02
4.307008738373951928e-02
4.297908318413590223e-02
4.288805897789416122e-02
4.279701476501429624e-02
4.270600482095332495e-02
4.261492060672011917e-02
4.252381638584878942e-02
4.243269215833933572e-02
4.234154792419175806e-02
4.225038368340605643e-02
4.215919943598223085e-02
4.206799518192028131e-02
4.197677092122020781e-02
4.188558103663808652e-02
4.179431677458467220e-02
4.170303250589313393e-02
4.161172823056347170e-02
4.152040394859568551e-02
4.142905965998977535e-02
4.133769536474574124e-02
4.124631106286358317e-02
4.115490675434330115e-02
4.106353692924002985e-02
4.097209261936640701e-02
4.088062830285466021e-02
4.078914397970478944e-02
4.069763964991679472e-02
4.060611531349067604e-02
4.051457097042643341e-02
4.042300662072406681e-02
4.033142226438357625e-02
4.023987249875915495e-02
4.014824814106532358e-02
4.005660377673336825e-02
3.996493940576328896e-02
3.987325502815508571e-02
3.978155064390875850e-02
3.968982625302430733e-02
3.959808185550173221e-02
3.950631745134103312e-02
3.941458774519546182e-02
3.932278333968142192e-02
3.923095892752925806e-02
3.913911450873897024e-02
3.904725008331055847e-02
3.895536565124402273e-02
3.886346121253936303e-02
3.877153676719657938e-02
3.867959231521567176e-02
3.858768266854895046e-02
3.849569821521470203e-02
3.840369375524232964e-02
3.831166928863183330e-02
3.821962481538321299e-02
3.812756033549646872e-02
3.803547584897160050e-02
3.794337135580860831e-02
3.785124685600749217e-02
3.775915726881962087e-02
3.766699276766516391e-02
3.757480825987258299e-02
3.748260374544187812e-02
3.739037922437304928e-02
3.729813469666609649e-02
3.720587016232101973e-02
3.711358562133781902e-02
3.702128107371649435e-02
3.692901154600747304e-02
3.683666699703280756e-02
3.674430244142001811e-02
3.665191787916910471e-02
3.655951331028006734e-02
3.646708873475290602e-02
3.637464415258762074e-02
3.628217956378421150e-02
3.618969496834267829e-02
3.609724550011250699e-02
3.600472090331763297e-02
3.591217629988463500e-02
3.581961168981351307e-02
3.572702707310426717e-02
3.563442244975689732e-02
3.554179781977140351e-02
3.544915318314778574e-02
3.535648853988604401e-02
3.526385913113472270e-02
3.517115448651964016e-02
3.507842983526643366e-02
3.498568517737510319e-02
3.489292051284564877e-02
3.480013584167807039e-02
3.470733116387236805e-02
3.461450647942854175e-02
3.452166178834659149e-02
3.442885243907412018e-02
3.433596774663882911e-02
3.424306304756541408e-02
3.415013834185387509e-02
3.405719362950421214e-02
3.396422891051642523e-02
3.387124418489051436e-02
3.377823945262647953e-02
3.368521471372432075e-02
3.359222542393069944e-02
3.349916068367519983e-02
3.340607593678157627e-02
3.331297118324982875e-02
3.321984642307995728e-02
3.312670165627196184e-02
3.303353688282584244e-02
3.294035210274159908e-02
3.284714731601923177e-02
3.275397808570446045e-02
3.266073329762875233e-02
3.256746850291492024e-02
3.247418370156296419e-02
3.238087889357288418e-02
3.228755407894468021e-02
3.219420925767835229e-02
3.210084442977390040e-02
3.200745959523132456e-02
3.191411042439540324e-02
3.182068558849948658e-02
3.172724074596544597e-02
3.163377589679328139e-02
3.154029104098299285e-02
3.144678617853458036e-02
3.135326130944804390e-02
3.125971643372338349e-02
3.116615155136059911e-02
3.107256666235969078e-02
3.097901755628740261e-02
3.088539266593315347e-02
3.079174776894078036e-02
3.069808286531028330e-02
3.060439795504166227e-02
3.051069303813491729e-02
3.041696811459004834e-02
3.032322318440705544e-02
3.022945824758593858e-02
3.013572920099250041e-02
3.004192426281804273e-02
2.994809931800546110e-02
2.985425436655475551e-02
2.976038940846592595e-02
2.966650444373897244e-02
2.957259947237389497e-02
2.947867449437069354e-02
2.938472950972936815e-02
2.929082052261477997e-02
2.919683553662011377e-02
2.910283054398732361e-02
2.900880554471640949e-02
2.891476053880737140e-02
2.882069552626020936e-02
2.872661050707492336e-02
2.863250548125151340e-02
2.853838044878997948e-02
2.844429152115424131e-02
2.835012648733936658e-02
2.825594144688636788e-02
2.816173639979524523e-02
2.806751134606599862e-02
2.797326628569862805e-02
2.787900121869313352e-02
2.778471614504951503e-02
2.769041106476777259e-02
2.759614219661088441e-02
2.750179711497580115e-02
2.740743202670259393e-02
2.731304693179126275e-02
2.721864183024180761e-02
2.712421672205422851e-02
2.702977160722852545e-02
2.693530648576469844e-02
2.684082135766274746e-02
2.674637254898470928e-02
2.665184741952941749e-02
2.655730228343600174e-02
2.646273714070446204e-02
2.636815199133479837e-02
2.627354683532701074e-02
2.617892167268109915e-02
2.608427650339706361e-02
2.598961132747490410e-02
2.589498257827571592e-02
2.580027740100021560e-02
2.570555221708659133e-02
2.561080702653484309e-02
2.551604182934497089e-02
2.542125662551697474e-02
2.532645141505085462e-02
2.523162619794661055e-02
2.513678097420424251e-02
2.504197228448390433e-02
2.494708705938819548e-02
2.485218182765436268e-02
2.475725658928240591e-02
2.466231134427232519e-02
2.456734609262412050e-02
2.447236083433779186e-02
2.437735556941333925e-02
2.428233029785076269e-02
2.418734166760927451e-02
2.409227639469335713e-02
2.399719111513931580e-02
2.390208582894715050e-02
2.380696053611686125e-02
2.371181523664844804e-02
2.361664993054191086e-02
2.352146461779724973e-02
2.342625929841446464e-02
2.333109072765182646e-02
2.323584540691570055e-02
2.314058007954145069e-02
2.304529474552907686e-02
2.294998940487857908e-02
2.285466405758995734e-02
2.275931870366321164e-02
2.266395334309834197e-02
2.256856797589534835e-02
2.247321946461156017e-02
2.237779409605522574e-02
2.228234872086076734e-02
2.218688333902818499e-02
2.209139795055747868e-02
2.199589255544864841e-02
2.190036715370169418e-02
2.180482174531661599e-02
2.170925633029341384e-02
2.161372787848847565e-02
2.151812246211193269e-02
2.142249703909726577e-02
2.132685160944447489e-02
2.123118617315356005e-02
2.113550073022452125e-02
2.103979528065735849e-02
2.094406982445207177e-02
2.084832436160866109e-02
2.075261596928257291e-02
2.065683050508582141e-02
2.056102503425094596e-02
2.046519955677794655e-02
2.036935407266682319e-02
2.027348858191757586e-02
2.017760308453020457e-02
2.008169758050470932e-02
1.998577206984109012e-02
1.988988373699385193e-02
1.979391822497689191e-02
1.969793270632180793e-02
1.960192718102859999e-02
1.950590164909726809e-02
1.940985611052781223e-02
1.931379056532023242e-02
1.921770501347452864e-02
1.912159945499070091e-02
1.902553118162231272e-02
1.892938562178514417e-02
1.883322005530985166e-02
1.873703448219643519e-02
1.864082890244489477e-02
1.854460331605523038e-02
1.844835772302744203e-02
1.835209212336152973e-02
1.825580651705749347e-02
1.815955830316795527e-02
1.806323269551057820e-02
1.796688708121507716e-02
1.787052146028145216e-02
1.777413583270970321e-02
1.767773019849983029e-02
1.758130455765183342e-02
1.748485891016571259e-02
1.738839325604146779e-02
1.729196510163077960e-02
1.719545944615319399e-02
1.709893378403748443e-02
1.700238811528365090e-02
1.690582243989169342e-02
1.680923675786161198e-02
1.671263106919340657e-02
1.661600537388707721e-02
1.651935967194262389e-02
1.642275157701078570e-02
1.632606587371299156e-02
1.622936016377707347e-02
1.613263444720303141e-02
1.603588872399086540e-02
1.593912299414057543e-02
1.584233725765216150e-02
1.574553151452562361e-02
1.564870576476096176e-02
1.555191772930797356e-02
1.545505197818997090e-02
1.535816622043384427e-02
1.526126045603959369e-02
1.516433468500721915e-02
1.506738890733672065e-02
1.497042312302809819e-02
1.487343733208135177e-02
1.477643153449648139e-02
1.467946355852234319e-02
1.458241775958413200e-02
1.448535195400779685e-02
1.438826614179333774e-02
1.429116032294075467e-02
1.419403449745004764e-02
1.409688866532121665e-02
1.399972282655426170e-02
1.390253698114918279e-02
1.380538906465389459e-02
1.370816321789547487e-02
1.361091736449893119e-02
1.351365150446426355e-02
1.341636563779147195e-02
1.331905976448055640e-02
1.322173388453151688e-02
1.312438799794435340e-02
1.302702210471906596e-02
1.292969424770262776e-02
1.283228835312399951e-02
1.273486245190724730e-02
1.263741654405237114e-02
1.253995062955937101e-02
1.244246470842824692e-02
1.234495878065899888e-02
1.224743284625162687e-02
1.214988690520613090e-02
1.205237910766854270e-02
1.195479316526970592e-02
1.185718721623274519e-02
1.175956126055766049e-02
1.166191529824445183e-02
1.156424932929311922e-02
1.146656335370366264e-02
1.136885737147608211e-02
1.127113138261037761e-02
1.117344364455163941e-02
1.107567765433259410e-02
1.097789165747542484e-02
1.088008565398013161e-02
1.078225964384671443e-02
1.068441362707517328e-02
1.058654760366550818e-02
1.048866157361771911e-02
1.039075553693180609e-02
1.029282949360776911e-02
1.019494182031266405e-02
1.009697577563528625e-02
9.998989724319784500e-03
9.900983666366158786e-03
9.802957601774409113e-03
9.704911530544535481e-03
9.606845452676537889e-03
9.508759368170416337e-03
9.410653277026170827e-03
9.312585663209915765e-03
9.214439570712329441e-03
9.116273471576619158e-03
9.018087365802784916e-03
8.919881253390826714e-03
8.821655134340744553e-03
8.723409008652538432e-03
8.625142876326208352e-03
8.526856737361754313e-03
8.428609183024349250e-03
8.330283042706554397e-03
8.231936895750635586e-03
8.133570742156592814e-03
8.035184581924426084e-03
7.936778415054135394e-03
7.838352241545720744e-03
7.739906061399182136e-03
7.641439874614519567e-03
7.543012379755964503e-03
7.444506191617961122e-03
7.345979996841833781e-03
7.247433795427582481e-03
7.148867587375207222e-03
7.050281372684708003e-03
6.951675151356084825e-03
6.853048923389337688e-03
6.754402688784466591e-03
6.655795253404761525e-03
6.557109017446549615e-03
6.458402774850213746e-03
6.359676525615753917e-03
6.260930269743170129e-03
6.162164007232462382e-03
6.063377738083630675e-03
5.964571462296675008e-03
5.865745179871595383e-03
5.766957803970740315e-03
5.668091520192319877e-03
5.569205229775775479e-03
5.470298932721107121e-03
5.371372629028314805e-03
5.272426318697398528e-03
5.173460001728358293e-03
5.074473678121194098e-03
4.975467347875905944e-03
4.876500031453900874e-03
4.777453699855271907e-03
4.678387361618518980e-03
4.579301016743642094e-03
4.480194665230641249e-03
4.381068307079516444e-03
4.281921942290267680e-03
4.182755570862894956e-03
4.083569192797398273e-03
3.984421935854243202e-03
3.885195556435405706e-03
3.785949170378444251e-03
3.686682777683358836e-03
3.587396378350149462e-03
3.488089972378816128e-03
3.388763559769358835e-03
3.289417140521777583e-03
3.190050714636072371e-03
3.090723517171767298e-03
2.991317089932721274e-03
2.891890656055551290e-03
2.792444215540257346e-03
2.692977768386839443e-03
2.593491314595297581e-03
2.493984854165631759e-03
2.394458387097841978e-03
2.294911913391928238e-03
2.195404775406473163e-03
2.095818300347218610e-03
1.996211818649840097e-03
1.896585330314337625e-03
1.796938835340711194e-03
1.697272333728960803e-03
1.597585825479086452e-03
1.497879310591088142e-03
1.398152789064965873e-03
1.298465710558360797e-03
1.198699187678897715e-03
1.098912658161310674e-03
9.991061220055996728e-04
8.992795792117647125e-04
7.994330297798057927e-04
6.995664737097229136e-04
5.996799110015160750e-04
4.997733416551852770e-04
3.999063226274301996e-04
2.999597519277585889e-04
1.999931745899630187e-04
1.000065906140434890e-04
0.000000000000000000e+00


==> figs/lwr_numerical_flux/greenshields_full/flux_cross_greenshield_godunov_1.00_x.csv <==
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.499999974991702345e-01
2.499999774925321105e-01
2.499999374792558626e-01
2.499998774593414907e-01
2.499997974864385242e-01
2.499996974651708115e-01
2.499995774372649748e-01
2.499994374027210142e-01
2.499992773615389297e-01
2.499990973137187211e-01
2.499988972592603886e-01
2.499986771981639322e-01
2.499984371304293518e-01
2.499981772170052352e-01
2.499978971479173140e-01
2.499975970721912688e-01
2.499972769898270997e-01
2.499969369008248066e-01
2.499965768051843895e-01
2.499961967029058485e-01
2.499957965939891835e-01
2.499953764784343946e-01
2.499949366244891280e-01
2.499944765075809983e-01
2.499939963840347446e-01
2.499934962538503669e-01
2.499929761170278653e-01
2.499924359735672397e-01
2.499918758234684901e-01
2.499912956667316166e-01
2.499906955033566192e-01
2.499900757088902026e-01
2.499894355441618643e-01
2.499887753727954021e-01
2.499880951947908159e-01
2.499873950101481057e-01
2.499866748188672716e-01
2.499859346209483135e-01
2.499851744163912315e-01
2.499843942051960255e-01
2.499835944702084589e-01
2.499827742576599121e-01
2.499819340384732413e-01
2.499810738126484466e-01
2.499801935801855279e-01
2.499792933410844853e-01
2.499783730953453187e-01
2.499774328429680281e-01
2.499764725839526136e-01
2.499754929084438970e-01
2.499744926480751417e-01
2.499734723810682624e-01
2.499724321074232591e-01
2.499713718271401319e-01
2.499702915402188808e-01
2.499691912466595056e-01
2.499680709464620065e-01
2.499669306396263835e-01
2.499657710235965169e-01
2.499645907154075530e-01
2.499633904005804652e-01
2.499621700791152534e-01
2.499609297510119177e-01
2.499596694162704580e-01
2.499583890748908743e-01
2.499570887268731667e-01
2.499557683722173351e-01
2.499544288156663185e-01
2.499530684596571461e-01
2.499516880970098498e-01
2.499502877277244295e-01
2.499488673518008852e-01
2.499474269692392170e-01
2.499459665800394248e-01
2.499444861842015086e-01
2.499429857817254685e-01
2.499414662846533020e-01
2.499399258808239210e-01
2.499383654703564162e-01
2.499367850532507873e-01
2.499351846295070345e-01
2.499335641991251578e-01
2.499319237621051570e-01
2.499302633184470324e-01
2.499285828681507837e-01
2.499268834305574671e-01
2.499251629789078777e-01
2.499234225206201643e-01
2.499216620556943269e-01
2.499198815841303656e-01
2.499180811059282803e-01
2.499162606210880710e-01
2.499144201296097378e-01
2.499125596314932807e-01
2.499106802533788141e-01
2.499087797539090161e-01
2.499068592478010942e-01
2.499049187350550483e-01
2.499029582156708784e-01
2.499009776896485846e-01
2.498989771569881668e-01
2.498969566176896251e-01
2.498949160717529594e-01
2.498928567531173428e-01
2.498907762058273363e-01
2.498886756518992058e-01
2.498865550913329514e-01
2.498844145241285730e-01
2.498822539502860707e-01
2.498800733698054444e-01
2.498778727826866941e-01
2.498756521889298199e-01
2.498734129297730533e-01
2.498711523346628383e-01
2.498688717329144993e-01
2.498665711245280363e-01
2.498642505095034494e-01
2.498619098878407385e-01
2.498595492595399037e-01
2.498571686246009449e-01
2.498547679830238621e-01
2.498523487833459455e-01
2.498499081404155220e-01
2.498474474908469745e-01
2.498449668346403030e-01
2.498424661717955075e-01
2.498399455023125881e-01
2.498374048261915448e-01
2.498348441434323775e-01
2.498322634540350862e-01
2.498296643138360196e-01
2.498270436230853875e-01
2.498244029256966314e-01
2.498217422216697514e-01
2.498190615110047474e-01
2.498163607937016195e-01
2.498136400697603676e-01
2.498108993391809918e-01
2.498081386019634920e-01
2.498053595212432754e-01
2.498025587826724347e-01
2.497997380374634702e-01
2.497968972856163816e-01
2.497940365271311691e-01
2.497911557620078327e-01
2.497882549902463722e-01
2.497853342118467879e-01
2.497823934268090795e-01
2.497794344055677129e-01
2.497764536191766638e-01
2.497734528261474907e-01
2.497704320264801936e-01
2.497673912201747726e-01
2.497643304072312276e-01
2.497612495876495586e-01
2.497581487614297657e-01
2.497550279285718489e-01
2.497518870890758080e-01
2.497487281325980746e-01
2.497455472917486929e-01
2.497423464442611873e-01
2.497391255901355578e-01
2.497358847293718043e-01
2.497326238619699268e-01
2.497293429879299254e-01
2.497260421072518000e-01
2.497227212199355506e-01
2.497193823229366672e-01
2.497160214342670770e-01
2.497126405389593629e-01
2.497092396370135248e-01
2.497058187284295627e-01
2.497023778132074767e-01
2.496989168913472668e-01
2.496954359628489328e-01
2.496919350277124749e-01
2.496884161901924415e-01
2.496848752537026428e-01
2.496813143105747201e-01
2.496777333608086735e-01
2.496741324044045029e-01
2.496705114413622084e-01
2.496668704716817899e-01
2.496632094953632475e-01
2.496595285124065811e-01
2.496558297343653976e-01
2.496521087500553904e-01
2.496483677591072592e-01
2.496446067615210040e-01
2.496408257572966249e-01
2.496370247464341219e-01
2.496332037289334949e-01
2.496293627047947439e-01
2.496255016740178689e-01
2.496216229554555355e-01
2.496177219233253197e-01
2.496138008845569800e-01
2.496098598391505163e-01
2.496058987871059287e-01
2.496019177284232171e-01
2.495979166631023816e-01
2.495938955911434221e-01
2.495898545125463386e-01
2.495857958534628551e-01
2.495817147735124308e-01
2.495776136869238826e-01
2.495734925936972104e-01
2.495693514938324142e-01
2.495651903873294941e-01
2.495610092741884500e-01
2.495568081544092820e-01
2.495525870279919900e-01
2.495483484283873565e-01
2.495440873006167237e-01
2.495398061662079670e-01
2.495355050251610862e-01
2.495311838774760815e-01
2.495268427231529529e-01
2.495224815621917003e-01
2.495181003945923237e-01
2.495136992203548232e-01
2.495092806802290397e-01
2.495048395046381984e-01
2.495003783224092331e-01
2.494958971335421438e-01
2.494913959380369306e-01
2.494868747358935934e-01
2.494823335271121323e-01
2.494777723116925472e-01
2.494731910896348381e-01
2.494685926089879047e-01
2.494639713855768548e-01
2.494593301555276810e-01
2.494546689188403832e-01
2.494499876755149614e-01
2.494452864255514157e-01
2.494405651689497461e-01
2.494358239057099524e-01
2.494310626358320349e-01
2.494262842146639514e-01
2.494214829434326930e-01
2.494166616655633106e-01
2.494118203810558043e-01
2.494069590899101740e-01
2.494020777921264198e-01
2.493971764877045416e-01
2.493922551766445395e-01
2.493873138589464133e-01
2.493823554972571799e-01
2.493773741782057130e-01
2.493723728525161221e-01
2.493673515201884072e-01
2.493623101812225684e-01
2.493572488356186057e-01
2.493521674833765189e-01
2.493470661244963082e-01
2.493419447589779736e-01
2.493368064567675901e-01
2.493316450898959147e-01
2.493264637163861153e-01
2.493212623362381919e-01
2.493160409494521446e-01
2.493107995560279733e-01
2.493055381559656780e-01
2.493002567492652588e-01
2.492949553359267156e-01
2.492896370931951822e-01
2.492842956785032982e-01
2.492789342571732902e-01
2.492735528292051583e-01
2.492681513945989025e-01
2.492627299533545226e-01
2.492572885054720189e-01
2.492518270509513911e-01
2.492463455897926394e-01
2.492408474065399560e-01
2.492353259440278634e-01
2.492297844748776470e-01
2.492242229990893065e-01
2.492186415166628422e-01
2.492130400275982538e-01
2.492074185318955415e-01
2.492017770295547052e-01
2.491961155205757450e-01
2.491904373968019115e-01
2.491847358864696105e-01
2.491790143694991855e-01
2.491732728458906365e-01
2.491675113156439636e-01
2.491617297787591667e-01
2.491559282352362459e-01
2.491501066850752011e-01
2.491442651282760323e-01
2.491384070639810489e-01
2.491325255058285393e-01
2.491266239410379058e-01
2.491207023696091483e-01
2.491147607915422668e-01
2.491087992068372614e-01
2.491028176154941320e-01
2.490968160175128787e-01
2.490907944128935014e-01
2.490847564080773680e-01
2.490786948021046499e-01
2.490726131894938078e-01
2.490665115702448418e-01
2.490603899443577518e-01
2.490542483118325379e-01
2.490480866726692000e-01
2.490419050268677381e-01
2.490357033744281523e-01
2.490294854290908688e-01
2.490232437752979422e-01
2.490169821148668916e-01
2.490107004477977171e-01
2.490043987740904186e-01
2.489980770937449961e-01
2.489917354067614497e-01
2.489853737131397793e-01
2.489789920128799849e-01
2.489725941270215515e-01
2.489661724254084163e-01
2.489597307171571572e-01
2.489532690022677741e-01
2.489467872807402671e-01
2.489402855525746361e-01
2.489337638177708811e-01
2.489272220763290022e-01
2.489206603282489993e-01
2.489140825018694159e-01
2.489074807524360722e-01
2.489008589963646045e-01
2.488942172336550129e-01
2.488875554643072974e-01
2.488808736883214578e-01
2.488741719056974944e-01
2.488674501164354069e-01
2.488607083205351955e-01
2.488539505536344620e-01
2.488471687563809098e-01
2.488403669524892337e-01
2.488335451419594335e-01
2.488267033247915094e-01
2.488198415009854614e-01
2.488129596705412894e-01
2.488060578334589934e-01
2.487991359897385735e-01
2.487921982823166900e-01
2.487852364372429292e-01
2.487782545855310445e-01
2.487712527271810359e-01
2.487642308621929033e-01
2.487571889905666467e-01
2.487501271123022661e-01
2.487430452273997616e-01
2.487359433358591332e-01
2.487288256879160997e-01
2.487216837950221304e-01
2.487145218954900372e-01
2.487073399893198200e-01
2.487001380765114789e-01
2.486929161570650137e-01
2.486856742309804247e-01
2.486784122982577117e-01
2.486711303588968747e-01
2.486638284128979137e-01
2.486565108297185134e-01
2.486491688823662116e-01
2.486418069283757859e-01
2.486344249677472362e-01
2.486270230004805626e-01
2.486196010265757650e-01
2.486121590460328434e-01
2.486046970588517979e-01
2.485972150650326284e-01
2.485897175413320781e-01
2.485821955461595678e-01
2.485746535443489336e-01
2.485670915359001754e-01
2.485595095208132932e-01
2.485519074990882871e-01
2.485442854707251570e-01
2.485366434357239029e-01
2.485289813940845249e-01
2.485213039298628246e-01
2.485136018868701058e-01
2.485058798372392630e-01
2.484981377809702963e-01
2.484903757180632056e-01
2.484825936485179909e-01
2.484747915723346523e-01
2.484669694895131897e-01
2.484591274000536032e-01
2.484512699953107528e-01
2.484433879044978255e-01
2.484354858070467742e-01
2.484275637029575989e-01
2.484196215922302997e-01
2.484116594748648765e-01
2.484036773508613294e-01
2.483956752202196583e-01
2.483876530829398632e-01
2.483796157376758629e-01
2.483715535990427270e-01
2.483634714537714672e-01
2.483553693018620834e-01
2.483472471433145756e-01
2.483391049781289439e-01
2.483309428063051882e-01
2.483227606278433086e-01
2.483145584427433050e-01
2.483063411569581547e-01
2.482980989705048103e-01
2.482898367774133419e-01
2.482815545776837496e-01
2.482732523713160333e-01
2.482649301583101931e-01
2.482565879386662289e-01
2.482482257123841407e-01
2.482398434794639286e-01
2.482314462531576282e-01
2.482230240188840753e-01
2.482145817779723984e-01
2.482061195304225976e-01
2.481976372762346728e-01
2.481891350154086240e-01
2.481806127479444513e-01
2.481720704738421546e-01
2.481635081931017339e-01
2.481549310262742836e-01
2.481463287441805221e-01
2.481377064554486367e-01
2.481290641600786273e-01
2.481204018580704940e-01
2.481117195494242367e-01
2.481030172341398554e-01
2.480942949122173502e-01
2.480855525836567210e-01
2.480767954763081207e-01
2.480680131463941507e-01
2.480592108098420567e-01
2.480503884666518388e-01
2.480415461168234970e-01
2.480326837603570311e-01
2.480238013972524413e-01
2.480148990275097276e-01
2.480059766511288899e-01
2.479970396032591395e-01
2.479880772255249610e-01
2.479790948411526585e-01
2.479700924501422321e-01
2.479610700524936817e-01
2.479520276482070074e-01
2.479429652372822090e-01
2.479338828197192868e-01
2.479247803955182405e-01
2.479156634071273402e-01
2.479065209815729531e-01
2.478973585493804421e-01
2.478881761105498072e-01
2.478789736650810482e-01
2.478697512129741654e-01
2.478605087542291585e-01
2.478512462888460277e-01
2.478419638168247729e-01
2.478326668879127226e-01
2.478233444145381270e-01
2.478140019345254075e-01
2.478046394478745640e-01
2.477952569545855965e-01
2.477858544546585051e-01
2.477764319480932897e-01
2.477669894348899504e-01
2.477575269150484871e-01
2.477480500456152868e-01
2.477385475244204827e-01
2.477290249965875546e-01
2.477194824621165026e-01
2.477099199210073266e-01
2.477003373732600267e-01
2.476907348188746028e-01
2.476811122578510549e-01
2.476714696901893831e-01
2.476618128802350327e-01
2.476521303112200201e-01
2.476424277355668835e-01
2.476327051532756229e-01
2.476229625643462384e-01
2.476131999687787300e-01
2.476034173665730975e-01
2.475936147577293411e-01
2.475837921422474608e-01
2.475739553917719604e-01
2.475640927749367393e-01
2.475542101514633941e-01
2.475443075213519251e-01
2.475343848846023320e-01
2.475244422412146150e-01
2.475144795911887741e-01
2.475044969345248091e-01
2.474944942712227203e-01
2.474844775802260699e-01
2.474744349155706402e-01
2.474643722442770866e-01
2.474542895663454090e-01
2.474441868817756074e-01
2.474340641905676819e-01
2.474239214927216324e-01
2.474137587882374589e-01
2.474035760771151615e-01
2.473933794455973612e-01
2.473831567331217229e-01
2.473729140140079608e-01
2.473626512882560746e-01
2.473523685558660645e-01
2.473420658168379305e-01
2.473317430711716725e-01
2.473214003188672905e-01
2.473110375599247845e-01
2.473006609878858342e-01
2.472902582275899874e-01
2.472798354606560167e-01
2.472693926870839221e-01
2.472589299068737034e-01
2.472484471200253608e-01
2.472379443265388943e-01
2.472274215264143038e-01
2.472168787196515893e-01
2.472063222070914890e-01
2.471957393989754337e-01
2.471851365842212545e-01
2.471745137628289513e-01
2.471638709347985241e-01
2.471532081001299730e-01
2.471425252588232979e-01
2.471318224108784989e-01
2.471210995562955759e-01
2.471103631032143255e-01
2.470996002472780617e-01
2.470888173847036740e-01
2.470780145154911622e-01
2.470671916396405265e-01
2.470563487571517669e-01
2.470454858680248833e-01
2.470346029722598757e-01
2.470237000698567442e-01
2.470127836762543438e-01
2.470018407724978715e-01
2.469908778621032752e-01
2.469798949450705550e-01
2.469688920213997108e-01
2.469578690910907426e-01
2.469468261541436505e-01
2.469357632105584344e-01
2.469246802603350943e-01
2.469135839262115439e-01
2.469024609746348631e-01
2.468913180164200583e-01
2.468801550515671295e-01
2.468689720800760767e-01
2.468577691019469000e-01
2.468465461171795994e-01
2.468353031257741748e-01
2.468240401277306262e-01
2.468127638530859258e-01
2.468014608536890364e-01
2.467901378476540231e-01
2.467787948349808858e-01
2.467674318156696245e-01
2.467560487897202393e-01
2.467446457571327301e-01
2.467332227179070969e-01
2.467217796720433398e-01
2.467103234568774894e-01
2.466988404096603915e-01
2.466873373558051696e-01
2.466758142953118238e-01
2.466642712281803540e-01
2.466527081544107602e-01
2.466411250740030425e-01
2.466295219869572009e-01
2.466178988932732352e-01
2.466062557929511456e-01
2.465945996425489284e-01
2.465829165408734980e-01
2.465712134325599436e-01
2.465594903176082653e-01
2.465477471960184630e-01
2.465359840677905368e-01
2.465242009329244866e-01
2.465123977914203124e-01
2.465005746432780143e-01
2.464887385523546470e-01
2.464768754028590081e-01
2.464649922467252452e-01
2.464530890839533583e-01
2.464411659145433475e-01
2.464292227384952128e-01
2.464172595558089540e-01
2.464052763664845713e-01
2.463932731705220647e-01
2.463812571390775474e-01
2.463692139417617000e-01
2.463571507378077285e-01
2.463450675272156332e-01
2.463329643099854138e-01
2.463208410861170705e-01
2.463086978556106033e-01
2.462965346184660120e-01
2.462843513746832969e-01
2.462721554027176296e-01
2.462599321575815736e-01
2.462476889058073937e-01
2.462354256473950898e-01
2.462231423823446619e-01
2.462108391106561101e-01
2.461985158323294343e-01
2.461861725473646345e-01
2.461738092557617108e-01
2.461614333432748936e-01
2.461490300503186290e-01
2.461366067507242406e-01
2.461241634444917281e-01
2.461117001316210917e-01
2.460992168121123314e-01
2.460867134859654470e-01
2.460741901531804388e-01
2.460616468137573065e-01
2.460490909607493393e-01
2.460365076199728662e-01
2.460239042725582692e-01
2.460112809185055482e-01
2.459986375578147033e-01
2.459859741904857344e-01
2.459732908165186416e-01
2.459605874359134248e-01
2.459478640486700840e-01
2.459351282551409668e-01
2.459223648665442852e-01
2.459095814713094796e-01
2.458967780694365501e-01
2.458839546609254967e-01
2.458711112457763193e-01
2.458582478239890179e-01
2.458453643955635926e-01
2.458324609605000433e-01
2.458195452264497760e-01
2.458066017900328859e-01
2.457936383469778718e-01
2.457806548972847338e-01
2.457676514409534718e-01
2.457546279779840859e-01
2.457415845083765760e-01
2.457285210321309421e-01
2.457154375492471843e-01
2.457023418746757670e-01
2.456892183904386684e-01
2.456760748995634458e-01
2.456629114020500992e-01
2.456497278978986287e-01
2.456365243871090343e-01
2.456233008696813158e-01
2.456100573456154734e-01
2.455967938149115071e-01
2.455835181998189398e-01
2.455702146677616327e-01
2.455568911290662015e-01
2.455435475837326464e-01
2.455301840317609674e-01
2.455168004731511644e-01
2.455033969079032374e-01
2.454899733360171865e-01
2.454765297574930116e-01
2.454630742018792944e-01
2.454495906220017787e-01
2.454360870354861390e-01
2.454225634423323754e-01
2.454090198425404878e-01
2.453954562361104763e-01
2.453818726230423408e-01
2.453682690033360814e-01
2.453546453769916980e-01
2.453410098808568307e-01
2.453273462531591065e-01
2.453136626188232583e-01
2.452999589778492862e-01
2.452862353302371901e-01
2.452724916759869700e-01
2.452587280150986260e-01
2.452449443475721580e-01
2.452311406734075661e-01
2.452173252367515488e-01
2.452034815612336160e-01
2.451896178790775593e-01
2.451757341902833787e-01
2.451618304948510740e-01
2.451479067927806454e-01
2.451339630840720929e-01
2.451199993687254164e-01
2.451060156467406159e-01
2.450920202695634487e-01
2.450779965462253074e-01
2.450639528162490421e-01
2.450498890796346529e-01
2.450358053363821398e-01
2.450217015864915027e-01
2.450075778299627416e-01
2.449934340667958566e-01
2.449792702969908476e-01
2.449650949792925303e-01
2.449508912081341805e-01
2.449366674303377067e-01
2.449224236459031090e-01
2.449081598548303873e-01
2.448938760571195417e-01
2.448795722527705720e-01
2.448652484417834785e-01
2.448509046241582610e-01
2.448365493659387937e-01
2.448221655469602354e-01
2.448077617213435531e-01
2.447933378890887468e-01
2.447788940501958166e-01
2.447644302046647624e-01
2.447499463524955843e-01
2.447354424936882822e-01
2.447209186282428561e-01
2.447063834295022389e-01
2.446918195627034720e-01
2.446772356892665812e-01
2.446626318091915664e-01
2.446480079224784276e-01
2.446333640291271649e-01
2.446187001291377783e-01
2.446040162225102677e-01
2.445893123092446331e-01
2.445745971699828658e-01
2.445598532553638904e-01
2.445450893341067911e-01
2.445303054062115677e-01
2.445155014716782205e-01
2.445006775305067492e-01
2.444858335826971540e-01
2.444709696282494349e-01
2.444560856671635918e-01
2.444411905873806745e-01
2.444262666249414906e-01
2.444113226558641827e-01
2.443963586801487509e-01
2.443813746977951951e-01
2.443663707088035153e-01
2.443513467131737116e-01
2.443363027109057839e-01
2.443212387019997323e-01
2.443061636816956650e-01
2.442910596714362725e-01
2.442759356545387561e-01
2.442607916310031158e-01
2.442456276008293514e-01
2.442304435640174631e-01
2.442152395205674509e-01
2.442000154704793147e-01
2.441847714137530545e-01
2.441695164529278372e-01
2.441542323948482363e-01
2.441389283301305113e-01
2.441236042587746624e-01
2.441082601807806896e-01
2.440928960961485927e-01
2.440775120048783720e-01
2.440621079069700272e-01
2.440466838024235585e-01
2.440312489010771912e-01
2.440157847951773817e-01
2.440003006826394483e-01
2.439847965634633908e-01
2.439692724376492095e-01
2.439537283051969041e-01
2.439381641661064748e-01
2.439225800203779215e-01
2.439069758680112443e-01
2.438913610261437270e-01
2.438757168724237090e-01
2.438600527120655670e-01
2.438443685450693010e-01
2.438286643714349111e-01
2.438129401911623972e-01
2.437971960042517594e-01
2.437814318107029976e-01
2.437656476105161119e-01
2.437498528281274446e-01
2.437340286265872180e-01
2.437181844184088675e-01
2.437023202035923930e-01
2.436864359821377946e-01
2.436705317540450721e-01
2.436546075193142258e-01
2.436386632779452555e-01
2.436226990299381612e-01
2.436067147752929429e-01
2.435907200576679088e-01
2.435746958016693497e-01
2.435586515390326667e-01
2.435425872697578598e-01
2.435265029938449288e-01
2.435103987112938739e-01
2.434942744221046951e-01
2.434781301262773923e-01
2.434619658238119655e-01
2.434457911656657814e-01
2.434295868618470138e-01
2.434133625513901222e-01
2.433971182342951067e-01
2.433808539105619673e-01
2.433645695801907038e-01
2.433482652431813165e-01
2.433319408995338051e-01
2.433155965492481698e-01
2.432992419505808357e-01
2.432828575989418596e-01
2.432664532406647595e-01
2.432500288757495355e-01
2.432335845041961875e-01
2.432171201260047155e-01
2.432006357411751196e-01
2.431841313497073997e-01
2.431676069516015559e-01
2.431510724124130718e-01
2.431345080129538871e-01
2.431179236068565785e-01
2.431013191941211460e-01
2.430846947747475895e-01
2.430680503487359090e-01
2.430513859160861045e-01
2.430347014767981761e-01
2.430179970308721238e-01
2.430012825511624897e-01
2.429845381038830965e-01
2.429677736499655794e-01
2.429509891894099383e-01
2.429341847222161732e-01
2.429173602483842842e-01
2.429005157679142712e-01
2.428836512808061343e-01
2.428667667870598734e-01
2.428498723668290893e-01
2.428329478717294876e-01
2.428160033699917619e-01
2.427990388616159123e-01
2.427820543466019387e-01
2.427650498249498412e-01
2.427480252966596197e-01
2.427309807617312742e-01
2.427139162201648048e-01
2.426968418594128707e-01
2.426797373164930605e-01
2.426626127669351263e-01
2.426454682107390681e-01
2.426283036479048860e-01
2.426111190784325800e-01
2.425939145023221499e-01
2.425766899195735959e-01
2.425594453301869180e-01
2.425421910289138339e-01
2.425249064381738151e-01
2.425076018407956724e-01
2.424902772367794057e-01
2.424729326261250151e-01
2.424555680088325005e-01
2.424381833849018619e-01
2.424207787543330994e-01
2.424033541171262129e-01
2.423859198753319788e-01
2.423684552367717515e-01
2.423509705915734003e-01
2.423334659397369251e-01
2.423159412812623259e-01
2.422983966161496028e-01
2.422808319443987557e-01
2.422632472660097847e-01
2.422456425809826897e-01
2.422280283986673055e-01
2.422103837122868697e-01
2.421927190192683099e-01
2.421750343196116262e-01
2.421573296133168185e-01
2.421396049003838868e-01
2.421218601808128312e-01
2.421040954546036517e-01
2.420863107217563481e-01
2.420685165989198140e-01
2.420506918647191696e-01
2.420328471238804013e-01
2.420149823764035091e-01
2.419970976222884929e-01
2.419791928615353527e-01
2.419612680941440885e-01
2.419433233201147004e-01
2.419253585394471884e-01
2.419073844760895042e-01
2.418893796940686514e-01
2.418713549054096745e-01
2.418533101101125737e-01
2.418352453081773490e-01
2.418171604996040003e-01
2.417990556843925276e-01
2.417809308625429310e-01
2.417627860340552104e-01
2.417446320301763762e-01
2.417264472003353148e-01
2.417082423638561295e-01
2.416900175207388202e-01
2.416717726709833869e-01
2.416535078145898296e-01
2.416352229515581485e-01
2.416169180818883433e-01
2.415985932055804142e-01
2.415802592611804300e-01
2.415618943835191601e-01
2.415435094992197662e-01
2.415251046082822484e-01
2.415066797107066066e-01
2.414882348064928408e-01
2.414697698956409511e-01
2.414512849781509374e-01
2.414327800540227997e-01
2.414142661691016656e-01
2.413957212436201871e-01
2.413771563115005847e-01
2.413585713727428583e-01
2.413399664273470080e-01
2.413213414753130337e-01
2.413026965166409354e-01
2.412840315513307132e-01
2.412653465793823671e-01
2.412466527539400829e-01
2.412279277806383959e-01
2.412091828006985850e-01
2.411904178141206501e-01
2.411716328209045912e-01
2.411528278210504084e-01
2.411340028145581016e-01
2.411151578014276708e-01
2.410962927816591161e-01
2.410774190156956820e-01
2.410585139945737865e-01
2.410395889668137670e-01
2.410206439324156236e-01
2.410016788913793562e-01
2.409826938437049648e-01
2.409636887893924495e-01
2.409446637284418102e-01
2.409256186608530470e-01
2.409065649543684628e-01
2.408874798854263588e-01
2.408683748098461308e-01
2.408492497276277788e-01
2.408301046387713029e-01
2.408109395432767030e-01
2.407917544411439792e-01
2.407725493323731314e-01
2.407533242169641596e-01
2.407340905699584255e-01
2.407148254531961129e-01
2.406955403297956764e-01
2.406762351997571159e-01
2.406569100630804314e-01
2.406375649197656230e-01
2.406181997698126906e-01
2.405988146132216343e-01
2.405794094499924540e-01
2.405599958624655699e-01
2.405405506978830488e-01
2.405210855266624037e-01
2.405016003488036347e-01
2.404820951643067417e-01
2.404625699731717248e-01
2.404430247753985839e-01
2.404234595709873190e-01
2.404038743599379302e-01
2.403842808318898960e-01
2.403646556194871664e-01
2.403450104004463128e-01
2.403253451747673353e-01
2.403056599424502338e-01
2.402859547034950083e-01
2.402662294579016589e-01
2.402464842056701855e-01
2.402267189468005881e-01
2.402069454782314040e-01
2.401871402180084658e-01
2.401673149511474037e-01
2.401474696776482176e-01
2.401276043975109076e-01
2.401077191107354736e-01
2.400878138173219156e-01
2.400678885172702337e-01
2.400479432105804278e-01
2.400279898014900937e-01
2.400080044934469470e-01
2.399879991787656763e-01
2.399679738574462817e-01
2.399479285294887632e-01
2.399278631948931206e-01
2.399077778536593542e-01
2.398876725057874637e-01
2.398675471512774493e-01
2.398474138016659651e-01
2.398272484458026099e-01
2.398070630833011307e-01
2.397868577141615276e-01
2.397666323383838005e-01
2.397463869559679495e-01
2.397261215669139744e-01
2.397058361712218755e-01
2.396855307688916525e-01
2.396652053599233057e-01
2.396448720750754546e-01
2.396245066647537669e-01
2.396041212477939553e-01
2.395837158241960196e-01
2.395632903939599601e-01
2.395428449570857765e-01
2.395223795135734690e-01
2.395018940634230376e-01
2.394813886066344821e-01
2.394608753812654811e-01
2.394403299231235849e-01
2.394197644583435647e-01
2.393991789869254205e-01
2.393785735088691524e-01
2.393579480241747603e-01
2.393373025328422443e-01
2.393166370348716043e-01
2.392959515302628404e-01
2.392752583643726894e-01
2.392545328584105846e-01
2.392337873458103559e-01
2.392130218265720032e-01
2.391922363006955266e-01
2.391714307681809260e-01
2.391506052290282014e-01
2.391297596832373529e-01
2.391088941308083804e-01
2.390880210243970794e-01
2.390671154706147661e-01
2.390461899101943288e-01
2.390252443431357676e-01
2.390042787694390825e-01
2.389832931891042733e-01
2.389622876021313402e-01
2.389412620085202832e-01
2.389202164082711022e-01
2.388991633613386512e-01
2.388780777597361293e-01
2.388569721514954836e-01
2.388358465366167138e-01
2.388147009150998201e-01
2.387935352869448025e-01
2.387723496521516608e-01
2.387511440107203953e-01
2.387299183626510057e-01
2.387086853751974047e-01
2.386874197257746744e-01
2.386661340697138201e-01
2.386448284070148418e-01
2.386235027376777396e-01
2.386021570617025134e-01
2.385807913790891632e-01
2.385594056898376891e-01
2.385379999939480911e-01
2.385165870659733400e-01
2.384951413687304012e-01
2.384736756648493383e-01
2.384521899543301515e-01
2.384306842371728408e-01
2.384091585133774061e-01
2.383876127829438474e-01
2.383660470458721647e-01
2.383444613021623582e-01
2.383228684336664571e-01
2.383012426886033097e-01
2.382795969369020384e-01
2.382579311785626430e-01
2.382362454135851237e-01
2.382145396419694805e-01
2.381928138637157133e-01
2.381710680788238221e-01
2.381493022872938070e-01
2.381275294782767560e-01
2.381057236853934000e-01
2.380838978858719202e-01
2.380620520797123163e-01
2.380401862669145885e-01
2.380183004474787367e-01
2.379963946214047610e-01
2.379744687886926613e-01
2.379525229493424376e-01
2.379305701998042366e-01
2.379085843591006721e-01
2.378865785117589837e-01
2.378645526577791713e-01
2.378425067971612350e-01
2.378204409299051747e-01
2.377983550560109904e-01
2.377762491754786822e-01
2.377541232883082500e-01
2.377319905982488990e-01
2.377098247097251260e-01
2.376876388145632291e-01
2.376654329127632082e-01
2.376432070043250633e-01
2.376209610892487945e-01
2.375986951675344017e-01
2.375764092391818849e-01
2.375541033041912442e-01
2.375317906736107432e-01
2.375094447372667616e-01
2.374870787942846562e-01
2.374646928446644267e-01
2.374422868884060733e-01
2.374198609255095960e-01
2.373974149559749947e-01
2.373749489798022694e-01
2.373524629969914201e-01
2.373299704258897691e-01
2.373074444417255791e-01
2.372848984509232650e-01
2.372623324534828271e-01
2.372397464494042651e-01
2.372171404386875793e-01
2.371945144213327694e-01
2.371718683973398356e-01
2.371492023667087778e-01
2.371265298550859768e-01
2.371038238231015782e-01
2.370810977844790557e-01
2.370583517392184092e-01
2.370355856873196387e-01
2.370127996287827443e-01
2.369899935636077259e-01
2.369671674917945836e-01
2.369443214133433173e-01
2.369214689611993663e-01
2.368985828813947592e-01
2.368756767949520281e-01
2.368527507018711731e-01
2.368298046021521941e-01
2.368068384957950911e-01
2.367838523827998642e-01
2.367608462631665134e-01
2.367378201368950386e-01
2.367147877442299375e-01
2.366917216166051219e-01
2.366686354823421823e-01
2.366455293414411187e-01
2.366224031939019312e-01
2.365992570397246197e-01
2.365760908789091843e-01
2.365529047114556249e-01
2.365296985373639416e-01
2.365064862041776905e-01
2.364832400287326664e-01
2.364599738466495182e-01
2.364366876579282462e-01
2.364133814625688501e-01
2.363900552605713301e-01
2.363667090519356861e-01
2.363433428366619182e-01
2.363199566147500263e-01
2.362965643410426253e-01
2.362731381177773926e-01
2.362496918878740360e-01
2.362262256513325553e-01
2.362027394081529508e-01
2.361792331583352222e-01
2.361557069018793698e-01
2.361321606387853933e-01
2.361085943690532929e-01
2.360850221548247418e-01
2.360614158837393006e-01
2.360377896060157354e-01
2.360141433216540463e-01
2.359904770306542332e-01
2.359667907330162961e-01
2.359430844287402351e-01
2.359193581178260501e-01
2.358956118002737412e-01
2.358718596455240402e-01
2.358480733266183904e-01
2.358242670010746167e-01
2.358004406688927190e-01
2.357765943300726974e-01
2.357527279846145518e-01
2.357288416325182823e-01
2.357049352737838888e-01
2.356810089084113713e-01
2.356570768131405202e-01
2.356331104464146620e-01
2.356091240730506797e-01
2.355851176930485735e-01
2.355610913064083434e-01
2.355370449131299893e-01
2.355129785132135112e-01
2.354888921066589091e-01
2.354647856934661831e-01
2.354406736576741821e-01
2.354165272431281153e-01
2.353923608219439245e-01
2.353681743941216098e-01
2.353439679596611711e-01
2.353197415185626085e-01
2.352954950708259219e-01
2.352712286164511113e-01
2.352469421554381768e-01
2.352226501791250257e-01
2.351983237167587504e-01
2.351739772477543511e-01
2.351496107721118278e-01
2.351252242898311806e-01
2.351008178009124094e-01
2.350763913053555143e-01
2.350519448031604952e-01
2.350274782943273522e-01
2.350030063774930511e-01
2.349784998673065672e-01
2.349539733504819594e-01
2.349294268270192276e-01
2.349048602969183719e-01
2.348802737601793922e-01
2.348556672168022885e-01
2.348310406667870609e-01
2.348063941101337093e-01
2.347817275468422338e-01
2.347570556947715659e-01
2.347323491301267495e-01
2.347076225588438092e-01
2.346828759809227449e-01
2.346581093963635567e-01
2.346333228051662445e-01
2.346085162073308084e-01
2.345836896028572482e-01
2.345588429917455642e-01
2.345339911991537463e-01
2.345091045866887214e-01
2.344841979675855725e-01
2.344592713418442997e-01
2.344343247094649030e-01
2.344093580704473823e-01
2.343843714247917376e-01
2.343593647724979689e-01
2.343343381135660763e-01
2.343093063804531084e-01
2.342842397201678750e-01
2.342591530532445177e-01
2.342340463796830363e-01
2.342089196994834310e-01
2.341837730126457018e-01
2.341586063191698486e-01
2.341334196190558714e-01
2.341082129123037703e-01
2.340830012386696524e-01
2.340577545305642104e-01
2.340324878158206445e-01
2.340072010944389547e-01
2.339818943664191409e-01
2.339565676317612031e-01
2.339312208904651413e-01
2.339058541425309556e-01
2.338804673879586460e-01
2.338550757738033781e-01
2.338296490178777276e-01
2.338042022553139532e-01
2.337787354861120548e-01
2.337532487102720324e-01
2.337277419277938861e-01
2.337022151386776159e-01
2.336766683429232216e-01
2.336511015405307035e-01
2.336255299858542855e-01
2.335999231821084265e-01
2.335742963717244436e-01
2.335486495547023367e-01
2.335229827310421058e-01
2.334972959007437510e-01
2.334715890638072722e-01
2.334458622202326694e-01
2.334201153700199427e-01
2.333943638748223748e-01
2.333685770232563073e-01
2.333427701650521158e-01
2.333169433002098003e-01
2.332910964287293609e-01
2.332652295506107976e-01
2.332393426658541102e-01
2.332134357744592990e-01
2.331875088764263637e-01
2.331615774407076458e-01
2.331356105413213697e-01
2.331096236352969697e-01
2.330836167226344458e-01
2.330575898033337978e-01
2.330315428773950259e-01
2.330054759448181301e-01
2.329793890056031103e-01
2.329532820597499665e-01
2.329271706835100986e-01
2.329010237363036140e-01
2.328748567824590054e-01
2.328486698219762729e-01
2.328224628548554165e-01
2.327962358810964361e-01
2.327699889006993317e-01
2.327437219136641033e-01
2.327174349199907510e-01
2.326911436032297331e-01
2.326648166082030400e-01
2.326384696065382229e-01
2.326121025982352819e-01
2.325857155832942169e-01
2.325593085617150280e-01
2.325328815334977151e-01
2.325064344986422782e-01
2.324799674571487174e-01
2.324534961998665494e-01
2.324269891570196478e-01
2.324004621075346222e-01
2.323739150514114726e-01
2.323473479886501991e-01
2.323207609192508016e-01
2.322941538432132802e-01
2.322675267605376348e-01
2.322408796712238654e-01
2.322142284734205475e-01
2.321875413827534373e-01
2.321608342854482032e-01
2.321341071815048451e-01
2.321073600709233631e-01
2.320805929537037571e-01
2.320538058298460271e-01
2.320269986993501732e-01
2.320001715622161953e-01
2.319733404238917274e-01
2.319464732854044087e-01
2.319195861402789660e-01
2.318926789885153994e-01
2.318657518301137088e-01
2.318388046650738943e-01
2.318118374933959558e-01
2.317848503150798933e-01
2.317578431301257069e-01
2.317308320512800890e-01
2.317037848649725618e-01
2.316767176720269106e-01
2.316496304724431354e-01
2.316225232662212363e-01
2.315953960533612133e-01
2.315682488338630662e-01
2.315410816077267953e-01
2.315138943749524003e-01
2.314867033555856324e-01
2.314594761214578966e-01
2.314322288806920369e-01
2.314049616332880532e-01
2.313776743792459456e-01
2.313503671185657140e-01
2.313230398512473585e-01
2.312956925772908789e-01
2.312683252966962755e-01
2.312409543368083575e-01
2.312135470548604133e-01
2.311861197662743450e-01
2.311586724710501528e-01
2.311312051691878366e-01
2.311037178606873965e-01
2.310762105455488324e-01
2.310486832237721444e-01
2.310211358953573324e-01
2.309935849949482645e-01
2.309659976651801117e-01
2.309383903287738349e-01
2.309107629857294341e-01
2.308831156360469095e-01
2.308554482797262608e-01
2.308277609167674882e-01
2.308000535471705916e-01
2.307723261709355711e-01
2.307445953300053532e-01
2.307168279524169918e-01
2.306890405681905065e-01
2.306612331773258973e-01
2.306334057798231640e-01
2.306055583756823069e-01
2.305776909649033257e-01
2.305498035474862206e-01
2.305218961234309916e-01
2.304939853419796236e-01
2.304660379165710538e-01
2.304380704845243599e-01
2.304100830458395421e-01
2.303820756005166004e-01
2.303540481485555347e-01
2.303260006899563450e-01
2.302979332247190314e-01
2.302698457528435938e-01
2.302417550308710759e-01
2.302136275576422975e-01
2.301854800777753951e-01
2.301573125912703688e-01
2.301291250981272185e-01
2.301009175983459443e-01
2.300726900919265461e-01
2.300444425788690239e-01
2.300161750591733778e-01
2.299879043966797099e-01
2.299595968756307229e-01
2.299312693479436120e-01
2.299029218136183772e-01
2.298745542726550184e-01
2.298461667250535356e-01
2.298177591708139289e-01
2.297893316099361982e-01
2.297608840424203436e-01
2.297324334394055256e-01
2.297039458705363302e-01
2.296754382950290108e-01
2.296469107128835674e-01
2.296183631241000001e-01
2.295897955286783088e-01
2.295612079266184935e-01
2.295326003179205543e-01
2.295039727025844911e-01
2.294753421590485232e-01
2.294466745423591192e-01
2.294179869190315912e-01
2.293892792890659393e-01
2.293605516524621635e-01
2.293318040092202637e-01
2.293030363593402399e-01
2.292742487028220921e-01
2.292454410396658204e-01
2.292166305556087025e-01
2.291877828910990900e-01
2.291589152199513535e-01
2.291300275421654931e-01
2.291011198577415087e-01
2.290721921666794003e-01
2.290432444689791680e-01
2.290142767646408117e-01
2.289852890536643315e-01
2.289562813360497273e-01
2.289272709167562425e-01
2.288982231977882975e-01
2.288691554721822286e-01
2.288400677399380356e-01
2.288109600010557187e-01
2.287818322555352779e-01
2.287526845033767131e-01
2.287235167445800244e-01
2.286943289791452116e-01
2.286651386193305768e-01
2.286359108525424233e-01
2.286066630791161458e-01
2.285773952990517444e-01
2.285481075123492190e-01
2.285187997190085696e-01
2.284894719190297963e-01
2.284601241124128990e-01
2.284307562991578777e-01
2.284013859988220929e-01
2.283719781842137309e-01
2.283425503629672448e-01
2.283131025350826349e-01
2.282836347005599009e-01
2.282541468593990430e-01
2.282246390116000612e-01
2.281951111571629554e-01
2.281655632960877256e-01
2.281360130552307908e-01
2.281064251928022202e-01
2.280768173237355256e-01
2.280471894480307071e-01
2.280175415656877647e-01
2.279878736767066982e-01
2.279581857810875078e-01
2.279284778788301935e-01
2.278987499699347552e-01
2.278690197885566704e-01
2.278392518783078913e-01
2.278094639614209882e-01
2.277796560378959612e-01
2.277498281077328102e-01
2.277199801709315352e-01
2.276901122274921363e-01
2.276602242774146134e-01
2.276303163206989666e-01
2.276004061987997318e-01
2.275704582407307441e-01
2.275404902760236325e-01
2.275105023046783970e-01
2.274804943266950374e-01
2.274504663420735540e-01
2.274204183508139465e-01
2.273903503529162151e-01
2.273602623483803598e-01
2.273301722859599749e-01
2.273000442800707788e-01
2.272698962675434586e-01
2.272397282483780145e-01
2.272095402225744465e-01
2.271793321901327545e-01
2.271491041510529385e-01
2.271188561053349986e-01
2.270885880529789347e-01
2.270583180500373999e-01
2.270280099963279952e-01
2.269976819359804665e-01
2.269673338689948139e-01
2.269369657953710373e-01
2.269065777151091368e-01
2.268761696282091123e-01
2.268457415346709638e-01
2.268152934344946914e-01
2.267848434910320066e-01
2.267543553895023933e-01
2.267238472813346561e-01
2.266933191665287950e-01
2.266627710450848099e-01
2.266322029170027008e-01
2.266016147822824678e-01
2.265710066409241108e-01
2.265403784929276298e-01
2.265097486089437950e-01
2.264790804595939733e-01
2.264483923036060276e-01
2.264176841409799579e-01
2.263869559717157642e-01
2.263562077958134466e-01
2.263254396132730051e-01
2.262946514240944396e-01
2.262638432282777501e-01
2.262330334037727653e-01
2.262021852066027350e-01
2.261713170027945807e-01
2.261404287923483025e-01
2.261095205752639004e-01
2.260785923515413742e-01
2.260476441211807241e-01
2.260166758841819501e-01
2.259856876405450521e-01
2.259546978755189173e-01
2.259236696305286785e-01
2.258926213789003157e-01
2.258615531206338289e-01
2.258304648557292182e-01
2.257993565841864836e-01
2.257682283060056250e-01
2.257370800211866424e-01
2.257059117297295359e-01
2.256747420241822510e-01
2.256435337313718037e-01
2.256123054319232324e-01
2.255810571258365371e-01
2.255497888131117179e-01
2.255185004937487747e-01
2.254871921677477076e-01
2.254558638351085165e-01
2.254245154958312014e-01
2.253931658497627666e-01
2.253617775091321107e-01
2.253303691618633309e-01
2.252989408079564271e-01
2.252674924474113993e-01
2.252360240802282476e-01
2.252045357064069719e-01
2.251730273259475723e-01
2.251414989388500487e-01
2.251099693522604639e-01
2.250784009638095995e-01
2.250468125687206111e-01
2.250152041669934988e-01
2.249835757586282625e-01
2.249519273436249023e-01
2.249202589219834181e-01
2.248885704937038099e-01
2.248568620587860778e-01
2.248251525316753430e-01
2.247934040954042700e-01
2.247616356524950731e-01
2.247298472029477523e-01
2.246980387467623075e-01
2.246662102839387387e-01
2.246343618144770460e-01
2.246024933383772293e-01
2.245706048556392886e-01
2.245387153880074038e-01
2.245067869039161224e-01
2.244748384131867169e-01
2.244428699158191876e-01
2.244108814118135342e-01
2.243788729011697569e-01
2.243468443838878557e-01
2.243147958599678304e-01
2.242827273294096813e-01
2.242506579212566464e-01
2.242185493893451564e-01
2.241864208507955425e-01
2.241542723056078046e-01
2.241221037537819427e-01
2.240899151953179569e-01
2.240577066302158471e-01
2.240254780584756134e-01
2.239932294800972556e-01
2.239609801314230708e-01
2.239286915516913723e-01
2.238963829653215498e-01
2.238640543723136034e-01
2.238317057726675330e-01
2.237993371663833386e-01
2.237669485534610203e-01
2.237345399339005780e-01
2.237021113077020118e-01
2.236696820185066770e-01
2.236372133909547699e-01
2.236047247567647389e-01
2.235722161159365839e-01
2.235396874684703050e-01
2.235071388143659021e-01
2.234745701536233753e-01
2.234419814862427245e-01
2.234093728122239497e-01
2.233767635825074649e-01
2.233441149071353493e-01
2.233114462251251098e-01
2.232787575364767463e-01
2.232460488411902588e-01
2.232133201392656474e-01
2.231805714307029120e-01
2.231478027155020527e-01
2.231150139936630694e-01
2.230822248234254346e-01
2.230493961002331105e-01
2.230165473704026624e-01
2.229836786339340904e-01
2.229507898908273944e-01
2.229178811410825745e-01
2.228849523846996306e-01
2.228520036216785627e-01
2.228190348520193709e-01
2.227860657412605860e-01
2.227530569702480534e-01
2.227200281925973968e-01
2.226869794083086163e-01
2.226539106173817117e-01
2.226208218198166833e-01
2.225877130156135308e-01
2.225545842047722545e-01
2.225214353872928541e-01
2.224882665631753298e-01
2.224550975171801781e-01
2.224218886917093130e-01
2.223886598596003239e-01
2.223554110208532109e-01
2.223221421754679739e-01
2.222888533234446129e-01
2.222555444647831280e-01
2.222222155994835191e-01
2.221888667275457863e-01
2.221555177410294846e-01
2.221221288677384109e-01
2.220887199878092133e-01
2.220552911012418917e-01
2.220218422080364462e-01
2.219883733081928767e-01
2.219548844017111833e-01
2.219213754885913659e-01
2.218878465688334245e-01
2.218543176417959728e-01
2.218207487206846906e-01
2.217871597929352845e-01
2.217535508585477544e-01
2.217199219175221003e-01
2.216862729698583223e-01
2.216526040155564203e-01
2.216189150546163944e-01
2.215852060870382445e-01
2.215514972194796428e-01
2.215177482505481521e-01
2.214839792749785374e-01
2.214501902927707988e-01
2.214163813039249362e-01
2.213825523084409497e-01
2.213487033063188392e-01
2.213148342975586047e-01
2.212809452821602463e-01
2.212470564740804946e-01
2.212131274573287953e-01
2.211791784339389721e-01
2.211452094039110250e-01
2.211112203672449539e-01
2.210772113239407588e-01
2.210431822739984398e-01
2.210091332174179968e-01
2.209750641541994298e-01
2.209409954055985281e-01
2.209068863410266204e-01
2.208727572698165886e-01
2.208386081919684329e-01
2.208044391074821533e-01
2.207702500163577497e-01
2.207360409185952221e-01
2.207018118141945706e-01
2.206675627031557951e-01
2.206333140140337434e-01
2.205990249016416271e-01
2.205647157826113869e-01
2.205303866569430227e-01
2.204960375246365345e-01
2.204616683856919224e-01
2.204272792401091863e-01
2.203928700878883262e-01
2.203584409290293422e-01
2.203240122993861405e-01
2.202895431391738157e-01
2.202550539723233669e-01
2.202205447988347942e-01
2.201860156187080975e-01
2.201514664319432768e-01
2.201168972385403322e-01
2.200823080384992636e-01
2.200476988318200711e-01
2.200130902616557194e-01
2.199784410536231860e-01
2.199437718389525287e-01
2.199090826176437474e-01
2.198743733896968422e-01
2.198396441551118130e-01
2.198048949138886599e-01
2.197701256660273827e-01
2.197353364115279817e-01
2.197005479008424800e-01
2.196657186449897381e-01
2.196308693824988723e-01
2.195960001133698825e-01
2.195611108376027687e-01
2.195262015551975310e-01
2.194912722661541693e-01
2.194563229704726837e-01
2.194213536681530741e-01
2.193863852169464224e-01
2.193513759132734720e-01
2.193163466029623976e-01
2.192812972860131993e-01
2.192462279624258770e-01
2.192111386322004307e-01
2.191760292953368605e-01
2.191408999518351663e-01
2.191057506016953482e-01
2.190706022099675465e-01
2.190354128584743876e-01
2.190002035003431047e-01
2.189649741355736978e-01
2.189297247641661670e-01
2.188944553861205122e-01
2.188591660014367335e-01
2.188238566101148308e-01
2.187885272121548041e-01
2.187531988799058524e-01
2.187178294805924850e-01
2.186824400746409935e-01
2.186470306620513782e-01
2.186116012428236388e-01
2.185761518169577755e-01
2.185406823844537882e-01
2.185051929453116770e-01
2.184696834995314418e-01
2.184341752267613401e-01
2.183986257796277641e-01
2.183630563258560642e-01
2.183274668654462403e-01
2.182918573983982924e-01
2.182562279247122206e-01
2.182205784443880248e-01
2.181849089574257050e-01
2.181492194638252613e-01
2.181135312505340096e-01
2.180778017555802251e-01
2.180420522539883166e-01
2.180062827457582841e-01
2.179704932308901277e-01
2.179346837093838474e-01
2.178988541812394431e-01
2.178630046464569148e-01
2.178271351050362625e-01
2.177912669512238608e-01
2.177553574084498678e-01
2.177194278590377507e-01
2.176834783029875098e-01
2.176475087402991448e-01
2.176115191709726560e-01
2.175755095950080431e-01
2.175394800124053063e-01
2.175034304231644455e-01
2.174673823288308938e-01
2.174312927382366922e-01
2.173951831410043667e-01
2.173590535371339172e-01
2.173229039266253437e-01
2.172867343094786463e-01
2.172505446856938249e-01
2.172143350552708796e-01
2.171781054182098103e-01
2.171418773833551086e-01
2.171056077449406985e-01
2.170693180998881644e-01
2.170330084481975064e-01
2.169966787898687244e-01
2.169603291249018184e-01
2.169239594532967885e-01
2.168875697750536347e-01
2.168511600901723568e-01
2.168147521147965051e-01
2.167783024285618865e-01
2.167418327356891439e-01
2.167053430361782773e-01
2.166688333300292868e-01
2.166323036172421723e-01
2.165957538978169339e-01
2.165591841717535715e-01
2.165225944390520851e-01
2.164860065231550834e-01
2.164493767891002562e-01
2.164127270484073051e-01
2.163760573010762300e-01
2.163393675471070310e-01
2.163026577864997080e-01
2.162659280192542610e-01
2.162291782453706901e-01
2.161924084648489952e-01
2.161556406084308435e-01
2.161188308265558078e-01
2.160820010380426481e-01
2.160451512428913645e-01
2.160082814411019569e-01
2.159713916326744254e-01
2.159344818176087699e-01
2.158975519959049905e-01
2.158606021675630871e-01
2.158236543706237853e-01
2.157866645409285411e-01
2.157496547045951729e-01
2.157126248616236808e-01
2.156755750120140647e-01
2.156385051557663246e-01
2.156014152928804606e-01
2.155643054233564726e-01
2.155271755471943607e-01
2.154900478097339089e-01
2.154528779322184562e-01
2.154156880480648795e-01
2.153784781572731788e-01
2.153412482598433542e-01
2.153039983557754056e-01
2.152667284450693330e-01
2.152294385277251365e-01
2.151921286037428160e-01
2.151548209257612143e-01
2.151174710004255530e-01
2.150801010684517678e-01
2.150427111298398586e-01
2.150053011845898254e-01
2.149678712327016683e-01
2.149304212741753872e-01
2.148929513090109822e-01
2.148554613372084532e-01
2.148179513587678002e-01
2.147804437455498316e-01
2.147428937657558379e-01
2.147053237793237201e-01
2.146677337862534785e-01
2.146301237865451128e-01
2.145924937801986232e-01
2.145548437672140096e-01
2.145171737475912721e-01
2.144794837213304106e-01
2.144417961675912920e-01
2.144040661399770897e-01
2.143663161057247635e-01
2.143285460648343133e-01
2.142907560173057391e-01
2.142529459631390409e-01
2.142151159023342188e-01
2.141772658348912728e-01
2.141393957608102028e-01
2.141015282665499342e-01
2.140636181911155234e-01
2.140256881090429886e-01
2.139877380203323298e-01
2.139497679249835471e-01
2.139117778229966405e-01
2.138737677143716098e-01
2.138357375991084552e-01
2.137976874772071767e-01
2.137596400424257581e-01
2.137215499191711388e-01
2.136834397892783954e-01
2.136453096527475282e-01
2.136071595095785369e-01
2.135689893597714217e-01
2.135307992033261826e-01
2.134925890402428195e-01
2.134543588705213324e-01
2.134161314952187638e-01
2.133778613241439359e-01
2.133395711464309841e-01
2.133012609620799083e-01
2.132629307710907085e-01
2.132245805734633848e-01
2.131862103691979371e-01
2.131478201582943655e-01
2.131094099407526699e-01
2.130710026249289513e-01
2.130325524060339148e-01
2.129940821805007545e-01
2.129555919483294701e-01
2.129170817095200618e-01
2.128785514640725296e-01
2.128400012119868734e-01
2.128014309532630932e-01
2.127628406879011891e-01
2.127242534315563205e-01
2.126856231648410755e-01
2.126469728914877066e-01
2.126083026114962138e-01
2.125696123248665970e-01
2.125309020315988562e-01
2.124921717316929914e-01
2.124534214251490027e-01
2.124146511119668901e-01
2.123758839151008715e-01
2.123370736005654180e-01
2.122982432793918406e-01
2.122593929515801392e-01
2.122205226171303138e-01
2.121816322760423645e-01
2.121427219283162913e-01
2.121037915739520940e-01
2.120648412129497729e-01
2.120258940755626043e-01
2.119869037132069423e-01
2.119478933442131563e-01
2.119088629685812464e-01
2.118698125863112125e-01
2.118307421974030547e-01
2.117916518018567729e-01
2.117525413996723671e-01
2.117134109908498374e-01
2.116742839129415188e-01
2.116351135027656483e-01
2.115959230859516538e-01
2.115567126624995353e-01
2.115174822324092929e-01
2.114782317956809266e-01
2.114389613523144362e-01
2.113996709023098219e-01
2.113603604456670837e-01
2.113210534272376151e-01
2.112817029692415360e-01
2.112423325046073330e-01
2.112029420333350060e-01
2.111635315554245551e-01
2.111241010708759802e-01
2.110846505796892814e-01
2.110451800818644585e-01
2.110056895774015118e-01
2.109662026184508932e-01
2.109266721126346056e-01
2.108871216001801940e-01
2.108475510810876585e-01
2.108079605553569991e-01
2.107683500229882156e-01
2.107287194839813083e-01
2.106890689383362769e-01
2.106493983860531216e-01
2.106097314865813530e-01
2.105700209329448569e-01
2.105302903726702368e-01
2.104905398057574928e-01
2.104507692322066248e-01
2.104109786520176328e-01
2.103711680651905169e-01
2.103313374717252771e-01
2.102914868716219132e-01
2.102516400316289946e-01
2.102117494301722900e-01
2.101718388220774614e-01
2.101319082073445088e-01
2.100919575859734323e-01
2.100519869579642318e-01
2.100119963233169074e-01
2.099719856820314590e-01
2.099319550341078866e-01
2.098919282535938180e-01
2.098518576043169048e-01
2.098117669484018677e-01
2.097716562858487066e-01
2.097315256166574216e-01
2.096913749408280125e-01
2.096512042583604796e-01
2.096110135692548226e-01
2.095708028735110418e-01
2.095305961524758231e-01
2.094903454553787014e-01
2.094500747516434558e-01
2.094097840412700862e-01
2.093694733242585926e-01
2.093291426006089750e-01
2.092887918703212335e-01
2.092484211333953681e-01
2.092080303898313787e-01
2.091676437282750101e-01
2.091272129833576798e-01
2.090867622318022256e-01
2.090462914736086475e-01
2.090058007087769454e-01
2.089652899373071193e-01
2.089247591591991693e-01
2.088842083744530953e-01
2.088436375830688974e-01
2.088030709809913787e-01
2.087624601882538400e-01
2.087218293888781773e-01
2.086811785828643906e-01
2.086405077702124800e-01
2.085998169509224454e-01
2.085591061249942868e-01
2.085183752924280043e-01
2.084776244532235978e-01
2.084368779106249292e-01
2.083960870700671819e-01
2.083552762228713107e-01
2.083144453690373155e-01
2.082735945085651963e-01
2.082327236414549532e-01
2.081918327677065861e-01
2.081509218873200950e-01
2.081099910002954800e-01
2.080690645171756614e-01
2.080280936287977056e-01
2.079871027337816258e-01
2.079460918321274221e-01
2.079050609238350944e-01
2.078640100089046427e-01
2.078229390873360671e-01
2.077818481591293676e-01
2.077407372242845440e-01
2.076996308006435754e-01
2.076584798644454111e-01
2.076173089216091228e-01
2.075761179721347105e-01
2.075349070160221743e-01
2.074936760532715141e-01
2.074524250838827300e-01
2.074111541078558218e-01
2.073698631251907898e-01
2.073285767610286712e-01
2.072872457770102983e-01
2.072458947863538015e-01
2.072045237890591807e-01
2.071631327851264359e-01
2.071217217745555672e-01
2.070802907573465745e-01
2.070388397334994579e-01
2.069973687030142173e-01
2.069559023983309487e-01
2.069143913664923673e-01
2.068728603280156619e-01
2.068313092829008326e-01
2.067897382311478793e-01
2.067481471727568021e-01
2.067065361077276009e-01
2.066649050360602757e-01
2.066232539577548266e-01
2.065816077125504080e-01
2.065399166328916181e-01
2.064982055465947042e-01
2.064564744536596663e-01
2.064147233540865045e-01
2.063729522478752187e-01
2.063311611350258090e-01
2.062893500155382753e-01
2.062475188894126177e-01
2.062056677566488361e-01
2.061638215762080506e-01
2.061219304420909282e-01
2.060800193013356818e-01
2.060380881539423115e-01
2.059961369999108172e-01
2.059541658392411989e-01
2.059121746719334567e-01
2.058701634979875905e-01
2.058281323174036004e-01
2.057861061964416649e-01
2.057440350145043340e-01
2.057019438259288791e-01
2.056598326307153002e-01
2.056177014288635974e-01
2.055755502203737706e-01
2.055333790052458198e-01
2.054911877834797451e-01
2.054489765550755465e-01
2.054067704935924610e-01
2.053645192638349215e-01
2.053222480274392581e-01
2.052799567844054707e-01
2.052376455347335593e-01
2.051953142784235240e-01
2.051529630154753647e-01
2.051105917458890815e-01
2.050682004696646743e-01
2.050258144676604388e-01
2.049833831900826908e-01
2.049409319058668189e-01
2.048984606150128229e-01
2.048559693175207030e-01
2.048134580133904592e-01
2.047709267026220914e-01
2.047283753852155996e-01
2.046858040611709839e-01
2.046432381186455984e-01
2.046006267932476419e-01
2.045579954612115614e-01
2.045153441225373570e-01
2.044726727772250285e-01
2.044299814252745762e-01
2.043872700666859998e-01
2.043445387014592995e-01
2.043017873295944753e-01
2.042590414465479398e-01
2.042162500733297748e-01
2.041734386934734857e-01
2.041306073069790727e-01
2.040877559138465358e-01
2.040448845140758749e-01
2.040019931076670900e-01
2.039590816946201812e-01
2.039161502749351484e-01
2.038732244513674630e-01
2.038302530303290894e-01
2.037872616026525918e-01
2.037442501683379703e-01
2.037012187273852248e-01
2.036581672797943554e-01
2.036150958255653620e-01
2.035720043646982447e-01
2.035288928971930034e-01
2.034857871331041679e-01
2.034426356642455858e-01
2.033994641887488797e-01
2.033562727066140496e-01
2.033130612178410956e-01
2.032698297224300177e-01
2.032265782203808158e-01
2.031833067116934899e-01
2.031400151963680401e-01
2.030967294917580546e-01
2.030533979750792639e-01
2.030100464517623493e-01
2.029666749218073107e-01
2.029232833852141482e-01
2.028798718419828617e-01
2.028364402921134513e-01
2.027929887356059169e-01
2.027495171724602585e-01
2.027060515273291230e-01
2.026625399628301238e-01
2.026190083916930007e-01
2.025754568139177536e-01
2.025318852295043826e-01
2.024882936384528875e-01
2.024446820407632686e-01
2.024010504364355256e-01
2.023573988254696587e-01
2.023137532398173732e-01
2.022700616274981655e-01
2.022263500085408339e-01
2.021826183829453782e-01
2.021388667507117987e-01
2.020950951118400951e-01
2.020513034663302676e-01
2.020074918141823161e-01
2.019636601553962407e-01
2.019198346292228052e-01
2.018759629690833890e-01
2.018320713023058488e-01
2.017881596288901846e-01
2.017442279488363965e-01
2.017002762621444845e-01
2.016563045688144484e-01
2.016123128688462884e-01
2.015683011622400045e-01
2.015242956955454190e-01
2.014802439875857942e-01
2.014361722729880455e-01
2.013920805517521728e-01
2.013479688238781762e-01
2.013038370893660556e-01
2.012596853482158110e-01
2.012155136004274425e-01
2.011713218460009500e-01
2.011271364387852145e-01
2.010829046830053812e-01
2.010386529205874240e-01
2.009943811515313428e-01
2.009500893758371376e-01
2.009057775935048085e-01
2.008614458045343554e-01
2.008170940089257783e-01
2.007727222066790773e-01
2.007283568589421918e-01
2.006839450553421500e-01
2.006395132451039842e-01
2.005950614282276945e-01
2.005505896047132808e-01
2.005060977745607431e-01
2.004615859377700815e-01
2.004170540943412959e-01
2.003725022442743864e-01
2.003279569560163509e-01
2.002833651045961005e-01
2.002387532465377262e-01
2.001941213818412280e-01
2.001494695105066057e-01
2.001047976325338595e-01
2.000601057479229894e-01
2.000153938566739953e-01
1.999706619587868772e-01
1.999259367300076917e-01
1.998811648307672328e-01
1.998363729248886500e-01
1.997915610123719432e-01
1.997467290932171124e-01
1.997018771674241577e-01
1.996570052349930791e-01
1.996121132959238764e-01
1.995672013502165498e-01
1.995222961809162143e-01
1.994773442338555469e-01
1.994323722801567556e-01
1.993873803198198402e-01
1.993423683528448009e-01
1.992973363792316377e-01
1.992522843989803505e-01
1.992072124120909393e-01
1.991621204185634042e-01
1.991170353087419187e-01
1.990719033138610428e-01
1.990267513123420429e-01
1.989815793041849190e-01
1.989363872893896712e-01
1.988911752679562994e-01
1.988459432398848037e-01
1.988006912051751840e-01
1.987554191638274403e-01
1.987101541134848048e-01
1.986648420707837204e-01
1.986195100214445119e-01
1.985741579654671796e-01
1.985287859028517232e-01
1.984833938335981429e-01
1.984379817577064387e-01
1.983925496751766104e-01
1.983470975860086583e-01
1.983016525951448727e-01
1.982561605046235798e-01
1.982106484074641628e-01
1.981651163036666219e-01
1.981195641932309570e-01
1.980739920761571682e-01
1.980283999524452554e-01
1.979827878220952186e-01
1.979371556851070579e-01
1.978915307537221224e-01
1.978458586153806209e-01
1.978001664704009954e-01
1.977544543187832460e-01
1.977087221605273726e-01
1.976629699956333752e-01
1.976171978241012539e-01
1.975714056459310086e-01
1.975255934611226394e-01
1.974797885892165539e-01
1.974339364030548438e-01
1.973880642102550098e-01
1.973421720108170518e-01
1.972962598047409699e-01
1.972503275920267640e-01
1.972043753726744342e-01
1.971584031466839804e-01
1.971124109140554026e-01
1.970664261016281671e-01
1.970203938676462485e-01
1.969743416270262060e-01
1.969282693797680395e-01
1.968821771258717490e-01
1.968360648653373346e-01
1.967899325981647962e-01
1.967437803243541339e-01
1.966976080439053476e-01
1.966514157568184373e-01
1.966052310091548350e-01
1.965589987207145839e-01
1.965127464256362089e-01
1.964664741239197099e-01
1.964201818155650869e-01
1.963738695005723400e-01
1.963275371789414692e-01
1.962811848506724743e-01
1.962348125157653556e-01
1.961884478275806032e-01
1.961420354913201436e-01
1.960956031484215600e-01
1.960491507988848525e-01
1.960026784427100210e-01
1.959561860798970656e-01
1.959096737104459862e-01
1.958631413343567829e-01
1.958165889516294556e-01
1.957700443229235532e-01
1.957234519388428851e-01
1.956768395481240930e-01
1.956302071507671769e-01
1.955835547467721369e-01
1.955368823361389730e-01
1.954901899188676850e-01
1.954434774949582732e-01
1.953967450644107373e-01
1.953500204951836849e-01
1.953032480632828083e-01
1.952564556247438077e-01
1.952096431795666831e-01
1.951628107277514346e-01
1.951159582692980621e-01
1.950690858042065656e-01
1.950221933324769452e-01
1.949752808541092008e-01
1.949283763443609985e-01
1.948814238646399133e-01
1.948344513782807041e-01
1.947874588852833710e-01
1.947404463856479140e-01
1.946934138793743330e-01
1.946463613664626280e-01
1.945992888469127990e-01
1.945521963207248461e-01
1.945051118704554938e-01
1.944579793429142001e-01
1.944108268087347824e-01
1.943636542679172408e-01
1.943164617204615752e-01
1.942692491663677856e-01
1.942220166056358721e-01
1.941747640382658346e-01
1.941274914642576732e-01
1.940802270734671708e-01
1.940329144981056686e-01
1.939855819161060424e-01
1.939382293274682922e-01
1.938908567321924181e-01
1.938434641302784200e-01
1.937960515217262980e-01
1.937486189065360520e-01
1.937011662847076821e-01
1.936537219533960297e-01
1.936062293302143189e-01
1.935587167003944842e-01
1.935111840639365255e-01
1.934636314208404428e-01
1.934160587711062362e-01
1.933684661147339057e-01
1.933208534517234511e-01
1.932732207820748727e-01
1.932255965102420703e-01
1.931779238392401510e-01
1.931302311616001077e-01
1.930825184773219405e-01
1.930347857864056493e-01
1.929870330888512342e-01
1.929392603846586951e-01
1.928914676738280320e-01
1.928436549563592450e-01
1.927958507440052927e-01
1.927479980251831648e-01
1.927001252997229130e-01
1.926522325676245373e-01
1.926043198288880376e-01
1.925563870835134139e-01
1.925084343315006663e-01
1.924604615728497947e-01
1.924124688075607992e-01
1.923644846546856968e-01
1.923164518880433604e-01
1.922683991147629001e-01
1.922203263348443159e-01
1.921722335482876076e-01
1.921241207550927754e-01
1.920759879552598193e-01
1.920278351487887392e-01
1.919796623356795351e-01
1.919314982422832827e-01
1.918832854278207378e-01
1.918350526067200690e-01
1.917867997789812762e-01
1.917385269446043594e-01
1.916902341035893187e-01
1.916419212559361540e-01
1.915935884016448654e-01
1.915452355407154528e-01
1.914968915067980504e-01
1.914484986445152970e-01
1.914000857755944196e-01
1.913516529000354183e-01
1.913032000178382930e-01
1.912547271290030437e-01
1.912062342335296705e-01
1.911577213314181733e-01
1.911091884226685522e-01
1.910606644482299998e-01
1.910120915381270379e-01
1.909634986213859520e-01
1.909148856980067421e-01
1.908662527679894083e-01
1.908175998313339505e-01
1.907689268880403688e-01
1.907202339381086631e-01
1.906715209815388334e-01
1.906228170665791311e-01
1.905740641086559606e-01
1.905252911440946662e-01
1.904764981728952478e-01
1.904276851950577054e-01
1.903788522105820391e-01
1.903299992194682488e-01
1.902811262217163346e-01
1.902322332173262964e-01
1.901833493618454440e-01
1.901344163561020650e-01
1.900854633437205621e-01
1.900364903247009352e-01
1.899874972990431843e-01
1.899384842667473094e-01
1.898894512278133107e-01
1.898403981822411879e-01
1.897913251300309412e-01
1.897422613340289388e-01
1.896931482804653513e-01
1.896440152202636398e-01
1.895948621534238043e-01
1.895456890799458449e-01
1.894964959998297616e-01
1.894472829130755542e-01
1.893980498196832229e-01
1.893487967196527677e-01
1.892995529831296153e-01
1.892502598817458193e-01
1.892009467737238992e-01
1.891516136590638553e-01
1.891022605377656873e-01
1.890528874098293954e-01
1.890034942752549796e-01
1.889540811340424398e-01
1.889046479861917760e-01
1.888552243091474736e-01
1.888057511599434690e-01
1.887562580041013405e-01
1.887067448416210880e-01
1.886572116725027115e-01
1.886076584967462111e-01
1.885580853143515867e-01
1.885084921253188384e-01
1.884588789296479661e-01
1.884092753120825137e-01
1.883596221150583006e-01
1.883099489113959635e-01
1.882602557010955024e-01
1.882105424841569175e-01
1.881608092605802085e-01
1.881110560303653756e-01
1.880612827935124187e-01
1.880114895500213379e-01
1.879617059919347355e-01
1.879118727470903139e-01
1.878620194956077682e-01
1.878121462374870987e-01
1.877622529727283052e-01
1.877123397013313877e-01
1.876624064232963462e-01
1.876124531386231808e-01
1.875624798473118915e-01
1.875125163487041391e-01
1.874625030560395089e-01
1.874124697567367548e-01
1.873624164507958767e-01
1.873123431382168746e-01
1.872622498189997486e-01
1.872121364931444987e-01
1.871620031606511247e-01
1.871118498215196269e-01
1.870617063823907245e-01
1.870115130419058858e-01
1.869612996947829231e-01
1.869110663410218365e-01
1.868608129806226259e-01
1.868105396135852914e-01
1.867602462399098329e-01
1.867099328595962504e-01
1.866595994726445440e-01
1.866092760929944916e-01
1.865589027046894444e-01
1.865085093097462732e-01
1.864580959081649780e-01
1.864076624999455589e-01
1.863572090850880159e-01
1.863067356635923488e-01
1.862562422354585578e-01
1.862057288006866429e-01
1.861551953592766040e-01
1.861046720443901847e-01
1.860540986016268050e-01
1.860035051522253013e-01
1.859528916961856737e-01
1.859022582335079221e-01
1.858516047641920466e-01
1.858009312882380470e-01
1.857502378056459236e-01
1.856995243164156761e-01
1.856488210610081069e-01
1.855980675704245186e-01
1.855472940732028064e-01
1.854965005693429703e-01
1.854456870588450101e-01
1.853948535417089261e-01
1.853440000179347180e-01
1.852931264875223860e-01
1.852422329504719301e-01
1.851913497545432108e-01
1.851404162161394140e-01
1.850894626710974933e-01
1.850384891194174486e-01
1.849874955610992799e-01
1.849364819961429873e-01
1.848854484245485708e-01
1.848343948463160302e-01
1.847833212614453657e-01
1.847322581249954965e-01
1.846811445387714912e-01
1.846300109459093619e-01
1.845788573464091087e-01
1.845276837402707315e-01
1.844764901274942304e-01
1.844252765080796053e-01
1.843740428820268562e-01
1.843227892493359832e-01
1.842715461723649639e-01
1.842202525383207501e-01
1.841689388976384123e-01
1.841176052503179505e-01
1.840662515963593648e-01
1.840148779357626552e-01
1.839634842685278215e-01
1.839120705946548640e-01
1.838606369141437824e-01
1.838092138966516131e-01
1.837577402147871908e-01
1.837062465262846445e-01
1.836547328311439742e-01
1.836031991293651799e-01
1.835516454209482617e-01
1.835000717058932196e-01
1.834484779842000535e-01
1.833968642558687634e-01
1.833452612978554441e-01
1.832936075681708132e-01
1.832419338318480584e-01
1.831902400888871796e-01
1.831385263392881768e-01
1.830867925830510501e-01
1.830350388201757994e-01
1.829832650506624248e-01
1.829314712745109262e-01
1.828796883759764569e-01
1.828278545984716175e-01
1.827760008143286541e-01
1.827241270235475668e-01
1.826722332261283555e-01
1.826203194220710202e-01
1.825683856113755610e-01
1.825164317940419778e-01
1.824644579700702707e-01
1.824124951310146514e-01
1.823604813056896035e-01
1.823084474737264316e-01
1.822563936351251357e-01
1.822043197898857159e-01
1.821522259380081721e-01
1.821001120794925043e-01
1.820479782143387126e-01
1.819958243425467970e-01
1.819436815629700277e-01
1.818914876898247712e-01
1.818392738100413908e-01
1.817870399236198864e-01
1.817347860305602580e-01
1.816825121308625057e-01
1.816302182245266295e-01
1.815779043115526292e-01
1.815255703919405050e-01
1.814732476718425858e-01
1.814208737508771208e-01
1.813684798232735318e-01
1.813160658890318189e-01
1.812636319481519820e-01
1.812111780006340211e-01
1.811587040464779363e-01
1.811062100856837276e-01
1.810536961182513949e-01
1.810011934576323256e-01
1.809486394888466521e-01
1.808960655134228546e-01
1.808434715313609331e-01
1.807908575426608877e-01
1.807382235473227183e-01
1.806855695453464250e-01
1.806328955367320077e-01
1.805802015214794665e-01
1.805275189203392472e-01
1.804747849037333651e-01
1.804220308804893591e-01
1.803692568506072291e-01
1.803164628140869752e-01
1.802636487709285973e-01
1.802108147211320954e-01
1.801579606646974696e-01
1.801050866016247198e-01
1.800522240599633506e-01
1.799993099955372600e-01
1.799463759244730454e-01
1.798934218467707069e-01
1.798404477624302444e-01
1.797874536714516580e-01
1.797344395738349476e-01
1.796814054695801133e-01
1.796283513586871550e-01
1.795753088765046357e-01
1.795222147642583366e-01
1.794691006453739135e-01
1.794159665198513665e-01
1.793628123876906955e-01
1.793096382488919005e-01
1.792564441034549816e-01
1.792032299513799387e-01
1.791499957926667719e-01
1.790967733699631026e-01
1.790434992098965949e-01
1.789902050431919633e-01
1.789368908698492078e-01
1.788835566898683282e-01
1.788302025032493248e-01
1.787768283099921973e-01
1.787234341100969459e-01
1.786700199035635706e-01
1.786166175403387513e-01
1.785631633324520351e-01
1.785096891179271950e-01
1.784561948967642309e-01
1.784026806689631428e-01
1.783491464345239308e-01
1.782955921934465948e-01
1.782420179457311349e-01
1.781884236913775510e-01
1.781348413876315817e-01
1.780812071319246570e-01
1.780275528695796083e-01
1.779738786005964357e-01
1.779201843249751391e-01
1.778664700427157186e-01
1.778127357538181741e-01
1.777589814582825056e-01
1.777052071561087132e-01
1.776514449118415939e-01
1.775976306083144607e-01
1.775437962981492035e-01
1.774899419813458223e-01
1.774360676579043172e-01
1.773821733278246882e-01
1.773282589911069351e-01
1.772743246477510581e-01
1.772203702977570572e-01
1.771664281129687879e-01
1.771124337616214461e-01
1.770584194036359804e-01
1.770043850390123907e-01
1.769503306677506771e-01
1.768962562898508395e-01
1.768421619053128779e-01
1.767880475141367924e-01
1.767339131163225829e-01
1.766797909910131636e-01
1.766256165918456134e-01
1.765714221860399391e-01
1.765172077735961409e-01
1.764629733545142187e-01
1.764087189287941726e-01
1.763544444964360025e-01
1.763001500574397085e-01
1.762458356118052905e-01
1.761915335459747212e-01
1.761371790989869623e-01
1.760828046453610796e-01
1.760284101850970728e-01
1.759739957181949421e-01
1.759195612446546875e-01
1.758651067644763089e-01
1.758106322776598063e-01
1.757561377842051797e-01
1.757016557778534604e-01
1.756471212830454931e-01
1.755925667815994018e-01
1.755379922735151865e-01
1.754833977587928473e-01
1.754287832374323841e-01
1.753741487094337970e-01
1.753194941747970859e-01
1.752648196335222508e-01
1.752101576866493815e-01
1.751554431440212056e-01
1.751007085947549058e-01
1.750459540388504820e-01
1.749911794763079342e-01
1.749363849071272625e-01
1.748815703313084668e-01
1.748267357488515472e-01
1.747718811597565036e-01
1.747170065640233361e-01
1.746621446819140999e-01
1.746072300848275916e-01
1.745522954811029592e-01
1.744973408707402029e-01
1.744423662537393227e-01
1.743873716301003185e-01
1.743323569998231903e-01
1.742773223629079382e-01
1.742222677193545621e-01
1.741672258967241760e-01
1.741121312518174591e-01
1.740570166002726182e-01
1.740018819420896534e-01
1.739467272772685646e-01
1.738915526058093519e-01
1.738363579277120152e-01
1.737811432429765546e-01
1.737259085516029700e-01
1.736706867884514338e-01
1.736154120957245084e-01
1.735601173963594590e-01
1.735048026903562857e-01
1.734494679777149884e-01
1.733941132584355671e-01
1.733387385325180219e-01
1.732833437999623527e-01
1.732279290607685596e-01
1.731725273570958734e-01
1.731170726165487395e-01
1.730615978693634815e-01
1.730061031155400997e-01
1.729505883550785938e-01
1.728950535879789641e-01
1.728394988142412103e-01
1.727839240338653326e-01
1.727283292468513309e-01
1.726727476026574948e-01
1.726171128142901523e-01
1.725614580192846859e-01
1.725057832176410955e-01
1.724500884093593811e-01
1.723943735944395428e-01
1.723386387728815805e-01
1.722828839446854943e-01
1.722271091098512841e-01
1.721713475251362979e-01
1.721155326889487469e-01
1.720596978461230719e-01
1.720038429966592730e-01
1.719479681405573501e-01
1.718920732778173033e-01
1.718361584084391325e-01
1.717802235324228377e-01
1.717242686497684190e-01
1.716683271245322828e-01
1.716123322405245233e-01
1.715563173498786398e-01
1.715002824525946323e-01
1.714442275486725009e-01
1.713881526381122455e-01
1.713320577209138662e-01
1.712759427970773629e-01
1.712198078666027357e-01
1.711636864008454495e-01
1.711075114690174814e-01
1.710513165305513894e-01
1.709951015854471734e-01
1.709388666337048335e-01
1.708826116753243696e-01
1.708263367103057817e-01
1.707700417386490699e-01
1.707137267603542341e-01
1.706574253540757979e-01
1.706010703744276213e-01
1.705446953881413208e-01
1.704883003952168963e-01
1.704318853956543478e-01
1.703754503894536754e-01
1.703189953766148790e-01
1.702625203571379586e-01
1.702060253310229143e-01
1.701495439842233282e-01
1.700930089567549430e-01
1.700364539226484339e-01
1.699798788819038009e-01
1.699232838345210439e-01
1.698666687805001629e-01
1.698100337198411580e-01
1.697533786525440291e-01
1.696967035786087763e-01
1.696400422912880401e-01
1.695833272159994465e-01
1.695265921340727289e-01
1.694698370455078873e-01
1.694130619503049218e-01
1.693562668484638323e-01
1.692994517399846188e-01
1.692426166248672814e-01
1.691857615031118200e-01
1.691289202752699339e-01
1.690720251521611317e-01
1.690151100224142056e-01
1.689581748860291555e-01
1.689012197430059814e-01
1.688442445933446834e-01
1.687872494370452614e-01
1.687302342741077155e-01
1.686731991045320456e-01
1.686161779361690094e-01
1.685591027652399987e-01
1.685020075876728640e-01
1.684448924034676054e-01
1.683877572126242228e-01
1.683306020151427163e-01
1.682734268110230857e-01
1.682162316002653313e-01
1.681590163828694529e-01
1.681018152739852667e-01
1.680445600552360474e-01
1.679872848298487042e-01
1.679299895978232371e-01
1.678726743591596460e-01
1.678153391138579309e-01
1.677579838619180919e-01
1.677006086033401289e-01
1.676432133381240419e-01
1.675858322887187057e-01
1.675283970221492780e-01
1.674709417489417262e-01
1.674134664690960506e-01
1.673559711826122509e-01
1.672984558894903273e-01
1.672409205897302797e-01
1.671833652833321082e-01
1.671257899702958127e-01
1.670682289803693266e-01
1.670106136659796903e-01
1.669529783449519300e-01
1.668953230172860458e-01
1.668376476829820376e-01
1.667799523420399055e-01
1.667222369944596494e-01
1.666645016402412693e-01
1.666067462793847653e-01
1.665490053489371292e-01
1.664912099867272843e-01
1.664333946178793155e-01
1.663755592423932228e-01
1.663177038602690061e-01
1.662598284715066654e-01
1.662019330761062008e-01
1.661440176740676122e-01
1.660860822653908997e-01
1.660281613944221135e-01
1.659701859843920602e-01
1.659121905677238829e-01
1.658541751444175816e-01
1.657961397144731563e-01
1.657380842778906072e-01
1.656800088346699340e-01
1.656219133848111369e-01
1.655637979283142158e-01
1.655056971168242796e-01
1.654475416589740178e-01
1.653893661944856319e-01
1.653311707233591221e-01
1.652729552455944884e-01
1.652147197611917306e-01
1.651564642701508490e-01
1.650981887724718433e-01
1.650398932681547137e-01
1.649816125161436275e-01
1.649232770104731571e-01
1.648649214981645628e-01
1.648065459792178444e-01
1.647481504536330021e-01
1.646897349214100359e-01
1.646312993825489457e-01
1.645728438370497315e-01
1.645143682849123934e-01
1.644559075923801572e-01
1.643973920388894783e-01
1.643388564787606754e-01
1.642803009119937485e-01
1.642217253385886977e-01
1.641631297585455229e-01
1.641045141718642242e-01
1.640458785785448015e-01
1.639872229785872548e-01
1.639285823455338686e-01
1.638698867442229812e-01
1.638111711362739698e-01
1.637524355216868344e-01
1.636936799004615750e-01
1.636349042725981917e-01
1.635761086380966844e-01
1.635172929969570532e-01
1.634584573491792980e-01
1.633996367756047619e-01
1.633407611264736659e-01
1.632818654707044459e-01
1.632229498082971020e-01
1.631640141392516341e-01
1.631050584635680423e-01
1.630460827812463265e-01
1.629870870922864867e-01
1.629280713966885230e-01
1.628690708825928368e-01
1.628100151856415323e-01
1.627509394820521038e-01
1.626918437718245514e-01
1.626327280549588750e-01
1.625735923314550746e-01
1.625144366013131503e-01
1.624552608645331020e-01
1.623960651211149298e-01
1.623368493710586336e-01
1.622776489217265805e-01
1.622183931703169435e-01
1.621591174122691825e-01
1.620998216475832976e-01
1.620405058762592887e-01
1.619811700982971558e-01
1.619218143136968990e-01
1.618624385224585183e-01
1.618030427245820135e-01
1.617436623347288105e-01
1.616842265354989649e-01
1.616247707296309954e-01
1.615652949171249020e-01
1.615057990979806846e-01
1.614462832721983432e-01
1.613867474397778778e-01
1.613271916007192885e-01
1.612676157550225753e-01
1.612080554246482222e-01
1.611484395775981682e-01
1.610888037239099901e-01
1.610291478635836881e-01
1.609694719966192622e-01
1.609097761230167123e-01
1.608500602427760384e-01
1.607903243558972406e-01
1.607305684623803188e-01
1.606708281914848158e-01
1.606110322966145532e-01
1.605512163951061666e-01
1.604913804869596561e-01
1.604315245721750216e-01
1.603716486507522632e-01
1.603117527226913808e-01
1.602518367879923744e-01
1.601919008466552441e-01
1.601319806352385910e-01
1.600720046925481199e-01
1.600120087432195248e-01
1.599519927872528058e-01
1.598919568246479628e-01
1.598319008554049958e-01
1.597718248795239049e-01
1.597117288970046900e-01
1.596516129078473512e-01
1.595915127559095481e-01
1.595313567653988684e-01
1.594711807682500648e-01
1.594109847644631373e-01
1.593507687540380857e-01
1.592905327369749102e-01
1.592302767132736108e-01
1.591700006829341874e-01
1.591097046459566400e-01
1.590494245534976869e-01
1.589890885151667987e-01
1.589287324701977866e-01
1.588683564185906505e-01
1.588079603603453904e-01
1.587475442954620064e-01
1.586871082239404984e-01
1.586266521457808665e-01
1.585661760609831106e-01
1.585057160280030075e-01
1.584451999418519108e-01
1.583846638490626901e-01
1.583241077496353455e-01
1.582635316435698769e-01
1.582029355308662844e-01
1.581423194115245678e-01
1.580816832855447274e-01
1.580210271529267629e-01
1.579603871794255099e-01
1.578996910454542046e-01
1.578389749048447754e-01
1.577782387575972223e-01
1.577174826037115452e-01
1.576567064431877441e-01
1.575959102760258190e-01
1.575350941022257700e-01
1.574742579217875971e-01
1.574134380077651940e-01
1.573525618259736802e-01
1.572916656375440425e-01
1.572307494424762808e-01
1.571698132407703952e-01
1.571088570324263856e-01
1.570478808174442520e-01
1.569868845958239945e-01
1.569258683675656130e-01
1.568648685130220599e-01
1.568038122834103376e-01
1.567427360471604914e-01
1.566816398042725211e-01
1.566205235547464270e-01
1.565593872985822088e-01
1.564982310357798667e-01
1.564370547663394007e-01
1.563758584902608106e-01
1.563146786951961076e-01
1.562534424177641768e-01
1.561921861336941220e-01
1.561309098429859432e-01
1.560696135456396405e-01
1.560082972416552138e-01
1.559469609310326632e-01
1.558856046137719886e-01
1.558242282898731901e-01
1.557628685542873370e-01
1.557014522290351977e-01
1.556400158971449343e-01
1.555785595586165471e-01
1.555170832134500358e-01
1.554555868616454006e-01
1.553940705032026415e-01
1.553325341381217584e-01
1.552709777664027513e-01
1.552094380902957482e-01
1.551478417172234003e-01
1.550862253375129285e-01
1.550245889511643327e-01
1.549629325581776129e-01
1.549012561585527692e-01
1.548395597522898015e-01
1.547778433393887099e-01
1.547161069198494943e-01
1.546543873032213412e-01
1.545926108823287848e-01
1.545308144547981044e-01
1.544689980206293001e-01
1.544071615798223718e-01
1.543453051323773195e-01
1.542834286782941433e-01
1.542215322175728431e-01
1.541596157502134190e-01
1.540977161930641159e-01
1.540357597243513510e-01
1.539737832490004621e-01
1.539117867670114492e-01
1.538497702783843124e-01
1.537877337831190516e-01
1.537256772812156669e-01
1.536636007726741582e-01
1.536015042574945255e-01
1.535394247598240725e-01
1.534772882432910990e-01
1.534151317201200015e-01
1.533529551903107802e-01
1.532907586538634348e-01
1.532285421107779655e-01
1.531663055610543722e-01
1.531040490046926550e-01
1.530417724416928138e-01
1.529795130035012107e-01
1.529171964391480287e-01
1.528548598681567228e-01
1.527925032905272928e-01
1.527301267062597390e-01
1.526677301153540611e-01
1.526053135178102593e-01
1.525428769136283336e-01
1.524804203028082839e-01
1.524179809240955308e-01
1.523554843119221403e-01
1.522929676931106258e-01
1.522304310676609873e-01
1.521678744355732249e-01
1.521052977968473385e-01
1.520427011514833282e-01
1.519800844994811939e-01
1.519174478408409357e-01
1.518548285216070326e-01
1.517921518616134335e-01
1.517294551949817105e-01
1.516667385217118635e-01
1.516040018418038926e-01
1.515412451552577977e-01
1.514784684620735788e-01
1.514156717622512360e-01
1.513528550557907693e-01
1.512900557960357162e-01
1.512271990882219086e-01
1.511643223737699770e-01
1.511014256526799215e-01
1.510385089249517421e-01
1.509755721905854386e-01
1.509126154495810113e-01
1.508496387019384599e-01
1.507866419476577846e-01
1.507236627473815815e-01
1.506606259917475654e-01
1.505975692294754253e-01
1.505344924605651613e-01
1.504713956850167733e-01
1.504082789028302614e-01
1.503451421140056254e-01
1.502819853185428656e-01
1.502188085164419817e-01
1.501556493756446287e-01
1.500924325721904040e-01
1.500291957620980554e-01
1.499659389453675828e-01
1.499026621219989863e-01
1.498393652919922658e-01
1.497760484553474214e-01
1.497127116120644530e-01
1.496493547621433606e-01
1.495859779055841443e-01
1.495226188295504244e-01
1.494592019716378672e-01
1.493957651070871862e-01
1.493323082358983811e-01
1.492688313580714521e-01
1.492053344736063991e-01
1.491418175825032222e-01
1.490782806847619213e-01
1.490147237803824964e-01
1.489511847638276265e-01
1.488875878580948608e-01
1.488239709457239712e-01
1.487603340267149576e-01
1.486966771010678201e-01
1.486330001687825586e-01
1.485693032298591731e-01
1.485055862842976637e-01
1.484418493320980303e-01
1.483781303750220104e-01
1.483143534214690362e-01
1.482505564612779381e-01
1.481867394944487160e-01
1.481229025209813699e-01
1.480590455408758999e-01
1.479951685541323059e-01
1.479312715607505879e-01
1.478673545607307460e-01
1.478034556631335761e-01
1.477394986617603934e-01
1.476755216537490867e-01
1.476115246390996560e-01
1.475475076178121014e-01
1.474834705898864229e-01
1.474194135553226204e-01
1.473553365141206939e-01
1.472912394662806435e-01
1.472271606281623235e-01
1.471630235789689323e-01
1.470988665231374171e-01
1.470346894606677779e-01
1.469704923915600148e-01
1.469062753158141277e-01
1.468420382334301166e-01
1.467777811444079816e-01
1.467135040487477227e-01
1.466492452701082527e-01
1.465849281730946529e-01
1.465205910694429292e-01
1.464562339591530815e-01
1.463918568422251099e-01
1.463274597186590142e-01
1.462630425884547947e-01
1.461986054516124511e-01
1.461341483081319836e-01
1.460697095889713637e-01
1.460052124441375554e-01
1.459406952926656231e-01
1.458761581345555669e-01
1.458116009698073867e-01
1.457470237984210826e-01
1.456824266203966545e-01
1.456178094357341024e-01
1.455531722444334264e-01
1.454885535847516564e-01
1.454238763920976396e-01
1.453591791928054988e-01
1.452944619868752341e-01
1.452297247743068453e-01
1.451649675551003327e-01
1.451001903292556960e-01
1.450353930967729355e-01
1.449705758576520509e-01
1.449057772574491310e-01
1.448409200169749056e-01
1.447760427698625563e-01
1.447111455161120830e-01
1.446462282557234857e-01
1.445812909886967645e-01
1.445163337150319194e-01
1.444513564347289503e-01
1.443863591477878572e-01
1.443213806070637872e-01
1.442563433187693533e-01
1.441912860238367955e-01
1.441262087222661137e-01
1.440611114140573079e-01
1.439959940992103782e-01
1.439308567777253245e-01
1.438656994496021468e-01
1.438005221148408452e-01
1.437353636335956253e-01
1.436701462974809829e-01
1.436049089547282165e-01
1.435396516053373261e-01
1.434743742493083118e-01
1.434090768866411736e-01
1.433437595173359114e-01
1.432784221413925252e-01
1.432130647588110151e-01
1.431477263370446451e-01
1.430823289531097942e-01
1.430169115625368192e-01
1.429514741653257204e-01
1.428860167614764975e-01
1.428205393509891508e-01
1.427550419338636800e-01
1.426895245101000853e-01
1.426239870796983666e-01
1.425584687174108467e-01
1.424928912856557872e-01
1.424272938472626038e-01
1.423616764022312964e-01
1.422960389505618650e-01
1.422303814922543097e-01
1.421647040273086304e-01
1.420990065557248272e-01
1.420332890775029000e-01
1.419675907746942300e-01
1.419018332951189620e-01
1.418360558089055701e-01
1.417702583160540541e-01
1.417044408165644143e-01
1.416386033104366504e-01
1.415727457976707626e-01
1.415068682782667508e-01
1.414409707522246151e-01
1.413750925088947952e-01
1.413091549814993186e-01
1.412431974474657181e-01
1.411772199067939937e-01
1.411112223594841453e-01
1.410452048055361729e-01
1.409791672449500766e-01
1.409131096777258563e-01
1.408470321038635120e-01
1.407809739200125421e-01
1.407148563447968570e-01
1.406487187629430480e-01
1.405825611744511150e-01
1.405163835793210581e-01
1.404501859775528771e-01
1.403839683691465723e-01
1.403177307541021435e-01
1.402514731324195907e-01
1.401852350080474707e-01
1.401189373850115771e-01
1.400526197553375596e-01
1.399862821190254181e-01
1.399199244760751526e-01
1.398535468264867632e-01
1.397871491702602498e-01
1.397207315073956124e-01
1.396542938378928511e-01
1.395878757729995812e-01
1.395213981021434790e-01
1.394549004246492530e-01
1.393883827405169029e-01
1.393218450497464289e-01
1.392552873523378310e-01
1.391887096482911090e-01
1.391221119376062632e-01
1.390554942202832933e-01
1.389888962148688734e-01
1.389222384961925627e-01
1.388555607708781281e-01
1.387888630389255695e-01
1.387221453003348870e-01
1.386554075551060805e-01
1.385886498032391501e-01
1.385218720447340957e-01
1.384550742795909173e-01
1.383882963336553473e-01
1.383214585671588281e-01
1.382546007940241850e-01
1.381877230142514179e-01
1.381208252278405268e-01
1.380539074347915118e-01
1.379869696351043729e-01
1.379200118287791099e-01
1.378530340158157230e-01
1.377860761293590031e-01
1.377190583150422754e-01
1.376520204940874237e-01
1.375849626664944481e-01
1.375178848322633485e-01
1.374507869913941249e-01
1.373836691438867774e-01
1.373165312897413060e-01
1.372493734289577105e-01
1.371822356019798406e-01
1.371150377398429043e-01
1.370478198710678441e-01
1.369805819956546600e-01
1.369133241136033519e-01
1.368460462249139198e-01
1.367787483295863638e-01
1.367114304276206838e-01
1.366440925190168798e-01
1.365767747515178598e-01
1.365093968415607151e-01
1.364419989249654463e-01
1.363745810017320537e-01
1.363071430718605370e-01
1.362396851353508964e-01
1.361722071922031319e-01
1.361047092424172433e-01
1.360371912859932308e-01
1.359696935779730609e-01
1.359021356201957076e-01
1.358345576557802303e-01
1.357669596847266291e-01
1.356993417070349039e-01
1.356317037227050548e-01
1.355640457317370817e-01
1.354963677341309847e-01
1.354286697298867637e-01
1.353609517190044187e-01
1.352932540757478819e-01
1.352254960635121961e-01
1.351577180446383863e-01
1.350899200191264526e-01
1.350221019869763950e-01
1.349542639481882134e-01
1.348864059027619078e-01
1.348185278506974782e-01
1.347506297919949247e-01
1.346827522082172379e-01
1.346148141481613436e-01
1.345468560814673253e-01
1.344788780081351831e-01
1.344108799281649169e-01
1.343428618415565268e-01
1.342748237483100127e-01
1.342067656484253746e-01
1.341386875419026126e-01
1.340706300176037757e-01
1.340025119097276729e-01
1.339343737952134461e-01
1.338662156740610953e-01
1.337980375462706206e-01
1.337298394118420219e-01
1.336616212707752993e-01
1.335933831230704527e-01
1.335251249687274822e-01
1.334568875039074953e-01
1.333885893482111840e-01
1.333202711858767486e-01
1.332519330169041893e-01
1.331835748412935061e-01
1.331151966590446989e-01
1.330467984701577677e-01
1.329783802746327126e-01
1.329099420724695335e-01
1.328415246671283967e-01
1.327730464636118768e-01
1.327045482534572329e-01
1.326360300366644651e-01
1.325674918132335733e-01
1.324989335831645576e-01
1.324303553464574179e-01
1.323617571031121543e-01
1.322931388531287666e-01
1.322245415072664798e-01
1.321558832559297514e-01
1.320872049979548990e-01
1.320185067333419227e-01
1.319497884620908223e-01
1.318810501842015981e-01
1.318122918996742499e-01
1.317435136085087777e-01
1.316747153107051815e-01
1.316059380243217447e-01
1.315370997251648078e-01
1.314682414193697468e-01
1.313993631069365620e-01
1.313304647878652531e-01
1.312615464621558203e-01
1.311926081298082636e-01
1.311236497908225829e-01
1.310546714451987782e-01
1.309857142182941914e-01
1.309166958713170459e-01
1.308476575177017764e-01
1.307785991574483830e-01
1.307095207905568657e-01
1.306404224170272244e-01
1.305713040368594591e-01
1.305021656500535698e-01
1.304330072566095566e-01
1.303638700891838198e-01
1.302946716943864658e-01
1.302254532929509878e-01
1.301562148848773859e-01
1.300869564701656600e-01
1.300176780488158101e-01
1.299483796208278363e-01
1.298790611862017386e-01
1.298097227449375168e-01
1.297404056369906300e-01
1.296710271943730675e-01
1.296016287451173810e-01
1.295322102892235705e-01
1.294627718266916361e-01
1.293933133575215777e-01
1.293238348817133954e-01
1.292543363992670891e-01
1.291848179101826588e-01
1.291153208617146220e-01
1.290457623712768509e-01
1.289761838742009559e-01
1.289065853704869369e-01
1.288369668601347939e-01
1.287673283431445270e-01
1.286976698195161362e-01
1.286279912892496213e-01
1.285582927523449825e-01
1.284886157633557957e-01
1.284188772250978161e-01
1.283491186802017126e-01
1.282793401286674850e-01
1.282095415704951336e-01
1.281397230056846581e-01
1.280698844342360587e-01
1.280000258561493354e-01
1.279301472714244881e-01
1.278602903419141512e-01
1.277903717558359631e-01
1.277204331631196510e-01
1.276504745637652150e-01
1.275804959577726549e-01
1.275104973451419710e-01
1.274404787258731631e-01
1.273704400999662312e-01
1.273003814674211753e-01
1.272303445973896885e-01
1.271602459634912918e-01
1.270901273229547712e-01
1.270199886757801266e-01
1.269498300219673581e-01
1.268796513615164656e-01
1.268094526944274492e-01
1.267392340207003087e-01
1.266689953403350444e-01
1.265987785297824075e-01
1.265284998480638023e-01
1.264582011597070732e-01
1.263878824647122201e-01
1.263175437630792430e-01
1.262471850548081420e-01
1.261768063398989170e-01
1.261064076183515681e-01
1.260359888901660952e-01
1.259655921390923083e-01
1.258951334095534946e-01
1.258246546733765570e-01
1.257541559305614953e-01
1.256836371811083097e-01
1.256130984250170002e-01
1.255425396622875667e-01
1.254719608929200092e-01
1.254013621169143278e-01
1.253307854253193909e-01
1.252601466479603687e-01
1.251894878639632225e-01
1.251188090733279523e-01
1.250481102760545582e-01
1.249773914721430401e-01
1.249066526615933981e-01
1.248358938444056321e-01
1.247651150205797421e-01
1.246943583884636553e-01
1.246235395632844245e-01
1.245527007314670698e-01
1.244818418930115911e-01
1.244109630479179884e-01
1.243400641961862618e-01
1.242691453378164113e-01
1.241982064728084367e-01
1.241272476011623382e-01
1.240563110285251014e-01
1.239853121555256621e-01
1.239142932758880988e-01
1.238432543896124116e-01
1.237721954966986004e-01
1.237011165971466653e-01
1.236300176909566062e-01
1.235588987781284231e-01
1.234877598586621161e-01
1.234166433455037293e-01
1.233454644246840815e-01
1.232742654972263097e-01
1.232030465631304139e-01
1.231318076223963942e-01
1.230605486750242505e-01
1.229892697210139829e-01
1.229179707603655913e-01
1.228466517930790758e-01
1.227753553393995389e-01
1.227039963707596826e-01
1.226326173954817023e-01
1.225612184135655980e-01
1.224897994250113697e-01
1.224183604298190176e-01
1.223469014279885414e-01
1.222754224195199413e-01
1.222039234044132172e-01
1.221324470102125304e-01
1.220609079937524655e-01
1.219893489706542766e-01
1.219177699409179638e-01
1.218461709045435271e-01
1.217745518615309663e-01
1.217029128118802817e-01
1.216312537555914730e-01
1.215595746926645404e-01
1.214879183579427036e-01
1.214161992936624301e-01
1.213444602227440328e-01
1.212727011451875114e-01
1.212009220609928661e-01
1.211291229701600969e-01
1.210573038726892037e-01
1.209854647685801865e-01
1.209136056578330454e-01
1.208417693825900585e-01
1.207698702704895766e-01
1.206979511517509707e-01
1.206260120263742408e-01
1.205540528943593870e-01
1.204820737557064092e-01
1.204100746104153075e-01
1.203380554584860818e-01
1.202660162999187321e-01
1.201939571347132585e-01
1.201219209242339048e-01
1.200498217576750903e-01
1.199777025844781519e-01
1.199055634046430896e-01
1.198334042181699033e-01
1.197612250250585930e-01
1.196890258253091588e-01
1.196168066189216006e-01
1.195445674058959185e-01
1.194723512548954147e-01
1.194000720405163918e-01
1.193277728194992449e-01
1.192554535918439740e-01
1.191831143575505791e-01
1.191107551166190603e-01
1.190383758690494176e-01
1.189659766148416509e-01
1.188935573539957602e-01
1.188211612624741065e-01
1.187487020002748750e-01
1.186762227314375195e-01
1.186037234559620401e-01
1.185312041738484368e-01
1.184586648850967094e-01
1.183861055897068582e-01
1.183135262876788829e-01
1.182409269790127837e-01
1.181683509469699800e-01
1.180957116369505400e-01
1.180230523202929760e-01
1.179503729969972881e-01
1.178776736670634762e-01
1.178049543304915403e-01
1.177322149872814805e-01
1.176594556374332967e-01
1.175866762809469890e-01
1.175139203083830353e-01
1.174411009505433867e-01
1.173682615860656142e-01
1.172954022149497177e-01
1.172225228371956973e-01
1.171496234528035529e-01
1.170767040617732846e-01
1.170037646641048923e-01
1.169308052597983760e-01
1.168578693467132723e-01
1.167848699410534152e-01
1.167118505287554342e-01
1.166388111098193292e-01
1.165657516842451003e-01
1.164926722520327473e-01
1.164195728131822705e-01
1.163464533676936696e-01
1.162733139155669448e-01
1.162001980619606911e-01
1.161270186084806255e-01
1.160538191483624360e-01
1.159805996816061224e-01
1.159073602082116849e-01
1.158341007281791235e-01
1.157608212415084381e-01
1.156875217481996287e-01
1.156142022482526954e-01
1.155409064541252917e-01
1.154675469528250176e-01
1.153941674448866195e-01
1.153207679303100974e-01
1.152473484090954514e-01
1.151739088812426814e-01
1.151004493467517875e-01
1.150269698056227696e-01
1.149534702578556278e-01
1.148799945232070741e-01
1.148064549740865914e-01
1.147328954183279848e-01
1.146593158559312542e-01
1.145857162868963997e-01
1.145120967112234212e-01
1.144384571289123187e-01
1.143647975399630923e-01
1.142911179443757419e-01
1.142174622692060382e-01
1.141437426722653470e-01
1.140700030686865318e-01
1.139962434584695927e-01
1.139224638416145297e-01
1.138486642181213426e-01
1.137748445879900316e-01
1.137010049512205967e-01
1.136271453078130378e-01
1.135533096921221841e-01
1.134794100473612843e-01
1.134054903959622607e-01
1.133315507379251130e-01
1.132575910732498414e-01
1.131836114019364459e-01
1.131096117239849264e-01
1.130355920393952829e-01
1.129615523481675154e-01
1.128875367919555117e-01
1.128134570993744035e-01
1.127393574001551713e-01
1.126652376942978151e-01
1.125910979818023350e-01
1.125169382626687309e-01
1.124427585368970028e-01
1.123685588044871508e-01
1.122943390654391749e-01
1.122201435687060211e-01
1.121458838283047044e-01
1.120716040812652636e-01
1.119973043275876989e-01
1.119229845672720103e-01
1.118486448003181977e-01
1.117742850267262611e-01
1.116999052464962006e-01
1.116255054596280161e-01
1.115511300223737123e-01
1.114766902341521870e-01
1.114022304392925378e-01
1.113277506377947645e-01
1.112532508296588674e-01
1.111787310148848462e-01
1.111041911934727011e-01
1.110296313654224321e-01
1.109550515307340390e-01
1.108804961529585853e-01
1.108058763169168515e-01
1.107312364742369937e-01
1.106565766249190119e-01
1.105818967689629062e-01
1.105071969063686765e-01
1.104324770371363229e-01
1.103577371612658453e-01
1.102829772787572438e-01
1.102082419604606400e-01
1.101334420765986977e-01
1.100586221860986313e-01
1.099837822889604411e-01
1.099089223851841268e-01
1.098340424747696886e-01
1.097591425577171265e-01
1.096842226340264403e-01
1.096092827036976303e-01
1.095343674448798765e-01
1.094593875131977256e-01
1.093843875748774508e-01
1.093093676299190520e-01
1.092343276783225292e-01
1.091592677200878825e-01
1.090841877552151118e-01
1.090090877837042171e-01
1.089339678055551985e-01
1.088588726062162948e-01
1.087837126267139354e-01
1.087085326405734520e-01
1.086333326477948447e-01
1.085581126483781134e-01
1.084828726423232581e-01
1.084076126296302789e-01
1.083323326102991757e-01
1.082570325843299486e-01
1.081817574444698948e-01
1.081064174171473269e-01
1.080310573831866350e-01
1.079556773425878191e-01
1.078802772953508793e-01
1.078048572414758155e-01
1.077294171809626278e-01
1.076539571138113160e-01
1.075784770400218804e-01
1.075030219596406766e-01
1.074275018844979002e-01
1.073519618027169997e-01
1.072764017142979753e-01
1.072008216192408270e-01
1.071252215175455547e-01
1.070496014092121584e-01
1.069739612942406382e-01
1.068983011726309940e-01
1.068226661517286402e-01
1.067469660287656552e-01
1.066712458991645462e-01
1.065955057629253133e-01
1.065197456200479564e-01
1.064439654705324756e-01
1.063681653143788708e-01
1.062923451515871420e-01
1.062165049821572893e-01
1.061406900207337856e-01
1.060648098499505920e-01
1.059889096725292745e-01
1.059129894884698331e-01
1.058370492977722677e-01
1.057610891004365783e-01
1.056851088964627650e-01
1.056091086858508277e-01
1.055330884686007664e-01
1.054570935666561127e-01
1.053810333480527106e-01
1.053049531228111846e-01
1.052288528909315346e-01
1.051527326524137607e-01
1.050765924072578628e-01
1.050004321554638409e-01
1.049242518970316951e-01
1.048480516319614253e-01
1.047718767894956216e-01
1.046956365230720110e-01
1.046193762500102764e-01
1.045430959703104179e-01
1.044667956839724354e-01
1.043904753909963290e-01
1.043141350913820986e-01
1.042377747851297443e-01
1.041613944722392660e-01
1.040849941527106637e-01
1.040086193750084931e-01
1.039321790541265500e-01
1.038557187266064830e-01
1.037792383924482920e-01
1.037027380516519770e-01
1.036262177042175381e-01
1.035496773501449752e-01
1.034731169894342884e-01
1.033965366220854776e-01
1.033199819038621570e-01
1.032433615351600054e-01
1.031667211598197298e-01
1.030900607778413303e-01
1.030133803892248068e-01
1.029366799939701593e-01
1.028599595920773879e-01
1.027832191835464926e-01
1.027064587683774732e-01
1.026297241096330026e-01
1.025529236931106425e-01
1.024761032699501584e-01
1.023992628401515503e-01
1.023224024037148183e-01
1.022455219606399623e-01
1.021686215109269824e-01
1.020917010545758785e-01
1.020147605915866507e-01
1.019378459923210301e-01
1.018608655279784614e-01
1.017838650569977688e-01
1.017068445793789522e-01
1.016298040951220116e-01
1.015527436042269471e-01
1.014756631066937587e-01
1.013985626025224462e-01
1.013214420917130099e-01
1.012443475519262392e-01
1.011671870397634621e-01
1.010900065209625609e-01
1.010128059955235358e-01
1.009355854634463867e-01
1.008583449247311137e-01
1.007810843793777167e-01
1.007038038273861957e-01
1.006265032687565508e-01
1.005492287884486302e-01
1.004718882284656445e-01
1.003945276618445348e-01
1.003171470885853012e-01
1.002397465086879436e-01
1.001623259221524620e-01
1.000848853289788565e-01
1.000074247291671270e-01
9.992994412271727356e-02
9.985248970188820294e-02
9.977496909408500869e-02
9.969742847964369048e-02
9.961986785856424831e-02
9.954228723084668218e-02
9.946468659649099209e-02
9.938706595549717804e-02
9.930942530786524003e-02
9.923176465359517806e-02
9.915413029224495745e-02
9.907642963662155466e-02
9.899870897436002792e-02
9.892096830546037722e-02
9.884320762992260256e-02
9.876542694774670395e-02
9.868762625893268137e-02
9.860980556348053483e-02
9.853196486139026433e-02
9.845415055951889371e-02
9.837626985607528241e-02
9.829836914599354714e-02
9.822044842927368791e-02
9.814250770591570472e-02
9.806454697591959757e-02
9.798656623928536646e-02
9.790856549601301140e-02
9.783054474610253237e-02
9.775255050371001175e-02
9.767448975244619191e-02
9.759640899454424812e-02
9.751830823000418036e-02
9.744018745882598864e-02
9.736204668100967297e-02
9.728388589655523333e-02
9.720570510546266974e-02
9.712750430773198218e-02
9.704933012481831156e-02
9.697108932573428319e-02
9.689282852001213087e-02
9.681454770765185458e-02
9.673624688865345433e-02
9.665792606301693013e-02
9.657958523074228196e-02
9.650122439182950984e-02
9.642284354627861376e-02
9.634448942284379314e-02
9.626606857593955624e-02
9.618762772239719538e-02
9.610916686221671057e-02
9.603068599539810180e-02
9.595218512194136906e-02
9.587366424184651237e-02
9.579512335511353172e-02
9.571656246174242710e-02
9.563802839778645648e-02
9.555942750306201106e-02
9.548080660169944167e-02
9.540216569369874833e-02
9.532350477905993102e-02
9.524482385778298976e-02
9.516612292986792454e-02
9.508740199531473536e-02
9.500866105412342222e-02
9.492994704964630159e-02
9.485116610710164764e-02
9.477236515791886973e-02
9.469354420209796785e-02
9.461470323963894202e-02
9.453584227054179223e-02
9.445696129480651848e-02
9.437806031243312077e-02
9.429913932342159910e-02
9.422024537842332848e-02
9.414128438805846599e-02
9.406230339105547955e-02
9.398330238741436915e-02
9.390428137713513479e-02
9.382524036021777647e-02
9.374617933666229419e-02
9.366709830646868795e-02
9.358799726963695775e-02
9.350892338411753713e-02
9.342978234593246611e-02
9.335062130110927114e-02
9.327144024964795221e-02
9.319223919154850933e-02
9.311301812681094248e-02
9.303377705543525167e-02
9.295451597742143690e-02
9.287523489276949817e-02
9.279598106672892754e-02
9.271665998072364800e-02
9.263731888808024451e-02
9.255795778879871705e-02
9.247857668287906563e-02
9.239917557032129025e-02
9.231975445112539091e-02
9.224031332529136762e-02
9.216085219281922036e-02
9.208141842625749973e-02
9.200191729243201166e-02
9.192239615196839964e-02
9.184285500486666365e-02
9.176329385112680370e-02
9.168371269074881980e-02
9.160411152373271193e-02
9.152449035007848011e-02
9.144484916978612432e-02
9.136523546270325369e-02
9.128555428105755709e-02
9.120585309277373653e-02
9.112613189785179202e-02
9.104639069629172354e-02
9.096662948809353111e-02
9.088684827325721471e-02
9.080704705178277436e-02
9.072722582367021005e-02
9.064743217606618941e-02
9.056757094660028429e-02
9.048768971049625520e-02
9.040778846775410216e-02
9.032786721837382515e-02
9.024792596235542419e-02
9.016796469969889927e-02
9.008798343040425038e-02
9.000798215447147754e-02
8.992800856634630691e-02
8.984796728906019325e-02
8.976790600513595564e-02
8.968782471457359406e-02
8.960772341737310853e-02
8.952760211353449904e-02
8.944746080305776559e-02
8.936729948594290818e-02
8.928711816218992681e-02
8.920696463354360617e-02
8.912674330843728399e-02
8.904650197669283784e-02
8.896624063831026774e-02
8.888595929328957368e-02
8.880565794163075566e-02
8.872533658333381368e-02
8.864499521839874774e-02
8.856463384682555784e-02
8.848430037765808720e-02
8.840389900473155649e-02
8.832347762516690182e-02
8.824303623896412319e-02
8.816257484612322060e-02
8.808209344664419405e-02
8.800159204052704354e-02
8.792107062777176907e-02
8.784052920837837064e-02
8.776001579868975000e-02
8.767943437794301076e-02
8.759883295055814756e-02
8.751821151653516040e-02
8.743757007587404928e-02
8.735690862857481420e-02
8.727622717463745516e-02
8.719552571406197217e-02
8.711480424684836521e-02
8.703406277299663429e-02
8.695334942807164680e-02
8.687256795286657507e-02
8.679176647102337938e-02
8.671094498254205973e-02
8.663010348742261613e-02
8.654924198566504856e-02
8.646836047726935703e-02
8.638745896223554155e-02
8.630653744056360210e-02
8.622564415511746461e-02
8.614468263209218435e-02
8.606370110242878013e-02
8.598269956612725196e-02
8.590167802318759982e-02
8.582063647360982372e-02
8.573957491739392367e-02
8.565849335453989966e-02
8.557739178504775168e-02
8.549631855908046418e-02
8.541517698823497540e-02
8.533401541075136265e-02
8.525283382662962595e-02
8.517163223586976528e-02
8.509041063847178066e-02
8.500916903443567207e-02
8.492790742376143953e-02
8.484662580644908303e-02
8.476537263996064553e-02
8.468405102129494821e-02
8.460270939599112694e-02
8.452134776404918171e-02
8.443996612546911251e-02
8.435856448025091936e-02
8.427714282839460225e-02
8.419570116990016118e-02
8.411423950476759615e-02
8.403280639775800864e-02
8.395130473127210280e-02
8.386978305814807300e-02
8.378824137838591923e-02
8.370667969198564151e-02
8.362509799894723983e-02
8.354349629927071419e-02
8.346187459295606459e-02
8.338023288000329103e-02
8.329861983247255353e-02
8.321693811816643915e-02
8.313523639722220082e-02
8.305351466963983853e-02
8.297177293541935228e-02
8.289001119456074207e-02
8.280822944706400790e-02
8.272642769292914977e-02
8.264460593215616768e-02
8.256281294410428018e-02
8.248095118197795728e-02
8.239906941321351042e-02
8.231716763781093960e-02
8.223524585577024482e-02
8.215330406709142608e-02
8.207134227177448338e-02
8.198936046981941672e-02
8.190735866122622610e-02
8.182538573265318860e-02
8.174334392270665717e-02
8.166128210612200178e-02
8.157920028289922243e-02
8.149709845303831912e-02
8.141497661653929185e-02
8.133283477340214063e-02
8.125067292362686544e-02
8.116849106721346629e-02
8.108633819811927879e-02
8.100411634035253883e-02
8.092187447594767491e-02
8.083961260490468703e-02
8.075733072722357520e-02
8.067502884290433940e-02
8.059270695194697964e-02
8.051036505435149593e-02
8.042800315011788825e-02
8.034567034050255074e-02
8.026326843491560226e-02
8.018084652269052981e-02
8.009840460382733340e-02
8.001594267832601304e-02
7.993346074618656871e-02
7.985095880740900043e-02
7.976843686199330818e-02
7.968589490993949198e-02
7.960338215980300447e-02
7.952080020639584745e-02
7.943819824635056648e-02
7.935557627966716154e-02
7.927293430634563265e-02
7.919027232638597980e-02
7.910759033978820298e-02
7.902488834655230221e-02
7.894216634667827748e-02
7.885947365602063996e-02
7.877671165479327442e-02
7.869392964692778492e-02
7.861112763242417145e-02
7.852830561128243403e-02
7.844546358350257265e-02
7.836260154908458730e-02
7.827971950802847800e-02
7.819681746033424474e-02
7.811394482915545723e-02
7.803100278010788315e-02
7.794804072442218512e-02
7.786505866209836313e-02
7.778205659313641718e-02
7.769903451753634727e-02
7.761599243529815340e-02
7.753293034642183557e-02
7.744984825090739378e-02
7.736679567920745626e-02
7.728367358233967366e-02
7.720053147883376710e-02
7.711736936868973658e-02
7.703418725190758209e-02
7.695098512848730365e-02
7.686776299842890126e-02
7.678452086173237490e-02
7.670125871839772458e-02
7.661802620617663706e-02
7.653472406148864593e-02
7.645140191016253084e-02
7.636805975219829179e-02
7.628469758759592878e-02
7.620131541635544181e-02
7.611791323847683088e-02
7.603449105396009600e-02
7.595104886280523715e-02
7.586763641006299963e-02
7.578415421755479997e-02
7.570065201840847635e-02
7.561712981262402877e-02
7.553358760020145724e-02
7.545002538114076174e-02
7.536644315544194228e-02
7.528284092310499886e-02
7.519921868412993149e-02
7.511562629086654397e-02
7.503196405053813578e-02
7.494828180357160363e-02
7.486457954996694752e-02
7.478085728972416746e-02
7.469711502284326343e-02
7.461335274932423545e-02
7.452957046916708350e-02
7.444576818237180760e-02
7.436199584858727007e-02
7.427815356043865336e-02
7.419429126565191268e-02
7.411040896422704805e-02
7.402650665616405945e-02
7.394258434146294690e-02
7.385864202012371038e-02
7.377467969214634991e-02
7.369069735753086547e-02
7.360674508322517795e-02
7.352272274725635270e-02
7.343868040464940350e-02
7.335461805540433033e-02
7.327053569952113321e-02
7.318643333699981213e-02
7.310231096784036708e-02
7.301816859204279808e-02
7.293400620960710512e-02
7.284987399478026759e-02
7.276567161099123382e-02
7.268144922056407609e-02
7.259720682349879439e-02
7.251294441979538874e-02
7.242866200945385913e-02
7.234435959247420556e-02
7.226003716885642802e-02
7.217569473860052653e-02
7.209138258325253901e-02
7.200700015164329670e-02
7.192259771339593044e-02
7.183817526851044022e-02
7.175373281698682604e-02
7.166927035882508790e-02
7.158478789402522580e-02
7.150028542258723974e-02
7.141576294451112972e-02
7.133127084864199219e-02
7.124670836921254136e-02
7.116212588314496656e-02
7.107752339043926781e-02
7.099290089109544510e-02
7.090825838511349843e-02
7.082359587249342781e-02
7.073891335323523322e-02
7.065421082733891467e-02
7.056953879094862714e-02
7.048479626369896778e-02
7.040003372981118446e-02
7.031525118928527718e-02
7.023044864212124594e-02
7.014562608831909074e-02
7.006078352787881158e-02
6.997592096080040847e-02
6.989103838708388139e-02
6.980618641017244386e-02
6.972126383510257597e-02
6.963632125339458412e-02
6.955135866504846831e-02
6.946637607006422854e-02
6.938137346844186482e-02
6.929635086018137713e-02
6.921130824528276548e-02
6.912624562374602988e-02
6.904116299557117031e-02
6.895611108342336593e-02
6.887098845389516555e-02
6.878584581772884121e-02
6.870068317492439292e-02
6.861550052548182066e-02
6.853029786940112444e-02
6.844507520668230427e-02
6.835983253732536014e-02
6.827456986133029204e-02
6.818933800866133765e-02
6.810403533131292875e-02
6.801871264732639588e-02
6.793336995670173906e-02
6.784800725943895827e-02
6.776262455553805353e-02
6.767722184499902482e-02
6.759179912782187216e-02
6.750635640400659554e-02
6.742094461081649115e-02
6.733546188564787371e-02
6.724995915384113232e-02
6.716443641539626697e-02
6.707889367031327765e-02
6.699333091859216438e-02
6.690774816023292715e-02
6.682214539523556596e-02
6.673652262360008081e-02
6.665093088988882641e-02
6.656526811690000045e-02
6.647958533727305053e-02
6.639388255100797664e-02
6.630815975810477880e-02
6.622241695856345700e-02
6.613665415238401124e-02
6.605087133956644152e-02
6.596506852011074784e-02
6.587929684587834345e-02
6.579345402506930895e-02
6.570759119762215050e-02
6.562170836353686809e-02
6.553580552281346172e-02
6.544988267545193139e-02
6.536393982145227710e-02
6.527797696081449885e-02
6.519199409353859664e-02
6.510604247878504225e-02
6.502001961015579923e-02
6.493397673488843225e-02
6.484791385298294131e-02
6.476183096443932641e-02
6.467572806925758755e-02
6.458960516743772473e-02
6.450346225897973795e-02
6.441729934388362722e-02
6.433116778860892282e-02
6.424496487215947127e-02
6.415874194907189576e-02
6.407249901934619629e-02
6.398623608298237286e-02
6.389995313998042548e-02
6.381365019034035413e-02
6.372732723406215882e-02
6.364098427114583956e-02
6.355467277534998516e-02
6.346828981108032508e-02
6.338188684017254104e-02
6.329546386262663304e-02
6.320902087844260109e-02
6.312255788762044517e-02
6.303607489016016530e-02
6.294957188606176146e-02
6.286304887532523367e-02
6.277655743900822927e-02
6.268999442691836066e-02
6.260341140819036809e-02
6.251680838282425157e-02
6.243018535082001108e-02
6.234354231217764664e-02
6.225687926689715823e-02
6.217019621497854587e-02
6.208349315642180954e-02
6.199682177958365514e-02
6.191007871967357801e-02
6.182331565312537691e-02
6.173653257993905186e-02
6.164972950011460284e-02
6.156290641365202987e-02
6.147606332055133294e-02
6.138920022081251204e-02
6.130231711443556719e-02
6.121546579707626279e-02
6.112854268934597712e-02
6.104159957497756750e-02
6.095463645397103392e-02
6.086765332632637637e-02
6.078065019204359487e-02
6.069362705112268941e-02
6.060658390356365999e-02
6.051952074936650661e-02
6.043248949148605220e-02
6.034538633593555801e-02
6.025826317374693986e-02
6.017112000492019774e-02
6.008395682945533167e-02
5.999677364735234164e-02
5.990957045861122765e-02
5.982234726323198970e-02
5.973510406121462779e-02
5.964789286281302338e-02
5.956060965944232066e-02
5.947330644943349398e-02
5.938598323278654334e-02
5.929864000950146874e-02
5.921127677957827018e-02
5.912389354301694766e-02
5.903649029981750118e-02
5.894906704997993074e-02
5.886167591105717634e-02
5.877421265986626508e-02
5.868672940203722987e-02
5.859922613757007070e-02
5.851170286646478758e-02
5.842415958872138049e-02
5.833659630433984944e-02
5.824901301332019443e-02
5.816140971566241546e-02
5.807383863621851106e-02
5.798619533720739128e-02
5.789853203155814754e-02
5.781084871927077984e-02
5.772314540034528818e-02
5.763542207478167256e-02
5.754767874257993299e-02
5.745991540374006945e-02
5.737213205826208196e-02
5.728438103829702754e-02
5.719655769146569924e-02
5.710871433799624697e-02
5.702085097788867074e-02
5.693296761114297055e-02
5.684506423775914641e-02
5.675714085773719830e-02
5.666919747107712624e-02
5.658123407777893021e-02
5.649330311729272580e-02
5.640529972264118896e-02
5.631727632135152817e-02
5.622923291342374341e-02
5.614116949885783470e-02
5.605308607765380202e-02
5.596498264981164539e-02
5.587685921533136479e-02
5.578871577421296024e-02
5.570060487320560583e-02
5.561242143073386046e-02
5.552421798162399114e-02
5.543599452587599785e-02
5.534775106348988061e-02
5.525948759446563940e-02
5.517120411880327424e-02
5.508290063650278512e-02
5.499457714756417204e-02
5.490628630603566762e-02
5.481792281574371373e-02
5.472953931881363587e-02
5.464113581524543406e-02
5.455271230503910829e-02
5.446426878819465855e-02
5.437580526471208486e-02
5.428732173459138721e-02
5.419881819783256560e-02
5.411034741578291118e-02
5.402180387767074876e-02
5.393324033292046238e-02
5.384465678153205204e-02
5.375605322350551774e-02
5.366742965884085947e-02
5.357878608753807725e-02
5.349012250959717107e-02
5.340143892501814094e-02
5.331278820244733652e-02
5.322406461651496556e-02
5.313532102394447065e-02
5.304655742473585178e-02
5.295777381888910895e-02
5.286897020640424216e-02
5.278014658728125141e-02
5.269130296152013671e-02
5.260243932912089804e-02
5.251360866602894362e-02
5.242470503227636414e-02
5.233578139188566070e-02
5.224683774485683330e-02
5.215787409118988194e-02
5.206889043088480662e-02
5.197988676394160734e-02
5.189086309036028410e-02
5.180181941014083691e-02
5.171280880652773249e-02
5.162372512495494448e-02
5.153462143674403251e-02
5.144549774189499658e-02
5.135635404040783669e-02
5.126719033228255284e-02
5.117800661751914504e-02
5.108880289611761327e-02
5.099957916807795755e-02
5.091033543340017786e-02
5.082112489455070659e-02
5.073184115851958609e-02
5.064253741585034163e-02
5.055321366654297321e-02
5.046386991059748084e-02
5.037450614801386450e-02
5.028512237879212421e-02
5.019571860293225996e-02
5.010629482043427174e-02
5.001690434106365046e-02
4.992744055721232144e-02
4.983795676672286845e-02
4.974845296959529151e-02
4.965892916582959060e-02
4.956938535542576574e-02
4.947982153838381691e-02
4.939023771470374413e-02
4.930063388438554739e-02
4.921106346449377611e-02
4.912141963282223855e-02
4.903175579451257704e-02
4.894207194956479157e-02
4.885236809797888213e-02
4.876264423975484874e-02
4.867290037489269139e-02
4.858313650339241008e-02
4.849335262525400481e-02
4.840360226484108352e-02
4.831377838534933744e-02
4.822393449921946740e-02
4.813407060645147340e-02
4.804418670704535543e-02
4.795428280100111351e-02
4.786435888831874763e-02
4.777441496899825779e-02
4.768445104303964399e-02
4.759452074210557271e-02
4.750451681479361810e-02
4.741449288084353952e-02
4.732444894025533699e-02
4.723438499302901050e-02
4.714430103916456005e-02
4.705419707866198564e-02
4.696407311152128727e-02
4.687392913774246495e-02
4.678381889628724366e-02
4.669363492115508052e-02
4.660343093938479342e-02
4.651320695097638236e-02
4.642296295592984734e-02
4.633269895424518836e-02
4.624241494592240542e-02
4.615211093096149852e-02
4.606178690936246767e-02
4.597149672738609638e-02
4.588113270443372471e-02
4.579074867484322908e-02
4.570034463861460949e-02
4.560992059574786595e-02
4.551947654624299844e-02
4.542901249010000697e-02
4.533852842731889154e-02
4.524802435789965216e-02
4.515755423540213087e-02
4.506701016462955067e-02
4.497644608721884651e-02
4.488586200317001840e-02
4.479525791248306632e-02
4.470463381515799028e-02
4.461398971119479029e-02
4.452332560059346633e-02
4.443264148335401842e-02
4.434199142033534713e-02
4.425126730174255840e-02
4.416052317651164572e-02
4.406975904464260907e-02
4.397897490613544846e-02
4.388817076099016390e-02
4.379734660920675537e-02
4.370650245078522289e-02
4.361563828572556645e-02
4.352480828218574516e-02
4.343390411577274790e-02
4.334297994272162668e-02
4.325203576303238151e-02
4.316107157670501238e-02
4.307008738373951928e-02
4.297908318413590223e-02
4.288805897789416122e-02
4.279701476501429624e-02
4.270600482095332495e-02
4.261492060672011917e-02
4.252381638584878942e-02
4.243269215833933572e-02
4.234154792419175806e-02
4.225038368340605643e-02
4.215919943598223085e-02
4.206799518192028131e-02
4.197677092122020781e-02
4.188558103663808652e-02
4.179431677458467220e-02
4.170303250589313393e-02
4.161172823056347170e-02
4.152040394859568551e-02
4.142905965998977535e-02
4.133769536474574124e-02
4.124631106286358317e-02
4.115490675434330115e-02
4.106353692924002985e-02
4.097209261936640701e-02
4.088062830285466021e-02
4.078914397970478944e-02
4.069763964991679472e-02
4.060611531349067604e-02
4.051457097042643341e-02
4.042300662072406681e-02
4.033142226438357625e-02
4.023987249875915495e-02
4.014824814106532358e-02
4.005660377673336825e-02
3.996493940576328896e-02
3.987325502815508571e-02
3.978155064390875850e-02
3.968982625302430733e-02
3.959808185550173221e-02
3.950631745134103312e-02
3.941458774519546182e-02
3.932278333968142192e-02
3.923095892752925806e-02
3.913911450873897024e-02
3.904725008331055847e-02
3.895536565124402273e-02
3.886346121253936303e-02
3.877153676719657938e-02
3.867959231521567176e-02
3.858768266854895046e-02
3.849569821521470203e-02
3.840369375524232964e-02
3.831166928863183330e-02
3.821962481538321299e-02
3.812756033549646872e-02
3.803547584897160050e-02
3.794337135580860831e-02
3.785124685600749217e-02
3.775915726881962087e-02
3.766699276766516391e-02
3.757480825987258299e-02
3.748260374544187812e-02
3.739037922437304928e-02
3.729813469666609649e-02
3.720587016232101973e-02
3.711358562133781902e-02
3.702128107371649435e-02
3.692901154600747304e-02
3.683666699703280756e-02
3.674430244142001811e-02
3.665191787916910471e-02
3.655951331028006734e-02
3.646708873475290602e-02
3.637464415258762074e-02
3.628217956378421150e-02
3.618969496834267829e-02
3.609724550011250699e-02
3.600472090331763297e-02
3.591217629988463500e-02
3.581961168981351307e-02
3.572702707310426717e-02
3.563442244975689732e-02
3.554179781977140351e-02
3.544915318314778574e-02
3.535648853988604401e-02
3.526385913113472270e-02
3.517115448651964016e-02
3.507842983526643366e-02
3.498568517737510319e-02
3.489292051284564877e-02
3.480013584167807039e-02
3.470733116387236805e-02
3.461450647942854175e-02
3.452166178834659149e-02
3.442885243907412018e-02
3.433596774663882911e-02
3.424306304756541408e-02
3.415013834185387509e-02
3.405719362950421214e-02
3.396422891051642523e-02
3.387124418489051436e-02
3.377823945262647953e-02
3.368521471372432075e-02
3.359222542393069944e-02
3.349916068367519983e-02
3.340607593678157627e-02
3.331297118324982875e-02
3.321984642307995728e-02
3.312670165627196184e-02
3.303353688282584244e-02
3.294035210274159908e-02
3.284714731601923177e-02
3.275397808570446045e-02
3.266073329762875233e-02
3.256746850291492024e-02
3.247418370156296419e-02
3.238087889357288418e-02
3.228755407894468021e-02
3.219420925767835229e-02
3.210084442977390040e-02
3.200745959523132456e-02
3.191411042439540324e-02
3.182068558849948658e-02
3.172724074596544597e-02
3.163377589679328139e-02
3.154029104098299285e-02
3.144678617853458036e-02
3.135326130944804390e-02
3.125971643372338349e-02
3.116615155136059911e-02
3.107256666235969078e-02
3.097901755628740261e-02
3.088539266593315347e-02
3.079174776894078036e-02
3.069808286531028330e-02
3.060439795504166227e-02
3.051069303813491729e-02
3.041696811459004834e-02
3.032322318440705544e-02
3.022945824758593858e-02
3.013572920099250041e-02
3.004192426281804273e-02
2.994809931800546110e-02
2.985425436655475551e-02
2.976038940846592595e-02
2.966650444373897244e-02
2.957259947237389497e-02
2.947867449437069354e-02
2.938472950972936815e-02
2.929082052261477997e-02
2.919683553662011377e-02
2.910283054398732361e-02
2.900880554471640949e-02
2.891476053880737140e-02
2.882069552626020936e-02
2.872661050707492336e-02
2.863250548125151340e-02
2.853838044878997948e-02
2.844429152115424131e-02
2.835012648733936658e-02
2.825594144688636788e-02
2.816173639979524523e-02
2.806751134606599862e-02
2.797326628569862805e-02
2.787900121869313352e-02
2.778471614504951503e-02
2.769041106476777259e-02
2.759614219661088441e-02
2.750179711497580115e-02
2.740743202670259393e-02
2.731304693179126275e-02
2.721864183024180761e-02
2.712421672205422851e-02
2.702977160722852545e-02
2.693530648576469844e-02
2.684082135766274746e-02
2.674637254898470928e-02
2.665184741952941749e-02
2.655730228343600174e-02
2.646273714070446204e-02
2.636815199133479837e-02
2.627354683532701074e-02
2.617892167268109915e-02
2.608427650339706361e-02
2.598961132747490410e-02
2.589498257827571592e-02
2.580027740100021560e-02
2.570555221708659133e-02
2.561080702653484309e-02
2.551604182934497089e-02
2.542125662551697474e-02
2.532645141505085462e-02
2.523162619794661055e-02
2.513678097420424251e-02
2.504197228448390433e-02
2.494708705938819548e-02
2.485218182765436268e-02
2.475725658928240591e-02
2.466231134427232519e-02
2.456734609262412050e-02
2.447236083433779186e-02
2.437735556941333925e-02
2.428233029785076269e-02
2.418734166760927451e-02
2.409227639469335713e-02
2.399719111513931580e-02
2.390208582894715050e-02
2.380696053611686125e-02
2.371181523664844804e-02
2.361664993054191086e-02
2.352146461779724973e-02
2.342625929841446464e-02
2.333109072765182646e-02
2.323584540691570055e-02
2.314058007954145069e-02
2.304529474552907686e-02
2.294998940487857908e-02
2.285466405758995734e-02
2.275931870366321164e-02
2.266395334309834197e-02
2.256856797589534835e-02
2.247321946461156017e-02
2.237779409605522574e-02
2.228234872086076734e-02
2.218688333902818499e-02
2.209139795055747868e-02
2.199589255544864841e-02
2.190036715370169418e-02
2.180482174531661599e-02
2.170925633029341384e-02
2.161372787848847565e-02
2.151812246211193269e-02
2.142249703909726577e-02
2.132685160944447489e-02
2.123118617315356005e-02
2.113550073022452125e-02
2.103979528065735849e-02
2.094406982445207177e-02
2.084832436160866109e-02
2.075261596928257291e-02
2.065683050508582141e-02
2.056102503425094596e-02
2.046519955677794655e-02
2.036935407266682319e-02
2.027348858191757586e-02
2.017760308453020457e-02
2.008169758050470932e-02
1.998577206984109012e-02
1.988988373699385193e-02
1.979391822497689191e-02
1.969793270632180793e-02
1.960192718102859999e-02
1.950590164909726809e-02
1.940985611052781223e-02
1.931379056532023242e-02
1.921770501347452864e-02
1.912159945499070091e-02
1.902553118162231272e-02
1.892938562178514417e-02
1.883322005530985166e-02
1.873703448219643519e-02
1.864082890244489477e-02
1.854460331605523038e-02
1.844835772302744203e-02
1.835209212336152973e-02
1.825580651705749347e-02
1.815955830316795527e-02
1.806323269551057820e-02
1.796688708121507716e-02
1.787052146028145216e-02
1.777413583270970321e-02
1.767773019849983029e-02
1.758130455765183342e-02
1.748485891016571259e-02
1.738839325604146779e-02
1.729196510163077960e-02
1.719545944615319399e-02
1.709893378403748443e-02
1.700238811528365090e-02
1.690582243989169342e-02
1.680923675786161198e-02
1.671263106919340657e-02
1.661600537388707721e-02
1.651935967194262389e-02
1.642275157701078570e-02
1.632606587371299156e-02
1.622936016377707347e-02
1.613263444720303141e-02
1.603588872399086540e-02
1.593912299414057543e-02
1.584233725765216150e-02
1.574553151452562361e-02
1.564870576476096176e-02
1.555191772930797356e-02
1.545505197818997090e-02
1.535816622043384427e-02
1.526126045603959369e-02
1.516433468500721915e-02
1.506738890733672065e-02
1.497042312302809819e-02
1.487343733208135177e-02
1.477643153449648139e-02
1.467946355852234319e-02
1.458241775958413200e-02
1.448535195400779685e-02
1.438826614179333774e-02
1.429116032294075467e-02
1.419403449745004764e-02
1.409688866532121665e-02
1.399972282655426170e-02
1.390253698114918279e-02
1.380538906465389459e-02
1.370816321789547487e-02
1.361091736449893119e-02
1.351365150446426355e-02
1.341636563779147195e-02
1.331905976448055640e-02
1.322173388453151688e-02
1.312438799794435340e-02
1.302702210471906596e-02
1.292969424770262776e-02
1.283228835312399951e-02
1.273486245190724730e-02
1.263741654405237114e-02
1.253995062955937101e-02
1.244246470842824692e-02
1.234495878065899888e-02
1.224743284625162687e-02
1.214988690520613090e-02
1.205237910766854270e-02
1.195479316526970592e-02
1.185718721623274519e-02
1.175956126055766049e-02
1.166191529824445183e-02
1.156424932929311922e-02
1.146656335370366264e-02
1.136885737147608211e-02
1.127113138261037761e-02
1.117344364455163941e-02
1.107567765433259410e-02
1.097789165747542484e-02
1.088008565398013161e-02
1.078225964384671443e-02
1.068441362707517328e-02
1.058654760366550818e-02
1.048866157361771911e-02
1.039075553693180609e-02
1.029282949360776911e-02
1.019494182031266405e-02
1.009697577563528625e-02
9.998989724319784500e-03
9.900983666366158786e-03
9.802957601774409113e-03
9.704911530544535481e-03
9.606845452676537889e-03
9.508759368170416337e-03
9.410653277026170827e-03
9.312585663209915765e-03
9.214439570712329441e-03
9.116273471576619158e-03
9.018087365802784916e-03
8.919881253390826714e-03
8.821655134340744553e-03
8.723409008652538432e-03
8.625142876326208352e-03
8.526856737361754313e-03
8.428609183024349250e-03
8.330283042706554397e-03
8.231936895750635586e-03
8.133570742156592814e-03
8.035184581924426084e-03
7.936778415054135394e-03
7.838352241545720744e-03
7.739906061399182136e-03
7.641439874614519567e-03
7.543012379755964503e-03
7.444506191617961122e-03
7.345979996841833781e-03
7.247433795427582481e-03
7.148867587375207222e-03
7.050281372684708003e-03
6.951675151356084825e-03
6.853048923389337688e-03
6.754402688784466591e-03
6.655795253404761525e-03
6.557109017446549615e-03
6.458402774850213746e-03
6.359676525615753917e-03
6.260930269743170129e-03
6.162164007232462382e-03
6.063377738083630675e-03
5.964571462296675008e-03
5.865745179871595383e-03
5.766957803970740315e-03
5.668091520192319877e-03
5.569205229775775479e-03
5.470298932721107121e-03
5.371372629028314805e-03
5.272426318697398528e-03
5.173460001728358293e-03
5.074473678121194098e-03
4.975467347875905944e-03
4.876500031453900874e-03
4.777453699855271907e-03
4.678387361618518980e-03
4.579301016743642094e-03
4.480194665230641249e-03
4.381068307079516444e-03
4.281921942290267680e-03
4.182755570862894956e-03
4.083569192797398273e-03
3.984421935854243202e-03
3.885195556435405706e-03
3.785949170378444251e-03
3.686682777683358836e-03
3.587396378350149462e-03
3.488089972378816128e-03
3.388763559769358835e-03
3.289417140521777583e-03
3.190050714636072371e-03
3.090723517171767298e-03
2.991317089932721274e-03
2.891890656055551290e-03
2.792444215540257346e-03
2.692977768386839443e-03
2.593491314595297581e-03
2.493984854165631759e-03
2.394458387097841978e-03
2.294911913391928238e-03
2.195404775406473163e-03
2.095818300347218610e-03
1.996211818649840097e-03
1.896585330314337625e-03
1.796938835340711194e-03
1.697272333728960803e-03
1.597585825479086452e-03
1.497879310591088142e-03
1.398152789064965873e-03
1.298465710558360797e-03
1.198699187678897715e-03
1.098912658161310674e-03
9.991061220055996728e-04
8.992795792117647125e-04
7.994330297798057927e-04
6.995664737097229136e-04
5.996799110015160750e-04
4.997733416551852770e-04
3.999063226274301996e-04
2.999597519277585889e-04
1.999931745899630187e-04
1.000065906140434890e-04
0.000000000000000000e+00


==> figs/lwr_numerical_flux/greenshields_full/flux_cross_greenshield_godunov_x_0.00.csv <==
0.000000000000000000e+00
9.999999991502388414e-05
1.999799958290814723e-04
2.999399731989895921e-04
3.998799756542978151e-04
4.997999741028184709e-04
5.996999104067467137e-04
6.995799008533347234e-04
7.994398872931352202e-04
8.992798697261479872e-04
9.990998481523732412e-04
1.098899764492219499e-03
1.198679676848563545e-03
1.298439701334017093e-03
1.398179605700071307e-03
1.497899622148664203e-03
1.597599518524428584e-03
1.697279410916690537e-03
1.796939415321635158e-03
1.896579299723607495e-03
1.996199296091691680e-03
2.095799056577045318e-03
2.195379044931554044e-03
2.294939029255989738e-03
2.394478777837407563e-03
2.493998754148268014e-03
2.593498726429055434e-03
2.692978694679769823e-03
2.792438427373749622e-03
2.891878387610888768e-03
2.991298343817954883e-03
3.090698064607998868e-03
3.190078012801489740e-03
3.289437956964907581e-03
3.388777665851015319e-03
3.488097602000857916e-03
3.587397534120627483e-03
3.686677231102799407e-03
3.785937155208993730e-03
3.885177075285115023e-03
3.984396991331163283e-03
4.083596903347138513e-03
4.182776349583699690e-03
4.281936253632670497e-03
4.381076153651568272e-03
4.480196049640393016e-03
4.579295941599144729e-03
4.678375829527823410e-03
4.777435252235937013e-03
4.876475132197611272e-03
4.975495008129212499e-03
5.074494880030740694e-03
5.173474747902195858e-03
5.272434611743577991e-03
5.371374471554887092e-03
5.470293866797622598e-03
5.569193718641927277e-03
5.668073566456158924e-03
5.766933410240317540e-03
5.865773249994403124e-03
5.964593085718415677e-03
6.063392457432703608e-03
6.162172285189711739e-03
6.260932108916646838e-03
6.359671928613508905e-03
6.458391744280297941e-03
6.557091555917013946e-03
6.655771363523656919e-03
6.754430707772566753e-03
6.853070507412205303e-03
6.951690303021770823e-03
7.050290094601263310e-03
7.148869882150682767e-03
7.247429665670029192e-03
7.345968986390491451e-03
7.444488761942833453e-03
7.542988533465102424e-03
7.641468300957298364e-03
7.739928064419421272e-03
7.838367823851472016e-03
7.936787579253447994e-03
8.035187330625352675e-03
8.133567077967182590e-03
8.231926821278941209e-03
8.330265644885835596e-03
8.428585380323729698e-03
8.526885111731552502e-03
8.625164839109300541e-03
8.723424562456977283e-03
8.821664281774579258e-03
8.919883997062109937e-03
9.018083708319565850e-03
9.116263415546950466e-03
9.214423118744260316e-03
9.312562817911498869e-03
9.410682513048662656e-03
9.508781290716361578e-03
9.606860977979664318e-03
9.704920661212892291e-03
9.802960340416048968e-03
9.900980015589130878e-03
9.998979686732141492e-03
1.009695935384507734e-02
1.019491901692794189e-02
1.029285867598073168e-02
1.039077833100345016e-02
1.048867798199609389e-02
1.058655762895866631e-02
1.068441727189116397e-02
1.078225599977587768e-02
1.088007563483451429e-02
1.097787526586307613e-02
1.107565489286156668e-02
1.117341451582998246e-02
1.127115413476832695e-02
1.136887374967659667e-02
1.146657336055479509e-02
1.156425296740291875e-02
1.166191257022097111e-02
1.175955216900894870e-02
1.185717176376685500e-02
1.195477135449468653e-02
1.205235003259641502e-02
1.214990961545038550e-02
1.224744919427428122e-02
1.234496876906810564e-02
1.244246833983185530e-02
1.253994790656553365e-02
1.263740746926913724e-02
1.273484702794266954e-02
1.283226658258612707e-02
1.292966613319951330e-02
1.302704567978282477e-02
1.312440522233606494e-02
1.322174476085923034e-02
1.331906338917797361e-02
1.341636291982727797e-02
1.351364244644650756e-02
1.361090196903566585e-02
1.370814148759474937e-02
1.380536100212376160e-02
1.390256051262269907e-02
1.399974001909156524e-02
1.409689952153035664e-02
1.419403901993907674e-02
1.429115851431772208e-02
1.438825800466629612e-02
1.448533749098479539e-02
1.458239606952055345e-02
1.467943554796519168e-02
1.477645502237975514e-02
1.487345449276424730e-02
1.497043395911866470e-02
1.506739342144301080e-02
1.516433287973728214e-02
1.526125233400148218e-02
1.535815178423560745e-02
1.545503032836353929e-02
1.555189067261364064e-02
1.564872920905399298e-02
1.574554954487138170e-02
1.584234807362415454e-02
1.593912840100883063e-02
1.603588692207402397e-02
1.613262724102598744e-02
1.622934575440360128e-02
1.632604606492285212e-02
1.642272457061288646e-02
1.651938307264541259e-02
1.661602337070187951e-02
1.671264186504682614e-02
1.680924215467058044e-02
1.690582064132794757e-02
1.700238092251898925e-02
1.709891940148877687e-02
1.719543967424710593e-02
1.729193814552931405e-02
1.738841840985493048e-02
1.748487687344955910e-02
1.758131712934246291e-02
1.767773558524951202e-02
1.777413403749905293e-02
1.787051428092917282e-02
1.796687272549113423e-02
1.806321296048854150e-02
1.815953139736292341e-02
1.825583162392761805e-02
1.835211005311442045e-02
1.844837027124640247e-02
1.854460869274562537e-02
1.864082890244489477e-02
1.873702731625653817e-02
1.883320572641067336e-02
1.892936592364715884e-02
1.902550432611371453e-02
1.912162451491748738e-02
1.921772290969646357e-02
1.931380309006752380e-02
1.940986147715892049e-02
1.950590164909726809e-02
1.960192002850108528e-02
1.969792019200672026e-02
1.979389856372295795e-02
1.988985871879588030e-02
1.998579708282453848e-02
2.008171544319568846e-02
2.017761558580582690e-02
2.027349393848939738e-02
2.036935407266682319e-02
2.046519241766281416e-02
2.056101254340752735e-02
2.065681088071593882e-02
2.075259099802793938e-02
2.084834932764877136e-02
2.094408943652805929e-02
2.103980775846131177e-02
2.113550785890788708e-02
2.123118617315356005e-02
2.132684448374172481e-02
2.142248457172551621e-02
2.151810287462610147e-02
2.161370295417718024e-02
2.170928124939018600e-02
2.180484132050855214e-02
2.190037960803397840e-02
2.199589967071963192e-02
2.209139795055747868e-02
2.218687800481041958e-02
2.228233627696068683e-02
2.237777632278091511e-02
2.247319458724360286e-02
2.256859284804878241e-02
2.266397288140622676e-02
2.275933113452382681e-02
2.285467115944855854e-02
2.294998940487857908e-02
2.304528942137059819e-02
2.314056765911303923e-02
2.323582766717234571e-02
2.333106589722720725e-02
2.342628589685380111e-02
2.352148411922108315e-02
2.361666411041496438e-02
2.371182232509466692e-02
2.380696053611686125e-02
2.390208051484795856e-02
2.399717871818257339e-02
2.409225868848095808e-02
2.418731688412799341e-02
2.428235684599366548e-02
2.437737503395312130e-02
2.447237498738608075e-02
2.456735316765795707e-02
2.466231311265820389e-02
2.475725128524250071e-02
2.485217122181003491e-02
2.494706938670675223e-02
2.504194754794596134e-02
2.513680747205071161e-02
2.523164562560234123e-02
2.532646554127437888e-02
2.542126368713842899e-02
2.551604359437775402e-02
2.561080173255422462e-02
2.570554163136083703e-02
2.580025976184972814e-02
2.589495965222362792e-02
2.598963777502493952e-02
2.608429765696612668e-02
2.617893577207985878e-02
2.627355388353608268e-02
2.636815375301448591e-02
2.646273185678313031e-02
2.655729171782882092e-02
2.665182981390988581e-02
2.674634966652286380e-02
2.684084775491634919e-02
2.693532759909661456e-02
2.702978567980252045e-02
2.712422551555007319e-02
2.721864358856839958e-02
2.731304341588323970e-02
2.740742148121398658e-02
2.750177954288722526e-02
2.759611935773928146e-02
2.769043741172494064e-02
2.778473721814428421e-02
2.787901526444236389e-02
2.797327506242899484e-02
2.806751310103949501e-02
2.816173289059341334e-02
2.825593092151633401e-02
2.835011070263753971e-02
2.844426872587288088e-02
2.853840849856137396e-02
2.863252651410913563e-02
2.872662452599938909e-02
2.882070428622509825e-02
2.891476229042777221e-02
2.900880204222076875e-02
2.910282003873586321e-02
2.919681978209614712e-02
2.929079777092366207e-02
2.938475750585123336e-02
2.947869548699116882e-02
2.957261521348602748e-02
2.966651318693838343e-02
2.976039290500052947e-02
2.985425087076530593e-02
2.994808883287257417e-02
3.004190853847193629e-02
3.013570649289162504e-02
3.022948619005827453e-02
3.032324413679038377e-02
3.041698207986498481e-02
3.051070350985561619e-02
3.060440144487007463e-02
3.069807937622702487e-02
3.079173730392646691e-02
3.088537871556140679e-02
3.097899663520070623e-02
3.107259455118249747e-02
3.116617246350678050e-02
3.125973037217355532e-02
3.135327176105016933e-02
3.144678966165680156e-02
3.154028755860592559e-02
3.163376545189754141e-02
3.172722682241846393e-02
3.182066470764993715e-02
3.191408258922390218e-02
3.200748046714035899e-02
3.210086181930559002e-02
3.219421968916190424e-02
3.228755755536071026e-02
3.238087541790200807e-02
3.247417327678579768e-02
3.256745460619270283e-02
3.266071245701634984e-02
3.275395030418248865e-02
3.284716814769111926e-02
3.294036945874233291e-02
3.303354729419082092e-02
3.312670512598180073e-02
3.321984295411527233e-02
3.331296424681079449e-02
3.340606206688412350e-02
3.349913988329994430e-02
3.359219769605825689e-02
3.368523550515906129e-02
3.377825677509625757e-02
3.387125457613691937e-02
3.396423237352007296e-02
3.405719016724571835e-02
3.415013141882722314e-02
3.424304920449272593e-02
3.433594698650072052e-02
3.442882476485120691e-02
3.452168599807702021e-02
3.461452376836736400e-02
3.470734153500019958e-02
3.480013929797552696e-02
3.489291705729334614e-02
3.498567826776083356e-02
3.507841601901851014e-02
3.517113376661867852e-02
3.526383151056133869e-02
3.535651270267313462e-02
3.544917043855565220e-02
3.554180817078066157e-02
3.563442589934816274e-02
3.572702707310426717e-02
3.581960479361162575e-02
3.591216251046147612e-02
3.600470022365381828e-02
3.609721793318865224e-02
3.618971908418643080e-02
3.628219678566112216e-02
3.637465448347830532e-02
3.646709217763798028e-02
3.655951331028006734e-02
3.665191099637959971e-02
3.674428867882162386e-02
3.683664635760613981e-02
3.692898403273314756e-02
3.702130514261690875e-02
3.711360280968377390e-02
3.720588047309313084e-02
3.729813813284497959e-02
3.739037922437304928e-02
3.748259687606475543e-02
3.757479452409895337e-02
3.766697216847564311e-02
3.775913324164802132e-02
3.785127087796456846e-02
3.794338851062360740e-02
3.803548613962513814e-02
3.812756376496916066e-02
3.821962481538321299e-02
3.831166243266709293e-02
3.840368004629346466e-02
3.849567765626232818e-02
3.858765868832068902e-02
3.867961629022940995e-02
3.877155388848062267e-02
3.886347148307432720e-02
3.895537249677699654e-02
3.904725008331055847e-02
3.913910766618661219e-02
3.923094524540515771e-02
3.932276282096619502e-02
3.941456381191053848e-02
3.950634137941143320e-02
3.959809894325481971e-02
3.968983650344069802e-02
3.978155747602935000e-02
3.987325502815508571e-02
3.996493257662331322e-02
4.005659012143403253e-02
4.014823107566699301e-02
4.023984861241756972e-02
4.033144614551063822e-02
4.042302367494619852e-02
4.051458120072425062e-02
4.060612213219888522e-02
4.069763964991679472e-02
4.078913716397719602e-02
4.088061467438008911e-02
4.097207558749903222e-02
4.106351308984178272e-02
4.115493058852702501e-02
4.124632808355475910e-02
4.133770897831801072e-02
4.142906646528560222e-02
4.152040394859568551e-02
4.161172142824826059e-02
4.170301890424332747e-02
4.179429977624825321e-02
4.188555724418317749e-02
4.197679470846059357e-02
4.206801216908050145e-02
4.215921302272973570e-02
4.225039047528950098e-02
4.234154792419175806e-02
4.243268536943650693e-02
4.252380620473004968e-02
4.261490364191465596e-02
4.270598107544175404e-02
4.279703850531134390e-02
4.288807593152342557e-02
4.297909674405864244e-02
4.307009416221058151e-02
4.316107157670501238e-02
4.325202898754193503e-02
4.334296978172146042e-02
4.343388718449824049e-02
4.352478458361751235e-02
4.361566197907927600e-02
4.370652275490310990e-02
4.379736014230473096e-02
4.388817752604884381e-02
4.397897490613544846e-02
4.406975228256454491e-02
4.416051303563005292e-02
4.425125040399900678e-02
4.434196776871045242e-02
4.443266512976438987e-02
4.452334586447420639e-02
4.461400321746800124e-02
4.470464056680428788e-02
4.479525791248306632e-02
4.488585862883719135e-02
4.497643596645582720e-02
4.506699330041695484e-02
4.515753063072057427e-02
4.524804795736668550e-02
4.533854865096248465e-02
4.542902596954845329e-02
4.551948328447691372e-02
4.560992059574786595e-02
4.570034127098797361e-02
4.579073857419878324e-02
4.588111587375208467e-02
4.597147316964787789e-02
4.606181382653229406e-02
4.615213111436794469e-02
4.624242839854608711e-02
4.633270567906672133e-02
4.642296295592984734e-02
4.651320359005593763e-02
4.660342085885892105e-02
4.669361812400439626e-02
4.678379538549236327e-02
4.687395600126276207e-02
4.696409325469058649e-02
4.705421050446090270e-02
4.714430775057371070e-02
4.723438834798841801e-02
4.732444558604108342e-02
4.741448282043624063e-02
4.750450005117388963e-02
4.759449727825403043e-02
4.768447785291041185e-02
4.777443507193041006e-02
4.786437228729290005e-02
4.795428949899788185e-02
4.804419005529857178e-02
4.813406725894341098e-02
4.822392445893074198e-02
4.831376165526056476e-02
4.840358219320556321e-02
4.849337938147524341e-02
4.858315656608741540e-02
4.867291374704207918e-02
4.876265092433923476e-02
4.885237143952590733e-02
4.894206860876292031e-02
4.903174577434242509e-02
4.912140293626442167e-02
4.921104343309540274e-02
4.930066058695725673e-02
4.939025773716160250e-02
4.947983488370844007e-02
4.956939536218372966e-02
4.965893250067042464e-02
4.974844963549961141e-02
4.983794676667128998e-02
4.992742389418546034e-02
5.001688434990242405e-02
5.010632146935645181e-02
5.019573858515297138e-02
5.028513569729198274e-02
5.037451613465325495e-02
5.046387323873212372e-02
5.055321033915348428e-02
5.064252743591733663e-02
5.073182785492291735e-02
5.082110494362662712e-02
5.091036202867282867e-02
5.099959911006152202e-02
5.108881618779270717e-02
5.117801658403996201e-02
5.126719365371100456e-02
5.135635071972453891e-02
5.144548778208056505e-02
5.153460815997212841e-02
5.162370521426801195e-02
5.171278226490638730e-02
5.180183931188725444e-02
5.189087967142312630e-02
5.197989671034385084e-02
5.206889374560706718e-02
5.215787077721277532e-02
5.224682780516097524e-02
5.233576814193852123e-02
5.242468516182657856e-02
5.251358217805712769e-02
5.260245919063016862e-02
5.269131950905202311e-02
5.278015651356492144e-02
5.286897351442031157e-02
5.295777051161819349e-02
5.304655081168435649e-02
5.313530780082209581e-02
5.322404478630232694e-02
5.331276176812504985e-02
5.340145874629026457e-02
5.349013902359810169e-02
5.357879599370317381e-02
5.366743296015073772e-02
5.375604992294079343e-02
5.384465018189293906e-02
5.393322713662285217e-02
5.402178408769525708e-02
5.411032103511015379e-02
5.419884127570660792e-02
5.428733821506136203e-02
5.437581515075860794e-02
5.446427208279834564e-02
5.455270901118057514e-02
5.464112922901870339e-02
5.472952614934079030e-02
5.481790306600536899e-02
5.490625997901243949e-02
5.499460017849487625e-02
5.508291708344180415e-02
5.517121398473122384e-02
5.525949088236313533e-02
5.534775106348988061e-02
5.543598795306164950e-02
5.552420483897591019e-02
5.561240172123266268e-02
5.570057859983190696e-02
5.578873875820032635e-02
5.587687562873942804e-02
5.596499249562102152e-02
5.605308935884510679e-02
5.614116949885783470e-02
5.622922635402177738e-02
5.631726320552821186e-02
5.640528005337713813e-02
5.649328017503417454e-02
5.658125701482295822e-02
5.666921385095423369e-02
5.675715068342800096e-02
5.684506751224426002e-02
5.693296761114297055e-02
5.702084443189908702e-02
5.710870124899769529e-02
5.719653806243879535e-02
5.728435814298181439e-02
5.737215494836277185e-02
5.745993175008622111e-02
5.754768854815216217e-02
5.763542861033948972e-02
5.772314540034528818e-02
5.781084218669357844e-02
5.789851896938436049e-02
5.798617574841763433e-02
5.807381578784663601e-02
5.816143255881976726e-02
5.824902932613539031e-02
5.833660608979350515e-02
5.842416611086681533e-02
5.851170286646478758e-02
5.859921961840525162e-02
5.868671636668820746e-02
5.877419311131365509e-02
5.886164985228159452e-02
5.894908658959202574e-02
5.903650983495850602e-02
5.912390656346366846e-02
5.921128328831132270e-02
5.929864000950146874e-02
5.938597672703410657e-02
5.947329344090923620e-02
5.956059015112685762e-02
5.964786685768697083e-02
5.973513006038100315e-02
5.982236675813584759e-02
5.990958345223318382e-02
5.999678014267301185e-02
6.008395682945533167e-02
6.017111351258014329e-02
6.025825019204744670e-02
6.034536686785724191e-02
6.043246354000952891e-02
6.051954669488335270e-02
6.060660335823037093e-02
6.069364001791988095e-02
6.078065667395188276e-02
6.086765332632637637e-02
6.095462997504336178e-02
6.104158662010283898e-02
6.112852326150480797e-02
6.121543989924926876e-02
6.130234300630288402e-02
6.138921963524207603e-02
6.147607626052375984e-02
6.156291288214793544e-02
6.164972950011460284e-02
6.173652611442376203e-02
6.182330272507541302e-02
6.191005933206955580e-02
6.199680239645072310e-02
6.208351899463959711e-02
6.217021558917096291e-02
6.225689218004482051e-02
6.234354876726116990e-02
6.243018535082001108e-02
6.251680193072134406e-02
6.260339850696516883e-02
6.268997507955148540e-02
6.277653809611244418e-02
6.286307465989349197e-02
6.294959122001703156e-02
6.303608777648306294e-02
6.312256432929158612e-02
6.320902087844260109e-02
6.329545742393610785e-02
6.338187396577210642e-02
6.346827050395059677e-02
6.355465347269134702e-02
6.364101000206456860e-02
6.372734652778028197e-02
6.381366304983848714e-02
6.389995956823918410e-02
6.398623608298237286e-02
6.407249259406805342e-02
6.415872910149622577e-02
6.424495202756452805e-02
6.433114852618743162e-02
6.441732502115282699e-02
6.450348151246071415e-02
6.458961800011109311e-02
6.467573448410396386e-02
6.476183096443932641e-02
6.484790744111718075e-02
6.493396391413752688e-02
6.502000679238562064e-02
6.510602325660069800e-02
6.519201971715826716e-02
6.527799617405832810e-02
6.536395262730088085e-02
6.544988907688592539e-02
6.553580552281346172e-02
6.562170196508348985e-02
6.570757840369600977e-02
6.579344123412389500e-02
6.587927766393114615e-02
6.596509409008088909e-02
6.605089051257312383e-02
6.613666693140785036e-02
6.622242334658506868e-02
6.630815975810477880e-02
6.639387616596698072e-02
6.647957895372241799e-02
6.656525535277935113e-02
6.665091174817877606e-02
6.673654813992069279e-02
6.682216452800510131e-02
6.690776091243200163e-02
6.699333729320139375e-02
6.707889367031327765e-02
6.716443004376765336e-02
6.724995278370288210e-02
6.733544914835198902e-02
6.742092550934358774e-02
6.750638186667767826e-02
6.759181822035426057e-02
6.767723457037333468e-02
6.776263091673490058e-02
6.784800725943895827e-02
6.793336359848550776e-02
6.801870629060052797e-02
6.810402262084180869e-02
6.818931894742558120e-02
6.827459527035184550e-02
6.835985158962060160e-02
6.844508790523184949e-02
6.853030421718558918e-02
6.861550052548182066e-02
6.870068317492439292e-02
6.878583947441535562e-02
6.887097577024881012e-02
6.895609206242475642e-02
6.904118835094319451e-02
6.912626463580412439e-02
6.921132091700754607e-02
6.929635719455345955e-02
6.938137346844186482e-02
6.946637607006422854e-02
6.955135233514736504e-02
6.963630859657299332e-02
6.972124485434111341e-02
6.980616110845172528e-02
6.989105735890482896e-02
6.997593360570042442e-02
7.006078984883851168e-02
7.014562608831909074e-02
7.023044864212124594e-02
7.031524487279655622e-02
7.040002109981435829e-02
7.048477732317465216e-02
7.056951354287743783e-02
7.065422975892271529e-02
7.073892597131048454e-02
7.082360218004074559e-02
7.090825838511349843e-02
7.099290089109544510e-02
7.107751708736292917e-02
7.116211327997290503e-02
7.124668946892537269e-02
7.133124565422033214e-02
7.141578183585778339e-02
7.150029801383772643e-02
7.158479418816016127e-02
7.166927665146965998e-02
7.175373281698682604e-02
7.183816897884648389e-02
7.192258513704863354e-02
7.200698129159327499e-02
7.209135744248040822e-02
7.217571358971003326e-02
7.226004973328215009e-02
7.234436587319675871e-02
7.242866828868604889e-02
7.251294441979538874e-02
7.259720054724722038e-02
7.268143667104154382e-02
7.276565279117835905e-02
7.284984890765766608e-02
7.293402502047946490e-02
7.301818112964375551e-02
7.310231723515053792e-02
7.318643960281961958e-02
7.327053569952113321e-02
7.335461179256513864e-02
7.343866788195163586e-02
7.352270396768062488e-02
7.360672004975210569e-02
7.369071612816607830e-02
7.377469220292254271e-02
7.385865452791917640e-02
7.394259059387037203e-02
7.402650665616405945e-02
7.411040271480023867e-02
7.419427876977890968e-02
7.427813482110007248e-02
7.436197086876372708e-02
7.444578691276987348e-02
7.452958295311851167e-02
7.461336523029493684e-02
7.469712126183830625e-02
7.478085728972416746e-02
7.486457331395252046e-02
7.494826933452336526e-02
7.503194535143670185e-02
7.511560136469253024e-02
7.519923737429085042e-02
7.528285338023166240e-02
7.536645560958787904e-02
7.545003160672342224e-02
7.553358760020145724e-02
7.561712359002198403e-02
7.570063957618500261e-02
7.578413555869051299e-02
7.586761153753851517e-02
7.595106751272900913e-02
7.603450969941277782e-02
7.611792566579800301e-02
7.620132162852572000e-02
7.628469758759592878e-02
7.636805354300862936e-02
7.645138949476382173e-02
7.653470544286150590e-02
7.661800138730168186e-02
7.670127732808434962e-02
7.678453946694790977e-02
7.686777539892530875e-02
7.695099132724519952e-02
7.703418725190758209e-02
7.711736317291245646e-02
7.720051909025982262e-02
7.728365500394968057e-02
7.736677091398203032e-02
7.744986682035687187e-02
7.753294891140022349e-02
7.761600480896979626e-02
7.769904070288186082e-02
7.778205659313641718e-02
7.786505247973346533e-02
7.794802836267300528e-02
7.803098424195503702e-02
7.811392011757956055e-02
7.819684216595046422e-02
7.827973803276971898e-02
7.836261389593146554e-02
7.844546975543570388e-02
7.852830561128243403e-02
7.861112146347165597e-02
7.869391731200336970e-02
7.877669315687757523e-02
7.885944899809427255e-02
7.894219099864496769e-02
7.902490683105639624e-02
7.910760265981031658e-02
7.919027848490672872e-02
7.927293430634563265e-02
7.935557012412702838e-02
7.943818593825091590e-02
7.952078174871729521e-02
7.960335755552616632e-02
7.968591950825665293e-02
7.976845530626025527e-02
7.985097110060634940e-02
7.993346689129493532e-02
8.001594267832601304e-02
8.009839846169958255e-02
8.018083424141564386e-02
8.026325001747419696e-02
8.034565192753223561e-02
8.042802769478551994e-02
8.051038345838129606e-02
8.059271921831956398e-02
8.067503497460032369e-02
8.075733072722357520e-02
8.083960647618931850e-02
8.092186222149755359e-02
8.100409796314828048e-02
8.108631982538611060e-02
8.116851555823156872e-02
8.125069128741951863e-02
8.133284701294996033e-02
8.141498273482289383e-02
8.149709845303831912e-02
8.157919416759623621e-02
8.166126987849664509e-02
8.174332558573954577e-02
8.182536740015716736e-02
8.190738309859479926e-02
8.198937879337492296e-02
8.207135448449753845e-02
8.215331017196264574e-02
8.223524585577024482e-02
8.231716153592033569e-02
8.239905721241291836e-02
8.248093898415809200e-02
8.256279465184540589e-02
8.264463031587521158e-02
8.272644597624750906e-02
8.280824163296229834e-02
8.289001728601957941e-02
8.297177293541935228e-02
8.305350858116161694e-02
8.313522422324637340e-02
8.321692594717133851e-02
8.329860158045082619e-02
8.338025721007280566e-02
8.346189283603727693e-02
8.354350845834424000e-02
8.362510407699369486e-02
8.370667969198564151e-02
8.378823530332007996e-02
8.386977091099701020e-02
8.395129258710176678e-02
8.403278818597342825e-02
8.411426378118758151e-02
8.419571937274422657e-02
8.427715496064336342e-02
8.435857054488499207e-02
8.443996612546911251e-02
8.452134170239572475e-02
8.460270333582803337e-02
8.468403890394937683e-02
8.476535446841321209e-02
8.484665002921953914e-02
8.492792558636835798e-02
8.500918113985966862e-02
8.509041668969347105e-02
8.517163223586976528e-02
8.525282777838855131e-02
8.533400936400065140e-02
8.541516489771416865e-02
8.549630042777017769e-02
8.557741595416867852e-02
8.565851147690967116e-02
8.573958699599315558e-02
8.582064251141913180e-02
8.590167802318759982e-02
8.598269353129855963e-02
8.606369506909045120e-02
8.614467056839614223e-02
8.622562606404432506e-02
8.630656155603499968e-02
8.638747704436816610e-02
8.646837252904382431e-02
8.654924801006197432e-02
8.663010348742261613e-02
8.671094498254205973e-02
8.679176045109743276e-02
8.687255591599529758e-02
8.695333137723565420e-02
8.703408683481850261e-02
8.711482228874384282e-02
8.719553773901167482e-02
8.727623318562199861e-02
8.735690862857481420e-02
8.743757007587404928e-02
8.751820551002159609e-02
8.759882094051163470e-02
8.767941636734416511e-02
8.775999179051918730e-02
8.784054721003670130e-02
8.792108262589670709e-02
8.800159803809920467e-02
8.808209344664419405e-02
8.816257484612322060e-02
8.824303024586294120e-02
8.832346564194515359e-02
8.840388103436985778e-02
8.848427642313705377e-02
8.856465180824674155e-02
8.864500718969892112e-02
8.872534256749359249e-02
8.880566392430017109e-02
8.888595929328957368e-02
8.896623465862146807e-02
8.904649002029585425e-02
8.912672537831273223e-02
8.920694073267210200e-02
8.928713608337396357e-02
8.936731143041831693e-02
8.944746677380516209e-02
8.952760808279153215e-02
8.960772341737310853e-02
8.968781874829717671e-02
8.976789407556373668e-02
8.984794939917278844e-02
8.992798471912433200e-02
9.000800003541836736e-02
9.008799534805489451e-02
9.016797065703391345e-02
9.024793191820007499e-02
9.032786721837382515e-02
9.040778251489006712e-02
9.048767780774880087e-02
9.056755309695002643e-02
9.064740838249374377e-02
9.072724366437995291e-02
9.080705894260865385e-02
9.088686016110236743e-02
9.096663543052579959e-02
9.104639069629172354e-02
9.112612595840013929e-02
9.120584121685104684e-02
9.128553647164444618e-02
9.136521172278033731e-02
9.144486697025872024e-02
9.152450221407959496e-02
9.160412338475310001e-02
9.168371861976870596e-02
9.176329385112680370e-02
9.184284907882739324e-02
9.192238430287047457e-02
9.200189952325604770e-02
9.208139473998411262e-02
9.216086995305466933e-02
9.224032516246771785e-02
9.231976628532101437e-02
9.239918148592879410e-02
9.247857668287906563e-02
9.255795187617182895e-02
9.263730706580708407e-02
9.271664225178483099e-02
9.279595743410506969e-02
9.287525261276780020e-02
9.295452778777302250e-02
9.303378886280611049e-02
9.311302402900606401e-02
9.319223919154850933e-02
9.327143435043344644e-02
9.335060950566087534e-02
9.342976465723079604e-02
9.350889980514320854e-02
9.358801494939811283e-02
9.366711598175875286e-02
9.374619111720838838e-02
9.382524624900051569e-02
9.390428137713513479e-02
9.398329650161224569e-02
9.406229162243184838e-02
9.414126673959394287e-02
9.422022185309852915e-02
9.429915696294560723e-02
9.437807794748603873e-02
9.445697304852784804e-02
9.453584814591214913e-02
9.461470323963894202e-02
9.469353832970822671e-02
9.477235341612000319e-02
9.485114849887427146e-02
9.492992357797103153e-02
9.500867865341028340e-02
9.508741959013050637e-02
9.516613465676448946e-02
9.524482971974096435e-02
9.532350477905993102e-02
9.540215983472138950e-02
9.548079488672533977e-02
9.555940993507178183e-02
9.563800497976071568e-02
9.571658587380849070e-02
9.579514090969215578e-02
9.587367594191831266e-02
9.595219097048696133e-02
9.603068599539810180e-02
9.610916101665173406e-02
9.618761603424785811e-02
9.626605104818647396e-02
9.634446605846758160e-02
9.642286690469514809e-02
9.650124190617098696e-02
9.657959690398931762e-02
9.665793189815014008e-02
9.673624688865345433e-02
9.681454187549926038e-02
9.689281685868755822e-02
9.697107183821834786e-02
9.704930681409162929e-02
9.712752761249898725e-02
9.720572257956699991e-02
9.728389754297750436e-02
9.736205250273050060e-02
9.744018745882598864e-02
9.751830241126396848e-02
9.759639736004444011e-02
9.767447230516740353e-02
9.775253306090231353e-02
9.783056799722000818e-02
9.790858292988019462e-02
9.798657785888287286e-02
9.806455278422804289e-02
9.814250770591570472e-02
9.822044262394585834e-02
9.829835753831850376e-02
9.837625244903364097e-02
9.845413315694834244e-02
9.853198805885821088e-02
9.860982295711057111e-02
9.868763785170542313e-02
9.876543274264276695e-02
9.884320762992260256e-02
9.892096251354492997e-02
9.899869739350974918e-02
9.907641226981706017e-02
9.915411292991155312e-02
9.923178779741359534e-02
9.930944266125812936e-02
9.938707752144515517e-02
9.946469237797467278e-02
9.954228723084668218e-02
9.961986208006118337e-02
9.969741692561817636e-02
9.977495754304022135e-02
9.985247237979194557e-02
9.992996721288616158e-02
1.000074420423228694e-01
1.000848968681020690e-01
1.001623316902237604e-01
1.002397465086879436e-01
1.003171413234946185e-01
1.003945161346437853e-01
1.004718767042456218e-01
1.005492115065895198e-01
1.006265263052759096e-01
1.007038211003047912e-01
1.007810958916761646e-01
1.008583506793900297e-01
1.009355854634463867e-01
1.010128002438452355e-01
1.010899950205865760e-01
1.011671755423682040e-01
1.012443303103042758e-01
1.013214650745828393e-01
1.013985798352038947e-01
1.014756745921674419e-01
1.015527493454734809e-01
1.016298040951220116e-01
1.017068388411130342e-01
1.017838593202222142e-01
1.018608540574079679e-01
1.019378287909362135e-01
1.020147835208069509e-01
1.020917182470201801e-01
1.021686329695759010e-01
1.022455276884741138e-01
1.023224024037148183e-01
1.023992571152980147e-01
1.024760975465869861e-01
1.025529122493649137e-01
1.026297069484853330e-01
1.027064816439482442e-01
1.027832363357536472e-01
1.028599710239015419e-01
1.029366857083919284e-01
1.030133803892248068e-01
1.030900550664001769e-01
1.031667154498689398e-01
1.032433501182390412e-01
1.033199647829516343e-01
1.033965594440067193e-01
1.034731341014042960e-01
1.035496887551443645e-01
1.036262234052269249e-01
1.037027380516519770e-01
1.037792383924482920e-01
1.038557130300680753e-01
1.039321676640303505e-01
1.040086022943351174e-01
1.040850169209823761e-01
1.041614115439721266e-01
1.042377861633043690e-01
1.043141407789791031e-01
1.043904753909963290e-01
1.044667956839724354e-01
1.045430902871843926e-01
1.046193648867388415e-01
1.046956194826357822e-01
1.047718540748752147e-01
1.048480686634571390e-01
1.049242632483815552e-01
1.050004378296484631e-01
1.050765924072578628e-01
1.051527326524137607e-01
1.052288472212178916e-01
1.053049417863645143e-01
1.053810163478536288e-01
1.054570709056852351e-01
1.055331054598593332e-01
1.056091200103759231e-01
1.056851145572350048e-01
1.057610947597184547e-01
1.058370492977722677e-01
1.059129838321685724e-01
1.059888983629073689e-01
1.060647928899886572e-01
1.061406674134124373e-01
1.062165219331787092e-01
1.062923564492874728e-01
1.063681709617387283e-01
1.064439711164019697e-01
1.065197456200479564e-01
1.065955001200364349e-01
1.066712346163674052e-01
1.067469491090408673e-01
1.068226435980568212e-01
1.068983180834152669e-01
1.069739725651162043e-01
1.070496070431596336e-01
1.071252271500026665e-01
1.072008216192408270e-01
1.072763960848214793e-01
1.073519505467446233e-01
1.074274850050102592e-01
1.075029994596183869e-01
1.075784939105690063e-01
1.076539683578621176e-01
1.077294284220327025e-01
1.078048628605205450e-01
1.078802772953508793e-01
1.079556717265237054e-01
1.080310461540390232e-01
1.081064005778968329e-01
1.081817349980971343e-01
1.082570494146399276e-01
1.083323438275252126e-01
1.084076238438755890e-01
1.084828782479556053e-01
1.085581126483781134e-01
1.086333270451431132e-01
1.087085214382506049e-01
1.087836958277005883e-01
1.088588502134930636e-01
1.089339845956280306e-01
1.090090989741054894e-01
1.090841989426356573e-01
1.091592733123078474e-01
1.092343276783225292e-01
1.093093620406797029e-01
1.093843763993793683e-01
1.094593763406803699e-01
1.095343451058061746e-01
1.096093050368116550e-01
1.096842337976029480e-01
1.097591537183129073e-01
1.098340424747696886e-01
1.099089223851841268e-01
1.099837711373063964e-01
1.100586110374253135e-01
1.101334309309061066e-01
1.102082196750364673e-01
1.102829995582217393e-01
1.103577482980175883e-01
1.104324881709073392e-01
1.105071969063686765e-01
1.105818967689629062e-01
1.106565766249190119e-01
1.107312253523884404e-01
1.108058651980490250e-01
1.108804739211839419e-01
1.109550737565490053e-01
1.110296424753494104e-01
1.111042023004189527e-01
1.111787310148848462e-01
1.112532508296588674e-01
1.113277506377947645e-01
1.114022193442687492e-01
1.114766791421091252e-01
1.115511078442485982e-01
1.116255276317934531e-01
1.116999163295984143e-01
1.117742961068477481e-01
1.118486448003181977e-01
1.119229845672720103e-01
1.119973043275876989e-01
1.120715930130662397e-01
1.121458727630864072e-01
1.122201214442304362e-01
1.122943611839550826e-01
1.123685698607646000e-01
1.124427695901937252e-01
1.125169382626687309e-01
1.125910979818023350e-01
1.126652376942978151e-01
1.127393463587809119e-01
1.128134460609808709e-01
1.128875147211294561e-01
1.129615744130338939e-01
1.130356030688479674e-01
1.131096227504568841e-01
1.131836114019364459e-01
1.132575910732498414e-01
1.133315507379251130e-01
1.134054793814127660e-01
1.134793990357925164e-01
1.135532876749456577e-01
1.136271673190298870e-01
1.137010159538485166e-01
1.137748555876372247e-01
1.138486642181213426e-01
1.139224638416145297e-01
1.139962434584695927e-01
1.140699920809618018e-01
1.141437316875213437e-01
1.142174403056790410e-01
1.142911399019430618e-01
1.143648085157662475e-01
1.144384681017347472e-01
1.145120967112234212e-01
1.145857162868963997e-01
1.146593158559312542e-01
1.147328844574280193e-01
1.148064440161673527e-01
1.148799726133296062e-01
1.149534921617734184e-01
1.150269807546011602e-01
1.151004602927494513e-01
1.151739198242596185e-01
1.152473484090954514e-01
1.153207679303100974e-01
1.153941565108114187e-01
1.154675360217305435e-01
1.155408845978973531e-01
1.156142240985209568e-01
1.156875326703532547e-01
1.157608321606813373e-01
1.158341116443712959e-01
1.159073602082116849e-01
1.159805996816061224e-01
1.160538082411119998e-01
1.161270077042109161e-01
1.162001762593822818e-01
1.162733357121856770e-01
1.163464642630225310e-01
1.164195837055304050e-01
1.164926831414001551e-01
1.165657516842451003e-01
1.166388111098193292e-01
1.167118396483297627e-01
1.167848590636084705e-01
1.168578475977843922e-01
1.169308270027675789e-01
1.170037755326089890e-01
1.170767149272966545e-01
1.171496343153461961e-01
1.172225228371956973e-01
1.172954022149497177e-01
1.173682507324647073e-01
1.174410900999232066e-01
1.175138986131036845e-01
1.175866979702666626e-01
1.176594664791126288e-01
1.177322258259800858e-01
1.178049651662094188e-01
1.178776736670634762e-01
1.179503729969972881e-01
1.180230414935168337e-01
1.180957008131551245e-01
1.181683293053401584e-01
1.182409486146829281e-01
1.183135371025334504e-01
1.183861164015806988e-01
1.184586756939898233e-01
1.185312041738484368e-01
1.186037234559620401e-01
1.186762119314861419e-01
1.187486912033042241e-01
1.188211396744938142e-01
1.188935789360163753e-01
1.189659981909008124e-01
1.190383866540984936e-01
1.191107658986874096e-01
1.191831143575505791e-01
1.192554535918439740e-01
1.193277620463726318e-01
1.194000612703705055e-01
1.194723297205646517e-01
1.195445889342670043e-01
1.196168281413312329e-01
1.196890365835334702e-01
1.197612357803021776e-01
1.198334042181699033e-01
1.199055634046430896e-01
1.199776918381763036e-01
1.200498110143539687e-01
1.201218994435526710e-01
1.201939786094348150e-01
1.202660377686788351e-01
1.203380661898856285e-01
1.204100853388341275e-01
1.204820737557064092e-01
1.205540528943593870e-01
1.206260013068971571e-01
1.206979404352546137e-01
1.207698488434578721e-01
1.208417479615198076e-01
1.209136270729436191e-01
1.209854754731549686e-01
1.210573145742832590e-01
1.211291229701600969e-01
1.212009220609928661e-01
1.212726904525351923e-01
1.213444495330724404e-01
1.214161779202802549e-01
1.214878969905219819e-01
1.215595960541255849e-01
1.216312644333414905e-01
1.217029234866495724e-01
1.217745518615309663e-01
1.218461709045435271e-01
1.219177592750904093e-01
1.219893383078074489e-01
1.220608866740198195e-01
1.221324256964413379e-01
1.222039447122247324e-01
1.222754330704451942e-01
1.223469120759330675e-01
1.224183604298190176e-01
1.224897994250113697e-01
1.225612077745628081e-01
1.226326067594596392e-01
1.227039857377183463e-01
1.227753340792778758e-01
1.228466730472410617e-01
1.229179813844660796e-01
1.229892803421337444e-01
1.230605486750242505e-01
1.231318076223963942e-01
1.232030359509523887e-01
1.232742548880290112e-01
1.233454538184675098e-01
1.234166221390315954e-01
1.234877810591745728e-01
1.235589093754041468e-01
1.236300282852516030e-01
1.237011165971466653e-01
1.237721954966986004e-01
1.238432438042591510e-01
1.239142826935155650e-01
1.239853015761338551e-01
1.240562898757024968e-01
1.241272687480252657e-01
1.241982170432593957e-01
1.242691559052866435e-01
1.243400641961862618e-01
1.244109630479179884e-01
1.244818313344830951e-01
1.245526901759193006e-01
1.246235290107173821e-01
1.246943372892905799e-01
1.247651361137931403e-01
1.248359043880318264e-01
1.249066632022388657e-01
1.249773914721430401e-01
1.250481102760545582e-01
1.251187985416242210e-01
1.251894773352402179e-01
1.252601361222180909e-01
1.253307643797958448e-01
1.254013831564781967e-01
1.254719714097214389e-01
1.255425501761082696e-01
1.256130984250170002e-01
1.256836371811083097e-01
1.257541454256825286e-01
1.258246441714783170e-01
1.258951229106359815e-01
1.259655711472182915e-01
1.260360098760804348e-01
1.261064181083282332e-01
1.261768168268948553e-01
1.262471850548081420e-01
1.263175437630792430e-01
1.263878824647122201e-01
1.264581906846335979e-01
1.265284893759710538e-01
1.265987575915579200e-01
1.266690162725998547e-01
1.267392444838522092e-01
1.268094631545986228e-01
1.268796513615164656e-01
1.269498300219673581e-01
1.270199886757801266e-01
1.270901168747060606e-01
1.271602355182233079e-01
1.272303237128147302e-01
1.273004023460364564e-01
1.273704505362933670e-01
1.274404891592195721e-01
1.275104973451419710e-01
1.275804959577726549e-01
1.276504745637652150e-01
1.277204227416957050e-01
1.277903613373927438e-01
1.278602695109887222e-01
1.279301680963902399e-01
1.280000362656517066e-01
1.280698948407577031e-01
1.281397230056846581e-01
1.282095415704951336e-01
1.282793401286674850e-01
1.283491082856025312e-01
1.284188668334793615e-01
1.284885949860798959e-01
1.285583135236612051e-01
1.286280016719272279e-01
1.286976801992130159e-01
1.287673283431445270e-01
1.288369668601347939e-01
1.289065853704869369e-01
1.289761735064265391e-01
1.290457520064831609e-01
1.291153001380882515e-01
1.291848386278493521e-01
1.292543467551199310e-01
1.293238452345855105e-01
1.293933133575215777e-01
1.294627718266916361e-01
1.295322102892235705e-01
1.296016184041677288e-01
1.296710168564041421e-01
1.297403849670137888e-01
1.298097434089546809e-01
1.298790715152298159e-01
1.299483899468751869e-01
1.300176780488158101e-01
1.300869564701656600e-01
1.301562148848773859e-01
1.302254429788261003e-01
1.302946613832423051e-01
1.303638494728565078e-01
1.304330278669771914e-01
1.305021759522568825e-01
1.305713143360820450e-01
1.306404327132690835e-01
1.307095207905568657e-01
1.307785991574483830e-01
1.308476472304016536e-01
1.309166855869976498e-01
1.309856936556164086e-01
1.310546920019168837e-01
1.311236600662011309e-01
1.311926184022060848e-01
1.312615567315729148e-01
1.313304647878652531e-01
1.313993631069365620e-01
1.314682311588943886e-01
1.315370894676701763e-01
1.316059175152934912e-01
1.316747358137737578e-01
1.317435238570625611e-01
1.318123021452473065e-01
1.318810604267939279e-01
1.319497884620908223e-01
1.320185067333419227e-01
1.320871947643043054e-01
1.321558730252598846e-01
1.322245210518877556e-01
1.322931593025478136e-01
1.323617673248411730e-01
1.324303655652057099e-01
1.324989437989321228e-01
1.325674918132335733e-01
1.326360300366644651e-01
1.327045380466314040e-01
1.327730362597667746e-01
1.328415042653992018e-01
1.329099624682390512e-01
1.329783904695369667e-01
1.330468086620812951e-01
1.331152068479874995e-01
1.331835748412935061e-01
1.332519330169041893e-01
1.333202610058756843e-01
1.333885791711908464e-01
1.334568671558278297e-01
1.335251453108474706e-01
1.335933932911499422e-01
1.336616314358740620e-01
1.337298495739600579e-01
1.337980375462706206e-01
1.338662156740610953e-01
1.339343636420371464e-01
1.340025017595321000e-01
1.340706097231736393e-01
1.341387078303730718e-01
1.342067859309343802e-01
1.342748338865840108e-01
1.343428719768497981e-01
1.344108799281649169e-01
1.344788780081351831e-01
1.345468459551157903e-01
1.346148040247905353e-01
1.346827319674366308e-01
1.347506500268158547e-01
1.348185480795569546e-01
1.348864160142111412e-01
1.349542740566567200e-01
1.350221019869763950e-01
1.350899200191264526e-01
1.351577079451116159e-01
1.352254859669661524e-01
1.352932338886168040e-01
1.353609719001758194e-01
1.354286899050967108e-01
1.354963778187554535e-01
1.355640558133808238e-01
1.356317037227050548e-01
1.356993417070349039e-01
1.357669496120246233e-01
1.358345475860589513e-01
1.359021154867141590e-01
1.359696734504529658e-01
1.360372114075536487e-01
1.361047193002169475e-01
1.361722172470221093e-01
1.362396851353508964e-01
1.363071430718605370e-01
1.363745709558548125e-01
1.364419888820689319e-01
1.365093767617286957e-01
1.365767546776472940e-01
1.366441125869277684e-01
1.367114404585956233e-01
1.367787583575805765e-01
1.368460462249139198e-01
1.369133241136033519e-01
1.369805719766021834e-01
1.370478098549960944e-01
1.371150177136604142e-01
1.371822155817588040e-01
1.372493934432190699e-01
1.373165412938914809e-01
1.373836791450562256e-01
1.374507869913941249e-01
1.375178848322633485e-01
1.375849526742667361e-01
1.376520105048404385e-01
1.377190483287760170e-01
1.377860561627874958e-01
1.378530539764275531e-01
1.379200218061045202e-01
1.379869796094490564e-01
1.380539074347915118e-01
1.381208252278405268e-01
1.381877130488484706e-01
1.382545908316019645e-01
1.383214486077173344e-01
1.383882764207333693e-01
1.384550941865532181e-01
1.385218819952347413e-01
1.385886597507590690e-01
1.386554075551060805e-01
1.387221453003348870e-01
1.387888531003473869e-01
1.388555508352806722e-01
1.389222285635758336e-01
1.389888763555964246e-01
1.390555140735960649e-01
1.391221218612821442e-01
1.391887195689862633e-01
1.392552873523378310e-01
1.393218450497464289e-01
1.393883728287634849e-01
1.394548905158765617e-01
1.395213881963515146e-01
1.395878559673766617e-01
1.396543136375560934e-01
1.397207414042467288e-01
1.397871590641306394e-01
1.398535468264867632e-01
1.399199244760751526e-01
1.399862722340967647e-01
1.400526098733896330e-01
1.401189275060443773e-01
1.401852152560740805e-01
1.402514928784333037e-01
1.403177406241284952e-01
1.403839782361921973e-01
1.404501859775528771e-01
1.405163835793210581e-01
1.405825513163472262e-01
1.406487089078198860e-01
1.407148464926544218e-01
1.407809542216886811e-01
1.408470517962276958e-01
1.409131195209274434e-01
1.409791770851709369e-01
1.410452048055361729e-01
1.411112223594841453e-01
1.411772199067939937e-01
1.412431876191673208e-01
1.413091451561816481e-01
1.413750728642204635e-01
1.414409903909392696e-01
1.415068780946435734e-01
1.415727556110668584e-01
1.416386033104366504e-01
1.417044408165644143e-01
1.417702583160540541e-01
1.418360460074319374e-01
1.419018234966260561e-01
1.419675711836694276e-01
1.420333086625680252e-01
1.420990163452768851e-01
1.421647138138799615e-01
1.422303814922543097e-01
1.422960389505618650e-01
1.423616764022312964e-01
1.424272840726137357e-01
1.424928815139876459e-01
1.425584491800355735e-01
1.426240066111139626e-01
1.426895342728273786e-01
1.427550516936102465e-01
1.428205393509891508e-01
1.428860167614764975e-01
1.429514741653257204e-01
1.430169018147127158e-01
1.430823192082664175e-01
1.431477068533189012e-01
1.432130842365770818e-01
1.432784318772950538e-01
1.433437692502577132e-01
1.434090768866411736e-01
1.434743742493083118e-01
1.435396516053373261e-01
1.436048992337288777e-01
1.436701365794623708e-01
1.437353442035194107e-01
1.438005415389573827e-01
1.438657091586799108e-01
1.439308664838223617e-01
1.439959940992103782e-01
1.440611114140573079e-01
1.441262087222661137e-01
1.441912763296622213e-01
1.442563336275755059e-01
1.443213612306371019e-01
1.443863785182548654e-01
1.444513661169819496e-01
1.445163433943041920e-01
1.445813006649883103e-01
1.446462282557234857e-01
1.447111455161120830e-01
1.447760331025127467e-01
1.448409103526058228e-01
1.449057579346719749e-01
1.449705951744695298e-01
1.450354027522011702e-01
1.451001999817032040e-01
1.451649772045671138e-01
1.452297247743068453e-01
1.452944619868752341e-01
1.453591695522804539e-01
1.454238667545533215e-01
1.454885343156240296e-01
1.455531915076013760e-01
1.456178190643375725e-01
1.456824362460193978e-01
1.457470334210630991e-01
1.458116009698073867e-01
1.458761581345555669e-01
1.459406856789653428e-01
1.460052028334180019e-01
1.460696903734932661e-01
1.461341675176504040e-01
1.461986150533911566e-01
1.462630521872527734e-01
1.463274693144762661e-01
1.463918568422251099e-01
1.464562339591530815e-01
1.465205814825674135e-01
1.465849185891998641e-01
1.466492261082796844e-01
1.467135232046166138e-01
1.467777907193619225e-01
1.468420478054033307e-01
1.469062848848066150e-01
1.469704923915600148e-01
1.470346894606677779e-01
1.470988569630866660e-01
1.471630140218989080e-01
1.472271415199832845e-01
1.472912585685000053e-01
1.473553460622498701e-01
1.474194231004710698e-01
1.474834801320541455e-01
1.475475076178121014e-01
1.476115246390996560e-01
1.476755121205231003e-01
1.477394891315151337e-01
1.478034366086040663e-01
1.478673736093005786e-01
1.479312810820549995e-01
1.479951780724559907e-01
1.480590550562188579e-01
1.481229025209813699e-01
1.481867394944487160e-01
1.482505469548767163e-01
1.483143439180485412e-01
1.483781113741420299e-01
1.484418683270183337e-01
1.485056052732565135e-01
1.485693127213580933e-01
1.486330096573007520e-01
1.486966771010678201e-01
1.487603340267149576e-01
1.488239614661475141e-01
1.488875783814991305e-01
1.489511658165971753e-01
1.490147427216532705e-01
1.490782996200712418e-01
1.491418270471773777e-01
1.492053439352998279e-01
1.492688313580714521e-01
1.493323082358983811e-01
1.493957556543354936e-01
1.494591925218669015e-01
1.495225999359695024e-01
1.495859967932053891e-01
1.496493736438031519e-01
1.497127210499138439e-01
1.497760578902160855e-01
1.498393652919922658e-01
1.499026621219989863e-01
1.499659295194406550e-01
1.500291863391518543e-01
1.500924137322590113e-01
1.501556305416746895e-01
1.502188273444522437e-01
1.502819947295674918e-01
1.503451515220495249e-01
1.504082789028302614e-01
1.504713956850167733e-01
1.505344830614629981e-01
1.505975598333539889e-01
1.506606072054657020e-01
1.507236439670611716e-01
1.507866607220185173e-01
1.508496480861383215e-01
1.509126248308001461e-01
1.509755721905854386e-01
1.510385089249517421e-01
1.511014162804025229e-01
1.511643130044733052e-01
1.512271803555895744e-01
1.512900370693648355e-01
1.513528737765019727e-01
1.514156811196263330e-01
1.514784778164679491e-01
1.515412451552577977e-01
1.516040018418038926e-01
1.516667291762592296e-01
1.517294458525098033e-01
1.517921425221222531e-01
1.518548098485856812e-01
1.519174665079026099e-01
1.519800938300315263e-01
1.520427104790529338e-01
1.521052977968473385e-01
1.521678744355732249e-01
1.522304217490331180e-01
1.522929583774634832e-01
1.523554749992557245e-01
1.524179623047237087e-01
1.524804389162204288e-01
1.525428862173539013e-01
1.526053228185551003e-01
1.526677301153540611e-01
1.527301267062597390e-01
1.527924939987241881e-01
1.528548505793343448e-01
1.529171871533063776e-01
1.529794944377789179e-01
1.530417910014554295e-01
1.531040582815934581e-01
1.531663148349744485e-01
1.532285421107779655e-01
1.532907586538634348e-01
1.533529459253324401e-01
1.534151224581223882e-01
1.534772789842742124e-01
1.535394062477513089e-01
1.536015227636076119e-01
1.536636100227501966e-01
1.537256865283109786e-01
1.537877337831190516e-01
1.538497702783843124e-01
1.539117775288578738e-01
1.539737740138276134e-01
1.540357504921592291e-01
1.540976977346408816e-01
1.541596342026769761e-01
1.542215414408241170e-01
1.542834378985646904e-01
1.543453051323773195e-01
1.544071615798223718e-01
1.544689888093004893e-01
1.545308052464500204e-01
1.545926016769614275e-01
1.546543688984476361e-01
1.547161253186635221e-01
1.547778525358152191e-01
1.548395689457355839e-01
1.549012561585527692e-01
1.549629325581776129e-01
1.550245889511643327e-01
1.550862161559896091e-01
1.551478325386808077e-01
1.552094197391715724e-01
1.552709961115672499e-01
1.553325433077235029e-01
1.553940796698236593e-01
1.554555868616454006e-01
1.555170832134500358e-01
1.555785595586165471e-01
1.556400067424463796e-01
1.557014430773173697e-01
1.557628502568126905e-01
1.558242465813881594e-01
1.558856137565489686e-01
1.559469700708289164e-01
1.560082972416552138e-01
1.560696135456396405e-01
1.561309098429859432e-01
1.561921770058203318e-01
1.562534332928711134e-01
1.563146604513709903e-01
1.563758767281262507e-01
1.564370638822916160e-01
1.564982401487513552e-01
1.565593872985822088e-01
1.566205235547464270e-01
1.566816398042725211e-01
1.567427269461114658e-01
1.568038031853420389e-01
1.568648503228464719e-01
1.569258865517815238e-01
1.569868936849514451e-01
1.570478899035909759e-01
1.571088570324263856e-01
1.571698132407703952e-01
1.572307494424762808e-01
1.572916565633197816e-01
1.573525527547301461e-01
1.574134198712391353e-01
1.574742760523539786e-01
1.575351031645284561e-01
1.575959193353477783e-01
1.576567064431877441e-01
1.577174826037115452e-01
1.577782387575972223e-01
1.578389658574452792e-01
1.578996820010354352e-01
1.579603690965489804e-01
1.580210452298436152e-01
1.580816923210226488e-01
1.581423284440217625e-01
1.582029445603827522e-01
1.582635316435698769e-01
1.583241077496353455e-01
1.583846548284879585e-01
1.584451909242579060e-01
1.585056979987760073e-01
1.585661940842504336e-01
1.586266611544340233e-01
1.586871172296129284e-01
1.587475532981537096e-01
1.588079603603453904e-01
1.588683564185906505e-01
1.589287234764478196e-01
1.589890795243975585e-01
1.590494065779202160e-01
1.591097226155744337e-01
1.591700096647625795e-01
1.592302856921212761e-01
1.592905417128418488e-01
1.593507687540380857e-01
1.594109847644631373e-01
1.594711718013248625e-01
1.595313478014543929e-01
1.595914948339816064e-01
1.596516308238156157e-01
1.597117378520083175e-01
1.597718338315468056e-01
1.598319098044471698e-01
1.598919568246479628e-01
1.599519927872528058e-01
1.600119998031190871e-01
1.600719957554284090e-01
1.601319627669601786e-01
1.601919187089739793e-01
1.602518457161712373e-01
1.603117616478895169e-01
1.603716575729696725e-01
1.604315245721750216e-01
1.604913804869596561e-01
1.605512074818304935e-01
1.606110233863196068e-01
1.606708103768559326e-01
1.607305862710495248e-01
1.607903332572513388e-01
1.608500691411494099e-01
1.609097850184093570e-01
1.609694719966192622e-01
1.610291478635836881e-01
1.610887948374590817e-01
1.611484306941279865e-01
1.612080376636688683e-01
1.612676335100422520e-01
1.613272093497775117e-01
1.613867563113264847e-01
1.614462921407662233e-01
1.615057990979806846e-01
1.615652949171249020e-01
1.616247618700048516e-01
1.616842176788535479e-01
1.617436446273989858e-01
1.618030604259521610e-01
1.618624562178672122e-01
1.619218231584207413e-01
1.619811789400402713e-01
1.620405058762592887e-01
1.620998216475832976e-01
1.621591085794678033e-01
1.622183843404962911e-01
1.622776312680462851e-01
1.623368670187792517e-01
1.623960827628740944e-01
1.624552696824321796e-01
1.625144454162315011e-01
1.625735923314550746e-01
1.626327280549588750e-01
1.626918349658479368e-01
1.627509306790562160e-01
1.628099975856107662e-01
1.628690532885235243e-01
1.629280889847981584e-01
1.629870958833607997e-01
1.630460915693399127e-01
1.631050584635680423e-01
1.631640141392516341e-01
1.632229410291452520e-01
1.632818566945333227e-01
1.633407435800924290e-01
1.633996192351849785e-01
1.634584748836394041e-01
1.635173017612066015e-01
1.635761173993655060e-01
1.636349042725981917e-01
1.636936799004615750e-01
1.637524267693597491e-01
1.638111623869276112e-01
1.638698692514912736e-01
1.639285648587636146e-01
1.639872404593978317e-01
1.640458873159695852e-01
1.641045229063082811e-01
1.641631297585455229e-01
1.642217253385886977e-01
1.642802921864914278e-01
1.643388477562390815e-01
1.643973745998072999e-01
1.644558901592594324e-01
1.645143857120734410e-01
1.645728525476497506e-01
1.646313080901682380e-01
1.646897349214100359e-01
1.647481504536330021e-01
1.648065372805402884e-01
1.648649128024677335e-01
1.649232683177570546e-01
1.649815951366724320e-01
1.650399106416662320e-01
1.650981974562470977e-01
1.651564729509453766e-01
1.652147197611917306e-01
1.652729552455944884e-01
1.653311620515063307e-01
1.653893575256135673e-01
1.654475329930826799e-01
1.655056797910026134e-01
1.655638152481762049e-01
1.656219220417616267e-01
1.656800174886396970e-01
1.657380842778906072e-01
1.657961397144731563e-01
1.658541664993895548e-01
1.659121819256765828e-01
1.659701773453254869e-01
1.660281441222499765e-01
1.660860995316033595e-01
1.661440263041933374e-01
1.662019417032511992e-01
1.662598284715066654e-01
1.663177038602690061e-01
1.663755506241899607e-01
1.664333860026567802e-01
1.664912013744854757e-01
1.665489881304145214e-01
1.666067634919476959e-01
1.666645102435422299e-01
1.667222455947798831e-01
1.667799523420399055e-01
1.668376476829820376e-01
1.668953144259075483e-01
1.669529697565541593e-01
1.670106050805626463e-01
1.670682118154962481e-01
1.671258071292092140e-01
1.671833738598083041e-01
1.672409291632257489e-01
1.672984558894903273e-01
1.673559711826122509e-01
1.674134579045423177e-01
1.674709331873687201e-01
1.675283884635569986e-01
1.675858151774951565e-01
1.676432304433879139e-01
1.677006171529915601e-01
1.677579924085887964e-01
1.678153391138579309e-01
1.678726743591596460e-01
1.679299895978232371e-01
1.679872762951004628e-01
1.680445515234685327e-01
1.681017982164112468e-01
1.681590334344837956e-01
1.682162401230919979e-01
1.682734353308690256e-01
1.683306020151427163e-01
1.683877572126242228e-01
1.684448924034676054e-01
1.685019990797493872e-01
1.685590942602972486e-01
1.686161609322445187e-01
1.686732161024968590e-01
1.687302427701096175e-01
1.687872579300664366e-01
1.688442445933446834e-01
1.689012197430059814e-01
1.689581748860291555e-01
1.690151015413154933e-01
1.690720166740431463e-01
1.691289033249949725e-01
1.691857784474271043e-01
1.692426250940444188e-01
1.692994602061810294e-01
1.693562668484638323e-01
1.694130619503049218e-01
1.694698370455078873e-01
1.695265836797987813e-01
1.695833187647062257e-01
1.696400253946626080e-01
1.696967204692745312e-01
1.697533870948964019e-01
1.698100421592128040e-01
1.698666687805001629e-01
1.699232838345210439e-01
1.699798788819038009e-01
1.700364454951992510e-01
1.700930005322864869e-01
1.701495271412474253e-01
1.702060421680391400e-01
1.702625287726655667e-01
1.703190037891617603e-01
1.703754503894536754e-01
1.704318853956543478e-01
1.704883003952168963e-01
1.705446869875169025e-01
1.706010619767839298e-01
1.706574085647494243e-01
1.707137435437209305e-01
1.707700501273519134e-01
1.708263450960278984e-01
1.708826200580657595e-01
1.709388666337048335e-01
1.709951015854471734e-01
1.710513081567517357e-01
1.711075030981985545e-01
1.711636696651686051e-01
1.712198245963199028e-01
1.712759511589554418e-01
1.713320660798112183e-01
1.713881609940288708e-01
1.714442275486725009e-01
1.715002824525946323e-01
1.715563090029037507e-01
1.716123238965303610e-01
1.716683104425049677e-01
1.717242853258360569e-01
1.717802318674761519e-01
1.718361667405117199e-01
1.718920816069091639e-01
1.719479681405573501e-01
1.720038429966592730e-01
1.720596895259729475e-01
1.721155243717793493e-01
1.721713308967585121e-01
1.722271257322693927e-01
1.722828922529140439e-01
1.723386470781294033e-01
1.723943818967066388e-01
1.724500884093593811e-01
1.725057832176410955e-01
1.725614497259593261e-01
1.726171045239455193e-01
1.726727310279292382e-01
1.727283458156199103e-01
1.727839323152691176e-01
1.728395070926642685e-01
1.728950618634212955e-01
1.729505883550785938e-01
1.730061031155400997e-01
1.730615896028628864e-01
1.731170643530288711e-01
1.731725108360171461e-01
1.732279455758876097e-01
1.732833520545413730e-01
1.733387467841163154e-01
1.733941215070531339e-01
1.734494679777149884e-01
1.735048026903562857e-01
1.735601091566836285e-01
1.736154038590294046e-01
1.736706703210222358e-01
1.737259250130724908e-01
1.737811596984846219e-01
1.738363661524855441e-01
1.738915608276021540e-01
1.739467272772685646e-01
1.740018819420896534e-01
1.740570083874215523e-01
1.741121230419471200e-01
1.741672094829445072e-01
1.742222841271745537e-01
1.742773387647664762e-01
1.743323651977719546e-01
1.743873798250683560e-01
1.744423662537393227e-01
1.744973408707402029e-01
1.745522872950766580e-01
1.746072219017820171e-01
1.746621283217839604e-01
1.747170229181937984e-01
1.747718975079655124e-01
1.748267439199755469e-01
1.748815784994517397e-01
1.749363849071272625e-01
1.749911794763079342e-01
1.750459458796489454e-01
1.751007004385340959e-01
1.751554268375405954e-01
1.752101413861302248e-01
1.752648359280817303e-01
1.753195023190963209e-01
1.753741568507523052e-01
1.754287832374323841e-01
1.754833977587928473e-01
1.755379841411384145e-01
1.755925586522033566e-01
1.756471050302144121e-01
1.757016395309838330e-01
1.757561540251151300e-01
1.758106403951342767e-01
1.758651148789700525e-01
1.759195612446546875e-01
1.759739957181949421e-01
1.760284020795450655e-01
1.760827965427897990e-01
1.761371628998054106e-01
1.761915173527546230e-01
1.762458517990657114e-01
1.763001581480894142e-01
1.763544525841049815e-01
1.764087189287941726e-01
1.764629733545142187e-01
1.765171996948688982e-01
1.765714141102934231e-01
1.766256085190798242e-01
1.766797748514425948e-01
1.767339292499334746e-01
1.767880555779617335e-01
1.768421699661570923e-01
1.768962562898508395e-01
1.769503306677506771e-01
1.770043769871099126e-01
1.770584113547142291e-01
1.771124257156804216e-01
1.771664120270477483e-01
1.772203863777184196e-01
1.772743326847512346e-01
1.773282670251263848e-01
1.773821733278246882e-01
1.774360676579043172e-01
1.774899339562681089e-01
1.775437882760522168e-01
1.775976225891982008e-01
1.776514288795700836e-01
1.777052231824205464e-01
1.777589894684579175e-01
1.778127437610128592e-01
1.778664700427157186e-01
1.779201843249751391e-01
1.779738706023434869e-01
1.780275448743073863e-01
1.780811991396331617e-01
1.781348254090096006e-01
1.781884396640398549e-01
1.782420259290817821e-01
1.782956001738165153e-01
1.783491464345239308e-01
1.784026806689631428e-01
1.784561869253360467e-01
1.785096811494797375e-01
1.785631553669853044e-01
1.786166016153662994e-01
1.786700358225763452e-01
1.787234420666228285e-01
1.787768362635373531e-01
1.788302025032493248e-01
1.788835566898683282e-01
1.789368829252457882e-01
1.789901971015692705e-01
1.790434912712546289e-01
1.790967574986401800e-01
1.791500116580300173e-01
1.792032378810810567e-01
1.792564520301753728e-01
1.793096382488919005e-01
1.793628123876906955e-01
1.794159586020727115e-01
1.794690927305759853e-01
1.795222068524411352e-01
1.795752930588312424e-01
1.796283671704008711e-01
1.796814133724564666e-01
1.797344474737305742e-01
1.797874536714516580e-01
1.798404477624302444e-01
1.798934218467707069e-01
1.799463680364998819e-01
1.799993021105448232e-01
1.800522082959394865e-01
1.801051023596889067e-01
1.801579685407490583e-01
1.802108225942029573e-01
1.802636487709285973e-01
1.803164628140869752e-01
1.803692568506072291e-01
1.804220230193409602e-01
1.804747770455656930e-01
1.805275032099649124e-01
1.805802172258941241e-01
1.806329033859588318e-01
1.806855773915925223e-01
1.807382235473227183e-01
1.807908575426608877e-01
1.808434715313609331e-01
1.808960576790992203e-01
1.809486316575037446e-01
1.810011778009075201e-01
1.810537117690165232e-01
1.811062179080857870e-01
1.811587118658992690e-01
1.812111780006340211e-01
1.812636319481519820e-01
1.813160658890318189e-01
1.813684720157746622e-01
1.814208659463589779e-01
1.814732320687673095e-01
1.815255859890561041e-01
1.815779121071299240e-01
1.816302260171231975e-01
1.816825121308625057e-01
1.817347860305602580e-01
1.817870399236198864e-01
1.818392660293672858e-01
1.818914799121313930e-01
1.819436660135442807e-01
1.819958398860128668e-01
1.820479859830912428e-01
1.821001198452643077e-01
1.821522259380081721e-01
1.822043197898857159e-01
1.822563936351251357e-01
1.823084397198770912e-01
1.823604735548209899e-01
1.824124796352384337e-01
1.824644734598868112e-01
1.825164395359697433e-01
1.825683933503225997e-01
1.826203271580373322e-01
1.826722332261283555e-01
1.827241270235475668e-01
1.827759930873040783e-01
1.828278468744277685e-01
1.828796729338497684e-01
1.829314867106779374e-01
1.829832727657654257e-01
1.830350465322980735e-01
1.830868002921925974e-01
1.831385263392881768e-01
1.831902400888871796e-01
1.832419261316482473e-01
1.832935998709517289e-01
1.833452459093782849e-01
1.833968796383862454e-01
1.834484856724782897e-01
1.835000793911907291e-01
1.835516531032650445e-01
1.836031991293651799e-01
1.836547328311439742e-01
1.837062388529095980e-01
1.837577325443928711e-01
1.838091985618239832e-01
1.838606522430117352e-01
1.839120782561083356e-01
1.839634919270005664e-01
1.840148855912546733e-01
1.840662515963593648e-01
1.841176052503179505e-01
1.841689312510881305e-01
1.842202448947511950e-01
1.842715308911868632e-01
1.843228045245544067e-01
1.843740505166555632e-01
1.844252841397275855e-01
1.844764977561614838e-01
1.845276837402707315e-01
1.845788573464091087e-01
1.846300033261838447e-01
1.846811369220267007e-01
1.847322428974669251e-01
1.847833364830142600e-01
1.848344024541199726e-01
1.848854560293717864e-01
1.849364895979854762e-01
1.849874955610992799e-01
1.850384891194174486e-01
1.850894550781967407e-01
1.851404086262193882e-01
1.851913345806641686e-01
1.852422481183912950e-01
1.852931416494802974e-01
1.853440075959331690e-01
1.853948611167266503e-01
1.854456870588450101e-01
1.854965005693429703e-01
1.855472865071268185e-01
1.855980600073292575e-01
1.856488059407785940e-01
1.856995394306855118e-01
1.857502529139543057e-01
1.858009388394117334e-01
1.858516123123850061e-01
1.859022582335079221e-01
1.859528916961856737e-01
1.860034976129740780e-01
1.860540910653563085e-01
1.861046569778102011e-01
1.861552104198969104e-01
1.862057438553454958e-01
1.862562497598074795e-01
1.863067431849605438e-01
1.863572090850880159e-01
1.864076624999455589e-01
1.864580883957385193e-01
1.865085018003005413e-01
1.865588876917589900e-01
1.866092610860254908e-01
1.866596144736538676e-01
1.867099403571204075e-01
1.867602537344532632e-01
1.868105396135852914e-01
1.868608129806226259e-01
1.869110588554201424e-01
1.869612922121619558e-01
1.870114980826249607e-01
1.870616914290712529e-01
1.871118647688794212e-01
1.871620106313505172e-01
1.872121439608631643e-01
1.872622498189997486e-01
1.873123431382168746e-01
1.873624089920189473e-01
1.874124623009405521e-01
1.874624881504081131e-01
1.875125014490341968e-01
1.875624947410221566e-01
1.876124680263719924e-01
1.876624064232963462e-01
1.877123397013313877e-01
1.877622529727283052e-01
1.878121462374870987e-01
1.878620046376644481e-01
1.879118578951084473e-01
1.879616911459143225e-01
1.880115043900820737e-01
1.880612976276117010e-01
1.881110560303653756e-01
1.881608092605802085e-01
1.882105424841569175e-01
1.882602557010955024e-01
1.883099341071021726e-01
1.883596073167259632e-01
1.884092605197116299e-01
1.884588937160591726e-01
1.885085069057685914e-01
1.885580853143515867e-01
1.886076584967462111e-01
1.886572116725027115e-01
1.887067448416210880e-01
1.887562432534570789e-01
1.888057364152606610e-01
1.888552095704261191e-01
1.889046627189534533e-01
1.889540958608426635e-01
1.890034942752549796e-01
1.890528874098293954e-01
1.891022605377656873e-01
1.891516136590638553e-01
1.892009467737238992e-01
1.892502451907125405e-01
1.892995382980577901e-01
1.893488113987649157e-01
1.893980644928339174e-01
1.894472829130755542e-01
1.894964959998297616e-01
1.895456890799458449e-01
1.895948621534238043e-01
1.896440152202636398e-01
1.896931336430816017e-01
1.897422467026066428e-01
1.897913397554935599e-01
1.898404128017423531e-01
1.898894512278133107e-01
1.899384842667473094e-01
1.899874972990431843e-01
1.900364903247009352e-01
1.900854633437205621e-01
1.901344017723678448e-01
1.901833347840726773e-01
1.902322477891393859e-01
1.902811407875679706e-01
1.903299992194682488e-01
1.903788522105820391e-01
1.904276851950577054e-01
1.904764981728952478e-01
1.905252911440946662e-01
1.905740495785712696e-01
1.906228025424558936e-01
1.906715354997023937e-01
1.907202484503107698e-01
1.907689268880403688e-01
1.908175998313339505e-01
1.908662527679894083e-01
1.909148856980067421e-01
1.909634986213859520e-01
1.910120770616918762e-01
1.910606499777562917e-01
1.911092028871825832e-01
1.911577357899707508e-01
1.912062342335296705e-01
1.912547271290030437e-01
1.913032000178382930e-01
1.913516529000354183e-01
1.914000857755944196e-01
1.914484842217296645e-01
1.914968770899738715e-01
1.915452499515799545e-01
1.915936028065479135e-01
1.916419212559361540e-01
1.916902341035893187e-01
1.917385269446043594e-01
1.917867997789812762e-01
1.918350526067200690e-01
1.918832710586846346e-01
1.919314838791086331e-01
1.919796766928945075e-01
1.920278495000422581e-01
1.920759879552598193e-01
1.921241207550927754e-01
1.921722335482876076e-01
1.922203263348443159e-01
1.922683991147629001e-01
1.923164375725567865e-01
1.923644703451605764e-01
1.924124831111262424e-01
1.924604758704537844e-01
1.925084343315006663e-01
1.925563870835134139e-01
1.926043198288880376e-01
1.926522325676245373e-01
1.927001252997229130e-01
1.927479837633461202e-01
1.927958364881297015e-01
1.928436692062751590e-01
1.928914819177824924e-01
1.929392603846586951e-01
1.929870330888512342e-01
1.930347857864056493e-01
1.930825184773219405e-01
1.931302311616001077e-01
1.931779096310526356e-01
1.932255823080160084e-01
1.932732349783412573e-01
1.933208676420283822e-01
1.933684661147339057e-01
1.934160587711062362e-01
1.934636314208404428e-01
1.935111840639365255e-01
1.935587167003944842e-01
1.936062151756763328e-01
1.936537078048194971e-01
1.937011804273245374e-01
1.937486330431914539e-01
1.937960515217262980e-01
1.938434641302784200e-01
1.938908567321924181e-01
1.939382293274682922e-01
1.939855819161060424e-01
1.940329003972172117e-01
1.940802129785401675e-01
1.941275055532249993e-01
1.941747781212717072e-01
1.942220166056358721e-01
1.942692491663677856e-01
1.943164617204615752e-01
1.943636542679172408e-01
1.944108268087347824e-01
1.944579652956752724e-01
1.945050978291780197e-01
1.945522103560426430e-01
1.945993028762691424e-01
1.946463753898575177e-01
1.946934138793743330e-01
1.947404463856479140e-01
1.947874588852833710e-01
1.948344513782807041e-01
1.948814098710505149e-01
1.949283623567330537e-01
1.949752948357774684e-01
1.950222073081837593e-01
1.950690997739519261e-01
1.951159582692980621e-01
1.951628107277514346e-01
1.952096431795666831e-01
1.952564556247438077e-01
1.953032341233429392e-01
1.953500065612052694e-01
1.953967589924294757e-01
1.954434914170155579e-01
1.954902038349635163e-01
1.955368823361389730e-01
1.955835547467721369e-01
1.956302071507671769e-01
1.956768395481240930e-01
1.957234380525525452e-01
1.957700304425946669e-01
1.958166028259986646e-01
1.958631552027645384e-01
1.959096875728922882e-01
1.959561860798970656e-01
1.960026784427100210e-01
1.960491507988848525e-01
1.960956031484215600e-01
1.961420216586793330e-01
1.961884340009012462e-01
1.962348263364850354e-01
1.962811986654307006e-01
1.963275509877382419e-01
1.963738695005723400e-01
1.964201818155650869e-01
1.964664741239197099e-01
1.965127464256362089e-01
1.965589849417233026e-01
1.966052172361250072e-01
1.966514295238885879e-01
1.966976218050140446e-01
1.967437940795013773e-01
1.967899325981647962e-01
1.968360648653373346e-01
1.968821771258717490e-01
1.969282693797680395e-01
1.969743279016844539e-01
1.970203801482659500e-01
1.970664123882093222e-01
1.971124246215145703e-01
1.971584168481816945e-01
1.972043753726744342e-01
1.972503275920267640e-01
1.972962598047409699e-01
1.973421720108170518e-01
1.973880505385627870e-01
1.974339227373240746e-01
1.974797749294472382e-01
1.975256071149322779e-01
1.975714192937791935e-01
1.976171978241012539e-01
1.976629699956333752e-01
1.977087221605273726e-01
1.977544543187832460e-01
1.978001528523583019e-01
1.978458450032993809e-01
1.978915171476023360e-01
1.979371692852671671e-01
1.979828014162938743e-01
1.980283999524452554e-01
1.980739920761571682e-01
1.981195641932309570e-01
1.981651163036666219e-01
1.982106348430709986e-01
1.982561469461918691e-01
1.983016390426746156e-01
1.983471111325192382e-01
1.983925632157257368e-01
1.984379817577064387e-01
1.984833938335981429e-01
1.985287859028517232e-01
1.985741579654671796e-01
1.986194965107008770e-01
1.986648285660015389e-01
1.987101406146640770e-01
1.987554326566884910e-01
1.988007046920747811e-01
1.988459432398848037e-01
1.988911752679562994e-01
1.989363872893896712e-01
1.989815793041849190e-01
1.990267378552479371e-01
1.990718898627283906e-01
1.991170218635707201e-01
1.991621338577749256e-01
1.992072258453410072e-01
1.992522843989803505e-01
1.992973363792316377e-01
1.993423683528448009e-01
1.993873803198198402e-01
1.994323722801567556e-01
1.994773308363724240e-01
1.995222827893945450e-01
1.995672147357785420e-01
1.996121266755244150e-01
1.996570052349930791e-01
1.997018771674241577e-01
1.997467290932171124e-01
1.997915610123719432e-01
1.998363729248886500e-01
1.998811514869336392e-01
1.999259233921355516e-01
1.999706752906993401e-01
2.000154071826250046e-01
2.000601057479229894e-01
2.001047976325338595e-01
2.001494695105066057e-01
2.001941213818412280e-01
2.002387532465377262e-01
2.002833518144120362e-01
2.003279436717937401e-01
2.003725155225373200e-01
2.004170673666427760e-01
2.004615859377700815e-01
2.005060977745607431e-01
2.005505896047132808e-01
2.005950614282276945e-01
2.006395132451039842e-01
2.006839318188076149e-01
2.007283436283691103e-01
2.007727354312924817e-01
2.008171072275777291e-01
2.008614458045343554e-01
2.009057775935048085e-01
2.009500893758371376e-01
2.009943811515313428e-01
2.010386529205874240e-01
2.010828915001203754e-01
2.011271232618616622e-01
2.011713350169648251e-01
2.012155267654298640e-01
2.012596853482158110e-01
2.013038370893660556e-01
2.013479688238781762e-01
2.013920805517521728e-01
2.014361722729880455e-01
2.014802308583503176e-01
2.015242825722713960e-01
2.015683142795543503e-01
2.016123259801991807e-01
2.016563045688144484e-01
2.017002762621444845e-01
2.017442279488363965e-01
2.017881596288901846e-01
2.018320713023058488e-01
2.018759498934974417e-01
2.019198215595983115e-01
2.019636732190610573e-01
2.020075048718856792e-01
2.020513034663302676e-01
2.020950951118400951e-01
2.021388667507117987e-01
2.021826183829453782e-01
2.022263500085408339e-01
2.022700486055617475e-01
2.023137402238424087e-01
2.023574118354849460e-01
2.024010634404893594e-01
2.024446820407632686e-01
2.024882936384528875e-01
2.025318852295043826e-01
2.025754568139177536e-01
2.026190083916930007e-01
2.026625269945432350e-01
2.027060385650036878e-01
2.027495301288260166e-01
2.027930016860102214e-01
2.028364402921134513e-01
2.028798718419828617e-01
2.029232833852141482e-01
2.029666749218073107e-01
2.030100464517623493e-01
2.030533850604419044e-01
2.030967165830821486e-01
2.031400280990842688e-01
2.031833196084482651e-01
2.032265782203808158e-01
2.032698297224300177e-01
2.033130612178410956e-01
2.033562727066140496e-01
2.033994641887488797e-01
2.034426228032577555e-01
2.034857742780777912e-01
2.035289057462597029e-01
2.035720172078034906e-01
2.036150958255653620e-01
2.036581672797943554e-01
2.037012187273852248e-01
2.037442501683379703e-01
2.037872616026525918e-01
2.038302402229907884e-01
2.038732116499906155e-01
2.039161630703523187e-01
2.039590944840758979e-01
2.040019931076670900e-01
2.040448845140758749e-01
2.040877559138465358e-01
2.041306073069790727e-01
2.041734386934734857e-01
2.042162373196410030e-01
2.042590286988206216e-01
2.043018000713621163e-01
2.043445514372654870e-01
2.043872827965307337e-01
2.044299814252745762e-01
2.044726727772250285e-01
2.045153441225373570e-01
2.045579954612115614e-01
2.046006140932083994e-01
2.046432254245678095e-01
2.046858167492890956e-01
2.047283880673722578e-01
2.047709393788172960e-01
2.048134580133904592e-01
2.048559693175207030e-01
2.048984606150128229e-01
2.049409319058668189e-01
2.049833705436929776e-01
2.050258018272321792e-01
2.050682131041332568e-01
2.051106043743962104e-01
2.051529756380210401e-01
2.051953142784235240e-01
2.052376455347335593e-01
2.052799567844054707e-01
2.053222480274392581e-01
2.053645066710947376e-01
2.054067579068137306e-01
2.054489891358945997e-01
2.054912003583373448e-01
2.055333915741419659e-01
2.055755502203737706e-01
2.056177014288635974e-01
2.056598326307153002e-01
2.057019438259288791e-01
2.057440224754136793e-01
2.057860936633124638e-01
2.058281448445731243e-01
2.058701760191956609e-01
2.059121871871800735e-01
2.059541658392411989e-01
2.059961369999108172e-01
2.060380881539423115e-01
2.060800193013356818e-01
2.061219179566498028e-01
2.061638090967283787e-01
2.062056802301688307e-01
2.062475313569711588e-01
2.062893624771353629e-01
2.063311611350258090e-01
2.063729522478752187e-01
2.064147233540865045e-01
2.064564744536596663e-01
2.064981931148031080e-01
2.065399042070614755e-01
2.065815952926817189e-01
2.066232663716638385e-01
2.066649174440078340e-01
2.067065361077276009e-01
2.067481471727568021e-01
2.067897382311478793e-01
2.068313092829008326e-01
2.068728479498735950e-01
2.069143789943117540e-01
2.069558900321117889e-01
2.069973810632736999e-01
2.070388520877974869e-01
2.070802907573465745e-01
2.071217217745555672e-01
2.071631327851264359e-01
2.072045237890591807e-01
2.072458824618612638e-01
2.072872334584792142e-01
2.073285644484590406e-01
2.073698754318007431e-01
2.074111664085043216e-01
2.074524250838827300e-01
2.074936760532715141e-01
2.075349070160221743e-01
2.075761179721347105e-01
2.076172966507661144e-01
2.076584675995638563e-01
2.076996185417234742e-01
2.077407494772449681e-01
2.077818604061283381e-01
2.078229390873360671e-01
2.078640100089046427e-01
2.079050609238350944e-01
2.079460918321274221e-01
2.079870905165881467e-01
2.080280814175656801e-01
2.080690523119050894e-01
2.081100031996063748e-01
2.081509340806695363e-01
2.081918327677065861e-01
2.082327236414549532e-01
2.082735945085651963e-01
2.083144453690373155e-01
2.083552640593273608e-01
2.083960749124846856e-01
2.084368657590038865e-01
2.084776365988849633e-01
2.085183874321279163e-01
2.085591061249942868e-01
2.085998169509224454e-01
2.086405077702124800e-01
2.086811785828643906e-01
2.087218293888781773e-01
2.087624480843208730e-01
2.088030588830198653e-01
2.088436496750807336e-01
2.088842204605034780e-01
2.089247591591991693e-01
2.089652899373071193e-01
2.090058007087769454e-01
2.090462914736086475e-01
2.090867622318022256e-01
2.091272009330742421e-01
2.091676316839530259e-01
2.092080424281936857e-01
2.092484331657962215e-01
2.092887918703212335e-01
2.093291426006089750e-01
2.093694733242585926e-01
2.094097840412700862e-01
2.094500747516434558e-01
2.094903334587447929e-01
2.095305841618033682e-01
2.095708148582238195e-01
2.096110255480061468e-01
2.096512042583604796e-01
2.096913749408280125e-01
2.097315256166574216e-01
2.097716562858487066e-01
2.098117669484018677e-01
2.098518456613325256e-01
2.098919163165708923e-01
2.099319669651711351e-01
2.099719976071332539e-01
2.100119963233169074e-01
2.100519869579642318e-01
2.100919575859734323e-01
2.101319082073445088e-01
2.101718388220774614e-01
2.102117375408374400e-01
2.102516281482555982e-01
2.102914987490356324e-01
2.103313493431775427e-01
2.103711680651905169e-01
2.104109786520176328e-01
2.104507692322066248e-01
2.104905398057574928e-01
2.105302903726702368e-01
2.105700090972595362e-01
2.106097196568574859e-01
2.106494102098173116e-01
2.106890807561390133e-01
2.107287194839813083e-01
2.107683500229882156e-01
2.108079605553569991e-01
2.108475510810876585e-01
2.108871216001801940e-01
2.109266603305988141e-01
2.109661908423765553e-01
2.110057013475161725e-01
2.110451918460176657e-01
2.110846505796892814e-01
2.111241010708759802e-01
2.111635315554245551e-01
2.112029420333350060e-01
2.112423325046073330e-01
2.112816912408552739e-01
2.113210417048128065e-01
2.113603721621322151e-01
2.113996826128134998e-01
2.114389613523144362e-01
2.114782317956809266e-01
2.115174822324092929e-01
2.115567126624995353e-01
2.115959230859516538e-01
2.116351018280289153e-01
2.116742722441662394e-01
2.117134226536654396e-01
2.117525530565265157e-01
2.117916518018567729e-01
2.118307421974030547e-01
2.118698125863112125e-01
2.119088629685812464e-01
2.119478933442131563e-01
2.119868920921197386e-01
2.120258824604368542e-01
2.120648528221158458e-01
2.121038031771567134e-01
2.121427219283162913e-01
2.121816322760423645e-01
2.122205226171303138e-01
2.122593929515801392e-01
2.122982432793918406e-01
2.123370620331277436e-01
2.123758723536246507e-01
2.124146626674834337e-01
2.124534329747040928e-01
2.124921717316929914e-01
2.125309020315988562e-01
2.125696123248665970e-01
2.126083026114962138e-01
2.126469728914877066e-01
2.126856116510529304e-01
2.127242419237296289e-01
2.127628521897682035e-01
2.128014424491686540e-01
2.128400012119868734e-01
2.128785514640725296e-01
2.129170817095200618e-01
2.129555919483294701e-01
2.129940821805007545e-01
2.130325409458952990e-01
2.130709911707517890e-01
2.131094213889701550e-01
2.131478316005503970e-01
2.131862218054925151e-01
2.132245805734633848e-01
2.132629307710907085e-01
2.133012609620799083e-01
2.133395711464309841e-01
2.133778499176548493e-01
2.134161200946911308e-01
2.134543702650892882e-01
2.134926004288493218e-01
2.135308105859712313e-01
2.135689893597714217e-01
2.136071595095785369e-01
2.136453096527475282e-01
2.136834397892783954e-01
2.137215385663315814e-01
2.137596286955476543e-01
2.137976988181256033e-01
2.138357489340654283e-01
2.138737790433671293e-01
2.139117778229966405e-01
2.139497679249835471e-01
2.139877380203323298e-01
2.140256881090429886e-01
2.140636068919254953e-01
2.141015169733213597e-01
2.141394070480791001e-01
2.141772771161987166e-01
2.142151271776802091e-01
2.142529459631390409e-01
2.142907560173057391e-01
2.143285460648343133e-01
2.143663161057247635e-01
2.144040548944365909e-01
2.144417849280122468e-01
2.144794949549497787e-01
2.145171849752491866e-01
2.145548549889104706e-01
2.145924937801986232e-01
2.146301237865451128e-01
2.146677337862534785e-01
2.147053237793237201e-01
2.147428825738648683e-01
2.147804325596203157e-01
2.148179625387376390e-01
2.148554725112168384e-01
2.148929624770579139e-01
2.149304212741753872e-01
2.149678712327016683e-01
2.150053011845898254e-01
2.150427111298398586e-01
2.150800899302103275e-01
2.151174598681455663e-01
2.151548097994426811e-01
2.151921397241016720e-01
2.152294496421225389e-01
2.152667284450693330e-01
2.153039983557754056e-01
2.153412482598433542e-01
2.153784781572731788e-01
2.154156769634729685e-01
2.154528668535879987e-01
2.154900367370649050e-01
2.155271866139036874e-01
2.155643164841043458e-01
2.156014152928804606e-01
2.156385051557663246e-01
2.156755750120140647e-01
2.157126248616236808e-01
2.157496436736527912e-01
2.157866535159476129e-01
2.158236433516043107e-01
2.158606131806228845e-01
2.158975630030033344e-01
2.159344818176087699e-01
2.159713916326744254e-01
2.160082814411019569e-01
2.160451512428913645e-01
2.160819900607497956e-01
2.161188198552244089e-01
2.161556296430608981e-01
2.161924194242592634e-01
2.162291891988195047e-01
2.162659280192542610e-01
2.163026577864997080e-01
2.163393675471070310e-01
2.163760573010762300e-01
2.164127161247639819e-01
2.164493658714183866e-01
2.164859956114346673e-01
2.165226053448128241e-01
2.165591950715528569e-01
2.165957538978169339e-01
2.166323036172421723e-01
2.166688333300292868e-01
2.167053430361782773e-01
2.167418218656953499e-01
2.167782915645295461e-01
2.168147412567256183e-01
2.168511709422835665e-01
2.168875806212033908e-01
2.169239594532967885e-01
2.169603291249018184e-01
2.169966787898687244e-01
2.170330084481975064e-01
2.170693180998881644e-01
2.171055969345578873e-01
2.171418665789337510e-01
2.171781162166714907e-01
2.172143458477711064e-01
2.172505446856938249e-01
2.172867343094786463e-01
2.173229039266253437e-01
2.173590535371339172e-01
2.173951831410043667e-01
2.174312819815034103e-01
2.174673715780590655e-01
2.175034411679765967e-01
2.175394907512560039e-01
2.175755095950080431e-01
2.176115191709726560e-01
2.176475087402991448e-01
2.176834783029875098e-01
2.177194278590377507e-01
2.177553467053661151e-01
2.177912562541015618e-01
2.178271457961988844e-01
2.178630153316580831e-01
2.178988541812394431e-01
2.179346837093838474e-01
2.179704932308901277e-01
2.180062827457582841e-01
2.180420522539883166e-01
2.180777911061460017e-01
2.181135206070612398e-01
2.181492301013383539e-01
2.181849195889773441e-01
2.182205784443880248e-01
2.182562279247122206e-01
2.182918573983982924e-01
2.183274668654462403e-01
2.183630563258560642e-01
2.183986151838430700e-01
2.184341646369380996e-01
2.184696940833950052e-01
2.185052035232137868e-01
2.185406823844537882e-01
2.185761518169577755e-01
2.186116012428236388e-01
2.186470306620513782e-01
2.186824400746409935e-01
2.187178189384573201e-01
2.187531883437321412e-01
2.187885377423688382e-01
2.188238671343674113e-01
2.188591660014367335e-01
2.188944553861205122e-01
2.189297247641661670e-01
2.189649741355736978e-01
2.190002035003431047e-01
2.190354023699887520e-01
2.190705917274433645e-01
2.191057610782598530e-01
2.191409104224382176e-01
2.191760292953368605e-01
2.192111386322004307e-01
2.192462279624258770e-01
2.192812972860131993e-01
2.193163466029623976e-01
2.193513654784373657e-01
2.193863747880717696e-01
2.194213640910680496e-01
2.194563333874262057e-01
2.194912722661541693e-01
2.195262015551975310e-01
2.195611108376027687e-01
2.195960001133698825e-01
2.196308693824988723e-01
2.196657082638031611e-01
2.197005375256173565e-01
2.197353467807934280e-01
2.197701360293313755e-01
2.198048949138886599e-01
2.198396441551118130e-01
2.198743733896968422e-01
2.199090826176437474e-01
2.199437718389525287e-01
2.199784307260861382e-01
2.200130799400801251e-01
2.200477091474359881e-01
2.200823183481537271e-01
2.201168972385403322e-01
2.201514664319432768e-01
2.201860156187080975e-01
2.202205447988347942e-01
2.202550539723233669e-01
2.202895328652862972e-01
2.203240020314600756e-01
2.203584511909957300e-01
2.203928803438932604e-01
2.204272792401091863e-01
2.204616683856919224e-01
2.204960375246365345e-01
2.205303866569430227e-01
2.205647157826113869e-01
2.205990146814036379e-01
2.206333037997572077e-01
2.206675729114726536e-01
2.207018220165499756e-01
2.207360511149891735e-01
2.207702500163577497e-01
2.208044391074821533e-01
2.208386081919684329e-01
2.208727572698165886e-01
2.209068761744381604e-01
2.209409852449715217e-01
2.209750743088667591e-01
2.210091433661238725e-01
2.210431924167428619e-01
2.210772113239407588e-01
2.211112203672449539e-01
2.211452094039110250e-01
2.211791784339389721e-01
2.212131173443898646e-01
2.212470463671030174e-01
2.212809553831780462e-01
2.213148443926149511e-01
2.213487133954137320e-01
2.213825523084409497e-01
2.214163813039249362e-01
2.214501902927707988e-01
2.214839792749785374e-01
2.215177381912587506e-01
2.215514871661516949e-01
2.215852161344065152e-01
2.216189250960232116e-01
2.216526140510017839e-01
2.216862729698583223e-01
2.217199219175221003e-01
2.217535508585477544e-01
2.217871597929352845e-01
2.218207387150448184e-01
2.218543076421175542e-01
2.218878565625521659e-01
2.219213854763486538e-01
2.219548943835070176e-01
2.219883733081928767e-01
2.220218422080364462e-01
2.220552911012418917e-01
2.220887199878092133e-01
2.221221189157480680e-01
2.221555077950005952e-01
2.221888766676149984e-01
2.222222255335912777e-01
2.222555543929294330e-01
2.222888533234446129e-01
2.223221421754679739e-01
2.223554110208532109e-01
2.223886598596003239e-01
2.224218787933684993e-01
2.224550876248008180e-01
2.224882764495950127e-01
2.225214452677510835e-01
2.225545940792690303e-01
2.225877130156135308e-01
2.226208218198166833e-01
2.226539106173817117e-01
2.226869794083086163e-01
2.227200183479061124e-01
2.227530471315182226e-01
2.227860559084922087e-01
2.228190446788280710e-01
2.228520134425258092e-01
2.228849523846996306e-01
2.229178811410825745e-01
2.229507898908273944e-01
2.229836786339340904e-01
2.230165375793609073e-01
2.230493863151528089e-01
2.230822150443065865e-01
2.231150237668222402e-01
2.231478124826997700e-01
2.231805714307029120e-01
2.232133201392656474e-01
2.232460488411902588e-01
2.232787575364767463e-01
2.233114364877328839e-01
2.233441051757045770e-01
2.233767538570381461e-01
2.234093825317335913e-01
2.234419911997909125e-01
2.234745701536233753e-01
2.235071388143659021e-01
2.235396874684703050e-01
2.235722161159365839e-01
2.236047150730220423e-01
2.236372037131735269e-01
2.236696723466868875e-01
2.237021209735621241e-01
2.237345495937992368e-01
2.237669485534610203e-01
2.237993371663833386e-01
2.238317057726675330e-01
2.238640543723136034e-01
2.238963733352283825e-01
2.239286819275596585e-01
2.239609705132528106e-01
2.239932390923078387e-01
2.240254876647247428e-01
2.240577066302158471e-01
2.240899151953179569e-01
2.241221037537819427e-01
2.241542723056078046e-01
2.241864112743519044e-01
2.242185398188629719e-01
2.242506483567359155e-01
2.242827368879707350e-01
2.243148054125674307e-01
2.243468443838878557e-01
2.243788729011697569e-01
2.244108814118135342e-01
2.244428699158191876e-01
2.244748384131867169e-01
2.245067773870834671e-01
2.245387058771362021e-01
2.245706143605508132e-01
2.246025028373273003e-01
2.246343618144770460e-01
2.246662102839387387e-01
2.246980387467623075e-01
2.247298472029477523e-01
2.247616356524950731e-01
2.247933946322211440e-01
2.248251430744536705e-01
2.248568715100480730e-01
2.248885799390043516e-01
2.249202589219834181e-01
2.249519273436249023e-01
2.249835757586282625e-01
2.250152041669934988e-01
2.250468125687206111e-01
2.250783915542760028e-01
2.251099599486883207e-01
2.251415083364625147e-01
2.251730367175985847e-01
2.252045357064069719e-01
2.252360240802282476e-01
2.252674924474113993e-01
2.252989408079564271e-01
2.253303691618633309e-01
2.253617681532480432e-01
2.253931564998401527e-01
2.254245248397941381e-01
2.254558731731099996e-01
2.254871921677477076e-01
2.255185004937487747e-01
2.255497888131117179e-01
2.255810571258365371e-01
2.256123054319232324e-01
2.256435244291372655e-01
2.256747327279091664e-01
2.257059210200429433e-01
2.257370893055385963e-01
2.257682283060056250e-01
2.257993565841864836e-01
2.258304648557292182e-01
2.258615531206338289e-01
2.258926213789003157e-01
2.259236603819436695e-01
2.259546886328953619e-01
2.259856968772089303e-01
2.260166851148843747e-01
2.260476441211807241e-01
2.260785923515413742e-01
2.261095205752639004e-01
2.261404287923483025e-01
2.261713170027945807e-01
2.262021760116672553e-01
2.262330242147987391e-01
2.262638524112920990e-01
2.262946606011473349e-01
2.263254396132730051e-01
2.263562077958134466e-01
2.263869559717157642e-01
2.264176841409799579e-01
2.264483923036060276e-01
2.264790713183080229e-01
2.265097394736192982e-01
2.265403876222924495e-01
2.265710157643274769e-01
2.266016147822824678e-01
2.266322029170027008e-01
2.266627710450848099e-01
2.266933191665287950e-01
2.267238472813346561e-01
2.267543463018659722e-01
2.267848344093570390e-01
2.268153025102099818e-01
2.268457506044248007e-01
2.268761696282091123e-01
2.269065777151091368e-01
2.269369657953710373e-01
2.269673338689948139e-01
2.269976819359804665e-01
2.270280009623411033e-01
2.270583090220119615e-01
2.270885970750446958e-01
2.271188651214393062e-01
2.271491041510529385e-01
2.271793321901327545e-01
2.272095402225744465e-01
2.272397282483780145e-01
2.272698962675434586e-01
2.273000352997334161e-01
2.273301633115840659e-01
2.273602713167965916e-01
2.273903593153709934e-01
2.274204183508139465e-01
2.274504663420735540e-01
2.274804943266950374e-01
2.275105023046783970e-01
2.275404902760236325e-01
2.275704493140429108e-01
2.276003972780733520e-01
2.276303252354656692e-01
2.276602331862198625e-01
2.276901211303359318e-01
2.277199801709315352e-01
2.277498281077328102e-01
2.277796560378959612e-01
2.278094639614209882e-01
2.278392430052695872e-01
2.278690109214798198e-01
2.278987588310519286e-01
2.279284867339859133e-01
2.279581946302817741e-01
2.279878736767066982e-01
2.280175415656877647e-01
2.280471894480307071e-01
2.280768173237355256e-01
2.281064163734134453e-01
2.281360042418034695e-01
2.281655721035553697e-01
2.281951199586691459e-01
2.282246478071447982e-01
2.282541468593990430e-01
2.282836347005599009e-01
2.283131025350826349e-01
2.283425503629672448e-01
2.283719694184744853e-01
2.284013772390443009e-01
2.284307650529759925e-01
2.284601328602695602e-01
2.284894806609250040e-01
2.285187997190085696e-01
2.285481075123492190e-01
2.285773952990517444e-01
2.286066630791161458e-01
2.286359021404527070e-01
2.286651299132023141e-01
2.286943376793137972e-01
2.287235254387871564e-01
2.287526931916223916e-01
2.287818322555352779e-01
2.288109600010557187e-01
2.288400677399380356e-01
2.288691554721822286e-01
2.288982145393481105e-01
2.289272622642775090e-01
2.289562899825687836e-01
2.289852976942219343e-01
2.290142853992369609e-01
2.290432444689791680e-01
2.290721921666794003e-01
2.291011198577415087e-01
2.291300275421654931e-01
2.291589066151606957e-01
2.291877742922698857e-01
2.292166219627409518e-01
2.292454496265738939e-01
2.292742572837687121e-01
2.293030363593402399e-01
2.293318040092202637e-01
2.293605516524621635e-01
2.293892792890659393e-01
2.294179783678904627e-01
2.294466659971794442e-01
2.294753336198303018e-01
2.295039812358430353e-01
2.295326088452176450e-01
2.295612079266184935e-01
2.295897955286783088e-01
2.296183631241000001e-01
2.296469107128835674e-01
2.296754297975374115e-01
2.297039373790061845e-01
2.297324249538368335e-01
2.297608925220293585e-01
2.297893400835837596e-01
2.298177591708139289e-01
2.298461667250535356e-01
2.298745542726550184e-01
2.299029218136183772e-01
2.299312609041015421e-01
2.299595884377501065e-01
2.299878959647605470e-01
2.300161834851328635e-01
2.300444509988670561e-01
2.300726900919265461e-01
2.301009175983459443e-01
2.301291250981272185e-01
2.301573125912703688e-01
2.301854716875828544e-01
2.302136191734112103e-01
2.302417466526014422e-01
2.302698541251535502e-01
2.302979415910675343e-01
2.303260006899563450e-01
2.303540481485555347e-01
2.303820756005166004e-01
2.304100830458395421e-01
2.304380621479813485e-01
2.304660295859894958e-01
2.304939770173595193e-01
2.305219044420914187e-01
2.305498118601851942e-01
2.305776909649033257e-01
2.306055583756823069e-01
2.306334057798231640e-01
2.306612331773258973e-01
2.306890322852970243e-01
2.307168196754849632e-01
2.307445870590347781e-01
2.307723344359464690e-01
2.308000618062200360e-01
2.308277609167674882e-01
2.308554482797262608e-01
2.308831156360469095e-01
2.309107629857294341e-01
2.309383903287738349e-01
2.309659894418976123e-01
2.309935767776272186e-01
2.310211441067187010e-01
2.310486914291720595e-01
2.310762105455488324e-01
2.311037178606873965e-01
2.311312051691878366e-01
2.311586724710501528e-01
2.311861197662743450e-01
2.312135388852274431e-01
2.312409461731368410e-01
2.312683334544081148e-01
2.312957007290412648e-01
2.313230398512473585e-01
2.313503671185657140e-01
2.313776743792459456e-01
2.314049616332880532e-01
2.314322288806920369e-01
2.314594680054744558e-01
2.314866952455636451e-01
2.315139024790147104e-01
2.315410897058276518e-01
2.315682488338630662e-01
2.315953960533612133e-01
2.316225232662212363e-01
2.316496304724431354e-01
2.316767176720269106e-01
2.317037768026386502e-01
2.317308239949076309e-01
2.317578511805384878e-01
2.317848583595312206e-01
2.318118374933959558e-01
2.318388046650738943e-01
2.318657518301137088e-01
2.318926789885153994e-01
2.319195861402789660e-01
2.319464652767200263e-01
2.319733324211687986e-01
2.320001795589794469e-01
2.320270066901519712e-01
2.320538058298460271e-01
2.320805929537037571e-01
2.321073600709233631e-01
2.321341071815048451e-01
2.321608342854482032e-01
2.321875334277185843e-01
2.322142205243471480e-01
2.322408876143375878e-01
2.322675346976899036e-01
2.322941538432132802e-01
2.323207609192508016e-01
2.323473479886501991e-01
2.323739150514114726e-01
2.324004621075346222e-01
2.324269812556343240e-01
2.324534883044426792e-01
2.324799753466129104e-01
2.325064423821450177e-01
2.325328815334977151e-01
2.325593085617150280e-01
2.325857155832942169e-01
2.326121025982352819e-01
2.326384696065382229e-01
2.326648087604672455e-01
2.326911357614553921e-01
2.327174427558054148e-01
2.327437297435173136e-01
2.327699889006993317e-01
2.327962358810964361e-01
2.328224628548554165e-01
2.328486698219762729e-01
2.328748567824590054e-01
2.329010159422173487e-01
2.329271628953852868e-01
2.329532898419151010e-01
2.329793967818067912e-01
2.330054759448181301e-01
2.330315428773950259e-01
2.330575898033337978e-01
2.330836167226344458e-01
2.331096236352969697e-01
2.331356028008846337e-01
2.331615697062323633e-01
2.331875166049419690e-01
2.332134434970134507e-01
2.332393426658541102e-01
2.332652295506107976e-01
2.332910964287293609e-01
2.333169433002098003e-01
2.333427701650521158e-01
2.333685693364691005e-01
2.333943561939966216e-01
2.334201230448860187e-01
2.334458698891372919e-01
2.334715890638072722e-01
2.334972959007437510e-01
2.335229827310421058e-01
2.335486495547023367e-01
2.335742963717244436e-01
2.335999155489707491e-01
2.336255223586780616e-01
2.336511091617472502e-01
2.336766759581783148e-01
2.337022227479712555e-01
2.337277419277938861e-01
2.337532487102720324e-01
2.337787354861120548e-01
2.338042022553139532e-01
2.338296414383895794e-01
2.338550682002766834e-01
2.338804749555256635e-01
2.339058617041365196e-01
2.339312284461092517e-01
2.339565676317612031e-01
2.339818943664191409e-01
2.340072010944389547e-01
2.340324878158206445e-01
2.340577470047255915e-01
2.340829937187924870e-01
2.341082204262212585e-01
2.341334271270119061e-01
2.341586138211644297e-01
2.341837730126457018e-01
2.342089196994834310e-01
2.342340463796830363e-01
2.342591530532445177e-01
2.342842322479787853e-01
2.343092989142254723e-01
2.343343455738340353e-01
2.343593722268044743e-01
2.343843788731367894e-01
2.344093580704473823e-01
2.344343247094649030e-01
2.344592713418442997e-01
2.344841979675855725e-01
2.345090971681491610e-01
2.345339837865756394e-01
2.345588503983639939e-01
2.345836970035142244e-01
2.346085236020263309e-01
2.346333228051662445e-01
2.346581093963635567e-01
2.346828759809227449e-01
2.347076225588438092e-01
2.347323417652367183e-01
2.347570483358429883e-01
2.347817348998111342e-01
2.348064014571411562e-01
2.348310480078330542e-01
2.348556672168022885e-01
2.348802737601793922e-01
2.349048602969183719e-01
2.349294268270192276e-01
2.349539660392414575e-01
2.349784925620275189e-01
2.350029990781754563e-01
2.350274855876852698e-01
2.350519520905569593e-01
2.350763913053555143e-01
2.351008178009124094e-01
2.351252242898311806e-01
2.351496107721118278e-01
2.351739699901633784e-01
2.351983164651292313e-01
2.352226429334569602e-01
2.352469493951465651e-01
2.352712358501980461e-01
2.352954950708259219e-01
2.353197415185626085e-01
2.353439679596611711e-01
2.353681743941216098e-01
2.353923536180024811e-01
2.354165200451481255e-01
2.354406664656556458e-01
2.354647928795250422e-01
2.354888992867563147e-01
2.355129785132135112e-01
2.355370449131299893e-01
2.355610913064083434e-01
2.355851176930485735e-01
2.356091169227587656e-01
2.356331033020842014e-01
2.356570696747715132e-01
2.356810160408207011e-01
2.357049424002317650e-01
2.357288416325182823e-01
2.357527279846145518e-01
2.357765943300726974e-01
2.358004406688927190e-01
2.358242599044322318e-01
2.358480662359374591e-01
2.358718525608045624e-01
2.358956188790335418e-01
2.359193651906243971e-01
2.359430844287402351e-01
2.359667907330162961e-01
2.359904770306542332e-01
2.360141433216540463e-01
2.360377825630228799e-01
2.360614088467078986e-01
2.360850151237547934e-01
2.361086013941635642e-01
2.361321676579342110e-01
2.361557069018793698e-01
2.361792331583352222e-01
2.362027394081529508e-01
2.362262256513325553e-01
2.362496918878740360e-01
2.362731311343955198e-01
2.362965573636222061e-01
2.363199635862107684e-01
2.363433498021612067e-01
2.363667090519356861e-01
2.363900552605713301e-01
2.364133814625688501e-01
2.364366876579282462e-01
2.364599738466495182e-01
2.364832330990003229e-01
2.365064792804068006e-01
2.365297054551751543e-01
2.365529116233053841e-01
2.365760908789091843e-01
2.365992570397246197e-01
2.366224031939019312e-01
2.366455293414411187e-01
2.366686354823421823e-01
2.366917147405223076e-01
2.367147808741085768e-01
2.367378270010567221e-01
2.367608531213667433e-01
2.367838523827998642e-01
2.368068384957950911e-01
2.368298046021521941e-01
2.368527507018711731e-01
2.368756767949520281e-01
2.368985760589614742e-01
2.369214621447275348e-01
2.369443282238554715e-01
2.369671742963452843e-01
2.369899935636077259e-01
2.370127996287827443e-01
2.370355856873196387e-01
2.370583517392184092e-01
2.370810977844790557e-01
2.371038170543178225e-01
2.371265230922636746e-01
2.371492091235714028e-01
2.371718751482410070e-01
2.371945144213327694e-01
2.372171404386875793e-01
2.372397464494042651e-01
2.372623324534828271e-01
2.372848984509232650e-01
2.373074377265913526e-01
2.373299637167169962e-01
2.373524697002045158e-01
2.373749556770539115e-01
2.373974149559749947e-01
2.374198609255095960e-01
2.374422868884060733e-01
2.374646928446644267e-01
2.374870787942846562e-01
2.375094380757820645e-01
2.375317840180874995e-01
2.375541099537548106e-01
2.375764158827839978e-01
2.375986951675344017e-01
2.376209610892487945e-01
2.376432070043250633e-01
2.376654329127632082e-01
2.376876388145632291e-01
2.377098181018899581e-01
2.377319839963751846e-01
2.377541298842222872e-01
2.377762557654312658e-01
2.377983550560109904e-01
2.378204409299051747e-01
2.378425067971612350e-01
2.378645526577791713e-01
2.378865785117589837e-01
2.379085778049150335e-01
2.379305636515800515e-01
2.379525294916069456e-01
2.379744753249957157e-01
2.379963946214047610e-01
2.380183004474787367e-01
2.380401862669145885e-01
2.380620520797123163e-01
2.380838978858719202e-01
2.381057171848572906e-01
2.381275229837021001e-01
2.381493087759087857e-01
2.381710745614773472e-01
2.381928138637157133e-01
2.382145396419694805e-01
2.382362454135851237e-01
2.382579311785626430e-01
2.382795969369020384e-01
2.383012362417167296e-01
2.383228619927413305e-01
2.383444677371278075e-01
2.383660534748761606e-01
2.383876127829438474e-01
2.384091585133774061e-01
2.384306842371728408e-01
2.384521899543301515e-01
2.384736756648493383e-01
2.384951349754933503e-01
2.385165806786977427e-01
2.385380063752640112e-01
2.385594120651921557e-01
2.385807913790891632e-01
2.386021570617025134e-01
2.386235027376777396e-01
2.386448284070148418e-01
2.386661340697138201e-01
2.386874133861871528e-01
2.387086790415713367e-01
2.387299246903173966e-01
2.387511503324253326e-01
2.387723559678951446e-01
2.387935352869448025e-01
2.388147009150998201e-01
2.388358465366167138e-01
2.388569721514954836e-01
2.388780714737981370e-01
2.388991570813621124e-01
2.389202226822879638e-01
2.389412682765756912e-01
2.389622938642252947e-01
2.389832931891042733e-01
2.390042787694390825e-01
2.390252443431357676e-01
2.390461899101943288e-01
2.390671092383263030e-01
2.390880147980700698e-01
2.391089003511757127e-01
2.391297658976432317e-01
2.391506114374726266e-01
2.391714307681809260e-01
2.391922363006955266e-01
2.392130218265720032e-01
2.392337873458103559e-01
2.392545266797716508e-01
2.392752521916952091e-01
2.392959576969806434e-01
2.393166431956279538e-01
2.393373086876371403e-01
2.393579480241747603e-01
2.393785735088691524e-01
2.393991789869254205e-01
2.394197644583435647e-01
2.394403237981341803e-01
2.394608692622375301e-01
2.394813947197027559e-01
2.395019001705298578e-01
2.395223856147188357e-01
2.395428449570857765e-01
2.395632903939599601e-01
2.395837158241960196e-01
2.396041212477939553e-01
2.396245005934138916e-01
2.396448660096970329e-01
2.396652114193420502e-01
2.396855368223489435e-01
2.397058422187177129e-01
2.397261215669139744e-01
2.397463869559679495e-01
2.397666323383838005e-01
2.397868577141615276e-01
2.398070570656107847e-01
2.398272424340737174e-01
2.398474077958985262e-01
2.398675531510852110e-01
2.398876784996337719e-01
2.399077778536593542e-01
2.399278631948931206e-01
2.399479285294887632e-01
2.399679738574462817e-01
2.399879932147248596e-01
2.400079985353675838e-01
2.400279838493721840e-01
2.400479491567386603e-01
2.400678944574670126e-01
2.400878138173219156e-01
2.401077191107354736e-01
2.401276043975109076e-01
2.401474696776482176e-01
2.401673090407561162e-01
2.401871343135786319e-01
2.402069395797630236e-01
2.402267248393092913e-01
2.402464900922174351e-01
2.402662294579016589e-01
2.402859547034950083e-01
2.403056599424502338e-01
2.403253451747673353e-01
2.403450045437045546e-01
2.403646497687068617e-01
2.403842749870710449e-01
2.404038801987971041e-01
2.404234654038850394e-01
2.404430247753985839e-01
2.404625699731717248e-01
2.404820951643067417e-01
2.405016003488036347e-01
2.405210797235701747e-01
2.405405449007522733e-01
2.405599900712962480e-01
2.405794152352020987e-01
2.405988203924698254e-01
2.406181997698126906e-01
2.406375649197656230e-01
2.406569100630804314e-01
2.406762351997571159e-01
2.406955345803529767e-01
2.407148197097148667e-01
2.407340848324386329e-01
2.407533299485242750e-01
2.407725550579717932e-01
2.407917544411439792e-01
2.408109395432767030e-01
2.408301046387713029e-01
2.408492497276277788e-01
2.408683748098461308e-01
2.408874741955946419e-01
2.409065592704981995e-01
2.409256243387636331e-01
2.409446694003909428e-01
2.409636887893924495e-01
2.409826938437049648e-01
2.410016788913793562e-01
2.410206439324156236e-01
2.410395889668137670e-01
2.410585083583915988e-01
2.410774133854749479e-01
2.410962984059201730e-01
2.411151634197272742e-01
2.411340028145581016e-01
2.411528278210504084e-01
2.411716328209045912e-01
2.411904178141206501e-01
2.412091828006985850e-01
2.412279221981057376e-01
2.412466471773688781e-01
2.412653521499938947e-01
2.412840371159807873e-01
2.413026965166409354e-01
2.413213414753130337e-01
2.413399664273470080e-01
2.413585713727428583e-01
2.413771563115005847e-01
2.413957157147370580e-01
2.414142606461799900e-01
2.414327855709847981e-01
2.414512904891514822e-01
2.414697698956409511e-01
2.414882348064928408e-01
2.415066797107066066e-01
2.415251046082822484e-01
2.415435094992197662e-01
2.415618889082855603e-01
2.415802537919082837e-01
2.415985986688928833e-01
2.416169235392393588e-01
2.416352229515581485e-01
2.416535078145898296e-01
2.416717726709833869e-01
2.416900175207388202e-01
2.417082423638561295e-01
2.417264417787512443e-01
2.417446266145537592e-01
2.417627914437181502e-01
2.417809362662444173e-01
2.417990556843925276e-01
2.418171604996040003e-01
2.418352453081773490e-01
2.418533101101125737e-01
2.418713549054096745e-01
2.418893743261341100e-01
2.419073791141164165e-01
2.419253638954605989e-01
2.419433286701666574e-01
2.419612680941440885e-01
2.419791928615353527e-01
2.419970976222884929e-01
2.420149823764035091e-01
2.420328471238804013e-01
2.420506865504341576e-01
2.420685112905962555e-01
2.420863160241202294e-01
2.421041007510060794e-01
2.421218601808128312e-01
2.421396049003838868e-01
2.421573296133168185e-01
2.421750343196116262e-01
2.421927190192683099e-01
2.422103784516513869e-01
2.422280231439932763e-01
2.422456478296970417e-01
2.422632525087626831e-01
2.422808319443987557e-01
2.422983966161496028e-01
2.423159412812623259e-01
2.423334659397369251e-01
2.423509705915734003e-01
2.423684500297857980e-01
2.423859146743074788e-01
2.424033593121910357e-01
2.424207839434364686e-01
2.424381833849018619e-01
2.424555680088325005e-01
2.424729326261250151e-01
2.424902772367794057e-01
2.425076018407956724e-01
2.425249012848373908e-01
2.425421858815388632e-01
2.425594504716022115e-01
2.425766950550274359e-01
2.425939145023221499e-01
2.426111190784325800e-01
2.426283036479048860e-01
2.426454682107390681e-01
2.426626127669351263e-01
2.426797322168061655e-01
2.426968367656874292e-01
2.427139213079305691e-01
2.427309858435355849e-01
2.427480252966596197e-01
2.427650498249498412e-01
2.427820543466019387e-01
2.427990388616159123e-01
2.428160033699917619e-01
2.428329428256921219e-01
2.428498673267531771e-01
2.428667718211761084e-01
2.428836563089609157e-01
2.429005207901075991e-01
2.429173602483842842e-01
2.429341847222161732e-01
2.429509891894099383e-01
2.429677736499655794e-01
2.429845331114952600e-01
2.430012775647361067e-01
2.430180020113388295e-01
2.430347064513034283e-01
2.430513908846299032e-01
2.430680503487359090e-01
2.430846947747475895e-01
2.431013191941211460e-01
2.431179236068565785e-01
2.431345030742155799e-01
2.431510674796362181e-01
2.431676118784187324e-01
2.431841362705631227e-01
2.432006406560693890e-01
2.432171201260047155e-01
2.432335845041961875e-01
2.432500288757495355e-01
2.432664532406647595e-01
2.432828527138530816e-01
2.432992370714535113e-01
2.433156014224158170e-01
2.433319457667399988e-01
2.433482701044260565e-01
2.433645695801907038e-01
2.433808539105619673e-01
2.433971182342951067e-01
2.434133625513901222e-01
2.434295820304077651e-01
2.434457863401879862e-01
2.434619706433300834e-01
2.434781349398340566e-01
2.434942792296999059e-01
2.435103987112938739e-01
2.435265029938449288e-01
2.435425872697578598e-01
2.435586515390326667e-01
2.435746910238796303e-01
2.435907152858396429e-01
2.436067195411615316e-01
2.436227037898452963e-01
2.436386680318909370e-01
2.436546075193142258e-01
2.436705317540450721e-01
2.436864359821377946e-01
2.437023202035923930e-01
2.437181796942686773e-01
2.437340239084084814e-01
2.437498481159101615e-01
2.437656523167737177e-01
2.437814365109991499e-01
2.437971960042517594e-01
2.438129401911623972e-01
2.438286643714349111e-01
2.438443685450693010e-01
2.438600480415749061e-01
2.438757122078945017e-01
2.438913563675759733e-01
2.439069805206193209e-01
2.439225846670245446e-01
2.439381641661064748e-01
2.439537283051969041e-01
2.439692724376492095e-01
2.439847965634633908e-01
2.440002960657983166e-01
2.440157801842977037e-01
2.440312442961589667e-01
2.440466884013821058e-01
2.440621124999671210e-01
2.440775120048783720e-01
2.440928960961485927e-01
2.441082601807806896e-01
2.441236042587746624e-01
2.441389237669389090e-01
2.441542278376180874e-01
2.441695119016591420e-01
2.441847759590620726e-01
2.442000200098268792e-01
2.442152395205674509e-01
2.442304435640174631e-01
2.442456276008293514e-01
2.442607916310031158e-01
2.442759311449966830e-01
2.442910551678556530e-01
2.443061591840764990e-01
2.443212431936592210e-01
2.443363071966038191e-01
2.443513467131737116e-01
2.443663707088035153e-01
2.443813746977951951e-01
2.443963586801487509e-01
2.444113181999716389e-01
2.444262621750104003e-01
2.444411861434110378e-01
2.444560901051735513e-01
2.444709740602979409e-01
2.444858335826971540e-01
2.445006775305067492e-01
2.445155014716782205e-01
2.445303054062115677e-01
2.445450893341067911e-01
2.445598488590823294e-01
2.445745927796627583e-01
2.445893166936050633e-01
2.446040206009092444e-01
2.446187001291377783e-01
2.446333640291271649e-01
2.446480079224784276e-01
2.446626318091915664e-01
2.446772356892665812e-01
2.446918152200714403e-01
2.447063790928316607e-01
2.447209229589537571e-01
2.447354468184377296e-01
2.447499463524955843e-01
2.447644302046647624e-01
2.447788940501958166e-01
2.447933378890887468e-01
2.448077617213435531e-01
2.448221612579777329e-01
2.448365450829177448e-01
2.448509089012196327e-01
2.448652527128833967e-01
2.448795722527705720e-01
2.448938760571195417e-01
2.449081598548303873e-01
2.449224236459031090e-01
2.449366674303377067e-01
2.449508869728012073e-01
2.449650907499210106e-01
2.449792745204026900e-01
2.449934382842462455e-01
2.450075778299627416e-01
2.450217015864915027e-01
2.450358053363821398e-01
2.450498890796346529e-01
2.450639528162490421e-01
2.450779923645418634e-01
2.450920160938414583e-01
2.451060198165029291e-01
2.451200035325262760e-01
2.451339630840720929e-01
2.451479067927806454e-01
2.451618304948510740e-01
2.451757341902833787e-01
2.451896178790775593e-01
2.452034774331997014e-01
2.452173211146790877e-01
2.452311447895203500e-01
2.452449484577234884e-01
2.452587280150986260e-01
2.452724916759869700e-01
2.452862353302371901e-01
2.452999589778492862e-01
2.453136626188232583e-01
2.453273421787747210e-01
2.453410058124338988e-01
2.453546494394549526e-01
2.453682730598378825e-01
2.453818726230423408e-01
2.453954562361104763e-01
2.454090198425404878e-01
2.454225634423323754e-01
2.454360870354861390e-01
2.454495866012669225e-01
2.454630701871058918e-01
2.454765337663067370e-01
2.454899773388694584e-01
2.455033969079032374e-01
2.455168004731511644e-01
2.455301840317609674e-01
2.455435475837326464e-01
2.455568911290662015e-01
2.455702107006763057e-01
2.455835142386950665e-01
2.455967977700757032e-01
2.456100612948182160e-01
2.456233008696813158e-01
2.456365243871090343e-01
2.456497278978986287e-01
2.456629114020500992e-01
2.456760748995634458e-01
2.456892144770028708e-01
2.457023379672014229e-01
2.457154414507618512e-01
2.457285249276841554e-01
2.457415845083765760e-01
2.457546279779840859e-01
2.457676514409534718e-01
2.457806548972847338e-01
2.457936383469778718e-01
2.458065979302466175e-01
2.458195413726249612e-01
2.458324648083651809e-01
2.458453682374672766e-01
2.458582478239890179e-01
2.458711112457763193e-01
2.458839546609254967e-01
2.458967780694365501e-01
2.459095814713094796e-01
2.459223610604075461e-01
2.459351244549656812e-01
2.459478678428856924e-01
2.459605912241675796e-01
2.459732908165186416e-01
2.459859741904857344e-01
2.459986375578147033e-01
2.460112809185055482e-01
2.460239042725582692e-01
2.460365038674856564e-01
2.460490872142235830e-01
2.460616505543233856e-01
2.460741938877850643e-01
2.460867172146086190e-01
2.460992168121123314e-01
2.461117001316210917e-01
2.461241634444917281e-01
2.461366067507242406e-01
2.461490263514809484e-01
2.461614296503986665e-01
2.461738129426782606e-01
2.461861762283197308e-01
2.461985195073230770e-01
2.462108391106561101e-01
2.462231423823446619e-01
2.462354256473950898e-01
2.462476889058073937e-01
2.462599285123934223e-01
2.462721517634909318e-01
2.462843550079503174e-01
2.462965382457715791e-01
2.463087014769547167e-01
2.463208410861170705e-01
2.463329643099854138e-01
2.463450675272156332e-01
2.463571507378077285e-01
2.463692103502230779e-01
2.463812535535003789e-01
2.463932767501395560e-01
2.464052799401406091e-01
2.464172631235035382e-01
2.464292227384952128e-01
2.464411659145433475e-01
2.464530890839533583e-01
2.464649922467252452e-01
2.464768718649699153e-01
2.464887350204270078e-01
2.465005781692459763e-01
2.465124013114268209e-01
2.465242044469695415e-01
2.465359840677905368e-01
2.465477471960184630e-01
2.465594903176082653e-01
2.465712134325599436e-01
2.465829130566339344e-01
2.465945961642708184e-01
2.466062592652695784e-01
2.466179023596302144e-01
2.466295254473527265e-01
2.466411250740030425e-01
2.466527081544107602e-01
2.466642712281803540e-01
2.466758142953118238e-01
2.466873339252151354e-01
2.466988369850318108e-01
2.467103200382103623e-01
2.467217830847507898e-01
2.467332261246530933e-01
2.467446457571327301e-01
2.467560487897202393e-01
2.467674318156696245e-01
2.467787948349808858e-01
2.467901344707135181e-01
2.468014574827099850e-01
2.468127604880683279e-01
2.468240434867885469e-01
2.468353064788706419e-01
2.468465461171795994e-01
2.468577691019469000e-01
2.468689720800760767e-01
2.468801550515671295e-01
2.468913146931290825e-01
2.469024576573053409e-01
2.469135806148434753e-01
2.469246835657434858e-01
2.469357665100053723e-01
2.469468261541436505e-01
2.469578690910907426e-01
2.469688920213997108e-01
2.469798949450705550e-01
2.469908745924618287e-01
2.470018375088178786e-01
2.470127804185358045e-01
2.470237033216156064e-01
2.470346062180572844e-01
2.470454858680248833e-01
2.470563487571517669e-01
2.470671916396405265e-01
2.470780145154911622e-01
2.470888141687117567e-01
2.470995970372475981e-01
2.471103598991453154e-01
2.471211027544049088e-01
2.471318256030263782e-01
2.471425252588232979e-01
2.471532081001299730e-01
2.471638709347985241e-01
2.471745137628289513e-01
2.471851334218788665e-01
2.471957362425944993e-01
2.472063190566720081e-01
2.472168818641113930e-01
2.472274246649126539e-01
2.472379443265388943e-01
2.472484471200253608e-01
2.472589299068737034e-01
2.472693926870839221e-01
2.472798354606560167e-01
2.472902551248585823e-01
2.473006578911158826e-01
2.473110406507350589e-01
2.473214034037161113e-01
2.473317430711716725e-01
2.473420658168379305e-01
2.473523685558660645e-01
2.473626512882560746e-01
2.473729140140079608e-01
2.473831536840398471e-01
2.473933764024769388e-01
2.474035791142759066e-01
2.474137618194367505e-01
2.474239214927216324e-01
2.474340641905676819e-01
2.474441868817756074e-01
2.474542895663454090e-01
2.474643722442770866e-01
2.474744319201382936e-01
2.474844745907551768e-01
2.474944972547339361e-01
2.475044999120745715e-01
2.475144795911887741e-01
2.475244422412146150e-01
2.475343848846023320e-01
2.475443075213519251e-01
2.475542101514633941e-01
2.475640898331539219e-01
2.475739524559505966e-01
2.475837950721091474e-01
2.475936176816295742e-01
2.476034173665730975e-01
2.476131999687787300e-01
2.476229625643462384e-01
2.476327051532756229e-01
2.476424277355668835e-01
2.476521274230867320e-01
2.476618099980631982e-01
2.476714725664015404e-01
2.476811151281017587e-01
2.476907348188746028e-01
2.477003373732600267e-01
2.477099199210073266e-01
2.477194824621165026e-01
2.477290249965875546e-01
2.477385446899367238e-01
2.477480472170929815e-01
2.477575297376111152e-01
2.477669922514911249e-01
2.477764319480932897e-01
2.477858544546585051e-01
2.477952569545855965e-01
2.478046394478745640e-01
2.478140019345254075e-01
2.478233416337038975e-01
2.478326641130399466e-01
2.478419665857378718e-01
2.478512490517976730e-01
2.478605087542291585e-01
2.478697512129741654e-01
2.478789736650810482e-01
2.478881761105498072e-01
2.478973585493804421e-01
2.479065182543882528e-01
2.479156606859040934e-01
2.479247831107818101e-01
2.479338855290214028e-01
2.479429652372822090e-01
2.479520276482070074e-01
2.479610700524936817e-01
2.479700924501422321e-01
2.479790948411526585e-01
2.479880745519897900e-01
2.479970369356854221e-01
2.480059793127429302e-01
2.480149016831623143e-01
2.480238013972524413e-01
2.480326837603570311e-01
2.480415461168234970e-01
2.480503884666518388e-01
2.480592108098420567e-01
2.480680105265085089e-01
2.480767928623839325e-01
2.480855551916212320e-01
2.480942975142204077e-01
2.481030172341398554e-01
2.481117195494242367e-01
2.481204018580704940e-01
2.481290641600786273e-01
2.481377064554486367e-01
2.481463261779444096e-01
2.481549284659996246e-01
2.481635107474167157e-01
2.481720730221956828e-01
2.481806127479444513e-01
2.481891350154086240e-01
2.481976372762346728e-01
2.482061195304225976e-01
2.482145817779723984e-01
2.482230215062974921e-01
2.482314437465324986e-01
2.482398459801293811e-01
2.482482282070881396e-01
2.482565904274087742e-01
2.482649301583101931e-01
2.482732523713160333e-01
2.482815545776837496e-01
2.482898367774133419e-01
2.482980965115677563e-01
2.483063387039825543e-01
2.483145608897592282e-01
2.483227630688977783e-01
2.483309452413982044e-01
2.483391049781289439e-01
2.483472471433145756e-01
2.483553693018620834e-01
2.483634714537714672e-01
2.483715511937552023e-01
2.483796133383497917e-01
2.483876554763062572e-01
2.483956776076245987e-01
2.484036797323048162e-01
2.484116594748648765e-01
2.484196215922302997e-01
2.484275637029575989e-01
2.484354858070467742e-01
2.484433855528598301e-01
2.484512676496342110e-01
2.484591297397704679e-01
2.484669718232686009e-01
2.484747939001286099e-01
2.484825936485179909e-01
2.484903757180632056e-01
2.484981377809702963e-01
2.485058798372392630e-01
2.485135995888816396e-01
2.485213016378358120e-01
2.485289836801518604e-01
2.485366457158297848e-01
2.485442877448695853e-01
2.485519074990882871e-01
2.485595095208132932e-01
2.485670915359001754e-01
2.485746535443489336e-01
2.485821933018206309e-01
2.485897153029545947e-01
2.485972172974504346e-01
2.486046992853081505e-01
2.486121612665277425e-01
2.486196010265757650e-01
2.486270230004805626e-01
2.486344249677472362e-01
2.486418069283757859e-01
2.486491666916768040e-01
2.486565086449905593e-01
2.486638305916661906e-01
2.486711325317036980e-01
2.486784144651030815e-01
2.486856742309804247e-01
2.486929161570650137e-01
2.487001380765114789e-01
2.487073399893198200e-01
2.487145197584501588e-01
2.487216816639437056e-01
2.487288235627991284e-01
2.487359454550164273e-01
2.487430473405956022e-01
2.487501271123022661e-01
2.487571889905666467e-01
2.487642308621929033e-01
2.487712527271810359e-01
2.487782525021406954e-01
2.487852343598140337e-01
2.487921962108492480e-01
2.487991380552463383e-01
2.488060598930053047e-01
2.488129596705412894e-01
2.488198415009854614e-01
2.488267033247915094e-01
2.488335451419594335e-01
2.488403649227484138e-01
2.488471667326015435e-01
2.488539485358165493e-01
2.488607103323934311e-01
2.488674521223321889e-01
2.488741719056974944e-01
2.488808736883214578e-01
2.488875554643072974e-01
2.488942172336550129e-01
2.489008570202733139e-01
2.489074787823062351e-01
2.489140805377010324e-01
2.489206622864577056e-01
2.489272240285762550e-01
2.489337638177708811e-01
2.489402855525746361e-01
2.489467872807402671e-01
2.489532690022677741e-01
2.489597287947153958e-01
2.489661705089281085e-01
2.489725922165026972e-01
2.489789939174391620e-01
2.489853756117375028e-01
2.489917354067614497e-01
2.489980770937449961e-01
2.490043987740904186e-01
2.490107004477977171e-01
2.490169802460746595e-01
2.490232419124671637e-01
2.490294835722215439e-01
2.490357052253378001e-01
2.490419068718159323e-01
2.490480866726692000e-01
2.490542483118325379e-01
2.490603899443577518e-01
2.490665115702448418e-01
2.490726131894938078e-01
2.490786929929234006e-01
2.490847546048575722e-01
2.490907962101536199e-01
2.490968178088115437e-01
2.491028176154941320e-01
2.491087992068372614e-01
2.491147607915422668e-01
2.491207023696091483e-01
2.491266239410379058e-01
2.491325237502968193e-01
2.491384053144107824e-01
2.491442668718866216e-01
2.491501084227243368e-01
2.491559282352362459e-01
2.491617297787591667e-01
2.491675113156439636e-01
2.491732728458906365e-01
2.491790143694991855e-01
2.491847341845874197e-01
2.491904357008811743e-01
2.491961172105368050e-01
2.492017787135543117e-01
2.492074185318955415e-01
2.492130400275982538e-01
2.492186415166628422e-01
2.492242229990893065e-01
2.492297844748776470e-01
2.492353242957952020e-01
2.492408457642687480e-01
2.492463472261041701e-01
2.492518286813014683e-01
2.492572885054720189e-01
2.492627299533545226e-01
2.492681513945989025e-01
2.492735528292051583e-01
2.492789342571732902e-01
2.492842940839201660e-01
2.492896355045735035e-01
2.492949569185887171e-01
2.493002583259658067e-01
2.493055381559656780e-01
2.493107995560279733e-01
2.493160409494521446e-01
2.493212623362381919e-01
2.493264637163861153e-01
2.493316435489623117e-01
2.493368049217954407e-01
2.493419462879904458e-01
2.493470676475473269e-01
2.493521674833765189e-01
2.493572488356186057e-01
2.493623101812225684e-01
2.493673515201884072e-01
2.493723728525161221e-01
2.493773726909216393e-01
2.493823540159345598e-01
2.493873153343093563e-01
2.493922566460460288e-01
2.493971764877045416e-01
2.494020777921264198e-01
2.494069590899101740e-01
2.494118203810558043e-01
2.494166616655633106e-01
2.494214815097981486e-01
2.494262827869908605e-01
2.494310640575454485e-01
2.494358253214619126e-01
2.494405651689497461e-01
2.494452864255514157e-01
2.494499876755149614e-01
2.494546689188403832e-01
2.494593301555276810e-01
2.494639700055918397e-01
2.494685912349643431e-01
2.494731924576987225e-01
2.494777736737949780e-01
2.494823335271121323e-01
2.494868747358935934e-01
2.494913959380369306e-01
2.494958971335421438e-01
2.495003783224092331e-01
2.495048381783027125e-01
2.495092793598550074e-01
2.495137005347691783e-01
2.495181017030452253e-01
2.495224815621917003e-01
2.495268427231529529e-01
2.495311838774760815e-01
2.495355050251610862e-01
2.495398061662079670e-01
2.495440860279307671e-01
2.495483471616628535e-01
2.495525882887568159e-01
2.495568094092126543e-01
2.495610092741884500e-01
2.495651903873294941e-01
2.495693514938324142e-01
2.495734925936972104e-01
2.495776136869238826e-01
2.495817135544760035e-01
2.495857946403878813e-01
2.495898557196616352e-01
2.495938967922972651e-01
2.495979178582947711e-01
2.496019177284232171e-01
2.496058987871059287e-01
2.496098598391505163e-01
2.496138008845569800e-01
2.496177207579384216e-01
2.496216217960300909e-01
2.496255028274836363e-01
2.496293638522990577e-01
2.496332048704763551e-01
2.496370247464341219e-01
2.496408257572966249e-01
2.496446067615210040e-01
2.496483677591072592e-01
2.496521076383180215e-01
2.496558286285894823e-01
2.496595296122228191e-01
2.496632105892180320e-01
2.496668715595751209e-01
2.496705114413622084e-01
2.496741324044045029e-01
2.496777333608086735e-01
2.496813143105747201e-01
2.496848741956148032e-01
2.496884151380660555e-01
2.496919360738791838e-01
2.496954370030541881e-01
2.496989179255910685e-01
2.497023778132074767e-01
2.497058187284295627e-01
2.497092396370135248e-01
2.497126405389593629e-01
2.497160204298287667e-01
2.497193813244598104e-01
2.497227222124527302e-01
2.497260430938075260e-01
2.497293439685241978e-01
2.497326238619699268e-01
2.497358847293718043e-01
2.497391255901355578e-01
2.497423464442611873e-01
2.497455463409599119e-01
2.497487271877707471e-01
2.497518880279434583e-01
2.497550288614780456e-01
2.497581496883745089e-01
2.497612495876495586e-01
2.497643304072312276e-01
2.497673912201747726e-01
2.497704320264801936e-01
2.497734519290082389e-01
2.497764527279988656e-01
2.497794335203513683e-01
2.497823943060657470e-01
2.497853350851420018e-01
2.497882549902463722e-01
2.497911557620078327e-01
2.497940365271311691e-01
2.497968972856163816e-01
2.497997371939737477e-01
2.498025579451441658e-01
2.498053586896764600e-01
2.498081394275706302e-01
2.498109001588266764e-01
2.498136400697603676e-01
2.498163607937016195e-01
2.498190615110047474e-01
2.498217422216697514e-01
2.498244021358564382e-01
2.498270428392066478e-01
2.498296635359187334e-01
2.498322642259926951e-01
2.498348449094285328e-01
2.498374048261915448e-01
2.498399455023125881e-01
2.498424661717955075e-01
2.498449668346403030e-01
2.498474467546563105e-01
2.498499074101863116e-01
2.498523480590781887e-01
2.498547687013319418e-01
2.498571693369475710e-01
2.498595492595399037e-01
2.498619098878407385e-01
2.498642505095034494e-01
2.498665711245280363e-01
2.498688710503733645e-01
2.498711516580831571e-01
2.498734122591548257e-01
2.498756528535883703e-01
2.498778734413837910e-01
2.498800733698054444e-01
2.498822539502860707e-01
2.498844145241285730e-01
2.498865550913329514e-01
2.498886750230076004e-01
2.498907755828971844e-01
2.498928561361486445e-01
2.498949166827619806e-01
2.498969572227371927e-01
2.498989771569881668e-01
2.499009776896485846e-01
2.499029582156708784e-01
2.499049187350550483e-01
2.499068586725590180e-01
2.499087791846283935e-01
2.499106796900596450e-01
2.499125601888527726e-01
2.499144206810077762e-01
2.499162606210880710e-01
2.499180811059282803e-01
2.499198815841303656e-01
2.499216620556943269e-01
2.499234225206201643e-01
2.499251624632767843e-01
2.499268829208878273e-01
2.499285833718607464e-01
2.499302638161955414e-01
2.499319237621051570e-01
2.499335641991251578e-01
2.499351846295070345e-01
2.499367850532507873e-01
2.499383654703564162e-01
2.499399254188423569e-01
2.499414658286331914e-01
2.499429862317859019e-01
2.499444866283004885e-01
2.499459665800394248e-01
2.499474269692392170e-01
2.499488673518008852e-01
2.499502877277244295e-01
2.499516880970098498e-01
2.499530680513251113e-01
2.499544284132957372e-01
2.499557687686282392e-01
2.499570891173226173e-01
2.499583890748908743e-01
2.499596694162704580e-01
2.499609297510119177e-01
2.499621700791152534e-01
2.499633904005804652e-01
2.499645903607250474e-01
2.499657706748754649e-01
2.499669309823877583e-01
2.499680712832619278e-01
2.499691912466595056e-01
2.499702915402188808e-01
2.499713718271401319e-01
2.499724321074232591e-01
2.499734723810682624e-01
2.499744923470421654e-01
2.499754926133723743e-01
2.499764728730644592e-01
2.499774331261184201e-01
2.499783730953453187e-01
2.499792933410844853e-01
2.499801935801855279e-01
2.499810738126484466e-01
2.499819340384732413e-01
2.499827740102764650e-01
2.499835942287864654e-01
2.499843944406583418e-01
2.499851746458920942e-01
2.499859346209483135e-01
2.499866748188672716e-01
2.499873950101481057e-01
2.499880951947908159e-01
2.499887753727954021e-01
2.499894353504279465e-01
2.499900755211177383e-01
2.499906956851694062e-01
2.499912958425829501e-01
2.499918758234684901e-01
2.499924359735672397e-01
2.499929761170278653e-01
2.499934962538503669e-01
2.499939963840347446e-01
2.499944763674966097e-01
2.499949364903661930e-01
2.499953766065976524e-01
2.499957967161909878e-01
2.499961967029058485e-01
2.499965768051843895e-01
2.499969369008248066e-01
2.499972769898270997e-01
2.499975970721912688e-01
2.499978970614824547e-01
2.499981771365318295e-01
2.499984372049430803e-01
2.499986772667162072e-01
2.499988972592603886e-01
2.499990973137187211e-01
2.499992773615389297e-01
2.499994374027210142e-01
2.499995774372649748e-01
2.499996974323854815e-01
2.499997974596146477e-01
2.499998774802056900e-01
2.499999374941586083e-01
2.499999774925321105e-01
2.499999974991702345e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01


==> figs/lwr_numerical_flux/greenshields_full/flux_cross_greenshield_godunov_x_0.25.csv <==
0.000000000000000000e+00
9.999999991502388414e-05
1.999799958290814723e-04
2.999399731989895921e-04
3.998799756542978151e-04
4.997999741028184709e-04
5.996999104067467137e-04
6.995799008533347234e-04
7.994398872931352202e-04
8.992798697261479872e-04
9.990998481523732412e-04
1.098899764492219499e-03
1.198679676848563545e-03
1.298439701334017093e-03
1.398179605700071307e-03
1.497899622148664203e-03
1.597599518524428584e-03
1.697279410916690537e-03
1.796939415321635158e-03
1.896579299723607495e-03
1.996199296091691680e-03
2.095799056577045318e-03
2.195379044931554044e-03
2.294939029255989738e-03
2.394478777837407563e-03
2.493998754148268014e-03
2.593498726429055434e-03
2.692978694679769823e-03
2.792438427373749622e-03
2.891878387610888768e-03
2.991298343817954883e-03
3.090698064607998868e-03
3.190078012801489740e-03
3.289437956964907581e-03
3.388777665851015319e-03
3.488097602000857916e-03
3.587397534120627483e-03
3.686677231102799407e-03
3.785937155208993730e-03
3.885177075285115023e-03
3.984396991331163283e-03
4.083596903347138513e-03
4.182776349583699690e-03
4.281936253632670497e-03
4.381076153651568272e-03
4.480196049640393016e-03
4.579295941599144729e-03
4.678375829527823410e-03
4.777435252235937013e-03
4.876475132197611272e-03
4.975495008129212499e-03
5.074494880030740694e-03
5.173474747902195858e-03
5.272434611743577991e-03
5.371374471554887092e-03
5.470293866797622598e-03
5.569193718641927277e-03
5.668073566456158924e-03
5.766933410240317540e-03
5.865773249994403124e-03
5.964593085718415677e-03
6.063392457432703608e-03
6.162172285189711739e-03
6.260932108916646838e-03
6.359671928613508905e-03
6.458391744280297941e-03
6.557091555917013946e-03
6.655771363523656919e-03
6.754430707772566753e-03
6.853070507412205303e-03
6.951690303021770823e-03
7.050290094601263310e-03
7.148869882150682767e-03
7.247429665670029192e-03
7.345968986390491451e-03
7.444488761942833453e-03
7.542988533465102424e-03
7.641468300957298364e-03
7.739928064419421272e-03
7.838367823851472016e-03
7.936787579253447994e-03
8.035187330625352675e-03
8.133567077967182590e-03
8.231926821278941209e-03
8.330265644885835596e-03
8.428585380323729698e-03
8.526885111731552502e-03
8.625164839109300541e-03
8.723424562456977283e-03
8.821664281774579258e-03
8.919883997062109937e-03
9.018083708319565850e-03
9.116263415546950466e-03
9.214423118744260316e-03
9.312562817911498869e-03
9.410682513048662656e-03
9.508781290716361578e-03
9.606860977979664318e-03
9.704920661212892291e-03
9.802960340416048968e-03
9.900980015589130878e-03
9.998979686732141492e-03
1.009695935384507734e-02
1.019491901692794189e-02
1.029285867598073168e-02
1.039077833100345016e-02
1.048867798199609389e-02
1.058655762895866631e-02
1.068441727189116397e-02
1.078225599977587768e-02
1.088007563483451429e-02
1.097787526586307613e-02
1.107565489286156668e-02
1.117341451582998246e-02
1.127115413476832695e-02
1.136887374967659667e-02
1.146657336055479509e-02
1.156425296740291875e-02
1.166191257022097111e-02
1.175955216900894870e-02
1.185717176376685500e-02
1.195477135449468653e-02
1.205235003259641502e-02
1.214990961545038550e-02
1.224744919427428122e-02
1.234496876906810564e-02
1.244246833983185530e-02
1.253994790656553365e-02
1.263740746926913724e-02
1.273484702794266954e-02
1.283226658258612707e-02
1.292966613319951330e-02
1.302704567978282477e-02
1.312440522233606494e-02
1.322174476085923034e-02
1.331906338917797361e-02
1.341636291982727797e-02
1.351364244644650756e-02
1.361090196903566585e-02
1.370814148759474937e-02
1.380536100212376160e-02
1.390256051262269907e-02
1.399974001909156524e-02
1.409689952153035664e-02
1.419403901993907674e-02
1.429115851431772208e-02
1.438825800466629612e-02
1.448533749098479539e-02
1.458239606952055345e-02
1.467943554796519168e-02
1.477645502237975514e-02
1.487345449276424730e-02
1.497043395911866470e-02
1.506739342144301080e-02
1.516433287973728214e-02
1.526125233400148218e-02
1.535815178423560745e-02
1.545503032836353929e-02
1.555189067261364064e-02
1.564872920905399298e-02
1.574554954487138170e-02
1.584234807362415454e-02
1.593912840100883063e-02
1.603588692207402397e-02
1.613262724102598744e-02
1.622934575440360128e-02
1.632604606492285212e-02
1.642272457061288646e-02
1.651938307264541259e-02
1.661602337070187951e-02
1.671264186504682614e-02
1.680924215467058044e-02
1.690582064132794757e-02
1.700238092251898925e-02
1.709891940148877687e-02
1.719543967424710593e-02
1.729193814552931405e-02
1.738841840985493048e-02
1.748487687344955910e-02
1.758131712934246291e-02
1.767773558524951202e-02
1.777413403749905293e-02
1.787051428092917282e-02
1.796687272549113423e-02
1.806321296048854150e-02
1.815953139736292341e-02
1.825583162392761805e-02
1.835211005311442045e-02
1.844837027124640247e-02
1.854460869274562537e-02
1.864082890244489477e-02
1.873702731625653817e-02
1.883320572641067336e-02
1.892936592364715884e-02
1.902550432611371453e-02
1.912162451491748738e-02
1.921772290969646357e-02
1.931380309006752380e-02
1.940986147715892049e-02
1.950590164909726809e-02
1.960192002850108528e-02
1.969792019200672026e-02
1.979389856372295795e-02
1.988985871879588030e-02
1.998579708282453848e-02
2.008171544319568846e-02
2.017761558580582690e-02
2.027349393848939738e-02
2.036935407266682319e-02
2.046519241766281416e-02
2.056101254340752735e-02
2.065681088071593882e-02
2.075259099802793938e-02
2.084834932764877136e-02
2.094408943652805929e-02
2.103980775846131177e-02
2.113550785890788708e-02
2.123118617315356005e-02
2.132684448374172481e-02
2.142248457172551621e-02
2.151810287462610147e-02
2.161370295417718024e-02
2.170928124939018600e-02
2.180484132050855214e-02
2.190037960803397840e-02
2.199589967071963192e-02
2.209139795055747868e-02
2.218687800481041958e-02
2.228233627696068683e-02
2.237777632278091511e-02
2.247319458724360286e-02
2.256859284804878241e-02
2.266397288140622676e-02
2.275933113452382681e-02
2.285467115944855854e-02
2.294998940487857908e-02
2.304528942137059819e-02
2.314056765911303923e-02
2.323582766717234571e-02
2.333106589722720725e-02
2.342628589685380111e-02
2.352148411922108315e-02
2.361666411041496438e-02
2.371182232509466692e-02
2.380696053611686125e-02
2.390208051484795856e-02
2.399717871818257339e-02
2.409225868848095808e-02
2.418731688412799341e-02
2.428235684599366548e-02
2.437737503395312130e-02
2.447237498738608075e-02
2.456735316765795707e-02
2.466231311265820389e-02
2.475725128524250071e-02
2.485217122181003491e-02
2.494706938670675223e-02
2.504194754794596134e-02
2.513680747205071161e-02
2.523164562560234123e-02
2.532646554127437888e-02
2.542126368713842899e-02
2.551604359437775402e-02
2.561080173255422462e-02
2.570554163136083703e-02
2.580025976184972814e-02
2.589495965222362792e-02
2.598963777502493952e-02
2.608429765696612668e-02
2.617893577207985878e-02
2.627355388353608268e-02
2.636815375301448591e-02
2.646273185678313031e-02
2.655729171782882092e-02
2.665182981390988581e-02
2.674634966652286380e-02
2.684084775491634919e-02
2.693532759909661456e-02
2.702978567980252045e-02
2.712422551555007319e-02
2.721864358856839958e-02
2.731304341588323970e-02
2.740742148121398658e-02
2.750177954288722526e-02
2.759611935773928146e-02
2.769043741172494064e-02
2.778473721814428421e-02
2.787901526444236389e-02
2.797327506242899484e-02
2.806751310103949501e-02
2.816173289059341334e-02
2.825593092151633401e-02
2.835011070263753971e-02
2.844426872587288088e-02
2.853840849856137396e-02
2.863252651410913563e-02
2.872662452599938909e-02
2.882070428622509825e-02
2.891476229042777221e-02
2.900880204222076875e-02
2.910282003873586321e-02
2.919681978209614712e-02
2.929079777092366207e-02
2.938475750585123336e-02
2.947869548699116882e-02
2.957261521348602748e-02
2.966651318693838343e-02
2.976039290500052947e-02
2.985425087076530593e-02
2.994808883287257417e-02
3.004190853847193629e-02
3.013570649289162504e-02
3.022948619005827453e-02
3.032324413679038377e-02
3.041698207986498481e-02
3.051070350985561619e-02
3.060440144487007463e-02
3.069807937622702487e-02
3.079173730392646691e-02
3.088537871556140679e-02
3.097899663520070623e-02
3.107259455118249747e-02
3.116617246350678050e-02
3.125973037217355532e-02
3.135327176105016933e-02
3.144678966165680156e-02
3.154028755860592559e-02
3.163376545189754141e-02
3.172722682241846393e-02
3.182066470764993715e-02
3.191408258922390218e-02
3.200748046714035899e-02
3.210086181930559002e-02
3.219421968916190424e-02
3.228755755536071026e-02
3.238087541790200807e-02
3.247417327678579768e-02
3.256745460619270283e-02
3.266071245701634984e-02
3.275395030418248865e-02
3.284716814769111926e-02
3.294036945874233291e-02
3.303354729419082092e-02
3.312670512598180073e-02
3.321984295411527233e-02
3.331296424681079449e-02
3.340606206688412350e-02
3.349913988329994430e-02
3.359219769605825689e-02
3.368523550515906129e-02
3.377825677509625757e-02
3.387125457613691937e-02
3.396423237352007296e-02
3.405719016724571835e-02
3.415013141882722314e-02
3.424304920449272593e-02
3.433594698650072052e-02
3.442882476485120691e-02
3.452168599807702021e-02
3.461452376836736400e-02
3.470734153500019958e-02
3.480013929797552696e-02
3.489291705729334614e-02
3.498567826776083356e-02
3.507841601901851014e-02
3.517113376661867852e-02
3.526383151056133869e-02
3.535651270267313462e-02
3.544917043855565220e-02
3.554180817078066157e-02
3.563442589934816274e-02
3.572702707310426717e-02
3.581960479361162575e-02
3.591216251046147612e-02
3.600470022365381828e-02
3.609721793318865224e-02
3.618971908418643080e-02
3.628219678566112216e-02
3.637465448347830532e-02
3.646709217763798028e-02
3.655951331028006734e-02
3.665191099637959971e-02
3.674428867882162386e-02
3.683664635760613981e-02
3.692898403273314756e-02
3.702130514261690875e-02
3.711360280968377390e-02
3.720588047309313084e-02
3.729813813284497959e-02
3.739037922437304928e-02
3.748259687606475543e-02
3.757479452409895337e-02
3.766697216847564311e-02
3.775913324164802132e-02
3.785127087796456846e-02
3.794338851062360740e-02
3.803548613962513814e-02
3.812756376496916066e-02
3.821962481538321299e-02
3.831166243266709293e-02
3.840368004629346466e-02
3.849567765626232818e-02
3.858765868832068902e-02
3.867961629022940995e-02
3.877155388848062267e-02
3.886347148307432720e-02
3.895537249677699654e-02
3.904725008331055847e-02
3.913910766618661219e-02
3.923094524540515771e-02
3.932276282096619502e-02
3.941456381191053848e-02
3.950634137941143320e-02
3.959809894325481971e-02
3.968983650344069802e-02
3.978155747602935000e-02
3.987325502815508571e-02
3.996493257662331322e-02
4.005659012143403253e-02
4.014823107566699301e-02
4.023984861241756972e-02
4.033144614551063822e-02
4.042302367494619852e-02
4.051458120072425062e-02
4.060612213219888522e-02
4.069763964991679472e-02
4.078913716397719602e-02
4.088061467438008911e-02
4.097207558749903222e-02
4.106351308984178272e-02
4.115493058852702501e-02
4.124632808355475910e-02
4.133770897831801072e-02
4.142906646528560222e-02
4.152040394859568551e-02
4.161172142824826059e-02
4.170301890424332747e-02
4.179429977624825321e-02
4.188555724418317749e-02
4.197679470846059357e-02
4.206801216908050145e-02
4.215921302272973570e-02
4.225039047528950098e-02
4.234154792419175806e-02
4.243268536943650693e-02
4.252380620473004968e-02
4.261490364191465596e-02
4.270598107544175404e-02
4.279703850531134390e-02
4.288807593152342557e-02
4.297909674405864244e-02
4.307009416221058151e-02
4.316107157670501238e-02
4.325202898754193503e-02
4.334296978172146042e-02
4.343388718449824049e-02
4.352478458361751235e-02
4.361566197907927600e-02
4.370652275490310990e-02
4.379736014230473096e-02
4.388817752604884381e-02
4.397897490613544846e-02
4.406975228256454491e-02
4.416051303563005292e-02
4.425125040399900678e-02
4.434196776871045242e-02
4.443266512976438987e-02
4.452334586447420639e-02
4.461400321746800124e-02
4.470464056680428788e-02
4.479525791248306632e-02
4.488585862883719135e-02
4.497643596645582720e-02
4.506699330041695484e-02
4.515753063072057427e-02
4.524804795736668550e-02
4.533854865096248465e-02
4.542902596954845329e-02
4.551948328447691372e-02
4.560992059574786595e-02
4.570034127098797361e-02
4.579073857419878324e-02
4.588111587375208467e-02
4.597147316964787789e-02
4.606181382653229406e-02
4.615213111436794469e-02
4.624242839854608711e-02
4.633270567906672133e-02
4.642296295592984734e-02
4.651320359005593763e-02
4.660342085885892105e-02
4.669361812400439626e-02
4.678379538549236327e-02
4.687395600126276207e-02
4.696409325469058649e-02
4.705421050446090270e-02
4.714430775057371070e-02
4.723438834798841801e-02
4.732444558604108342e-02
4.741448282043624063e-02
4.750450005117388963e-02
4.759449727825403043e-02
4.768447785291041185e-02
4.777443507193041006e-02
4.786437228729290005e-02
4.795428949899788185e-02
4.804419005529857178e-02
4.813406725894341098e-02
4.822392445893074198e-02
4.831376165526056476e-02
4.840358219320556321e-02
4.849337938147524341e-02
4.858315656608741540e-02
4.867291374704207918e-02
4.876265092433923476e-02
4.885237143952590733e-02
4.894206860876292031e-02
4.903174577434242509e-02
4.912140293626442167e-02
4.921104343309540274e-02
4.930066058695725673e-02
4.939025773716160250e-02
4.947983488370844007e-02
4.956939536218372966e-02
4.965893250067042464e-02
4.974844963549961141e-02
4.983794676667128998e-02
4.992742389418546034e-02
5.001688434990242405e-02
5.010632146935645181e-02
5.019573858515297138e-02
5.028513569729198274e-02
5.037451613465325495e-02
5.046387323873212372e-02
5.055321033915348428e-02
5.064252743591733663e-02
5.073182785492291735e-02
5.082110494362662712e-02
5.091036202867282867e-02
5.099959911006152202e-02
5.108881618779270717e-02
5.117801658403996201e-02
5.126719365371100456e-02
5.135635071972453891e-02
5.144548778208056505e-02
5.153460815997212841e-02
5.162370521426801195e-02
5.171278226490638730e-02
5.180183931188725444e-02
5.189087967142312630e-02
5.197989671034385084e-02
5.206889374560706718e-02
5.215787077721277532e-02
5.224682780516097524e-02
5.233576814193852123e-02
5.242468516182657856e-02
5.251358217805712769e-02
5.260245919063016862e-02
5.269131950905202311e-02
5.278015651356492144e-02
5.286897351442031157e-02
5.295777051161819349e-02
5.304655081168435649e-02
5.313530780082209581e-02
5.322404478630232694e-02
5.331276176812504985e-02
5.340145874629026457e-02
5.349013902359810169e-02
5.357879599370317381e-02
5.366743296015073772e-02
5.375604992294079343e-02
5.384465018189293906e-02
5.393322713662285217e-02
5.402178408769525708e-02
5.411032103511015379e-02
5.419884127570660792e-02
5.428733821506136203e-02
5.437581515075860794e-02
5.446427208279834564e-02
5.455270901118057514e-02
5.464112922901870339e-02
5.472952614934079030e-02
5.481790306600536899e-02
5.490625997901243949e-02
5.499460017849487625e-02
5.508291708344180415e-02
5.517121398473122384e-02
5.525949088236313533e-02
5.534775106348988061e-02
5.543598795306164950e-02
5.552420483897591019e-02
5.561240172123266268e-02
5.570057859983190696e-02
5.578873875820032635e-02
5.587687562873942804e-02
5.596499249562102152e-02
5.605308935884510679e-02
5.614116949885783470e-02
5.622922635402177738e-02
5.631726320552821186e-02
5.640528005337713813e-02
5.649328017503417454e-02
5.658125701482295822e-02
5.666921385095423369e-02
5.675715068342800096e-02
5.684506751224426002e-02
5.693296761114297055e-02
5.702084443189908702e-02
5.710870124899769529e-02
5.719653806243879535e-02
5.728435814298181439e-02
5.737215494836277185e-02
5.745993175008622111e-02
5.754768854815216217e-02
5.763542861033948972e-02
5.772314540034528818e-02
5.781084218669357844e-02
5.789851896938436049e-02
5.798617574841763433e-02
5.807381578784663601e-02
5.816143255881976726e-02
5.824902932613539031e-02
5.833660608979350515e-02
5.842416611086681533e-02
5.851170286646478758e-02
5.859921961840525162e-02
5.868671636668820746e-02
5.877419311131365509e-02
5.886164985228159452e-02
5.894908658959202574e-02
5.903650983495850602e-02
5.912390656346366846e-02
5.921128328831132270e-02
5.929864000950146874e-02
5.938597672703410657e-02
5.947329344090923620e-02
5.956059015112685762e-02
5.964786685768697083e-02
5.973513006038100315e-02
5.982236675813584759e-02
5.990958345223318382e-02
5.999678014267301185e-02
6.008395682945533167e-02
6.017111351258014329e-02
6.025825019204744670e-02
6.034536686785724191e-02
6.043246354000952891e-02
6.051954669488335270e-02
6.060660335823037093e-02
6.069364001791988095e-02
6.078065667395188276e-02
6.086765332632637637e-02
6.095462997504336178e-02
6.104158662010283898e-02
6.112852326150480797e-02
6.121543989924926876e-02
6.130234300630288402e-02
6.138921963524207603e-02
6.147607626052375984e-02
6.156291288214793544e-02
6.164972950011460284e-02
6.173652611442376203e-02
6.182330272507541302e-02
6.191005933206955580e-02
6.199680239645072310e-02
6.208351899463959711e-02
6.217021558917096291e-02
6.225689218004482051e-02
6.234354876726116990e-02
6.243018535082001108e-02
6.251680193072134406e-02
6.260339850696516883e-02
6.268997507955148540e-02
6.277653809611244418e-02
6.286307465989349197e-02
6.294959122001703156e-02
6.303608777648306294e-02
6.312256432929158612e-02
6.320902087844260109e-02
6.329545742393610785e-02
6.338187396577210642e-02
6.346827050395059677e-02
6.355465347269134702e-02
6.364101000206456860e-02
6.372734652778028197e-02
6.381366304983848714e-02
6.389995956823918410e-02
6.398623608298237286e-02
6.407249259406805342e-02
6.415872910149622577e-02
6.424495202756452805e-02
6.433114852618743162e-02
6.441732502115282699e-02
6.450348151246071415e-02
6.458961800011109311e-02
6.467573448410396386e-02
6.476183096443932641e-02
6.484790744111718075e-02
6.493396391413752688e-02
6.502000679238562064e-02
6.510602325660069800e-02
6.519201971715826716e-02
6.527799617405832810e-02
6.536395262730088085e-02
6.544988907688592539e-02
6.553580552281346172e-02
6.562170196508348985e-02
6.570757840369600977e-02
6.579344123412389500e-02
6.587927766393114615e-02
6.596509409008088909e-02
6.605089051257312383e-02
6.613666693140785036e-02
6.622242334658506868e-02
6.630815975810477880e-02
6.639387616596698072e-02
6.647957895372241799e-02
6.656525535277935113e-02
6.665091174817877606e-02
6.673654813992069279e-02
6.682216452800510131e-02
6.690776091243200163e-02
6.699333729320139375e-02
6.707889367031327765e-02
6.716443004376765336e-02
6.724995278370288210e-02
6.733544914835198902e-02
6.742092550934358774e-02
6.750638186667767826e-02
6.759181822035426057e-02
6.767723457037333468e-02
6.776263091673490058e-02
6.784800725943895827e-02
6.793336359848550776e-02
6.801870629060052797e-02
6.810402262084180869e-02
6.818931894742558120e-02
6.827459527035184550e-02
6.835985158962060160e-02
6.844508790523184949e-02
6.853030421718558918e-02
6.861550052548182066e-02
6.870068317492439292e-02
6.878583947441535562e-02
6.887097577024881012e-02
6.895609206242475642e-02
6.904118835094319451e-02
6.912626463580412439e-02
6.921132091700754607e-02
6.929635719455345955e-02
6.938137346844186482e-02
6.946637607006422854e-02
6.955135233514736504e-02
6.963630859657299332e-02
6.972124485434111341e-02
6.980616110845172528e-02
6.989105735890482896e-02
6.997593360570042442e-02
7.006078984883851168e-02
7.014562608831909074e-02
7.023044864212124594e-02
7.031524487279655622e-02
7.040002109981435829e-02
7.048477732317465216e-02
7.056951354287743783e-02
7.065422975892271529e-02
7.073892597131048454e-02
7.082360218004074559e-02
7.090825838511349843e-02
7.099290089109544510e-02
7.107751708736292917e-02
7.116211327997290503e-02
7.124668946892537269e-02
7.133124565422033214e-02
7.141578183585778339e-02
7.150029801383772643e-02
7.158479418816016127e-02
7.166927665146965998e-02
7.175373281698682604e-02
7.183816897884648389e-02
7.192258513704863354e-02
7.200698129159327499e-02
7.209135744248040822e-02
7.217571358971003326e-02
7.226004973328215009e-02
7.234436587319675871e-02
7.242866828868604889e-02
7.251294441979538874e-02
7.259720054724722038e-02
7.268143667104154382e-02
7.276565279117835905e-02
7.284984890765766608e-02
7.293402502047946490e-02
7.301818112964375551e-02
7.310231723515053792e-02
7.318643960281961958e-02
7.327053569952113321e-02
7.335461179256513864e-02
7.343866788195163586e-02
7.352270396768062488e-02
7.360672004975210569e-02
7.369071612816607830e-02
7.377469220292254271e-02
7.385865452791917640e-02
7.394259059387037203e-02
7.402650665616405945e-02
7.411040271480023867e-02
7.419427876977890968e-02
7.427813482110007248e-02
7.436197086876372708e-02
7.444578691276987348e-02
7.452958295311851167e-02
7.461336523029493684e-02
7.469712126183830625e-02
7.478085728972416746e-02
7.486457331395252046e-02
7.494826933452336526e-02
7.503194535143670185e-02
7.511560136469253024e-02
7.519923737429085042e-02
7.528285338023166240e-02
7.536645560958787904e-02
7.545003160672342224e-02
7.553358760020145724e-02
7.561712359002198403e-02
7.570063957618500261e-02
7.578413555869051299e-02
7.586761153753851517e-02
7.595106751272900913e-02
7.603450969941277782e-02
7.611792566579800301e-02
7.620132162852572000e-02
7.628469758759592878e-02
7.636805354300862936e-02
7.645138949476382173e-02
7.653470544286150590e-02
7.661800138730168186e-02
7.670127732808434962e-02
7.678453946694790977e-02
7.686777539892530875e-02
7.695099132724519952e-02
7.703418725190758209e-02
7.711736317291245646e-02
7.720051909025982262e-02
7.728365500394968057e-02
7.736677091398203032e-02
7.744986682035687187e-02
7.753294891140022349e-02
7.761600480896979626e-02
7.769904070288186082e-02
7.778205659313641718e-02
7.786505247973346533e-02
7.794802836267300528e-02
7.803098424195503702e-02
7.811392011757956055e-02
7.819684216595046422e-02
7.827973803276971898e-02
7.836261389593146554e-02
7.844546975543570388e-02
7.852830561128243403e-02
7.861112146347165597e-02
7.869391731200336970e-02
7.877669315687757523e-02
7.885944899809427255e-02
7.894219099864496769e-02
7.902490683105639624e-02
7.910760265981031658e-02
7.919027848490672872e-02
7.927293430634563265e-02
7.935557012412702838e-02
7.943818593825091590e-02
7.952078174871729521e-02
7.960335755552616632e-02
7.968591950825665293e-02
7.976845530626025527e-02
7.985097110060634940e-02
7.993346689129493532e-02
8.001594267832601304e-02
8.009839846169958255e-02
8.018083424141564386e-02
8.026325001747419696e-02
8.034565192753223561e-02
8.042802769478551994e-02
8.051038345838129606e-02
8.059271921831956398e-02
8.067503497460032369e-02
8.075733072722357520e-02
8.083960647618931850e-02
8.092186222149755359e-02
8.100409796314828048e-02
8.108631982538611060e-02
8.116851555823156872e-02
8.125069128741951863e-02
8.133284701294996033e-02
8.141498273482289383e-02
8.149709845303831912e-02
8.157919416759623621e-02
8.166126987849664509e-02
8.174332558573954577e-02
8.182536740015716736e-02
8.190738309859479926e-02
8.198937879337492296e-02
8.207135448449753845e-02
8.215331017196264574e-02
8.223524585577024482e-02
8.231716153592033569e-02
8.239905721241291836e-02
8.248093898415809200e-02
8.256279465184540589e-02
8.264463031587521158e-02
8.272644597624750906e-02
8.280824163296229834e-02
8.289001728601957941e-02
8.297177293541935228e-02
8.305350858116161694e-02
8.313522422324637340e-02
8.321692594717133851e-02
8.329860158045082619e-02
8.338025721007280566e-02
8.346189283603727693e-02
8.354350845834424000e-02
8.362510407699369486e-02
8.370667969198564151e-02
8.378823530332007996e-02
8.386977091099701020e-02
8.395129258710176678e-02
8.403278818597342825e-02
8.411426378118758151e-02
8.419571937274422657e-02
8.427715496064336342e-02
8.435857054488499207e-02
8.443996612546911251e-02
8.452134170239572475e-02
8.460270333582803337e-02
8.468403890394937683e-02
8.476535446841321209e-02
8.484665002921953914e-02
8.492792558636835798e-02
8.500918113985966862e-02
8.509041668969347105e-02
8.517163223586976528e-02
8.525282777838855131e-02
8.533400936400065140e-02
8.541516489771416865e-02
8.549630042777017769e-02
8.557741595416867852e-02
8.565851147690967116e-02
8.573958699599315558e-02
8.582064251141913180e-02
8.590167802318759982e-02
8.598269353129855963e-02
8.606369506909045120e-02
8.614467056839614223e-02
8.622562606404432506e-02
8.630656155603499968e-02
8.638747704436816610e-02
8.646837252904382431e-02
8.654924801006197432e-02
8.663010348742261613e-02
8.671094498254205973e-02
8.679176045109743276e-02
8.687255591599529758e-02
8.695333137723565420e-02
8.703408683481850261e-02
8.711482228874384282e-02
8.719553773901167482e-02
8.727623318562199861e-02
8.735690862857481420e-02
8.743757007587404928e-02
8.751820551002159609e-02
8.759882094051163470e-02
8.767941636734416511e-02
8.775999179051918730e-02
8.784054721003670130e-02
8.792108262589670709e-02
8.800159803809920467e-02
8.808209344664419405e-02
8.816257484612322060e-02
8.824303024586294120e-02
8.832346564194515359e-02
8.840388103436985778e-02
8.848427642313705377e-02
8.856465180824674155e-02
8.864500718969892112e-02
8.872534256749359249e-02
8.880566392430017109e-02
8.888595929328957368e-02
8.896623465862146807e-02
8.904649002029585425e-02
8.912672537831273223e-02
8.920694073267210200e-02
8.928713608337396357e-02
8.936731143041831693e-02
8.944746677380516209e-02
8.952760808279153215e-02
8.960772341737310853e-02
8.968781874829717671e-02
8.976789407556373668e-02
8.984794939917278844e-02
8.992798471912433200e-02
9.000800003541836736e-02
9.008799534805489451e-02
9.016797065703391345e-02
9.024793191820007499e-02
9.032786721837382515e-02
9.040778251489006712e-02
9.048767780774880087e-02
9.056755309695002643e-02
9.064740838249374377e-02
9.072724366437995291e-02
9.080705894260865385e-02
9.088686016110236743e-02
9.096663543052579959e-02
9.104639069629172354e-02
9.112612595840013929e-02
9.120584121685104684e-02
9.128553647164444618e-02
9.136521172278033731e-02
9.144486697025872024e-02
9.152450221407959496e-02
9.160412338475310001e-02
9.168371861976870596e-02
9.176329385112680370e-02
9.184284907882739324e-02
9.192238430287047457e-02
9.200189952325604770e-02
9.208139473998411262e-02
9.216086995305466933e-02
9.224032516246771785e-02
9.231976628532101437e-02
9.239918148592879410e-02
9.247857668287906563e-02
9.255795187617182895e-02
9.263730706580708407e-02
9.271664225178483099e-02
9.279595743410506969e-02
9.287525261276780020e-02
9.295452778777302250e-02
9.303378886280611049e-02
9.311302402900606401e-02
9.319223919154850933e-02
9.327143435043344644e-02
9.335060950566087534e-02
9.342976465723079604e-02
9.350889980514320854e-02
9.358801494939811283e-02
9.366711598175875286e-02
9.374619111720838838e-02
9.382524624900051569e-02
9.390428137713513479e-02
9.398329650161224569e-02
9.406229162243184838e-02
9.414126673959394287e-02
9.422022185309852915e-02
9.429915696294560723e-02
9.437807794748603873e-02
9.445697304852784804e-02
9.453584814591214913e-02
9.461470323963894202e-02
9.469353832970822671e-02
9.477235341612000319e-02
9.485114849887427146e-02
9.492992357797103153e-02
9.500867865341028340e-02
9.508741959013050637e-02
9.516613465676448946e-02
9.524482971974096435e-02
9.532350477905993102e-02
9.540215983472138950e-02
9.548079488672533977e-02
9.555940993507178183e-02
9.563800497976071568e-02
9.571658587380849070e-02
9.579514090969215578e-02
9.587367594191831266e-02
9.595219097048696133e-02
9.603068599539810180e-02
9.610916101665173406e-02
9.618761603424785811e-02
9.626605104818647396e-02
9.634446605846758160e-02
9.642286690469514809e-02
9.650124190617098696e-02
9.657959690398931762e-02
9.665793189815014008e-02
9.673624688865345433e-02
9.681454187549926038e-02
9.689281685868755822e-02
9.697107183821834786e-02
9.704930681409162929e-02
9.712752761249898725e-02
9.720572257956699991e-02
9.728389754297750436e-02
9.736205250273050060e-02
9.744018745882598864e-02
9.751830241126396848e-02
9.759639736004444011e-02
9.767447230516740353e-02
9.775253306090231353e-02
9.783056799722000818e-02
9.790858292988019462e-02
9.798657785888287286e-02
9.806455278422804289e-02
9.814250770591570472e-02
9.822044262394585834e-02
9.829835753831850376e-02
9.837625244903364097e-02
9.845413315694834244e-02
9.853198805885821088e-02
9.860982295711057111e-02
9.868763785170542313e-02
9.876543274264276695e-02
9.884320762992260256e-02
9.892096251354492997e-02
9.899869739350974918e-02
9.907641226981706017e-02
9.915411292991155312e-02
9.923178779741359534e-02
9.930944266125812936e-02
9.938707752144515517e-02
9.946469237797467278e-02
9.954228723084668218e-02
9.961986208006118337e-02
9.969741692561817636e-02
9.977495754304022135e-02
9.985247237979194557e-02
9.992996721288616158e-02
1.000074420423228694e-01
1.000848968681020690e-01
1.001623316902237604e-01
1.002397465086879436e-01
1.003171413234946185e-01
1.003945161346437853e-01
1.004718767042456218e-01
1.005492115065895198e-01
1.006265263052759096e-01
1.007038211003047912e-01
1.007810958916761646e-01
1.008583506793900297e-01
1.009355854634463867e-01
1.010128002438452355e-01
1.010899950205865760e-01
1.011671755423682040e-01
1.012443303103042758e-01
1.013214650745828393e-01
1.013985798352038947e-01
1.014756745921674419e-01
1.015527493454734809e-01
1.016298040951220116e-01
1.017068388411130342e-01
1.017838593202222142e-01
1.018608540574079679e-01
1.019378287909362135e-01
1.020147835208069509e-01
1.020917182470201801e-01
1.021686329695759010e-01
1.022455276884741138e-01
1.023224024037148183e-01
1.023992571152980147e-01
1.024760975465869861e-01
1.025529122493649137e-01
1.026297069484853330e-01
1.027064816439482442e-01
1.027832363357536472e-01
1.028599710239015419e-01
1.029366857083919284e-01
1.030133803892248068e-01
1.030900550664001769e-01
1.031667154498689398e-01
1.032433501182390412e-01
1.033199647829516343e-01
1.033965594440067193e-01
1.034731341014042960e-01
1.035496887551443645e-01
1.036262234052269249e-01
1.037027380516519770e-01
1.037792383924482920e-01
1.038557130300680753e-01
1.039321676640303505e-01
1.040086022943351174e-01
1.040850169209823761e-01
1.041614115439721266e-01
1.042377861633043690e-01
1.043141407789791031e-01
1.043904753909963290e-01
1.044667956839724354e-01
1.045430902871843926e-01
1.046193648867388415e-01
1.046956194826357822e-01
1.047718540748752147e-01
1.048480686634571390e-01
1.049242632483815552e-01
1.050004378296484631e-01
1.050765924072578628e-01
1.051527326524137607e-01
1.052288472212178916e-01
1.053049417863645143e-01
1.053810163478536288e-01
1.054570709056852351e-01
1.055331054598593332e-01
1.056091200103759231e-01
1.056851145572350048e-01
1.057610947597184547e-01
1.058370492977722677e-01
1.059129838321685724e-01
1.059888983629073689e-01
1.060647928899886572e-01
1.061406674134124373e-01
1.062165219331787092e-01
1.062923564492874728e-01
1.063681709617387283e-01
1.064439711164019697e-01
1.065197456200479564e-01
1.065955001200364349e-01
1.066712346163674052e-01
1.067469491090408673e-01
1.068226435980568212e-01
1.068983180834152669e-01
1.069739725651162043e-01
1.070496070431596336e-01
1.071252271500026665e-01
1.072008216192408270e-01
1.072763960848214793e-01
1.073519505467446233e-01
1.074274850050102592e-01
1.075029994596183869e-01
1.075784939105690063e-01
1.076539683578621176e-01
1.077294284220327025e-01
1.078048628605205450e-01
1.078802772953508793e-01
1.079556717265237054e-01
1.080310461540390232e-01
1.081064005778968329e-01
1.081817349980971343e-01
1.082570494146399276e-01
1.083323438275252126e-01
1.084076238438755890e-01
1.084828782479556053e-01
1.085581126483781134e-01
1.086333270451431132e-01
1.087085214382506049e-01
1.087836958277005883e-01
1.088588502134930636e-01
1.089339845956280306e-01
1.090090989741054894e-01
1.090841989426356573e-01
1.091592733123078474e-01
1.092343276783225292e-01
1.093093620406797029e-01
1.093843763993793683e-01
1.094593763406803699e-01
1.095343451058061746e-01
1.096093050368116550e-01
1.096842337976029480e-01
1.097591537183129073e-01
1.098340424747696886e-01
1.099089223851841268e-01
1.099837711373063964e-01
1.100586110374253135e-01
1.101334309309061066e-01
1.102082196750364673e-01
1.102829995582217393e-01
1.103577482980175883e-01
1.104324881709073392e-01
1.105071969063686765e-01
1.105818967689629062e-01
1.106565766249190119e-01
1.107312253523884404e-01
1.108058651980490250e-01
1.108804739211839419e-01
1.109550737565490053e-01
1.110296424753494104e-01
1.111042023004189527e-01
1.111787310148848462e-01
1.112532508296588674e-01
1.113277506377947645e-01
1.114022193442687492e-01
1.114766791421091252e-01
1.115511078442485982e-01
1.116255276317934531e-01
1.116999163295984143e-01
1.117742961068477481e-01
1.118486448003181977e-01
1.119229845672720103e-01
1.119973043275876989e-01
1.120715930130662397e-01
1.121458727630864072e-01
1.122201214442304362e-01
1.122943611839550826e-01
1.123685698607646000e-01
1.124427695901937252e-01
1.125169382626687309e-01
1.125910979818023350e-01
1.126652376942978151e-01
1.127393463587809119e-01
1.128134460609808709e-01
1.128875147211294561e-01
1.129615744130338939e-01
1.130356030688479674e-01
1.131096227504568841e-01
1.131836114019364459e-01
1.132575910732498414e-01
1.133315507379251130e-01
1.134054793814127660e-01
1.134793990357925164e-01
1.135532876749456577e-01
1.136271673190298870e-01
1.137010159538485166e-01
1.137748555876372247e-01
1.138486642181213426e-01
1.139224638416145297e-01
1.139962434584695927e-01
1.140699920809618018e-01
1.141437316875213437e-01
1.142174403056790410e-01
1.142911399019430618e-01
1.143648085157662475e-01
1.144384681017347472e-01
1.145120967112234212e-01
1.145857162868963997e-01
1.146593158559312542e-01
1.147328844574280193e-01
1.148064440161673527e-01
1.148799726133296062e-01
1.149534921617734184e-01
1.150269807546011602e-01
1.151004602927494513e-01
1.151739198242596185e-01
1.152473484090954514e-01
1.153207679303100974e-01
1.153941565108114187e-01
1.154675360217305435e-01
1.155408845978973531e-01
1.156142240985209568e-01
1.156875326703532547e-01
1.157608321606813373e-01
1.158341116443712959e-01
1.159073602082116849e-01
1.159805996816061224e-01
1.160538082411119998e-01
1.161270077042109161e-01
1.162001762593822818e-01
1.162733357121856770e-01
1.163464642630225310e-01
1.164195837055304050e-01
1.164926831414001551e-01
1.165657516842451003e-01
1.166388111098193292e-01
1.167118396483297627e-01
1.167848590636084705e-01
1.168578475977843922e-01
1.169308270027675789e-01
1.170037755326089890e-01
1.170767149272966545e-01
1.171496343153461961e-01
1.172225228371956973e-01
1.172954022149497177e-01
1.173682507324647073e-01
1.174410900999232066e-01
1.175138986131036845e-01
1.175866979702666626e-01
1.176594664791126288e-01
1.177322258259800858e-01
1.178049651662094188e-01
1.178776736670634762e-01
1.179503729969972881e-01
1.180230414935168337e-01
1.180957008131551245e-01
1.181683293053401584e-01
1.182409486146829281e-01
1.183135371025334504e-01
1.183861164015806988e-01
1.184586756939898233e-01
1.185312041738484368e-01
1.186037234559620401e-01
1.186762119314861419e-01
1.187486912033042241e-01
1.188211396744938142e-01
1.188935789360163753e-01
1.189659981909008124e-01
1.190383866540984936e-01
1.191107658986874096e-01
1.191831143575505791e-01
1.192554535918439740e-01
1.193277620463726318e-01
1.194000612703705055e-01
1.194723297205646517e-01
1.195445889342670043e-01
1.196168281413312329e-01
1.196890365835334702e-01
1.197612357803021776e-01
1.198334042181699033e-01
1.199055634046430896e-01
1.199776918381763036e-01
1.200498110143539687e-01
1.201218994435526710e-01
1.201939786094348150e-01
1.202660377686788351e-01
1.203380661898856285e-01
1.204100853388341275e-01
1.204820737557064092e-01
1.205540528943593870e-01
1.206260013068971571e-01
1.206979404352546137e-01
1.207698488434578721e-01
1.208417479615198076e-01
1.209136270729436191e-01
1.209854754731549686e-01
1.210573145742832590e-01
1.211291229701600969e-01
1.212009220609928661e-01
1.212726904525351923e-01
1.213444495330724404e-01
1.214161779202802549e-01
1.214878969905219819e-01
1.215595960541255849e-01
1.216312644333414905e-01
1.217029234866495724e-01
1.217745518615309663e-01
1.218461709045435271e-01
1.219177592750904093e-01
1.219893383078074489e-01
1.220608866740198195e-01
1.221324256964413379e-01
1.222039447122247324e-01
1.222754330704451942e-01
1.223469120759330675e-01
1.224183604298190176e-01
1.224897994250113697e-01
1.225612077745628081e-01
1.226326067594596392e-01
1.227039857377183463e-01
1.227753340792778758e-01
1.228466730472410617e-01
1.229179813844660796e-01
1.229892803421337444e-01
1.230605486750242505e-01
1.231318076223963942e-01
1.232030359509523887e-01
1.232742548880290112e-01
1.233454538184675098e-01
1.234166221390315954e-01
1.234877810591745728e-01
1.235589093754041468e-01
1.236300282852516030e-01
1.237011165971466653e-01
1.237721954966986004e-01
1.238432438042591510e-01
1.239142826935155650e-01
1.239853015761338551e-01
1.240562898757024968e-01
1.241272687480252657e-01
1.241982170432593957e-01
1.242691559052866435e-01
1.243400641961862618e-01
1.244109630479179884e-01
1.244818313344830951e-01
1.245526901759193006e-01
1.246235290107173821e-01
1.246943372892905799e-01
1.247651361137931403e-01
1.248359043880318264e-01
1.249066632022388657e-01
1.249773914721430401e-01
1.250481102760545582e-01
1.251187985416242210e-01
1.251894773352402179e-01
1.252601361222180909e-01
1.253307643797958448e-01
1.254013831564781967e-01
1.254719714097214389e-01
1.255425501761082696e-01
1.256130984250170002e-01
1.256836371811083097e-01
1.257541454256825286e-01
1.258246441714783170e-01
1.258951229106359815e-01
1.259655711472182915e-01
1.260360098760804348e-01
1.261064181083282332e-01
1.261768168268948553e-01
1.262471850548081420e-01
1.263175437630792430e-01
1.263878824647122201e-01
1.264581906846335979e-01
1.265284893759710538e-01
1.265987575915579200e-01
1.266690162725998547e-01
1.267392444838522092e-01
1.268094631545986228e-01
1.268796513615164656e-01
1.269498300219673581e-01
1.270199886757801266e-01
1.270901168747060606e-01
1.271602355182233079e-01
1.272303237128147302e-01
1.273004023460364564e-01
1.273704505362933670e-01
1.274404891592195721e-01
1.275104973451419710e-01
1.275804959577726549e-01
1.276504745637652150e-01
1.277204227416957050e-01
1.277903613373927438e-01
1.278602695109887222e-01
1.279301680963902399e-01
1.280000362656517066e-01
1.280698948407577031e-01
1.281397230056846581e-01
1.282095415704951336e-01
1.282793401286674850e-01
1.283491082856025312e-01
1.284188668334793615e-01
1.284885949860798959e-01
1.285583135236612051e-01
1.286280016719272279e-01
1.286976801992130159e-01
1.287673283431445270e-01
1.288369668601347939e-01
1.289065853704869369e-01
1.289761735064265391e-01
1.290457520064831609e-01
1.291153001380882515e-01
1.291848386278493521e-01
1.292543467551199310e-01
1.293238452345855105e-01
1.293933133575215777e-01
1.294627718266916361e-01
1.295322102892235705e-01
1.296016184041677288e-01
1.296710168564041421e-01
1.297403849670137888e-01
1.298097434089546809e-01
1.298790715152298159e-01
1.299483899468751869e-01
1.300176780488158101e-01
1.300869564701656600e-01
1.301562148848773859e-01
1.302254429788261003e-01
1.302946613832423051e-01
1.303638494728565078e-01
1.304330278669771914e-01
1.305021759522568825e-01
1.305713143360820450e-01
1.306404327132690835e-01
1.307095207905568657e-01
1.307785991574483830e-01
1.308476472304016536e-01
1.309166855869976498e-01
1.309856936556164086e-01
1.310546920019168837e-01
1.311236600662011309e-01
1.311926184022060848e-01
1.312615567315729148e-01
1.313304647878652531e-01
1.313993631069365620e-01
1.314682311588943886e-01
1.315370894676701763e-01
1.316059175152934912e-01
1.316747358137737578e-01
1.317435238570625611e-01
1.318123021452473065e-01
1.318810604267939279e-01
1.319497884620908223e-01
1.320185067333419227e-01
1.320871947643043054e-01
1.321558730252598846e-01
1.322245210518877556e-01
1.322931593025478136e-01
1.323617673248411730e-01
1.324303655652057099e-01
1.324989437989321228e-01
1.325674918132335733e-01
1.326360300366644651e-01
1.327045380466314040e-01
1.327730362597667746e-01
1.328415042653992018e-01
1.329099624682390512e-01
1.329783904695369667e-01
1.330468086620812951e-01
1.331152068479874995e-01
1.331835748412935061e-01
1.332519330169041893e-01
1.333202610058756843e-01
1.333885791711908464e-01
1.334568671558278297e-01
1.335251453108474706e-01
1.335933932911499422e-01
1.336616314358740620e-01
1.337298495739600579e-01
1.337980375462706206e-01
1.338662156740610953e-01
1.339343636420371464e-01
1.340025017595321000e-01
1.340706097231736393e-01
1.341387078303730718e-01
1.342067859309343802e-01
1.342748338865840108e-01
1.343428719768497981e-01
1.344108799281649169e-01
1.344788780081351831e-01
1.345468459551157903e-01
1.346148040247905353e-01
1.346827319674366308e-01
1.347506500268158547e-01
1.348185480795569546e-01
1.348864160142111412e-01
1.349542740566567200e-01
1.350221019869763950e-01
1.350899200191264526e-01
1.351577079451116159e-01
1.352254859669661524e-01
1.352932338886168040e-01
1.353609719001758194e-01
1.354286899050967108e-01
1.354963778187554535e-01
1.355640558133808238e-01
1.356317037227050548e-01
1.356993417070349039e-01
1.357669496120246233e-01
1.358345475860589513e-01
1.359021154867141590e-01
1.359696734504529658e-01
1.360372114075536487e-01
1.361047193002169475e-01
1.361722172470221093e-01
1.362396851353508964e-01
1.363071430718605370e-01
1.363745709558548125e-01
1.364419888820689319e-01
1.365093767617286957e-01
1.365767546776472940e-01
1.366441125869277684e-01
1.367114404585956233e-01
1.367787583575805765e-01
1.368460462249139198e-01
1.369133241136033519e-01
1.369805719766021834e-01
1.370478098549960944e-01
1.371150177136604142e-01
1.371822155817588040e-01
1.372493934432190699e-01
1.373165412938914809e-01
1.373836791450562256e-01
1.374507869913941249e-01
1.375178848322633485e-01
1.375849526742667361e-01
1.376520105048404385e-01
1.377190483287760170e-01
1.377860561627874958e-01
1.378530539764275531e-01
1.379200218061045202e-01
1.379869796094490564e-01
1.380539074347915118e-01
1.381208252278405268e-01
1.381877130488484706e-01
1.382545908316019645e-01
1.383214486077173344e-01
1.383882764207333693e-01
1.384550941865532181e-01
1.385218819952347413e-01
1.385886597507590690e-01
1.386554075551060805e-01
1.387221453003348870e-01
1.387888531003473869e-01
1.388555508352806722e-01
1.389222285635758336e-01
1.389888763555964246e-01
1.390555140735960649e-01
1.391221218612821442e-01
1.391887195689862633e-01
1.392552873523378310e-01
1.393218450497464289e-01
1.393883728287634849e-01
1.394548905158765617e-01
1.395213881963515146e-01
1.395878559673766617e-01
1.396543136375560934e-01
1.397207414042467288e-01
1.397871590641306394e-01
1.398535468264867632e-01
1.399199244760751526e-01
1.399862722340967647e-01
1.400526098733896330e-01
1.401189275060443773e-01
1.401852152560740805e-01
1.402514928784333037e-01
1.403177406241284952e-01
1.403839782361921973e-01
1.404501859775528771e-01
1.405163835793210581e-01
1.405825513163472262e-01
1.406487089078198860e-01
1.407148464926544218e-01
1.407809542216886811e-01
1.408470517962276958e-01
1.409131195209274434e-01
1.409791770851709369e-01
1.410452048055361729e-01
1.411112223594841453e-01
1.411772199067939937e-01
1.412431876191673208e-01
1.413091451561816481e-01
1.413750728642204635e-01
1.414409903909392696e-01
1.415068780946435734e-01
1.415727556110668584e-01
1.416386033104366504e-01
1.417044408165644143e-01
1.417702583160540541e-01
1.418360460074319374e-01
1.419018234966260561e-01
1.419675711836694276e-01
1.420333086625680252e-01
1.420990163452768851e-01
1.421647138138799615e-01
1.422303814922543097e-01
1.422960389505618650e-01
1.423616764022312964e-01
1.424272840726137357e-01
1.424928815139876459e-01
1.425584491800355735e-01
1.426240066111139626e-01
1.426895342728273786e-01
1.427550516936102465e-01
1.428205393509891508e-01
1.428860167614764975e-01
1.429514741653257204e-01
1.430169018147127158e-01
1.430823192082664175e-01
1.431477068533189012e-01
1.432130842365770818e-01
1.432784318772950538e-01
1.433437692502577132e-01
1.434090768866411736e-01
1.434743742493083118e-01
1.435396516053373261e-01
1.436048992337288777e-01
1.436701365794623708e-01
1.437353442035194107e-01
1.438005415389573827e-01
1.438657091586799108e-01
1.439308664838223617e-01
1.439959940992103782e-01
1.440611114140573079e-01
1.441262087222661137e-01
1.441912763296622213e-01
1.442563336275755059e-01
1.443213612306371019e-01
1.443863785182548654e-01
1.444513661169819496e-01
1.445163433943041920e-01
1.445813006649883103e-01
1.446462282557234857e-01
1.447111455161120830e-01
1.447760331025127467e-01
1.448409103526058228e-01
1.449057579346719749e-01
1.449705951744695298e-01
1.450354027522011702e-01
1.451001999817032040e-01
1.451649772045671138e-01
1.452297247743068453e-01
1.452944619868752341e-01
1.453591695522804539e-01
1.454238667545533215e-01
1.454885343156240296e-01
1.455531915076013760e-01
1.456178190643375725e-01
1.456824362460193978e-01
1.457470334210630991e-01
1.458116009698073867e-01
1.458761581345555669e-01
1.459406856789653428e-01
1.460052028334180019e-01
1.460696903734932661e-01
1.461341675176504040e-01
1.461986150533911566e-01
1.462630521872527734e-01
1.463274693144762661e-01
1.463918568422251099e-01
1.464562339591530815e-01
1.465205814825674135e-01
1.465849185891998641e-01
1.466492261082796844e-01
1.467135232046166138e-01
1.467777907193619225e-01
1.468420478054033307e-01
1.469062848848066150e-01
1.469704923915600148e-01
1.470346894606677779e-01
1.470988569630866660e-01
1.471630140218989080e-01
1.472271415199832845e-01
1.472912585685000053e-01
1.473553460622498701e-01
1.474194231004710698e-01
1.474834801320541455e-01
1.475475076178121014e-01
1.476115246390996560e-01
1.476755121205231003e-01
1.477394891315151337e-01
1.478034366086040663e-01
1.478673736093005786e-01
1.479312810820549995e-01
1.479951780724559907e-01
1.480590550562188579e-01
1.481229025209813699e-01
1.481867394944487160e-01
1.482505469548767163e-01
1.483143439180485412e-01
1.483781113741420299e-01
1.484418683270183337e-01
1.485056052732565135e-01
1.485693127213580933e-01
1.486330096573007520e-01
1.486966771010678201e-01
1.487603340267149576e-01
1.488239614661475141e-01
1.488875783814991305e-01
1.489511658165971753e-01
1.490147427216532705e-01
1.490782996200712418e-01
1.491418270471773777e-01
1.492053439352998279e-01
1.492688313580714521e-01
1.493323082358983811e-01
1.493957556543354936e-01
1.494591925218669015e-01
1.495225999359695024e-01
1.495859967932053891e-01
1.496493736438031519e-01
1.497127210499138439e-01
1.497760578902160855e-01
1.498393652919922658e-01
1.499026621219989863e-01
1.499659295194406550e-01
1.500291863391518543e-01
1.500924137322590113e-01
1.501556305416746895e-01
1.502188273444522437e-01
1.502819947295674918e-01
1.503451515220495249e-01
1.504082789028302614e-01
1.504713956850167733e-01
1.505344830614629981e-01
1.505975598333539889e-01
1.506606072054657020e-01
1.507236439670611716e-01
1.507866607220185173e-01
1.508496480861383215e-01
1.509126248308001461e-01
1.509755721905854386e-01
1.510385089249517421e-01
1.511014162804025229e-01
1.511643130044733052e-01
1.512271803555895744e-01
1.512900370693648355e-01
1.513528737765019727e-01
1.514156811196263330e-01
1.514784778164679491e-01
1.515412451552577977e-01
1.516040018418038926e-01
1.516667291762592296e-01
1.517294458525098033e-01
1.517921425221222531e-01
1.518548098485856812e-01
1.519174665079026099e-01
1.519800938300315263e-01
1.520427104790529338e-01
1.521052977968473385e-01
1.521678744355732249e-01
1.522304217490331180e-01
1.522929583774634832e-01
1.523554749992557245e-01
1.524179623047237087e-01
1.524804389162204288e-01
1.525428862173539013e-01
1.526053228185551003e-01
1.526677301153540611e-01
1.527301267062597390e-01
1.527924939987241881e-01
1.528548505793343448e-01
1.529171871533063776e-01
1.529794944377789179e-01
1.530417910014554295e-01
1.531040582815934581e-01
1.531663148349744485e-01
1.532285421107779655e-01
1.532907586538634348e-01
1.533529459253324401e-01
1.534151224581223882e-01
1.534772789842742124e-01
1.535394062477513089e-01
1.536015227636076119e-01
1.536636100227501966e-01
1.537256865283109786e-01
1.537877337831190516e-01
1.538497702783843124e-01
1.539117775288578738e-01
1.539737740138276134e-01
1.540357504921592291e-01
1.540976977346408816e-01
1.541596342026769761e-01
1.542215414408241170e-01
1.542834378985646904e-01
1.543453051323773195e-01
1.544071615798223718e-01
1.544689888093004893e-01
1.545308052464500204e-01
1.545926016769614275e-01
1.546543688984476361e-01
1.547161253186635221e-01
1.547778525358152191e-01
1.548395689457355839e-01
1.549012561585527692e-01
1.549629325581776129e-01
1.550245889511643327e-01
1.550862161559896091e-01
1.551478325386808077e-01
1.552094197391715724e-01
1.552709961115672499e-01
1.553325433077235029e-01
1.553940796698236593e-01
1.554555868616454006e-01
1.555170832134500358e-01
1.555785595586165471e-01
1.556400067424463796e-01
1.557014430773173697e-01
1.557628502568126905e-01
1.558242465813881594e-01
1.558856137565489686e-01
1.559469700708289164e-01
1.560082972416552138e-01
1.560696135456396405e-01
1.561309098429859432e-01
1.561921770058203318e-01
1.562534332928711134e-01
1.563146604513709903e-01
1.563758767281262507e-01
1.564370638822916160e-01
1.564982401487513552e-01
1.565593872985822088e-01
1.566205235547464270e-01
1.566816398042725211e-01
1.567427269461114658e-01
1.568038031853420389e-01
1.568648503228464719e-01
1.569258865517815238e-01
1.569868936849514451e-01
1.570478899035909759e-01
1.571088570324263856e-01
1.571698132407703952e-01
1.572307494424762808e-01
1.572916565633197816e-01
1.573525527547301461e-01
1.574134198712391353e-01
1.574742760523539786e-01
1.575351031645284561e-01
1.575959193353477783e-01
1.576567064431877441e-01
1.577174826037115452e-01
1.577782387575972223e-01
1.578389658574452792e-01
1.578996820010354352e-01
1.579603690965489804e-01
1.580210452298436152e-01
1.580816923210226488e-01
1.581423284440217625e-01
1.582029445603827522e-01
1.582635316435698769e-01
1.583241077496353455e-01
1.583846548284879585e-01
1.584451909242579060e-01
1.585056979987760073e-01
1.585661940842504336e-01
1.586266611544340233e-01
1.586871172296129284e-01
1.587475532981537096e-01
1.588079603603453904e-01
1.588683564185906505e-01
1.589287234764478196e-01
1.589890795243975585e-01
1.590494065779202160e-01
1.591097226155744337e-01
1.591700096647625795e-01
1.592302856921212761e-01
1.592905417128418488e-01
1.593507687540380857e-01
1.594109847644631373e-01
1.594711718013248625e-01
1.595313478014543929e-01
1.595914948339816064e-01
1.596516308238156157e-01
1.597117378520083175e-01
1.597718338315468056e-01
1.598319098044471698e-01
1.598919568246479628e-01
1.599519927872528058e-01
1.600119998031190871e-01
1.600719957554284090e-01
1.601319627669601786e-01
1.601919187089739793e-01
1.602518457161712373e-01
1.603117616478895169e-01
1.603716575729696725e-01
1.604315245721750216e-01
1.604913804869596561e-01
1.605512074818304935e-01
1.606110233863196068e-01
1.606708103768559326e-01
1.607305862710495248e-01
1.607903332572513388e-01
1.608500691411494099e-01
1.609097850184093570e-01
1.609694719966192622e-01
1.610291478635836881e-01
1.610887948374590817e-01
1.611484306941279865e-01
1.612080376636688683e-01
1.612676335100422520e-01
1.613272093497775117e-01
1.613867563113264847e-01
1.614462921407662233e-01
1.615057990979806846e-01
1.615652949171249020e-01
1.616247618700048516e-01
1.616842176788535479e-01
1.617436446273989858e-01
1.618030604259521610e-01
1.618624562178672122e-01
1.619218231584207413e-01
1.619811789400402713e-01
1.620405058762592887e-01
1.620998216475832976e-01
1.621591085794678033e-01
1.622183843404962911e-01
1.622776312680462851e-01
1.623368670187792517e-01
1.623960827628740944e-01
1.624552696824321796e-01
1.625144454162315011e-01
1.625735923314550746e-01
1.626327280549588750e-01
1.626918349658479368e-01
1.627509306790562160e-01
1.628099975856107662e-01
1.628690532885235243e-01
1.629280889847981584e-01
1.629870958833607997e-01
1.630460915693399127e-01
1.631050584635680423e-01
1.631640141392516341e-01
1.632229410291452520e-01
1.632818566945333227e-01
1.633407435800924290e-01
1.633996192351849785e-01
1.634584748836394041e-01
1.635173017612066015e-01
1.635761173993655060e-01
1.636349042725981917e-01
1.636936799004615750e-01
1.637524267693597491e-01
1.638111623869276112e-01
1.638698692514912736e-01
1.639285648587636146e-01
1.639872404593978317e-01
1.640458873159695852e-01
1.641045229063082811e-01
1.641631297585455229e-01
1.642217253385886977e-01
1.642802921864914278e-01
1.643388477562390815e-01
1.643973745998072999e-01
1.644558901592594324e-01
1.645143857120734410e-01
1.645728525476497506e-01
1.646313080901682380e-01
1.646897349214100359e-01
1.647481504536330021e-01
1.648065372805402884e-01
1.648649128024677335e-01
1.649232683177570546e-01
1.649815951366724320e-01
1.650399106416662320e-01
1.650981974562470977e-01
1.651564729509453766e-01
1.652147197611917306e-01
1.652729552455944884e-01
1.653311620515063307e-01
1.653893575256135673e-01
1.654475329930826799e-01
1.655056797910026134e-01
1.655638152481762049e-01
1.656219220417616267e-01
1.656800174886396970e-01
1.657380842778906072e-01
1.657961397144731563e-01
1.658541664993895548e-01
1.659121819256765828e-01
1.659701773453254869e-01
1.660281441222499765e-01
1.660860995316033595e-01
1.661440263041933374e-01
1.662019417032511992e-01
1.662598284715066654e-01
1.663177038602690061e-01
1.663755506241899607e-01
1.664333860026567802e-01
1.664912013744854757e-01
1.665489881304145214e-01
1.666067634919476959e-01
1.666645102435422299e-01
1.667222455947798831e-01
1.667799523420399055e-01
1.668376476829820376e-01
1.668953144259075483e-01
1.669529697565541593e-01
1.670106050805626463e-01
1.670682118154962481e-01
1.671258071292092140e-01
1.671833738598083041e-01
1.672409291632257489e-01
1.672984558894903273e-01
1.673559711826122509e-01
1.674134579045423177e-01
1.674709331873687201e-01
1.675283884635569986e-01
1.675858151774951565e-01
1.676432304433879139e-01
1.677006171529915601e-01
1.677579924085887964e-01
1.678153391138579309e-01
1.678726743591596460e-01
1.679299895978232371e-01
1.679872762951004628e-01
1.680445515234685327e-01
1.681017982164112468e-01
1.681590334344837956e-01
1.682162401230919979e-01
1.682734353308690256e-01
1.683306020151427163e-01
1.683877572126242228e-01
1.684448924034676054e-01
1.685019990797493872e-01
1.685590942602972486e-01
1.686161609322445187e-01
1.686732161024968590e-01
1.687302427701096175e-01
1.687872579300664366e-01
1.688442445933446834e-01
1.689012197430059814e-01
1.689581748860291555e-01
1.690151015413154933e-01
1.690720166740431463e-01
1.691289033249949725e-01
1.691857784474271043e-01
1.692426250940444188e-01
1.692994602061810294e-01
1.693562668484638323e-01
1.694130619503049218e-01
1.694698370455078873e-01
1.695265836797987813e-01
1.695833187647062257e-01
1.696400253946626080e-01
1.696967204692745312e-01
1.697533870948964019e-01
1.698100421592128040e-01
1.698666687805001629e-01
1.699232838345210439e-01
1.699798788819038009e-01
1.700364454951992510e-01
1.700930005322864869e-01
1.701495271412474253e-01
1.702060421680391400e-01
1.702625287726655667e-01
1.703190037891617603e-01
1.703754503894536754e-01
1.704318853956543478e-01
1.704883003952168963e-01
1.705446869875169025e-01
1.706010619767839298e-01
1.706574085647494243e-01
1.707137435437209305e-01
1.707700501273519134e-01
1.708263450960278984e-01
1.708826200580657595e-01
1.709388666337048335e-01
1.709951015854471734e-01
1.710513081567517357e-01
1.711075030981985545e-01
1.711636696651686051e-01
1.712198245963199028e-01
1.712759511589554418e-01
1.713320660798112183e-01
1.713881609940288708e-01
1.714442275486725009e-01
1.715002824525946323e-01
1.715563090029037507e-01
1.716123238965303610e-01
1.716683104425049677e-01
1.717242853258360569e-01
1.717802318674761519e-01
1.718361667405117199e-01
1.718920816069091639e-01
1.719479681405573501e-01
1.720038429966592730e-01
1.720596895259729475e-01
1.721155243717793493e-01
1.721713308967585121e-01
1.722271257322693927e-01
1.722828922529140439e-01
1.723386470781294033e-01
1.723943818967066388e-01
1.724500884093593811e-01
1.725057832176410955e-01
1.725614497259593261e-01
1.726171045239455193e-01
1.726727310279292382e-01
1.727283458156199103e-01
1.727839323152691176e-01
1.728395070926642685e-01
1.728950618634212955e-01
1.729505883550785938e-01
1.730061031155400997e-01
1.730615896028628864e-01
1.731170643530288711e-01
1.731725108360171461e-01
1.732279455758876097e-01
1.732833520545413730e-01
1.733387467841163154e-01
1.733941215070531339e-01
1.734494679777149884e-01
1.735048026903562857e-01
1.735601091566836285e-01
1.736154038590294046e-01
1.736706703210222358e-01
1.737259250130724908e-01
1.737811596984846219e-01
1.738363661524855441e-01
1.738915608276021540e-01
1.739467272772685646e-01
1.740018819420896534e-01
1.740570083874215523e-01
1.741121230419471200e-01
1.741672094829445072e-01
1.742222841271745537e-01
1.742773387647664762e-01
1.743323651977719546e-01
1.743873798250683560e-01
1.744423662537393227e-01
1.744973408707402029e-01
1.745522872950766580e-01
1.746072219017820171e-01
1.746621283217839604e-01
1.747170229181937984e-01
1.747718975079655124e-01
1.748267439199755469e-01
1.748815784994517397e-01
1.749363849071272625e-01
1.749911794763079342e-01
1.750459458796489454e-01
1.751007004385340959e-01
1.751554268375405954e-01
1.752101413861302248e-01
1.752648359280817303e-01
1.753195023190963209e-01
1.753741568507523052e-01
1.754287832374323841e-01
1.754833977587928473e-01
1.755379841411384145e-01
1.755925586522033566e-01
1.756471050302144121e-01
1.757016395309838330e-01
1.757561540251151300e-01
1.758106403951342767e-01
1.758651148789700525e-01
1.759195612446546875e-01
1.759739957181949421e-01
1.760284020795450655e-01
1.760827965427897990e-01
1.761371628998054106e-01
1.761915173527546230e-01
1.762458517990657114e-01
1.763001581480894142e-01
1.763544525841049815e-01
1.764087189287941726e-01
1.764629733545142187e-01
1.765171996948688982e-01
1.765714141102934231e-01
1.766256085190798242e-01
1.766797748514425948e-01
1.767339292499334746e-01
1.767880555779617335e-01
1.768421699661570923e-01
1.768962562898508395e-01
1.769503306677506771e-01
1.770043769871099126e-01
1.770584113547142291e-01
1.771124257156804216e-01
1.771664120270477483e-01
1.772203863777184196e-01
1.772743326847512346e-01
1.773282670251263848e-01
1.773821733278246882e-01
1.774360676579043172e-01
1.774899339562681089e-01
1.775437882760522168e-01
1.775976225891982008e-01
1.776514288795700836e-01
1.777052231824205464e-01
1.777589894684579175e-01
1.778127437610128592e-01
1.778664700427157186e-01
1.779201843249751391e-01
1.779738706023434869e-01
1.780275448743073863e-01
1.780811991396331617e-01
1.781348254090096006e-01
1.781884396640398549e-01
1.782420259290817821e-01
1.782956001738165153e-01
1.783491464345239308e-01
1.784026806689631428e-01
1.784561869253360467e-01
1.785096811494797375e-01
1.785631553669853044e-01
1.786166016153662994e-01
1.786700358225763452e-01
1.787234420666228285e-01
1.787768362635373531e-01
1.788302025032493248e-01
1.788835566898683282e-01
1.789368829252457882e-01
1.789901971015692705e-01
1.790434912712546289e-01
1.790967574986401800e-01
1.791500116580300173e-01
1.792032378810810567e-01
1.792564520301753728e-01
1.793096382488919005e-01
1.793628123876906955e-01
1.794159586020727115e-01
1.794690927305759853e-01
1.795222068524411352e-01
1.795752930588312424e-01
1.796283671704008711e-01
1.796814133724564666e-01
1.797344474737305742e-01
1.797874536714516580e-01
1.798404477624302444e-01
1.798934218467707069e-01
1.799463680364998819e-01
1.799993021105448232e-01
1.800522082959394865e-01
1.801051023596889067e-01
1.801579685407490583e-01
1.802108225942029573e-01
1.802636487709285973e-01
1.803164628140869752e-01
1.803692568506072291e-01
1.804220230193409602e-01
1.804747770455656930e-01
1.805275032099649124e-01
1.805802172258941241e-01
1.806329033859588318e-01
1.806855773915925223e-01
1.807382235473227183e-01
1.807908575426608877e-01
1.808434715313609331e-01
1.808960576790992203e-01
1.809486316575037446e-01
1.810011778009075201e-01
1.810537117690165232e-01
1.811062179080857870e-01
1.811587118658992690e-01
1.812111780006340211e-01
1.812636319481519820e-01
1.813160658890318189e-01
1.813684720157746622e-01
1.814208659463589779e-01
1.814732320687673095e-01
1.815255859890561041e-01
1.815779121071299240e-01
1.816302260171231975e-01
1.816825121308625057e-01
1.817347860305602580e-01
1.817870399236198864e-01
1.818392660293672858e-01
1.818914799121313930e-01
1.819436660135442807e-01
1.819958398860128668e-01
1.820479859830912428e-01
1.821001198452643077e-01
1.821522259380081721e-01
1.822043197898857159e-01
1.822563936351251357e-01
1.823084397198770912e-01
1.823604735548209899e-01
1.824124796352384337e-01
1.824644734598868112e-01
1.825164395359697433e-01
1.825683933503225997e-01
1.826203271580373322e-01
1.826722332261283555e-01
1.827241270235475668e-01
1.827759930873040783e-01
1.828278468744277685e-01
1.828796729338497684e-01
1.829314867106779374e-01
1.829832727657654257e-01
1.830350465322980735e-01
1.830868002921925974e-01
1.831385263392881768e-01
1.831902400888871796e-01
1.832419261316482473e-01
1.832935998709517289e-01
1.833452459093782849e-01
1.833968796383862454e-01
1.834484856724782897e-01
1.835000793911907291e-01
1.835516531032650445e-01
1.836031991293651799e-01
1.836547328311439742e-01
1.837062388529095980e-01
1.837577325443928711e-01
1.838091985618239832e-01
1.838606522430117352e-01
1.839120782561083356e-01
1.839634919270005664e-01
1.840148855912546733e-01
1.840662515963593648e-01
1.841176052503179505e-01
1.841689312510881305e-01
1.842202448947511950e-01
1.842715308911868632e-01
1.843228045245544067e-01
1.843740505166555632e-01
1.844252841397275855e-01
1.844764977561614838e-01
1.845276837402707315e-01
1.845788573464091087e-01
1.846300033261838447e-01
1.846811369220267007e-01
1.847322428974669251e-01
1.847833364830142600e-01
1.848344024541199726e-01
1.848854560293717864e-01
1.849364895979854762e-01
1.849874955610992799e-01
1.850384891194174486e-01
1.850894550781967407e-01
1.851404086262193882e-01
1.851913345806641686e-01
1.852422481183912950e-01
1.852931416494802974e-01
1.853440075959331690e-01
1.853948611167266503e-01
1.854456870588450101e-01
1.854965005693429703e-01
1.855472865071268185e-01
1.855980600073292575e-01
1.856488059407785940e-01
1.856995394306855118e-01
1.857502529139543057e-01
1.858009388394117334e-01
1.858516123123850061e-01
1.859022582335079221e-01
1.859528916961856737e-01
1.860034976129740780e-01
1.860540910653563085e-01
1.861046569778102011e-01
1.861552104198969104e-01
1.862057438553454958e-01
1.862562497598074795e-01
1.863067431849605438e-01
1.863572090850880159e-01
1.864076624999455589e-01
1.864580883957385193e-01
1.865085018003005413e-01
1.865588876917589900e-01
1.866092610860254908e-01
1.866596144736538676e-01
1.867099403571204075e-01
1.867602537344532632e-01
1.868105396135852914e-01
1.868608129806226259e-01
1.869110588554201424e-01
1.869612922121619558e-01
1.870114980826249607e-01
1.870616914290712529e-01
1.871118647688794212e-01
1.871620106313505172e-01
1.872121439608631643e-01
1.872622498189997486e-01
1.873123431382168746e-01
1.873624089920189473e-01
1.874124623009405521e-01
1.874624881504081131e-01
1.875125014490341968e-01
1.875624947410221566e-01
1.876124680263719924e-01
1.876624064232963462e-01
1.877123397013313877e-01
1.877622529727283052e-01
1.878121462374870987e-01
1.878620046376644481e-01
1.879118578951084473e-01
1.879616911459143225e-01
1.880115043900820737e-01
1.880612976276117010e-01
1.881110560303653756e-01
1.881608092605802085e-01
1.882105424841569175e-01
1.882602557010955024e-01
1.883099341071021726e-01
1.883596073167259632e-01
1.884092605197116299e-01
1.884588937160591726e-01
1.885085069057685914e-01
1.885580853143515867e-01
1.886076584967462111e-01
1.886572116725027115e-01
1.887067448416210880e-01
1.887562432534570789e-01
1.888057364152606610e-01
1.888552095704261191e-01
1.889046627189534533e-01
1.889540958608426635e-01
1.890034942752549796e-01
1.890528874098293954e-01
1.891022605377656873e-01
1.891516136590638553e-01
1.892009467737238992e-01
1.892502451907125405e-01
1.892995382980577901e-01
1.893488113987649157e-01
1.893980644928339174e-01
1.894472829130755542e-01
1.894964959998297616e-01
1.895456890799458449e-01
1.895948621534238043e-01
1.896440152202636398e-01
1.896931336430816017e-01
1.897422467026066428e-01
1.897913397554935599e-01
1.898404128017423531e-01
1.898894512278133107e-01
1.899384842667473094e-01
1.899874972990431843e-01
1.900364903247009352e-01
1.900854633437205621e-01
1.901344017723678448e-01
1.901833347840726773e-01
1.902322477891393859e-01
1.902811407875679706e-01
1.903299992194682488e-01
1.903788522105820391e-01
1.904276851950577054e-01
1.904764981728952478e-01
1.905252911440946662e-01
1.905740495785712696e-01
1.906228025424558936e-01
1.906715354997023937e-01
1.907202484503107698e-01
1.907689268880403688e-01
1.908175998313339505e-01
1.908662527679894083e-01
1.909148856980067421e-01
1.909634986213859520e-01
1.910120770616918762e-01
1.910606499777562917e-01
1.911092028871825832e-01
1.911577357899707508e-01
1.912062342335296705e-01
1.912547271290030437e-01
1.913032000178382930e-01
1.913516529000354183e-01
1.914000857755944196e-01
1.914484842217296645e-01
1.914968770899738715e-01
1.915452499515799545e-01
1.915936028065479135e-01
1.916419212559361540e-01
1.916902341035893187e-01
1.917385269446043594e-01
1.917867997789812762e-01
1.918350526067200690e-01
1.918832710586846346e-01
1.919314838791086331e-01
1.919796766928945075e-01
1.920278495000422581e-01
1.920759879552598193e-01
1.921241207550927754e-01
1.921722335482876076e-01
1.922203263348443159e-01
1.922683991147629001e-01
1.923164375725567865e-01
1.923644703451605764e-01
1.924124831111262424e-01
1.924604758704537844e-01
1.925084343315006663e-01
1.925563870835134139e-01
1.926043198288880376e-01
1.926522325676245373e-01
1.927001252997229130e-01
1.927479837633461202e-01
1.927958364881297015e-01
1.928436692062751590e-01
1.928914819177824924e-01
1.929392603846586951e-01
1.929870330888512342e-01
1.930347857864056493e-01
1.930825184773219405e-01
1.931302311616001077e-01
1.931779096310526356e-01
1.932255823080160084e-01
1.932732349783412573e-01
1.933208676420283822e-01
1.933684661147339057e-01
1.934160587711062362e-01
1.934636314208404428e-01
1.935111840639365255e-01
1.935587167003944842e-01
1.936062151756763328e-01
1.936537078048194971e-01
1.937011804273245374e-01
1.937486330431914539e-01
1.937960515217262980e-01
1.938434641302784200e-01
1.938908567321924181e-01
1.939382293274682922e-01
1.939855819161060424e-01
1.940329003972172117e-01
1.940802129785401675e-01
1.941275055532249993e-01
1.941747781212717072e-01
1.942220166056358721e-01
1.942692491663677856e-01
1.943164617204615752e-01
1.943636542679172408e-01
1.944108268087347824e-01
1.944579652956752724e-01
1.945050978291780197e-01
1.945522103560426430e-01
1.945993028762691424e-01
1.946463753898575177e-01
1.946934138793743330e-01
1.947404463856479140e-01
1.947874588852833710e-01
1.948344513782807041e-01
1.948814098710505149e-01
1.949283623567330537e-01
1.949752948357774684e-01
1.950222073081837593e-01
1.950690997739519261e-01
1.951159582692980621e-01
1.951628107277514346e-01
1.952096431795666831e-01
1.952564556247438077e-01
1.953032341233429392e-01
1.953500065612052694e-01
1.953967589924294757e-01
1.954434914170155579e-01
1.954902038349635163e-01
1.955368823361389730e-01
1.955835547467721369e-01
1.956302071507671769e-01
1.956768395481240930e-01
1.957234380525525452e-01
1.957700304425946669e-01
1.958166028259986646e-01
1.958631552027645384e-01
1.959096875728922882e-01
1.959561860798970656e-01
1.960026784427100210e-01
1.960491507988848525e-01
1.960956031484215600e-01
1.961420216586793330e-01
1.961884340009012462e-01
1.962348263364850354e-01
1.962811986654307006e-01
1.963275509877382419e-01
1.963738695005723400e-01
1.964201818155650869e-01
1.964664741239197099e-01
1.965127464256362089e-01
1.965589849417233026e-01
1.966052172361250072e-01
1.966514295238885879e-01
1.966976218050140446e-01
1.967437940795013773e-01
1.967899325981647962e-01
1.968360648653373346e-01
1.968821771258717490e-01
1.969282693797680395e-01
1.969743279016844539e-01
1.970203801482659500e-01
1.970664123882093222e-01
1.971124246215145703e-01
1.971584168481816945e-01
1.972043753726744342e-01
1.972503275920267640e-01
1.972962598047409699e-01
1.973421720108170518e-01
1.973880505385627870e-01
1.974339227373240746e-01
1.974797749294472382e-01
1.975256071149322779e-01
1.975714192937791935e-01
1.976171978241012539e-01
1.976629699956333752e-01
1.977087221605273726e-01
1.977544543187832460e-01
1.978001528523583019e-01
1.978458450032993809e-01
1.978915171476023360e-01
1.979371692852671671e-01
1.979828014162938743e-01
1.980283999524452554e-01
1.980739920761571682e-01
1.981195641932309570e-01
1.981651163036666219e-01
1.982106348430709986e-01
1.982561469461918691e-01
1.983016390426746156e-01
1.983471111325192382e-01
1.983925632157257368e-01
1.984379817577064387e-01
1.984833938335981429e-01
1.985287859028517232e-01
1.985741579654671796e-01
1.986194965107008770e-01
1.986648285660015389e-01
1.987101406146640770e-01
1.987554326566884910e-01
1.988007046920747811e-01
1.988459432398848037e-01
1.988911752679562994e-01
1.989363872893896712e-01
1.989815793041849190e-01
1.990267378552479371e-01
1.990718898627283906e-01
1.991170218635707201e-01
1.991621338577749256e-01
1.992072258453410072e-01
1.992522843989803505e-01
1.992973363792316377e-01
1.993423683528448009e-01
1.993873803198198402e-01
1.994323722801567556e-01
1.994773308363724240e-01
1.995222827893945450e-01
1.995672147357785420e-01
1.996121266755244150e-01
1.996570052349930791e-01
1.997018771674241577e-01
1.997467290932171124e-01
1.997915610123719432e-01
1.998363729248886500e-01
1.998811514869336392e-01
1.999259233921355516e-01
1.999706752906993401e-01
2.000154071826250046e-01
2.000601057479229894e-01
2.001047976325338595e-01
2.001494695105066057e-01
2.001941213818412280e-01
2.002387532465377262e-01
2.002833518144120362e-01
2.003279436717937401e-01
2.003725155225373200e-01
2.004170673666427760e-01
2.004615859377700815e-01
2.005060977745607431e-01
2.005505896047132808e-01
2.005950614282276945e-01
2.006395132451039842e-01
2.006839318188076149e-01
2.007283436283691103e-01
2.007727354312924817e-01
2.008171072275777291e-01
2.008614458045343554e-01
2.009057775935048085e-01
2.009500893758371376e-01
2.009943811515313428e-01
2.010386529205874240e-01
2.010828915001203754e-01
2.011271232618616622e-01
2.011713350169648251e-01
2.012155267654298640e-01
2.012596853482158110e-01
2.013038370893660556e-01
2.013479688238781762e-01
2.013920805517521728e-01
2.014361722729880455e-01
2.014802308583503176e-01
2.015242825722713960e-01
2.015683142795543503e-01
2.016123259801991807e-01
2.016563045688144484e-01
2.017002762621444845e-01
2.017442279488363965e-01
2.017881596288901846e-01
2.018320713023058488e-01
2.018759498934974417e-01
2.019198215595983115e-01
2.019636732190610573e-01
2.020075048718856792e-01
2.020513034663302676e-01
2.020950951118400951e-01
2.021388667507117987e-01
2.021826183829453782e-01
2.022263500085408339e-01
2.022700486055617475e-01
2.023137402238424087e-01
2.023574118354849460e-01
2.024010634404893594e-01
2.024446820407632686e-01
2.024882936384528875e-01
2.025318852295043826e-01
2.025754568139177536e-01
2.026190083916930007e-01
2.026625269945432350e-01
2.027060385650036878e-01
2.027495301288260166e-01
2.027930016860102214e-01
2.028364402921134513e-01
2.028798718419828617e-01
2.029232833852141482e-01
2.029666749218073107e-01
2.030100464517623493e-01
2.030533850604419044e-01
2.030967165830821486e-01
2.031400280990842688e-01
2.031833196084482651e-01
2.032265782203808158e-01
2.032698297224300177e-01
2.033130612178410956e-01
2.033562727066140496e-01
2.033994641887488797e-01
2.034426228032577555e-01
2.034857742780777912e-01
2.035289057462597029e-01
2.035720172078034906e-01
2.036150958255653620e-01
2.036581672797943554e-01
2.037012187273852248e-01
2.037442501683379703e-01
2.037872616026525918e-01
2.038302402229907884e-01
2.038732116499906155e-01
2.039161630703523187e-01
2.039590944840758979e-01
2.040019931076670900e-01
2.040448845140758749e-01
2.040877559138465358e-01
2.041306073069790727e-01
2.041734386934734857e-01
2.042162373196410030e-01
2.042590286988206216e-01
2.043018000713621163e-01
2.043445514372654870e-01
2.043872827965307337e-01
2.044299814252745762e-01
2.044726727772250285e-01
2.045153441225373570e-01
2.045579954612115614e-01
2.046006140932083994e-01
2.046432254245678095e-01
2.046858167492890956e-01
2.047283880673722578e-01
2.047709393788172960e-01
2.048134580133904592e-01
2.048559693175207030e-01
2.048984606150128229e-01
2.049409319058668189e-01
2.049833705436929776e-01
2.050258018272321792e-01
2.050682131041332568e-01
2.051106043743962104e-01
2.051529756380210401e-01
2.051953142784235240e-01
2.052376455347335593e-01
2.052799567844054707e-01
2.053222480274392581e-01
2.053645066710947376e-01
2.054067579068137306e-01
2.054489891358945997e-01
2.054912003583373448e-01
2.055333915741419659e-01
2.055755502203737706e-01
2.056177014288635974e-01
2.056598326307153002e-01
2.057019438259288791e-01
2.057440224754136793e-01
2.057860936633124638e-01
2.058281448445731243e-01
2.058701760191956609e-01
2.059121871871800735e-01
2.059541658392411989e-01
2.059961369999108172e-01
2.060380881539423115e-01
2.060800193013356818e-01
2.061219179566498028e-01
2.061638090967283787e-01
2.062056802301688307e-01
2.062475313569711588e-01
2.062893624771353629e-01
2.063311611350258090e-01
2.063729522478752187e-01
2.064147233540865045e-01
2.064564744536596663e-01
2.064981931148031080e-01
2.065399042070614755e-01
2.065815952926817189e-01
2.066232663716638385e-01
2.066649174440078340e-01
2.067065361077276009e-01
2.067481471727568021e-01
2.067897382311478793e-01
2.068313092829008326e-01
2.068728479498735950e-01
2.069143789943117540e-01
2.069558900321117889e-01
2.069973810632736999e-01
2.070388520877974869e-01
2.070802907573465745e-01
2.071217217745555672e-01
2.071631327851264359e-01
2.072045237890591807e-01
2.072458824618612638e-01
2.072872334584792142e-01
2.073285644484590406e-01
2.073698754318007431e-01
2.074111664085043216e-01
2.074524250838827300e-01
2.074936760532715141e-01
2.075349070160221743e-01
2.075761179721347105e-01
2.076172966507661144e-01
2.076584675995638563e-01
2.076996185417234742e-01
2.077407494772449681e-01
2.077818604061283381e-01
2.078229390873360671e-01
2.078640100089046427e-01
2.079050609238350944e-01
2.079460918321274221e-01
2.079870905165881467e-01
2.080280814175656801e-01
2.080690523119050894e-01
2.081100031996063748e-01
2.081509340806695363e-01
2.081918327677065861e-01
2.082327236414549532e-01
2.082735945085651963e-01
2.083144453690373155e-01
2.083552640593273608e-01
2.083960749124846856e-01
2.084368657590038865e-01
2.084776365988849633e-01
2.085183874321279163e-01
2.085591061249942868e-01
2.085998169509224454e-01
2.086405077702124800e-01
2.086811785828643906e-01
2.087218293888781773e-01
2.087624480843208730e-01
2.088030588830198653e-01
2.088436496750807336e-01
2.088842204605034780e-01
2.089247591591991693e-01
2.089652899373071193e-01
2.090058007087769454e-01
2.090462914736086475e-01
2.090867622318022256e-01
2.091272009330742421e-01
2.091676316839530259e-01
2.092080424281936857e-01
2.092484331657962215e-01
2.092887918703212335e-01
2.093291426006089750e-01
2.093694733242585926e-01
2.094097840412700862e-01
2.094500747516434558e-01
2.094903334587447929e-01
2.095305841618033682e-01
2.095708148582238195e-01
2.096110255480061468e-01
2.096512042583604796e-01
2.096913749408280125e-01
2.097315256166574216e-01
2.097716562858487066e-01
2.098117669484018677e-01
2.098518456613325256e-01
2.098919163165708923e-01
2.099319669651711351e-01
2.099719976071332539e-01
2.100119963233169074e-01
2.100519869579642318e-01
2.100919575859734323e-01
2.101319082073445088e-01
2.101718388220774614e-01
2.102117375408374400e-01
2.102516281482555982e-01
2.102914987490356324e-01
2.103313493431775427e-01
2.103711680651905169e-01
2.104109786520176328e-01
2.104507692322066248e-01
2.104905398057574928e-01
2.105302903726702368e-01
2.105700090972595362e-01
2.106097196568574859e-01
2.106494102098173116e-01
2.106890807561390133e-01
2.107287194839813083e-01
2.107683500229882156e-01
2.108079605553569991e-01
2.108475510810876585e-01
2.108871216001801940e-01
2.109266603305988141e-01
2.109661908423765553e-01
2.110057013475161725e-01
2.110451918460176657e-01
2.110846505796892814e-01
2.111241010708759802e-01
2.111635315554245551e-01
2.112029420333350060e-01
2.112423325046073330e-01
2.112816912408552739e-01
2.113210417048128065e-01
2.113603721621322151e-01
2.113996826128134998e-01
2.114389613523144362e-01
2.114782317956809266e-01
2.115174822324092929e-01
2.115567126624995353e-01
2.115959230859516538e-01
2.116351018280289153e-01
2.116742722441662394e-01
2.117134226536654396e-01
2.117525530565265157e-01
2.117916518018567729e-01
2.118307421974030547e-01
2.118698125863112125e-01
2.119088629685812464e-01
2.119478933442131563e-01
2.119868920921197386e-01
2.120258824604368542e-01
2.120648528221158458e-01
2.121038031771567134e-01
2.121427219283162913e-01
2.121816322760423645e-01
2.122205226171303138e-01
2.122593929515801392e-01
2.122982432793918406e-01
2.123370620331277436e-01
2.123758723536246507e-01
2.124146626674834337e-01
2.124534329747040928e-01
2.124921717316929914e-01
2.125309020315988562e-01
2.125696123248665970e-01
2.126083026114962138e-01
2.126469728914877066e-01
2.126856116510529304e-01
2.127242419237296289e-01
2.127628521897682035e-01
2.128014424491686540e-01
2.128400012119868734e-01
2.128785514640725296e-01
2.129170817095200618e-01
2.129555919483294701e-01
2.129940821805007545e-01
2.130325409458952990e-01
2.130709911707517890e-01
2.131094213889701550e-01
2.131478316005503970e-01
2.131862218054925151e-01
2.132245805734633848e-01
2.132629307710907085e-01
2.133012609620799083e-01
2.133395711464309841e-01
2.133778499176548493e-01
2.134161200946911308e-01
2.134543702650892882e-01
2.134926004288493218e-01
2.135308105859712313e-01
2.135689893597714217e-01
2.136071595095785369e-01
2.136453096527475282e-01
2.136834397892783954e-01
2.137215385663315814e-01
2.137596286955476543e-01
2.137976988181256033e-01
2.138357489340654283e-01
2.138737790433671293e-01
2.139117778229966405e-01
2.139497679249835471e-01
2.139877380203323298e-01
2.140256881090429886e-01
2.140636068919254953e-01
2.141015169733213597e-01
2.141394070480791001e-01
2.141772771161987166e-01
2.142151271776802091e-01
2.142529459631390409e-01
2.142907560173057391e-01
2.143285460648343133e-01
2.143663161057247635e-01
2.144040548944365909e-01
2.144417849280122468e-01
2.144794949549497787e-01
2.145171849752491866e-01
2.145548549889104706e-01
2.145924937801986232e-01
2.146301237865451128e-01
2.146677337862534785e-01
2.147053237793237201e-01
2.147428825738648683e-01
2.147804325596203157e-01
2.148179625387376390e-01
2.148554725112168384e-01
2.148929624770579139e-01
2.149304212741753872e-01
2.149678712327016683e-01
2.150053011845898254e-01
2.150427111298398586e-01
2.150800899302103275e-01
2.151174598681455663e-01
2.151548097994426811e-01
2.151921397241016720e-01
2.152294496421225389e-01
2.152667284450693330e-01
2.153039983557754056e-01
2.153412482598433542e-01
2.153784781572731788e-01
2.154156769634729685e-01
2.154528668535879987e-01
2.154900367370649050e-01
2.155271866139036874e-01
2.155643164841043458e-01
2.156014152928804606e-01
2.156385051557663246e-01
2.156755750120140647e-01
2.157126248616236808e-01
2.157496436736527912e-01
2.157866535159476129e-01
2.158236433516043107e-01
2.158606131806228845e-01
2.158975630030033344e-01
2.159344818176087699e-01
2.159713916326744254e-01
2.160082814411019569e-01
2.160451512428913645e-01
2.160819900607497956e-01
2.161188198552244089e-01
2.161556296430608981e-01
2.161924194242592634e-01
2.162291891988195047e-01
2.162659280192542610e-01
2.163026577864997080e-01
2.163393675471070310e-01
2.163760573010762300e-01
2.164127161247639819e-01
2.164493658714183866e-01
2.164859956114346673e-01
2.165226053448128241e-01
2.165591950715528569e-01
2.165957538978169339e-01
2.166323036172421723e-01
2.166688333300292868e-01
2.167053430361782773e-01
2.167418218656953499e-01
2.167782915645295461e-01
2.168147412567256183e-01
2.168511709422835665e-01
2.168875806212033908e-01
2.169239594532967885e-01
2.169603291249018184e-01
2.169966787898687244e-01
2.170330084481975064e-01
2.170693180998881644e-01
2.171055969345578873e-01
2.171418665789337510e-01
2.171781162166714907e-01
2.172143458477711064e-01
2.172505446856938249e-01
2.172867343094786463e-01
2.173229039266253437e-01
2.173590535371339172e-01
2.173951831410043667e-01
2.174312819815034103e-01
2.174673715780590655e-01
2.175034411679765967e-01
2.175394907512560039e-01
2.175755095950080431e-01
2.176115191709726560e-01
2.176475087402991448e-01
2.176834783029875098e-01
2.177194278590377507e-01
2.177553467053661151e-01
2.177912562541015618e-01
2.178271457961988844e-01
2.178630153316580831e-01
2.178988541812394431e-01
2.179346837093838474e-01
2.179704932308901277e-01
2.180062827457582841e-01
2.180420522539883166e-01
2.180777911061460017e-01
2.181135206070612398e-01
2.181492301013383539e-01
2.181849195889773441e-01
2.182205784443880248e-01
2.182562279247122206e-01
2.182918573983982924e-01
2.183274668654462403e-01
2.183630563258560642e-01
2.183986151838430700e-01
2.184341646369380996e-01
2.184696940833950052e-01
2.185052035232137868e-01
2.185406823844537882e-01
2.185761518169577755e-01
2.186116012428236388e-01
2.186470306620513782e-01
2.186824400746409935e-01
2.187178189384573201e-01
2.187531883437321412e-01
2.187885377423688382e-01
2.188238671343674113e-01
2.188591660014367335e-01
2.188944553861205122e-01
2.189297247641661670e-01
2.189649741355736978e-01
2.190002035003431047e-01
2.190354023699887520e-01
2.190705917274433645e-01
2.191057610782598530e-01
2.191409104224382176e-01
2.191760292953368605e-01
2.192111386322004307e-01
2.192462279624258770e-01
2.192812972860131993e-01
2.193163466029623976e-01
2.193513654784373657e-01
2.193863747880717696e-01
2.194213640910680496e-01
2.194563333874262057e-01
2.194912722661541693e-01
2.195262015551975310e-01
2.195611108376027687e-01
2.195960001133698825e-01
2.196308693824988723e-01
2.196657082638031611e-01
2.197005375256173565e-01
2.197353467807934280e-01
2.197701360293313755e-01
2.198048949138886599e-01
2.198396441551118130e-01
2.198743733896968422e-01
2.199090826176437474e-01
2.199437718389525287e-01
2.199784307260861382e-01
2.200130799400801251e-01
2.200477091474359881e-01
2.200823183481537271e-01
2.201168972385403322e-01
2.201514664319432768e-01
2.201860156187080975e-01
2.202205447988347942e-01
2.202550539723233669e-01
2.202895328652862972e-01
2.203240020314600756e-01
2.203584511909957300e-01
2.203928803438932604e-01
2.204272792401091863e-01
2.204616683856919224e-01
2.204960375246365345e-01
2.205303866569430227e-01
2.205647157826113869e-01
2.205990146814036379e-01
2.206333037997572077e-01
2.206675729114726536e-01
2.207018220165499756e-01
2.207360511149891735e-01
2.207702500163577497e-01
2.208044391074821533e-01
2.208386081919684329e-01
2.208727572698165886e-01
2.209068761744381604e-01
2.209409852449715217e-01
2.209750743088667591e-01
2.210091433661238725e-01
2.210431924167428619e-01
2.210772113239407588e-01
2.211112203672449539e-01
2.211452094039110250e-01
2.211791784339389721e-01
2.212131173443898646e-01
2.212470463671030174e-01
2.212809553831780462e-01
2.213148443926149511e-01
2.213487133954137320e-01
2.213825523084409497e-01
2.214163813039249362e-01
2.214501902927707988e-01
2.214839792749785374e-01
2.215177381912587506e-01
2.215514871661516949e-01
2.215852161344065152e-01
2.216189250960232116e-01
2.216526140510017839e-01
2.216862729698583223e-01
2.217199219175221003e-01
2.217535508585477544e-01
2.217871597929352845e-01
2.218207387150448184e-01
2.218543076421175542e-01
2.218878565625521659e-01
2.219213854763486538e-01
2.219548943835070176e-01
2.219883733081928767e-01
2.220218422080364462e-01
2.220552911012418917e-01
2.220887199878092133e-01
2.221221189157480680e-01
2.221555077950005952e-01
2.221888766676149984e-01
2.222222255335912777e-01
2.222555543929294330e-01
2.222888533234446129e-01
2.223221421754679739e-01
2.223554110208532109e-01
2.223886598596003239e-01
2.224218787933684993e-01
2.224550876248008180e-01
2.224882764495950127e-01
2.225214452677510835e-01
2.225545940792690303e-01
2.225877130156135308e-01
2.226208218198166833e-01
2.226539106173817117e-01
2.226869794083086163e-01
2.227200183479061124e-01
2.227530471315182226e-01
2.227860559084922087e-01
2.228190446788280710e-01
2.228520134425258092e-01
2.228849523846996306e-01
2.229178811410825745e-01
2.229507898908273944e-01
2.229836786339340904e-01
2.230165375793609073e-01
2.230493863151528089e-01
2.230822150443065865e-01
2.231150237668222402e-01
2.231478124826997700e-01
2.231805714307029120e-01
2.232133201392656474e-01
2.232460488411902588e-01
2.232787575364767463e-01
2.233114364877328839e-01
2.233441051757045770e-01
2.233767538570381461e-01
2.234093825317335913e-01
2.234419911997909125e-01
2.234745701536233753e-01
2.235071388143659021e-01
2.235396874684703050e-01
2.235722161159365839e-01
2.236047150730220423e-01
2.236372037131735269e-01
2.236696723466868875e-01
2.237021209735621241e-01
2.237345495937992368e-01
2.237669485534610203e-01
2.237993371663833386e-01
2.238317057726675330e-01
2.238640543723136034e-01
2.238963733352283825e-01
2.239286819275596585e-01
2.239609705132528106e-01
2.239932390923078387e-01
2.240254876647247428e-01
2.240577066302158471e-01
2.240899151953179569e-01
2.241221037537819427e-01
2.241542723056078046e-01
2.241864112743519044e-01
2.242185398188629719e-01
2.242506483567359155e-01
2.242827368879707350e-01
2.243148054125674307e-01
2.243468443838878557e-01
2.243788729011697569e-01
2.244108814118135342e-01
2.244428699158191876e-01
2.244748384131867169e-01
2.245067773870834671e-01
2.245387058771362021e-01
2.245706143605508132e-01
2.246025028373273003e-01
2.246343618144770460e-01
2.246662102839387387e-01
2.246980387467623075e-01
2.247298472029477523e-01
2.247616356524950731e-01
2.247933946322211440e-01
2.248251430744536705e-01
2.248568715100480730e-01
2.248885799390043516e-01
2.249202589219834181e-01
2.249519273436249023e-01
2.249835757586282625e-01
2.250152041669934988e-01
2.250468125687206111e-01
2.250783915542760028e-01
2.251099599486883207e-01
2.251415083364625147e-01
2.251730367175985847e-01
2.252045357064069719e-01
2.252360240802282476e-01
2.252674924474113993e-01
2.252989408079564271e-01
2.253303691618633309e-01
2.253617681532480432e-01
2.253931564998401527e-01
2.254245248397941381e-01
2.254558731731099996e-01
2.254871921677477076e-01
2.255185004937487747e-01
2.255497888131117179e-01
2.255810571258365371e-01
2.256123054319232324e-01
2.256435244291372655e-01
2.256747327279091664e-01
2.257059210200429433e-01
2.257370893055385963e-01
2.257682283060056250e-01
2.257993565841864836e-01
2.258304648557292182e-01
2.258615531206338289e-01
2.258926213789003157e-01
2.259236603819436695e-01
2.259546886328953619e-01
2.259856968772089303e-01
2.260166851148843747e-01
2.260476441211807241e-01
2.260785923515413742e-01
2.261095205752639004e-01
2.261404287923483025e-01
2.261713170027945807e-01
2.262021760116672553e-01
2.262330242147987391e-01
2.262638524112920990e-01
2.262946606011473349e-01
2.263254396132730051e-01
2.263562077958134466e-01
2.263869559717157642e-01
2.264176841409799579e-01
2.264483923036060276e-01
2.264790713183080229e-01
2.265097394736192982e-01
2.265403876222924495e-01
2.265710157643274769e-01
2.266016147822824678e-01
2.266322029170027008e-01
2.266627710450848099e-01
2.266933191665287950e-01
2.267238472813346561e-01
2.267543463018659722e-01
2.267848344093570390e-01
2.268153025102099818e-01
2.268457506044248007e-01
2.268761696282091123e-01
2.269065777151091368e-01
2.269369657953710373e-01
2.269673338689948139e-01
2.269976819359804665e-01
2.270280009623411033e-01
2.270583090220119615e-01
2.270885970750446958e-01
2.271188651214393062e-01
2.271491041510529385e-01
2.271793321901327545e-01
2.272095402225744465e-01
2.272397282483780145e-01
2.272698962675434586e-01
2.273000352997334161e-01
2.273301633115840659e-01
2.273602713167965916e-01
2.273903593153709934e-01
2.274204183508139465e-01
2.274504663420735540e-01
2.274804943266950374e-01
2.275105023046783970e-01
2.275404902760236325e-01
2.275704493140429108e-01
2.276003972780733520e-01
2.276303252354656692e-01
2.276602331862198625e-01
2.276901211303359318e-01
2.277199801709315352e-01
2.277498281077328102e-01
2.277796560378959612e-01
2.278094639614209882e-01
2.278392430052695872e-01
2.278690109214798198e-01
2.278987588310519286e-01
2.279284867339859133e-01
2.279581946302817741e-01
2.279878736767066982e-01
2.280175415656877647e-01
2.280471894480307071e-01
2.280768173237355256e-01
2.281064163734134453e-01
2.281360042418034695e-01
2.281655721035553697e-01
2.281951199586691459e-01
2.282246478071447982e-01
2.282541468593990430e-01
2.282836347005599009e-01
2.283131025350826349e-01
2.283425503629672448e-01
2.283719694184744853e-01
2.284013772390443009e-01
2.284307650529759925e-01
2.284601328602695602e-01
2.284894806609250040e-01
2.285187997190085696e-01
2.285481075123492190e-01
2.285773952990517444e-01
2.286066630791161458e-01
2.286359021404527070e-01
2.286651299132023141e-01
2.286943376793137972e-01
2.287235254387871564e-01
2.287526931916223916e-01
2.287818322555352779e-01
2.288109600010557187e-01
2.288400677399380356e-01
2.288691554721822286e-01
2.288982145393481105e-01
2.289272622642775090e-01
2.289562899825687836e-01
2.289852976942219343e-01
2.290142853992369609e-01
2.290432444689791680e-01
2.290721921666794003e-01
2.291011198577415087e-01
2.291300275421654931e-01
2.291589066151606957e-01
2.291877742922698857e-01
2.292166219627409518e-01
2.292454496265738939e-01
2.292742572837687121e-01
2.293030363593402399e-01
2.293318040092202637e-01
2.293605516524621635e-01
2.293892792890659393e-01
2.294179783678904627e-01
2.294466659971794442e-01
2.294753336198303018e-01
2.295039812358430353e-01
2.295326088452176450e-01
2.295612079266184935e-01
2.295897955286783088e-01
2.296183631241000001e-01
2.296469107128835674e-01
2.296754297975374115e-01
2.297039373790061845e-01
2.297324249538368335e-01
2.297608925220293585e-01
2.297893400835837596e-01
2.298177591708139289e-01
2.298461667250535356e-01
2.298745542726550184e-01
2.299029218136183772e-01
2.299312609041015421e-01
2.299595884377501065e-01
2.299878959647605470e-01
2.300161834851328635e-01
2.300444509988670561e-01
2.300726900919265461e-01
2.301009175983459443e-01
2.301291250981272185e-01
2.301573125912703688e-01
2.301854716875828544e-01
2.302136191734112103e-01
2.302417466526014422e-01
2.302698541251535502e-01
2.302979415910675343e-01
2.303260006899563450e-01
2.303540481485555347e-01
2.303820756005166004e-01
2.304100830458395421e-01
2.304380621479813485e-01
2.304660295859894958e-01
2.304939770173595193e-01
2.305219044420914187e-01
2.305498118601851942e-01
2.305776909649033257e-01
2.306055583756823069e-01
2.306334057798231640e-01
2.306612331773258973e-01
2.306890322852970243e-01
2.307168196754849632e-01
2.307445870590347781e-01
2.307723344359464690e-01
2.308000618062200360e-01
2.308277609167674882e-01
2.308554482797262608e-01
2.308831156360469095e-01
2.309107629857294341e-01
2.309383903287738349e-01
2.309659894418976123e-01
2.309935767776272186e-01
2.310211441067187010e-01
2.310486914291720595e-01
2.310762105455488324e-01
2.311037178606873965e-01
2.311312051691878366e-01
2.311586724710501528e-01
2.311861197662743450e-01
2.312135388852274431e-01
2.312409461731368410e-01
2.312683334544081148e-01
2.312957007290412648e-01
2.313230398512473585e-01
2.313503671185657140e-01
2.313776743792459456e-01
2.314049616332880532e-01
2.314322288806920369e-01
2.314594680054744558e-01
2.314866952455636451e-01
2.315139024790147104e-01
2.315410897058276518e-01
2.315682488338630662e-01
2.315953960533612133e-01
2.316225232662212363e-01
2.316496304724431354e-01
2.316767176720269106e-01
2.317037768026386502e-01
2.317308239949076309e-01
2.317578511805384878e-01
2.317848583595312206e-01
2.318118374933959558e-01
2.318388046650738943e-01
2.318657518301137088e-01
2.318926789885153994e-01
2.319195861402789660e-01
2.319464652767200263e-01
2.319733324211687986e-01
2.320001795589794469e-01
2.320270066901519712e-01
2.320538058298460271e-01
2.320805929537037571e-01
2.321073600709233631e-01
2.321341071815048451e-01
2.321608342854482032e-01
2.321875334277185843e-01
2.322142205243471480e-01
2.322408876143375878e-01
2.322675346976899036e-01
2.322941538432132802e-01
2.323207609192508016e-01
2.323473479886501991e-01
2.323739150514114726e-01
2.324004621075346222e-01
2.324269812556343240e-01
2.324534883044426792e-01
2.324799753466129104e-01
2.325064423821450177e-01
2.325328815334977151e-01
2.325593085617150280e-01
2.325857155832942169e-01
2.326121025982352819e-01
2.326384696065382229e-01
2.326648087604672455e-01
2.326911357614553921e-01
2.327174427558054148e-01
2.327437297435173136e-01
2.327699889006993317e-01
2.327962358810964361e-01
2.328224628548554165e-01
2.328486698219762729e-01
2.328748567824590054e-01
2.329010159422173487e-01
2.329271628953852868e-01
2.329532898419151010e-01
2.329793967818067912e-01
2.330054759448181301e-01
2.330315428773950259e-01
2.330575898033337978e-01
2.330836167226344458e-01
2.331096236352969697e-01
2.331356028008846337e-01
2.331615697062323633e-01
2.331875166049419690e-01
2.332134434970134507e-01
2.332393426658541102e-01
2.332652295506107976e-01
2.332910964287293609e-01
2.333169433002098003e-01
2.333427701650521158e-01
2.333685693364691005e-01
2.333943561939966216e-01
2.334201230448860187e-01
2.334458698891372919e-01
2.334715890638072722e-01
2.334972959007437510e-01
2.335229827310421058e-01
2.335486495547023367e-01
2.335742963717244436e-01
2.335999155489707491e-01
2.336255223586780616e-01
2.336511091617472502e-01
2.336766759581783148e-01
2.337022227479712555e-01
2.337277419277938861e-01
2.337532487102720324e-01
2.337787354861120548e-01
2.338042022553139532e-01
2.338296414383895794e-01
2.338550682002766834e-01
2.338804749555256635e-01
2.339058617041365196e-01
2.339312284461092517e-01
2.339565676317612031e-01
2.339818943664191409e-01
2.340072010944389547e-01
2.340324878158206445e-01
2.340577470047255915e-01
2.340829937187924870e-01
2.341082204262212585e-01
2.341334271270119061e-01
2.341586138211644297e-01
2.341837730126457018e-01
2.342089196994834310e-01
2.342340463796830363e-01
2.342591530532445177e-01
2.342842322479787853e-01
2.343092989142254723e-01
2.343343455738340353e-01
2.343593722268044743e-01
2.343843788731367894e-01
2.344093580704473823e-01
2.344343247094649030e-01
2.344592713418442997e-01
2.344841979675855725e-01
2.345090971681491610e-01
2.345339837865756394e-01
2.345588503983639939e-01
2.345836970035142244e-01
2.346085236020263309e-01
2.346333228051662445e-01
2.346581093963635567e-01
2.346828759809227449e-01
2.347076225588438092e-01
2.347323417652367183e-01
2.347570483358429883e-01
2.347817348998111342e-01
2.348064014571411562e-01
2.348310480078330542e-01
2.348556672168022885e-01
2.348802737601793922e-01
2.349048602969183719e-01
2.349294268270192276e-01
2.349539660392414575e-01
2.349784925620275189e-01
2.350029990781754563e-01
2.350274855876852698e-01
2.350519520905569593e-01
2.350763913053555143e-01
2.351008178009124094e-01
2.351252242898311806e-01
2.351496107721118278e-01
2.351739699901633784e-01
2.351983164651292313e-01
2.352226429334569602e-01
2.352469493951465651e-01
2.352712358501980461e-01
2.352954950708259219e-01
2.353197415185626085e-01
2.353439679596611711e-01
2.353681743941216098e-01
2.353923536180024811e-01
2.354165200451481255e-01
2.354406664656556458e-01
2.354647928795250422e-01
2.354888992867563147e-01
2.355129785132135112e-01
2.355370449131299893e-01
2.355610913064083434e-01
2.355851176930485735e-01
2.356091169227587656e-01
2.356331033020842014e-01
2.356570696747715132e-01
2.356810160408207011e-01
2.357049424002317650e-01
2.357288416325182823e-01
2.357527279846145518e-01
2.357765943300726974e-01
2.358004406688927190e-01
2.358242599044322318e-01
2.358480662359374591e-01
2.358718525608045624e-01
2.358956188790335418e-01
2.359193651906243971e-01
2.359430844287402351e-01
2.359667907330162961e-01
2.359904770306542332e-01
2.360141433216540463e-01
2.360377825630228799e-01
2.360614088467078986e-01
2.360850151237547934e-01
2.361086013941635642e-01
2.361321676579342110e-01
2.361557069018793698e-01
2.361792331583352222e-01
2.362027394081529508e-01
2.362262256513325553e-01
2.362496918878740360e-01
2.362731311343955198e-01
2.362965573636222061e-01
2.363199635862107684e-01
2.363433498021612067e-01
2.363667090519356861e-01
2.363900552605713301e-01
2.364133814625688501e-01
2.364366876579282462e-01
2.364599738466495182e-01
2.364832330990003229e-01
2.365064792804068006e-01
2.365297054551751543e-01
2.365529116233053841e-01
2.365760908789091843e-01
2.365992570397246197e-01
2.366224031939019312e-01
2.366455293414411187e-01
2.366686354823421823e-01
2.366917147405223076e-01
2.367147808741085768e-01
2.367378270010567221e-01
2.367608531213667433e-01
2.367838523827998642e-01
2.368068384957950911e-01
2.368298046021521941e-01
2.368527507018711731e-01
2.368756767949520281e-01
2.368985760589614742e-01
2.369214621447275348e-01
2.369443282238554715e-01
2.369671742963452843e-01
2.369899935636077259e-01
2.370127996287827443e-01
2.370355856873196387e-01
2.370583517392184092e-01
2.370810977844790557e-01
2.371038170543178225e-01
2.371265230922636746e-01
2.371492091235714028e-01
2.371718751482410070e-01
2.371945144213327694e-01
2.372171404386875793e-01
2.372397464494042651e-01
2.372623324534828271e-01
2.372848984509232650e-01
2.373074377265913526e-01
2.373299637167169962e-01
2.373524697002045158e-01
2.373749556770539115e-01
2.373974149559749947e-01
2.374198609255095960e-01
2.374422868884060733e-01
2.374646928446644267e-01
2.374870787942846562e-01
2.375094380757820645e-01
2.375317840180874995e-01
2.375541099537548106e-01
2.375764158827839978e-01
2.375986951675344017e-01
2.376209610892487945e-01
2.376432070043250633e-01
2.376654329127632082e-01
2.376876388145632291e-01
2.377098181018899581e-01
2.377319839963751846e-01
2.377541298842222872e-01
2.377762557654312658e-01
2.377983550560109904e-01
2.378204409299051747e-01
2.378425067971612350e-01
2.378645526577791713e-01
2.378865785117589837e-01
2.379085778049150335e-01
2.379305636515800515e-01
2.379525294916069456e-01
2.379744753249957157e-01
2.379963946214047610e-01
2.380183004474787367e-01
2.380401862669145885e-01
2.380620520797123163e-01
2.380838978858719202e-01
2.381057171848572906e-01
2.381275229837021001e-01
2.381493087759087857e-01
2.381710745614773472e-01
2.381928138637157133e-01
2.382145396419694805e-01
2.382362454135851237e-01
2.382579311785626430e-01
2.382795969369020384e-01
2.383012362417167296e-01
2.383228619927413305e-01
2.383444677371278075e-01
2.383660534748761606e-01
2.383876127829438474e-01
2.384091585133774061e-01
2.384306842371728408e-01
2.384521899543301515e-01
2.384736756648493383e-01
2.384951349754933503e-01
2.385165806786977427e-01
2.385380063752640112e-01
2.385594120651921557e-01
2.385807913790891632e-01
2.386021570617025134e-01
2.386235027376777396e-01
2.386448284070148418e-01
2.386661340697138201e-01
2.386874133861871528e-01
2.387086790415713367e-01
2.387299246903173966e-01
2.387511503324253326e-01
2.387723559678951446e-01
2.387935352869448025e-01
2.388147009150998201e-01
2.388358465366167138e-01
2.388569721514954836e-01
2.388780714737981370e-01
2.388991570813621124e-01
2.389202226822879638e-01
2.389412682765756912e-01
2.389622938642252947e-01
2.389832931891042733e-01
2.390042787694390825e-01
2.390252443431357676e-01
2.390461899101943288e-01
2.390671092383263030e-01
2.390880147980700698e-01
2.391089003511757127e-01
2.391297658976432317e-01
2.391506114374726266e-01
2.391714307681809260e-01
2.391922363006955266e-01
2.392130218265720032e-01
2.392337873458103559e-01
2.392545266797716508e-01
2.392752521916952091e-01
2.392959576969806434e-01
2.393166431956279538e-01
2.393373086876371403e-01
2.393579480241747603e-01
2.393785735088691524e-01
2.393991789869254205e-01
2.394197644583435647e-01
2.394403237981341803e-01
2.394608692622375301e-01
2.394813947197027559e-01
2.395019001705298578e-01
2.395223856147188357e-01
2.395428449570857765e-01
2.395632903939599601e-01
2.395837158241960196e-01
2.396041212477939553e-01
2.396245005934138916e-01
2.396448660096970329e-01
2.396652114193420502e-01
2.396855368223489435e-01
2.397058422187177129e-01
2.397261215669139744e-01
2.397463869559679495e-01
2.397666323383838005e-01
2.397868577141615276e-01
2.398070570656107847e-01
2.398272424340737174e-01
2.398474077958985262e-01
2.398675531510852110e-01
2.398876784996337719e-01
2.399077778536593542e-01
2.399278631948931206e-01
2.399479285294887632e-01
2.399679738574462817e-01
2.399879932147248596e-01
2.400079985353675838e-01
2.400279838493721840e-01
2.400479491567386603e-01
2.400678944574670126e-01
2.400878138173219156e-01
2.401077191107354736e-01
2.401276043975109076e-01
2.401474696776482176e-01
2.401673090407561162e-01
2.401871343135786319e-01
2.402069395797630236e-01
2.402267248393092913e-01
2.402464900922174351e-01
2.402662294579016589e-01
2.402859547034950083e-01
2.403056599424502338e-01
2.403253451747673353e-01
2.403450045437045546e-01
2.403646497687068617e-01
2.403842749870710449e-01
2.404038801987971041e-01
2.404234654038850394e-01
2.404430247753985839e-01
2.404625699731717248e-01
2.404820951643067417e-01
2.405016003488036347e-01
2.405210797235701747e-01
2.405405449007522733e-01
2.405599900712962480e-01
2.405794152352020987e-01
2.405988203924698254e-01
2.406181997698126906e-01
2.406375649197656230e-01
2.406569100630804314e-01
2.406762351997571159e-01
2.406955345803529767e-01
2.407148197097148667e-01
2.407340848324386329e-01
2.407533299485242750e-01
2.407725550579717932e-01
2.407917544411439792e-01
2.408109395432767030e-01
2.408301046387713029e-01
2.408492497276277788e-01
2.408683748098461308e-01
2.408874741955946419e-01
2.409065592704981995e-01
2.409256243387636331e-01
2.409446694003909428e-01
2.409636887893924495e-01
2.409826938437049648e-01
2.410016788913793562e-01
2.410206439324156236e-01
2.410395889668137670e-01
2.410585083583915988e-01
2.410774133854749479e-01
2.410962984059201730e-01
2.411151634197272742e-01
2.411340028145581016e-01
2.411528278210504084e-01
2.411716328209045912e-01
2.411904178141206501e-01
2.412091828006985850e-01
2.412279221981057376e-01
2.412466471773688781e-01
2.412653521499938947e-01
2.412840371159807873e-01
2.413026965166409354e-01
2.413213414753130337e-01
2.413399664273470080e-01
2.413585713727428583e-01
2.413771563115005847e-01
2.413957157147370580e-01
2.414142606461799900e-01
2.414327855709847981e-01
2.414512904891514822e-01
2.414697698956409511e-01
2.414882348064928408e-01
2.415066797107066066e-01
2.415251046082822484e-01
2.415435094992197662e-01
2.415618889082855603e-01
2.415802537919082837e-01
2.415985986688928833e-01
2.416169235392393588e-01
2.416352229515581485e-01
2.416535078145898296e-01
2.416717726709833869e-01
2.416900175207388202e-01
2.417082423638561295e-01
2.417264417787512443e-01
2.417446266145537592e-01
2.417627914437181502e-01
2.417809362662444173e-01
2.417990556843925276e-01
2.418171604996040003e-01
2.418352453081773490e-01
2.418533101101125737e-01
2.418713549054096745e-01
2.418893743261341100e-01
2.419073791141164165e-01
2.419253638954605989e-01
2.419433286701666574e-01
2.419612680941440885e-01
2.419791928615353527e-01
2.419970976222884929e-01
2.420149823764035091e-01
2.420328471238804013e-01
2.420506865504341576e-01
2.420685112905962555e-01
2.420863160241202294e-01
2.421041007510060794e-01
2.421218601808128312e-01
2.421396049003838868e-01
2.421573296133168185e-01
2.421750343196116262e-01
2.421927190192683099e-01
2.422103784516513869e-01
2.422280231439932763e-01
2.422456478296970417e-01
2.422632525087626831e-01
2.422808319443987557e-01
2.422983966161496028e-01
2.423159412812623259e-01
2.423334659397369251e-01
2.423509705915734003e-01
2.423684500297857980e-01
2.423859146743074788e-01
2.424033593121910357e-01
2.424207839434364686e-01
2.424381833849018619e-01
2.424555680088325005e-01
2.424729326261250151e-01
2.424902772367794057e-01
2.425076018407956724e-01
2.425249012848373908e-01
2.425421858815388632e-01
2.425594504716022115e-01
2.425766950550274359e-01
2.425939145023221499e-01
2.426111190784325800e-01
2.426283036479048860e-01
2.426454682107390681e-01
2.426626127669351263e-01
2.426797322168061655e-01
2.426968367656874292e-01
2.427139213079305691e-01
2.427309858435355849e-01
2.427480252966596197e-01
2.427650498249498412e-01
2.427820543466019387e-01
2.427990388616159123e-01
2.428160033699917619e-01
2.428329428256921219e-01
2.428498673267531771e-01
2.428667718211761084e-01
2.428836563089609157e-01
2.429005207901075991e-01
2.429173602483842842e-01
2.429341847222161732e-01
2.429509891894099383e-01
2.429677736499655794e-01
2.429845331114952600e-01
2.430012775647361067e-01
2.430180020113388295e-01
2.430347064513034283e-01
2.430513908846299032e-01
2.430680503487359090e-01
2.430846947747475895e-01
2.431013191941211460e-01
2.431179236068565785e-01
2.431345030742155799e-01
2.431510674796362181e-01
2.431676118784187324e-01
2.431841362705631227e-01
2.432006406560693890e-01
2.432171201260047155e-01
2.432335845041961875e-01
2.432500288757495355e-01
2.432664532406647595e-01
2.432828527138530816e-01
2.432992370714535113e-01
2.433156014224158170e-01
2.433319457667399988e-01
2.433482701044260565e-01
2.433645695801907038e-01
2.433808539105619673e-01
2.433971182342951067e-01
2.434133625513901222e-01
2.434295820304077651e-01
2.434457863401879862e-01
2.434619706433300834e-01
2.434781349398340566e-01
2.434942792296999059e-01
2.435103987112938739e-01
2.435265029938449288e-01
2.435425872697578598e-01
2.435586515390326667e-01
2.435746910238796303e-01
2.435907152858396429e-01
2.436067195411615316e-01
2.436227037898452963e-01
2.436386680318909370e-01
2.436546075193142258e-01
2.436705317540450721e-01
2.436864359821377946e-01
2.437023202035923930e-01
2.437181796942686773e-01
2.437340239084084814e-01
2.437498481159101615e-01
2.437656523167737177e-01
2.437814365109991499e-01
2.437971960042517594e-01
2.438129401911623972e-01
2.438286643714349111e-01
2.438443685450693010e-01
2.438600480415749061e-01
2.438757122078945017e-01
2.438913563675759733e-01
2.439069805206193209e-01
2.439225846670245446e-01
2.439381641661064748e-01
2.439537283051969041e-01
2.439692724376492095e-01
2.439847965634633908e-01
2.440002960657983166e-01
2.440157801842977037e-01
2.440312442961589667e-01
2.440466884013821058e-01
2.440621124999671210e-01
2.440775120048783720e-01
2.440928960961485927e-01
2.441082601807806896e-01
2.441236042587746624e-01
2.441389237669389090e-01
2.441542278376180874e-01
2.441695119016591420e-01
2.441847759590620726e-01
2.442000200098268792e-01
2.442152395205674509e-01
2.442304435640174631e-01
2.442456276008293514e-01
2.442607916310031158e-01
2.442759311449966830e-01
2.442910551678556530e-01
2.443061591840764990e-01
2.443212431936592210e-01
2.443363071966038191e-01
2.443513467131737116e-01
2.443663707088035153e-01
2.443813746977951951e-01
2.443963586801487509e-01
2.444113181999716389e-01
2.444262621750104003e-01
2.444411861434110378e-01
2.444560901051735513e-01
2.444709740602979409e-01
2.444858335826971540e-01
2.445006775305067492e-01
2.445155014716782205e-01
2.445303054062115677e-01
2.445450893341067911e-01
2.445598488590823294e-01
2.445745927796627583e-01
2.445893166936050633e-01
2.446040206009092444e-01
2.446187001291377783e-01
2.446333640291271649e-01
2.446480079224784276e-01
2.446626318091915664e-01
2.446772356892665812e-01
2.446918152200714403e-01
2.447063790928316607e-01
2.447209229589537571e-01
2.447354468184377296e-01
2.447499463524955843e-01
2.447644302046647624e-01
2.447788940501958166e-01
2.447933378890887468e-01
2.448077617213435531e-01
2.448221612579777329e-01
2.448365450829177448e-01
2.448509089012196327e-01
2.448652527128833967e-01
2.448795722527705720e-01
2.448938760571195417e-01
2.449081598548303873e-01
2.449224236459031090e-01
2.449366674303377067e-01
2.449508869728012073e-01
2.449650907499210106e-01
2.449792745204026900e-01
2.449934382842462455e-01
2.450075778299627416e-01
2.450217015864915027e-01
2.450358053363821398e-01
2.450498890796346529e-01
2.450639528162490421e-01
2.450779923645418634e-01
2.450920160938414583e-01
2.451060198165029291e-01
2.451200035325262760e-01
2.451339630840720929e-01
2.451479067927806454e-01
2.451618304948510740e-01
2.451757341902833787e-01
2.451896178790775593e-01
2.452034774331997014e-01
2.452173211146790877e-01
2.452311447895203500e-01
2.452449484577234884e-01
2.452587280150986260e-01
2.452724916759869700e-01
2.452862353302371901e-01
2.452999589778492862e-01
2.453136626188232583e-01
2.453273421787747210e-01
2.453410058124338988e-01
2.453546494394549526e-01
2.453682730598378825e-01
2.453818726230423408e-01
2.453954562361104763e-01
2.454090198425404878e-01
2.454225634423323754e-01
2.454360870354861390e-01
2.454495866012669225e-01
2.454630701871058918e-01
2.454765337663067370e-01
2.454899773388694584e-01
2.455033969079032374e-01
2.455168004731511644e-01
2.455301840317609674e-01
2.455435475837326464e-01
2.455568911290662015e-01
2.455702107006763057e-01
2.455835142386950665e-01
2.455967977700757032e-01
2.456100612948182160e-01
2.456233008696813158e-01
2.456365243871090343e-01
2.456497278978986287e-01
2.456629114020500992e-01
2.456760748995634458e-01
2.456892144770028708e-01
2.457023379672014229e-01
2.457154414507618512e-01
2.457285249276841554e-01
2.457415845083765760e-01
2.457546279779840859e-01
2.457676514409534718e-01
2.457806548972847338e-01
2.457936383469778718e-01
2.458065979302466175e-01
2.458195413726249612e-01
2.458324648083651809e-01
2.458453682374672766e-01
2.458582478239890179e-01
2.458711112457763193e-01
2.458839546609254967e-01
2.458967780694365501e-01
2.459095814713094796e-01
2.459223610604075461e-01
2.459351244549656812e-01
2.459478678428856924e-01
2.459605912241675796e-01
2.459732908165186416e-01
2.459859741904857344e-01
2.459986375578147033e-01
2.460112809185055482e-01
2.460239042725582692e-01
2.460365038674856564e-01
2.460490872142235830e-01
2.460616505543233856e-01
2.460741938877850643e-01
2.460867172146086190e-01
2.460992168121123314e-01
2.461117001316210917e-01
2.461241634444917281e-01
2.461366067507242406e-01
2.461490263514809484e-01
2.461614296503986665e-01
2.461738129426782606e-01
2.461861762283197308e-01
2.461985195073230770e-01
2.462108391106561101e-01
2.462231423823446619e-01
2.462354256473950898e-01
2.462476889058073937e-01
2.462599285123934223e-01
2.462721517634909318e-01
2.462843550079503174e-01
2.462965382457715791e-01
2.463087014769547167e-01
2.463208410861170705e-01
2.463329643099854138e-01
2.463450675272156332e-01
2.463571507378077285e-01
2.463692103502230779e-01
2.463812535535003789e-01
2.463932767501395560e-01
2.464052799401406091e-01
2.464172631235035382e-01
2.464292227384952128e-01
2.464411659145433475e-01
2.464530890839533583e-01
2.464649922467252452e-01
2.464768718649699153e-01
2.464887350204270078e-01
2.465005781692459763e-01
2.465124013114268209e-01
2.465242044469695415e-01
2.465359840677905368e-01
2.465477471960184630e-01
2.465594903176082653e-01
2.465712134325599436e-01
2.465829130566339344e-01
2.465945961642708184e-01
2.466062592652695784e-01
2.466179023596302144e-01
2.466295254473527265e-01
2.466411250740030425e-01
2.466527081544107602e-01
2.466642712281803540e-01
2.466758142953118238e-01
2.466873339252151354e-01
2.466988369850318108e-01
2.467103200382103623e-01
2.467217830847507898e-01
2.467332261246530933e-01
2.467446457571327301e-01
2.467560487897202393e-01
2.467674318156696245e-01
2.467787948349808858e-01
2.467901344707135181e-01
2.468014574827099850e-01
2.468127604880683279e-01
2.468240434867885469e-01
2.468353064788706419e-01
2.468465461171795994e-01
2.468577691019469000e-01
2.468689720800760767e-01
2.468801550515671295e-01
2.468913146931290825e-01
2.469024576573053409e-01
2.469135806148434753e-01
2.469246835657434858e-01
2.469357665100053723e-01
2.469468261541436505e-01
2.469578690910907426e-01
2.469688920213997108e-01
2.469798949450705550e-01
2.469908745924618287e-01
2.470018375088178786e-01
2.470127804185358045e-01
2.470237033216156064e-01
2.470346062180572844e-01
2.470454858680248833e-01
2.470563487571517669e-01
2.470671916396405265e-01
2.470780145154911622e-01
2.470888141687117567e-01
2.470995970372475981e-01
2.471103598991453154e-01
2.471211027544049088e-01
2.471318256030263782e-01
2.471425252588232979e-01
2.471532081001299730e-01
2.471638709347985241e-01
2.471745137628289513e-01
2.471851334218788665e-01
2.471957362425944993e-01
2.472063190566720081e-01
2.472168818641113930e-01
2.472274246649126539e-01
2.472379443265388943e-01
2.472484471200253608e-01
2.472589299068737034e-01
2.472693926870839221e-01
2.472798354606560167e-01
2.472902551248585823e-01
2.473006578911158826e-01
2.473110406507350589e-01
2.473214034037161113e-01
2.473317430711716725e-01
2.473420658168379305e-01
2.473523685558660645e-01
2.473626512882560746e-01
2.473729140140079608e-01
2.473831536840398471e-01
2.473933764024769388e-01
2.474035791142759066e-01
2.474137618194367505e-01
2.474239214927216324e-01
2.474340641905676819e-01
2.474441868817756074e-01
2.474542895663454090e-01
2.474643722442770866e-01
2.474744319201382936e-01
2.474844745907551768e-01
2.474944972547339361e-01
2.475044999120745715e-01
2.475144795911887741e-01
2.475244422412146150e-01
2.475343848846023320e-01
2.475443075213519251e-01
2.475542101514633941e-01
2.475640898331539219e-01
2.475739524559505966e-01
2.475837950721091474e-01
2.475936176816295742e-01
2.476034173665730975e-01
2.476131999687787300e-01
2.476229625643462384e-01
2.476327051532756229e-01
2.476424277355668835e-01
2.476521274230867320e-01
2.476618099980631982e-01
2.476714725664015404e-01
2.476811151281017587e-01
2.476907348188746028e-01
2.477003373732600267e-01
2.477099199210073266e-01
2.477194824621165026e-01
2.477290249965875546e-01
2.477385446899367238e-01
2.477480472170929815e-01
2.477575297376111152e-01
2.477669922514911249e-01
2.477764319480932897e-01
2.477858544546585051e-01
2.477952569545855965e-01
2.478046394478745640e-01
2.478140019345254075e-01
2.478233416337038975e-01
2.478326641130399466e-01
2.478419665857378718e-01
2.478512490517976730e-01
2.478605087542291585e-01
2.478697512129741654e-01
2.478789736650810482e-01
2.478881761105498072e-01
2.478973585493804421e-01
2.479065182543882528e-01
2.479156606859040934e-01
2.479247831107818101e-01
2.479338855290214028e-01
2.479429652372822090e-01
2.479520276482070074e-01
2.479610700524936817e-01
2.479700924501422321e-01
2.479790948411526585e-01
2.479880745519897900e-01
2.479970369356854221e-01
2.480059793127429302e-01
2.480149016831623143e-01
2.480238013972524413e-01
2.480326837603570311e-01
2.480415461168234970e-01
2.480503884666518388e-01
2.480592108098420567e-01
2.480680105265085089e-01
2.480767928623839325e-01
2.480855551916212320e-01
2.480942975142204077e-01
2.481030172341398554e-01
2.481117195494242367e-01
2.481204018580704940e-01
2.481290641600786273e-01
2.481377064554486367e-01
2.481463261779444096e-01
2.481549284659996246e-01
2.481635107474167157e-01
2.481720730221956828e-01
2.481806127479444513e-01
2.481891350154086240e-01
2.481976372762346728e-01
2.482061195304225976e-01
2.482145817779723984e-01
2.482230215062974921e-01
2.482314437465324986e-01
2.482398459801293811e-01
2.482482282070881396e-01
2.482565904274087742e-01
2.482649301583101931e-01
2.482732523713160333e-01
2.482815545776837496e-01
2.482898367774133419e-01
2.482980965115677563e-01
2.483063387039825543e-01
2.483145608897592282e-01
2.483227630688977783e-01
2.483309452413982044e-01
2.483391049781289439e-01
2.483472471433145756e-01
2.483553693018620834e-01
2.483634714537714672e-01
2.483715511937552023e-01
2.483796133383497917e-01
2.483876554763062572e-01
2.483956776076245987e-01
2.484036797323048162e-01
2.484116594748648765e-01
2.484196215922302997e-01
2.484275637029575989e-01
2.484354858070467742e-01
2.484433855528598301e-01
2.484512676496342110e-01
2.484591297397704679e-01
2.484669718232686009e-01
2.484747939001286099e-01
2.484825936485179909e-01
2.484903757180632056e-01
2.484981377809702963e-01
2.485058798372392630e-01
2.485135995888816396e-01
2.485213016378358120e-01
2.485289836801518604e-01
2.485366457158297848e-01
2.485442877448695853e-01
2.485519074990882871e-01
2.485595095208132932e-01
2.485670915359001754e-01
2.485746535443489336e-01
2.485821933018206309e-01
2.485897153029545947e-01
2.485972172974504346e-01
2.486046992853081505e-01
2.486121612665277425e-01
2.486196010265757650e-01
2.486270230004805626e-01
2.486344249677472362e-01
2.486418069283757859e-01
2.486491666916768040e-01
2.486565086449905593e-01
2.486638305916661906e-01
2.486711325317036980e-01
2.486784144651030815e-01
2.486856742309804247e-01
2.486929161570650137e-01
2.487001380765114789e-01
2.487073399893198200e-01
2.487145197584501588e-01
2.487216816639437056e-01
2.487288235627991284e-01
2.487359454550164273e-01
2.487430473405956022e-01
2.487501271123022661e-01
2.487571889905666467e-01
2.487642308621929033e-01
2.487712527271810359e-01
2.487782525021406954e-01
2.487852343598140337e-01
2.487921962108492480e-01
2.487991380552463383e-01
2.488060598930053047e-01
2.488129596705412894e-01
2.488198415009854614e-01
2.488267033247915094e-01
2.488335451419594335e-01
2.488403649227484138e-01
2.488471667326015435e-01
2.488539485358165493e-01
2.488607103323934311e-01
2.488674521223321889e-01
2.488741719056974944e-01
2.488808736883214578e-01
2.488875554643072974e-01
2.488942172336550129e-01
2.489008570202733139e-01
2.489074787823062351e-01
2.489140805377010324e-01
2.489206622864577056e-01
2.489272240285762550e-01
2.489337638177708811e-01
2.489402855525746361e-01
2.489467872807402671e-01
2.489532690022677741e-01
2.489597287947153958e-01
2.489661705089281085e-01
2.489725922165026972e-01
2.489789939174391620e-01
2.489853756117375028e-01
2.489917354067614497e-01
2.489980770937449961e-01
2.490043987740904186e-01
2.490107004477977171e-01
2.490169802460746595e-01
2.490232419124671637e-01
2.490294835722215439e-01
2.490357052253378001e-01
2.490419068718159323e-01
2.490480866726692000e-01
2.490542483118325379e-01
2.490603899443577518e-01
2.490665115702448418e-01
2.490726131894938078e-01
2.490786929929234006e-01
2.490847546048575722e-01
2.490907962101536199e-01
2.490968178088115437e-01
2.491028176154941320e-01
2.491087992068372614e-01
2.491147607915422668e-01
2.491207023696091483e-01
2.491266239410379058e-01
2.491325237502968193e-01
2.491384053144107824e-01
2.491442668718866216e-01
2.491501084227243368e-01
2.491559282352362459e-01
2.491617297787591667e-01
2.491675113156439636e-01
2.491732728458906365e-01
2.491790143694991855e-01
2.491847341845874197e-01
2.491904357008811743e-01
2.491961172105368050e-01
2.492017787135543117e-01
2.492074185318955415e-01
2.492130400275982538e-01
2.492186415166628422e-01
2.492242229990893065e-01
2.492297844748776470e-01
2.492353242957952020e-01
2.492408457642687480e-01
2.492463472261041701e-01
2.492518286813014683e-01
2.492572885054720189e-01
2.492627299533545226e-01
2.492681513945989025e-01
2.492735528292051583e-01
2.492789342571732902e-01
2.492842940839201660e-01
2.492896355045735035e-01
2.492949569185887171e-01
2.493002583259658067e-01
2.493055381559656780e-01
2.493107995560279733e-01
2.493160409494521446e-01
2.493212623362381919e-01
2.493264637163861153e-01
2.493316435489623117e-01
2.493368049217954407e-01
2.493419462879904458e-01
2.493470676475473269e-01
2.493521674833765189e-01
2.493572488356186057e-01
2.493623101812225684e-01
2.493673515201884072e-01
2.493723728525161221e-01
2.493773726909216393e-01
2.493823540159345598e-01
2.493873153343093563e-01
2.493922566460460288e-01
2.493971764877045416e-01
2.494020777921264198e-01
2.494069590899101740e-01
2.494118203810558043e-01
2.494166616655633106e-01
2.494214815097981486e-01
2.494262827869908605e-01
2.494310640575454485e-01
2.494358253214619126e-01
2.494405651689497461e-01
2.494452864255514157e-01
2.494499876755149614e-01
2.494546689188403832e-01
2.494593301555276810e-01
2.494639700055918397e-01
2.494685912349643431e-01
2.494731924576987225e-01
2.494777736737949780e-01
2.494823335271121323e-01
2.494868747358935934e-01
2.494913959380369306e-01
2.494958971335421438e-01
2.495003783224092331e-01
2.495048381783027125e-01
2.495092793598550074e-01
2.495137005347691783e-01
2.495181017030452253e-01
2.495224815621917003e-01
2.495268427231529529e-01
2.495311838774760815e-01
2.495355050251610862e-01
2.495398061662079670e-01
2.495440860279307671e-01
2.495483471616628535e-01
2.495525882887568159e-01
2.495568094092126543e-01
2.495610092741884500e-01
2.495651903873294941e-01
2.495693514938324142e-01
2.495734925936972104e-01
2.495776136869238826e-01
2.495817135544760035e-01
2.495857946403878813e-01
2.495898557196616352e-01
2.495938967922972651e-01
2.495979178582947711e-01
2.496019177284232171e-01
2.496058987871059287e-01
2.496098598391505163e-01
2.496138008845569800e-01
2.496177207579384216e-01
2.496216217960300909e-01
2.496255028274836363e-01
2.496293638522990577e-01
2.496332048704763551e-01
2.496370247464341219e-01
2.496408257572966249e-01
2.496446067615210040e-01
2.496483677591072592e-01
2.496521076383180215e-01
2.496558286285894823e-01
2.496595296122228191e-01
2.496632105892180320e-01
2.496668715595751209e-01
2.496705114413622084e-01
2.496741324044045029e-01
2.496777333608086735e-01
2.496813143105747201e-01
2.496848741956148032e-01
2.496884151380660555e-01
2.496919360738791838e-01
2.496954370030541881e-01
2.496989179255910685e-01
2.497023778132074767e-01
2.497058187284295627e-01
2.497092396370135248e-01
2.497126405389593629e-01
2.497160204298287667e-01
2.497193813244598104e-01
2.497227222124527302e-01
2.497260430938075260e-01
2.497293439685241978e-01
2.497326238619699268e-01
2.497358847293718043e-01
2.497391255901355578e-01
2.497423464442611873e-01
2.497455463409599119e-01
2.497487271877707471e-01
2.497518880279434583e-01
2.497550288614780456e-01
2.497581496883745089e-01
2.497612495876495586e-01
2.497643304072312276e-01
2.497673912201747726e-01
2.497704320264801936e-01
2.497734519290082389e-01
2.497764527279988656e-01
2.497794335203513683e-01
2.497823943060657470e-01
2.497853350851420018e-01
2.497882549902463722e-01
2.497911557620078327e-01
2.497940365271311691e-01
2.497968972856163816e-01
2.497997371939737477e-01
2.498025579451441658e-01
2.498053586896764600e-01
2.498081394275706302e-01
2.498109001588266764e-01
2.498136400697603676e-01
2.498163607937016195e-01
2.498190615110047474e-01
2.498217422216697514e-01
2.498244021358564382e-01
2.498270428392066478e-01
2.498296635359187334e-01
2.498322642259926951e-01
2.498348449094285328e-01
2.498374048261915448e-01
2.498399455023125881e-01
2.498424661717955075e-01
2.498449668346403030e-01
2.498474467546563105e-01
2.498499074101863116e-01
2.498523480590781887e-01
2.498547687013319418e-01
2.498571693369475710e-01
2.498595492595399037e-01
2.498619098878407385e-01
2.498642505095034494e-01
2.498665711245280363e-01
2.498688710503733645e-01
2.498711516580831571e-01
2.498734122591548257e-01
2.498756528535883703e-01
2.498778734413837910e-01
2.498800733698054444e-01
2.498822539502860707e-01
2.498844145241285730e-01
2.498865550913329514e-01
2.498886750230076004e-01
2.498907755828971844e-01
2.498928561361486445e-01
2.498949166827619806e-01
2.498969572227371927e-01
2.498989771569881668e-01
2.499009776896485846e-01
2.499029582156708784e-01
2.499049187350550483e-01
2.499068586725590180e-01
2.499087791846283935e-01
2.499106796900596450e-01
2.499125601888527726e-01
2.499144206810077762e-01
2.499162606210880710e-01
2.499180811059282803e-01
2.499198815841303656e-01
2.499216620556943269e-01
2.499234225206201643e-01
2.499251624632767843e-01
2.499268829208878273e-01
2.499285833718607464e-01
2.499302638161955414e-01
2.499319237621051570e-01
2.499335641991251578e-01
2.499351846295070345e-01
2.499367850532507873e-01
2.499383654703564162e-01
2.499399254188423569e-01
2.499414658286331914e-01
2.499429862317859019e-01
2.499444866283004885e-01
2.499459665800394248e-01
2.499474269692392170e-01
2.499488673518008852e-01
2.499502877277244295e-01
2.499516880970098498e-01
2.499530680513251113e-01
2.499544284132957372e-01
2.499557687686282392e-01
2.499570891173226173e-01
2.499583890748908743e-01
2.499596694162704580e-01
2.499609297510119177e-01
2.499621700791152534e-01
2.499633904005804652e-01
2.499645903607250474e-01
2.499657706748754649e-01
2.499669309823877583e-01
2.499680712832619278e-01
2.499691912466595056e-01
2.499702915402188808e-01
2.499713718271401319e-01
2.499724321074232591e-01
2.499734723810682624e-01
2.499744923470421654e-01
2.499754926133723743e-01
2.499764728730644592e-01
2.499774331261184201e-01
2.499783730953453187e-01
2.499792933410844853e-01
2.499801935801855279e-01
2.499810738126484466e-01
2.499819340384732413e-01
2.499827740102764650e-01
2.499835942287864654e-01
2.499843944406583418e-01
2.499851746458920942e-01
2.499859346209483135e-01
2.499866748188672716e-01
2.499873950101481057e-01
2.499880951947908159e-01
2.499887753727954021e-01
2.499894353504279465e-01
2.499900755211177383e-01
2.499906956851694062e-01
2.499912958425829501e-01
2.499918758234684901e-01
2.499924359735672397e-01
2.499929761170278653e-01
2.499934962538503669e-01
2.499939963840347446e-01
2.499944763674966097e-01
2.499949364903661930e-01
2.499953766065976524e-01
2.499957967161909878e-01
2.499961967029058485e-01
2.499965768051843895e-01
2.499969369008248066e-01
2.499972769898270997e-01
2.499975970721912688e-01
2.499978970614824547e-01
2.499981771365318295e-01
2.499984372049430803e-01
2.499986772667162072e-01
2.499988972592603886e-01
2.499990973137187211e-01
2.499992773615389297e-01
2.499994374027210142e-01
2.499995774372649748e-01
2.499996974323854815e-01
2.499997974596146477e-01
2.499998774802056900e-01
2.499999374941586083e-01
2.499999774925321105e-01
2.499999974991702345e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01


==> figs/lwr_numerical_flux/greenshields_full/flux_cross_greenshield_godunov_x_0.50.csv <==
0.000000000000000000e+00
9.999999991502388414e-05
1.999799958290814723e-04
2.999399731989895921e-04
3.998799756542978151e-04
4.997999741028184709e-04
5.996999104067467137e-04
6.995799008533347234e-04
7.994398872931352202e-04
8.992798697261479872e-04
9.990998481523732412e-04
1.098899764492219499e-03
1.198679676848563545e-03
1.298439701334017093e-03
1.398179605700071307e-03
1.497899622148664203e-03
1.597599518524428584e-03
1.697279410916690537e-03
1.796939415321635158e-03
1.896579299723607495e-03
1.996199296091691680e-03
2.095799056577045318e-03
2.195379044931554044e-03
2.294939029255989738e-03
2.394478777837407563e-03
2.493998754148268014e-03
2.593498726429055434e-03
2.692978694679769823e-03
2.792438427373749622e-03
2.891878387610888768e-03
2.991298343817954883e-03
3.090698064607998868e-03
3.190078012801489740e-03
3.289437956964907581e-03
3.388777665851015319e-03
3.488097602000857916e-03
3.587397534120627483e-03
3.686677231102799407e-03
3.785937155208993730e-03
3.885177075285115023e-03
3.984396991331163283e-03
4.083596903347138513e-03
4.182776349583699690e-03
4.281936253632670497e-03
4.381076153651568272e-03
4.480196049640393016e-03
4.579295941599144729e-03
4.678375829527823410e-03
4.777435252235937013e-03
4.876475132197611272e-03
4.975495008129212499e-03
5.074494880030740694e-03
5.173474747902195858e-03
5.272434611743577991e-03
5.371374471554887092e-03
5.470293866797622598e-03
5.569193718641927277e-03
5.668073566456158924e-03
5.766933410240317540e-03
5.865773249994403124e-03
5.964593085718415677e-03
6.063392457432703608e-03
6.162172285189711739e-03
6.260932108916646838e-03
6.359671928613508905e-03
6.458391744280297941e-03
6.557091555917013946e-03
6.655771363523656919e-03
6.754430707772566753e-03
6.853070507412205303e-03
6.951690303021770823e-03
7.050290094601263310e-03
7.148869882150682767e-03
7.247429665670029192e-03
7.345968986390491451e-03
7.444488761942833453e-03
7.542988533465102424e-03
7.641468300957298364e-03
7.739928064419421272e-03
7.838367823851472016e-03
7.936787579253447994e-03
8.035187330625352675e-03
8.133567077967182590e-03
8.231926821278941209e-03
8.330265644885835596e-03
8.428585380323729698e-03
8.526885111731552502e-03
8.625164839109300541e-03
8.723424562456977283e-03
8.821664281774579258e-03
8.919883997062109937e-03
9.018083708319565850e-03
9.116263415546950466e-03
9.214423118744260316e-03
9.312562817911498869e-03
9.410682513048662656e-03
9.508781290716361578e-03
9.606860977979664318e-03
9.704920661212892291e-03
9.802960340416048968e-03
9.900980015589130878e-03
9.998979686732141492e-03
1.009695935384507734e-02
1.019491901692794189e-02
1.029285867598073168e-02
1.039077833100345016e-02
1.048867798199609389e-02
1.058655762895866631e-02
1.068441727189116397e-02
1.078225599977587768e-02
1.088007563483451429e-02
1.097787526586307613e-02
1.107565489286156668e-02
1.117341451582998246e-02
1.127115413476832695e-02
1.136887374967659667e-02
1.146657336055479509e-02
1.156425296740291875e-02
1.166191257022097111e-02
1.175955216900894870e-02
1.185717176376685500e-02
1.195477135449468653e-02
1.205235003259641502e-02
1.214990961545038550e-02
1.224744919427428122e-02
1.234496876906810564e-02
1.244246833983185530e-02
1.253994790656553365e-02
1.263740746926913724e-02
1.273484702794266954e-02
1.283226658258612707e-02
1.292966613319951330e-02
1.302704567978282477e-02
1.312440522233606494e-02
1.322174476085923034e-02
1.331906338917797361e-02
1.341636291982727797e-02
1.351364244644650756e-02
1.361090196903566585e-02
1.370814148759474937e-02
1.380536100212376160e-02
1.390256051262269907e-02
1.399974001909156524e-02
1.409689952153035664e-02
1.419403901993907674e-02
1.429115851431772208e-02
1.438825800466629612e-02
1.448533749098479539e-02
1.458239606952055345e-02
1.467943554796519168e-02
1.477645502237975514e-02
1.487345449276424730e-02
1.497043395911866470e-02
1.506739342144301080e-02
1.516433287973728214e-02
1.526125233400148218e-02
1.535815178423560745e-02
1.545503032836353929e-02
1.555189067261364064e-02
1.564872920905399298e-02
1.574554954487138170e-02
1.584234807362415454e-02
1.593912840100883063e-02
1.603588692207402397e-02
1.613262724102598744e-02
1.622934575440360128e-02
1.632604606492285212e-02
1.642272457061288646e-02
1.651938307264541259e-02
1.661602337070187951e-02
1.671264186504682614e-02
1.680924215467058044e-02
1.690582064132794757e-02
1.700238092251898925e-02
1.709891940148877687e-02
1.719543967424710593e-02
1.729193814552931405e-02
1.738841840985493048e-02
1.748487687344955910e-02
1.758131712934246291e-02
1.767773558524951202e-02
1.777413403749905293e-02
1.787051428092917282e-02
1.796687272549113423e-02
1.806321296048854150e-02
1.815953139736292341e-02
1.825583162392761805e-02
1.835211005311442045e-02
1.844837027124640247e-02
1.854460869274562537e-02
1.864082890244489477e-02
1.873702731625653817e-02
1.883320572641067336e-02
1.892936592364715884e-02
1.902550432611371453e-02
1.912162451491748738e-02
1.921772290969646357e-02
1.931380309006752380e-02
1.940986147715892049e-02
1.950590164909726809e-02
1.960192002850108528e-02
1.969792019200672026e-02
1.979389856372295795e-02
1.988985871879588030e-02
1.998579708282453848e-02
2.008171544319568846e-02
2.017761558580582690e-02
2.027349393848939738e-02
2.036935407266682319e-02
2.046519241766281416e-02
2.056101254340752735e-02
2.065681088071593882e-02
2.075259099802793938e-02
2.084834932764877136e-02
2.094408943652805929e-02
2.103980775846131177e-02
2.113550785890788708e-02
2.123118617315356005e-02
2.132684448374172481e-02
2.142248457172551621e-02
2.151810287462610147e-02
2.161370295417718024e-02
2.170928124939018600e-02
2.180484132050855214e-02
2.190037960803397840e-02
2.199589967071963192e-02
2.209139795055747868e-02
2.218687800481041958e-02
2.228233627696068683e-02
2.237777632278091511e-02
2.247319458724360286e-02
2.256859284804878241e-02
2.266397288140622676e-02
2.275933113452382681e-02
2.285467115944855854e-02
2.294998940487857908e-02
2.304528942137059819e-02
2.314056765911303923e-02
2.323582766717234571e-02
2.333106589722720725e-02
2.342628589685380111e-02
2.352148411922108315e-02
2.361666411041496438e-02
2.371182232509466692e-02
2.380696053611686125e-02
2.390208051484795856e-02
2.399717871818257339e-02
2.409225868848095808e-02
2.418731688412799341e-02
2.428235684599366548e-02
2.437737503395312130e-02
2.447237498738608075e-02
2.456735316765795707e-02
2.466231311265820389e-02
2.475725128524250071e-02
2.485217122181003491e-02
2.494706938670675223e-02
2.504194754794596134e-02
2.513680747205071161e-02
2.523164562560234123e-02
2.532646554127437888e-02
2.542126368713842899e-02
2.551604359437775402e-02
2.561080173255422462e-02
2.570554163136083703e-02
2.580025976184972814e-02
2.589495965222362792e-02
2.598963777502493952e-02
2.608429765696612668e-02
2.617893577207985878e-02
2.627355388353608268e-02
2.636815375301448591e-02
2.646273185678313031e-02
2.655729171782882092e-02
2.665182981390988581e-02
2.674634966652286380e-02
2.684084775491634919e-02
2.693532759909661456e-02
2.702978567980252045e-02
2.712422551555007319e-02
2.721864358856839958e-02
2.731304341588323970e-02
2.740742148121398658e-02
2.750177954288722526e-02
2.759611935773928146e-02
2.769043741172494064e-02
2.778473721814428421e-02
2.787901526444236389e-02
2.797327506242899484e-02
2.806751310103949501e-02
2.816173289059341334e-02
2.825593092151633401e-02
2.835011070263753971e-02
2.844426872587288088e-02
2.853840849856137396e-02
2.863252651410913563e-02
2.872662452599938909e-02
2.882070428622509825e-02
2.891476229042777221e-02
2.900880204222076875e-02
2.910282003873586321e-02
2.919681978209614712e-02
2.929079777092366207e-02
2.938475750585123336e-02
2.947869548699116882e-02
2.957261521348602748e-02
2.966651318693838343e-02
2.976039290500052947e-02
2.985425087076530593e-02
2.994808883287257417e-02
3.004190853847193629e-02
3.013570649289162504e-02
3.022948619005827453e-02
3.032324413679038377e-02
3.041698207986498481e-02
3.051070350985561619e-02
3.060440144487007463e-02
3.069807937622702487e-02
3.079173730392646691e-02
3.088537871556140679e-02
3.097899663520070623e-02
3.107259455118249747e-02
3.116617246350678050e-02
3.125973037217355532e-02
3.135327176105016933e-02
3.144678966165680156e-02
3.154028755860592559e-02
3.163376545189754141e-02
3.172722682241846393e-02
3.182066470764993715e-02
3.191408258922390218e-02
3.200748046714035899e-02
3.210086181930559002e-02
3.219421968916190424e-02
3.228755755536071026e-02
3.238087541790200807e-02
3.247417327678579768e-02
3.256745460619270283e-02
3.266071245701634984e-02
3.275395030418248865e-02
3.284716814769111926e-02
3.294036945874233291e-02
3.303354729419082092e-02
3.312670512598180073e-02
3.321984295411527233e-02
3.331296424681079449e-02
3.340606206688412350e-02
3.349913988329994430e-02
3.359219769605825689e-02
3.368523550515906129e-02
3.377825677509625757e-02
3.387125457613691937e-02
3.396423237352007296e-02
3.405719016724571835e-02
3.415013141882722314e-02
3.424304920449272593e-02
3.433594698650072052e-02
3.442882476485120691e-02
3.452168599807702021e-02
3.461452376836736400e-02
3.470734153500019958e-02
3.480013929797552696e-02
3.489291705729334614e-02
3.498567826776083356e-02
3.507841601901851014e-02
3.517113376661867852e-02
3.526383151056133869e-02
3.535651270267313462e-02
3.544917043855565220e-02
3.554180817078066157e-02
3.563442589934816274e-02
3.572702707310426717e-02
3.581960479361162575e-02
3.591216251046147612e-02
3.600470022365381828e-02
3.609721793318865224e-02
3.618971908418643080e-02
3.628219678566112216e-02
3.637465448347830532e-02
3.646709217763798028e-02
3.655951331028006734e-02
3.665191099637959971e-02
3.674428867882162386e-02
3.683664635760613981e-02
3.692898403273314756e-02
3.702130514261690875e-02
3.711360280968377390e-02
3.720588047309313084e-02
3.729813813284497959e-02
3.739037922437304928e-02
3.748259687606475543e-02
3.757479452409895337e-02
3.766697216847564311e-02
3.775913324164802132e-02
3.785127087796456846e-02
3.794338851062360740e-02
3.803548613962513814e-02
3.812756376496916066e-02
3.821962481538321299e-02
3.831166243266709293e-02
3.840368004629346466e-02
3.849567765626232818e-02
3.858765868832068902e-02
3.867961629022940995e-02
3.877155388848062267e-02
3.886347148307432720e-02
3.895537249677699654e-02
3.904725008331055847e-02
3.913910766618661219e-02
3.923094524540515771e-02
3.932276282096619502e-02
3.941456381191053848e-02
3.950634137941143320e-02
3.959809894325481971e-02
3.968983650344069802e-02
3.978155747602935000e-02
3.987325502815508571e-02
3.996493257662331322e-02
4.005659012143403253e-02
4.014823107566699301e-02
4.023984861241756972e-02
4.033144614551063822e-02
4.042302367494619852e-02
4.051458120072425062e-02
4.060612213219888522e-02
4.069763964991679472e-02
4.078913716397719602e-02
4.088061467438008911e-02
4.097207558749903222e-02
4.106351308984178272e-02
4.115493058852702501e-02
4.124632808355475910e-02
4.133770897831801072e-02
4.142906646528560222e-02
4.152040394859568551e-02
4.161172142824826059e-02
4.170301890424332747e-02
4.179429977624825321e-02
4.188555724418317749e-02
4.197679470846059357e-02
4.206801216908050145e-02
4.215921302272973570e-02
4.225039047528950098e-02
4.234154792419175806e-02
4.243268536943650693e-02
4.252380620473004968e-02
4.261490364191465596e-02
4.270598107544175404e-02
4.279703850531134390e-02
4.288807593152342557e-02
4.297909674405864244e-02
4.307009416221058151e-02
4.316107157670501238e-02
4.325202898754193503e-02
4.334296978172146042e-02
4.343388718449824049e-02
4.352478458361751235e-02
4.361566197907927600e-02
4.370652275490310990e-02
4.379736014230473096e-02
4.388817752604884381e-02
4.397897490613544846e-02
4.406975228256454491e-02
4.416051303563005292e-02
4.425125040399900678e-02
4.434196776871045242e-02
4.443266512976438987e-02
4.452334586447420639e-02
4.461400321746800124e-02
4.470464056680428788e-02
4.479525791248306632e-02
4.488585862883719135e-02
4.497643596645582720e-02
4.506699330041695484e-02
4.515753063072057427e-02
4.524804795736668550e-02
4.533854865096248465e-02
4.542902596954845329e-02
4.551948328447691372e-02
4.560992059574786595e-02
4.570034127098797361e-02
4.579073857419878324e-02
4.588111587375208467e-02
4.597147316964787789e-02
4.606181382653229406e-02
4.615213111436794469e-02
4.624242839854608711e-02
4.633270567906672133e-02
4.642296295592984734e-02
4.651320359005593763e-02
4.660342085885892105e-02
4.669361812400439626e-02
4.678379538549236327e-02
4.687395600126276207e-02
4.696409325469058649e-02
4.705421050446090270e-02
4.714430775057371070e-02
4.723438834798841801e-02
4.732444558604108342e-02
4.741448282043624063e-02
4.750450005117388963e-02
4.759449727825403043e-02
4.768447785291041185e-02
4.777443507193041006e-02
4.786437228729290005e-02
4.795428949899788185e-02
4.804419005529857178e-02
4.813406725894341098e-02
4.822392445893074198e-02
4.831376165526056476e-02
4.840358219320556321e-02
4.849337938147524341e-02
4.858315656608741540e-02
4.867291374704207918e-02
4.876265092433923476e-02
4.885237143952590733e-02
4.894206860876292031e-02
4.903174577434242509e-02
4.912140293626442167e-02
4.921104343309540274e-02
4.930066058695725673e-02
4.939025773716160250e-02
4.947983488370844007e-02
4.956939536218372966e-02
4.965893250067042464e-02
4.974844963549961141e-02
4.983794676667128998e-02
4.992742389418546034e-02
5.001688434990242405e-02
5.010632146935645181e-02
5.019573858515297138e-02
5.028513569729198274e-02
5.037451613465325495e-02
5.046387323873212372e-02
5.055321033915348428e-02
5.064252743591733663e-02
5.073182785492291735e-02
5.082110494362662712e-02
5.091036202867282867e-02
5.099959911006152202e-02
5.108881618779270717e-02
5.117801658403996201e-02
5.126719365371100456e-02
5.135635071972453891e-02
5.144548778208056505e-02
5.153460815997212841e-02
5.162370521426801195e-02
5.171278226490638730e-02
5.180183931188725444e-02
5.189087967142312630e-02
5.197989671034385084e-02
5.206889374560706718e-02
5.215787077721277532e-02
5.224682780516097524e-02
5.233576814193852123e-02
5.242468516182657856e-02
5.251358217805712769e-02
5.260245919063016862e-02
5.269131950905202311e-02
5.278015651356492144e-02
5.286897351442031157e-02
5.295777051161819349e-02
5.304655081168435649e-02
5.313530780082209581e-02
5.322404478630232694e-02
5.331276176812504985e-02
5.340145874629026457e-02
5.349013902359810169e-02
5.357879599370317381e-02
5.366743296015073772e-02
5.375604992294079343e-02
5.384465018189293906e-02
5.393322713662285217e-02
5.402178408769525708e-02
5.411032103511015379e-02
5.419884127570660792e-02
5.428733821506136203e-02
5.437581515075860794e-02
5.446427208279834564e-02
5.455270901118057514e-02
5.464112922901870339e-02
5.472952614934079030e-02
5.481790306600536899e-02
5.490625997901243949e-02
5.499460017849487625e-02
5.508291708344180415e-02
5.517121398473122384e-02
5.525949088236313533e-02
5.534775106348988061e-02
5.543598795306164950e-02
5.552420483897591019e-02
5.561240172123266268e-02
5.570057859983190696e-02
5.578873875820032635e-02
5.587687562873942804e-02
5.596499249562102152e-02
5.605308935884510679e-02
5.614116949885783470e-02
5.622922635402177738e-02
5.631726320552821186e-02
5.640528005337713813e-02
5.649328017503417454e-02
5.658125701482295822e-02
5.666921385095423369e-02
5.675715068342800096e-02
5.684506751224426002e-02
5.693296761114297055e-02
5.702084443189908702e-02
5.710870124899769529e-02
5.719653806243879535e-02
5.728435814298181439e-02
5.737215494836277185e-02
5.745993175008622111e-02
5.754768854815216217e-02
5.763542861033948972e-02
5.772314540034528818e-02
5.781084218669357844e-02
5.789851896938436049e-02
5.798617574841763433e-02
5.807381578784663601e-02
5.816143255881976726e-02
5.824902932613539031e-02
5.833660608979350515e-02
5.842416611086681533e-02
5.851170286646478758e-02
5.859921961840525162e-02
5.868671636668820746e-02
5.877419311131365509e-02
5.886164985228159452e-02
5.894908658959202574e-02
5.903650983495850602e-02
5.912390656346366846e-02
5.921128328831132270e-02
5.929864000950146874e-02
5.938597672703410657e-02
5.947329344090923620e-02
5.956059015112685762e-02
5.964786685768697083e-02
5.973513006038100315e-02
5.982236675813584759e-02
5.990958345223318382e-02
5.999678014267301185e-02
6.008395682945533167e-02
6.017111351258014329e-02
6.025825019204744670e-02
6.034536686785724191e-02
6.043246354000952891e-02
6.051954669488335270e-02
6.060660335823037093e-02
6.069364001791988095e-02
6.078065667395188276e-02
6.086765332632637637e-02
6.095462997504336178e-02
6.104158662010283898e-02
6.112852326150480797e-02
6.121543989924926876e-02
6.130234300630288402e-02
6.138921963524207603e-02
6.147607626052375984e-02
6.156291288214793544e-02
6.164972950011460284e-02
6.173652611442376203e-02
6.182330272507541302e-02
6.191005933206955580e-02
6.199680239645072310e-02
6.208351899463959711e-02
6.217021558917096291e-02
6.225689218004482051e-02
6.234354876726116990e-02
6.243018535082001108e-02
6.251680193072134406e-02
6.260339850696516883e-02
6.268997507955148540e-02
6.277653809611244418e-02
6.286307465989349197e-02
6.294959122001703156e-02
6.303608777648306294e-02
6.312256432929158612e-02
6.320902087844260109e-02
6.329545742393610785e-02
6.338187396577210642e-02
6.346827050395059677e-02
6.355465347269134702e-02
6.364101000206456860e-02
6.372734652778028197e-02
6.381366304983848714e-02
6.389995956823918410e-02
6.398623608298237286e-02
6.407249259406805342e-02
6.415872910149622577e-02
6.424495202756452805e-02
6.433114852618743162e-02
6.441732502115282699e-02
6.450348151246071415e-02
6.458961800011109311e-02
6.467573448410396386e-02
6.476183096443932641e-02
6.484790744111718075e-02
6.493396391413752688e-02
6.502000679238562064e-02
6.510602325660069800e-02
6.519201971715826716e-02
6.527799617405832810e-02
6.536395262730088085e-02
6.544988907688592539e-02
6.553580552281346172e-02
6.562170196508348985e-02
6.570757840369600977e-02
6.579344123412389500e-02
6.587927766393114615e-02
6.596509409008088909e-02
6.605089051257312383e-02
6.613666693140785036e-02
6.622242334658506868e-02
6.630815975810477880e-02
6.639387616596698072e-02
6.647957895372241799e-02
6.656525535277935113e-02
6.665091174817877606e-02
6.673654813992069279e-02
6.682216452800510131e-02
6.690776091243200163e-02
6.699333729320139375e-02
6.707889367031327765e-02
6.716443004376765336e-02
6.724995278370288210e-02
6.733544914835198902e-02
6.742092550934358774e-02
6.750638186667767826e-02
6.759181822035426057e-02
6.767723457037333468e-02
6.776263091673490058e-02
6.784800725943895827e-02
6.793336359848550776e-02
6.801870629060052797e-02
6.810402262084180869e-02
6.818931894742558120e-02
6.827459527035184550e-02
6.835985158962060160e-02
6.844508790523184949e-02
6.853030421718558918e-02
6.861550052548182066e-02
6.870068317492439292e-02
6.878583947441535562e-02
6.887097577024881012e-02
6.895609206242475642e-02
6.904118835094319451e-02
6.912626463580412439e-02
6.921132091700754607e-02
6.929635719455345955e-02
6.938137346844186482e-02
6.946637607006422854e-02
6.955135233514736504e-02
6.963630859657299332e-02
6.972124485434111341e-02
6.980616110845172528e-02
6.989105735890482896e-02
6.997593360570042442e-02
7.006078984883851168e-02
7.014562608831909074e-02
7.023044864212124594e-02
7.031524487279655622e-02
7.040002109981435829e-02
7.048477732317465216e-02
7.056951354287743783e-02
7.065422975892271529e-02
7.073892597131048454e-02
7.082360218004074559e-02
7.090825838511349843e-02
7.099290089109544510e-02
7.107751708736292917e-02
7.116211327997290503e-02
7.124668946892537269e-02
7.133124565422033214e-02
7.141578183585778339e-02
7.150029801383772643e-02
7.158479418816016127e-02
7.166927665146965998e-02
7.175373281698682604e-02
7.183816897884648389e-02
7.192258513704863354e-02
7.200698129159327499e-02
7.209135744248040822e-02
7.217571358971003326e-02
7.226004973328215009e-02
7.234436587319675871e-02
7.242866828868604889e-02
7.251294441979538874e-02
7.259720054724722038e-02
7.268143667104154382e-02
7.276565279117835905e-02
7.284984890765766608e-02
7.293402502047946490e-02
7.301818112964375551e-02
7.310231723515053792e-02
7.318643960281961958e-02
7.327053569952113321e-02
7.335461179256513864e-02
7.343866788195163586e-02
7.352270396768062488e-02
7.360672004975210569e-02
7.369071612816607830e-02
7.377469220292254271e-02
7.385865452791917640e-02
7.394259059387037203e-02
7.402650665616405945e-02
7.411040271480023867e-02
7.419427876977890968e-02
7.427813482110007248e-02
7.436197086876372708e-02
7.444578691276987348e-02
7.452958295311851167e-02
7.461336523029493684e-02
7.469712126183830625e-02
7.478085728972416746e-02
7.486457331395252046e-02
7.494826933452336526e-02
7.503194535143670185e-02
7.511560136469253024e-02
7.519923737429085042e-02
7.528285338023166240e-02
7.536645560958787904e-02
7.545003160672342224e-02
7.553358760020145724e-02
7.561712359002198403e-02
7.570063957618500261e-02
7.578413555869051299e-02
7.586761153753851517e-02
7.595106751272900913e-02
7.603450969941277782e-02
7.611792566579800301e-02
7.620132162852572000e-02
7.628469758759592878e-02
7.636805354300862936e-02
7.645138949476382173e-02
7.653470544286150590e-02
7.661800138730168186e-02
7.670127732808434962e-02
7.678453946694790977e-02
7.686777539892530875e-02
7.695099132724519952e-02
7.703418725190758209e-02
7.711736317291245646e-02
7.720051909025982262e-02
7.728365500394968057e-02
7.736677091398203032e-02
7.744986682035687187e-02
7.753294891140022349e-02
7.761600480896979626e-02
7.769904070288186082e-02
7.778205659313641718e-02
7.786505247973346533e-02
7.794802836267300528e-02
7.803098424195503702e-02
7.811392011757956055e-02
7.819684216595046422e-02
7.827973803276971898e-02
7.836261389593146554e-02
7.844546975543570388e-02
7.852830561128243403e-02
7.861112146347165597e-02
7.869391731200336970e-02
7.877669315687757523e-02
7.885944899809427255e-02
7.894219099864496769e-02
7.902490683105639624e-02
7.910760265981031658e-02
7.919027848490672872e-02
7.927293430634563265e-02
7.935557012412702838e-02
7.943818593825091590e-02
7.952078174871729521e-02
7.960335755552616632e-02
7.968591950825665293e-02
7.976845530626025527e-02
7.985097110060634940e-02
7.993346689129493532e-02
8.001594267832601304e-02
8.009839846169958255e-02
8.018083424141564386e-02
8.026325001747419696e-02
8.034565192753223561e-02
8.042802769478551994e-02
8.051038345838129606e-02
8.059271921831956398e-02
8.067503497460032369e-02
8.075733072722357520e-02
8.083960647618931850e-02
8.092186222149755359e-02
8.100409796314828048e-02
8.108631982538611060e-02
8.116851555823156872e-02
8.125069128741951863e-02
8.133284701294996033e-02
8.141498273482289383e-02
8.149709845303831912e-02
8.157919416759623621e-02
8.166126987849664509e-02
8.174332558573954577e-02
8.182536740015716736e-02
8.190738309859479926e-02
8.198937879337492296e-02
8.207135448449753845e-02
8.215331017196264574e-02
8.223524585577024482e-02
8.231716153592033569e-02
8.239905721241291836e-02
8.248093898415809200e-02
8.256279465184540589e-02
8.264463031587521158e-02
8.272644597624750906e-02
8.280824163296229834e-02
8.289001728601957941e-02
8.297177293541935228e-02
8.305350858116161694e-02
8.313522422324637340e-02
8.321692594717133851e-02
8.329860158045082619e-02
8.338025721007280566e-02
8.346189283603727693e-02
8.354350845834424000e-02
8.362510407699369486e-02
8.370667969198564151e-02
8.378823530332007996e-02
8.386977091099701020e-02
8.395129258710176678e-02
8.403278818597342825e-02
8.411426378118758151e-02
8.419571937274422657e-02
8.427715496064336342e-02
8.435857054488499207e-02
8.443996612546911251e-02
8.452134170239572475e-02
8.460270333582803337e-02
8.468403890394937683e-02
8.476535446841321209e-02
8.484665002921953914e-02
8.492792558636835798e-02
8.500918113985966862e-02
8.509041668969347105e-02
8.517163223586976528e-02
8.525282777838855131e-02
8.533400936400065140e-02
8.541516489771416865e-02
8.549630042777017769e-02
8.557741595416867852e-02
8.565851147690967116e-02
8.573958699599315558e-02
8.582064251141913180e-02
8.590167802318759982e-02
8.598269353129855963e-02
8.606369506909045120e-02
8.614467056839614223e-02
8.622562606404432506e-02
8.630656155603499968e-02
8.638747704436816610e-02
8.646837252904382431e-02
8.654924801006197432e-02
8.663010348742261613e-02
8.671094498254205973e-02
8.679176045109743276e-02
8.687255591599529758e-02
8.695333137723565420e-02
8.703408683481850261e-02
8.711482228874384282e-02
8.719553773901167482e-02
8.727623318562199861e-02
8.735690862857481420e-02
8.743757007587404928e-02
8.751820551002159609e-02
8.759882094051163470e-02
8.767941636734416511e-02
8.775999179051918730e-02
8.784054721003670130e-02
8.792108262589670709e-02
8.800159803809920467e-02
8.808209344664419405e-02
8.816257484612322060e-02
8.824303024586294120e-02
8.832346564194515359e-02
8.840388103436985778e-02
8.848427642313705377e-02
8.856465180824674155e-02
8.864500718969892112e-02
8.872534256749359249e-02
8.880566392430017109e-02
8.888595929328957368e-02
8.896623465862146807e-02
8.904649002029585425e-02
8.912672537831273223e-02
8.920694073267210200e-02
8.928713608337396357e-02
8.936731143041831693e-02
8.944746677380516209e-02
8.952760808279153215e-02
8.960772341737310853e-02
8.968781874829717671e-02
8.976789407556373668e-02
8.984794939917278844e-02
8.992798471912433200e-02
9.000800003541836736e-02
9.008799534805489451e-02
9.016797065703391345e-02
9.024793191820007499e-02
9.032786721837382515e-02
9.040778251489006712e-02
9.048767780774880087e-02
9.056755309695002643e-02
9.064740838249374377e-02
9.072724366437995291e-02
9.080705894260865385e-02
9.088686016110236743e-02
9.096663543052579959e-02
9.104639069629172354e-02
9.112612595840013929e-02
9.120584121685104684e-02
9.128553647164444618e-02
9.136521172278033731e-02
9.144486697025872024e-02
9.152450221407959496e-02
9.160412338475310001e-02
9.168371861976870596e-02
9.176329385112680370e-02
9.184284907882739324e-02
9.192238430287047457e-02
9.200189952325604770e-02
9.208139473998411262e-02
9.216086995305466933e-02
9.224032516246771785e-02
9.231976628532101437e-02
9.239918148592879410e-02
9.247857668287906563e-02
9.255795187617182895e-02
9.263730706580708407e-02
9.271664225178483099e-02
9.279595743410506969e-02
9.287525261276780020e-02
9.295452778777302250e-02
9.303378886280611049e-02
9.311302402900606401e-02
9.319223919154850933e-02
9.327143435043344644e-02
9.335060950566087534e-02
9.342976465723079604e-02
9.350889980514320854e-02
9.358801494939811283e-02
9.366711598175875286e-02
9.374619111720838838e-02
9.382524624900051569e-02
9.390428137713513479e-02
9.398329650161224569e-02
9.406229162243184838e-02
9.414126673959394287e-02
9.422022185309852915e-02
9.429915696294560723e-02
9.437807794748603873e-02
9.445697304852784804e-02
9.453584814591214913e-02
9.461470323963894202e-02
9.469353832970822671e-02
9.477235341612000319e-02
9.485114849887427146e-02
9.492992357797103153e-02
9.500867865341028340e-02
9.508741959013050637e-02
9.516613465676448946e-02
9.524482971974096435e-02
9.532350477905993102e-02
9.540215983472138950e-02
9.548079488672533977e-02
9.555940993507178183e-02
9.563800497976071568e-02
9.571658587380849070e-02
9.579514090969215578e-02
9.587367594191831266e-02
9.595219097048696133e-02
9.603068599539810180e-02
9.610916101665173406e-02
9.618761603424785811e-02
9.626605104818647396e-02
9.634446605846758160e-02
9.642286690469514809e-02
9.650124190617098696e-02
9.657959690398931762e-02
9.665793189815014008e-02
9.673624688865345433e-02
9.681454187549926038e-02
9.689281685868755822e-02
9.697107183821834786e-02
9.704930681409162929e-02
9.712752761249898725e-02
9.720572257956699991e-02
9.728389754297750436e-02
9.736205250273050060e-02
9.744018745882598864e-02
9.751830241126396848e-02
9.759639736004444011e-02
9.767447230516740353e-02
9.775253306090231353e-02
9.783056799722000818e-02
9.790858292988019462e-02
9.798657785888287286e-02
9.806455278422804289e-02
9.814250770591570472e-02
9.822044262394585834e-02
9.829835753831850376e-02
9.837625244903364097e-02
9.845413315694834244e-02
9.853198805885821088e-02
9.860982295711057111e-02
9.868763785170542313e-02
9.876543274264276695e-02
9.884320762992260256e-02
9.892096251354492997e-02
9.899869739350974918e-02
9.907641226981706017e-02
9.915411292991155312e-02
9.923178779741359534e-02
9.930944266125812936e-02
9.938707752144515517e-02
9.946469237797467278e-02
9.954228723084668218e-02
9.961986208006118337e-02
9.969741692561817636e-02
9.977495754304022135e-02
9.985247237979194557e-02
9.992996721288616158e-02
1.000074420423228694e-01
1.000848968681020690e-01
1.001623316902237604e-01
1.002397465086879436e-01
1.003171413234946185e-01
1.003945161346437853e-01
1.004718767042456218e-01
1.005492115065895198e-01
1.006265263052759096e-01
1.007038211003047912e-01
1.007810958916761646e-01
1.008583506793900297e-01
1.009355854634463867e-01
1.010128002438452355e-01
1.010899950205865760e-01
1.011671755423682040e-01
1.012443303103042758e-01
1.013214650745828393e-01
1.013985798352038947e-01
1.014756745921674419e-01
1.015527493454734809e-01
1.016298040951220116e-01
1.017068388411130342e-01
1.017838593202222142e-01
1.018608540574079679e-01
1.019378287909362135e-01
1.020147835208069509e-01
1.020917182470201801e-01
1.021686329695759010e-01
1.022455276884741138e-01
1.023224024037148183e-01
1.023992571152980147e-01
1.024760975465869861e-01
1.025529122493649137e-01
1.026297069484853330e-01
1.027064816439482442e-01
1.027832363357536472e-01
1.028599710239015419e-01
1.029366857083919284e-01
1.030133803892248068e-01
1.030900550664001769e-01
1.031667154498689398e-01
1.032433501182390412e-01
1.033199647829516343e-01
1.033965594440067193e-01
1.034731341014042960e-01
1.035496887551443645e-01
1.036262234052269249e-01
1.037027380516519770e-01
1.037792383924482920e-01
1.038557130300680753e-01
1.039321676640303505e-01
1.040086022943351174e-01
1.040850169209823761e-01
1.041614115439721266e-01
1.042377861633043690e-01
1.043141407789791031e-01
1.043904753909963290e-01
1.044667956839724354e-01
1.045430902871843926e-01
1.046193648867388415e-01
1.046956194826357822e-01
1.047718540748752147e-01
1.048480686634571390e-01
1.049242632483815552e-01
1.050004378296484631e-01
1.050765924072578628e-01
1.051527326524137607e-01
1.052288472212178916e-01
1.053049417863645143e-01
1.053810163478536288e-01
1.054570709056852351e-01
1.055331054598593332e-01
1.056091200103759231e-01
1.056851145572350048e-01
1.057610947597184547e-01
1.058370492977722677e-01
1.059129838321685724e-01
1.059888983629073689e-01
1.060647928899886572e-01
1.061406674134124373e-01
1.062165219331787092e-01
1.062923564492874728e-01
1.063681709617387283e-01
1.064439711164019697e-01
1.065197456200479564e-01
1.065955001200364349e-01
1.066712346163674052e-01
1.067469491090408673e-01
1.068226435980568212e-01
1.068983180834152669e-01
1.069739725651162043e-01
1.070496070431596336e-01
1.071252271500026665e-01
1.072008216192408270e-01
1.072763960848214793e-01
1.073519505467446233e-01
1.074274850050102592e-01
1.075029994596183869e-01
1.075784939105690063e-01
1.076539683578621176e-01
1.077294284220327025e-01
1.078048628605205450e-01
1.078802772953508793e-01
1.079556717265237054e-01
1.080310461540390232e-01
1.081064005778968329e-01
1.081817349980971343e-01
1.082570494146399276e-01
1.083323438275252126e-01
1.084076238438755890e-01
1.084828782479556053e-01
1.085581126483781134e-01
1.086333270451431132e-01
1.087085214382506049e-01
1.087836958277005883e-01
1.088588502134930636e-01
1.089339845956280306e-01
1.090090989741054894e-01
1.090841989426356573e-01
1.091592733123078474e-01
1.092343276783225292e-01
1.093093620406797029e-01
1.093843763993793683e-01
1.094593763406803699e-01
1.095343451058061746e-01
1.096093050368116550e-01
1.096842337976029480e-01
1.097591537183129073e-01
1.098340424747696886e-01
1.099089223851841268e-01
1.099837711373063964e-01
1.100586110374253135e-01
1.101334309309061066e-01
1.102082196750364673e-01
1.102829995582217393e-01
1.103577482980175883e-01
1.104324881709073392e-01
1.105071969063686765e-01
1.105818967689629062e-01
1.106565766249190119e-01
1.107312253523884404e-01
1.108058651980490250e-01
1.108804739211839419e-01
1.109550737565490053e-01
1.110296424753494104e-01
1.111042023004189527e-01
1.111787310148848462e-01
1.112532508296588674e-01
1.113277506377947645e-01
1.114022193442687492e-01
1.114766791421091252e-01
1.115511078442485982e-01
1.116255276317934531e-01
1.116999163295984143e-01
1.117742961068477481e-01
1.118486448003181977e-01
1.119229845672720103e-01
1.119973043275876989e-01
1.120715930130662397e-01
1.121458727630864072e-01
1.122201214442304362e-01
1.122943611839550826e-01
1.123685698607646000e-01
1.124427695901937252e-01
1.125169382626687309e-01
1.125910979818023350e-01
1.126652376942978151e-01
1.127393463587809119e-01
1.128134460609808709e-01
1.128875147211294561e-01
1.129615744130338939e-01
1.130356030688479674e-01
1.131096227504568841e-01
1.131836114019364459e-01
1.132575910732498414e-01
1.133315507379251130e-01
1.134054793814127660e-01
1.134793990357925164e-01
1.135532876749456577e-01
1.136271673190298870e-01
1.137010159538485166e-01
1.137748555876372247e-01
1.138486642181213426e-01
1.139224638416145297e-01
1.139962434584695927e-01
1.140699920809618018e-01
1.141437316875213437e-01
1.142174403056790410e-01
1.142911399019430618e-01
1.143648085157662475e-01
1.144384681017347472e-01
1.145120967112234212e-01
1.145857162868963997e-01
1.146593158559312542e-01
1.147328844574280193e-01
1.148064440161673527e-01
1.148799726133296062e-01
1.149534921617734184e-01
1.150269807546011602e-01
1.151004602927494513e-01
1.151739198242596185e-01
1.152473484090954514e-01
1.153207679303100974e-01
1.153941565108114187e-01
1.154675360217305435e-01
1.155408845978973531e-01
1.156142240985209568e-01
1.156875326703532547e-01
1.157608321606813373e-01
1.158341116443712959e-01
1.159073602082116849e-01
1.159805996816061224e-01
1.160538082411119998e-01
1.161270077042109161e-01
1.162001762593822818e-01
1.162733357121856770e-01
1.163464642630225310e-01
1.164195837055304050e-01
1.164926831414001551e-01
1.165657516842451003e-01
1.166388111098193292e-01
1.167118396483297627e-01
1.167848590636084705e-01
1.168578475977843922e-01
1.169308270027675789e-01
1.170037755326089890e-01
1.170767149272966545e-01
1.171496343153461961e-01
1.172225228371956973e-01
1.172954022149497177e-01
1.173682507324647073e-01
1.174410900999232066e-01
1.175138986131036845e-01
1.175866979702666626e-01
1.176594664791126288e-01
1.177322258259800858e-01
1.178049651662094188e-01
1.178776736670634762e-01
1.179503729969972881e-01
1.180230414935168337e-01
1.180957008131551245e-01
1.181683293053401584e-01
1.182409486146829281e-01
1.183135371025334504e-01
1.183861164015806988e-01
1.184586756939898233e-01
1.185312041738484368e-01
1.186037234559620401e-01
1.186762119314861419e-01
1.187486912033042241e-01
1.188211396744938142e-01
1.188935789360163753e-01
1.189659981909008124e-01
1.190383866540984936e-01
1.191107658986874096e-01
1.191831143575505791e-01
1.192554535918439740e-01
1.193277620463726318e-01
1.194000612703705055e-01
1.194723297205646517e-01
1.195445889342670043e-01
1.196168281413312329e-01
1.196890365835334702e-01
1.197612357803021776e-01
1.198334042181699033e-01
1.199055634046430896e-01
1.199776918381763036e-01
1.200498110143539687e-01
1.201218994435526710e-01
1.201939786094348150e-01
1.202660377686788351e-01
1.203380661898856285e-01
1.204100853388341275e-01
1.204820737557064092e-01
1.205540528943593870e-01
1.206260013068971571e-01
1.206979404352546137e-01
1.207698488434578721e-01
1.208417479615198076e-01
1.209136270729436191e-01
1.209854754731549686e-01
1.210573145742832590e-01
1.211291229701600969e-01
1.212009220609928661e-01
1.212726904525351923e-01
1.213444495330724404e-01
1.214161779202802549e-01
1.214878969905219819e-01
1.215595960541255849e-01
1.216312644333414905e-01
1.217029234866495724e-01
1.217745518615309663e-01
1.218461709045435271e-01
1.219177592750904093e-01
1.219893383078074489e-01
1.220608866740198195e-01
1.221324256964413379e-01
1.222039447122247324e-01
1.222754330704451942e-01
1.223469120759330675e-01
1.224183604298190176e-01
1.224897994250113697e-01
1.225612077745628081e-01
1.226326067594596392e-01
1.227039857377183463e-01
1.227753340792778758e-01
1.228466730472410617e-01
1.229179813844660796e-01
1.229892803421337444e-01
1.230605486750242505e-01
1.231318076223963942e-01
1.232030359509523887e-01
1.232742548880290112e-01
1.233454538184675098e-01
1.234166221390315954e-01
1.234877810591745728e-01
1.235589093754041468e-01
1.236300282852516030e-01
1.237011165971466653e-01
1.237721954966986004e-01
1.238432438042591510e-01
1.239142826935155650e-01
1.239853015761338551e-01
1.240562898757024968e-01
1.241272687480252657e-01
1.241982170432593957e-01
1.242691559052866435e-01
1.243400641961862618e-01
1.244109630479179884e-01
1.244818313344830951e-01
1.245526901759193006e-01
1.246235290107173821e-01
1.246943372892905799e-01
1.247651361137931403e-01
1.248359043880318264e-01
1.249066632022388657e-01
1.249773914721430401e-01
1.250481102760545582e-01
1.251187985416242210e-01
1.251894773352402179e-01
1.252601361222180909e-01
1.253307643797958448e-01
1.254013831564781967e-01
1.254719714097214389e-01
1.255425501761082696e-01
1.256130984250170002e-01
1.256836371811083097e-01
1.257541454256825286e-01
1.258246441714783170e-01
1.258951229106359815e-01
1.259655711472182915e-01
1.260360098760804348e-01
1.261064181083282332e-01
1.261768168268948553e-01
1.262471850548081420e-01
1.263175437630792430e-01
1.263878824647122201e-01
1.264581906846335979e-01
1.265284893759710538e-01
1.265987575915579200e-01
1.266690162725998547e-01
1.267392444838522092e-01
1.268094631545986228e-01
1.268796513615164656e-01
1.269498300219673581e-01
1.270199886757801266e-01
1.270901168747060606e-01
1.271602355182233079e-01
1.272303237128147302e-01
1.273004023460364564e-01
1.273704505362933670e-01
1.274404891592195721e-01
1.275104973451419710e-01
1.275804959577726549e-01
1.276504745637652150e-01
1.277204227416957050e-01
1.277903613373927438e-01
1.278602695109887222e-01
1.279301680963902399e-01
1.280000362656517066e-01
1.280698948407577031e-01
1.281397230056846581e-01
1.282095415704951336e-01
1.282793401286674850e-01
1.283491082856025312e-01
1.284188668334793615e-01
1.284885949860798959e-01
1.285583135236612051e-01
1.286280016719272279e-01
1.286976801992130159e-01
1.287673283431445270e-01
1.288369668601347939e-01
1.289065853704869369e-01
1.289761735064265391e-01
1.290457520064831609e-01
1.291153001380882515e-01
1.291848386278493521e-01
1.292543467551199310e-01
1.293238452345855105e-01
1.293933133575215777e-01
1.294627718266916361e-01
1.295322102892235705e-01
1.296016184041677288e-01
1.296710168564041421e-01
1.297403849670137888e-01
1.298097434089546809e-01
1.298790715152298159e-01
1.299483899468751869e-01
1.300176780488158101e-01
1.300869564701656600e-01
1.301562148848773859e-01
1.302254429788261003e-01
1.302946613832423051e-01
1.303638494728565078e-01
1.304330278669771914e-01
1.305021759522568825e-01
1.305713143360820450e-01
1.306404327132690835e-01
1.307095207905568657e-01
1.307785991574483830e-01
1.308476472304016536e-01
1.309166855869976498e-01
1.309856936556164086e-01
1.310546920019168837e-01
1.311236600662011309e-01
1.311926184022060848e-01
1.312615567315729148e-01
1.313304647878652531e-01
1.313993631069365620e-01
1.314682311588943886e-01
1.315370894676701763e-01
1.316059175152934912e-01
1.316747358137737578e-01
1.317435238570625611e-01
1.318123021452473065e-01
1.318810604267939279e-01
1.319497884620908223e-01
1.320185067333419227e-01
1.320871947643043054e-01
1.321558730252598846e-01
1.322245210518877556e-01
1.322931593025478136e-01
1.323617673248411730e-01
1.324303655652057099e-01
1.324989437989321228e-01
1.325674918132335733e-01
1.326360300366644651e-01
1.327045380466314040e-01
1.327730362597667746e-01
1.328415042653992018e-01
1.329099624682390512e-01
1.329783904695369667e-01
1.330468086620812951e-01
1.331152068479874995e-01
1.331835748412935061e-01
1.332519330169041893e-01
1.333202610058756843e-01
1.333885791711908464e-01
1.334568671558278297e-01
1.335251453108474706e-01
1.335933932911499422e-01
1.336616314358740620e-01
1.337298495739600579e-01
1.337980375462706206e-01
1.338662156740610953e-01
1.339343636420371464e-01
1.340025017595321000e-01
1.340706097231736393e-01
1.341387078303730718e-01
1.342067859309343802e-01
1.342748338865840108e-01
1.343428719768497981e-01
1.344108799281649169e-01
1.344788780081351831e-01
1.345468459551157903e-01
1.346148040247905353e-01
1.346827319674366308e-01
1.347506500268158547e-01
1.348185480795569546e-01
1.348864160142111412e-01
1.349542740566567200e-01
1.350221019869763950e-01
1.350899200191264526e-01
1.351577079451116159e-01
1.352254859669661524e-01
1.352932338886168040e-01
1.353609719001758194e-01
1.354286899050967108e-01
1.354963778187554535e-01
1.355640558133808238e-01
1.356317037227050548e-01
1.356993417070349039e-01
1.357669496120246233e-01
1.358345475860589513e-01
1.359021154867141590e-01
1.359696734504529658e-01
1.360372114075536487e-01
1.361047193002169475e-01
1.361722172470221093e-01
1.362396851353508964e-01
1.363071430718605370e-01
1.363745709558548125e-01
1.364419888820689319e-01
1.365093767617286957e-01
1.365767546776472940e-01
1.366441125869277684e-01
1.367114404585956233e-01
1.367787583575805765e-01
1.368460462249139198e-01
1.369133241136033519e-01
1.369805719766021834e-01
1.370478098549960944e-01
1.371150177136604142e-01
1.371822155817588040e-01
1.372493934432190699e-01
1.373165412938914809e-01
1.373836791450562256e-01
1.374507869913941249e-01
1.375178848322633485e-01
1.375849526742667361e-01
1.376520105048404385e-01
1.377190483287760170e-01
1.377860561627874958e-01
1.378530539764275531e-01
1.379200218061045202e-01
1.379869796094490564e-01
1.380539074347915118e-01
1.381208252278405268e-01
1.381877130488484706e-01
1.382545908316019645e-01
1.383214486077173344e-01
1.383882764207333693e-01
1.384550941865532181e-01
1.385218819952347413e-01
1.385886597507590690e-01
1.386554075551060805e-01
1.387221453003348870e-01
1.387888531003473869e-01
1.388555508352806722e-01
1.389222285635758336e-01
1.389888763555964246e-01
1.390555140735960649e-01
1.391221218612821442e-01
1.391887195689862633e-01
1.392552873523378310e-01
1.393218450497464289e-01
1.393883728287634849e-01
1.394548905158765617e-01
1.395213881963515146e-01
1.395878559673766617e-01
1.396543136375560934e-01
1.397207414042467288e-01
1.397871590641306394e-01
1.398535468264867632e-01
1.399199244760751526e-01
1.399862722340967647e-01
1.400526098733896330e-01
1.401189275060443773e-01
1.401852152560740805e-01
1.402514928784333037e-01
1.403177406241284952e-01
1.403839782361921973e-01
1.404501859775528771e-01
1.405163835793210581e-01
1.405825513163472262e-01
1.406487089078198860e-01
1.407148464926544218e-01
1.407809542216886811e-01
1.408470517962276958e-01
1.409131195209274434e-01
1.409791770851709369e-01
1.410452048055361729e-01
1.411112223594841453e-01
1.411772199067939937e-01
1.412431876191673208e-01
1.413091451561816481e-01
1.413750728642204635e-01
1.414409903909392696e-01
1.415068780946435734e-01
1.415727556110668584e-01
1.416386033104366504e-01
1.417044408165644143e-01
1.417702583160540541e-01
1.418360460074319374e-01
1.419018234966260561e-01
1.419675711836694276e-01
1.420333086625680252e-01
1.420990163452768851e-01
1.421647138138799615e-01
1.422303814922543097e-01
1.422960389505618650e-01
1.423616764022312964e-01
1.424272840726137357e-01
1.424928815139876459e-01
1.425584491800355735e-01
1.426240066111139626e-01
1.426895342728273786e-01
1.427550516936102465e-01
1.428205393509891508e-01
1.428860167614764975e-01
1.429514741653257204e-01
1.430169018147127158e-01
1.430823192082664175e-01
1.431477068533189012e-01
1.432130842365770818e-01
1.432784318772950538e-01
1.433437692502577132e-01
1.434090768866411736e-01
1.434743742493083118e-01
1.435396516053373261e-01
1.436048992337288777e-01
1.436701365794623708e-01
1.437353442035194107e-01
1.438005415389573827e-01
1.438657091586799108e-01
1.439308664838223617e-01
1.439959940992103782e-01
1.440611114140573079e-01
1.441262087222661137e-01
1.441912763296622213e-01
1.442563336275755059e-01
1.443213612306371019e-01
1.443863785182548654e-01
1.444513661169819496e-01
1.445163433943041920e-01
1.445813006649883103e-01
1.446462282557234857e-01
1.447111455161120830e-01
1.447760331025127467e-01
1.448409103526058228e-01
1.449057579346719749e-01
1.449705951744695298e-01
1.450354027522011702e-01
1.451001999817032040e-01
1.451649772045671138e-01
1.452297247743068453e-01
1.452944619868752341e-01
1.453591695522804539e-01
1.454238667545533215e-01
1.454885343156240296e-01
1.455531915076013760e-01
1.456178190643375725e-01
1.456824362460193978e-01
1.457470334210630991e-01
1.458116009698073867e-01
1.458761581345555669e-01
1.459406856789653428e-01
1.460052028334180019e-01
1.460696903734932661e-01
1.461341675176504040e-01
1.461986150533911566e-01
1.462630521872527734e-01
1.463274693144762661e-01
1.463918568422251099e-01
1.464562339591530815e-01
1.465205814825674135e-01
1.465849185891998641e-01
1.466492261082796844e-01
1.467135232046166138e-01
1.467777907193619225e-01
1.468420478054033307e-01
1.469062848848066150e-01
1.469704923915600148e-01
1.470346894606677779e-01
1.470988569630866660e-01
1.471630140218989080e-01
1.472271415199832845e-01
1.472912585685000053e-01
1.473553460622498701e-01
1.474194231004710698e-01
1.474834801320541455e-01
1.475475076178121014e-01
1.476115246390996560e-01
1.476755121205231003e-01
1.477394891315151337e-01
1.478034366086040663e-01
1.478673736093005786e-01
1.479312810820549995e-01
1.479951780724559907e-01
1.480590550562188579e-01
1.481229025209813699e-01
1.481867394944487160e-01
1.482505469548767163e-01
1.483143439180485412e-01
1.483781113741420299e-01
1.484418683270183337e-01
1.485056052732565135e-01
1.485693127213580933e-01
1.486330096573007520e-01
1.486966771010678201e-01
1.487603340267149576e-01
1.488239614661475141e-01
1.488875783814991305e-01
1.489511658165971753e-01
1.490147427216532705e-01
1.490782996200712418e-01
1.491418270471773777e-01
1.492053439352998279e-01
1.492688313580714521e-01
1.493323082358983811e-01
1.493957556543354936e-01
1.494591925218669015e-01
1.495225999359695024e-01
1.495859967932053891e-01
1.496493736438031519e-01
1.497127210499138439e-01
1.497760578902160855e-01
1.498393652919922658e-01
1.499026621219989863e-01
1.499659295194406550e-01
1.500291863391518543e-01
1.500924137322590113e-01
1.501556305416746895e-01
1.502188273444522437e-01
1.502819947295674918e-01
1.503451515220495249e-01
1.504082789028302614e-01
1.504713956850167733e-01
1.505344830614629981e-01
1.505975598333539889e-01
1.506606072054657020e-01
1.507236439670611716e-01
1.507866607220185173e-01
1.508496480861383215e-01
1.509126248308001461e-01
1.509755721905854386e-01
1.510385089249517421e-01
1.511014162804025229e-01
1.511643130044733052e-01
1.512271803555895744e-01
1.512900370693648355e-01
1.513528737765019727e-01
1.514156811196263330e-01
1.514784778164679491e-01
1.515412451552577977e-01
1.516040018418038926e-01
1.516667291762592296e-01
1.517294458525098033e-01
1.517921425221222531e-01
1.518548098485856812e-01
1.519174665079026099e-01
1.519800938300315263e-01
1.520427104790529338e-01
1.521052977968473385e-01
1.521678744355732249e-01
1.522304217490331180e-01
1.522929583774634832e-01
1.523554749992557245e-01
1.524179623047237087e-01
1.524804389162204288e-01
1.525428862173539013e-01
1.526053228185551003e-01
1.526677301153540611e-01
1.527301267062597390e-01
1.527924939987241881e-01
1.528548505793343448e-01
1.529171871533063776e-01
1.529794944377789179e-01
1.530417910014554295e-01
1.531040582815934581e-01
1.531663148349744485e-01
1.532285421107779655e-01
1.532907586538634348e-01
1.533529459253324401e-01
1.534151224581223882e-01
1.534772789842742124e-01
1.535394062477513089e-01
1.536015227636076119e-01
1.536636100227501966e-01
1.537256865283109786e-01
1.537877337831190516e-01
1.538497702783843124e-01
1.539117775288578738e-01
1.539737740138276134e-01
1.540357504921592291e-01
1.540976977346408816e-01
1.541596342026769761e-01
1.542215414408241170e-01
1.542834378985646904e-01
1.543453051323773195e-01
1.544071615798223718e-01
1.544689888093004893e-01
1.545308052464500204e-01
1.545926016769614275e-01
1.546543688984476361e-01
1.547161253186635221e-01
1.547778525358152191e-01
1.548395689457355839e-01
1.549012561585527692e-01
1.549629325581776129e-01
1.550245889511643327e-01
1.550862161559896091e-01
1.551478325386808077e-01
1.552094197391715724e-01
1.552709961115672499e-01
1.553325433077235029e-01
1.553940796698236593e-01
1.554555868616454006e-01
1.555170832134500358e-01
1.555785595586165471e-01
1.556400067424463796e-01
1.557014430773173697e-01
1.557628502568126905e-01
1.558242465813881594e-01
1.558856137565489686e-01
1.559469700708289164e-01
1.560082972416552138e-01
1.560696135456396405e-01
1.561309098429859432e-01
1.561921770058203318e-01
1.562534332928711134e-01
1.563146604513709903e-01
1.563758767281262507e-01
1.564370638822916160e-01
1.564982401487513552e-01
1.565593872985822088e-01
1.566205235547464270e-01
1.566816398042725211e-01
1.567427269461114658e-01
1.568038031853420389e-01
1.568648503228464719e-01
1.569258865517815238e-01
1.569868936849514451e-01
1.570478899035909759e-01
1.571088570324263856e-01
1.571698132407703952e-01
1.572307494424762808e-01
1.572916565633197816e-01
1.573525527547301461e-01
1.574134198712391353e-01
1.574742760523539786e-01
1.575351031645284561e-01
1.575959193353477783e-01
1.576567064431877441e-01
1.577174826037115452e-01
1.577782387575972223e-01
1.578389658574452792e-01
1.578996820010354352e-01
1.579603690965489804e-01
1.580210452298436152e-01
1.580816923210226488e-01
1.581423284440217625e-01
1.582029445603827522e-01
1.582635316435698769e-01
1.583241077496353455e-01
1.583846548284879585e-01
1.584451909242579060e-01
1.585056979987760073e-01
1.585661940842504336e-01
1.586266611544340233e-01
1.586871172296129284e-01
1.587475532981537096e-01
1.588079603603453904e-01
1.588683564185906505e-01
1.589287234764478196e-01
1.589890795243975585e-01
1.590494065779202160e-01
1.591097226155744337e-01
1.591700096647625795e-01
1.592302856921212761e-01
1.592905417128418488e-01
1.593507687540380857e-01
1.594109847644631373e-01
1.594711718013248625e-01
1.595313478014543929e-01
1.595914948339816064e-01
1.596516308238156157e-01
1.597117378520083175e-01
1.597718338315468056e-01
1.598319098044471698e-01
1.598919568246479628e-01
1.599519927872528058e-01
1.600119998031190871e-01
1.600719957554284090e-01
1.601319627669601786e-01
1.601919187089739793e-01
1.602518457161712373e-01
1.603117616478895169e-01
1.603716575729696725e-01
1.604315245721750216e-01
1.604913804869596561e-01
1.605512074818304935e-01
1.606110233863196068e-01
1.606708103768559326e-01
1.607305862710495248e-01
1.607903332572513388e-01
1.608500691411494099e-01
1.609097850184093570e-01
1.609694719966192622e-01
1.610291478635836881e-01
1.610887948374590817e-01
1.611484306941279865e-01
1.612080376636688683e-01
1.612676335100422520e-01
1.613272093497775117e-01
1.613867563113264847e-01
1.614462921407662233e-01
1.615057990979806846e-01
1.615652949171249020e-01
1.616247618700048516e-01
1.616842176788535479e-01
1.617436446273989858e-01
1.618030604259521610e-01
1.618624562178672122e-01
1.619218231584207413e-01
1.619811789400402713e-01
1.620405058762592887e-01
1.620998216475832976e-01
1.621591085794678033e-01
1.622183843404962911e-01
1.622776312680462851e-01
1.623368670187792517e-01
1.623960827628740944e-01
1.624552696824321796e-01
1.625144454162315011e-01
1.625735923314550746e-01
1.626327280549588750e-01
1.626918349658479368e-01
1.627509306790562160e-01
1.628099975856107662e-01
1.628690532885235243e-01
1.629280889847981584e-01
1.629870958833607997e-01
1.630460915693399127e-01
1.631050584635680423e-01
1.631640141392516341e-01
1.632229410291452520e-01
1.632818566945333227e-01
1.633407435800924290e-01
1.633996192351849785e-01
1.634584748836394041e-01
1.635173017612066015e-01
1.635761173993655060e-01
1.636349042725981917e-01
1.636936799004615750e-01
1.637524267693597491e-01
1.638111623869276112e-01
1.638698692514912736e-01
1.639285648587636146e-01
1.639872404593978317e-01
1.640458873159695852e-01
1.641045229063082811e-01
1.641631297585455229e-01
1.642217253385886977e-01
1.642802921864914278e-01
1.643388477562390815e-01
1.643973745998072999e-01
1.644558901592594324e-01
1.645143857120734410e-01
1.645728525476497506e-01
1.646313080901682380e-01
1.646897349214100359e-01
1.647481504536330021e-01
1.648065372805402884e-01
1.648649128024677335e-01
1.649232683177570546e-01
1.649815951366724320e-01
1.650399106416662320e-01
1.650981974562470977e-01
1.651564729509453766e-01
1.652147197611917306e-01
1.652729552455944884e-01
1.653311620515063307e-01
1.653893575256135673e-01
1.654475329930826799e-01
1.655056797910026134e-01
1.655638152481762049e-01
1.656219220417616267e-01
1.656800174886396970e-01
1.657380842778906072e-01
1.657961397144731563e-01
1.658541664993895548e-01
1.659121819256765828e-01
1.659701773453254869e-01
1.660281441222499765e-01
1.660860995316033595e-01
1.661440263041933374e-01
1.662019417032511992e-01
1.662598284715066654e-01
1.663177038602690061e-01
1.663755506241899607e-01
1.664333860026567802e-01
1.664912013744854757e-01
1.665489881304145214e-01
1.666067634919476959e-01
1.666645102435422299e-01
1.667222455947798831e-01
1.667799523420399055e-01
1.668376476829820376e-01
1.668953144259075483e-01
1.669529697565541593e-01
1.670106050805626463e-01
1.670682118154962481e-01
1.671258071292092140e-01
1.671833738598083041e-01
1.672409291632257489e-01
1.672984558894903273e-01
1.673559711826122509e-01
1.674134579045423177e-01
1.674709331873687201e-01
1.675283884635569986e-01
1.675858151774951565e-01
1.676432304433879139e-01
1.677006171529915601e-01
1.677579924085887964e-01
1.678153391138579309e-01
1.678726743591596460e-01
1.679299895978232371e-01
1.679872762951004628e-01
1.680445515234685327e-01
1.681017982164112468e-01
1.681590334344837956e-01
1.682162401230919979e-01
1.682734353308690256e-01
1.683306020151427163e-01
1.683877572126242228e-01
1.684448924034676054e-01
1.685019990797493872e-01
1.685590942602972486e-01
1.686161609322445187e-01
1.686732161024968590e-01
1.687302427701096175e-01
1.687872579300664366e-01
1.688442445933446834e-01
1.689012197430059814e-01
1.689581748860291555e-01
1.690151015413154933e-01
1.690720166740431463e-01
1.691289033249949725e-01
1.691857784474271043e-01
1.692426250940444188e-01
1.692994602061810294e-01
1.693562668484638323e-01
1.694130619503049218e-01
1.694698370455078873e-01
1.695265836797987813e-01
1.695833187647062257e-01
1.696400253946626080e-01
1.696967204692745312e-01
1.697533870948964019e-01
1.698100421592128040e-01
1.698666687805001629e-01
1.699232838345210439e-01
1.699798788819038009e-01
1.700364454951992510e-01
1.700930005322864869e-01
1.701495271412474253e-01
1.702060421680391400e-01
1.702625287726655667e-01
1.703190037891617603e-01
1.703754503894536754e-01
1.704318853956543478e-01
1.704883003952168963e-01
1.705446869875169025e-01
1.706010619767839298e-01
1.706574085647494243e-01
1.707137435437209305e-01
1.707700501273519134e-01
1.708263450960278984e-01
1.708826200580657595e-01
1.709388666337048335e-01
1.709951015854471734e-01
1.710513081567517357e-01
1.711075030981985545e-01
1.711636696651686051e-01
1.712198245963199028e-01
1.712759511589554418e-01
1.713320660798112183e-01
1.713881609940288708e-01
1.714442275486725009e-01
1.715002824525946323e-01
1.715563090029037507e-01
1.716123238965303610e-01
1.716683104425049677e-01
1.717242853258360569e-01
1.717802318674761519e-01
1.718361667405117199e-01
1.718920816069091639e-01
1.719479681405573501e-01
1.720038429966592730e-01
1.720596895259729475e-01
1.721155243717793493e-01
1.721713308967585121e-01
1.722271257322693927e-01
1.722828922529140439e-01
1.723386470781294033e-01
1.723943818967066388e-01
1.724500884093593811e-01
1.725057832176410955e-01
1.725614497259593261e-01
1.726171045239455193e-01
1.726727310279292382e-01
1.727283458156199103e-01
1.727839323152691176e-01
1.728395070926642685e-01
1.728950618634212955e-01
1.729505883550785938e-01
1.730061031155400997e-01
1.730615896028628864e-01
1.731170643530288711e-01
1.731725108360171461e-01
1.732279455758876097e-01
1.732833520545413730e-01
1.733387467841163154e-01
1.733941215070531339e-01
1.734494679777149884e-01
1.735048026903562857e-01
1.735601091566836285e-01
1.736154038590294046e-01
1.736706703210222358e-01
1.737259250130724908e-01
1.737811596984846219e-01
1.738363661524855441e-01
1.738915608276021540e-01
1.739467272772685646e-01
1.740018819420896534e-01
1.740570083874215523e-01
1.741121230419471200e-01
1.741672094829445072e-01
1.742222841271745537e-01
1.742773387647664762e-01
1.743323651977719546e-01
1.743873798250683560e-01
1.744423662537393227e-01
1.744973408707402029e-01
1.745522872950766580e-01
1.746072219017820171e-01
1.746621283217839604e-01
1.747170229181937984e-01
1.747718975079655124e-01
1.748267439199755469e-01
1.748815784994517397e-01
1.749363849071272625e-01
1.749911794763079342e-01
1.750459458796489454e-01
1.751007004385340959e-01
1.751554268375405954e-01
1.752101413861302248e-01
1.752648359280817303e-01
1.753195023190963209e-01
1.753741568507523052e-01
1.754287832374323841e-01
1.754833977587928473e-01
1.755379841411384145e-01
1.755925586522033566e-01
1.756471050302144121e-01
1.757016395309838330e-01
1.757561540251151300e-01
1.758106403951342767e-01
1.758651148789700525e-01
1.759195612446546875e-01
1.759739957181949421e-01
1.760284020795450655e-01
1.760827965427897990e-01
1.761371628998054106e-01
1.761915173527546230e-01
1.762458517990657114e-01
1.763001581480894142e-01
1.763544525841049815e-01
1.764087189287941726e-01
1.764629733545142187e-01
1.765171996948688982e-01
1.765714141102934231e-01
1.766256085190798242e-01
1.766797748514425948e-01
1.767339292499334746e-01
1.767880555779617335e-01
1.768421699661570923e-01
1.768962562898508395e-01
1.769503306677506771e-01
1.770043769871099126e-01
1.770584113547142291e-01
1.771124257156804216e-01
1.771664120270477483e-01
1.772203863777184196e-01
1.772743326847512346e-01
1.773282670251263848e-01
1.773821733278246882e-01
1.774360676579043172e-01
1.774899339562681089e-01
1.775437882760522168e-01
1.775976225891982008e-01
1.776514288795700836e-01
1.777052231824205464e-01
1.777589894684579175e-01
1.778127437610128592e-01
1.778664700427157186e-01
1.779201843249751391e-01
1.779738706023434869e-01
1.780275448743073863e-01
1.780811991396331617e-01
1.781348254090096006e-01
1.781884396640398549e-01
1.782420259290817821e-01
1.782956001738165153e-01
1.783491464345239308e-01
1.784026806689631428e-01
1.784561869253360467e-01
1.785096811494797375e-01
1.785631553669853044e-01
1.786166016153662994e-01
1.786700358225763452e-01
1.787234420666228285e-01
1.787768362635373531e-01
1.788302025032493248e-01
1.788835566898683282e-01
1.789368829252457882e-01
1.789901971015692705e-01
1.790434912712546289e-01
1.790967574986401800e-01
1.791500116580300173e-01
1.792032378810810567e-01
1.792564520301753728e-01
1.793096382488919005e-01
1.793628123876906955e-01
1.794159586020727115e-01
1.794690927305759853e-01
1.795222068524411352e-01
1.795752930588312424e-01
1.796283671704008711e-01
1.796814133724564666e-01
1.797344474737305742e-01
1.797874536714516580e-01
1.798404477624302444e-01
1.798934218467707069e-01
1.799463680364998819e-01
1.799993021105448232e-01
1.800522082959394865e-01
1.801051023596889067e-01
1.801579685407490583e-01
1.802108225942029573e-01
1.802636487709285973e-01
1.803164628140869752e-01
1.803692568506072291e-01
1.804220230193409602e-01
1.804747770455656930e-01
1.805275032099649124e-01
1.805802172258941241e-01
1.806329033859588318e-01
1.806855773915925223e-01
1.807382235473227183e-01
1.807908575426608877e-01
1.808434715313609331e-01
1.808960576790992203e-01
1.809486316575037446e-01
1.810011778009075201e-01
1.810537117690165232e-01
1.811062179080857870e-01
1.811587118658992690e-01
1.812111780006340211e-01
1.812636319481519820e-01
1.813160658890318189e-01
1.813684720157746622e-01
1.814208659463589779e-01
1.814732320687673095e-01
1.815255859890561041e-01
1.815779121071299240e-01
1.816302260171231975e-01
1.816825121308625057e-01
1.817347860305602580e-01
1.817870399236198864e-01
1.818392660293672858e-01
1.818914799121313930e-01
1.819436660135442807e-01
1.819958398860128668e-01
1.820479859830912428e-01
1.821001198452643077e-01
1.821522259380081721e-01
1.822043197898857159e-01
1.822563936351251357e-01
1.823084397198770912e-01
1.823604735548209899e-01
1.824124796352384337e-01
1.824644734598868112e-01
1.825164395359697433e-01
1.825683933503225997e-01
1.826203271580373322e-01
1.826722332261283555e-01
1.827241270235475668e-01
1.827759930873040783e-01
1.828278468744277685e-01
1.828796729338497684e-01
1.829314867106779374e-01
1.829832727657654257e-01
1.830350465322980735e-01
1.830868002921925974e-01
1.831385263392881768e-01
1.831902400888871796e-01
1.832419261316482473e-01
1.832935998709517289e-01
1.833452459093782849e-01
1.833968796383862454e-01
1.834484856724782897e-01
1.835000793911907291e-01
1.835516531032650445e-01
1.836031991293651799e-01
1.836547328311439742e-01
1.837062388529095980e-01
1.837577325443928711e-01
1.838091985618239832e-01
1.838606522430117352e-01
1.839120782561083356e-01
1.839634919270005664e-01
1.840148855912546733e-01
1.840662515963593648e-01
1.841176052503179505e-01
1.841689312510881305e-01
1.842202448947511950e-01
1.842715308911868632e-01
1.843228045245544067e-01
1.843740505166555632e-01
1.844252841397275855e-01
1.844764977561614838e-01
1.845276837402707315e-01
1.845788573464091087e-01
1.846300033261838447e-01
1.846811369220267007e-01
1.847322428974669251e-01
1.847833364830142600e-01
1.848344024541199726e-01
1.848854560293717864e-01
1.849364895979854762e-01
1.849874955610992799e-01
1.850384891194174486e-01
1.850894550781967407e-01
1.851404086262193882e-01
1.851913345806641686e-01
1.852422481183912950e-01
1.852931416494802974e-01
1.853440075959331690e-01
1.853948611167266503e-01
1.854456870588450101e-01
1.854965005693429703e-01
1.855472865071268185e-01
1.855980600073292575e-01
1.856488059407785940e-01
1.856995394306855118e-01
1.857502529139543057e-01
1.858009388394117334e-01
1.858516123123850061e-01
1.859022582335079221e-01
1.859528916961856737e-01
1.860034976129740780e-01
1.860540910653563085e-01
1.861046569778102011e-01
1.861552104198969104e-01
1.862057438553454958e-01
1.862562497598074795e-01
1.863067431849605438e-01
1.863572090850880159e-01
1.864076624999455589e-01
1.864580883957385193e-01
1.865085018003005413e-01
1.865588876917589900e-01
1.866092610860254908e-01
1.866596144736538676e-01
1.867099403571204075e-01
1.867602537344532632e-01
1.868105396135852914e-01
1.868608129806226259e-01
1.869110588554201424e-01
1.869612922121619558e-01
1.870114980826249607e-01
1.870616914290712529e-01
1.871118647688794212e-01
1.871620106313505172e-01
1.872121439608631643e-01
1.872622498189997486e-01
1.873123431382168746e-01
1.873624089920189473e-01
1.874124623009405521e-01
1.874624881504081131e-01
1.875125014490341968e-01
1.875624947410221566e-01
1.876124680263719924e-01
1.876624064232963462e-01
1.877123397013313877e-01
1.877622529727283052e-01
1.878121462374870987e-01
1.878620046376644481e-01
1.879118578951084473e-01
1.879616911459143225e-01
1.880115043900820737e-01
1.880612976276117010e-01
1.881110560303653756e-01
1.881608092605802085e-01
1.882105424841569175e-01
1.882602557010955024e-01
1.883099341071021726e-01
1.883596073167259632e-01
1.884092605197116299e-01
1.884588937160591726e-01
1.885085069057685914e-01
1.885580853143515867e-01
1.886076584967462111e-01
1.886572116725027115e-01
1.887067448416210880e-01
1.887562432534570789e-01
1.888057364152606610e-01
1.888552095704261191e-01
1.889046627189534533e-01
1.889540958608426635e-01
1.890034942752549796e-01
1.890528874098293954e-01
1.891022605377656873e-01
1.891516136590638553e-01
1.892009467737238992e-01
1.892502451907125405e-01
1.892995382980577901e-01
1.893488113987649157e-01
1.893980644928339174e-01
1.894472829130755542e-01
1.894964959998297616e-01
1.895456890799458449e-01
1.895948621534238043e-01
1.896440152202636398e-01
1.896931336430816017e-01
1.897422467026066428e-01
1.897913397554935599e-01
1.898404128017423531e-01
1.898894512278133107e-01
1.899384842667473094e-01
1.899874972990431843e-01
1.900364903247009352e-01
1.900854633437205621e-01
1.901344017723678448e-01
1.901833347840726773e-01
1.902322477891393859e-01
1.902811407875679706e-01
1.903299992194682488e-01
1.903788522105820391e-01
1.904276851950577054e-01
1.904764981728952478e-01
1.905252911440946662e-01
1.905740495785712696e-01
1.906228025424558936e-01
1.906715354997023937e-01
1.907202484503107698e-01
1.907689268880403688e-01
1.908175998313339505e-01
1.908662527679894083e-01
1.909148856980067421e-01
1.909634986213859520e-01
1.910120770616918762e-01
1.910606499777562917e-01
1.911092028871825832e-01
1.911577357899707508e-01
1.912062342335296705e-01
1.912547271290030437e-01
1.913032000178382930e-01
1.913516529000354183e-01
1.914000857755944196e-01
1.914484842217296645e-01
1.914968770899738715e-01
1.915452499515799545e-01
1.915936028065479135e-01
1.916419212559361540e-01
1.916902341035893187e-01
1.917385269446043594e-01
1.917867997789812762e-01
1.918350526067200690e-01
1.918832710586846346e-01
1.919314838791086331e-01
1.919796766928945075e-01
1.920278495000422581e-01
1.920759879552598193e-01
1.921241207550927754e-01
1.921722335482876076e-01
1.922203263348443159e-01
1.922683991147629001e-01
1.923164375725567865e-01
1.923644703451605764e-01
1.924124831111262424e-01
1.924604758704537844e-01
1.925084343315006663e-01
1.925563870835134139e-01
1.926043198288880376e-01
1.926522325676245373e-01
1.927001252997229130e-01
1.927479837633461202e-01
1.927958364881297015e-01
1.928436692062751590e-01
1.928914819177824924e-01
1.929392603846586951e-01
1.929870330888512342e-01
1.930347857864056493e-01
1.930825184773219405e-01
1.931302311616001077e-01
1.931779096310526356e-01
1.932255823080160084e-01
1.932732349783412573e-01
1.933208676420283822e-01
1.933684661147339057e-01
1.934160587711062362e-01
1.934636314208404428e-01
1.935111840639365255e-01
1.935587167003944842e-01
1.936062151756763328e-01
1.936537078048194971e-01
1.937011804273245374e-01
1.937486330431914539e-01
1.937960515217262980e-01
1.938434641302784200e-01
1.938908567321924181e-01
1.939382293274682922e-01
1.939855819161060424e-01
1.940329003972172117e-01
1.940802129785401675e-01
1.941275055532249993e-01
1.941747781212717072e-01
1.942220166056358721e-01
1.942692491663677856e-01
1.943164617204615752e-01
1.943636542679172408e-01
1.944108268087347824e-01
1.944579652956752724e-01
1.945050978291780197e-01
1.945522103560426430e-01
1.945993028762691424e-01
1.946463753898575177e-01
1.946934138793743330e-01
1.947404463856479140e-01
1.947874588852833710e-01
1.948344513782807041e-01
1.948814098710505149e-01
1.949283623567330537e-01
1.949752948357774684e-01
1.950222073081837593e-01
1.950690997739519261e-01
1.951159582692980621e-01
1.951628107277514346e-01
1.952096431795666831e-01
1.952564556247438077e-01
1.953032341233429392e-01
1.953500065612052694e-01
1.953967589924294757e-01
1.954434914170155579e-01
1.954902038349635163e-01
1.955368823361389730e-01
1.955835547467721369e-01
1.956302071507671769e-01
1.956768395481240930e-01
1.957234380525525452e-01
1.957700304425946669e-01
1.958166028259986646e-01
1.958631552027645384e-01
1.959096875728922882e-01
1.959561860798970656e-01
1.960026784427100210e-01
1.960491507988848525e-01
1.960956031484215600e-01
1.961420216586793330e-01
1.961884340009012462e-01
1.962348263364850354e-01
1.962811986654307006e-01
1.963275509877382419e-01
1.963738695005723400e-01
1.964201818155650869e-01
1.964664741239197099e-01
1.965127464256362089e-01
1.965589849417233026e-01
1.966052172361250072e-01
1.966514295238885879e-01
1.966976218050140446e-01
1.967437940795013773e-01
1.967899325981647962e-01
1.968360648653373346e-01
1.968821771258717490e-01
1.969282693797680395e-01
1.969743279016844539e-01
1.970203801482659500e-01
1.970664123882093222e-01
1.971124246215145703e-01
1.971584168481816945e-01
1.972043753726744342e-01
1.972503275920267640e-01
1.972962598047409699e-01
1.973421720108170518e-01
1.973880505385627870e-01
1.974339227373240746e-01
1.974797749294472382e-01
1.975256071149322779e-01
1.975714192937791935e-01
1.976171978241012539e-01
1.976629699956333752e-01
1.977087221605273726e-01
1.977544543187832460e-01
1.978001528523583019e-01
1.978458450032993809e-01
1.978915171476023360e-01
1.979371692852671671e-01
1.979828014162938743e-01
1.980283999524452554e-01
1.980739920761571682e-01
1.981195641932309570e-01
1.981651163036666219e-01
1.982106348430709986e-01
1.982561469461918691e-01
1.983016390426746156e-01
1.983471111325192382e-01
1.983925632157257368e-01
1.984379817577064387e-01
1.984833938335981429e-01
1.985287859028517232e-01
1.985741579654671796e-01
1.986194965107008770e-01
1.986648285660015389e-01
1.987101406146640770e-01
1.987554326566884910e-01
1.988007046920747811e-01
1.988459432398848037e-01
1.988911752679562994e-01
1.989363872893896712e-01
1.989815793041849190e-01
1.990267378552479371e-01
1.990718898627283906e-01
1.991170218635707201e-01
1.991621338577749256e-01
1.992072258453410072e-01
1.992522843989803505e-01
1.992973363792316377e-01
1.993423683528448009e-01
1.993873803198198402e-01
1.994323722801567556e-01
1.994773308363724240e-01
1.995222827893945450e-01
1.995672147357785420e-01
1.996121266755244150e-01
1.996570052349930791e-01
1.997018771674241577e-01
1.997467290932171124e-01
1.997915610123719432e-01
1.998363729248886500e-01
1.998811514869336392e-01
1.999259233921355516e-01
1.999706752906993401e-01
2.000154071826250046e-01
2.000601057479229894e-01
2.001047976325338595e-01
2.001494695105066057e-01
2.001941213818412280e-01
2.002387532465377262e-01
2.002833518144120362e-01
2.003279436717937401e-01
2.003725155225373200e-01
2.004170673666427760e-01
2.004615859377700815e-01
2.005060977745607431e-01
2.005505896047132808e-01
2.005950614282276945e-01
2.006395132451039842e-01
2.006839318188076149e-01
2.007283436283691103e-01
2.007727354312924817e-01
2.008171072275777291e-01
2.008614458045343554e-01
2.009057775935048085e-01
2.009500893758371376e-01
2.009943811515313428e-01
2.010386529205874240e-01
2.010828915001203754e-01
2.011271232618616622e-01
2.011713350169648251e-01
2.012155267654298640e-01
2.012596853482158110e-01
2.013038370893660556e-01
2.013479688238781762e-01
2.013920805517521728e-01
2.014361722729880455e-01
2.014802308583503176e-01
2.015242825722713960e-01
2.015683142795543503e-01
2.016123259801991807e-01
2.016563045688144484e-01
2.017002762621444845e-01
2.017442279488363965e-01
2.017881596288901846e-01
2.018320713023058488e-01
2.018759498934974417e-01
2.019198215595983115e-01
2.019636732190610573e-01
2.020075048718856792e-01
2.020513034663302676e-01
2.020950951118400951e-01
2.021388667507117987e-01
2.021826183829453782e-01
2.022263500085408339e-01
2.022700486055617475e-01
2.023137402238424087e-01
2.023574118354849460e-01
2.024010634404893594e-01
2.024446820407632686e-01
2.024882936384528875e-01
2.025318852295043826e-01
2.025754568139177536e-01
2.026190083916930007e-01
2.026625269945432350e-01
2.027060385650036878e-01
2.027495301288260166e-01
2.027930016860102214e-01
2.028364402921134513e-01
2.028798718419828617e-01
2.029232833852141482e-01
2.029666749218073107e-01
2.030100464517623493e-01
2.030533850604419044e-01
2.030967165830821486e-01
2.031400280990842688e-01
2.031833196084482651e-01
2.032265782203808158e-01
2.032698297224300177e-01
2.033130612178410956e-01
2.033562727066140496e-01
2.033994641887488797e-01
2.034426228032577555e-01
2.034857742780777912e-01
2.035289057462597029e-01
2.035720172078034906e-01
2.036150958255653620e-01
2.036581672797943554e-01
2.037012187273852248e-01
2.037442501683379703e-01
2.037872616026525918e-01
2.038302402229907884e-01
2.038732116499906155e-01
2.039161630703523187e-01
2.039590944840758979e-01
2.040019931076670900e-01
2.040448845140758749e-01
2.040877559138465358e-01
2.041306073069790727e-01
2.041734386934734857e-01
2.042162373196410030e-01
2.042590286988206216e-01
2.043018000713621163e-01
2.043445514372654870e-01
2.043872827965307337e-01
2.044299814252745762e-01
2.044726727772250285e-01
2.045153441225373570e-01
2.045579954612115614e-01
2.046006140932083994e-01
2.046432254245678095e-01
2.046858167492890956e-01
2.047283880673722578e-01
2.047709393788172960e-01
2.048134580133904592e-01
2.048559693175207030e-01
2.048984606150128229e-01
2.049409319058668189e-01
2.049833705436929776e-01
2.050258018272321792e-01
2.050682131041332568e-01
2.051106043743962104e-01
2.051529756380210401e-01
2.051953142784235240e-01
2.052376455347335593e-01
2.052799567844054707e-01
2.053222480274392581e-01
2.053645066710947376e-01
2.054067579068137306e-01
2.054489891358945997e-01
2.054912003583373448e-01
2.055333915741419659e-01
2.055755502203737706e-01
2.056177014288635974e-01
2.056598326307153002e-01
2.057019438259288791e-01
2.057440224754136793e-01
2.057860936633124638e-01
2.058281448445731243e-01
2.058701760191956609e-01
2.059121871871800735e-01
2.059541658392411989e-01
2.059961369999108172e-01
2.060380881539423115e-01
2.060800193013356818e-01
2.061219179566498028e-01
2.061638090967283787e-01
2.062056802301688307e-01
2.062475313569711588e-01
2.062893624771353629e-01
2.063311611350258090e-01
2.063729522478752187e-01
2.064147233540865045e-01
2.064564744536596663e-01
2.064981931148031080e-01
2.065399042070614755e-01
2.065815952926817189e-01
2.066232663716638385e-01
2.066649174440078340e-01
2.067065361077276009e-01
2.067481471727568021e-01
2.067897382311478793e-01
2.068313092829008326e-01
2.068728479498735950e-01
2.069143789943117540e-01
2.069558900321117889e-01
2.069973810632736999e-01
2.070388520877974869e-01
2.070802907573465745e-01
2.071217217745555672e-01
2.071631327851264359e-01
2.072045237890591807e-01
2.072458824618612638e-01
2.072872334584792142e-01
2.073285644484590406e-01
2.073698754318007431e-01
2.074111664085043216e-01
2.074524250838827300e-01
2.074936760532715141e-01
2.075349070160221743e-01
2.075761179721347105e-01
2.076172966507661144e-01
2.076584675995638563e-01
2.076996185417234742e-01
2.077407494772449681e-01
2.077818604061283381e-01
2.078229390873360671e-01
2.078640100089046427e-01
2.079050609238350944e-01
2.079460918321274221e-01
2.079870905165881467e-01
2.080280814175656801e-01
2.080690523119050894e-01
2.081100031996063748e-01
2.081509340806695363e-01
2.081918327677065861e-01
2.082327236414549532e-01
2.082735945085651963e-01
2.083144453690373155e-01
2.083552640593273608e-01
2.083960749124846856e-01
2.084368657590038865e-01
2.084776365988849633e-01
2.085183874321279163e-01
2.085591061249942868e-01
2.085998169509224454e-01
2.086405077702124800e-01
2.086811785828643906e-01
2.087218293888781773e-01
2.087624480843208730e-01
2.088030588830198653e-01
2.088436496750807336e-01
2.088842204605034780e-01
2.089247591591991693e-01
2.089652899373071193e-01
2.090058007087769454e-01
2.090462914736086475e-01
2.090867622318022256e-01
2.091272009330742421e-01
2.091676316839530259e-01
2.092080424281936857e-01
2.092484331657962215e-01
2.092887918703212335e-01
2.093291426006089750e-01
2.093694733242585926e-01
2.094097840412700862e-01
2.094500747516434558e-01
2.094903334587447929e-01
2.095305841618033682e-01
2.095708148582238195e-01
2.096110255480061468e-01
2.096512042583604796e-01
2.096913749408280125e-01
2.097315256166574216e-01
2.097716562858487066e-01
2.098117669484018677e-01
2.098518456613325256e-01
2.098919163165708923e-01
2.099319669651711351e-01
2.099719976071332539e-01
2.100119963233169074e-01
2.100519869579642318e-01
2.100919575859734323e-01
2.101319082073445088e-01
2.101718388220774614e-01
2.102117375408374400e-01
2.102516281482555982e-01
2.102914987490356324e-01
2.103313493431775427e-01
2.103711680651905169e-01
2.104109786520176328e-01
2.104507692322066248e-01
2.104905398057574928e-01
2.105302903726702368e-01
2.105700090972595362e-01
2.106097196568574859e-01
2.106494102098173116e-01
2.106890807561390133e-01
2.107287194839813083e-01
2.107683500229882156e-01
2.108079605553569991e-01
2.108475510810876585e-01
2.108871216001801940e-01
2.109266603305988141e-01
2.109661908423765553e-01
2.110057013475161725e-01
2.110451918460176657e-01
2.110846505796892814e-01
2.111241010708759802e-01
2.111635315554245551e-01
2.112029420333350060e-01
2.112423325046073330e-01
2.112816912408552739e-01
2.113210417048128065e-01
2.113603721621322151e-01
2.113996826128134998e-01
2.114389613523144362e-01
2.114782317956809266e-01
2.115174822324092929e-01
2.115567126624995353e-01
2.115959230859516538e-01
2.116351018280289153e-01
2.116742722441662394e-01
2.117134226536654396e-01
2.117525530565265157e-01
2.117916518018567729e-01
2.118307421974030547e-01
2.118698125863112125e-01
2.119088629685812464e-01
2.119478933442131563e-01
2.119868920921197386e-01
2.120258824604368542e-01
2.120648528221158458e-01
2.121038031771567134e-01
2.121427219283162913e-01
2.121816322760423645e-01
2.122205226171303138e-01
2.122593929515801392e-01
2.122982432793918406e-01
2.123370620331277436e-01
2.123758723536246507e-01
2.124146626674834337e-01
2.124534329747040928e-01
2.124921717316929914e-01
2.125309020315988562e-01
2.125696123248665970e-01
2.126083026114962138e-01
2.126469728914877066e-01
2.126856116510529304e-01
2.127242419237296289e-01
2.127628521897682035e-01
2.128014424491686540e-01
2.128400012119868734e-01
2.128785514640725296e-01
2.129170817095200618e-01
2.129555919483294701e-01
2.129940821805007545e-01
2.130325409458952990e-01
2.130709911707517890e-01
2.131094213889701550e-01
2.131478316005503970e-01
2.131862218054925151e-01
2.132245805734633848e-01
2.132629307710907085e-01
2.133012609620799083e-01
2.133395711464309841e-01
2.133778499176548493e-01
2.134161200946911308e-01
2.134543702650892882e-01
2.134926004288493218e-01
2.135308105859712313e-01
2.135689893597714217e-01
2.136071595095785369e-01
2.136453096527475282e-01
2.136834397892783954e-01
2.137215385663315814e-01
2.137596286955476543e-01
2.137976988181256033e-01
2.138357489340654283e-01
2.138737790433671293e-01
2.139117778229966405e-01
2.139497679249835471e-01
2.139877380203323298e-01
2.140256881090429886e-01
2.140636068919254953e-01
2.141015169733213597e-01
2.141394070480791001e-01
2.141772771161987166e-01
2.142151271776802091e-01
2.142529459631390409e-01
2.142907560173057391e-01
2.143285460648343133e-01
2.143663161057247635e-01
2.144040548944365909e-01
2.144417849280122468e-01
2.144794949549497787e-01
2.145171849752491866e-01
2.145548549889104706e-01
2.145924937801986232e-01
2.146301237865451128e-01
2.146677337862534785e-01
2.147053237793237201e-01
2.147428825738648683e-01
2.147804325596203157e-01
2.148179625387376390e-01
2.148554725112168384e-01
2.148929624770579139e-01
2.149304212741753872e-01
2.149678712327016683e-01
2.150053011845898254e-01
2.150427111298398586e-01
2.150800899302103275e-01
2.151174598681455663e-01
2.151548097994426811e-01
2.151921397241016720e-01
2.152294496421225389e-01
2.152667284450693330e-01
2.153039983557754056e-01
2.153412482598433542e-01
2.153784781572731788e-01
2.154156769634729685e-01
2.154528668535879987e-01
2.154900367370649050e-01
2.155271866139036874e-01
2.155643164841043458e-01
2.156014152928804606e-01
2.156385051557663246e-01
2.156755750120140647e-01
2.157126248616236808e-01
2.157496436736527912e-01
2.157866535159476129e-01
2.158236433516043107e-01
2.158606131806228845e-01
2.158975630030033344e-01
2.159344818176087699e-01
2.159713916326744254e-01
2.160082814411019569e-01
2.160451512428913645e-01
2.160819900607497956e-01
2.161188198552244089e-01
2.161556296430608981e-01
2.161924194242592634e-01
2.162291891988195047e-01
2.162659280192542610e-01
2.163026577864997080e-01
2.163393675471070310e-01
2.163760573010762300e-01
2.164127161247639819e-01
2.164493658714183866e-01
2.164859956114346673e-01
2.165226053448128241e-01
2.165591950715528569e-01
2.165957538978169339e-01
2.166323036172421723e-01
2.166688333300292868e-01
2.167053430361782773e-01
2.167418218656953499e-01
2.167782915645295461e-01
2.168147412567256183e-01
2.168511709422835665e-01
2.168875806212033908e-01
2.169239594532967885e-01
2.169603291249018184e-01
2.169966787898687244e-01
2.170330084481975064e-01
2.170693180998881644e-01
2.171055969345578873e-01
2.171418665789337510e-01
2.171781162166714907e-01
2.172143458477711064e-01
2.172505446856938249e-01
2.172867343094786463e-01
2.173229039266253437e-01
2.173590535371339172e-01
2.173951831410043667e-01
2.174312819815034103e-01
2.174673715780590655e-01
2.175034411679765967e-01
2.175394907512560039e-01
2.175755095950080431e-01
2.176115191709726560e-01
2.176475087402991448e-01
2.176834783029875098e-01
2.177194278590377507e-01
2.177553467053661151e-01
2.177912562541015618e-01
2.178271457961988844e-01
2.178630153316580831e-01
2.178988541812394431e-01
2.179346837093838474e-01
2.179704932308901277e-01
2.180062827457582841e-01
2.180420522539883166e-01
2.180777911061460017e-01
2.181135206070612398e-01
2.181492301013383539e-01
2.181849195889773441e-01
2.182205784443880248e-01
2.182562279247122206e-01
2.182918573983982924e-01
2.183274668654462403e-01
2.183630563258560642e-01
2.183986151838430700e-01
2.184341646369380996e-01
2.184696940833950052e-01
2.185052035232137868e-01
2.185406823844537882e-01
2.185761518169577755e-01
2.186116012428236388e-01
2.186470306620513782e-01
2.186824400746409935e-01
2.187178189384573201e-01
2.187531883437321412e-01
2.187885377423688382e-01
2.188238671343674113e-01
2.188591660014367335e-01
2.188944553861205122e-01
2.189297247641661670e-01
2.189649741355736978e-01
2.190002035003431047e-01
2.190354023699887520e-01
2.190705917274433645e-01
2.191057610782598530e-01
2.191409104224382176e-01
2.191760292953368605e-01
2.192111386322004307e-01
2.192462279624258770e-01
2.192812972860131993e-01
2.193163466029623976e-01
2.193513654784373657e-01
2.193863747880717696e-01
2.194213640910680496e-01
2.194563333874262057e-01
2.194912722661541693e-01
2.195262015551975310e-01
2.195611108376027687e-01
2.195960001133698825e-01
2.196308693824988723e-01
2.196657082638031611e-01
2.197005375256173565e-01
2.197353467807934280e-01
2.197701360293313755e-01
2.198048949138886599e-01
2.198396441551118130e-01
2.198743733896968422e-01
2.199090826176437474e-01
2.199437718389525287e-01
2.199784307260861382e-01
2.200130799400801251e-01
2.200477091474359881e-01
2.200823183481537271e-01
2.201168972385403322e-01
2.201514664319432768e-01
2.201860156187080975e-01
2.202205447988347942e-01
2.202550539723233669e-01
2.202895328652862972e-01
2.203240020314600756e-01
2.203584511909957300e-01
2.203928803438932604e-01
2.204272792401091863e-01
2.204616683856919224e-01
2.204960375246365345e-01
2.205303866569430227e-01
2.205647157826113869e-01
2.205990146814036379e-01
2.206333037997572077e-01
2.206675729114726536e-01
2.207018220165499756e-01
2.207360511149891735e-01
2.207702500163577497e-01
2.208044391074821533e-01
2.208386081919684329e-01
2.208727572698165886e-01
2.209068761744381604e-01
2.209409852449715217e-01
2.209750743088667591e-01
2.210091433661238725e-01
2.210431924167428619e-01
2.210772113239407588e-01
2.211112203672449539e-01
2.211452094039110250e-01
2.211791784339389721e-01
2.212131173443898646e-01
2.212470463671030174e-01
2.212809553831780462e-01
2.213148443926149511e-01
2.213487133954137320e-01
2.213825523084409497e-01
2.214163813039249362e-01
2.214501902927707988e-01
2.214839792749785374e-01
2.215177381912587506e-01
2.215514871661516949e-01
2.215852161344065152e-01
2.216189250960232116e-01
2.216526140510017839e-01
2.216862729698583223e-01
2.217199219175221003e-01
2.217535508585477544e-01
2.217871597929352845e-01
2.218207387150448184e-01
2.218543076421175542e-01
2.218878565625521659e-01
2.219213854763486538e-01
2.219548943835070176e-01
2.219883733081928767e-01
2.220218422080364462e-01
2.220552911012418917e-01
2.220887199878092133e-01
2.221221189157480680e-01
2.221555077950005952e-01
2.221888766676149984e-01
2.222222255335912777e-01
2.222555543929294330e-01
2.222888533234446129e-01
2.223221421754679739e-01
2.223554110208532109e-01
2.223886598596003239e-01
2.224218787933684993e-01
2.224550876248008180e-01
2.224882764495950127e-01
2.225214452677510835e-01
2.225545940792690303e-01
2.225877130156135308e-01
2.226208218198166833e-01
2.226539106173817117e-01
2.226869794083086163e-01
2.227200183479061124e-01
2.227530471315182226e-01
2.227860559084922087e-01
2.228190446788280710e-01
2.228520134425258092e-01
2.228849523846996306e-01
2.229178811410825745e-01
2.229507898908273944e-01
2.229836786339340904e-01
2.230165375793609073e-01
2.230493863151528089e-01
2.230822150443065865e-01
2.231150237668222402e-01
2.231478124826997700e-01
2.231805714307029120e-01
2.232133201392656474e-01
2.232460488411902588e-01
2.232787575364767463e-01
2.233114364877328839e-01
2.233441051757045770e-01
2.233767538570381461e-01
2.234093825317335913e-01
2.234419911997909125e-01
2.234745701536233753e-01
2.235071388143659021e-01
2.235396874684703050e-01
2.235722161159365839e-01
2.236047150730220423e-01
2.236372037131735269e-01
2.236696723466868875e-01
2.237021209735621241e-01
2.237345495937992368e-01
2.237669485534610203e-01
2.237993371663833386e-01
2.238317057726675330e-01
2.238640543723136034e-01
2.238963733352283825e-01
2.239286819275596585e-01
2.239609705132528106e-01
2.239932390923078387e-01
2.240254876647247428e-01
2.240577066302158471e-01
2.240899151953179569e-01
2.241221037537819427e-01
2.241542723056078046e-01
2.241864112743519044e-01
2.242185398188629719e-01
2.242506483567359155e-01
2.242827368879707350e-01
2.243148054125674307e-01
2.243468443838878557e-01
2.243788729011697569e-01
2.244108814118135342e-01
2.244428699158191876e-01
2.244748384131867169e-01
2.245067773870834671e-01
2.245387058771362021e-01
2.245706143605508132e-01
2.246025028373273003e-01
2.246343618144770460e-01
2.246662102839387387e-01
2.246980387467623075e-01
2.247298472029477523e-01
2.247616356524950731e-01
2.247933946322211440e-01
2.248251430744536705e-01
2.248568715100480730e-01
2.248885799390043516e-01
2.249202589219834181e-01
2.249519273436249023e-01
2.249835757586282625e-01
2.250152041669934988e-01
2.250468125687206111e-01
2.250783915542760028e-01
2.251099599486883207e-01
2.251415083364625147e-01
2.251730367175985847e-01
2.252045357064069719e-01
2.252360240802282476e-01
2.252674924474113993e-01
2.252989408079564271e-01
2.253303691618633309e-01
2.253617681532480432e-01
2.253931564998401527e-01
2.254245248397941381e-01
2.254558731731099996e-01
2.254871921677477076e-01
2.255185004937487747e-01
2.255497888131117179e-01
2.255810571258365371e-01
2.256123054319232324e-01
2.256435244291372655e-01
2.256747327279091664e-01
2.257059210200429433e-01
2.257370893055385963e-01
2.257682283060056250e-01
2.257993565841864836e-01
2.258304648557292182e-01
2.258615531206338289e-01
2.258926213789003157e-01
2.259236603819436695e-01
2.259546886328953619e-01
2.259856968772089303e-01
2.260166851148843747e-01
2.260476441211807241e-01
2.260785923515413742e-01
2.261095205752639004e-01
2.261404287923483025e-01
2.261713170027945807e-01
2.262021760116672553e-01
2.262330242147987391e-01
2.262638524112920990e-01
2.262946606011473349e-01
2.263254396132730051e-01
2.263562077958134466e-01
2.263869559717157642e-01
2.264176841409799579e-01
2.264483923036060276e-01
2.264790713183080229e-01
2.265097394736192982e-01
2.265403876222924495e-01
2.265710157643274769e-01
2.266016147822824678e-01
2.266322029170027008e-01
2.266627710450848099e-01
2.266933191665287950e-01
2.267238472813346561e-01
2.267543463018659722e-01
2.267848344093570390e-01
2.268153025102099818e-01
2.268457506044248007e-01
2.268761696282091123e-01
2.269065777151091368e-01
2.269369657953710373e-01
2.269673338689948139e-01
2.269976819359804665e-01
2.270280009623411033e-01
2.270583090220119615e-01
2.270885970750446958e-01
2.271188651214393062e-01
2.271491041510529385e-01
2.271793321901327545e-01
2.272095402225744465e-01
2.272397282483780145e-01
2.272698962675434586e-01
2.273000352997334161e-01
2.273301633115840659e-01
2.273602713167965916e-01
2.273903593153709934e-01
2.274204183508139465e-01
2.274504663420735540e-01
2.274804943266950374e-01
2.275105023046783970e-01
2.275404902760236325e-01
2.275704493140429108e-01
2.276003972780733520e-01
2.276303252354656692e-01
2.276602331862198625e-01
2.276901211303359318e-01
2.277199801709315352e-01
2.277498281077328102e-01
2.277796560378959612e-01
2.278094639614209882e-01
2.278392430052695872e-01
2.278690109214798198e-01
2.278987588310519286e-01
2.279284867339859133e-01
2.279581946302817741e-01
2.279878736767066982e-01
2.280175415656877647e-01
2.280471894480307071e-01
2.280768173237355256e-01
2.281064163734134453e-01
2.281360042418034695e-01
2.281655721035553697e-01
2.281951199586691459e-01
2.282246478071447982e-01
2.282541468593990430e-01
2.282836347005599009e-01
2.283131025350826349e-01
2.283425503629672448e-01
2.283719694184744853e-01
2.284013772390443009e-01
2.284307650529759925e-01
2.284601328602695602e-01
2.284894806609250040e-01
2.285187997190085696e-01
2.285481075123492190e-01
2.285773952990517444e-01
2.286066630791161458e-01
2.286359021404527070e-01
2.286651299132023141e-01
2.286943376793137972e-01
2.287235254387871564e-01
2.287526931916223916e-01
2.287818322555352779e-01
2.288109600010557187e-01
2.288400677399380356e-01
2.288691554721822286e-01
2.288982145393481105e-01
2.289272622642775090e-01
2.289562899825687836e-01
2.289852976942219343e-01
2.290142853992369609e-01
2.290432444689791680e-01
2.290721921666794003e-01
2.291011198577415087e-01
2.291300275421654931e-01
2.291589066151606957e-01
2.291877742922698857e-01
2.292166219627409518e-01
2.292454496265738939e-01
2.292742572837687121e-01
2.293030363593402399e-01
2.293318040092202637e-01
2.293605516524621635e-01
2.293892792890659393e-01
2.294179783678904627e-01
2.294466659971794442e-01
2.294753336198303018e-01
2.295039812358430353e-01
2.295326088452176450e-01
2.295612079266184935e-01
2.295897955286783088e-01
2.296183631241000001e-01
2.296469107128835674e-01
2.296754297975374115e-01
2.297039373790061845e-01
2.297324249538368335e-01
2.297608925220293585e-01
2.297893400835837596e-01
2.298177591708139289e-01
2.298461667250535356e-01
2.298745542726550184e-01
2.299029218136183772e-01
2.299312609041015421e-01
2.299595884377501065e-01
2.299878959647605470e-01
2.300161834851328635e-01
2.300444509988670561e-01
2.300726900919265461e-01
2.301009175983459443e-01
2.301291250981272185e-01
2.301573125912703688e-01
2.301854716875828544e-01
2.302136191734112103e-01
2.302417466526014422e-01
2.302698541251535502e-01
2.302979415910675343e-01
2.303260006899563450e-01
2.303540481485555347e-01
2.303820756005166004e-01
2.304100830458395421e-01
2.304380621479813485e-01
2.304660295859894958e-01
2.304939770173595193e-01
2.305219044420914187e-01
2.305498118601851942e-01
2.305776909649033257e-01
2.306055583756823069e-01
2.306334057798231640e-01
2.306612331773258973e-01
2.306890322852970243e-01
2.307168196754849632e-01
2.307445870590347781e-01
2.307723344359464690e-01
2.308000618062200360e-01
2.308277609167674882e-01
2.308554482797262608e-01
2.308831156360469095e-01
2.309107629857294341e-01
2.309383903287738349e-01
2.309659894418976123e-01
2.309935767776272186e-01
2.310211441067187010e-01
2.310486914291720595e-01
2.310762105455488324e-01
2.311037178606873965e-01
2.311312051691878366e-01
2.311586724710501528e-01
2.311861197662743450e-01
2.312135388852274431e-01
2.312409461731368410e-01
2.312683334544081148e-01
2.312957007290412648e-01
2.313230398512473585e-01
2.313503671185657140e-01
2.313776743792459456e-01
2.314049616332880532e-01
2.314322288806920369e-01
2.314594680054744558e-01
2.314866952455636451e-01
2.315139024790147104e-01
2.315410897058276518e-01
2.315682488338630662e-01
2.315953960533612133e-01
2.316225232662212363e-01
2.316496304724431354e-01
2.316767176720269106e-01
2.317037768026386502e-01
2.317308239949076309e-01
2.317578511805384878e-01
2.317848583595312206e-01
2.318118374933959558e-01
2.318388046650738943e-01
2.318657518301137088e-01
2.318926789885153994e-01
2.319195861402789660e-01
2.319464652767200263e-01
2.319733324211687986e-01
2.320001795589794469e-01
2.320270066901519712e-01
2.320538058298460271e-01
2.320805929537037571e-01
2.321073600709233631e-01
2.321341071815048451e-01
2.321608342854482032e-01
2.321875334277185843e-01
2.322142205243471480e-01
2.322408876143375878e-01
2.322675346976899036e-01
2.322941538432132802e-01
2.323207609192508016e-01
2.323473479886501991e-01
2.323739150514114726e-01
2.324004621075346222e-01
2.324269812556343240e-01
2.324534883044426792e-01
2.324799753466129104e-01
2.325064423821450177e-01
2.325328815334977151e-01
2.325593085617150280e-01
2.325857155832942169e-01
2.326121025982352819e-01
2.326384696065382229e-01
2.326648087604672455e-01
2.326911357614553921e-01
2.327174427558054148e-01
2.327437297435173136e-01
2.327699889006993317e-01
2.327962358810964361e-01
2.328224628548554165e-01
2.328486698219762729e-01
2.328748567824590054e-01
2.329010159422173487e-01
2.329271628953852868e-01
2.329532898419151010e-01
2.329793967818067912e-01
2.330054759448181301e-01
2.330315428773950259e-01
2.330575898033337978e-01
2.330836167226344458e-01
2.331096236352969697e-01
2.331356028008846337e-01
2.331615697062323633e-01
2.331875166049419690e-01
2.332134434970134507e-01
2.332393426658541102e-01
2.332652295506107976e-01
2.332910964287293609e-01
2.333169433002098003e-01
2.333427701650521158e-01
2.333685693364691005e-01
2.333943561939966216e-01
2.334201230448860187e-01
2.334458698891372919e-01
2.334715890638072722e-01
2.334972959007437510e-01
2.335229827310421058e-01
2.335486495547023367e-01
2.335742963717244436e-01
2.335999155489707491e-01
2.336255223586780616e-01
2.336511091617472502e-01
2.336766759581783148e-01
2.337022227479712555e-01
2.337277419277938861e-01
2.337532487102720324e-01
2.337787354861120548e-01
2.338042022553139532e-01
2.338296414383895794e-01
2.338550682002766834e-01
2.338804749555256635e-01
2.339058617041365196e-01
2.339312284461092517e-01
2.339565676317612031e-01
2.339818943664191409e-01
2.340072010944389547e-01
2.340324878158206445e-01
2.340577470047255915e-01
2.340829937187924870e-01
2.341082204262212585e-01
2.341334271270119061e-01
2.341586138211644297e-01
2.341837730126457018e-01
2.342089196994834310e-01
2.342340463796830363e-01
2.342591530532445177e-01
2.342842322479787853e-01
2.343092989142254723e-01
2.343343455738340353e-01
2.343593722268044743e-01
2.343843788731367894e-01
2.344093580704473823e-01
2.344343247094649030e-01
2.344592713418442997e-01
2.344841979675855725e-01
2.345090971681491610e-01
2.345339837865756394e-01
2.345588503983639939e-01
2.345836970035142244e-01
2.346085236020263309e-01
2.346333228051662445e-01
2.346581093963635567e-01
2.346828759809227449e-01
2.347076225588438092e-01
2.347323417652367183e-01
2.347570483358429883e-01
2.347817348998111342e-01
2.348064014571411562e-01
2.348310480078330542e-01
2.348556672168022885e-01
2.348802737601793922e-01
2.349048602969183719e-01
2.349294268270192276e-01
2.349539660392414575e-01
2.349784925620275189e-01
2.350029990781754563e-01
2.350274855876852698e-01
2.350519520905569593e-01
2.350763913053555143e-01
2.351008178009124094e-01
2.351252242898311806e-01
2.351496107721118278e-01
2.351739699901633784e-01
2.351983164651292313e-01
2.352226429334569602e-01
2.352469493951465651e-01
2.352712358501980461e-01
2.352954950708259219e-01
2.353197415185626085e-01
2.353439679596611711e-01
2.353681743941216098e-01
2.353923536180024811e-01
2.354165200451481255e-01
2.354406664656556458e-01
2.354647928795250422e-01
2.354888992867563147e-01
2.355129785132135112e-01
2.355370449131299893e-01
2.355610913064083434e-01
2.355851176930485735e-01
2.356091169227587656e-01
2.356331033020842014e-01
2.356570696747715132e-01
2.356810160408207011e-01
2.357049424002317650e-01
2.357288416325182823e-01
2.357527279846145518e-01
2.357765943300726974e-01
2.358004406688927190e-01
2.358242599044322318e-01
2.358480662359374591e-01
2.358718525608045624e-01
2.358956188790335418e-01
2.359193651906243971e-01
2.359430844287402351e-01
2.359667907330162961e-01
2.359904770306542332e-01
2.360141433216540463e-01
2.360377825630228799e-01
2.360614088467078986e-01
2.360850151237547934e-01
2.361086013941635642e-01
2.361321676579342110e-01
2.361557069018793698e-01
2.361792331583352222e-01
2.362027394081529508e-01
2.362262256513325553e-01
2.362496918878740360e-01
2.362731311343955198e-01
2.362965573636222061e-01
2.363199635862107684e-01
2.363433498021612067e-01
2.363667090519356861e-01
2.363900552605713301e-01
2.364133814625688501e-01
2.364366876579282462e-01
2.364599738466495182e-01
2.364832330990003229e-01
2.365064792804068006e-01
2.365297054551751543e-01
2.365529116233053841e-01
2.365760908789091843e-01
2.365992570397246197e-01
2.366224031939019312e-01
2.366455293414411187e-01
2.366686354823421823e-01
2.366917147405223076e-01
2.367147808741085768e-01
2.367378270010567221e-01
2.367608531213667433e-01
2.367838523827998642e-01
2.368068384957950911e-01
2.368298046021521941e-01
2.368527507018711731e-01
2.368756767949520281e-01
2.368985760589614742e-01
2.369214621447275348e-01
2.369443282238554715e-01
2.369671742963452843e-01
2.369899935636077259e-01
2.370127996287827443e-01
2.370355856873196387e-01
2.370583517392184092e-01
2.370810977844790557e-01
2.371038170543178225e-01
2.371265230922636746e-01
2.371492091235714028e-01
2.371718751482410070e-01
2.371945144213327694e-01
2.372171404386875793e-01
2.372397464494042651e-01
2.372623324534828271e-01
2.372848984509232650e-01
2.373074377265913526e-01
2.373299637167169962e-01
2.373524697002045158e-01
2.373749556770539115e-01
2.373974149559749947e-01
2.374198609255095960e-01
2.374422868884060733e-01
2.374646928446644267e-01
2.374870787942846562e-01
2.375094380757820645e-01
2.375317840180874995e-01
2.375541099537548106e-01
2.375764158827839978e-01
2.375986951675344017e-01
2.376209610892487945e-01
2.376432070043250633e-01
2.376654329127632082e-01
2.376876388145632291e-01
2.377098181018899581e-01
2.377319839963751846e-01
2.377541298842222872e-01
2.377762557654312658e-01
2.377983550560109904e-01
2.378204409299051747e-01
2.378425067971612350e-01
2.378645526577791713e-01
2.378865785117589837e-01
2.379085778049150335e-01
2.379305636515800515e-01
2.379525294916069456e-01
2.379744753249957157e-01
2.379963946214047610e-01
2.380183004474787367e-01
2.380401862669145885e-01
2.380620520797123163e-01
2.380838978858719202e-01
2.381057171848572906e-01
2.381275229837021001e-01
2.381493087759087857e-01
2.381710745614773472e-01
2.381928138637157133e-01
2.382145396419694805e-01
2.382362454135851237e-01
2.382579311785626430e-01
2.382795969369020384e-01
2.383012362417167296e-01
2.383228619927413305e-01
2.383444677371278075e-01
2.383660534748761606e-01
2.383876127829438474e-01
2.384091585133774061e-01
2.384306842371728408e-01
2.384521899543301515e-01
2.384736756648493383e-01
2.384951349754933503e-01
2.385165806786977427e-01
2.385380063752640112e-01
2.385594120651921557e-01
2.385807913790891632e-01
2.386021570617025134e-01
2.386235027376777396e-01
2.386448284070148418e-01
2.386661340697138201e-01
2.386874133861871528e-01
2.387086790415713367e-01
2.387299246903173966e-01
2.387511503324253326e-01
2.387723559678951446e-01
2.387935352869448025e-01
2.388147009150998201e-01
2.388358465366167138e-01
2.388569721514954836e-01
2.388780714737981370e-01
2.388991570813621124e-01
2.389202226822879638e-01
2.389412682765756912e-01
2.389622938642252947e-01
2.389832931891042733e-01
2.390042787694390825e-01
2.390252443431357676e-01
2.390461899101943288e-01
2.390671092383263030e-01
2.390880147980700698e-01
2.391089003511757127e-01
2.391297658976432317e-01
2.391506114374726266e-01
2.391714307681809260e-01
2.391922363006955266e-01
2.392130218265720032e-01
2.392337873458103559e-01
2.392545266797716508e-01
2.392752521916952091e-01
2.392959576969806434e-01
2.393166431956279538e-01
2.393373086876371403e-01
2.393579480241747603e-01
2.393785735088691524e-01
2.393991789869254205e-01
2.394197644583435647e-01
2.394403237981341803e-01
2.394608692622375301e-01
2.394813947197027559e-01
2.395019001705298578e-01
2.395223856147188357e-01
2.395428449570857765e-01
2.395632903939599601e-01
2.395837158241960196e-01
2.396041212477939553e-01
2.396245005934138916e-01
2.396448660096970329e-01
2.396652114193420502e-01
2.396855368223489435e-01
2.397058422187177129e-01
2.397261215669139744e-01
2.397463869559679495e-01
2.397666323383838005e-01
2.397868577141615276e-01
2.398070570656107847e-01
2.398272424340737174e-01
2.398474077958985262e-01
2.398675531510852110e-01
2.398876784996337719e-01
2.399077778536593542e-01
2.399278631948931206e-01
2.399479285294887632e-01
2.399679738574462817e-01
2.399879932147248596e-01
2.400079985353675838e-01
2.400279838493721840e-01
2.400479491567386603e-01
2.400678944574670126e-01
2.400878138173219156e-01
2.401077191107354736e-01
2.401276043975109076e-01
2.401474696776482176e-01
2.401673090407561162e-01
2.401871343135786319e-01
2.402069395797630236e-01
2.402267248393092913e-01
2.402464900922174351e-01
2.402662294579016589e-01
2.402859547034950083e-01
2.403056599424502338e-01
2.403253451747673353e-01
2.403450045437045546e-01
2.403646497687068617e-01
2.403842749870710449e-01
2.404038801987971041e-01
2.404234654038850394e-01
2.404430247753985839e-01
2.404625699731717248e-01
2.404820951643067417e-01
2.405016003488036347e-01
2.405210797235701747e-01
2.405405449007522733e-01
2.405599900712962480e-01
2.405794152352020987e-01
2.405988203924698254e-01
2.406181997698126906e-01
2.406375649197656230e-01
2.406569100630804314e-01
2.406762351997571159e-01
2.406955345803529767e-01
2.407148197097148667e-01
2.407340848324386329e-01
2.407533299485242750e-01
2.407725550579717932e-01
2.407917544411439792e-01
2.408109395432767030e-01
2.408301046387713029e-01
2.408492497276277788e-01
2.408683748098461308e-01
2.408874741955946419e-01
2.409065592704981995e-01
2.409256243387636331e-01
2.409446694003909428e-01
2.409636887893924495e-01
2.409826938437049648e-01
2.410016788913793562e-01
2.410206439324156236e-01
2.410395889668137670e-01
2.410585083583915988e-01
2.410774133854749479e-01
2.410962984059201730e-01
2.411151634197272742e-01
2.411340028145581016e-01
2.411528278210504084e-01
2.411716328209045912e-01
2.411904178141206501e-01
2.412091828006985850e-01
2.412279221981057376e-01
2.412466471773688781e-01
2.412653521499938947e-01
2.412840371159807873e-01
2.413026965166409354e-01
2.413213414753130337e-01
2.413399664273470080e-01
2.413585713727428583e-01
2.413771563115005847e-01
2.413957157147370580e-01
2.414142606461799900e-01
2.414327855709847981e-01
2.414512904891514822e-01
2.414697698956409511e-01
2.414882348064928408e-01
2.415066797107066066e-01
2.415251046082822484e-01
2.415435094992197662e-01
2.415618889082855603e-01
2.415802537919082837e-01
2.415985986688928833e-01
2.416169235392393588e-01
2.416352229515581485e-01
2.416535078145898296e-01
2.416717726709833869e-01
2.416900175207388202e-01
2.417082423638561295e-01
2.417264417787512443e-01
2.417446266145537592e-01
2.417627914437181502e-01
2.417809362662444173e-01
2.417990556843925276e-01
2.418171604996040003e-01
2.418352453081773490e-01
2.418533101101125737e-01
2.418713549054096745e-01
2.418893743261341100e-01
2.419073791141164165e-01
2.419253638954605989e-01
2.419433286701666574e-01
2.419612680941440885e-01
2.419791928615353527e-01
2.419970976222884929e-01
2.420149823764035091e-01
2.420328471238804013e-01
2.420506865504341576e-01
2.420685112905962555e-01
2.420863160241202294e-01
2.421041007510060794e-01
2.421218601808128312e-01
2.421396049003838868e-01
2.421573296133168185e-01
2.421750343196116262e-01
2.421927190192683099e-01
2.422103784516513869e-01
2.422280231439932763e-01
2.422456478296970417e-01
2.422632525087626831e-01
2.422808319443987557e-01
2.422983966161496028e-01
2.423159412812623259e-01
2.423334659397369251e-01
2.423509705915734003e-01
2.423684500297857980e-01
2.423859146743074788e-01
2.424033593121910357e-01
2.424207839434364686e-01
2.424381833849018619e-01
2.424555680088325005e-01
2.424729326261250151e-01
2.424902772367794057e-01
2.425076018407956724e-01
2.425249012848373908e-01
2.425421858815388632e-01
2.425594504716022115e-01
2.425766950550274359e-01
2.425939145023221499e-01
2.426111190784325800e-01
2.426283036479048860e-01
2.426454682107390681e-01
2.426626127669351263e-01
2.426797322168061655e-01
2.426968367656874292e-01
2.427139213079305691e-01
2.427309858435355849e-01
2.427480252966596197e-01
2.427650498249498412e-01
2.427820543466019387e-01
2.427990388616159123e-01
2.428160033699917619e-01
2.428329428256921219e-01
2.428498673267531771e-01
2.428667718211761084e-01
2.428836563089609157e-01
2.429005207901075991e-01
2.429173602483842842e-01
2.429341847222161732e-01
2.429509891894099383e-01
2.429677736499655794e-01
2.429845331114952600e-01
2.430012775647361067e-01
2.430180020113388295e-01
2.430347064513034283e-01
2.430513908846299032e-01
2.430680503487359090e-01
2.430846947747475895e-01
2.431013191941211460e-01
2.431179236068565785e-01
2.431345030742155799e-01
2.431510674796362181e-01
2.431676118784187324e-01
2.431841362705631227e-01
2.432006406560693890e-01
2.432171201260047155e-01
2.432335845041961875e-01
2.432500288757495355e-01
2.432664532406647595e-01
2.432828527138530816e-01
2.432992370714535113e-01
2.433156014224158170e-01
2.433319457667399988e-01
2.433482701044260565e-01
2.433645695801907038e-01
2.433808539105619673e-01
2.433971182342951067e-01
2.434133625513901222e-01
2.434295820304077651e-01
2.434457863401879862e-01
2.434619706433300834e-01
2.434781349398340566e-01
2.434942792296999059e-01
2.435103987112938739e-01
2.435265029938449288e-01
2.435425872697578598e-01
2.435586515390326667e-01
2.435746910238796303e-01
2.435907152858396429e-01
2.436067195411615316e-01
2.436227037898452963e-01
2.436386680318909370e-01
2.436546075193142258e-01
2.436705317540450721e-01
2.436864359821377946e-01
2.437023202035923930e-01
2.437181796942686773e-01
2.437340239084084814e-01
2.437498481159101615e-01
2.437656523167737177e-01
2.437814365109991499e-01
2.437971960042517594e-01
2.438129401911623972e-01
2.438286643714349111e-01
2.438443685450693010e-01
2.438600480415749061e-01
2.438757122078945017e-01
2.438913563675759733e-01
2.439069805206193209e-01
2.439225846670245446e-01
2.439381641661064748e-01
2.439537283051969041e-01
2.439692724376492095e-01
2.439847965634633908e-01
2.440002960657983166e-01
2.440157801842977037e-01
2.440312442961589667e-01
2.440466884013821058e-01
2.440621124999671210e-01
2.440775120048783720e-01
2.440928960961485927e-01
2.441082601807806896e-01
2.441236042587746624e-01
2.441389237669389090e-01
2.441542278376180874e-01
2.441695119016591420e-01
2.441847759590620726e-01
2.442000200098268792e-01
2.442152395205674509e-01
2.442304435640174631e-01
2.442456276008293514e-01
2.442607916310031158e-01
2.442759311449966830e-01
2.442910551678556530e-01
2.443061591840764990e-01
2.443212431936592210e-01
2.443363071966038191e-01
2.443513467131737116e-01
2.443663707088035153e-01
2.443813746977951951e-01
2.443963586801487509e-01
2.444113181999716389e-01
2.444262621750104003e-01
2.444411861434110378e-01
2.444560901051735513e-01
2.444709740602979409e-01
2.444858335826971540e-01
2.445006775305067492e-01
2.445155014716782205e-01
2.445303054062115677e-01
2.445450893341067911e-01
2.445598488590823294e-01
2.445745927796627583e-01
2.445893166936050633e-01
2.446040206009092444e-01
2.446187001291377783e-01
2.446333640291271649e-01
2.446480079224784276e-01
2.446626318091915664e-01
2.446772356892665812e-01
2.446918152200714403e-01
2.447063790928316607e-01
2.447209229589537571e-01
2.447354468184377296e-01
2.447499463524955843e-01
2.447644302046647624e-01
2.447788940501958166e-01
2.447933378890887468e-01
2.448077617213435531e-01
2.448221612579777329e-01
2.448365450829177448e-01
2.448509089012196327e-01
2.448652527128833967e-01
2.448795722527705720e-01
2.448938760571195417e-01
2.449081598548303873e-01
2.449224236459031090e-01
2.449366674303377067e-01
2.449508869728012073e-01
2.449650907499210106e-01
2.449792745204026900e-01
2.449934382842462455e-01
2.450075778299627416e-01
2.450217015864915027e-01
2.450358053363821398e-01
2.450498890796346529e-01
2.450639528162490421e-01
2.450779923645418634e-01
2.450920160938414583e-01
2.451060198165029291e-01
2.451200035325262760e-01
2.451339630840720929e-01
2.451479067927806454e-01
2.451618304948510740e-01
2.451757341902833787e-01
2.451896178790775593e-01
2.452034774331997014e-01
2.452173211146790877e-01
2.452311447895203500e-01
2.452449484577234884e-01
2.452587280150986260e-01
2.452724916759869700e-01
2.452862353302371901e-01
2.452999589778492862e-01
2.453136626188232583e-01
2.453273421787747210e-01
2.453410058124338988e-01
2.453546494394549526e-01
2.453682730598378825e-01
2.453818726230423408e-01
2.453954562361104763e-01
2.454090198425404878e-01
2.454225634423323754e-01
2.454360870354861390e-01
2.454495866012669225e-01
2.454630701871058918e-01
2.454765337663067370e-01
2.454899773388694584e-01
2.455033969079032374e-01
2.455168004731511644e-01
2.455301840317609674e-01
2.455435475837326464e-01
2.455568911290662015e-01
2.455702107006763057e-01
2.455835142386950665e-01
2.455967977700757032e-01
2.456100612948182160e-01
2.456233008696813158e-01
2.456365243871090343e-01
2.456497278978986287e-01
2.456629114020500992e-01
2.456760748995634458e-01
2.456892144770028708e-01
2.457023379672014229e-01
2.457154414507618512e-01
2.457285249276841554e-01
2.457415845083765760e-01
2.457546279779840859e-01
2.457676514409534718e-01
2.457806548972847338e-01
2.457936383469778718e-01
2.458065979302466175e-01
2.458195413726249612e-01
2.458324648083651809e-01
2.458453682374672766e-01
2.458582478239890179e-01
2.458711112457763193e-01
2.458839546609254967e-01
2.458967780694365501e-01
2.459095814713094796e-01
2.459223610604075461e-01
2.459351244549656812e-01
2.459478678428856924e-01
2.459605912241675796e-01
2.459732908165186416e-01
2.459859741904857344e-01
2.459986375578147033e-01
2.460112809185055482e-01
2.460239042725582692e-01
2.460365038674856564e-01
2.460490872142235830e-01
2.460616505543233856e-01
2.460741938877850643e-01
2.460867172146086190e-01
2.460992168121123314e-01
2.461117001316210917e-01
2.461241634444917281e-01
2.461366067507242406e-01
2.461490263514809484e-01
2.461614296503986665e-01
2.461738129426782606e-01
2.461861762283197308e-01
2.461985195073230770e-01
2.462108391106561101e-01
2.462231423823446619e-01
2.462354256473950898e-01
2.462476889058073937e-01
2.462599285123934223e-01
2.462721517634909318e-01
2.462843550079503174e-01
2.462965382457715791e-01
2.463087014769547167e-01
2.463208410861170705e-01
2.463329643099854138e-01
2.463450675272156332e-01
2.463571507378077285e-01
2.463692103502230779e-01
2.463812535535003789e-01
2.463932767501395560e-01
2.464052799401406091e-01
2.464172631235035382e-01
2.464292227384952128e-01
2.464411659145433475e-01
2.464530890839533583e-01
2.464649922467252452e-01
2.464768718649699153e-01
2.464887350204270078e-01
2.465005781692459763e-01
2.465124013114268209e-01
2.465242044469695415e-01
2.465359840677905368e-01
2.465477471960184630e-01
2.465594903176082653e-01
2.465712134325599436e-01
2.465829130566339344e-01
2.465945961642708184e-01
2.466062592652695784e-01
2.466179023596302144e-01
2.466295254473527265e-01
2.466411250740030425e-01
2.466527081544107602e-01
2.466642712281803540e-01
2.466758142953118238e-01
2.466873339252151354e-01
2.466988369850318108e-01
2.467103200382103623e-01
2.467217830847507898e-01
2.467332261246530933e-01
2.467446457571327301e-01
2.467560487897202393e-01
2.467674318156696245e-01
2.467787948349808858e-01
2.467901344707135181e-01
2.468014574827099850e-01
2.468127604880683279e-01
2.468240434867885469e-01
2.468353064788706419e-01
2.468465461171795994e-01
2.468577691019469000e-01
2.468689720800760767e-01
2.468801550515671295e-01
2.468913146931290825e-01
2.469024576573053409e-01
2.469135806148434753e-01
2.469246835657434858e-01
2.469357665100053723e-01
2.469468261541436505e-01
2.469578690910907426e-01
2.469688920213997108e-01
2.469798949450705550e-01
2.469908745924618287e-01
2.470018375088178786e-01
2.470127804185358045e-01
2.470237033216156064e-01
2.470346062180572844e-01
2.470454858680248833e-01
2.470563487571517669e-01
2.470671916396405265e-01
2.470780145154911622e-01
2.470888141687117567e-01
2.470995970372475981e-01
2.471103598991453154e-01
2.471211027544049088e-01
2.471318256030263782e-01
2.471425252588232979e-01
2.471532081001299730e-01
2.471638709347985241e-01
2.471745137628289513e-01
2.471851334218788665e-01
2.471957362425944993e-01
2.472063190566720081e-01
2.472168818641113930e-01
2.472274246649126539e-01
2.472379443265388943e-01
2.472484471200253608e-01
2.472589299068737034e-01
2.472693926870839221e-01
2.472798354606560167e-01
2.472902551248585823e-01
2.473006578911158826e-01
2.473110406507350589e-01
2.473214034037161113e-01
2.473317430711716725e-01
2.473420658168379305e-01
2.473523685558660645e-01
2.473626512882560746e-01
2.473729140140079608e-01
2.473831536840398471e-01
2.473933764024769388e-01
2.474035791142759066e-01
2.474137618194367505e-01
2.474239214927216324e-01
2.474340641905676819e-01
2.474441868817756074e-01
2.474542895663454090e-01
2.474643722442770866e-01
2.474744319201382936e-01
2.474844745907551768e-01
2.474944972547339361e-01
2.475044999120745715e-01
2.475144795911887741e-01
2.475244422412146150e-01
2.475343848846023320e-01
2.475443075213519251e-01
2.475542101514633941e-01
2.475640898331539219e-01
2.475739524559505966e-01
2.475837950721091474e-01
2.475936176816295742e-01
2.476034173665730975e-01
2.476131999687787300e-01
2.476229625643462384e-01
2.476327051532756229e-01
2.476424277355668835e-01
2.476521274230867320e-01
2.476618099980631982e-01
2.476714725664015404e-01
2.476811151281017587e-01
2.476907348188746028e-01
2.477003373732600267e-01
2.477099199210073266e-01
2.477194824621165026e-01
2.477290249965875546e-01
2.477385446899367238e-01
2.477480472170929815e-01
2.477575297376111152e-01
2.477669922514911249e-01
2.477764319480932897e-01
2.477858544546585051e-01
2.477952569545855965e-01
2.478046394478745640e-01
2.478140019345254075e-01
2.478233416337038975e-01
2.478326641130399466e-01
2.478419665857378718e-01
2.478512490517976730e-01
2.478605087542291585e-01
2.478697512129741654e-01
2.478789736650810482e-01
2.478881761105498072e-01
2.478973585493804421e-01
2.479065182543882528e-01
2.479156606859040934e-01
2.479247831107818101e-01
2.479338855290214028e-01
2.479429652372822090e-01
2.479520276482070074e-01
2.479610700524936817e-01
2.479700924501422321e-01
2.479790948411526585e-01
2.479880745519897900e-01
2.479970369356854221e-01
2.480059793127429302e-01
2.480149016831623143e-01
2.480238013972524413e-01
2.480326837603570311e-01
2.480415461168234970e-01
2.480503884666518388e-01
2.480592108098420567e-01
2.480680105265085089e-01
2.480767928623839325e-01
2.480855551916212320e-01
2.480942975142204077e-01
2.481030172341398554e-01
2.481117195494242367e-01
2.481204018580704940e-01
2.481290641600786273e-01
2.481377064554486367e-01
2.481463261779444096e-01
2.481549284659996246e-01
2.481635107474167157e-01
2.481720730221956828e-01
2.481806127479444513e-01
2.481891350154086240e-01
2.481976372762346728e-01
2.482061195304225976e-01
2.482145817779723984e-01
2.482230215062974921e-01
2.482314437465324986e-01
2.482398459801293811e-01
2.482482282070881396e-01
2.482565904274087742e-01
2.482649301583101931e-01
2.482732523713160333e-01
2.482815545776837496e-01
2.482898367774133419e-01
2.482980965115677563e-01
2.483063387039825543e-01
2.483145608897592282e-01
2.483227630688977783e-01
2.483309452413982044e-01
2.483391049781289439e-01
2.483472471433145756e-01
2.483553693018620834e-01
2.483634714537714672e-01
2.483715511937552023e-01
2.483796133383497917e-01
2.483876554763062572e-01
2.483956776076245987e-01
2.484036797323048162e-01
2.484116594748648765e-01
2.484196215922302997e-01
2.484275637029575989e-01
2.484354858070467742e-01
2.484433855528598301e-01
2.484512676496342110e-01
2.484591297397704679e-01
2.484669718232686009e-01
2.484747939001286099e-01
2.484825936485179909e-01
2.484903757180632056e-01
2.484981377809702963e-01
2.485058798372392630e-01
2.485135995888816396e-01
2.485213016378358120e-01
2.485289836801518604e-01
2.485366457158297848e-01
2.485442877448695853e-01
2.485519074990882871e-01
2.485595095208132932e-01
2.485670915359001754e-01
2.485746535443489336e-01
2.485821933018206309e-01
2.485897153029545947e-01
2.485972172974504346e-01
2.486046992853081505e-01
2.486121612665277425e-01
2.486196010265757650e-01
2.486270230004805626e-01
2.486344249677472362e-01
2.486418069283757859e-01
2.486491666916768040e-01
2.486565086449905593e-01
2.486638305916661906e-01
2.486711325317036980e-01
2.486784144651030815e-01
2.486856742309804247e-01
2.486929161570650137e-01
2.487001380765114789e-01
2.487073399893198200e-01
2.487145197584501588e-01
2.487216816639437056e-01
2.487288235627991284e-01
2.487359454550164273e-01
2.487430473405956022e-01
2.487501271123022661e-01
2.487571889905666467e-01
2.487642308621929033e-01
2.487712527271810359e-01
2.487782525021406954e-01
2.487852343598140337e-01
2.487921962108492480e-01
2.487991380552463383e-01
2.488060598930053047e-01
2.488129596705412894e-01
2.488198415009854614e-01
2.488267033247915094e-01
2.488335451419594335e-01
2.488403649227484138e-01
2.488471667326015435e-01
2.488539485358165493e-01
2.488607103323934311e-01
2.488674521223321889e-01
2.488741719056974944e-01
2.488808736883214578e-01
2.488875554643072974e-01
2.488942172336550129e-01
2.489008570202733139e-01
2.489074787823062351e-01
2.489140805377010324e-01
2.489206622864577056e-01
2.489272240285762550e-01
2.489337638177708811e-01
2.489402855525746361e-01
2.489467872807402671e-01
2.489532690022677741e-01
2.489597287947153958e-01
2.489661705089281085e-01
2.489725922165026972e-01
2.489789939174391620e-01
2.489853756117375028e-01
2.489917354067614497e-01
2.489980770937449961e-01
2.490043987740904186e-01
2.490107004477977171e-01
2.490169802460746595e-01
2.490232419124671637e-01
2.490294835722215439e-01
2.490357052253378001e-01
2.490419068718159323e-01
2.490480866726692000e-01
2.490542483118325379e-01
2.490603899443577518e-01
2.490665115702448418e-01
2.490726131894938078e-01
2.490786929929234006e-01
2.490847546048575722e-01
2.490907962101536199e-01
2.490968178088115437e-01
2.491028176154941320e-01
2.491087992068372614e-01
2.491147607915422668e-01
2.491207023696091483e-01
2.491266239410379058e-01
2.491325237502968193e-01
2.491384053144107824e-01
2.491442668718866216e-01
2.491501084227243368e-01
2.491559282352362459e-01
2.491617297787591667e-01
2.491675113156439636e-01
2.491732728458906365e-01
2.491790143694991855e-01
2.491847341845874197e-01
2.491904357008811743e-01
2.491961172105368050e-01
2.492017787135543117e-01
2.492074185318955415e-01
2.492130400275982538e-01
2.492186415166628422e-01
2.492242229990893065e-01
2.492297844748776470e-01
2.492353242957952020e-01
2.492408457642687480e-01
2.492463472261041701e-01
2.492518286813014683e-01
2.492572885054720189e-01
2.492627299533545226e-01
2.492681513945989025e-01
2.492735528292051583e-01
2.492789342571732902e-01
2.492842940839201660e-01
2.492896355045735035e-01
2.492949569185887171e-01
2.493002583259658067e-01
2.493055381559656780e-01
2.493107995560279733e-01
2.493160409494521446e-01
2.493212623362381919e-01
2.493264637163861153e-01
2.493316435489623117e-01
2.493368049217954407e-01
2.493419462879904458e-01
2.493470676475473269e-01
2.493521674833765189e-01
2.493572488356186057e-01
2.493623101812225684e-01
2.493673515201884072e-01
2.493723728525161221e-01
2.493773726909216393e-01
2.493823540159345598e-01
2.493873153343093563e-01
2.493922566460460288e-01
2.493971764877045416e-01
2.494020777921264198e-01
2.494069590899101740e-01
2.494118203810558043e-01
2.494166616655633106e-01
2.494214815097981486e-01
2.494262827869908605e-01
2.494310640575454485e-01
2.494358253214619126e-01
2.494405651689497461e-01
2.494452864255514157e-01
2.494499876755149614e-01
2.494546689188403832e-01
2.494593301555276810e-01
2.494639700055918397e-01
2.494685912349643431e-01
2.494731924576987225e-01
2.494777736737949780e-01
2.494823335271121323e-01
2.494868747358935934e-01
2.494913959380369306e-01
2.494958971335421438e-01
2.495003783224092331e-01
2.495048381783027125e-01
2.495092793598550074e-01
2.495137005347691783e-01
2.495181017030452253e-01
2.495224815621917003e-01
2.495268427231529529e-01
2.495311838774760815e-01
2.495355050251610862e-01
2.495398061662079670e-01
2.495440860279307671e-01
2.495483471616628535e-01
2.495525882887568159e-01
2.495568094092126543e-01
2.495610092741884500e-01
2.495651903873294941e-01
2.495693514938324142e-01
2.495734925936972104e-01
2.495776136869238826e-01
2.495817135544760035e-01
2.495857946403878813e-01
2.495898557196616352e-01
2.495938967922972651e-01
2.495979178582947711e-01
2.496019177284232171e-01
2.496058987871059287e-01
2.496098598391505163e-01
2.496138008845569800e-01
2.496177207579384216e-01
2.496216217960300909e-01
2.496255028274836363e-01
2.496293638522990577e-01
2.496332048704763551e-01
2.496370247464341219e-01
2.496408257572966249e-01
2.496446067615210040e-01
2.496483677591072592e-01
2.496521076383180215e-01
2.496558286285894823e-01
2.496595296122228191e-01
2.496632105892180320e-01
2.496668715595751209e-01
2.496705114413622084e-01
2.496741324044045029e-01
2.496777333608086735e-01
2.496813143105747201e-01
2.496848741956148032e-01
2.496884151380660555e-01
2.496919360738791838e-01
2.496954370030541881e-01
2.496989179255910685e-01
2.497023778132074767e-01
2.497058187284295627e-01
2.497092396370135248e-01
2.497126405389593629e-01
2.497160204298287667e-01
2.497193813244598104e-01
2.497227222124527302e-01
2.497260430938075260e-01
2.497293439685241978e-01
2.497326238619699268e-01
2.497358847293718043e-01
2.497391255901355578e-01
2.497423464442611873e-01
2.497455463409599119e-01
2.497487271877707471e-01
2.497518880279434583e-01
2.497550288614780456e-01
2.497581496883745089e-01
2.497612495876495586e-01
2.497643304072312276e-01
2.497673912201747726e-01
2.497704320264801936e-01
2.497734519290082389e-01
2.497764527279988656e-01
2.497794335203513683e-01
2.497823943060657470e-01
2.497853350851420018e-01
2.497882549902463722e-01
2.497911557620078327e-01
2.497940365271311691e-01
2.497968972856163816e-01
2.497997371939737477e-01
2.498025579451441658e-01
2.498053586896764600e-01
2.498081394275706302e-01
2.498109001588266764e-01
2.498136400697603676e-01
2.498163607937016195e-01
2.498190615110047474e-01
2.498217422216697514e-01
2.498244021358564382e-01
2.498270428392066478e-01
2.498296635359187334e-01
2.498322642259926951e-01
2.498348449094285328e-01
2.498374048261915448e-01
2.498399455023125881e-01
2.498424661717955075e-01
2.498449668346403030e-01
2.498474467546563105e-01
2.498499074101863116e-01
2.498523480590781887e-01
2.498547687013319418e-01
2.498571693369475710e-01
2.498595492595399037e-01
2.498619098878407385e-01
2.498642505095034494e-01
2.498665711245280363e-01
2.498688710503733645e-01
2.498711516580831571e-01
2.498734122591548257e-01
2.498756528535883703e-01
2.498778734413837910e-01
2.498800733698054444e-01
2.498822539502860707e-01
2.498844145241285730e-01
2.498865550913329514e-01
2.498886750230076004e-01
2.498907755828971844e-01
2.498928561361486445e-01
2.498949166827619806e-01
2.498969572227371927e-01
2.498989771569881668e-01
2.499009776896485846e-01
2.499029582156708784e-01
2.499049187350550483e-01
2.499068586725590180e-01
2.499087791846283935e-01
2.499106796900596450e-01
2.499125601888527726e-01
2.499144206810077762e-01
2.499162606210880710e-01
2.499180811059282803e-01
2.499198815841303656e-01
2.499216620556943269e-01
2.499234225206201643e-01
2.499251624632767843e-01
2.499268829208878273e-01
2.499285833718607464e-01
2.499302638161955414e-01
2.499319237621051570e-01
2.499335641991251578e-01
2.499351846295070345e-01
2.499367850532507873e-01
2.499383654703564162e-01
2.499399254188423569e-01
2.499414658286331914e-01
2.499429862317859019e-01
2.499444866283004885e-01
2.499459665800394248e-01
2.499474269692392170e-01
2.499488673518008852e-01
2.499502877277244295e-01
2.499516880970098498e-01
2.499530680513251113e-01
2.499544284132957372e-01
2.499557687686282392e-01
2.499570891173226173e-01
2.499583890748908743e-01
2.499596694162704580e-01
2.499609297510119177e-01
2.499621700791152534e-01
2.499633904005804652e-01
2.499645903607250474e-01
2.499657706748754649e-01
2.499669309823877583e-01
2.499680712832619278e-01
2.499691912466595056e-01
2.499702915402188808e-01
2.499713718271401319e-01
2.499724321074232591e-01
2.499734723810682624e-01
2.499744923470421654e-01
2.499754926133723743e-01
2.499764728730644592e-01
2.499774331261184201e-01
2.499783730953453187e-01
2.499792933410844853e-01
2.499801935801855279e-01
2.499810738126484466e-01
2.499819340384732413e-01
2.499827740102764650e-01
2.499835942287864654e-01
2.499843944406583418e-01
2.499851746458920942e-01
2.499859346209483135e-01
2.499866748188672716e-01
2.499873950101481057e-01
2.499880951947908159e-01
2.499887753727954021e-01
2.499894353504279465e-01
2.499900755211177383e-01
2.499906956851694062e-01
2.499912958425829501e-01
2.499918758234684901e-01
2.499924359735672397e-01
2.499929761170278653e-01
2.499934962538503669e-01
2.499939963840347446e-01
2.499944763674966097e-01
2.499949364903661930e-01
2.499953766065976524e-01
2.499957967161909878e-01
2.499961967029058485e-01
2.499965768051843895e-01
2.499969369008248066e-01
2.499972769898270997e-01
2.499975970721912688e-01
2.499978970614824547e-01
2.499981771365318295e-01
2.499984372049430803e-01
2.499986772667162072e-01
2.499988972592603886e-01
2.499990973137187211e-01
2.499992773615389297e-01
2.499994374027210142e-01
2.499995774372649748e-01
2.499996974323854815e-01
2.499997974596146477e-01
2.499998774802056900e-01
2.499999374941586083e-01
2.499999774925321105e-01
2.499999974991702345e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01


==> figs/lwr_numerical_flux/greenshields_full/flux_cross_greenshield_godunov_x_0.75.csv <==
0.000000000000000000e+00
9.999999991502388414e-05
1.999799958290814723e-04
2.999399731989895921e-04
3.998799756542978151e-04
4.997999741028184709e-04
5.996999104067467137e-04
6.995799008533347234e-04
7.994398872931352202e-04
8.992798697261479872e-04
9.990998481523732412e-04
1.098899764492219499e-03
1.198679676848563545e-03
1.298439701334017093e-03
1.398179605700071307e-03
1.497899622148664203e-03
1.597599518524428584e-03
1.697279410916690537e-03
1.796939415321635158e-03
1.896579299723607495e-03
1.996199296091691680e-03
2.095799056577045318e-03
2.195379044931554044e-03
2.294939029255989738e-03
2.394478777837407563e-03
2.493998754148268014e-03
2.593498726429055434e-03
2.692978694679769823e-03
2.792438427373749622e-03
2.891878387610888768e-03
2.991298343817954883e-03
3.090698064607998868e-03
3.190078012801489740e-03
3.289437956964907581e-03
3.388777665851015319e-03
3.488097602000857916e-03
3.587397534120627483e-03
3.686677231102799407e-03
3.785937155208993730e-03
3.885177075285115023e-03
3.984396991331163283e-03
4.083596903347138513e-03
4.182776349583699690e-03
4.281936253632670497e-03
4.381076153651568272e-03
4.480196049640393016e-03
4.579295941599144729e-03
4.678375829527823410e-03
4.777435252235937013e-03
4.876475132197611272e-03
4.975495008129212499e-03
5.074494880030740694e-03
5.173474747902195858e-03
5.272434611743577991e-03
5.371374471554887092e-03
5.470293866797622598e-03
5.569193718641927277e-03
5.668073566456158924e-03
5.766933410240317540e-03
5.865773249994403124e-03
5.964593085718415677e-03
6.063392457432703608e-03
6.162172285189711739e-03
6.260932108916646838e-03
6.359671928613508905e-03
6.458391744280297941e-03
6.557091555917013946e-03
6.655771363523656919e-03
6.754430707772566753e-03
6.853070507412205303e-03
6.951690303021770823e-03
7.050290094601263310e-03
7.148869882150682767e-03
7.247429665670029192e-03
7.345968986390491451e-03
7.444488761942833453e-03
7.542988533465102424e-03
7.641468300957298364e-03
7.739928064419421272e-03
7.838367823851472016e-03
7.936787579253447994e-03
8.035187330625352675e-03
8.133567077967182590e-03
8.231926821278941209e-03
8.330265644885835596e-03
8.428585380323729698e-03
8.526885111731552502e-03
8.625164839109300541e-03
8.723424562456977283e-03
8.821664281774579258e-03
8.919883997062109937e-03
9.018083708319565850e-03
9.116263415546950466e-03
9.214423118744260316e-03
9.312562817911498869e-03
9.410682513048662656e-03
9.508781290716361578e-03
9.606860977979664318e-03
9.704920661212892291e-03
9.802960340416048968e-03
9.900980015589130878e-03
9.998979686732141492e-03
1.009695935384507734e-02
1.019491901692794189e-02
1.029285867598073168e-02
1.039077833100345016e-02
1.048867798199609389e-02
1.058655762895866631e-02
1.068441727189116397e-02
1.078225599977587768e-02
1.088007563483451429e-02
1.097787526586307613e-02
1.107565489286156668e-02
1.117341451582998246e-02
1.127115413476832695e-02
1.136887374967659667e-02
1.146657336055479509e-02
1.156425296740291875e-02
1.166191257022097111e-02
1.175955216900894870e-02
1.185717176376685500e-02
1.195477135449468653e-02
1.205235003259641502e-02
1.214990961545038550e-02
1.224744919427428122e-02
1.234496876906810564e-02
1.244246833983185530e-02
1.253994790656553365e-02
1.263740746926913724e-02
1.273484702794266954e-02
1.283226658258612707e-02
1.292966613319951330e-02
1.302704567978282477e-02
1.312440522233606494e-02
1.322174476085923034e-02
1.331906338917797361e-02
1.341636291982727797e-02
1.351364244644650756e-02
1.361090196903566585e-02
1.370814148759474937e-02
1.380536100212376160e-02
1.390256051262269907e-02
1.399974001909156524e-02
1.409689952153035664e-02
1.419403901993907674e-02
1.429115851431772208e-02
1.438825800466629612e-02
1.448533749098479539e-02
1.458239606952055345e-02
1.467943554796519168e-02
1.477645502237975514e-02
1.487345449276424730e-02
1.497043395911866470e-02
1.506739342144301080e-02
1.516433287973728214e-02
1.526125233400148218e-02
1.535815178423560745e-02
1.545503032836353929e-02
1.555189067261364064e-02
1.564872920905399298e-02
1.574554954487138170e-02
1.584234807362415454e-02
1.593912840100883063e-02
1.603588692207402397e-02
1.613262724102598744e-02
1.622934575440360128e-02
1.632604606492285212e-02
1.642272457061288646e-02
1.651938307264541259e-02
1.661602337070187951e-02
1.671264186504682614e-02
1.680924215467058044e-02
1.690582064132794757e-02
1.700238092251898925e-02
1.709891940148877687e-02
1.719543967424710593e-02
1.729193814552931405e-02
1.738841840985493048e-02
1.748487687344955910e-02
1.758131712934246291e-02
1.767773558524951202e-02
1.777413403749905293e-02
1.787051428092917282e-02
1.796687272549113423e-02
1.806321296048854150e-02
1.815953139736292341e-02
1.825583162392761805e-02
1.835211005311442045e-02
1.844837027124640247e-02
1.854460869274562537e-02
1.864082890244489477e-02
1.873702731625653817e-02
1.883320572641067336e-02
1.892936592364715884e-02
1.902550432611371453e-02
1.912162451491748738e-02
1.921772290969646357e-02
1.931380309006752380e-02
1.940986147715892049e-02
1.950590164909726809e-02
1.960192002850108528e-02
1.969792019200672026e-02
1.979389856372295795e-02
1.988985871879588030e-02
1.998579708282453848e-02
2.008171544319568846e-02
2.017761558580582690e-02
2.027349393848939738e-02
2.036935407266682319e-02
2.046519241766281416e-02
2.056101254340752735e-02
2.065681088071593882e-02
2.075259099802793938e-02
2.084834932764877136e-02
2.094408943652805929e-02
2.103980775846131177e-02
2.113550785890788708e-02
2.123118617315356005e-02
2.132684448374172481e-02
2.142248457172551621e-02
2.151810287462610147e-02
2.161370295417718024e-02
2.170928124939018600e-02
2.180484132050855214e-02
2.190037960803397840e-02
2.199589967071963192e-02
2.209139795055747868e-02
2.218687800481041958e-02
2.228233627696068683e-02
2.237777632278091511e-02
2.247319458724360286e-02
2.256859284804878241e-02
2.266397288140622676e-02
2.275933113452382681e-02
2.285467115944855854e-02
2.294998940487857908e-02
2.304528942137059819e-02
2.314056765911303923e-02
2.323582766717234571e-02
2.333106589722720725e-02
2.342628589685380111e-02
2.352148411922108315e-02
2.361666411041496438e-02
2.371182232509466692e-02
2.380696053611686125e-02
2.390208051484795856e-02
2.399717871818257339e-02
2.409225868848095808e-02
2.418731688412799341e-02
2.428235684599366548e-02
2.437737503395312130e-02
2.447237498738608075e-02
2.456735316765795707e-02
2.466231311265820389e-02
2.475725128524250071e-02
2.485217122181003491e-02
2.494706938670675223e-02
2.504194754794596134e-02
2.513680747205071161e-02
2.523164562560234123e-02
2.532646554127437888e-02
2.542126368713842899e-02
2.551604359437775402e-02
2.561080173255422462e-02
2.570554163136083703e-02
2.580025976184972814e-02
2.589495965222362792e-02
2.598963777502493952e-02
2.608429765696612668e-02
2.617893577207985878e-02
2.627355388353608268e-02
2.636815375301448591e-02
2.646273185678313031e-02
2.655729171782882092e-02
2.665182981390988581e-02
2.674634966652286380e-02
2.684084775491634919e-02
2.693532759909661456e-02
2.702978567980252045e-02
2.712422551555007319e-02
2.721864358856839958e-02
2.731304341588323970e-02
2.740742148121398658e-02
2.750177954288722526e-02
2.759611935773928146e-02
2.769043741172494064e-02
2.778473721814428421e-02
2.787901526444236389e-02
2.797327506242899484e-02
2.806751310103949501e-02
2.816173289059341334e-02
2.825593092151633401e-02
2.835011070263753971e-02
2.844426872587288088e-02
2.853840849856137396e-02
2.863252651410913563e-02
2.872662452599938909e-02
2.882070428622509825e-02
2.891476229042777221e-02
2.900880204222076875e-02
2.910282003873586321e-02
2.919681978209614712e-02
2.929079777092366207e-02
2.938475750585123336e-02
2.947869548699116882e-02
2.957261521348602748e-02
2.966651318693838343e-02
2.976039290500052947e-02
2.985425087076530593e-02
2.994808883287257417e-02
3.004190853847193629e-02
3.013570649289162504e-02
3.022948619005827453e-02
3.032324413679038377e-02
3.041698207986498481e-02
3.051070350985561619e-02
3.060440144487007463e-02
3.069807937622702487e-02
3.079173730392646691e-02
3.088537871556140679e-02
3.097899663520070623e-02
3.107259455118249747e-02
3.116617246350678050e-02
3.125973037217355532e-02
3.135327176105016933e-02
3.144678966165680156e-02
3.154028755860592559e-02
3.163376545189754141e-02
3.172722682241846393e-02
3.182066470764993715e-02
3.191408258922390218e-02
3.200748046714035899e-02
3.210086181930559002e-02
3.219421968916190424e-02
3.228755755536071026e-02
3.238087541790200807e-02
3.247417327678579768e-02
3.256745460619270283e-02
3.266071245701634984e-02
3.275395030418248865e-02
3.284716814769111926e-02
3.294036945874233291e-02
3.303354729419082092e-02
3.312670512598180073e-02
3.321984295411527233e-02
3.331296424681079449e-02
3.340606206688412350e-02
3.349913988329994430e-02
3.359219769605825689e-02
3.368523550515906129e-02
3.377825677509625757e-02
3.387125457613691937e-02
3.396423237352007296e-02
3.405719016724571835e-02
3.415013141882722314e-02
3.424304920449272593e-02
3.433594698650072052e-02
3.442882476485120691e-02
3.452168599807702021e-02
3.461452376836736400e-02
3.470734153500019958e-02
3.480013929797552696e-02
3.489291705729334614e-02
3.498567826776083356e-02
3.507841601901851014e-02
3.517113376661867852e-02
3.526383151056133869e-02
3.535651270267313462e-02
3.544917043855565220e-02
3.554180817078066157e-02
3.563442589934816274e-02
3.572702707310426717e-02
3.581960479361162575e-02
3.591216251046147612e-02
3.600470022365381828e-02
3.609721793318865224e-02
3.618971908418643080e-02
3.628219678566112216e-02
3.637465448347830532e-02
3.646709217763798028e-02
3.655951331028006734e-02
3.665191099637959971e-02
3.674428867882162386e-02
3.683664635760613981e-02
3.692898403273314756e-02
3.702130514261690875e-02
3.711360280968377390e-02
3.720588047309313084e-02
3.729813813284497959e-02
3.739037922437304928e-02
3.748259687606475543e-02
3.757479452409895337e-02
3.766697216847564311e-02
3.775913324164802132e-02
3.785127087796456846e-02
3.794338851062360740e-02
3.803548613962513814e-02
3.812756376496916066e-02
3.821962481538321299e-02
3.831166243266709293e-02
3.840368004629346466e-02
3.849567765626232818e-02
3.858765868832068902e-02
3.867961629022940995e-02
3.877155388848062267e-02
3.886347148307432720e-02
3.895537249677699654e-02
3.904725008331055847e-02
3.913910766618661219e-02
3.923094524540515771e-02
3.932276282096619502e-02
3.941456381191053848e-02
3.950634137941143320e-02
3.959809894325481971e-02
3.968983650344069802e-02
3.978155747602935000e-02
3.987325502815508571e-02
3.996493257662331322e-02
4.005659012143403253e-02
4.014823107566699301e-02
4.023984861241756972e-02
4.033144614551063822e-02
4.042302367494619852e-02
4.051458120072425062e-02
4.060612213219888522e-02
4.069763964991679472e-02
4.078913716397719602e-02
4.088061467438008911e-02
4.097207558749903222e-02
4.106351308984178272e-02
4.115493058852702501e-02
4.124632808355475910e-02
4.133770897831801072e-02
4.142906646528560222e-02
4.152040394859568551e-02
4.161172142824826059e-02
4.170301890424332747e-02
4.179429977624825321e-02
4.188555724418317749e-02
4.197679470846059357e-02
4.206801216908050145e-02
4.215921302272973570e-02
4.225039047528950098e-02
4.234154792419175806e-02
4.243268536943650693e-02
4.252380620473004968e-02
4.261490364191465596e-02
4.270598107544175404e-02
4.279703850531134390e-02
4.288807593152342557e-02
4.297909674405864244e-02
4.307009416221058151e-02
4.316107157670501238e-02
4.325202898754193503e-02
4.334296978172146042e-02
4.343388718449824049e-02
4.352478458361751235e-02
4.361566197907927600e-02
4.370652275490310990e-02
4.379736014230473096e-02
4.388817752604884381e-02
4.397897490613544846e-02
4.406975228256454491e-02
4.416051303563005292e-02
4.425125040399900678e-02
4.434196776871045242e-02
4.443266512976438987e-02
4.452334586447420639e-02
4.461400321746800124e-02
4.470464056680428788e-02
4.479525791248306632e-02
4.488585862883719135e-02
4.497643596645582720e-02
4.506699330041695484e-02
4.515753063072057427e-02
4.524804795736668550e-02
4.533854865096248465e-02
4.542902596954845329e-02
4.551948328447691372e-02
4.560992059574786595e-02
4.570034127098797361e-02
4.579073857419878324e-02
4.588111587375208467e-02
4.597147316964787789e-02
4.606181382653229406e-02
4.615213111436794469e-02
4.624242839854608711e-02
4.633270567906672133e-02
4.642296295592984734e-02
4.651320359005593763e-02
4.660342085885892105e-02
4.669361812400439626e-02
4.678379538549236327e-02
4.687395600126276207e-02
4.696409325469058649e-02
4.705421050446090270e-02
4.714430775057371070e-02
4.723438834798841801e-02
4.732444558604108342e-02
4.741448282043624063e-02
4.750450005117388963e-02
4.759449727825403043e-02
4.768447785291041185e-02
4.777443507193041006e-02
4.786437228729290005e-02
4.795428949899788185e-02
4.804419005529857178e-02
4.813406725894341098e-02
4.822392445893074198e-02
4.831376165526056476e-02
4.840358219320556321e-02
4.849337938147524341e-02
4.858315656608741540e-02
4.867291374704207918e-02
4.876265092433923476e-02
4.885237143952590733e-02
4.894206860876292031e-02
4.903174577434242509e-02
4.912140293626442167e-02
4.921104343309540274e-02
4.930066058695725673e-02
4.939025773716160250e-02
4.947983488370844007e-02
4.956939536218372966e-02
4.965893250067042464e-02
4.974844963549961141e-02
4.983794676667128998e-02
4.992742389418546034e-02
5.001688434990242405e-02
5.010632146935645181e-02
5.019573858515297138e-02
5.028513569729198274e-02
5.037451613465325495e-02
5.046387323873212372e-02
5.055321033915348428e-02
5.064252743591733663e-02
5.073182785492291735e-02
5.082110494362662712e-02
5.091036202867282867e-02
5.099959911006152202e-02
5.108881618779270717e-02
5.117801658403996201e-02
5.126719365371100456e-02
5.135635071972453891e-02
5.144548778208056505e-02
5.153460815997212841e-02
5.162370521426801195e-02
5.171278226490638730e-02
5.180183931188725444e-02
5.189087967142312630e-02
5.197989671034385084e-02
5.206889374560706718e-02
5.215787077721277532e-02
5.224682780516097524e-02
5.233576814193852123e-02
5.242468516182657856e-02
5.251358217805712769e-02
5.260245919063016862e-02
5.269131950905202311e-02
5.278015651356492144e-02
5.286897351442031157e-02
5.295777051161819349e-02
5.304655081168435649e-02
5.313530780082209581e-02
5.322404478630232694e-02
5.331276176812504985e-02
5.340145874629026457e-02
5.349013902359810169e-02
5.357879599370317381e-02
5.366743296015073772e-02
5.375604992294079343e-02
5.384465018189293906e-02
5.393322713662285217e-02
5.402178408769525708e-02
5.411032103511015379e-02
5.419884127570660792e-02
5.428733821506136203e-02
5.437581515075860794e-02
5.446427208279834564e-02
5.455270901118057514e-02
5.464112922901870339e-02
5.472952614934079030e-02
5.481790306600536899e-02
5.490625997901243949e-02
5.499460017849487625e-02
5.508291708344180415e-02
5.517121398473122384e-02
5.525949088236313533e-02
5.534775106348988061e-02
5.543598795306164950e-02
5.552420483897591019e-02
5.561240172123266268e-02
5.570057859983190696e-02
5.578873875820032635e-02
5.587687562873942804e-02
5.596499249562102152e-02
5.605308935884510679e-02
5.614116949885783470e-02
5.622922635402177738e-02
5.631726320552821186e-02
5.640528005337713813e-02
5.649328017503417454e-02
5.658125701482295822e-02
5.666921385095423369e-02
5.675715068342800096e-02
5.684506751224426002e-02
5.693296761114297055e-02
5.702084443189908702e-02
5.710870124899769529e-02
5.719653806243879535e-02
5.728435814298181439e-02
5.737215494836277185e-02
5.745993175008622111e-02
5.754768854815216217e-02
5.763542861033948972e-02
5.772314540034528818e-02
5.781084218669357844e-02
5.789851896938436049e-02
5.798617574841763433e-02
5.807381578784663601e-02
5.816143255881976726e-02
5.824902932613539031e-02
5.833660608979350515e-02
5.842416611086681533e-02
5.851170286646478758e-02
5.859921961840525162e-02
5.868671636668820746e-02
5.877419311131365509e-02
5.886164985228159452e-02
5.894908658959202574e-02
5.903650983495850602e-02
5.912390656346366846e-02
5.921128328831132270e-02
5.929864000950146874e-02
5.938597672703410657e-02
5.947329344090923620e-02
5.956059015112685762e-02
5.964786685768697083e-02
5.973513006038100315e-02
5.982236675813584759e-02
5.990958345223318382e-02
5.999678014267301185e-02
6.008395682945533167e-02
6.017111351258014329e-02
6.025825019204744670e-02
6.034536686785724191e-02
6.043246354000952891e-02
6.051954669488335270e-02
6.060660335823037093e-02
6.069364001791988095e-02
6.078065667395188276e-02
6.086765332632637637e-02
6.095462997504336178e-02
6.104158662010283898e-02
6.112852326150480797e-02
6.121543989924926876e-02
6.130234300630288402e-02
6.138921963524207603e-02
6.147607626052375984e-02
6.156291288214793544e-02
6.164972950011460284e-02
6.173652611442376203e-02
6.182330272507541302e-02
6.191005933206955580e-02
6.199680239645072310e-02
6.208351899463959711e-02
6.217021558917096291e-02
6.225689218004482051e-02
6.234354876726116990e-02
6.243018535082001108e-02
6.251680193072134406e-02
6.260339850696516883e-02
6.268997507955148540e-02
6.277653809611244418e-02
6.286307465989349197e-02
6.294959122001703156e-02
6.303608777648306294e-02
6.312256432929158612e-02
6.320902087844260109e-02
6.329545742393610785e-02
6.338187396577210642e-02
6.346827050395059677e-02
6.355465347269134702e-02
6.364101000206456860e-02
6.372734652778028197e-02
6.381366304983848714e-02
6.389995956823918410e-02
6.398623608298237286e-02
6.407249259406805342e-02
6.415872910149622577e-02
6.424495202756452805e-02
6.433114852618743162e-02
6.441732502115282699e-02
6.450348151246071415e-02
6.458961800011109311e-02
6.467573448410396386e-02
6.476183096443932641e-02
6.484790744111718075e-02
6.493396391413752688e-02
6.502000679238562064e-02
6.510602325660069800e-02
6.519201971715826716e-02
6.527799617405832810e-02
6.536395262730088085e-02
6.544988907688592539e-02
6.553580552281346172e-02
6.562170196508348985e-02
6.570757840369600977e-02
6.579344123412389500e-02
6.587927766393114615e-02
6.596509409008088909e-02
6.605089051257312383e-02
6.613666693140785036e-02
6.622242334658506868e-02
6.630815975810477880e-02
6.639387616596698072e-02
6.647957895372241799e-02
6.656525535277935113e-02
6.665091174817877606e-02
6.673654813992069279e-02
6.682216452800510131e-02
6.690776091243200163e-02
6.699333729320139375e-02
6.707889367031327765e-02
6.716443004376765336e-02
6.724995278370288210e-02
6.733544914835198902e-02
6.742092550934358774e-02
6.750638186667767826e-02
6.759181822035426057e-02
6.767723457037333468e-02
6.776263091673490058e-02
6.784800725943895827e-02
6.793336359848550776e-02
6.801870629060052797e-02
6.810402262084180869e-02
6.818931894742558120e-02
6.827459527035184550e-02
6.835985158962060160e-02
6.844508790523184949e-02
6.853030421718558918e-02
6.861550052548182066e-02
6.870068317492439292e-02
6.878583947441535562e-02
6.887097577024881012e-02
6.895609206242475642e-02
6.904118835094319451e-02
6.912626463580412439e-02
6.921132091700754607e-02
6.929635719455345955e-02
6.938137346844186482e-02
6.946637607006422854e-02
6.955135233514736504e-02
6.963630859657299332e-02
6.972124485434111341e-02
6.980616110845172528e-02
6.989105735890482896e-02
6.997593360570042442e-02
7.006078984883851168e-02
7.014562608831909074e-02
7.023044864212124594e-02
7.031524487279655622e-02
7.040002109981435829e-02
7.048477732317465216e-02
7.056951354287743783e-02
7.065422975892271529e-02
7.073892597131048454e-02
7.082360218004074559e-02
7.090825838511349843e-02
7.099290089109544510e-02
7.107751708736292917e-02
7.116211327997290503e-02
7.124668946892537269e-02
7.133124565422033214e-02
7.141578183585778339e-02
7.150029801383772643e-02
7.158479418816016127e-02
7.166927665146965998e-02
7.175373281698682604e-02
7.183816897884648389e-02
7.192258513704863354e-02
7.200698129159327499e-02
7.209135744248040822e-02
7.217571358971003326e-02
7.226004973328215009e-02
7.234436587319675871e-02
7.242866828868604889e-02
7.251294441979538874e-02
7.259720054724722038e-02
7.268143667104154382e-02
7.276565279117835905e-02
7.284984890765766608e-02
7.293402502047946490e-02
7.301818112964375551e-02
7.310231723515053792e-02
7.318643960281961958e-02
7.327053569952113321e-02
7.335461179256513864e-02
7.343866788195163586e-02
7.352270396768062488e-02
7.360672004975210569e-02
7.369071612816607830e-02
7.377469220292254271e-02
7.385865452791917640e-02
7.394259059387037203e-02
7.402650665616405945e-02
7.411040271480023867e-02
7.419427876977890968e-02
7.427813482110007248e-02
7.436197086876372708e-02
7.444578691276987348e-02
7.452958295311851167e-02
7.461336523029493684e-02
7.469712126183830625e-02
7.478085728972416746e-02
7.486457331395252046e-02
7.494826933452336526e-02
7.503194535143670185e-02
7.511560136469253024e-02
7.519923737429085042e-02
7.528285338023166240e-02
7.536645560958787904e-02
7.545003160672342224e-02
7.553358760020145724e-02
7.561712359002198403e-02
7.570063957618500261e-02
7.578413555869051299e-02
7.586761153753851517e-02
7.595106751272900913e-02
7.603450969941277782e-02
7.611792566579800301e-02
7.620132162852572000e-02
7.628469758759592878e-02
7.636805354300862936e-02
7.645138949476382173e-02
7.653470544286150590e-02
7.661800138730168186e-02
7.670127732808434962e-02
7.678453946694790977e-02
7.686777539892530875e-02
7.695099132724519952e-02
7.703418725190758209e-02
7.711736317291245646e-02
7.720051909025982262e-02
7.728365500394968057e-02
7.736677091398203032e-02
7.744986682035687187e-02
7.753294891140022349e-02
7.761600480896979626e-02
7.769904070288186082e-02
7.778205659313641718e-02
7.786505247973346533e-02
7.794802836267300528e-02
7.803098424195503702e-02
7.811392011757956055e-02
7.819684216595046422e-02
7.827973803276971898e-02
7.836261389593146554e-02
7.844546975543570388e-02
7.852830561128243403e-02
7.861112146347165597e-02
7.869391731200336970e-02
7.877669315687757523e-02
7.885944899809427255e-02
7.894219099864496769e-02
7.902490683105639624e-02
7.910760265981031658e-02
7.919027848490672872e-02
7.927293430634563265e-02
7.935557012412702838e-02
7.943818593825091590e-02
7.952078174871729521e-02
7.960335755552616632e-02
7.968591950825665293e-02
7.976845530626025527e-02
7.985097110060634940e-02
7.993346689129493532e-02
8.001594267832601304e-02
8.009839846169958255e-02
8.018083424141564386e-02
8.026325001747419696e-02
8.034565192753223561e-02
8.042802769478551994e-02
8.051038345838129606e-02
8.059271921831956398e-02
8.067503497460032369e-02
8.075733072722357520e-02
8.083960647618931850e-02
8.092186222149755359e-02
8.100409796314828048e-02
8.108631982538611060e-02
8.116851555823156872e-02
8.125069128741951863e-02
8.133284701294996033e-02
8.141498273482289383e-02
8.149709845303831912e-02
8.157919416759623621e-02
8.166126987849664509e-02
8.174332558573954577e-02
8.182536740015716736e-02
8.190738309859479926e-02
8.198937879337492296e-02
8.207135448449753845e-02
8.215331017196264574e-02
8.223524585577024482e-02
8.231716153592033569e-02
8.239905721241291836e-02
8.248093898415809200e-02
8.256279465184540589e-02
8.264463031587521158e-02
8.272644597624750906e-02
8.280824163296229834e-02
8.289001728601957941e-02
8.297177293541935228e-02
8.305350858116161694e-02
8.313522422324637340e-02
8.321692594717133851e-02
8.329860158045082619e-02
8.338025721007280566e-02
8.346189283603727693e-02
8.354350845834424000e-02
8.362510407699369486e-02
8.370667969198564151e-02
8.378823530332007996e-02
8.386977091099701020e-02
8.395129258710176678e-02
8.403278818597342825e-02
8.411426378118758151e-02
8.419571937274422657e-02
8.427715496064336342e-02
8.435857054488499207e-02
8.443996612546911251e-02
8.452134170239572475e-02
8.460270333582803337e-02
8.468403890394937683e-02
8.476535446841321209e-02
8.484665002921953914e-02
8.492792558636835798e-02
8.500918113985966862e-02
8.509041668969347105e-02
8.517163223586976528e-02
8.525282777838855131e-02
8.533400936400065140e-02
8.541516489771416865e-02
8.549630042777017769e-02
8.557741595416867852e-02
8.565851147690967116e-02
8.573958699599315558e-02
8.582064251141913180e-02
8.590167802318759982e-02
8.598269353129855963e-02
8.606369506909045120e-02
8.614467056839614223e-02
8.622562606404432506e-02
8.630656155603499968e-02
8.638747704436816610e-02
8.646837252904382431e-02
8.654924801006197432e-02
8.663010348742261613e-02
8.671094498254205973e-02
8.679176045109743276e-02
8.687255591599529758e-02
8.695333137723565420e-02
8.703408683481850261e-02
8.711482228874384282e-02
8.719553773901167482e-02
8.727623318562199861e-02
8.735690862857481420e-02
8.743757007587404928e-02
8.751820551002159609e-02
8.759882094051163470e-02
8.767941636734416511e-02
8.775999179051918730e-02
8.784054721003670130e-02
8.792108262589670709e-02
8.800159803809920467e-02
8.808209344664419405e-02
8.816257484612322060e-02
8.824303024586294120e-02
8.832346564194515359e-02
8.840388103436985778e-02
8.848427642313705377e-02
8.856465180824674155e-02
8.864500718969892112e-02
8.872534256749359249e-02
8.880566392430017109e-02
8.888595929328957368e-02
8.896623465862146807e-02
8.904649002029585425e-02
8.912672537831273223e-02
8.920694073267210200e-02
8.928713608337396357e-02
8.936731143041831693e-02
8.944746677380516209e-02
8.952760808279153215e-02
8.960772341737310853e-02
8.968781874829717671e-02
8.976789407556373668e-02
8.984794939917278844e-02
8.992798471912433200e-02
9.000800003541836736e-02
9.008799534805489451e-02
9.016797065703391345e-02
9.024793191820007499e-02
9.032786721837382515e-02
9.040778251489006712e-02
9.048767780774880087e-02
9.056755309695002643e-02
9.064740838249374377e-02
9.072724366437995291e-02
9.080705894260865385e-02
9.088686016110236743e-02
9.096663543052579959e-02
9.104639069629172354e-02
9.112612595840013929e-02
9.120584121685104684e-02
9.128553647164444618e-02
9.136521172278033731e-02
9.144486697025872024e-02
9.152450221407959496e-02
9.160412338475310001e-02
9.168371861976870596e-02
9.176329385112680370e-02
9.184284907882739324e-02
9.192238430287047457e-02
9.200189952325604770e-02
9.208139473998411262e-02
9.216086995305466933e-02
9.224032516246771785e-02
9.231976628532101437e-02
9.239918148592879410e-02
9.247857668287906563e-02
9.255795187617182895e-02
9.263730706580708407e-02
9.271664225178483099e-02
9.279595743410506969e-02
9.287525261276780020e-02
9.295452778777302250e-02
9.303378886280611049e-02
9.311302402900606401e-02
9.319223919154850933e-02
9.327143435043344644e-02
9.335060950566087534e-02
9.342976465723079604e-02
9.350889980514320854e-02
9.358801494939811283e-02
9.366711598175875286e-02
9.374619111720838838e-02
9.382524624900051569e-02
9.390428137713513479e-02
9.398329650161224569e-02
9.406229162243184838e-02
9.414126673959394287e-02
9.422022185309852915e-02
9.429915696294560723e-02
9.437807794748603873e-02
9.445697304852784804e-02
9.453584814591214913e-02
9.461470323963894202e-02
9.469353832970822671e-02
9.477235341612000319e-02
9.485114849887427146e-02
9.492992357797103153e-02
9.500867865341028340e-02
9.508741959013050637e-02
9.516613465676448946e-02
9.524482971974096435e-02
9.532350477905993102e-02
9.540215983472138950e-02
9.548079488672533977e-02
9.555940993507178183e-02
9.563800497976071568e-02
9.571658587380849070e-02
9.579514090969215578e-02
9.587367594191831266e-02
9.595219097048696133e-02
9.603068599539810180e-02
9.610916101665173406e-02
9.618761603424785811e-02
9.626605104818647396e-02
9.634446605846758160e-02
9.642286690469514809e-02
9.650124190617098696e-02
9.657959690398931762e-02
9.665793189815014008e-02
9.673624688865345433e-02
9.681454187549926038e-02
9.689281685868755822e-02
9.697107183821834786e-02
9.704930681409162929e-02
9.712752761249898725e-02
9.720572257956699991e-02
9.728389754297750436e-02
9.736205250273050060e-02
9.744018745882598864e-02
9.751830241126396848e-02
9.759639736004444011e-02
9.767447230516740353e-02
9.775253306090231353e-02
9.783056799722000818e-02
9.790858292988019462e-02
9.798657785888287286e-02
9.806455278422804289e-02
9.814250770591570472e-02
9.822044262394585834e-02
9.829835753831850376e-02
9.837625244903364097e-02
9.845413315694834244e-02
9.853198805885821088e-02
9.860982295711057111e-02
9.868763785170542313e-02
9.876543274264276695e-02
9.884320762992260256e-02
9.892096251354492997e-02
9.899869739350974918e-02
9.907641226981706017e-02
9.915411292991155312e-02
9.923178779741359534e-02
9.930944266125812936e-02
9.938707752144515517e-02
9.946469237797467278e-02
9.954228723084668218e-02
9.961986208006118337e-02
9.969741692561817636e-02
9.977495754304022135e-02
9.985247237979194557e-02
9.992996721288616158e-02
1.000074420423228694e-01
1.000848968681020690e-01
1.001623316902237604e-01
1.002397465086879436e-01
1.003171413234946185e-01
1.003945161346437853e-01
1.004718767042456218e-01
1.005492115065895198e-01
1.006265263052759096e-01
1.007038211003047912e-01
1.007810958916761646e-01
1.008583506793900297e-01
1.009355854634463867e-01
1.010128002438452355e-01
1.010899950205865760e-01
1.011671755423682040e-01
1.012443303103042758e-01
1.013214650745828393e-01
1.013985798352038947e-01
1.014756745921674419e-01
1.015527493454734809e-01
1.016298040951220116e-01
1.017068388411130342e-01
1.017838593202222142e-01
1.018608540574079679e-01
1.019378287909362135e-01
1.020147835208069509e-01
1.020917182470201801e-01
1.021686329695759010e-01
1.022455276884741138e-01
1.023224024037148183e-01
1.023992571152980147e-01
1.024760975465869861e-01
1.025529122493649137e-01
1.026297069484853330e-01
1.027064816439482442e-01
1.027832363357536472e-01
1.028599710239015419e-01
1.029366857083919284e-01
1.030133803892248068e-01
1.030900550664001769e-01
1.031667154498689398e-01
1.032433501182390412e-01
1.033199647829516343e-01
1.033965594440067193e-01
1.034731341014042960e-01
1.035496887551443645e-01
1.036262234052269249e-01
1.037027380516519770e-01
1.037792383924482920e-01
1.038557130300680753e-01
1.039321676640303505e-01
1.040086022943351174e-01
1.040850169209823761e-01
1.041614115439721266e-01
1.042377861633043690e-01
1.043141407789791031e-01
1.043904753909963290e-01
1.044667956839724354e-01
1.045430902871843926e-01
1.046193648867388415e-01
1.046956194826357822e-01
1.047718540748752147e-01
1.048480686634571390e-01
1.049242632483815552e-01
1.050004378296484631e-01
1.050765924072578628e-01
1.051527326524137607e-01
1.052288472212178916e-01
1.053049417863645143e-01
1.053810163478536288e-01
1.054570709056852351e-01
1.055331054598593332e-01
1.056091200103759231e-01
1.056851145572350048e-01
1.057610947597184547e-01
1.058370492977722677e-01
1.059129838321685724e-01
1.059888983629073689e-01
1.060647928899886572e-01
1.061406674134124373e-01
1.062165219331787092e-01
1.062923564492874728e-01
1.063681709617387283e-01
1.064439711164019697e-01
1.065197456200479564e-01
1.065955001200364349e-01
1.066712346163674052e-01
1.067469491090408673e-01
1.068226435980568212e-01
1.068983180834152669e-01
1.069739725651162043e-01
1.070496070431596336e-01
1.071252271500026665e-01
1.072008216192408270e-01
1.072763960848214793e-01
1.073519505467446233e-01
1.074274850050102592e-01
1.075029994596183869e-01
1.075784939105690063e-01
1.076539683578621176e-01
1.077294284220327025e-01
1.078048628605205450e-01
1.078802772953508793e-01
1.079556717265237054e-01
1.080310461540390232e-01
1.081064005778968329e-01
1.081817349980971343e-01
1.082570494146399276e-01
1.083323438275252126e-01
1.084076238438755890e-01
1.084828782479556053e-01
1.085581126483781134e-01
1.086333270451431132e-01
1.087085214382506049e-01
1.087836958277005883e-01
1.088588502134930636e-01
1.089339845956280306e-01
1.090090989741054894e-01
1.090841989426356573e-01
1.091592733123078474e-01
1.092343276783225292e-01
1.093093620406797029e-01
1.093843763993793683e-01
1.094593763406803699e-01
1.095343451058061746e-01
1.096093050368116550e-01
1.096842337976029480e-01
1.097591537183129073e-01
1.098340424747696886e-01
1.099089223851841268e-01
1.099837711373063964e-01
1.100586110374253135e-01
1.101334309309061066e-01
1.102082196750364673e-01
1.102829995582217393e-01
1.103577482980175883e-01
1.104324881709073392e-01
1.105071969063686765e-01
1.105818967689629062e-01
1.106565766249190119e-01
1.107312253523884404e-01
1.108058651980490250e-01
1.108804739211839419e-01
1.109550737565490053e-01
1.110296424753494104e-01
1.111042023004189527e-01
1.111787310148848462e-01
1.112532508296588674e-01
1.113277506377947645e-01
1.114022193442687492e-01
1.114766791421091252e-01
1.115511078442485982e-01
1.116255276317934531e-01
1.116999163295984143e-01
1.117742961068477481e-01
1.118486448003181977e-01
1.119229845672720103e-01
1.119973043275876989e-01
1.120715930130662397e-01
1.121458727630864072e-01
1.122201214442304362e-01
1.122943611839550826e-01
1.123685698607646000e-01
1.124427695901937252e-01
1.125169382626687309e-01
1.125910979818023350e-01
1.126652376942978151e-01
1.127393463587809119e-01
1.128134460609808709e-01
1.128875147211294561e-01
1.129615744130338939e-01
1.130356030688479674e-01
1.131096227504568841e-01
1.131836114019364459e-01
1.132575910732498414e-01
1.133315507379251130e-01
1.134054793814127660e-01
1.134793990357925164e-01
1.135532876749456577e-01
1.136271673190298870e-01
1.137010159538485166e-01
1.137748555876372247e-01
1.138486642181213426e-01
1.139224638416145297e-01
1.139962434584695927e-01
1.140699920809618018e-01
1.141437316875213437e-01
1.142174403056790410e-01
1.142911399019430618e-01
1.143648085157662475e-01
1.144384681017347472e-01
1.145120967112234212e-01
1.145857162868963997e-01
1.146593158559312542e-01
1.147328844574280193e-01
1.148064440161673527e-01
1.148799726133296062e-01
1.149534921617734184e-01
1.150269807546011602e-01
1.151004602927494513e-01
1.151739198242596185e-01
1.152473484090954514e-01
1.153207679303100974e-01
1.153941565108114187e-01
1.154675360217305435e-01
1.155408845978973531e-01
1.156142240985209568e-01
1.156875326703532547e-01
1.157608321606813373e-01
1.158341116443712959e-01
1.159073602082116849e-01
1.159805996816061224e-01
1.160538082411119998e-01
1.161270077042109161e-01
1.162001762593822818e-01
1.162733357121856770e-01
1.163464642630225310e-01
1.164195837055304050e-01
1.164926831414001551e-01
1.165657516842451003e-01
1.166388111098193292e-01
1.167118396483297627e-01
1.167848590636084705e-01
1.168578475977843922e-01
1.169308270027675789e-01
1.170037755326089890e-01
1.170767149272966545e-01
1.171496343153461961e-01
1.172225228371956973e-01
1.172954022149497177e-01
1.173682507324647073e-01
1.174410900999232066e-01
1.175138986131036845e-01
1.175866979702666626e-01
1.176594664791126288e-01
1.177322258259800858e-01
1.178049651662094188e-01
1.178776736670634762e-01
1.179503729969972881e-01
1.180230414935168337e-01
1.180957008131551245e-01
1.181683293053401584e-01
1.182409486146829281e-01
1.183135371025334504e-01
1.183861164015806988e-01
1.184586756939898233e-01
1.185312041738484368e-01
1.186037234559620401e-01
1.186762119314861419e-01
1.187486912033042241e-01
1.188211396744938142e-01
1.188935789360163753e-01
1.189659981909008124e-01
1.190383866540984936e-01
1.191107658986874096e-01
1.191831143575505791e-01
1.192554535918439740e-01
1.193277620463726318e-01
1.194000612703705055e-01
1.194723297205646517e-01
1.195445889342670043e-01
1.196168281413312329e-01
1.196890365835334702e-01
1.197612357803021776e-01
1.198334042181699033e-01
1.199055634046430896e-01
1.199776918381763036e-01
1.200498110143539687e-01
1.201218994435526710e-01
1.201939786094348150e-01
1.202660377686788351e-01
1.203380661898856285e-01
1.204100853388341275e-01
1.204820737557064092e-01
1.205540528943593870e-01
1.206260013068971571e-01
1.206979404352546137e-01
1.207698488434578721e-01
1.208417479615198076e-01
1.209136270729436191e-01
1.209854754731549686e-01
1.210573145742832590e-01
1.211291229701600969e-01
1.212009220609928661e-01
1.212726904525351923e-01
1.213444495330724404e-01
1.214161779202802549e-01
1.214878969905219819e-01
1.215595960541255849e-01
1.216312644333414905e-01
1.217029234866495724e-01
1.217745518615309663e-01
1.218461709045435271e-01
1.219177592750904093e-01
1.219893383078074489e-01
1.220608866740198195e-01
1.221324256964413379e-01
1.222039447122247324e-01
1.222754330704451942e-01
1.223469120759330675e-01
1.224183604298190176e-01
1.224897994250113697e-01
1.225612077745628081e-01
1.226326067594596392e-01
1.227039857377183463e-01
1.227753340792778758e-01
1.228466730472410617e-01
1.229179813844660796e-01
1.229892803421337444e-01
1.230605486750242505e-01
1.231318076223963942e-01
1.232030359509523887e-01
1.232742548880290112e-01
1.233454538184675098e-01
1.234166221390315954e-01
1.234877810591745728e-01
1.235589093754041468e-01
1.236300282852516030e-01
1.237011165971466653e-01
1.237721954966986004e-01
1.238432438042591510e-01
1.239142826935155650e-01
1.239853015761338551e-01
1.240562898757024968e-01
1.241272687480252657e-01
1.241982170432593957e-01
1.242691559052866435e-01
1.243400641961862618e-01
1.244109630479179884e-01
1.244818313344830951e-01
1.245526901759193006e-01
1.246235290107173821e-01
1.246943372892905799e-01
1.247651361137931403e-01
1.248359043880318264e-01
1.249066632022388657e-01
1.249773914721430401e-01
1.250481102760545582e-01
1.251187985416242210e-01
1.251894773352402179e-01
1.252601361222180909e-01
1.253307643797958448e-01
1.254013831564781967e-01
1.254719714097214389e-01
1.255425501761082696e-01
1.256130984250170002e-01
1.256836371811083097e-01
1.257541454256825286e-01
1.258246441714783170e-01
1.258951229106359815e-01
1.259655711472182915e-01
1.260360098760804348e-01
1.261064181083282332e-01
1.261768168268948553e-01
1.262471850548081420e-01
1.263175437630792430e-01
1.263878824647122201e-01
1.264581906846335979e-01
1.265284893759710538e-01
1.265987575915579200e-01
1.266690162725998547e-01
1.267392444838522092e-01
1.268094631545986228e-01
1.268796513615164656e-01
1.269498300219673581e-01
1.270199886757801266e-01
1.270901168747060606e-01
1.271602355182233079e-01
1.272303237128147302e-01
1.273004023460364564e-01
1.273704505362933670e-01
1.274404891592195721e-01
1.275104973451419710e-01
1.275804959577726549e-01
1.276504745637652150e-01
1.277204227416957050e-01
1.277903613373927438e-01
1.278602695109887222e-01
1.279301680963902399e-01
1.280000362656517066e-01
1.280698948407577031e-01
1.281397230056846581e-01
1.282095415704951336e-01
1.282793401286674850e-01
1.283491082856025312e-01
1.284188668334793615e-01
1.284885949860798959e-01
1.285583135236612051e-01
1.286280016719272279e-01
1.286976801992130159e-01
1.287673283431445270e-01
1.288369668601347939e-01
1.289065853704869369e-01
1.289761735064265391e-01
1.290457520064831609e-01
1.291153001380882515e-01
1.291848386278493521e-01
1.292543467551199310e-01
1.293238452345855105e-01
1.293933133575215777e-01
1.294627718266916361e-01
1.295322102892235705e-01
1.296016184041677288e-01
1.296710168564041421e-01
1.297403849670137888e-01
1.298097434089546809e-01
1.298790715152298159e-01
1.299483899468751869e-01
1.300176780488158101e-01
1.300869564701656600e-01
1.301562148848773859e-01
1.302254429788261003e-01
1.302946613832423051e-01
1.303638494728565078e-01
1.304330278669771914e-01
1.305021759522568825e-01
1.305713143360820450e-01
1.306404327132690835e-01
1.307095207905568657e-01
1.307785991574483830e-01
1.308476472304016536e-01
1.309166855869976498e-01
1.309856936556164086e-01
1.310546920019168837e-01
1.311236600662011309e-01
1.311926184022060848e-01
1.312615567315729148e-01
1.313304647878652531e-01
1.313993631069365620e-01
1.314682311588943886e-01
1.315370894676701763e-01
1.316059175152934912e-01
1.316747358137737578e-01
1.317435238570625611e-01
1.318123021452473065e-01
1.318810604267939279e-01
1.319497884620908223e-01
1.320185067333419227e-01
1.320871947643043054e-01
1.321558730252598846e-01
1.322245210518877556e-01
1.322931593025478136e-01
1.323617673248411730e-01
1.324303655652057099e-01
1.324989437989321228e-01
1.325674918132335733e-01
1.326360300366644651e-01
1.327045380466314040e-01
1.327730362597667746e-01
1.328415042653992018e-01
1.329099624682390512e-01
1.329783904695369667e-01
1.330468086620812951e-01
1.331152068479874995e-01
1.331835748412935061e-01
1.332519330169041893e-01
1.333202610058756843e-01
1.333885791711908464e-01
1.334568671558278297e-01
1.335251453108474706e-01
1.335933932911499422e-01
1.336616314358740620e-01
1.337298495739600579e-01
1.337980375462706206e-01
1.338662156740610953e-01
1.339343636420371464e-01
1.340025017595321000e-01
1.340706097231736393e-01
1.341387078303730718e-01
1.342067859309343802e-01
1.342748338865840108e-01
1.343428719768497981e-01
1.344108799281649169e-01
1.344788780081351831e-01
1.345468459551157903e-01
1.346148040247905353e-01
1.346827319674366308e-01
1.347506500268158547e-01
1.348185480795569546e-01
1.348864160142111412e-01
1.349542740566567200e-01
1.350221019869763950e-01
1.350899200191264526e-01
1.351577079451116159e-01
1.352254859669661524e-01
1.352932338886168040e-01
1.353609719001758194e-01
1.354286899050967108e-01
1.354963778187554535e-01
1.355640558133808238e-01
1.356317037227050548e-01
1.356993417070349039e-01
1.357669496120246233e-01
1.358345475860589513e-01
1.359021154867141590e-01
1.359696734504529658e-01
1.360372114075536487e-01
1.361047193002169475e-01
1.361722172470221093e-01
1.362396851353508964e-01
1.363071430718605370e-01
1.363745709558548125e-01
1.364419888820689319e-01
1.365093767617286957e-01
1.365767546776472940e-01
1.366441125869277684e-01
1.367114404585956233e-01
1.367787583575805765e-01
1.368460462249139198e-01
1.369133241136033519e-01
1.369805719766021834e-01
1.370478098549960944e-01
1.371150177136604142e-01
1.371822155817588040e-01
1.372493934432190699e-01
1.373165412938914809e-01
1.373836791450562256e-01
1.374507869913941249e-01
1.375178848322633485e-01
1.375849526742667361e-01
1.376520105048404385e-01
1.377190483287760170e-01
1.377860561627874958e-01
1.378530539764275531e-01
1.379200218061045202e-01
1.379869796094490564e-01
1.380539074347915118e-01
1.381208252278405268e-01
1.381877130488484706e-01
1.382545908316019645e-01
1.383214486077173344e-01
1.383882764207333693e-01
1.384550941865532181e-01
1.385218819952347413e-01
1.385886597507590690e-01
1.386554075551060805e-01
1.387221453003348870e-01
1.387888531003473869e-01
1.388555508352806722e-01
1.389222285635758336e-01
1.389888763555964246e-01
1.390555140735960649e-01
1.391221218612821442e-01
1.391887195689862633e-01
1.392552873523378310e-01
1.393218450497464289e-01
1.393883728287634849e-01
1.394548905158765617e-01
1.395213881963515146e-01
1.395878559673766617e-01
1.396543136375560934e-01
1.397207414042467288e-01
1.397871590641306394e-01
1.398535468264867632e-01
1.399199244760751526e-01
1.399862722340967647e-01
1.400526098733896330e-01
1.401189275060443773e-01
1.401852152560740805e-01
1.402514928784333037e-01
1.403177406241284952e-01
1.403839782361921973e-01
1.404501859775528771e-01
1.405163835793210581e-01
1.405825513163472262e-01
1.406487089078198860e-01
1.407148464926544218e-01
1.407809542216886811e-01
1.408470517962276958e-01
1.409131195209274434e-01
1.409791770851709369e-01
1.410452048055361729e-01
1.411112223594841453e-01
1.411772199067939937e-01
1.412431876191673208e-01
1.413091451561816481e-01
1.413750728642204635e-01
1.414409903909392696e-01
1.415068780946435734e-01
1.415727556110668584e-01
1.416386033104366504e-01
1.417044408165644143e-01
1.417702583160540541e-01
1.418360460074319374e-01
1.419018234966260561e-01
1.419675711836694276e-01
1.420333086625680252e-01
1.420990163452768851e-01
1.421647138138799615e-01
1.422303814922543097e-01
1.422960389505618650e-01
1.423616764022312964e-01
1.424272840726137357e-01
1.424928815139876459e-01
1.425584491800355735e-01
1.426240066111139626e-01
1.426895342728273786e-01
1.427550516936102465e-01
1.428205393509891508e-01
1.428860167614764975e-01
1.429514741653257204e-01
1.430169018147127158e-01
1.430823192082664175e-01
1.431477068533189012e-01
1.432130842365770818e-01
1.432784318772950538e-01
1.433437692502577132e-01
1.434090768866411736e-01
1.434743742493083118e-01
1.435396516053373261e-01
1.436048992337288777e-01
1.436701365794623708e-01
1.437353442035194107e-01
1.438005415389573827e-01
1.438657091586799108e-01
1.439308664838223617e-01
1.439959940992103782e-01
1.440611114140573079e-01
1.441262087222661137e-01
1.441912763296622213e-01
1.442563336275755059e-01
1.443213612306371019e-01
1.443863785182548654e-01
1.444513661169819496e-01
1.445163433943041920e-01
1.445813006649883103e-01
1.446462282557234857e-01
1.447111455161120830e-01
1.447760331025127467e-01
1.448409103526058228e-01
1.449057579346719749e-01
1.449705951744695298e-01
1.450354027522011702e-01
1.451001999817032040e-01
1.451649772045671138e-01
1.452297247743068453e-01
1.452944619868752341e-01
1.453591695522804539e-01
1.454238667545533215e-01
1.454885343156240296e-01
1.455531915076013760e-01
1.456178190643375725e-01
1.456824362460193978e-01
1.457470334210630991e-01
1.458116009698073867e-01
1.458761581345555669e-01
1.459406856789653428e-01
1.460052028334180019e-01
1.460696903734932661e-01
1.461341675176504040e-01
1.461986150533911566e-01
1.462630521872527734e-01
1.463274693144762661e-01
1.463918568422251099e-01
1.464562339591530815e-01
1.465205814825674135e-01
1.465849185891998641e-01
1.466492261082796844e-01
1.467135232046166138e-01
1.467777907193619225e-01
1.468420478054033307e-01
1.469062848848066150e-01
1.469704923915600148e-01
1.470346894606677779e-01
1.470988569630866660e-01
1.471630140218989080e-01
1.472271415199832845e-01
1.472912585685000053e-01
1.473553460622498701e-01
1.474194231004710698e-01
1.474834801320541455e-01
1.475475076178121014e-01
1.476115246390996560e-01
1.476755121205231003e-01
1.477394891315151337e-01
1.478034366086040663e-01
1.478673736093005786e-01
1.479312810820549995e-01
1.479951780724559907e-01
1.480590550562188579e-01
1.481229025209813699e-01
1.481867394944487160e-01
1.482505469548767163e-01
1.483143439180485412e-01
1.483781113741420299e-01
1.484418683270183337e-01
1.485056052732565135e-01
1.485693127213580933e-01
1.486330096573007520e-01
1.486966771010678201e-01
1.487603340267149576e-01
1.488239614661475141e-01
1.488875783814991305e-01
1.489511658165971753e-01
1.490147427216532705e-01
1.490782996200712418e-01
1.491418270471773777e-01
1.492053439352998279e-01
1.492688313580714521e-01
1.493323082358983811e-01
1.493957556543354936e-01
1.494591925218669015e-01
1.495225999359695024e-01
1.495859967932053891e-01
1.496493736438031519e-01
1.497127210499138439e-01
1.497760578902160855e-01
1.498393652919922658e-01
1.499026621219989863e-01
1.499659295194406550e-01
1.500291863391518543e-01
1.500924137322590113e-01
1.501556305416746895e-01
1.502188273444522437e-01
1.502819947295674918e-01
1.503451515220495249e-01
1.504082789028302614e-01
1.504713956850167733e-01
1.505344830614629981e-01
1.505975598333539889e-01
1.506606072054657020e-01
1.507236439670611716e-01
1.507866607220185173e-01
1.508496480861383215e-01
1.509126248308001461e-01
1.509755721905854386e-01
1.510385089249517421e-01
1.511014162804025229e-01
1.511643130044733052e-01
1.512271803555895744e-01
1.512900370693648355e-01
1.513528737765019727e-01
1.514156811196263330e-01
1.514784778164679491e-01
1.515412451552577977e-01
1.516040018418038926e-01
1.516667291762592296e-01
1.517294458525098033e-01
1.517921425221222531e-01
1.518548098485856812e-01
1.519174665079026099e-01
1.519800938300315263e-01
1.520427104790529338e-01
1.521052977968473385e-01
1.521678744355732249e-01
1.522304217490331180e-01
1.522929583774634832e-01
1.523554749992557245e-01
1.524179623047237087e-01
1.524804389162204288e-01
1.525428862173539013e-01
1.526053228185551003e-01
1.526677301153540611e-01
1.527301267062597390e-01
1.527924939987241881e-01
1.528548505793343448e-01
1.529171871533063776e-01
1.529794944377789179e-01
1.530417910014554295e-01
1.531040582815934581e-01
1.531663148349744485e-01
1.532285421107779655e-01
1.532907586538634348e-01
1.533529459253324401e-01
1.534151224581223882e-01
1.534772789842742124e-01
1.535394062477513089e-01
1.536015227636076119e-01
1.536636100227501966e-01
1.537256865283109786e-01
1.537877337831190516e-01
1.538497702783843124e-01
1.539117775288578738e-01
1.539737740138276134e-01
1.540357504921592291e-01
1.540976977346408816e-01
1.541596342026769761e-01
1.542215414408241170e-01
1.542834378985646904e-01
1.543453051323773195e-01
1.544071615798223718e-01
1.544689888093004893e-01
1.545308052464500204e-01
1.545926016769614275e-01
1.546543688984476361e-01
1.547161253186635221e-01
1.547778525358152191e-01
1.548395689457355839e-01
1.549012561585527692e-01
1.549629325581776129e-01
1.550245889511643327e-01
1.550862161559896091e-01
1.551478325386808077e-01
1.552094197391715724e-01
1.552709961115672499e-01
1.553325433077235029e-01
1.553940796698236593e-01
1.554555868616454006e-01
1.555170832134500358e-01
1.555785595586165471e-01
1.556400067424463796e-01
1.557014430773173697e-01
1.557628502568126905e-01
1.558242465813881594e-01
1.558856137565489686e-01
1.559469700708289164e-01
1.560082972416552138e-01
1.560696135456396405e-01
1.561309098429859432e-01
1.561921770058203318e-01
1.562534332928711134e-01
1.563146604513709903e-01
1.563758767281262507e-01
1.564370638822916160e-01
1.564982401487513552e-01
1.565593872985822088e-01
1.566205235547464270e-01
1.566816398042725211e-01
1.567427269461114658e-01
1.568038031853420389e-01
1.568648503228464719e-01
1.569258865517815238e-01
1.569868936849514451e-01
1.570478899035909759e-01
1.571088570324263856e-01
1.571698132407703952e-01
1.572307494424762808e-01
1.572916565633197816e-01
1.573525527547301461e-01
1.574134198712391353e-01
1.574742760523539786e-01
1.575351031645284561e-01
1.575959193353477783e-01
1.576567064431877441e-01
1.577174826037115452e-01
1.577782387575972223e-01
1.578389658574452792e-01
1.578996820010354352e-01
1.579603690965489804e-01
1.580210452298436152e-01
1.580816923210226488e-01
1.581423284440217625e-01
1.582029445603827522e-01
1.582635316435698769e-01
1.583241077496353455e-01
1.583846548284879585e-01
1.584451909242579060e-01
1.585056979987760073e-01
1.585661940842504336e-01
1.586266611544340233e-01
1.586871172296129284e-01
1.587475532981537096e-01
1.588079603603453904e-01
1.588683564185906505e-01
1.589287234764478196e-01
1.589890795243975585e-01
1.590494065779202160e-01
1.591097226155744337e-01
1.591700096647625795e-01
1.592302856921212761e-01
1.592905417128418488e-01
1.593507687540380857e-01
1.594109847644631373e-01
1.594711718013248625e-01
1.595313478014543929e-01
1.595914948339816064e-01
1.596516308238156157e-01
1.597117378520083175e-01
1.597718338315468056e-01
1.598319098044471698e-01
1.598919568246479628e-01
1.599519927872528058e-01
1.600119998031190871e-01
1.600719957554284090e-01
1.601319627669601786e-01
1.601919187089739793e-01
1.602518457161712373e-01
1.603117616478895169e-01
1.603716575729696725e-01
1.604315245721750216e-01
1.604913804869596561e-01
1.605512074818304935e-01
1.606110233863196068e-01
1.606708103768559326e-01
1.607305862710495248e-01
1.607903332572513388e-01
1.608500691411494099e-01
1.609097850184093570e-01
1.609694719966192622e-01
1.610291478635836881e-01
1.610887948374590817e-01
1.611484306941279865e-01
1.612080376636688683e-01
1.612676335100422520e-01
1.613272093497775117e-01
1.613867563113264847e-01
1.614462921407662233e-01
1.615057990979806846e-01
1.615652949171249020e-01
1.616247618700048516e-01
1.616842176788535479e-01
1.617436446273989858e-01
1.618030604259521610e-01
1.618624562178672122e-01
1.619218231584207413e-01
1.619811789400402713e-01
1.620405058762592887e-01
1.620998216475832976e-01
1.621591085794678033e-01
1.622183843404962911e-01
1.622776312680462851e-01
1.623368670187792517e-01
1.623960827628740944e-01
1.624552696824321796e-01
1.625144454162315011e-01
1.625735923314550746e-01
1.626327280549588750e-01
1.626918349658479368e-01
1.627509306790562160e-01
1.628099975856107662e-01
1.628690532885235243e-01
1.629280889847981584e-01
1.629870958833607997e-01
1.630460915693399127e-01
1.631050584635680423e-01
1.631640141392516341e-01
1.632229410291452520e-01
1.632818566945333227e-01
1.633407435800924290e-01
1.633996192351849785e-01
1.634584748836394041e-01
1.635173017612066015e-01
1.635761173993655060e-01
1.636349042725981917e-01
1.636936799004615750e-01
1.637524267693597491e-01
1.638111623869276112e-01
1.638698692514912736e-01
1.639285648587636146e-01
1.639872404593978317e-01
1.640458873159695852e-01
1.641045229063082811e-01
1.641631297585455229e-01
1.642217253385886977e-01
1.642802921864914278e-01
1.643388477562390815e-01
1.643973745998072999e-01
1.644558901592594324e-01
1.645143857120734410e-01
1.645728525476497506e-01
1.646313080901682380e-01
1.646897349214100359e-01
1.647481504536330021e-01
1.648065372805402884e-01
1.648649128024677335e-01
1.649232683177570546e-01
1.649815951366724320e-01
1.650399106416662320e-01
1.650981974562470977e-01
1.651564729509453766e-01
1.652147197611917306e-01
1.652729552455944884e-01
1.653311620515063307e-01
1.653893575256135673e-01
1.654475329930826799e-01
1.655056797910026134e-01
1.655638152481762049e-01
1.656219220417616267e-01
1.656800174886396970e-01
1.657380842778906072e-01
1.657961397144731563e-01
1.658541664993895548e-01
1.659121819256765828e-01
1.659701773453254869e-01
1.660281441222499765e-01
1.660860995316033595e-01
1.661440263041933374e-01
1.662019417032511992e-01
1.662598284715066654e-01
1.663177038602690061e-01
1.663755506241899607e-01
1.664333860026567802e-01
1.664912013744854757e-01
1.665489881304145214e-01
1.666067634919476959e-01
1.666645102435422299e-01
1.667222455947798831e-01
1.667799523420399055e-01
1.668376476829820376e-01
1.668953144259075483e-01
1.669529697565541593e-01
1.670106050805626463e-01
1.670682118154962481e-01
1.671258071292092140e-01
1.671833738598083041e-01
1.672409291632257489e-01
1.672984558894903273e-01
1.673559711826122509e-01
1.674134579045423177e-01
1.674709331873687201e-01
1.675283884635569986e-01
1.675858151774951565e-01
1.676432304433879139e-01
1.677006171529915601e-01
1.677579924085887964e-01
1.678153391138579309e-01
1.678726743591596460e-01
1.679299895978232371e-01
1.679872762951004628e-01
1.680445515234685327e-01
1.681017982164112468e-01
1.681590334344837956e-01
1.682162401230919979e-01
1.682734353308690256e-01
1.683306020151427163e-01
1.683877572126242228e-01
1.684448924034676054e-01
1.685019990797493872e-01
1.685590942602972486e-01
1.686161609322445187e-01
1.686732161024968590e-01
1.687302427701096175e-01
1.687872579300664366e-01
1.688442445933446834e-01
1.689012197430059814e-01
1.689581748860291555e-01
1.690151015413154933e-01
1.690720166740431463e-01
1.691289033249949725e-01
1.691857784474271043e-01
1.692426250940444188e-01
1.692994602061810294e-01
1.693562668484638323e-01
1.694130619503049218e-01
1.694698370455078873e-01
1.695265836797987813e-01
1.695833187647062257e-01
1.696400253946626080e-01
1.696967204692745312e-01
1.697533870948964019e-01
1.698100421592128040e-01
1.698666687805001629e-01
1.699232838345210439e-01
1.699798788819038009e-01
1.700364454951992510e-01
1.700930005322864869e-01
1.701495271412474253e-01
1.702060421680391400e-01
1.702625287726655667e-01
1.703190037891617603e-01
1.703754503894536754e-01
1.704318853956543478e-01
1.704883003952168963e-01
1.705446869875169025e-01
1.706010619767839298e-01
1.706574085647494243e-01
1.707137435437209305e-01
1.707700501273519134e-01
1.708263450960278984e-01
1.708826200580657595e-01
1.709388666337048335e-01
1.709951015854471734e-01
1.710513081567517357e-01
1.711075030981985545e-01
1.711636696651686051e-01
1.712198245963199028e-01
1.712759511589554418e-01
1.713320660798112183e-01
1.713881609940288708e-01
1.714442275486725009e-01
1.715002824525946323e-01
1.715563090029037507e-01
1.716123238965303610e-01
1.716683104425049677e-01
1.717242853258360569e-01
1.717802318674761519e-01
1.718361667405117199e-01
1.718920816069091639e-01
1.719479681405573501e-01
1.720038429966592730e-01
1.720596895259729475e-01
1.721155243717793493e-01
1.721713308967585121e-01
1.722271257322693927e-01
1.722828922529140439e-01
1.723386470781294033e-01
1.723943818967066388e-01
1.724500884093593811e-01
1.725057832176410955e-01
1.725614497259593261e-01
1.726171045239455193e-01
1.726727310279292382e-01
1.727283458156199103e-01
1.727839323152691176e-01
1.728395070926642685e-01
1.728950618634212955e-01
1.729505883550785938e-01
1.730061031155400997e-01
1.730615896028628864e-01
1.731170643530288711e-01
1.731725108360171461e-01
1.732279455758876097e-01
1.732833520545413730e-01
1.733387467841163154e-01
1.733941215070531339e-01
1.734494679777149884e-01
1.735048026903562857e-01
1.735601091566836285e-01
1.736154038590294046e-01
1.736706703210222358e-01
1.737259250130724908e-01
1.737811596984846219e-01
1.738363661524855441e-01
1.738915608276021540e-01
1.739467272772685646e-01
1.740018819420896534e-01
1.740570083874215523e-01
1.741121230419471200e-01
1.741672094829445072e-01
1.742222841271745537e-01
1.742773387647664762e-01
1.743323651977719546e-01
1.743873798250683560e-01
1.744423662537393227e-01
1.744973408707402029e-01
1.745522872950766580e-01
1.746072219017820171e-01
1.746621283217839604e-01
1.747170229181937984e-01
1.747718975079655124e-01
1.748267439199755469e-01
1.748815784994517397e-01
1.749363849071272625e-01
1.749911794763079342e-01
1.750459458796489454e-01
1.751007004385340959e-01
1.751554268375405954e-01
1.752101413861302248e-01
1.752648359280817303e-01
1.753195023190963209e-01
1.753741568507523052e-01
1.754287832374323841e-01
1.754833977587928473e-01
1.755379841411384145e-01
1.755925586522033566e-01
1.756471050302144121e-01
1.757016395309838330e-01
1.757561540251151300e-01
1.758106403951342767e-01
1.758651148789700525e-01
1.759195612446546875e-01
1.759739957181949421e-01
1.760284020795450655e-01
1.760827965427897990e-01
1.761371628998054106e-01
1.761915173527546230e-01
1.762458517990657114e-01
1.763001581480894142e-01
1.763544525841049815e-01
1.764087189287941726e-01
1.764629733545142187e-01
1.765171996948688982e-01
1.765714141102934231e-01
1.766256085190798242e-01
1.766797748514425948e-01
1.767339292499334746e-01
1.767880555779617335e-01
1.768421699661570923e-01
1.768962562898508395e-01
1.769503306677506771e-01
1.770043769871099126e-01
1.770584113547142291e-01
1.771124257156804216e-01
1.771664120270477483e-01
1.772203863777184196e-01
1.772743326847512346e-01
1.773282670251263848e-01
1.773821733278246882e-01
1.774360676579043172e-01
1.774899339562681089e-01
1.775437882760522168e-01
1.775976225891982008e-01
1.776514288795700836e-01
1.777052231824205464e-01
1.777589894684579175e-01
1.778127437610128592e-01
1.778664700427157186e-01
1.779201843249751391e-01
1.779738706023434869e-01
1.780275448743073863e-01
1.780811991396331617e-01
1.781348254090096006e-01
1.781884396640398549e-01
1.782420259290817821e-01
1.782956001738165153e-01
1.783491464345239308e-01
1.784026806689631428e-01
1.784561869253360467e-01
1.785096811494797375e-01
1.785631553669853044e-01
1.786166016153662994e-01
1.786700358225763452e-01
1.787234420666228285e-01
1.787768362635373531e-01
1.788302025032493248e-01
1.788835566898683282e-01
1.789368829252457882e-01
1.789901971015692705e-01
1.790434912712546289e-01
1.790967574986401800e-01
1.791500116580300173e-01
1.792032378810810567e-01
1.792564520301753728e-01
1.793096382488919005e-01
1.793628123876906955e-01
1.794159586020727115e-01
1.794690927305759853e-01
1.795222068524411352e-01
1.795752930588312424e-01
1.796283671704008711e-01
1.796814133724564666e-01
1.797344474737305742e-01
1.797874536714516580e-01
1.798404477624302444e-01
1.798934218467707069e-01
1.799463680364998819e-01
1.799993021105448232e-01
1.800522082959394865e-01
1.801051023596889067e-01
1.801579685407490583e-01
1.802108225942029573e-01
1.802636487709285973e-01
1.803164628140869752e-01
1.803692568506072291e-01
1.804220230193409602e-01
1.804747770455656930e-01
1.805275032099649124e-01
1.805802172258941241e-01
1.806329033859588318e-01
1.806855773915925223e-01
1.807382235473227183e-01
1.807908575426608877e-01
1.808434715313609331e-01
1.808960576790992203e-01
1.809486316575037446e-01
1.810011778009075201e-01
1.810537117690165232e-01
1.811062179080857870e-01
1.811587118658992690e-01
1.812111780006340211e-01
1.812636319481519820e-01
1.813160658890318189e-01
1.813684720157746622e-01
1.814208659463589779e-01
1.814732320687673095e-01
1.815255859890561041e-01
1.815779121071299240e-01
1.816302260171231975e-01
1.816825121308625057e-01
1.817347860305602580e-01
1.817870399236198864e-01
1.818392660293672858e-01
1.818914799121313930e-01
1.819436660135442807e-01
1.819958398860128668e-01
1.820479859830912428e-01
1.821001198452643077e-01
1.821522259380081721e-01
1.822043197898857159e-01
1.822563936351251357e-01
1.823084397198770912e-01
1.823604735548209899e-01
1.824124796352384337e-01
1.824644734598868112e-01
1.825164395359697433e-01
1.825683933503225997e-01
1.826203271580373322e-01
1.826722332261283555e-01
1.827241270235475668e-01
1.827759930873040783e-01
1.828278468744277685e-01
1.828796729338497684e-01
1.829314867106779374e-01
1.829832727657654257e-01
1.830350465322980735e-01
1.830868002921925974e-01
1.831385263392881768e-01
1.831902400888871796e-01
1.832419261316482473e-01
1.832935998709517289e-01
1.833452459093782849e-01
1.833968796383862454e-01
1.834484856724782897e-01
1.835000793911907291e-01
1.835516531032650445e-01
1.836031991293651799e-01
1.836547328311439742e-01
1.837062388529095980e-01
1.837577325443928711e-01
1.838091985618239832e-01
1.838606522430117352e-01
1.839120782561083356e-01
1.839634919270005664e-01
1.840148855912546733e-01
1.840662515963593648e-01
1.841176052503179505e-01
1.841689312510881305e-01
1.842202448947511950e-01
1.842715308911868632e-01
1.843228045245544067e-01
1.843740505166555632e-01
1.844252841397275855e-01
1.844764977561614838e-01
1.845276837402707315e-01
1.845788573464091087e-01
1.846300033261838447e-01
1.846811369220267007e-01
1.847322428974669251e-01
1.847833364830142600e-01
1.848344024541199726e-01
1.848854560293717864e-01
1.849364895979854762e-01
1.849874955610992799e-01
1.850384891194174486e-01
1.850894550781967407e-01
1.851404086262193882e-01
1.851913345806641686e-01
1.852422481183912950e-01
1.852931416494802974e-01
1.853440075959331690e-01
1.853948611167266503e-01
1.854456870588450101e-01
1.854965005693429703e-01
1.855472865071268185e-01
1.855980600073292575e-01
1.856488059407785940e-01
1.856995394306855118e-01
1.857502529139543057e-01
1.858009388394117334e-01
1.858516123123850061e-01
1.859022582335079221e-01
1.859528916961856737e-01
1.860034976129740780e-01
1.860540910653563085e-01
1.861046569778102011e-01
1.861552104198969104e-01
1.862057438553454958e-01
1.862562497598074795e-01
1.863067431849605438e-01
1.863572090850880159e-01
1.864076624999455589e-01
1.864580883957385193e-01
1.865085018003005413e-01
1.865588876917589900e-01
1.866092610860254908e-01
1.866596144736538676e-01
1.867099403571204075e-01
1.867602537344532632e-01
1.868105396135852914e-01
1.868608129806226259e-01
1.869110588554201424e-01
1.869612922121619558e-01
1.870114980826249607e-01
1.870616914290712529e-01
1.871118647688794212e-01
1.871620106313505172e-01
1.872121439608631643e-01
1.872622498189997486e-01
1.873123431382168746e-01
1.873624089920189473e-01
1.874124623009405521e-01
1.874624881504081131e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01
1.875000000000000000e-01


==> figs/lwr_numerical_flux/greenshields_full/flux_cross_greenshield_godunov_x_1.00.csv <==
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00


==> figs/lwr_numerical_flux/greenshields_full/flux_cross_greenshield_supervised_0.00_x.csv <==
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
8.155585662771025479e-06
1.808038876583567545e-05
2.807270003019057825e-05
3.813283480839924078e-05
4.826036146639983704e-05
5.845560029059393425e-05
6.871811451061859977e-05
7.904959503928637998e-05
8.945254005521263707e-05
9.992740682086137527e-05
1.104737774302450015e-04
1.210918185665169067e-04
1.317817022454051412e-04
1.425430025302695802e-04
1.533760925149507681e-04
1.642805409137262918e-04
1.752567261380094665e-04
1.863042115563748324e-04
1.974233808929234946e-04
2.086137921748221213e-04
2.198758344335444148e-04
2.312090603583602522e-04
2.426138642831754400e-04
2.540897935629365945e-04
2.656370321018203251e-04
2.772252509506273332e-04
2.887408732352922391e-04
3.001738372021972578e-04
3.114817799259872455e-04
3.225863797268052613e-04
3.334855292160404661e-04
3.441797569001189827e-04
3.546687864910275101e-04
3.649531303069886157e-04
3.750325264179135698e-04
3.849072889652235818e-04
3.945777163910993424e-04
4.040435682744064616e-04
4.133053165548336572e-04
4.223627351303410604e-04
4.312159189942613158e-04
4.398528319917924256e-04
4.482681984059253000e-04
4.564618263428604772e-04
4.644341421889616739e-04
4.721849697631591569e-04
4.797147181677535732e-04
4.870232269198401798e-04
4.941107579115658344e-04
5.009805443566342498e-04
5.076756753477976170e-04
5.142107445418805933e-04
5.205856713558845716e-04
5.268008558159537058e-04
5.328562286920149327e-04
5.387521775453152362e-04
5.444886444755867028e-04
5.500660046054151042e-04
5.554842113428132278e-04
5.607436273968036122e-04
5.658442174614891629e-04
5.707862412898806470e-04
5.755699465455205166e-04
5.802015716000405443e-04
5.846914227920496643e-04
5.891860144187910375e-04
5.938473793883347618e-04
5.987446264166459975e-04
6.038825387534585420e-04
6.092603047481645606e-04
6.148775057710845204e-04
6.207333149884780576e-04
6.268273342408536841e-04
6.331587215883879849e-04
6.397269746998696105e-04
6.465316102081675176e-04
6.535678007405926193e-04
6.606975207582646559e-04
6.678520295828049846e-04
6.750311874996542394e-04
6.822340885379099551e-04
6.894605551671512123e-04
6.967099422373751461e-04
7.039821453141970053e-04
7.112765205633392318e-04
7.185929682339969871e-04
7.259308458389887586e-04
7.332899209751692071e-04
7.406699643021860680e-04
7.480703354119863646e-04
7.554909459165162766e-04
7.629311568331451077e-04
7.703908841818277176e-04
7.778688765017055529e-04
7.853506281658984012e-04
7.928294396104262898e-04
8.003052581219902151e-04
8.077774753103700300e-04
8.152460409349554515e-04
8.227103495813889444e-04
8.301702145163819546e-04
8.376254500161509076e-04
8.450754551845296447e-04
8.525201856566938519e-04
8.599590435831583335e-04
8.673919868284127310e-04
8.748184206176790045e-04
8.822383049768151020e-04
8.896510482321456914e-04
8.970566125041171124e-04
9.044718510084967522e-04
9.119153131619261998e-04
9.193839272146689390e-04
9.268510985932301716e-04
9.343096418936575054e-04
9.417590456041666225e-04
9.491993542724841415e-04
9.566300585768863773e-04
9.640512038761525626e-04
9.714622830649388696e-04
9.788633422683906682e-04
9.862538766227876841e-04
9.936339329759749650e-04
1.001003008731321531e-03
1.008361151416399537e-03
1.015707860725890976e-03
1.023043048317767711e-03
1.030366625723221075e-03
1.037678096119466764e-03
1.044977508548226852e-03
1.052264368538891048e-03
1.059538725663000669e-03
1.066800087827730892e-03
1.074048505094502004e-03
1.081283487770035023e-03
1.088505086363329710e-03
1.095712813605959068e-03
1.102898627863738157e-03
1.109982452333804770e-03
1.116944330598737545e-03
1.123784668197742864e-03
1.130503488150663705e-03
1.137101317094393882e-03
1.143578184177422574e-03
1.149934604136260141e-03
1.156170612239756923e-03
1.162286711396738614e-03
1.168282942987042272e-03
1.174159798164257917e-03
1.179917324411527968e-03
1.185556001197102249e-03
1.191075882098942273e-03
1.196477335471513026e-03
1.201760719477057426e-03
1.206926096819348204e-03
1.211973918060930966e-03
1.216904251978914719e-03
1.221717449139042566e-03
1.226413936429790463e-03
1.230993616790201917e-03
1.235456918816102423e-03
1.239804092681560943e-03
1.244035542717708553e-03
1.248151201281300082e-03
1.252151474430383826e-03
1.256036607172279773e-03
1.259812578444929887e-03
1.263531305562719254e-03
1.267204724748956235e-03
1.270833144604452403e-03
1.274416758872215505e-03
1.277955891159053559e-03
1.281450469300629558e-03
1.284900816314903105e-03
1.288307121449693005e-03
1.291669697280763141e-03
1.294988480354246352e-03
1.298263782680976475e-03
1.301495789117972091e-03
1.304684683441401094e-03
1.307830805196107116e-03
1.310936292818400128e-03
1.314002649266149403e-03
1.317029989410481439e-03
1.320018537855793817e-03
1.322968185126546792e-03
1.325879155572751156e-03
1.328751560659195696e-03
1.331585615864182282e-03
1.334381219863511880e-03
1.337138587910680076e-03
1.339857828161580833e-03
1.342539047959299958e-03
1.345182451596385609e-03
1.347787947887771343e-03
1.350355740939564175e-03
1.352885934900779907e-03
1.355378725290332098e-03
1.357834028993518127e-03
1.360252041372439491e-03
1.362632863471414935e-03
1.364976682185714552e-03
1.367283422438275720e-03
1.369553281446216075e-03
1.371790119910620831e-03
1.373997067305739173e-03
1.376174290336380779e-03
1.378321712272104205e-03
1.380439499529644010e-03
1.382527736183455924e-03
1.384586581761833302e-03
1.386615965597956524e-03
1.388616046959292860e-03
1.390586907204748035e-03
1.392528698814302079e-03
1.394441357164842576e-03
1.396325034500690843e-03
1.398179809543820262e-03
1.400005760368229490e-03
1.401803030815981788e-03
1.403571563792664623e-03
1.405311502936767987e-03
1.407022923778949997e-03
1.408705963385929738e-03
1.410360570665243618e-03
1.411986882505614216e-03
1.413584971966135029e-03
1.415154911498822665e-03
1.416696829864359797e-03
1.418210683449744325e-03
1.419696600868707026e-03
1.421154652189206280e-03
1.422584959654665804e-03
1.423987485616652615e-03
1.425362352194689541e-03
1.426709627142190573e-03
1.428029426292283521e-03
1.429321717947691639e-03
1.430586617841428376e-03
1.431824191478026087e-03
1.433034503810159954e-03
1.434217662807608928e-03
1.435373644191648146e-03
1.436502459189997749e-03
1.437602157744001519e-03
1.438672038437636969e-03
1.439712082369641599e-03
1.440722390266671593e-03
1.441703021973661514e-03
1.442654071737672905e-03
1.443575527615863219e-03
1.444467484024158921e-03
1.445330015832746451e-03
1.446164845933101128e-03
1.446973156917774617e-03
1.447754935747933014e-03
1.448510259843285852e-03
1.449239175666035273e-03
1.449941755004124921e-03
1.450617991278435603e-03
1.451267956561683170e-03
1.451891695919776959e-03
1.452489275849760952e-03
1.453060696221093739e-03
1.453606023828726834e-03
1.454125302387108964e-03
1.454618575279648107e-03
1.455085902484443139e-03
1.455527291916725030e-03
1.455942803870680091e-03
1.456332480429145537e-03
1.456696376430623163e-03
1.457034506215308667e-03
1.457346924951342937e-03
1.457633673461029844e-03
1.457894801507819693e-03
1.458130329846825390e-03
1.458340308584230027e-03
1.458524777321487664e-03
1.458683775360285206e-03
1.458817346207300081e-03
1.458925518623525874e-03
1.459008336474915124e-03
1.459065837889725326e-03
1.459098061437541505e-03
1.459105042273187158e-03
1.459086819339254493e-03
1.459043429625363208e-03
1.458974906823715112e-03
1.458881292474373259e-03
1.458762620653482334e-03
1.458618927249938357e-03
1.458450247881597217e-03
1.458256610221586591e-03
1.458041708849652784e-03
1.457809994023472056e-03
1.457561484819694386e-03
1.457296179462184982e-03
1.457014106004808629e-03
1.456715263039226604e-03
1.456399658600504576e-03
1.456067287906634422e-03
1.455718183504928209e-03
1.455352340991776516e-03
1.454969767911734602e-03
1.454570471689918543e-03
1.454154443826988219e-03
1.453721722506878811e-03
1.453272299621805042e-03
1.452806182135384094e-03
1.452323358604401538e-03
1.451823871738415483e-03
1.451307710496278769e-03
1.450774881402043526e-03
1.450225370094510025e-03
1.449659223823271392e-03
1.449076428639207992e-03
1.448476990648116247e-03
1.447860915855220254e-03
1.447228186287827234e-03
1.446578854888733168e-03
1.445912904108268004e-03
1.445230339559872013e-03
1.444531140408142345e-03
1.443815364165372539e-03
1.443082990429646328e-03
1.442334024440723728e-03
1.441568442525041627e-03
1.440786306777061543e-03
1.439987593964180135e-03
1.439172308973939163e-03
1.438340456609246698e-03
1.437492009677243665e-03
1.436627036019474946e-03
1.435745508895552858e-03
1.434847432778066367e-03
1.433932777683583071e-03
1.433001616065111838e-03
1.432053918399463222e-03
1.431089688847413111e-03
1.430108894654578966e-03
1.429111612898568973e-03
1.428097811292806940e-03
1.427067493704067824e-03
1.426020663927746179e-03
1.424957285772868176e-03
1.423877442114564185e-03
1.422781097239055048e-03
1.421668254668877196e-03
1.420538875484822494e-03
1.419393047212197390e-03
1.418228102246198163e-03
1.417027017301064618e-03
1.415786744207718495e-03
1.414507442060612685e-03
1.413189131903309914e-03
1.411831880065904377e-03
1.410435752696330425e-03
1.409000761588848072e-03
1.407527079433736061e-03
1.406014719110892930e-03
1.404463746049779138e-03
1.402874165576904752e-03
1.401246161188765549e-03
1.399579739294255776e-03
1.397874964620383909e-03
1.396131836080033439e-03
1.394350547911128724e-03
1.392531100107952113e-03
1.390673556708070524e-03
1.388777981579651655e-03
1.386844365691870806e-03
1.384872916625062844e-03
1.382863626425888393e-03
1.380816558292058405e-03
1.378731696896409731e-03
1.376609260422261005e-03
1.374449234618303761e-03
1.372251682024705488e-03
1.370016581069305461e-03
1.367744160477753212e-03
1.365434399750613259e-03
1.363087360784456803e-03
1.360703105317780104e-03
1.358281604042936574e-03
1.355823098776444413e-03
1.353327561280696922e-03
1.350795052665949847e-03
1.348225537491982984e-03
1.345619267981545963e-03
1.342976209760357587e-03
1.340296423324560671e-03
1.337579867149822632e-03
1.334826229454459667e-03
1.332034875307579191e-03
1.329205868016901382e-03
1.326339270790503899e-03
1.323435038565225208e-03
1.320501705225761435e-03
1.317547115637543453e-03
1.314571251436455479e-03
1.311573982636114744e-03
1.308555514988180013e-03
1.305515720126285140e-03
1.302454581338215178e-03
1.299371967099553771e-03
1.296268091150638846e-03
1.293142823567246247e-03
1.289996149246568080e-03
1.286828053481993417e-03
1.283638402751752228e-03
1.280427420749095935e-03
1.277194975529333254e-03
1.273941053942052870e-03
1.270665520811793681e-03
1.267368607765974320e-03
1.264050181186991695e-03
1.260710229440478725e-03
1.257348615648544443e-03
1.253965579346948134e-03
1.250560985197830821e-03
1.247134823042304885e-03
1.243691874041032153e-03
1.240237301325219921e-03
1.236771302246544857e-03
1.233293685092923253e-03
1.229804387201785532e-03
1.226303215863110141e-03
1.222790370402716820e-03
1.219265659706807170e-03
1.215729023430721367e-03
1.212180269390100706e-03
1.208619602744868959e-03
1.205046832889751507e-03
1.201461901741786298e-03
1.197864751774253833e-03
1.194255191337027788e-03
1.190633432904944500e-03
1.186999286383383367e-03
1.183352696442582785e-03
1.179693471760195900e-03
1.176021830681411862e-03
1.172337583423492535e-03
1.168640676799843903e-03
1.164930919734387393e-03
1.161208536455127227e-03
1.157473337407025071e-03
1.153725271498089178e-03
1.149964288151075764e-03
1.146190196482550772e-03
1.142403228092329914e-03
1.138603193595676133e-03
1.134790044448309720e-03
1.130963589832542637e-03
1.127124067255909357e-03
1.123271287384070005e-03
1.119405203656095860e-03
1.115525625243481145e-03
1.111632795572581323e-03
1.107726525281932384e-03
1.103806769747230077e-03
1.099873484822294634e-03
1.095926479561915023e-03
1.091966004800944134e-03
1.087991871040923375e-03
1.084004036014343808e-03
1.080002308603764116e-03
1.075986945577409037e-03
1.071957757247520016e-03
1.067914703181870040e-03
1.063857743399711231e-03
1.059786838369873585e-03
1.055701949007135931e-03
1.051602730782426331e-03
1.047489756222944046e-03
1.043362682724702228e-03
1.039221472961697479e-03
1.035066090041170117e-03
1.030896497500877196e-03
1.026712659306636133e-03
1.022514539849271598e-03
1.018301789585854267e-03
1.014075001393312248e-03
1.009833827634483427e-03
1.005578234376351687e-03
1.001308188097981000e-03
9.970236556899950142e-04
9.927246044489218546e-04
9.884110020773884120e-04
9.840828166809700850e-04
9.797396926850901466e-04
9.753822460603911448e-04
9.710101231164905422e-04
9.666232935445981389e-04
9.622217274277145016e-04
9.578053952363357881e-04
9.533742678280235361e-04
9.489283164420547756e-04
9.444675127010734861e-04
9.399914946160506379e-04
9.355009014303528048e-04
9.309953730158790353e-04
9.264748824966903551e-04
9.219394033655320397e-04
9.173889094831605417e-04
9.128233750752001718e-04
9.082427747310328758e-04
9.036467404628101274e-04
8.990359323262364644e-04
8.944099841741229295e-04
8.897688720249791183e-04
8.851125722500463588e-04
8.804410615700364318e-04
8.757543170528486742e-04
8.710523161128830294e-04
8.663350365072444714e-04
8.616021031924575579e-04
8.568541997494294460e-04
8.520909529514536507e-04
8.473123419083170016e-04
8.425183460634977362e-04
8.377089451909597306e-04
8.328841193937092102e-04
8.280438491018171643e-04
8.231881150698935889e-04
8.183165348973758801e-04
8.134298157831051923e-04
8.085275771205630013e-04
8.036098009434611278e-04
7.986764696011963705e-04
7.937275657551312591e-04
7.887630723788091602e-04
7.837829727538742075e-04
7.787868777105744211e-04
7.737755154950537451e-04
7.687484987106071865e-04
7.637058118563216924e-04
7.586474397310583040e-04
7.535733674307668051e-04
7.484835803475003990e-04
7.433780641676740464e-04
7.382568048694276852e-04
7.331194054308737273e-04
7.279666178141713795e-04
7.227980467465894288e-04
7.176136793571041839e-04
7.124135030570771798e-04
7.071975055395682275e-04
7.019656747770663952e-04
6.967179990191030292e-04
6.914544667926958432e-04
6.861746729963855151e-04
6.808793933227724748e-04
6.755682243964611366e-04
6.702411558309334660e-04
6.648981775060694432e-04
6.595392795681748188e-04
6.541644524272402506e-04
6.487736867557963860e-04
6.433665700978363766e-04
6.379438992342723047e-04
6.325052634144345820e-04
6.270506543431392243e-04
6.215800639799290428e-04
6.160934845370474866e-04
6.105909084766630857e-04
6.050723285115355843e-04
5.995377376007277048e-04
5.939867148387345530e-04
5.884200807050113391e-04
5.828374159748545003e-04
5.772622578921887682e-04
5.717252142369289025e-04
5.662262334878639947e-04
5.607651329466931123e-04
5.553417307954666704e-04
5.499558460920345171e-04
5.446069016906626703e-04
5.392955153003670121e-04
5.340211087319773897e-04
5.287835045064276374e-04
5.235825259999396519e-04
5.184179974411784464e-04
5.132897439061936962e-04
5.081975913153874425e-04
5.031409910798978480e-04
4.981205241527536520e-04
4.931356409439840993e-04
4.881861707114881765e-04
4.832719435381022111e-04
4.783927903280749128e-04
4.735485428024599486e-04
4.687390334958338456e-04
4.639640957533469612e-04
4.592232118380834560e-04
4.545169230227158463e-04
4.498447106145303520e-04
4.452064111609421726e-04
4.406018619999285679e-04
4.360309012580720900e-04
4.314933678453702903e-04
4.269891014531471130e-04
4.225179425489944407e-04
4.180794029557399760e-04
4.136739859592411528e-04
4.093012024694864248e-04
4.049608960277062408e-04
4.006529109331496974e-04
3.963770922422171772e-04
3.921332857629578061e-04
3.879213380525714516e-04
3.837410964145915315e-04
3.795921009922889611e-04
3.754748187059300801e-04
3.713887888285929972e-04
3.673338616114879551e-04
3.633098880348878401e-04
3.593167198032848342e-04
3.553542093445438699e-04
3.514222098048719323e-04
3.475202855051789941e-04
3.436488723457600813e-04
3.398075338121170352e-04
3.359961258925861505e-04
3.322145052777891738e-04
3.284625293583989802e-04
3.247400562198590745e-04
3.210469446408917293e-04
3.173830540904587494e-04
3.137479750142529999e-04
3.101421098210543903e-04
3.065650481589368703e-04
3.030166522237504045e-04
2.994967848861038173e-04
2.960053096869169620e-04
2.925420908362619254e-04
2.891069932074580295e-04
2.856979765308229058e-04
2.823116880444967447e-04
2.789484830226784950e-04
2.756079950710713100e-04
2.722901114809161971e-04
2.689947201166692503e-04
2.657217094142183544e-04
2.624709683764908652e-04
2.592423865729054366e-04
2.560356160702520478e-04
2.528510253207716385e-04
2.496882658706844893e-04
2.465472295247461698e-04
2.434278086402286156e-04
2.403298961241306930e-04
2.372533854310895918e-04
2.341981705607232289e-04
2.311641460545632576e-04
2.281509833162373435e-04
2.251590268801881289e-04
2.221879476547450327e-04
2.192376423266195751e-04
2.163080081113849529e-04
2.133989427526433724e-04
2.105103445193823308e-04
2.076421122026578248e-04
2.047941451133600266e-04
2.019661331613548105e-04
1.991583980214955973e-04
1.963706291331912546e-04
1.936027278646723637e-04
1.908545960919716400e-04
1.881261361978275870e-04
1.854172510678542274e-04
1.827278440894586353e-04
1.800576209540633021e-04
1.774068838671302717e-04
1.747753380703376269e-04
1.721628889330001355e-04
1.695694423140964302e-04
1.669949045602359128e-04
1.644391825029387078e-04
1.619021834570744112e-04
1.593838152180032663e-04
1.568838005136241609e-04
1.544024205577809727e-04
1.519393976513461197e-04
1.494946414905967691e-04
1.470680622424891393e-04
1.446595705403841414e-04
1.422690774843457517e-04
1.398964946367903250e-04
1.375417340215429052e-04
1.352045346741798104e-04
1.328851577417425323e-04
1.305833418524388057e-04
1.282990008542039817e-04
1.260320490454880371e-04
1.237824011725147111e-04
1.215499724284280214e-04
1.193346784503362956e-04
1.171362721849034116e-04
1.149549976802999307e-04
1.127906074943479942e-04
1.106430190213752995e-04
1.085121500908822756e-04
1.063979189636493627e-04
1.043002443309945515e-04
1.022190453127264087e-04
1.001542414547293425e-04
9.810560072264634668e-05
9.607334872478723309e-05
9.405725305729195629e-05
9.205723495131490353e-05
9.007321605485063554e-05
8.810511843052731829e-05
8.615286455403853294e-05
8.421637731081954570e-05
8.229557999604730778e-05
8.039025495734652971e-05
7.850061016506648670e-05
7.662642761514792955e-05
7.476763221879456633e-05
7.292414928790347250e-05
7.109590453034664304e-05
6.928282405214980511e-05
6.748483435096985783e-05
6.570173004680213147e-05
6.393370407513365716e-05
6.218055071793848754e-05
6.044219803176542616e-05
5.871857445913925000e-05
5.700960882443206756e-05
5.531523033483476404e-05
5.363536857594386476e-05
5.196995351187255752e-05
5.031879301663211290e-05
4.868206380186784754e-05
4.705957341936267690e-05
4.545125332842958610e-05
4.385703535646906515e-05
4.227685169877481997e-05
4.071063491727089367e-05
3.915831793731283650e-05
3.761983404687585519e-05
3.609500381650254663e-05
3.458398842964838238e-05
3.308660815022623769e-05
3.160279769977986097e-05
3.013249215402802328e-05
2.867562694149755620e-05
2.723213784128208914e-05
2.580196098223019874e-05
2.438492777289552604e-05
2.298118615091937489e-05
2.159056723154140212e-05
2.021300852404761539e-05
1.884844788024170326e-05
1.749682349089232147e-05
1.615807388516410370e-05
1.483213792932702724e-05
1.351895482427922790e-05
1.221836768994233324e-05
1.093051016004542575e-05
9.655225074303719346e-06
8.392452958069784863e-06
7.142134664829546953e-06
5.904211373697343390e-06
4.678624588215496427e-06
3.465316134758367195e-06
2.264228160915593424e-06
1.075215012018293503e-06
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.118335284239213578e-07
5.224622699959158290e-06
1.033276222157930579e-05
1.543624611269334146e-05
2.053506839121144179e-05
2.562922307364212671e-05
3.071870417484245941e-05
3.580350570563106682e-05
4.088059559168022439e-05
4.595602281008692724e-05
5.102675248791488372e-05
5.609277863044548340e-05
6.115409523935189107e-05
6.621069631591869342e-05
7.126257585927942007e-05
7.630972786580592082e-05
8.135214633130105621e-05
8.638682446926448932e-05
9.141976066005808033e-05
9.644794528701483571e-05
1.014713723381244215e-04
1.064900357980458345e-04
1.115039296507719380e-04
1.165130478778253487e-04
1.215173844602290831e-04
1.265169333738158652e-04
1.315087134123871238e-04
1.364986717789229420e-04
1.414838244028215897e-04
1.464641652540593642e-04
1.514396883017798956e-04
1.564103875112271558e-04
1.613762568472287828e-04
1.663372902719478796e-04
1.712934817458544590e-04
1.762418759314321459e-04
1.811883682714260368e-04
1.861300005339544539e-04
1.910667666703974588e-04
1.959986606329677805e-04
2.009256763702005344e-04
2.058478078271752665e-04
2.107650489504425684e-04
2.156773936819178505e-04
2.205819128452968236e-04
2.254844495409996652e-04
2.303820716654941814e-04
2.352747731538817888e-04
2.401625479384605910e-04
2.450453899506405131e-04
2.499232931191253115e-04
2.547962513715501531e-04
2.596642586326081137e-04
2.645244121799450454e-04
2.693825021851253831e-04
2.742356229660375400e-04
2.790837684394087415e-04
2.839269325213278350e-04
2.887651091242893209e-04
2.935982921588448091e-04
2.984264755356014209e-04
3.032496531606976298e-04
3.080678189392310751e-04
3.128780998874619579e-04
3.176862266773272658e-04
3.224893233290532235e-04
3.272873837387585416e-04
3.320804018014239523e-04
3.368683714110726202e-04
3.416512864584386744e-04
3.464291408332431654e-04
3.512019284220707638e-04
3.559668033142893151e-04
3.607294420133050350e-04
3.654869955793532688e-04
3.702394578919687707e-04
3.749868228279940041e-04
3.797290842622452756e-04
3.844662360676515123e-04
3.891982721162534631e-04
3.939251862755954736e-04
3.986441600048740153e-04
4.033608150477707710e-04
4.080723298000160648e-04
4.127786981232561825e-04
4.174799138756263295e-04
4.221759709139849548e-04
4.268668630936223174e-04
4.315525842666367851e-04
4.362331282839054802e-04
4.409057042684821903e-04
4.455758786123392712e-04
4.502408573439087291e-04
4.549006343043671130e-04
4.595552033357652721e-04
4.642045582759490863e-04
4.688486929605717446e-04
4.734876012246203025e-04
4.781212768996262463e-04
4.827469570717751735e-04
4.873701521854734153e-04
4.919880961977290967e-04
4.966007829326629652e-04
5.012082062127859450e-04
5.058103598569035908e-04
5.104072376833634905e-04
5.149988335075017520e-04
5.195851411427115929e-04
5.241634259343791458e-04
5.287391417848064101e-04
5.333095508784219119e-04
5.378746470202644403e-04
5.424344240128053940e-04
5.469888756580998379e-04
5.515379957540117450e-04
5.560817780982801883e-04
5.606202164851609160e-04
5.651506048189591791e-04
5.696783398611293681e-04
5.742007123209769137e-04
5.787177159855966257e-04
5.832293446385444780e-04
5.877355920618915208e-04
5.922364520370704266e-04
5.967319183395602966e-04
6.012219847474492562e-04
6.057039740220704349e-04
6.101832251846489585e-04
6.146570577706955696e-04
6.191254655461692069e-04
6.235884422770981983e-04
6.280459817270128697e-04
6.324980776565847229e-04
6.369447238234043907e-04
6.413859139865057957e-04
6.458190000646207851e-04
6.502492627399186764e-04
6.546740506712389607e-04
6.590933576069019084e-04
6.635071772925077438e-04
6.679155034726713680e-04
6.723183298886215020e-04
6.767156502804488882e-04
6.811074583851078890e-04
6.854911355845955123e-04
6.898719036134287608e-04
6.942471405591843503e-04
6.986168401502818037e-04
7.029809961131977536e-04
7.073396021722994087e-04
7.116926520508992660e-04
7.160401394687432308e-04
7.203820581437314630e-04
7.247158192196512250e-04
7.290465848831945150e-04
7.333717629487979117e-04
7.376913471266316469e-04
7.420053311226193493e-04
7.463137086432813927e-04
7.506164733909748144e-04
7.549136190661831503e-04
7.592051393683907357e-04
7.634884755058496397e-04
7.677687295084695274e-04
7.720433392241349280e-04
7.763122983420606138e-04
7.805756005498654115e-04
7.848332395336832246e-04
7.890852089755123755e-04
7.933315025572262869e-04
7.975721139584640573e-04
8.018045147571289943e-04
8.060337462185568347e-04
8.102572765252835651e-04
8.144750993482469115e-04
8.186872083548041301e-04
8.228935972105638763e-04
8.270942595788033369e-04
8.312891891213564088e-04
8.354783794965042754e-04
8.396593329604573608e-04
8.438370293990110627e-04
8.480089676382307484e-04
8.521751413285288956e-04
8.563355441172232352e-04
8.604901696497857522e-04
8.646390115697455414e-04
8.687820635187304408e-04
8.729193191357037529e-04
8.770483116572053151e-04
8.811739589821981911e-04
8.852937908815083912e-04
8.894078009864525569e-04
8.935159829247668606e-04
8.976183303214951836e-04
9.017148368005850623e-04
9.058054959822509078e-04
9.098903014862075311e-04
9.139668178371612717e-04
9.180399003305972361e-04
9.221071099922290015e-04
9.261684404330838838e-04
9.302238852602895403e-04
9.342734380787254267e-04
9.383170924908423860e-04
9.423548420989941166e-04
9.463866805010517913e-04
9.504102038185163748e-04
9.544302041271934822e-04
9.584442740148552131e-04
9.624524070717122015e-04
9.664545968851856461e-04
9.704508370396297545e-04
9.744411211177056442e-04
9.784254426999094978e-04
9.824037953643505183e-04
9.863738071385214079e-04
9.903402062584193422e-04
9.943006171850565789e-04
9.982550334870499142e-04
1.002203448730448754e-03
1.006145856480469836e-03
1.010082250298138806e-03
1.014012623744203756e-03
1.017936970375485362e-03
1.021852950435747642e-03
1.025765227701980198e-03
1.029671458815828444e-03
1.033571637325564341e-03
1.037465756776795311e-03
1.041353810713324668e-03
1.045235792676055264e-03
1.049111696204488298e-03
1.052981514834974708e-03
1.056842941338065334e-03
1.060700574409503827e-03
1.064552103182847542e-03
1.068397521185315835e-03
1.072236821941782714e-03
1.076069998975096031e-03
1.079897045806008093e-03
1.083717955952245848e-03
1.087532722928774565e-03
1.091339072346819705e-03
1.095141537194033177e-03
1.098937839409452888e-03
1.102727972498482312e-03
1.106511929965248164e-03
1.110289705312586528e-03
1.114061292038226458e-03
1.117826683639994156e-03
1.121585873612634954e-03
1.125336620717273806e-03
1.129083391610802289e-03
1.132823941347269048e-03
1.136558263413828263e-03
1.140288172154946267e-03
1.144020322615929564e-03
1.147755327655597402e-03
1.151493187582869338e-03
1.155233902708829863e-03
1.158975241521809085e-03
1.162721666272958920e-03
1.166470947152165039e-03
1.170223084470539687e-03
1.173978078536128122e-03
1.177735929659140535e-03
1.181496638149065470e-03
1.185260204314933508e-03
1.189026628466552382e-03
1.192793663766192336e-03
1.196565803111865334e-03
1.200340801369395582e-03
1.204118658848077339e-03
1.207899375855844837e-03
1.211682952701659266e-03
1.215469389693454860e-03
1.219258687140276076e-03
1.223050845350029392e-03
1.226845864629955152e-03
1.230641481099456480e-03
1.234442221738643597e-03
1.238245824372929960e-03
1.242052289308417934e-03
1.245861616852472764e-03
1.249673807313389506e-03
1.253488860997645227e-03
1.257306778211259024e-03
1.261127559263316988e-03
1.264948924913439354e-03
1.268775432852711771e-03
1.272604805550039964e-03
1.276437043309208708e-03
1.280272146439470626e-03
1.284110115245401529e-03
1.287950950033200925e-03
1.291794651109096081e-03
1.295641218778842418e-03
1.299488358432729362e-03
1.303340658496965343e-03
1.307195826071805289e-03
1.311053861462060932e-03
1.314914764972391348e-03
1.318778536908302157e-03
1.322645177573814057e-03
1.326514687274529813e-03
1.330387066314664413e-03
1.334260004699022728e-03
1.338138121620466303e-03
1.342019108794126336e-03
1.345902966524106792e-03
1.349789695114025911e-03
1.353679294867279892e-03
1.357571766088180865e-03
1.361467109079569915e-03
1.365365324145190185e-03
1.369264085889582150e-03
1.373168044300876467e-03
1.377074875695383227e-03
1.380984580375194115e-03
1.384897158643677573e-03
1.388812610802842018e-03
1.392730937155681192e-03
1.396652138003329213e-03
1.400576213648738189e-03
1.404500823279766775e-03
1.408430647712108352e-03
1.412363347846321004e-03
1.416298923983733138e-03
1.420237376427130327e-03
1.424178705477022189e-03
1.428122911433571396e-03
1.432069994598106355e-03
1.436019955271872206e-03
1.439970437213958232e-03
1.443926152091254411e-03
1.447884745378325011e-03
1.451846217375693526e-03
1.455810568382828740e-03
1.459777798699130047e-03
1.463747908624524197e-03
1.467720898459368151e-03
1.471696768502436803e-03
1.475673147066688951e-03
1.479654776705974228e-03
1.483639287449420308e-03
1.487626679596842916e-03
1.491616953445629168e-03
1.495610109295456014e-03
1.499606147443099946e-03
1.503605068187821581e-03
1.507606871827549266e-03
1.511609171216204972e-03
1.515616739819453107e-03
1.519627192209604960e-03
1.523640528683742335e-03
1.527656749538641723e-03
1.531675855071967796e-03
1.535697845580968890e-03
1.539722721360686775e-03
1.543750482708924898e-03
1.547778727007384503e-03
1.551812258659523991e-03
1.555848676767945804e-03
1.559887981628135800e-03
1.563930173535857393e-03
1.567975252786499296e-03
1.572023219674090200e-03
1.576074074495323329e-03
1.580127817544907387e-03
1.584182030716460576e-03
1.588241549383598294e-03
1.592303957162172212e-03
1.596369254346988176e-03
1.600437441230617708e-03
1.604508518107963799e-03
1.608582485271986551e-03
1.612659343017200375e-03
1.616739091635802095e-03
1.620819297521905455e-03
1.624904827045275946e-03
1.628993248320553811e-03
1.633084561642073052e-03
1.637178767300462301e-03
1.641275865588903704e-03
1.645375856800496139e-03
1.649478741225479661e-03
1.653584519156287014e-03
1.657690741469208806e-03
1.661802305560872162e-03
1.665916764032215891e-03
1.670034117174007404e-03
1.674154365276903089e-03
1.678277508632419757e-03
1.682403547529687238e-03
1.686532482260361121e-03
1.690664313112932859e-03
1.694796575435503216e-03
1.698934197676915669e-03
1.703074716909863673e-03
1.707218133423921147e-03
1.711364447507662812e-03
1.715513659450995654e-03
1.719665769541273148e-03
1.723820778068402282e-03
1.727978685319625507e-03
1.732137011098283663e-03
1.736300714935523626e-03
1.740467318360167104e-03
1.744636821661704751e-03
1.748809225125852462e-03
1.752984529040463313e-03
1.757162733693196088e-03
1.761343839370071995e-03
1.765527846357334285e-03
1.769712258899769353e-03
1.773902067638638558e-03
1.778094778547179011e-03
1.782290391909802096e-03
1.786488908014166599e-03
1.790690327144295324e-03
1.794894649585820900e-03
1.799101875623460023e-03
1.803312005542317964e-03
1.807522528014887664e-03
1.811738464819245831e-03
1.815957306357030010e-03
1.820179052913595275e-03
1.824403704771465629e-03
1.828631262215302256e-03
1.832861725528600605e-03
1.837095094993523858e-03
1.841331370893262154e-03
1.845568026315497212e-03
1.849810114201044797e-03
1.854055109369062704e-03
1.858303012102380247e-03
1.862553822681661808e-03
1.866807541389181591e-03
1.871064168507047265e-03
1.875323704315701168e-03
1.879586149096390546e-03
1.883848960336304001e-03
1.888117222169721776e-03
1.892388393816946124e-03
1.896662475558502647e-03
1.900939467674361838e-03
1.905219370443689275e-03
1.909502184146594228e-03
1.913787909062242276e-03
1.918076545469937777e-03
1.922365535243691914e-03
1.926659993736284937e-03
1.930957364556895595e-03
1.935257647983079643e-03
1.939560844294280217e-03
1.943866953766915096e-03
1.948175976679289434e-03
1.952487913308847967e-03
1.956802763931647648e-03
1.961117954796948171e-03
1.965438632502314320e-03
1.969762225031285174e-03
1.974088732660611578e-03
1.978418155666128442e-03
1.982750494324142521e-03
1.987085748909489524e-03
1.991423919698254164e-03
1.995765006965133370e-03
2.000106421316955041e-03
2.004453340626405344e-03
2.008803177237034054e-03
2.013155931423926681e-03
2.017511603460864222e-03
2.021870193621849721e-03
2.026231702180025795e-03
2.030596129408812622e-03
2.034963475581547110e-03
2.039331135651772930e-03
2.043704318789807406e-03
2.048080421688885933e-03
2.052459444621373974e-03
2.056841387859192904e-03
2.061226251673264898e-03
2.065614036335955417e-03
2.070004742118186636e-03
2.074398369289659483e-03
2.078792297140391598e-03
2.083191766162922898e-03
2.087594157387434590e-03
2.091999471082378603e-03
2.096407707519010177e-03
2.100818866966003284e-03
2.105232949692364963e-03
2.109649955967379809e-03
2.114069886060221393e-03
2.118492740238814287e-03
2.122915880368392294e-03
2.127344581780071797e-03
2.131776208081914703e-03
2.136210759539985959e-03
2.140648236423098316e-03
2.145088638997927344e-03
2.149531967531009835e-03
2.153978222287772359e-03
2.158427403536666844e-03
2.162876857447926238e-03
2.167331890731705180e-03
2.171789851303868035e-03
2.176250739428980951e-03
2.180714555372970098e-03
2.185181299399957533e-03
2.189650971774509403e-03
2.194123572760636742e-03
2.198599102622794677e-03
2.203074891826112269e-03
2.207556278484928969e-03
2.212040594809949745e-03
2.216527841064380722e-03
2.221018017510428821e-03
2.225511124410717301e-03
2.230007162027591860e-03
2.234506130621816133e-03
2.239008030457345644e-03
2.243510176277385693e-03
2.248017937628826735e-03
2.252528631003558601e-03
2.257042256662372681e-03
2.261558814865227696e-03
2.266078305872276655e-03
2.270600729943533791e-03
2.275126087338957825e-03
2.279654378316481322e-03
2.284182854122407402e-03
2.288716542774071883e-03
2.293252664596567847e-03
2.297791218316302952e-03
2.302332202657658700e-03
2.306875616344933322e-03
2.311421458101037274e-03
2.315969726645689120e-03
2.320520420700050712e-03
2.325070824840236305e-03
2.329626364622805479e-03
2.334184326065941173e-03
2.338744707885420659e-03
2.343307508791886429e-03
2.347872727498034884e-03
2.352440362714647293e-03
2.357010413149368544e-03
2.361582877510065570e-03
2.366155027397787158e-03
2.370732314290552312e-03
2.375312011224289810e-03
2.379894116900010959e-03
2.384478630019531975e-03
2.389065549280755540e-03
2.393654873382278225e-03
2.398246601020226354e-03
2.402840730889477250e-03
2.407434521677187522e-03
2.412033450658684908e-03
2.416634777949067114e-03
2.421238502236577883e-03
2.425844622211181800e-03
2.430453136557986227e-03
2.435064043963180991e-03
2.439677343109958318e-03
2.444293032680844302e-03
2.448908358512857930e-03
2.453528823550349403e-03
2.458151675052283602e-03
2.462776911694330995e-03
2.467404532152633889e-03
2.472034535100420261e-03
2.476666919210612772e-03
2.481301683154857329e-03
2.485938825601857749e-03
2.490575579602305467e-03
2.495217473644173456e-03
2.499861742190662151e-03
2.504508383906117741e-03
2.509157397452166371e-03
2.513808781491266853e-03
2.518462534683185705e-03
2.523118655685607781e-03
2.527777143155690576e-03
2.532435217421108442e-03
2.537098432383283475e-03
2.541764009775820954e-03
2.546431948250799104e-03
2.551102246456882217e-03
2.555774903042679069e-03
2.560449916656160063e-03
2.565127285940188573e-03
2.569807009541624776e-03
2.574486295129407853e-03
2.579170721888124351e-03
2.583857498887454085e-03
2.588546624764903603e-03
2.593238098158201499e-03
2.597931917701662430e-03
2.602628082029906365e-03
2.607326589774805470e-03
2.612027439567538023e-03
2.616727826486142661e-03
2.621433354867752641e-03
2.626141221182487495e-03
2.630851424054836407e-03
2.635563962108455893e-03
2.640278833965808980e-03
2.644996038247249270e-03
2.649715573572741789e-03
2.654437438559059670e-03
2.659158815758594363e-03
2.663885334529825233e-03
2.668614178806510973e-03
2.673345347202010780e-03
2.678078838327102584e-03
2.682814650789150379e-03
2.687552783196794914e-03
2.692293234155873627e-03
2.697036002270336574e-03
2.701778257633236091e-03
2.706525654487784704e-03
2.711275364303544766e-03
2.716027385679470330e-03
2.720781717211046002e-03
2.725538357495393971e-03
2.730297305125306551e-03
2.735058558694741793e-03
2.739822116793327877e-03
2.744585137122584895e-03
2.749353298677037483e-03
2.754123760526167031e-03
2.758896521254966538e-03
2.763671579447152249e-03
2.768448933685246915e-03
2.773228582548831200e-03
2.778010524617735566e-03
2.782794758467738161e-03
2.787578429478271280e-03
2.792367241256837884e-03
2.797158340542948984e-03
2.801951725906137725e-03
2.806747395917713606e-03
2.811545349145905259e-03
2.816345584157248227e-03
2.821148099517667429e-03
2.825952893790617537e-03
2.830757100097835988e-03
2.835566446525161766e-03
2.840378067548221530e-03
2.845191961724419238e-03
2.850008127610714759e-03
2.854826563760903824e-03
2.859647268728754410e-03
2.864470241065564249e-03
2.869295479321659625e-03
2.874120104431915346e-03
2.878949868821423230e-03
2.883781894771619836e-03
2.888616180826253377e-03
2.893452725528128378e-03
2.898291527417384827e-03
2.903132585032719426e-03
2.907975896913828073e-03
2.912821461595271888e-03
2.917666387897477343e-03
2.922516452441653589e-03
2.927368765385601757e-03
2.932223325260996383e-03
2.937080130594293959e-03
2.941939179913144464e-03
2.946800471743199479e-03
2.951664004606530112e-03
2.956529777026734029e-03
2.961394885778206865e-03
2.966265131537915156e-03
2.971137612411550721e-03
2.976012326915272732e-03
2.980889273562659092e-03
2.985768450867065660e-03
2.990649857338240070e-03
2.995533491486512823e-03
3.000419351819161307e-03
3.005304523138435657e-03
3.010194830033952051e-03
3.015087358629542358e-03
3.019982107426100182e-03
3.024879074923741973e-03
3.029778259621612735e-03
3.034679660015138225e-03
3.039583274600743401e-03
3.044489101870967440e-03
3.049394214726719454e-03
3.054304461525575443e-03
3.059216916480839155e-03
3.064131578081386031e-03
3.069048444811067755e-03
3.073967515154568675e-03
3.078888787594130649e-03
3.083812260610524492e-03
3.088737932682966703e-03
3.093662864883384156e-03
3.098592929190263634e-03
3.103525187982070221e-03
3.108459639730720703e-03
3.113396282908381663e-03
3.118335115982778794e-03
3.123276137423885990e-03
3.128219345695848475e-03
3.133164739264643339e-03
3.138112316591584738e-03
3.143059125693542510e-03
3.148011064623090771e-03
3.152965182690953272e-03
3.157921478355113498e-03
3.162879950069447110e-03
3.167840596287080368e-03
3.172803415460001553e-03
3.177768406037284610e-03
3.182735566468447574e-03
3.187701933093395334e-03
3.192673427277498144e-03
3.197647086650351467e-03
3.202622909653118910e-03
3.207600894727297147e-03
3.212581040308970515e-03
3.217563344837331973e-03
3.222547806744996413e-03
3.227534424467354279e-03
3.232520222747670147e-03
3.237511146108373872e-03
3.242504220573955154e-03
3.247499444571727567e-03
3.252496816526201373e-03
3.257496334860970899e-03
3.262497997997548804e-03
3.267501804355227302e-03
3.272507752354852917e-03
3.277512855216102583e-03
3.282523080471055898e-03
3.287535442612232739e-03
3.292549940051098245e-03
3.297566571199006535e-03
3.302585334463203903e-03
3.307606228250825620e-03
3.312629250966980798e-03
3.317654401014086263e-03
3.322678680169582899e-03
3.327708078818658599e-03
3.332739599999107183e-03
3.337773242108682537e-03
3.342809003542446256e-03
3.347846882693017445e-03
3.352886877951960498e-03
3.357928987709341007e-03
3.362973210352809827e-03
3.368016536289764051e-03
3.373064978606427067e-03
3.378115528963970826e-03
3.383168185743912204e-03
3.388222947326435808e-03
3.393279812088062508e-03
3.398338778406284622e-03
3.403399844654542150e-03
3.408463009205636718e-03
3.413525251177496056e-03
3.418592606197840000e-03
3.423662054630016716e-03
3.428733594840499554e-03
3.433807225192181400e-03
3.438882944049093116e-03
3.443960749769353624e-03
3.449040640714190475e-03
3.454122615239973992e-03
3.459203641251323846e-03
3.464289776764717388e-03
3.469377990920424759e-03
3.474468282070153347e-03
3.479560648561447200e-03
3.484655088741711593e-03
3.489751600955964816e-03
3.494850183547365541e-03
3.499950834856602189e-03
3.505050511657531453e-03
3.510155294191880104e-03
3.515262140460079232e-03
3.520371048797182878e-03
3.525482017535525037e-03
3.530595045005774368e-03
3.535710129537406043e-03
3.540827269459229099e-03
3.545946463095417389e-03
3.551064656166114109e-03
3.556187950982031554e-03
3.561313294480367153e-03
3.566440684980271003e-03
3.571570120798728265e-03
3.576701600250697943e-03
3.581835121650306375e-03
3.586970683309098629e-03
3.592108283536371571e-03
3.597244857079989755e-03
3.602386528155449019e-03
3.607530232719841079e-03
3.612675969075412885e-03
3.617823735523745254e-03
3.622973530363809980e-03
3.628125351893718431e-03
3.633279198408390087e-03
3.638435068202328093e-03
3.643589885132386685e-03
3.648749795154698772e-03
3.653911723327962768e-03
3.659075667938271881e-03
3.664241627271358492e-03
3.669409599609485539e-03
3.674579583234360847e-03
3.679751576425638326e-03
3.684925577460695933e-03
3.690098499389588005e-03
3.695276509744327420e-03
3.700456522766293332e-03
3.705638536725591736e-03
3.710822549891301669e-03
3.716008560530059679e-03
3.721196566906809222e-03
3.726386567285605578e-03
3.731578559926007621e-03
3.736769447154980606e-03
3.741965417914383529e-03
3.747163375710099720e-03
3.752363318796275715e-03
3.757565245426947032e-03
3.762769153850792359e-03
3.767975042316906720e-03
3.773182909072525515e-03
3.778392752361608986e-03
3.783601463870689408e-03
3.788815253780886128e-03
3.794031014949766911e-03
3.799248745615269041e-03
3.804468444013109352e-03
3.809690108377145057e-03
3.814913736939651301e-03
3.820139327930516249e-03
3.825366879578129264e-03
3.830593273012189437e-03
3.835824739485932389e-03
3.841058161291627249e-03
3.846293536649364464e-03
3.851530863779178970e-03
3.856770140898774235e-03
3.862011366222550812e-03
3.867254537964631700e-03
3.872499654336419850e-03
3.877743585997073250e-03
3.882992585100025762e-03
3.888243523457179940e-03
3.893496399272944331e-03
3.898751210748896412e-03
3.904007956087640618e-03
3.909266633486535580e-03
3.914527241140774994e-03
3.919789777247106866e-03
3.925051102081023036e-03
3.930317488520879143e-03
3.935585797986473899e-03
3.940856028664535549e-03
3.946128178741459269e-03
3.951402246399782214e-03
3.956678229821097847e-03
3.961956127186000431e-03
3.967235936671975605e-03
3.972514508258029320e-03
3.977798135374271959e-03
3.983083669134718230e-03
3.988371107709304253e-03
3.993660449266522861e-03
3.998951691972674194e-03
4.004244833992254282e-03
4.009539873487899531e-03
4.014836808620053654e-03
4.020132479160082317e-03
4.025433198913130894e-03
4.030735808773916462e-03
4.036040306896915286e-03
4.041346691431579874e-03
4.046654861039028495e-03
4.051961591399450002e-03
4.057265326586373400e-03
4.062566061177663723e-03
4.067860633477471399e-03
4.073155352401158780e-03
4.078447054455897058e-03
4.083735734210280910e-03
4.089021386231156407e-03
4.094304005083787557e-03
4.099583585331023627e-03
4.104860121531744843e-03
4.110133608244886938e-03
4.115400900034232867e-03
4.120668273259825432e-03
4.125932580659463778e-03
4.131193816780481809e-03
4.136451976170490985e-03
4.141707053370580205e-03
4.146959042924031058e-03
4.152207939368407486e-03
4.157453737240218716e-03
4.162693307628223538e-03
4.167932893808845574e-03
4.173169365015105825e-03
4.178402715773438247e-03
4.183632940608528195e-03
4.188860034041591573e-03
4.194083990592761824e-03
4.199304804779063760e-03
4.204522471115579307e-03
4.209736984114309521e-03
4.214945233533051727e-03
4.220153425271627734e-03
4.225358447198346301e-03
4.230560293816021389e-03
4.235758959624302822e-03
4.240954439122895936e-03
4.246146726805705152e-03
4.251335817166551623e-03
4.256521704695176433e-03
4.261701296232461855e-03
4.266880763477587379e-03
4.272057011351859668e-03
4.277230034335638420e-03
4.282399826908395157e-03
4.287566383545216020e-03
4.292729698720659792e-03
4.297889766905038655e-03
4.303046582568026412e-03
4.308197069895935982e-03
4.313347365857311821e-03
4.318494392692412420e-03
4.323638144858477084e-03
4.328778616812967162e-03
4.333915803009513734e-03
4.339049697900804192e-03
4.344180295934085834e-03
4.349307591557494135e-03
4.354428526572751146e-03
4.359549202681362035e-03
4.364666559708851867e-03
4.369780592090227733e-03
4.374891294261856745e-03
4.379998660653167120e-03
4.385102685694641789e-03
4.390203363814487725e-03
4.395300689435277519e-03
4.400391622243232659e-03
4.405482228136387013e-03
4.410569464792735150e-03
4.415653326625995634e-03
4.420733808049776004e-03
4.425810903471633084e-03
4.430884607299928613e-03
4.435954913937695254e-03
4.441021817788159964e-03
4.446082296688302904e-03
4.451142380195061143e-03
4.456199044107739260e-03
4.461252282818739534e-03
4.466302090717078066e-03
4.471348462190077866e-03
4.476391391621981075e-03
4.481430873394143255e-03
4.486466901886670966e-03
4.491496473359446462e-03
4.496525580485216667e-03
4.501551217457377962e-03
4.506573378645073458e-03
4.511592058414809481e-03
4.516607251130039247e-03
4.521618951152411858e-03
4.526627152842216395e-03
4.531631850554468377e-03
4.536630059244400881e-03
4.541627734159614516e-03
4.546621888154883662e-03
4.551612515577924123e-03
4.556599610771122633e-03
4.561583168075644679e-03
4.566563181831712059e-03
4.571539646374161991e-03
4.576512556036693713e-03
4.581478944740424719e-03
4.586444729760247307e-03
4.591406942889286746e-03
4.596365578449418399e-03
4.601320630762434361e-03
4.606272094146601770e-03
4.611219962916551784e-03
4.616164231384833894e-03
4.621104893863192675e-03
4.626039003511966952e-03
4.630972439086583625e-03
4.635902251589857359e-03
4.640828435320487610e-03
4.645750984578145282e-03
4.650669893654868492e-03
4.655585156844443961e-03
4.660496768436550585e-03
4.665404722717314545e-03
4.670306092363074590e-03
4.675206717060093053e-03
4.680103667295126835e-03
4.684996937344809709e-03
4.689886521481945181e-03
4.694772413978837156e-03
4.699654609103876002e-03
4.704533101123092864e-03
4.709407884299715574e-03
4.714276051100890763e-03
4.719143401591185949e-03
4.724007026016746602e-03
4.728866918630419969e-03
4.733723073683165916e-03
4.738575485422558131e-03
4.743424148092312276e-03
4.748269055936310545e-03
4.753110203193022798e-03
4.757944702397681747e-03
4.762778313438936761e-03
4.767608146600238461e-03
4.772434196110009186e-03
4.777256456195422274e-03
4.782074921079265684e-03
4.786889584983800017e-03
4.791700442127067028e-03
4.796507486724055358e-03
4.801307851656194670e-03
4.806107256078884227e-03
4.810902830591434753e-03
4.815694569397233060e-03
4.820482466699749224e-03
4.825266516698761832e-03
4.830046713590052665e-03
4.834823051569431263e-03
4.839595524827489115e-03
4.844361286870352279e-03
4.849126015562837955e-03
4.853886862096146171e-03
4.858643820653041345e-03
4.863396885409543291e-03
4.868146050540755887e-03
4.872891310222005057e-03
4.877632658621122719e-03
4.882370089906051813e-03
4.887100778488612240e-03
4.891830360379934017e-03
4.896556007646130082e-03
4.901277714443902367e-03
4.905995474927177247e-03
4.910709283246772472e-03
4.915419133550980035e-03
4.920125019985510662e-03
4.924826936692827672e-03
4.929522079272469215e-03
4.934216041317635026e-03
4.938906016051736181e-03
4.943591997605828459e-03
4.948273980110384773e-03
4.952951957690548968e-03
4.957625924470548950e-03
4.962295874570643583e-03
4.966961802109454149e-03
4.971620924156372467e-03
4.976278791321953054e-03
4.980932618267847056e-03
4.985582399100879636e-03
4.990228127925128154e-03
4.994869798842394015e-03
4.999507405952424710e-03
5.004140943348972526e-03
5.008770405127510594e-03
5.013393030110308013e-03
5.018014325356923155e-03
5.022631527251270045e-03
5.027244629875721182e-03
5.031853627309484933e-03
5.036458513628799816e-03
5.041059282907572880e-03
5.045655929216602553e-03
5.050248446624661103e-03
5.054834095992527532e-03
5.059418340260496416e-03
5.063998437818267861e-03
5.068574382722318417e-03
5.073146169027320518e-03
5.077713790785060022e-03
5.082277242043020671e-03
5.086836516847242917e-03
5.091391609241435745e-03
5.095939802413185227e-03
5.100486514604374300e-03
5.105029026500340628e-03
5.109567332132552986e-03
5.114101425529482547e-03
5.118631300717241261e-03
5.123156951718776941e-03
5.127678372555011244e-03
5.132195557242591466e-03
5.136705811583375247e-03
5.141214508548819229e-03
5.145718951403144281e-03
5.150219134154893075e-03
5.154715050806002452e-03
5.159206695356605143e-03
5.163694061804641189e-03
5.168177144143831780e-03
5.172655936367037688e-03
5.177127767177630568e-03
5.181597963697548437e-03
5.186063852062439139e-03
5.190525426251840768e-03
5.194982680244042417e-03
5.199435608013475152e-03
5.203884203531683461e-03
5.208328460767491785e-03
5.212768373686393897e-03
5.217201294186263327e-03
5.221632502955403377e-03
5.226059349292738743e-03
5.230481827150662566e-03
5.234899930481456964e-03
5.239313653233296231e-03
5.243722989352717079e-03
5.248127932781065930e-03
5.252528477458662248e-03
5.256924617322744631e-03
5.261313730380662301e-03
5.265701045049697715e-03
5.270083936701891458e-03
5.274462399261187207e-03
5.278836426651223324e-03
5.283206012790475636e-03
5.287571151595393815e-03
5.291931836980429127e-03
5.296288062855036838e-03
5.300637231037574892e-03
5.304984522278705095e-03
5.309327335727365149e-03
5.313665665282657491e-03
5.317999504839382441e-03
5.322328848292479098e-03
5.326653689530225222e-03
5.330974022439732840e-03
5.335289840905088621e-03
5.339598570847842174e-03
5.343905344765892407e-03
5.348207585877146064e-03
5.352505288055059429e-03
5.356798445168592382e-03
5.361087051083318622e-03
5.365371099663146515e-03
5.369650584767848844e-03
5.373925500256143684e-03
5.378193296446343030e-03
5.382459056991611979e-03
5.386720229476726907e-03
5.390976807748082411e-03
5.395228785648242820e-03
5.399476157014609923e-03
5.403718915685057356e-03
5.407957055492629284e-03
5.412190570268593515e-03
5.416416935026174828e-03
5.420641183981722566e-03
5.424860789381313886e-03
5.429075745044087409e-03
5.433286044784740865e-03
5.437491682416195626e-03
5.441692651746959930e-03
5.445888946583987700e-03
5.450080560730152790e-03
5.454264994194213401e-03
5.458447231155905133e-03
5.462624768821477961e-03
5.466797600983480665e-03
5.470965721429243978e-03
5.475129123944211251e-03
5.479287802310078836e-03
5.483441750305878548e-03
5.487590961707200510e-03
5.491732961814987934e-03
5.495872684175978629e-03
5.500007651255661711e-03
5.504137856818358543e-03
5.508263294625281858e-03
5.512383958431732456e-03
5.516499841994315645e-03
5.520610939064196643e-03
5.524717243388987953e-03
5.528816305863160085e-03
5.532913008797130106e-03
5.537004900216385694e-03
5.541091973857825703e-03
5.545174223454102380e-03
5.549251642734953638e-03
5.553324225427841432e-03
5.557391965255092936e-03
5.561454855938757769e-03
5.565510474266455176e-03
5.569563650710096514e-03
5.573611959156982154e-03
5.577655393314950860e-03
5.581693946888066638e-03
5.585727613580560025e-03
5.589756387089722667e-03
5.593780261110931074e-03
5.597799229338396021e-03
5.601810894757919268e-03
5.605820035394226686e-03
5.609824251299438957e-03
5.613823536153278448e-03
5.617817883631942566e-03
5.621807287410851561e-03
5.625791741159291703e-03
5.629771238546632528e-03
5.633745773235471210e-03
5.637712974715713976e-03
5.641677794565258530e-03
5.645638177227546572e-03
5.649594116942768807e-03
5.653545605707827049e-03
5.657492635516736534e-03
5.661435198364206389e-03
5.665373286240948936e-03
5.669306891133873982e-03
5.673233664824584022e-03
5.677158282394040301e-03
5.681078392938826438e-03
5.684993988439718260e-03
5.688905060874244191e-03
5.692811602218517120e-03
5.696713604446068668e-03
5.700611059510640732e-03
5.704503923363718476e-03
5.708389839159361268e-03
5.712273433134379408e-03
5.716152378589550720e-03
5.720026667384581209e-03
5.723896291381064261e-03
5.727761242435153166e-03
5.731621512403639596e-03
5.735477093139096372e-03
5.739327976492875072e-03
5.743171863596047144e-03
5.747013330543365717e-03
5.750850075654290183e-03
5.754682090772511582e-03
5.758509367737779661e-03
5.762331898388844964e-03
5.766149674562709437e-03
5.769962688092045155e-03
5.773770930810745439e-03
5.777572129307295690e-03
5.781370808745495138e-03
5.785164692861055613e-03
5.788953773476768205e-03
5.792738042414230515e-03
5.796517491493125007e-03
5.800292112529914501e-03
5.804061897340007103e-03
5.807826837736812520e-03
5.811584686161552771e-03
5.815339916059369951e-03
5.819090276974830944e-03
5.822835760710354247e-03
5.826576359070911870e-03
5.830312063854259375e-03
5.834042866858402121e-03
5.837768759880762603e-03
5.841489734713295467e-03
5.845203570047446950e-03
5.848914686816836239e-03
5.852620860770485489e-03
5.856322083693271674e-03
5.860018347367074165e-03
5.863709643573522534e-03
5.867395964091137728e-03
5.871077300696636581e-03
5.874753645162794635e-03
5.878422802826271942e-03
5.882089141317881076e-03
5.885750462987060505e-03
5.889406759598120322e-03
5.893058022915509397e-03
5.896704244699568775e-03
5.900345416711055835e-03
5.903981530705482150e-03
5.907612578438747875e-03
5.911236392286522978e-03
5.914857285784086427e-03
5.918473088277864669e-03
5.922083791511961737e-03
5.925689387232035976e-03
5.929289867180692619e-03
5.932885223096345806e-03
5.936475446716160675e-03
5.940060529777219100e-03
5.943638332093770238e-03
5.947213112308613603e-03
5.950782727162928776e-03
5.954347168382695399e-03
5.957906427692366558e-03
5.961460496814396937e-03
5.965009367469187307e-03
5.968553031375362083e-03
5.972091480248048478e-03
5.975622601741892304e-03
5.979150598807908557e-03
5.982673355980211438e-03
5.986190864966656200e-03
5.989703117471545379e-03
5.993210105198487625e-03
5.996711819848093983e-03
6.000208253117672585e-03
6.003699396705225455e-03
6.007183166502449989e-03
6.010663708968799757e-03
6.014138936833529625e-03
6.017608841783622653e-03
6.021073415504840654e-03
6.024532649680502949e-03
6.027986535991874950e-03
6.031435066116419552e-03
6.034878231731960474e-03
6.038313977370479702e-03
6.041746392198260596e-03
6.045173417538907135e-03
6.048595045059529385e-03
6.052011266426460256e-03
6.055422073302507702e-03
6.058827457350202117e-03
6.062227410227105651e-03
6.065621923591030251e-03
6.069008971015255050e-03
6.072392583569174995e-03
6.075770731572949224e-03
6.079143406673370720e-03
6.082510600516816135e-03
6.085872304748163319e-03
6.089228511007543920e-03
6.092579210934923051e-03
6.095924396167073933e-03
6.099264058339104455e-03
6.102596203765020544e-03
6.105924798015971433e-03
6.109247844103465885e-03
6.112565333652730803e-03
6.115877258286883666e-03
6.119183609629347265e-03
6.122484379299159007e-03
6.125779558913163614e-03
6.129069140085346978e-03
6.132351159024218568e-03
6.135629521499291750e-03
6.138902260369838437e-03
6.142169367242406031e-03
6.145430833720155750e-03
6.148686651405610437e-03
6.151936811896158153e-03
6.155181306791351892e-03
6.158420127684943735e-03
6.161651341082624578e-03
6.164878792143224651e-03
6.168100543979121442e-03
6.171316588176295470e-03
6.174526916318201497e-03
6.177731519986073838e-03
6.180930390760702720e-03
6.184123520218076653e-03
6.187310899933573527e-03
6.190490627115963207e-03
6.193666485501930774e-03
6.196836568861996408e-03
6.200000868762156614e-03
6.203159376765576827e-03
6.206312084434839615e-03
6.209458983326893167e-03
6.212600065001516736e-03
6.215735321012522130e-03
6.218862879679515343e-03
6.221986462501716275e-03
6.225104194315406181e-03
6.228216066666847350e-03
6.231322071099332227e-03
6.234422199154099342e-03
6.237516442369334113e-03
6.240604792282750113e-03
6.243687240428508201e-03
6.246761946645917885e-03
6.249832569380081582e-03
6.252897264942186561e-03
6.255956024856512698e-03
6.259008840646840266e-03
6.262055703833757647e-03
6.265096605937159335e-03
6.268131538471333197e-03
6.271160492951843857e-03
6.274181661144628830e-03
6.277198637625047706e-03
6.280209610585618663e-03
6.283214571531692272e-03
6.286213511964872103e-03
6.289206423386234368e-03
6.292193297294274013e-03
6.295174125184904712e-03
6.298148898551236829e-03
6.301115841496673919e-03
6.304078483909097974e-03
6.307035046268838485e-03
6.309985520062594277e-03
6.312929896771513061e-03
6.315868167876881323e-03
6.318800324854989547e-03
6.321726359182211485e-03
6.324646262331173885e-03
6.327558291153195791e-03
6.330465910023952425e-03
6.333367372126641470e-03
6.336262668927145070e-03
6.339151791886349363e-03
6.342034732463752711e-03
6.344911482116494250e-03
6.347782032299520427e-03
6.350646374465307442e-03
6.353502798624066639e-03
6.356354702816674473e-03
6.359200373341256096e-03
6.362039801641378167e-03
6.364872979157332189e-03
6.367699897329853753e-03
6.370520547591823624e-03
6.373334921380952034e-03
6.376143010128149102e-03
6.378943137414355702e-03
6.381738634121697507e-03
6.384527820073593318e-03
6.387310686692543316e-03
6.390087225398993764e-03
6.392857427610920684e-03
6.395621284743885360e-03
6.398378788212755186e-03
6.401129929426985221e-03
6.403873065955273391e-03
6.406611460689298765e-03
6.409343467393774363e-03
6.412069077470161638e-03
6.414788282318312218e-03
6.417501073334580530e-03
6.420207441914932422e-03
6.422907379450643051e-03
6.425600877333431660e-03
6.428286327531590461e-03
6.430966924117847983e-03
6.433641055212602211e-03
6.436308712195304427e-03
6.438969886446460622e-03
6.441624569340803630e-03
6.444272752252067082e-03
6.446914426552097233e-03
6.449549583611130510e-03
6.452176650212471110e-03
6.454798750782586580e-03
6.457414308208481168e-03
6.460023313851259719e-03
6.462625759067891495e-03
6.465221635213458384e-03
6.467810933641127136e-03
6.470393645701066898e-03
6.472969762741170863e-03
6.475537746780807291e-03
6.478100651759938211e-03
6.480656935754974812e-03
6.483206590103790523e-03
6.485749606143453860e-03
6.488285975207841449e-03
6.490815688628609470e-03
6.493338737734694055e-03
6.495855113853171714e-03
6.498363314653615719e-03
6.500866322757675730e-03
6.503362631845699404e-03
6.505852233234937776e-03
6.508335118240421435e-03
6.510811278175876460e-03
6.513280704349755368e-03
6.515743388070982522e-03
6.518199320645623462e-03
6.520647035812621173e-03
6.523089444036761497e-03
6.525525075021215704e-03
6.527953920061890791e-03
6.530375970453611290e-03
6.532791217486566548e-03
6.535199652450640606e-03
6.537601266630693742e-03
6.539996051312058079e-03
6.542382576724570242e-03
6.544763680334159117e-03
6.547137928289065156e-03
6.549505311863046408e-03
6.551865822327918032e-03
6.554219450954495985e-03
6.556566189009405132e-03
6.558906027757688273e-03
6.561238958462639603e-03
6.563563588262655291e-03
6.565882680788837078e-03
6.568194839048496769e-03
6.570500054296629644e-03
6.572798317783845601e-03
6.575089620757174069e-03
6.577373954463283656e-03
6.579651310145290255e-03
6.581921679044339113e-03
6.584183705632684624e-03
6.586440078855365643e-03
6.588689439009087767e-03
6.590931777324782193e-03
6.593167085031603758e-03
6.595395353355959500e-03
6.597616573521675187e-03
6.599830736750217364e-03
6.602037834262136640e-03
6.604236548282321762e-03
6.606429492231197242e-03
6.608615344109752821e-03
6.610794095129296499e-03
6.612965736496417835e-03
6.615130259415180625e-03
6.617287655088455178e-03
6.619437914716225224e-03
6.621581029495310355e-03
6.623715719832556914e-03
6.625844522768292721e-03
6.627966154438613700e-03
6.630080606031207857e-03
6.632187868730599067e-03
6.634287933719618113e-03
6.636380792179014110e-03
6.638466435286871636e-03
6.640544854217778070e-03
6.642614807982921699e-03
6.644678756395183683e-03
6.646735454148344768e-03
6.648784892406556235e-03
6.650827062333553030e-03
6.652861955090766388e-03
6.654889561835547473e-03
6.656909873724192739e-03
6.658922881908890812e-03
6.660927384431997167e-03
6.662925763026350534e-03
6.664916811368992722e-03
6.666900520601259927e-03
6.668876881865321016e-03
6.670845886299736627e-03
6.672807525041041243e-03
6.674761789220440278e-03
6.676708669972108989e-03
6.678648158422645364e-03
6.680579096481897849e-03
6.682503778125736815e-03
6.684421040845212048e-03
6.686330875759233239e-03
6.688233273983990035e-03
6.690128226632369168e-03
6.692015724816396949e-03
6.693895759644741261e-03
6.695768322223710767e-03
6.697632294396099750e-03
6.699489890250320823e-03
6.701339987164989243e-03
6.703182576235450219e-03
6.705017648554967291e-03
6.706845195215499489e-03
6.708665207306147016e-03
6.710477675912485118e-03
6.712282592118645752e-03
6.714078878129803307e-03
6.715868667291013949e-03
6.717650877292785649e-03
6.719425499209896735e-03
6.721192524113156486e-03
6.722951943071847625e-03
6.724703747151616895e-03
6.726447927416279171e-03
6.728184474926734993e-03
6.729912352682748677e-03
6.731633612420573343e-03
6.733347212578261187e-03
6.735053144206831766e-03
6.736751398354917653e-03
6.738441966068764444e-03
6.740124838391203799e-03
6.741800006363207753e-03
6.743467461024138521e-03
6.745126206596813168e-03
6.746778212349924253e-03
6.748422477896337535e-03
6.750058994264424017e-03
6.751687752480001192e-03
6.753308743567526529e-03
6.754921958546211691e-03
6.756527388434879766e-03
6.758125024248662349e-03
6.759713911869857927e-03
6.761295937229544473e-03
6.762870141551385883e-03
6.764436515840466235e-03
6.765995051099982227e-03
6.767545738330632554e-03
6.769088568528591754e-03
6.770623532690228652e-03
6.772150621808553650e-03
6.773668923855336033e-03
6.775180240559952605e-03
6.776683655187215605e-03
6.778179158721475694e-03
6.779666742141282620e-03
6.781146396424075906e-03
6.782618112544824829e-03
6.784081881473780218e-03
6.785537694182747215e-03
6.786984681171059908e-03
6.788424559091343902e-03
6.789856453688652982e-03
6.791280355922968415e-03
6.792696256750663242e-03
6.794104147124363502e-03
6.795504017996972790e-03
6.796895860316565230e-03
6.798279665029993701e-03
6.799654605598087764e-03
6.801022312729193553e-03
6.802381955082703602e-03
6.803733523593924470e-03
6.805077009195165116e-03
6.806412402818318164e-03
6.807739695390613299e-03
6.809058877837309565e-03
6.810369941082000667e-03
6.811672101986743222e-03
6.812966904436890125e-03
6.814253560442240509e-03
6.815532060916229540e-03
6.816802396767490668e-03
6.818064558904407546e-03
6.819318538230700888e-03
6.820564325647510140e-03
6.821801912055031059e-03
6.823030558153170277e-03
6.824251720129764776e-03
6.825464653785057179e-03
6.826669350007003034e-03
6.827865799681254178e-03
6.829053993692157931e-03
6.830233922919926037e-03
6.831405578243743282e-03
6.832568950537826202e-03
6.833723344780190390e-03
6.834870128582637427e-03
6.836008601971865772e-03
6.837138755813515489e-03
6.838260580970562108e-03
6.839374068301068421e-03
6.840479208662542110e-03
6.841575992910520210e-03
6.842664411896293153e-03
6.843743815313940715e-03
6.844815481318045070e-03
6.845878754603879068e-03
6.846933626014323204e-03
6.847980086385790921e-03
6.849018126554362595e-03
6.850047737354703070e-03
6.851068909615370961e-03
6.852081634165674284e-03
6.853085305859929477e-03
6.854081112508403351e-03
6.855068443919143384e-03
6.856047290908440228e-03
6.857017644291363290e-03
6.857979494879012927e-03
6.858932833480935187e-03
6.859877650902929114e-03
6.860813937949100660e-03
6.861741135076204756e-03
6.862660338867870857e-03
6.863570984684014276e-03
6.864473063317833024e-03
6.865366565558250755e-03
6.866251482194968281e-03
6.867127804009637293e-03
6.867995521787573221e-03
6.868854626306070132e-03
6.869704604070381304e-03
6.870546459545212592e-03
6.871379674089600487e-03
6.872204238471096849e-03
6.873020143456115560e-03
6.873827379807323501e-03
6.874625938284556481e-03
6.875415809646873155e-03
6.876196984648086374e-03
6.876968996284871238e-03
6.877732756015386695e-03
6.878487791639714688e-03
6.879234093901648306e-03
6.879971653541622212e-03
6.880700461301014759e-03
6.881420507912711093e-03
6.882131784111122919e-03
6.882834280626914936e-03
6.883527577392994923e-03
6.884212491968827452e-03
6.884888599042432444e-03
6.885555889332345414e-03
6.886214353556074919e-03
6.886863982426938424e-03
6.887504766657226440e-03
6.888136696953789384e-03
6.888759764023394405e-03
6.889373595184711263e-03
6.889978913201977306e-03
6.890575340098487045e-03
6.891162866567879242e-03
6.891741483301960791e-03
6.892311180991789188e-03
6.892871950321843855e-03
6.893423781976548703e-03
6.893966666636330842e-03
6.894500279455373359e-03
6.895025247502850618e-03
6.895541240586666731e-03
6.896048249377340067e-03
6.896546264540670546e-03
6.897035276741764198e-03
6.897515276641397186e-03
6.897986254898097469e-03
6.898448202168117049e-03
6.898900841888822022e-03
6.899344704536763961e-03
6.899779508153458529e-03
6.900205243384027742e-03
6.900621900870124170e-03
6.901029471250264002e-03
6.901427945161631161e-03
6.901817313237218476e-03
6.902197566105883197e-03
6.902568475944087512e-03
6.902930475730206794e-03
6.903283332190285337e-03
6.903627035944825963e-03
6.903961577610751021e-03
6.904286947800597485e-03
6.904603137125681078e-03
6.904910136194347681e-03
6.905207935611418213e-03
6.905496356739343478e-03
6.905775734154490086e-03
6.906045883721984024e-03
6.906306796036404405e-03
6.906558461688250272e-03
6.906800871266105535e-03
6.907034015355917322e-03
6.907257884538969828e-03
6.907472469394299042e-03
6.907677640928061580e-03
6.907873634406008767e-03
6.908060315285402542e-03
6.908237674132899908e-03
6.908405701515185626e-03
6.908564387994586831e-03
6.908713724132153899e-03
6.908853700481859539e-03
6.908984307599952412e-03
6.909105536036741491e-03
6.909217312487447860e-03
6.909319760806775790e-03
6.909412802086817296e-03
6.909496426867250962e-03
6.909570625683869594e-03
6.909635389071550060e-03
6.909690707561311207e-03
6.909736571681146522e-03
6.909772971955330245e-03
6.909799885682826881e-03
6.909817335485929357e-03
6.909825293007182401e-03
6.909823748762450313e-03
6.909812693260075633e-03
6.909792117008622947e-03
6.909762010514741704e-03
6.909722364278031437e-03
6.909673168799757015e-03
6.909614452437623511e-03
6.909546135665134425e-03
6.909468241135002797e-03
6.909380759336447575e-03
6.909283680752775769e-03
6.909176995866100901e-03
6.909060695155344600e-03
6.908934769096736206e-03
6.908799208162036409e-03
6.908654092231125698e-03
6.908499238708759593e-03
6.908334721718478733e-03
6.908160531720275443e-03
6.907976659174114298e-03
6.907783094532715662e-03
6.907579828251020349e-03
6.907366850777418854e-03
6.907144152558025718e-03
6.906911865452780575e-03
6.906669702877843431e-03
6.906417790885688301e-03
6.906156119910550339e-03
6.905884680383750363e-03
6.905603462735443454e-03
6.905312457389206626e-03
6.905011654770309981e-03
6.904701045297667594e-03
6.904380813270216688e-03
6.904050567196673427e-03
6.903710485516661999e-03
6.903360558639021205e-03
6.903000776968259977e-03
6.902631130907110890e-03
6.902251610854698294e-03
6.901862207206399535e-03
6.901462910355593561e-03
6.901053957505398628e-03
6.900634851327580588e-03
6.900205823115207471e-03
6.899766863249112703e-03
6.899317962106771285e-03
6.898859110064936573e-03
6.898390297494116918e-03
6.897911514764765162e-03
6.897422752242421407e-03
6.896924300498263882e-03
6.896415555438906164e-03
6.895896801673490062e-03
6.895368029556425693e-03
6.894829229438098617e-03
6.894280391666701702e-03
6.893721506587319192e-03
6.893152564543203464e-03
6.892573555872361091e-03
6.891984824977076540e-03
6.891385660071858155e-03
6.890776399544579212e-03
6.890157033723059987e-03
6.889527552930624354e-03
6.888887947488459007e-03
6.888238207713448524e-03
6.887578323921811352e-03
6.886908286424936465e-03
6.886228493924090310e-03
6.885538126004508985e-03
6.884837575302144019e-03
6.884126832116782557e-03
6.883405886745408431e-03
6.882674729480287024e-03
6.881933350612767786e-03
6.881181740429731519e-03
6.880419889215366736e-03
6.879648250437436774e-03
6.878865894119068347e-03
6.878073267608947328e-03
6.877270361179799174e-03
6.876457165100963165e-03
6.875633669637531975e-03
6.874799865053043968e-03
6.873955741605486391e-03
6.873101289552985271e-03
6.872237017599008846e-03
6.871361885261995095e-03
6.870476395076818843e-03
6.869580537287811595e-03
6.868674302135169274e-03
6.867757679857838804e-03
6.866830660688993948e-03
6.865893234861891736e-03
6.864945392604626662e-03
6.863987698327661535e-03
6.863019000107689616e-03
6.862039856128654414e-03
6.861050256610018439e-03
6.860050191763972238e-03
6.859039651800125093e-03
6.858018626925005412e-03
6.856987107343698318e-03
6.855945083255488015e-03
6.854893175249149317e-03
6.853830119011833366e-03
6.852756528856474016e-03
6.851672394971392022e-03
6.850577707541966044e-03
6.849472456749050586e-03
6.848356632772056862e-03
6.847230225786093971e-03
6.846093225962301965e-03
6.844946310542027179e-03
6.843788101876968621e-03
6.842619270879174431e-03
6.841439807707933030e-03
6.840249702520090347e-03
6.839048945467690599e-03
6.837837526702444935e-03
6.836615436370180321e-03
6.835382664616251880e-03
6.834139945804562633e-03
6.832885788004533500e-03
6.831620919199532516e-03
6.830345329520537412e-03
6.829059009096943855e-03
6.827761948052291086e-03
6.826454136508564030e-03
6.825135564583417747e-03
6.823806222393008492e-03
6.822466901903218028e-03
6.821115995946425148e-03
6.819754290056517787e-03
6.818381774333581724e-03
6.816998438879784405e-03
6.815604273788605783e-03
6.814199269154497252e-03
6.812783415064471715e-03
6.811356701606874342e-03
6.809919978827350118e-03
6.808471523365583478e-03
6.807012178780075251e-03
6.805541935145070775e-03
6.804060782531262674e-03
6.802568711003487145e-03
6.801065710627468563e-03
6.799551771462325478e-03
6.798026883565649880e-03
6.796491955540440166e-03
6.794945146877895414e-03
6.793387359641883672e-03
6.791818583875952609e-03
6.790238809621151894e-03
6.788648026915033995e-03
6.787046225791293352e-03
6.785433396282208873e-03
6.783809528415174483e-03
6.782175589830630180e-03
6.780529621910946769e-03
6.778872585702949705e-03
6.777204471220765747e-03
6.775525268476328966e-03
6.773834967478131741e-03
6.772133558231197004e-03
6.770421030735662704e-03
6.768697374991305971e-03
6.766963618158705618e-03
6.765217682544011346e-03
6.763460588661757145e-03
6.761692326495455374e-03
6.759912886028035528e-03
6.758122257239013164e-03
6.756320430101242502e-03
6.754507394588132874e-03
6.752683140667875561e-03
6.750848755501581699e-03
6.749002041360224746e-03
6.747144078701888814e-03
6.745274857485022979e-03
6.743394367658250843e-03
6.741502599172860544e-03
6.739599541972868257e-03
6.737685186000513804e-03
6.735759521194151223e-03
6.733823695202700854e-03
6.731875389285935096e-03
6.729915744337011674e-03
6.727944750281156239e-03
6.725962397040319285e-03
6.723968674533647993e-03
6.721963572675321297e-03
6.719947081377325437e-03
6.717919190548343744e-03
6.715881108809718114e-03
6.713830395439129850e-03
6.711768252248839772e-03
6.709694669133486888e-03
6.707609635984629337e-03
6.705513142691021944e-03
6.703405179137450487e-03
6.701285735204814964e-03
6.699154800770684703e-03
6.697012365711185744e-03
6.694859706965233803e-03
6.692694247132591201e-03
6.690517256283362579e-03
6.688328724278908011e-03
6.686128640976257698e-03
6.683916996230665486e-03
6.681693779892083906e-03
6.679458981809244245e-03
6.677212591823938892e-03
6.674955948880456624e-03
6.672686351535034310e-03
6.670405131806583787e-03
6.668112279524351926e-03
6.665807784516003531e-03
6.663491636605373136e-03
6.661163825610966205e-03
6.658824341350871867e-03
6.656473173638099983e-03
6.654111723907785159e-03
6.651737165692256371e-03
6.649350893448868760e-03
6.646952896976199288e-03
6.644543166071326112e-03
6.642121690526081590e-03
6.639688460129578029e-03
6.637243464667041959e-03
6.634786693920924350e-03
6.632319612312143065e-03
6.629839267363241140e-03
6.627347116462567467e-03
6.624843149377640517e-03
6.622327355873175447e-03
6.619799725711444927e-03
6.617260248649059484e-03
6.614708914440714516e-03
6.612145712836442479e-03
6.609572171735772494e-03
6.606985211666804858e-03
6.604386353440211410e-03
6.601775586792674178e-03
6.599152901455990206e-03
6.596518287162400629e-03
6.593871733636319510e-03
6.591213230601106199e-03
6.588542767776012221e-03
6.585861937032283508e-03
6.583167530913092147e-03
6.580461134147064239e-03
6.577742736437880433e-03
6.575012327488805042e-03
6.572269896996579819e-03
6.569515434655337494e-03
6.566748930158156083e-03
6.563970373190453067e-03
6.561181420094236438e-03
6.558378734432962487e-03
6.555563965349731070e-03
6.552737102515721057e-03
6.549898135602777449e-03
6.547047054275612066e-03
6.544183848197743236e-03
6.541308507027304708e-03
6.538421020419848961e-03
6.535523109684499010e-03
6.532611308408264872e-03
6.529687330646849475e-03
6.526751166039596042e-03
6.523802804225542484e-03
6.520842234837787021e-03
6.517869447507568248e-03
6.514884431859824243e-03
6.511887177519354308e-03
6.508879471260442529e-03
6.505857715697282995e-03
6.502823690293924042e-03
6.499777384661009627e-03
6.496718788401634193e-03
6.493647891118892179e-03
6.490564682409272201e-03
6.487469151867319983e-03
6.484361289084306090e-03
6.481242946803883465e-03
6.478110395660208187e-03
6.474965481031658143e-03
6.471808192493960776e-03
6.468638519619956950e-03
6.465456451978351948e-03
6.462261979133299139e-03
6.459055090648285757e-03
6.455835776078666655e-03
6.452605954640922015e-03
6.449361763984834406e-03
6.446105115903794092e-03
6.442835999941276537e-03
6.439554405635261602e-03
6.436260322523396082e-03
6.432953740136415632e-03
6.429634648003446085e-03
6.426303035650338114e-03
6.422960889264306417e-03
6.419604212505314322e-03
6.416234984084084880e-03
6.412853193510426042e-03
6.409458830291148157e-03
6.406051883928620683e-03
6.402632343922548541e-03
6.399200199766835739e-03
6.395755440954914439e-03
6.392300121155186643e-03
6.388830109021387260e-03
6.385347450689637938e-03
6.381852135637300361e-03
6.378344153335824274e-03
6.374823493254910822e-03
6.371290144860292104e-03
6.367744097614203014e-03
6.364185340973993465e-03
6.360615996598290023e-03
6.357031797120049621e-03
6.353434856606943182e-03
6.349825164501193830e-03
6.346202710242304645e-03
6.342567483265809658e-03
6.338919473004078764e-03
6.335258668885429545e-03
6.331585060333239090e-03
6.327900837501621023e-03
6.324201595987927194e-03
6.320489518297583986e-03
6.316764593840618058e-03
6.313026812022420886e-03
6.309276162243554475e-03
6.305512633903498365e-03
6.301736216395043000e-03
6.297946899109868601e-03
6.294146941208306201e-03
6.290331800226645065e-03
6.286503727622377857e-03
6.282662712770059610e-03
6.278808745041386530e-03
6.274941813803447399e-03
6.271061908421082798e-03
6.267169018252610746e-03
6.263263132654461884e-03
6.259346580309188557e-03
6.255414679665671773e-03
6.251469751644589401e-03
6.247511785586384869e-03
6.243540770828559516e-03
6.239556696703008054e-03
6.235559552540043127e-03
6.231549327663843396e-03
6.227526011396922190e-03
6.223492002454117378e-03
6.219442479171582994e-03
6.215379832446993325e-03
6.211304051584265462e-03
6.207215125886317297e-03
6.203113044652347474e-03
6.198997797175670454e-03
6.194869372748046388e-03
6.190727760655462264e-03
6.186575430162155609e-03
6.182407418459018311e-03
6.178226186934615560e-03
6.174031724859530001e-03
6.169824021501568723e-03
6.165603066122876674e-03
6.161368847984377561e-03
6.157121356340389262e-03
6.152860580442981453e-03
6.148589060624376490e-03
6.144301691893033768e-03
6.140001006645440240e-03
6.135686994118816351e-03
6.131359643545525318e-03
6.127018944151935154e-03
6.122664885163220383e-03
6.118297455798865636e-03
6.113916645277550632e-03
6.109525065513238262e-03
6.105117468296755723e-03
6.100696457553733687e-03
6.096262022484005838e-03
6.091814152284713568e-03
6.087352836146725510e-03
6.082878063260577228e-03
6.078389822810559284e-03
6.073888103976299302e-03
6.069375590781994623e-03
6.064846890755426490e-03
6.060304679869815692e-03
6.055748947290745532e-03
6.051179682177526553e-03
6.046596873687970497e-03
6.042000510973893901e-03
6.037390583184892856e-03
6.032767079465928273e-03
6.028132756467963205e-03
6.023482076413233521e-03
6.018817787844382705e-03
6.014139879891411411e-03
6.009448341677714467e-03
6.004743162325187900e-03
6.000024330948872109e-03
5.995291836663668716e-03
5.990545668575542049e-03
5.985788656491047854e-03
5.981015116275273380e-03
5.976227869565309270e-03
5.971426905454796374e-03
5.966612213031713408e-03
5.961783781379792480e-03
5.956941599580545255e-03
5.952085656708572259e-03
5.947215941837280528e-03
5.942332444034248429e-03
5.937438075002215987e-03
5.932526986754393938e-03
5.927602082759969582e-03
5.922663352072504717e-03
5.917710783739177360e-03
5.912744366803363016e-03
5.907764090304856719e-03
5.902769943279928544e-03
5.897761914757965185e-03
5.892742990707244832e-03
5.887707174559692058e-03
5.882657443991468060e-03
5.877593788018137255e-03
5.872516195649712945e-03
5.867424655893072050e-03
5.862319157750983667e-03
5.857199690222525401e-03
5.852066242299724941e-03
5.846921874748028936e-03
5.841760441353732736e-03
5.836584994531962556e-03
5.831395523258287028e-03
5.826192016508247029e-03
5.820974463249611874e-03
5.815742852449373723e-03
5.810497173066919707e-03
5.805237414058694867e-03
5.799966711516058027e-03
5.794678768521077661e-03
5.789376712752092313e-03
5.784060533151641481e-03
5.778730218654881678e-03
5.773385758193999573e-03
5.768027140696019295e-03
5.762654355084079194e-03
5.757267390279152686e-03
5.751869458227865106e-03
5.746454110241494551e-03
5.741024549800577415e-03
5.735580765806463921e-03
5.730122747158672425e-03
5.724650482750559544e-03
5.719163961471568358e-03
5.713663172207117391e-03
5.708148103839877363e-03
5.702622044710226046e-03
5.697078393288451670e-03
5.691520429387669777e-03
5.685948141872620987e-03
5.680361519603355225e-03
5.674760551435370504e-03
5.669145226221777856e-03
5.663515532808582886e-03
5.657871460038349509e-03
5.652216373186136344e-03
5.646543516801771911e-03
5.640856247571518489e-03
5.635154554321175624e-03
5.629438425872101970e-03
5.623707851042714090e-03
5.617962818644711698e-03
5.612203317488156928e-03
5.606429336377033446e-03
5.600644318055486570e-03
5.594841352077550845e-03
5.589023872539428117e-03
5.583191868228892796e-03
5.577345327928501240e-03
5.571484240417451383e-03
5.565608594469695358e-03
5.559718378855049714e-03
5.553813582339389709e-03
5.547897725676265157e-03
5.541963742344141464e-03
5.536015144388950482e-03
5.530051920559359013e-03
5.524074059597733344e-03
5.518081550245079736e-03
5.512074381236409248e-03
5.506052541302791647e-03
5.500016019169218229e-03
5.493968414145178336e-03
5.487902502544383943e-03
5.481821874903952674e-03
5.475726519934859260e-03
5.469616426340084825e-03
5.463491582821611292e-03
5.457351978073343712e-03
5.451197600788326714e-03
5.445028439652888075e-03
5.438848173071941794e-03
5.432649419106261313e-03
5.426435847332544693e-03
5.420207446419272879e-03
5.413964205031679411e-03
5.407706111831001028e-03
5.401433155472451508e-03
5.395145324607719672e-03
5.388842607884247737e-03
5.382528763350602485e-03
5.376196249722825504e-03
5.369848816158290239e-03
5.363486451286703094e-03
5.357109143733634893e-03
5.350716882119327389e-03
5.344309655058998576e-03
5.337887451165285180e-03
5.331450259045578122e-03
5.325001916938798541e-03
5.318534723119494600e-03
5.312052506875164504e-03
5.305555256794824981e-03
5.299042961464245360e-03
5.292515609463560589e-03
5.285973189367187963e-03
5.279415689747990470e-03
5.272843099172502823e-03
5.266259336621170739e-03
5.259656538825902006e-03
5.253038615752603224e-03
5.246405555952710076e-03
5.239757347969109524e-03
5.233093980341829710e-03
5.226415441604959078e-03
5.219721720290670941e-03
5.213012804923894405e-03
5.206292695780739832e-03
5.199553366941778165e-03
5.192798809608434318e-03
5.186029012288456697e-03
5.179243963486596103e-03
5.172443651698721556e-03
5.165628065420924120e-03
5.158797193142300452e-03
5.151951023347922654e-03
5.145093638160708194e-03
5.138216847905663354e-03
5.131324725568264800e-03
5.124417259615932085e-03
5.117494438511172028e-03
5.110556250711051351e-03
5.103602684668806511e-03
5.096633728832039578e-03
5.089649371644050513e-03
5.082653777632950565e-03
5.075638592251574543e-03
5.068607970830585341e-03
5.061561901792410723e-03
5.054500373560921744e-03
5.047423374548581920e-03
5.040330893168548654e-03
5.033222917827262499e-03
5.026099436925890451e-03
5.018964697954014786e-03
5.011810180378800661e-03
5.004640122427184146e-03
4.997454512484816869e-03
4.990253338928579696e-03
4.983036590133493871e-03
4.975804254467530718e-03
4.968556320296579898e-03
4.961292775979508907e-03
4.954017952527811630e-03
4.946723162299521137e-03
4.939412726983838375e-03
4.932086634921756252e-03
4.924744874449743515e-03
4.917387433898967597e-03
4.910014301596071773e-03
4.902625465864257626e-03
4.895220915019510288e-03
4.887805064158257107e-03
4.880369057405464783e-03
4.872917300471790725e-03
4.865449781655678541e-03
4.857966489250242770e-03
4.850467411544018281e-03
4.842952536823208476e-03
4.835421853365134970e-03
4.827875349446203446e-03
4.820317524808492848e-03
4.812739354215944676e-03
4.805145327965332225e-03
4.797535434310579161e-03
4.789909661503083393e-03
4.782267997788830494e-03
4.774610431409281874e-03
4.766936950600875189e-03
4.759247543594358199e-03
4.751546795347616481e-03
4.743825510131471912e-03
4.736088263389726105e-03
4.728335043336889809e-03
4.720565838179341389e-03
4.712780636120517119e-03
4.704979425357219691e-03
4.697162194083115416e-03
4.689328930486097446e-03
4.681484305306016225e-03
4.673618951181290893e-03
4.665737529276653417e-03
4.657840027759763135e-03
4.649926434796503028e-03
4.641996738544595935e-03
4.634050927158211985e-03
4.626088988787718792e-03
4.618110911576434052e-03
4.610116683664344794e-03
4.602111071774384055e-03
4.594084516502006110e-03
4.586041774925442294e-03
4.577982835163918462e-03
4.569907685333107761e-03
4.561816313542771395e-03
4.553708707899090102e-03
4.545584856500473059e-03
4.537444747443691861e-03
4.529293234440484595e-03
4.521120584038917922e-03
4.512931640242884290e-03
4.504726391128449636e-03
4.496504824764185893e-03
4.488266929217998857e-03
4.480012692548995812e-03
4.471742102813841546e-03
4.463455148063233402e-03
4.455156769573143105e-03
4.446837058694780298e-03
4.438500946930989954e-03
4.430148422312985002e-03
4.421779472865428051e-03
4.413394086610372691e-03
4.404992251564071593e-03
4.396573955736199357e-03
4.388139187133988095e-03
4.379692975173682390e-03
4.371225234853864938e-03
4.362740985753371659e-03
4.354240215860366581e-03
4.345722913153521327e-03
4.337189065609731164e-03
4.328638661199341042e-03
4.320071687887505618e-03
4.311488133636187658e-03
4.302893116580330801e-03
4.294276374210009850e-03
4.285643014758644398e-03
4.276993026166436840e-03
4.268326396369009901e-03
4.259643113296629480e-03
4.250943164874870783e-03
4.242226539023757903e-03
4.233493223657791571e-03
4.224748426214924857e-03
4.215981705509574962e-03
4.207198259010946906e-03
4.198398074615500297e-03
4.189581140211839916e-03
4.180747443683935360e-03
4.171896972912259027e-03
4.163029715770122374e-03
4.154145660127311901e-03
4.145250103304826128e-03
4.136332424275912523e-03
4.127397910329150266e-03
4.118446549313731220e-03
4.109478329072907554e-03
4.100493237444741146e-03
4.091491262262769713e-03
4.082472391354313723e-03
4.073436612542752355e-03
4.064389313620075939e-03
4.055319692543912780e-03
4.046233127008164177e-03
4.037129604815364869e-03
4.028009113762442972e-03
4.018871641640442416e-03
4.009717176236687886e-03
4.000545705332092528e-03
3.991357216702240418e-03
3.982157189198781699e-03
3.972934638585806644e-03
3.963695033552511182e-03
3.954438361852663508e-03
3.945164611236950947e-03
3.935873769449982351e-03
3.926565824230926482e-03
3.917240763312956897e-03
3.907898574426971194e-03
3.898544828071476287e-03
3.889168356638467161e-03
3.879774720398326826e-03
3.870363907060109243e-03
3.860935904324708234e-03
3.851490699891185754e-03
3.842028281449638705e-03
3.832548636687915788e-03
3.823051753286815790e-03
3.813543293987281535e-03
3.804011906622856154e-03
3.794463243638884764e-03
3.784897292695155180e-03
3.775314041446514723e-03
3.765713477543480847e-03
3.756095588629465576e-03
3.746460362342773909e-03
3.736807786317603020e-03
3.727143616131439741e-03
3.717456313866690509e-03
3.707751624737881668e-03
3.698029536358587999e-03
3.688290036335362121e-03
3.678533112268678185e-03
3.668758751755762937e-03
3.658966942385766252e-03
3.649157671745228981e-03
3.639336788843094972e-03
3.629492568818837306e-03
3.619630850253546805e-03
3.609751620710810460e-03
3.599854867750357235e-03
3.589940578923311865e-03
3.580008741777024328e-03
3.570059343855069844e-03
3.560092372692474916e-03
3.550113771332769064e-03
3.540111626768122077e-03
3.530091871548846072e-03
3.520054493188262690e-03
3.509999479195446970e-03
3.499926817074477947e-03
3.489836494323633742e-03
3.479728498436363004e-03
3.469602816900174691e-03
3.459465487391288896e-03
3.449304407554698582e-03
3.439125604506126921e-03
3.428929065710545343e-03
3.418714778626680273e-03
3.408482730711787090e-03
3.398232909412796099e-03
3.387965302173556736e-03
3.377679896432506101e-03
3.367382825105569299e-03
3.357061795277171967e-03
3.346722929235185218e-03
3.336366214395036778e-03
3.325991638166575504e-03
3.315599187955209359e-03
3.305188851160240082e-03
3.294760615174530116e-03
3.284314467386861836e-03
3.273856636557631594e-03
3.263374637999971739e-03
3.252874689779028383e-03
3.242356779259575328e-03
3.231820893801973238e-03
3.221267020760365529e-03
3.210695147484815548e-03
3.200105261317531813e-03
3.189497349597086862e-03
3.178877737538415849e-03
3.168233747463444772e-03
3.157571693821970005e-03
3.146891563928611024e-03
3.136193345094823171e-03
3.125477024622708155e-03
3.114742589812785623e-03
3.103990027955444431e-03
3.093219326339408104e-03
3.082436907244162638e-03
3.071629898777072931e-03
3.060804712385095661e-03
3.049961335333445378e-03
3.039099754879898141e-03
3.028219958277650337e-03
3.017321932774319482e-03
3.006405665611805444e-03
2.995471144026012889e-03
2.984524887976180985e-03
2.973553830125430508e-03
2.962564479531748507e-03
2.951556823409196006e-03
2.940530848963868182e-03
2.929486543398224230e-03
2.918423893908089761e-03
2.907342887683656008e-03
2.896243511908619395e-03
2.885132384839228514e-03
2.873996242460374884e-03
2.862841692058165632e-03
2.851668720792455147e-03
2.840477315819739390e-03
2.829267464290324829e-03
2.818039153347051684e-03
2.806792370128596836e-03
2.795527101767614209e-03
2.784250065435062149e-03
2.772947799198122176e-03
2.761627009188277748e-03
2.750287682514840348e-03
2.738929806281459323e-03
2.727553367585372479e-03
2.716158353517988955e-03
2.704744751165333305e-03
2.693312547607934482e-03
2.681868559552019748e-03
2.670399125905609239e-03
2.658911052266177411e-03
2.647404325691493643e-03
2.635878933230362264e-03
2.624334861929422669e-03
2.612772098826710021e-03
2.601190630955818595e-03
2.589590445343764591e-03
2.577978458856183819e-03
2.566340809993156169e-03
2.554684404442536527e-03
2.543009229208331723e-03
2.531315271286888047e-03
2.519602517671831743e-03
2.507870955347241138e-03
2.496120571294058177e-03
2.484351352485203446e-03
2.472563285889045614e-03
2.460763400396998035e-03
2.448937610358997707e-03
2.437092933409157336e-03
2.425229356492003552e-03
2.413346866546400848e-03
2.401445450503164603e-03
2.389525095289002365e-03
2.377585787824598729e-03
2.365627515024698591e-03
2.353657407263093360e-03
2.341661175830345165e-03
2.329645939774582786e-03
2.317611685987819303e-03
2.305558401353297038e-03
2.293486072748734950e-03
2.281394687046495173e-03
2.269284231113777306e-03
2.257154691807539137e-03
2.245013301624798618e-03
2.232845567524649466e-03
2.220658710604145325e-03
2.208452717699427303e-03
2.196227575639392304e-03
2.183983271249162472e-03
2.171719791345061434e-03
2.159437122739582549e-03
2.147135252236198610e-03
2.134821515080875809e-03
2.122481212639165671e-03
2.110121668687570118e-03
2.097742870007024418e-03
2.085344803373134770e-03
2.072927455553402742e-03
2.060490813311499636e-03
2.048034863402742323e-03
2.035559592578173316e-03
2.023072439471140793e-03
2.010558498574066544e-03
1.998025196982833318e-03
1.985472521423198300e-03
1.972900458612758534e-03
1.960308995267084908e-03
1.947698118091728547e-03
1.935067813788909907e-03
1.922418069051579081e-03
1.909756426543174346e-03
1.897067772603316937e-03
1.884359638284510696e-03
1.871632010256085721e-03
1.858884875183319796e-03
1.846118219721082365e-03
1.833332030522882850e-03
1.820526294232155395e-03
1.807700997488004280e-03
1.794863787623668383e-03
1.781999341540468906e-03
1.769115294890377665e-03
1.756211634285714807e-03
1.743288346335664096e-03
1.730345417640666295e-03
1.717382834794611846e-03
1.704400584387033568e-03
1.691398652999387409e-03
1.678384793282139409e-03
1.665343471404789888e-03
1.652282428264928438e-03
1.639201650418670164e-03
1.626101124416717836e-03
1.612980836803556972e-03
1.599840774116567665e-03
1.586680922886829492e-03
1.573501269642035849e-03
1.560309672992921115e-03
1.547090387085087171e-03
1.533851258706114828e-03
1.520592274354692908e-03
1.507313420525790981e-03
1.494014683705302549e-03
1.480696050374569195e-03
1.467357507007410744e-03
1.453999040071374260e-03
1.440628614794742246e-03
1.427230271992957489e-03
1.413811964995070891e-03
1.400373680243288677e-03
1.386915404173294508e-03
1.373437123215109912e-03
1.359938823790679541e-03
1.346420492316369177e-03
1.332882115202632667e-03
1.319331764945613772e-03
1.305753267723058775e-03
1.292154684058216541e-03
1.278536000337504586e-03
1.264897202936904330e-03
1.251238278227706502e-03
1.237559212574790291e-03
1.223859992336068236e-03
1.210140603863235631e-03
1.196409227576800127e-03
1.182649473702251930e-03
1.168869510617759344e-03
1.155069324647040041e-03
1.141248902109620600e-03
1.127408229317644617e-03
1.113547292577177217e-03
1.099666078186817275e-03
1.085764572439529285e-03
1.071851064341100557e-03
1.057908946844626774e-03
1.043946496837117044e-03
1.029963700586833397e-03
1.015960544351296457e-03
1.001937014384890468e-03
9.878930969339505541e-04
9.738287782370402823e-04
9.597440445295868372e-04
9.456472940597149268e-04
9.315217011884036058e-04
9.173756519733899939e-04
9.032091326220959004e-04
8.890221293340883069e-04
8.748146283014957003e-04
8.605866157135044769e-04
8.463380777488649365e-04
8.320690005810815748e-04
8.177878923697201596e-04
8.034777075492105514e-04
7.891469420146790537e-04
7.747955819117358089e-04
7.604236133804676001e-04
7.460310225535504713e-04
7.316177955587477300e-04
7.171839185143857875e-04
7.027293775348775196e-04
6.882627913574468348e-04
6.737668931538765005e-04
6.592502893210394621e-04
6.447129659461481310e-04
6.301549091064784225e-04
6.155761048762808940e-04
6.009765393212296303e-04
5.863561984998377774e-04
5.717150684642346992e-04
5.570618792014592202e-04
5.423791412763889763e-04
5.276755722624926204e-04
5.129511581828671840e-04
4.982058850568626962e-04
4.834397388940314677e-04
4.686527057015665854e-04
4.538447714745041939e-04
4.390159222056877475e-04
4.241749998022681378e-04
4.093042908775712529e-04
3.944126248505153143e-04
3.794999876831350871e-04
3.645663653332187337e-04
3.496117437502554992e-04
3.346361088756300006e-04
3.196394466462859629e-04
3.046217429904796159e-04
2.895919524159296099e-04
2.745321362288277722e-04
2.594512363682521805e-04
2.443492387372014907e-04
2.292261292298480857e-04
2.140818937328703431e-04
1.989165181270069471e-04
1.837299882853637989e-04
1.685222900756344622e-04
1.533024912814540119e-04
1.380524265413018981e-04
1.227811509990628380e-04
1.074886504924543740e-04
9.217491085414253327e-05
7.683991790727318083e-05
6.148365747110640100e-05
4.610611535504904879e-05
3.070727736378953132e-05
1.529632524088775369e-05
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00


==> figs/lwr_numerical_flux/greenshields_full/flux_cross_greenshield_supervised_0.25_x.csv <==
1.105927997123776763e-01
1.106394499289876654e-01
1.106859101771818787e-01
1.107321804426138478e-01
1.107782607376123218e-01
1.108241510406581809e-01
1.108698513169830702e-01
1.109153616113580099e-01
1.109606818885040536e-01
1.110058121395977593e-01
1.110507523556129028e-01
1.110955025013354303e-01
1.111401218829015658e-01
1.111846800188688866e-01
1.112291768123542246e-01
1.112736122653372739e-01
1.113179861726532049e-01
1.113622984842396191e-01
1.114065491496409321e-01
1.114507379638055573e-01
1.114948649274667414e-01
1.115389297843882854e-01
1.115829326373902197e-01
1.116268732813519016e-01
1.116707531491238359e-01
1.117146011274718909e-01
1.117584275800614368e-01
1.118022324490343666e-01
1.118460155744713247e-01
1.118897771020638809e-01
1.119335168715278606e-01
1.119772347226262177e-01
1.120209308002745319e-01
1.120646049438708824e-01
1.121082569928585349e-01
1.121518870913756349e-01
1.121954950785004623e-01
1.122390807933597578e-01
1.122826430569596745e-01
1.123261795078011605e-01
1.123696900573148971e-01
1.124131746506868423e-01
1.124566330306402406e-01
1.125000655467151001e-01
1.125434719411677054e-01
1.125868521584921789e-01
1.126302061430091705e-01
1.126735338388663021e-01
1.127168349884816734e-01
1.127601099388899075e-01
1.128033584320395910e-01
1.128465804113831794e-01
1.128897758202009882e-01
1.129329446015968630e-01
1.129760866985025092e-01
1.130192018529861953e-01
1.130622904091335146e-01
1.131053521085392255e-01
1.131483868934365367e-01
1.131913947058860170e-01
1.132343754877707664e-01
1.132773289808661210e-01
1.133202555267036615e-01
1.133631548665814948e-01
1.134060269416841682e-01
1.134488716930213692e-01
1.134916890614257601e-01
1.135344789875566973e-01
1.135772412128525644e-01
1.136199760758366817e-01
1.136626833174679829e-01
1.137053628777010550e-01
1.137480146963152916e-01
1.137906387129132280e-01
1.138332346686523611e-01
1.138758028994495963e-01
1.139183431459794837e-01
1.139608553471392338e-01
1.140033394416478107e-01
1.140457953680475423e-01
1.140882230647037865e-01
1.141306224698050431e-01
1.141729935213618430e-01
1.142153361572072479e-01
1.142576499210880558e-01
1.142999355385654892e-01
1.143421925527650651e-01
1.143844209008084145e-01
1.144266205196399766e-01
1.144687913460242235e-01
1.145109333165479359e-01
1.145530463676193711e-01
1.145951304354681510e-01
1.146371854561441528e-01
1.146792113655200063e-01
1.147212080992871530e-01
1.147631752022816309e-01
1.148051133914641531e-01
1.148470222110402061e-01
1.148889015959832505e-01
1.149307514810877229e-01
1.149725718009678155e-01
1.150143624900582529e-01
1.150561234826123491e-01
1.150978547127038398e-01
1.151395561142252166e-01
1.151812276208884489e-01
1.152228691662255944e-01
1.152644806835854685e-01
1.153060617190596049e-01
1.153476129800720118e-01
1.153891340120704045e-01
1.154306247476788450e-01
1.154720851193393738e-01
1.155135150593125659e-01
1.155549144996768085e-01
1.155962833723278016e-01
1.156376216089786135e-01
1.156789291411602361e-01
1.157202059002208072e-01
1.157614518173245566e-01
1.158026668234533596e-01
1.158438504660334045e-01
1.158850034427151288e-01
1.159261253002676906e-01
1.159672159689389415e-01
1.160082753787923249e-01
1.160493034597075424e-01
1.160903001413798319e-01
1.161312653533200789e-01
1.161721990248539282e-01
1.162131010851237267e-01
1.162539714630846932e-01
1.162948100875090263e-01
1.163356168869814633e-01
1.163763914103436714e-01
1.164171343452268248e-01
1.164578452398032926e-01
1.164985240219151286e-01
1.165391706192193122e-01
1.165797849591855839e-01
1.166203669690976108e-01
1.166609165760527089e-01
1.167014337069601226e-01
1.167419182885423568e-01
1.167823702473351766e-01
1.168227895096858315e-01
1.168631760017553867e-01
1.169035292738837550e-01
1.169438500034252759e-01
1.169841377400382965e-01
1.170243924091305954e-01
1.170646139359205473e-01
1.171048022454381776e-01
1.171449572625253843e-01
1.171850789118327740e-01
1.172251671178235477e-01
1.172652214319255815e-01
1.173052428967551464e-01
1.173452299454553205e-01
1.173851839912241624e-01
1.174251034693356011e-01
1.174649897900904016e-01
1.175048413909029477e-01
1.175446596791648868e-01
1.175844430944413821e-01
1.176241932076813601e-01
1.176639150906945708e-01
1.177036128163612139e-01
1.177432870074893168e-01
1.177829360702377648e-01
1.178225613653332005e-01
1.178621613004523505e-01
1.179017372341874537e-01
1.179412875757489543e-01
1.179808136815772013e-01
1.180203139624323438e-01
1.180597897725843559e-01
1.180992395243585236e-01
1.181386645698356830e-01
1.181780633229254085e-01
1.182174364004245359e-01
1.182567844170642757e-01
1.182961057891578904e-01
1.183354018632309379e-01
1.183746710572211591e-01
1.184139147153967508e-01
1.184531312573382511e-01
1.184923220250391762e-01
1.185314854397361839e-01
1.185706228411315122e-01
1.186097326521347584e-01
1.186488169888722521e-01
1.186878819797240192e-01
1.187269265746655478e-01
1.187659521255747808e-01
1.188049570761298135e-01
1.188439427764239054e-01
1.188829076713132649e-01
1.189218531090921460e-01
1.189607775358068609e-01
1.189996822979359492e-01
1.190385658427322579e-01
1.190774295148399053e-01
1.191162717627329282e-01
1.191550932063599189e-01
1.191938944639647779e-01
1.192326739858770579e-01
1.192714331120872107e-01
1.193101702941812281e-01
1.193488868702559658e-01
1.193875812931693425e-01
1.194262548991100736e-01
1.194649061422196068e-01
1.195035363567635844e-01
1.195421439981824707e-01
1.195807303987990733e-01
1.196192940153676387e-01
1.196578354606354089e-01
1.196963553455381302e-01
1.197348521288275625e-01
1.197733271378985109e-01
1.198117788328537103e-01
1.198502085390864558e-01
1.198886147180646677e-01
1.199269986931628673e-01
1.199653589272287046e-01
1.200036967416013289e-01
1.200420106005223309e-01
1.200803018232779462e-01
1.201185688755199710e-01
1.201568123624082718e-01
1.201950328871845830e-01
1.202332289176424318e-01
1.202714017678589431e-01
1.203095499070745422e-01
1.203476746472524339e-01
1.203857744590950962e-01
1.204238506524339392e-01
1.204619016994473157e-01
1.204999289078195757e-01
1.205379307512188802e-01
1.205759085351635895e-01
1.206138607348286040e-01
1.206517879473968380e-01
1.206896907680193309e-01
1.207275676741602632e-01
1.207654199658436678e-01
1.208032461220779896e-01
1.208410474406581558e-01
1.208788224021523638e-01
1.209165723021093930e-01
1.209542956226720700e-01
1.209919936571244858e-01
1.210296648892000837e-01
1.210673106099002250e-01
1.211049293045642905e-01
1.211425215619941764e-01
1.211800879688474386e-01
1.212176270129019517e-01
1.212551399793738161e-01
1.212926253576830926e-01
1.213300844307000914e-01
1.213675156895058782e-01
1.214049204146055438e-01
1.214422970987555361e-01
1.214796470200781853e-01
1.215169686730211418e-01
1.215542633333058786e-01
1.215915294970867921e-01
1.216287677443725346e-01
1.216659786529173393e-01
1.217031607214639211e-01
1.217403152196511185e-01
1.217774406479666949e-01
1.218145382735840165e-01
1.218516065987536034e-01
1.218886468881627549e-01
1.219256576458406793e-01
1.219626401339705679e-01
1.219995928583752498e-01
1.220365170787162112e-01
1.220734113026248902e-01
1.221102761009003612e-01
1.221471120419665435e-01
1.221839176361992907e-01
1.222206941368721989e-01
1.222574400562110308e-01
1.222941566449003981e-01
1.223308424170314046e-01
1.223674986206826909e-01
1.224041237718254127e-01
1.224407191159119224e-01
1.224772831708111909e-01
1.225138171793300201e-01
1.225503196612523493e-01
1.225867911777339669e-01
1.226232322874417080e-01
1.226596415130598583e-01
1.226960200906959120e-01
1.227323665449892021e-01
1.227686821093340597e-01
1.228049653103420735e-01
1.228412173786738171e-01
1.228774368429284003e-01
1.229136249310142648e-01
1.229497801735341955e-01
1.229859037956250178e-01
1.230219943299097896e-01
1.230580523274665827e-01
1.230940783367578950e-01
1.231300708934687238e-01
1.231660312157192294e-01
1.232019578412579808e-01
1.232378513171653589e-01
1.232737128554373673e-01
1.233095396611699757e-01
1.233453329472120052e-01
1.233810925898239930e-01
1.234168197952110191e-01
1.234525117776972269e-01
1.234881697443576121e-01
1.235237935706700041e-01
1.235593831319161673e-01
1.235949396269506173e-01
1.236304602818326659e-01
1.236659462963049516e-01
1.237013975448596481e-01
1.237368152203791039e-01
1.237721965584703820e-01
1.238075427529212180e-01
1.238428536774255906e-01
1.238781305188121351e-01
1.239133705223808279e-01
1.239485574915337174e-01
1.239836708896349671e-01
1.240187105486477703e-01
1.240536776335252611e-01
1.240885694030453568e-01
1.241233870245621040e-01
1.241581303614200382e-01
1.241928059259115313e-01
1.242274514909686989e-01
1.242620766463193860e-01
1.242966813457949682e-01
1.243312668310922464e-01
1.243658304795609015e-01
1.244003735336688399e-01
1.244348959472624805e-01
1.244693976741914621e-01
1.245038799523205397e-01
1.245383401667043421e-01
1.245727795559869455e-01
1.246071980740281471e-01
1.246415969555956238e-01
1.246759735919651391e-01
1.247103292186871326e-01
1.247446637896305610e-01
1.247789785364316062e-01
1.248132708566415672e-01
1.248475419826866606e-01
1.248817918684408390e-01
1.249160204677793873e-01
1.249502290083831513e-01
1.249844148957197087e-01
1.250185793582665461e-01
1.250527223499013907e-01
1.250868450951057587e-01
1.251209450057393369e-01
1.251550233070865548e-01
1.251890799530219756e-01
1.252231161648004742e-01
1.252571293607245839e-01
1.252911207628544799e-01
1.253250903250612280e-01
1.253590380012133410e-01
1.253929650084857905e-01
1.254268687733089971e-01
1.254607505136711709e-01
1.254946101834326644e-01
1.255284489964709205e-01
1.255622643857762788e-01
1.255960575660446388e-01
1.256298284911249730e-01
1.256635771148636449e-01
1.256973046469725408e-01
1.257310085287148826e-01
1.257646899706292287e-01
1.257983489265451782e-01
1.258319866028087541e-01
1.258656004473605594e-01
1.258991916673775080e-01
1.259327602166717130e-01
1.259663072981910825e-01
1.259998303666052255e-01
1.260333306257002683e-01
1.260668080292653981e-01
1.261002625310852499e-01
1.261336953298197172e-01
1.261671038886220675e-01
1.262004894069944094e-01
1.262338518386957320e-01
1.262671923789186468e-01
1.263005084976637216e-01
1.263338013909718893e-01
1.263670710125724961e-01
1.264003185541629493e-01
1.264335414926396894e-01
1.264667410205529974e-01
1.264999170916010218e-01
1.265330696594742510e-01
1.265661999114542358e-01
1.265993053331339047e-01
1.266323871126547873e-01
1.266654452036712897e-01
1.266984807898990373e-01
1.267314913639454033e-01
1.267644781103914320e-01
1.267974409828524496e-01
1.268303811614466259e-01
1.268632961458488473e-01
1.268961871170476985e-01
1.269290540286165947e-01
1.269618968341175713e-01
1.269947167091294848e-01
1.270275111622327091e-01
1.270602813698842870e-01
1.270930272855991250e-01
1.271257500812896790e-01
1.271584472727206871e-01
1.271911200326876212e-01
1.272237683146558718e-01
1.272563932868401859e-01
1.272889924722414023e-01
1.273215670399630017e-01
1.273541169434174170e-01
1.273866421360038137e-01
1.274191437812720595e-01
1.274516194113410328e-01
1.274840701906544971e-01
1.275164960725549412e-01
1.275488982168238583e-01
1.275812741629346880e-01
1.276136250715677600e-01
1.276459508960072209e-01
1.276782527922332711e-01
1.277105283071269248e-01
1.277427737000948471e-01
1.277749802717286776e-01
1.278071477970591507e-01
1.278392774109494145e-01
1.278713666586921427e-01
1.279034166766164771e-01
1.279354274035613415e-01
1.279673999685539965e-01
1.279993319286034659e-01
1.280312244142120526e-01
1.280630773642334463e-01
1.280948919018184973e-01
1.281266655957630229e-01
1.281583995707006873e-01
1.281900937654965045e-01
1.282217481190205954e-01
1.282533637470212873e-01
1.282849382331248678e-01
1.283164726945714151e-01
1.283479670702367126e-01
1.283794224699041364e-01
1.284108364891406451e-01
1.284422102392273057e-01
1.284735436590433433e-01
1.285048378523643287e-01
1.285360904267687787e-01
1.285673024875381709e-01
1.285984739735498428e-01
1.286296048236834078e-01
1.286606961341476563e-01
1.286917455276322397e-01
1.287227541018621246e-01
1.287537217957085423e-01
1.287846496992856027e-01
1.288155354474472825e-01
1.288463801318278090e-01
1.288771836912908086e-01
1.289079472098108026e-01
1.289386683344772022e-01
1.289693481507932504e-01
1.289999865976096949e-01
1.290305836137713991e-01
1.290611402755250658e-01
1.290916542453493521e-01
1.291221266010282309e-01
1.291525572813894129e-01
1.291829473564503061e-01
1.292132945010800449e-01
1.292435997868405795e-01
1.292738631525376936e-01
1.293040856619194767e-01
1.293342650023138196e-01
1.293644022390209036e-01
1.293944973108203667e-01
1.294245501564844636e-01
1.294545618318680424e-01
1.294845300399694032e-01
1.295144558382053113e-01
1.295443391653162690e-01
1.295741810707966568e-01
1.296039792702602944e-01
1.296337348147691415e-01
1.296634476430295613e-01
1.296931187981356093e-01
1.297227460083835160e-01
1.297523303184428545e-01
1.297818716669796868e-01
1.298113699926521925e-01
1.298408263304953736e-01
1.298702384247569785e-01
1.298996073120569084e-01
1.299289329310089336e-01
1.299582163101554722e-01
1.299874552065840572e-01
1.300166506504289998e-01
1.300458025802554429e-01
1.300749120180746399e-01
1.301039767338810216e-01
1.301329977512834524e-01
1.301619750087952276e-01
1.301909084449149323e-01
1.302197990734312860e-01
1.302486446805702913e-01
1.302774462817274381e-01
1.303062038153444124e-01
1.303349182885858992e-01
1.303635875007410627e-01
1.303922124605882416e-01
1.304207931065088366e-01
1.304493304390014208e-01
1.304778222704881530e-01
1.305062696030907521e-01
1.305346723751237836e-01
1.305630305248853262e-01
1.305913450444860513e-01
1.306196137628622411e-01
1.306478376737539859e-01
1.306760167153909191e-01
1.307041518731238416e-01
1.307322409891806259e-01
1.307602850505505399e-01
1.307882839953879439e-01
1.308162388022466871e-01
1.308441473267125121e-01
1.308720105489846741e-01
1.308998284071377083e-01
1.309276008392256663e-01
1.309553288152480732e-01
1.309830102075864033e-01
1.310106459878934149e-01
1.310382360941391156e-01
1.310657814894344297e-01
1.310932800596746328e-01
1.311207327696298219e-01
1.311481395571820197e-01
1.311755013785091961e-01
1.312028161330930920e-01
1.312300847787792879e-01
1.312573121588736513e-01
1.312845318971104791e-01
1.313117513361695132e-01
1.313389683894551907e-01
1.313661840120611268e-01
1.313933981452269917e-01
1.314206117438613264e-01
1.314478227219805229e-01
1.314750320346383949e-01
1.315022396232500279e-01
1.315294464426410292e-01
1.315566504075047494e-01
1.315838524728198955e-01
1.316110525801729159e-01
1.316382506711907263e-01
1.316654477005427260e-01
1.316926415838638453e-01
1.317198332759842438e-01
1.317470227187005904e-01
1.317742108665138634e-01
1.318013956358864425e-01
1.318285779814881153e-01
1.318557578452806966e-01
1.318829361815596068e-01
1.319101109076815659e-01
1.319372829781193524e-01
1.319644523349957077e-01
1.319916189204743961e-01
1.320187836885405308e-01
1.320459445577639723e-01
1.320731024823158517e-01
1.321002574045181399e-01
1.321274102780676252e-01
1.321545590225762790e-01
1.321817045919337907e-01
1.322088469286182844e-01
1.322359869859994208e-01
1.322631226847987285e-01
1.322902549785864856e-01
1.323173838099935828e-01
1.323445091216878811e-01
1.323716318665805192e-01
1.323987499668711765e-01
1.324258643756787146e-01
1.324529750358210411e-01
1.324800828997989011e-01
1.325071858910683575e-01
1.325342849623465380e-01
1.325613800565980105e-01
1.325884721258759336e-01
1.326155590949598673e-01
1.326426419161261250e-01
1.326697205324837148e-01
1.326967948871771719e-01
1.327238659316494762e-01
1.327509315924240707e-01
1.327779928211769156e-01
1.328050495611923787e-01
1.328321027633849738e-01
1.328591503557459697e-01
1.328861932894289666e-01
1.329132326055622038e-01
1.329402818801869723e-01
1.329673451351172653e-01
1.329944223181829810e-01
1.330215153960369046e-01
1.330486202800953421e-01
1.330757389360821552e-01
1.331028713120303575e-01
1.331300173560259203e-01
1.331571770162039425e-01
1.331843502407518143e-01
1.332115369779047209e-01
1.332387392028389073e-01
1.332659528111116432e-01
1.332931797769987270e-01
1.333204173326285602e-01
1.333476580975630488e-01
1.333749016162390499e-01
1.334021478404086580e-01
1.334293967218717625e-01
1.334566482124748266e-01
1.334839042946055487e-01
1.335111608594039545e-01
1.335384198891615970e-01
1.335656813359138995e-01
1.335929451517420263e-01
1.336202112887738824e-01
1.336474796991840019e-01
1.336747503351926047e-01
1.337020231490671507e-01
1.337293044305871703e-01
1.337566170168663082e-01
1.337839675806124506e-01
1.338113560810157976e-01
1.338387824771819501e-01
1.338662467281322987e-01
1.338937487928037462e-01
1.339212886300495398e-01
1.339488682545451614e-01
1.339764835159714673e-01
1.340041364260273760e-01
1.340318269432342890e-01
1.340595550260289537e-01
1.340873206327660716e-01
1.341151237217196313e-01
1.341429642510802989e-01
1.341708421789569727e-01
1.341987595444286696e-01
1.342267121461183099e-01
1.342547020201617092e-01
1.342827291243431920e-01
1.343107934163679795e-01
1.343388948538591920e-01
1.343670333943615680e-01
1.343952089953394102e-01
1.344234216141773075e-01
1.344516733141234432e-01
1.344799598432684928e-01
1.345082832619493018e-01
1.345366435272341010e-01
1.345650405961136831e-01
1.345934744254998483e-01
1.346219449722265149e-01
1.346504521930499965e-01
1.346789981724999530e-01
1.347075786141991305e-01
1.347361955997949945e-01
1.347648490857350501e-01
1.347935390283893087e-01
1.348222653840526752e-01
1.348510281089416174e-01
1.348798271591983289e-01
1.349086624908886201e-01
1.349375362122535726e-01
1.349664439773994862e-01
1.349953878917190542e-01
1.350243679109768835e-01
1.350533839908623635e-01
1.350824360869895546e-01
1.351115241549005197e-01
1.351406481500596612e-01
1.351698080278598280e-01
1.351990059200052219e-01
1.352282374316341462e-01
1.352575046916352774e-01
1.352868076551061449e-01
1.353161462770718360e-01
1.353455205124851068e-01
1.353749303162255502e-01
1.354043756431000389e-01
1.354338586454533755e-01
1.354633748853656949e-01
1.354929265123971938e-01
1.355225134810663645e-01
1.355521357458216447e-01
1.355817932610391963e-01
1.356114859810236273e-01
1.356412138600099904e-01
1.356709768521616177e-01
1.357007771328017642e-01
1.357306102160996675e-01
1.357604782746265615e-01
1.357903812622659467e-01
1.358203191328291592e-01
1.358502918400592008e-01
1.358802993376295176e-01
1.359103415791438896e-01
1.359404185181374292e-01
1.359705323526481657e-01
1.360006785495038173e-01
1.360308593040259750e-01
1.360610745694744717e-01
1.360913242990410277e-01
1.361216084458483633e-01
1.361519269629529738e-01
1.361822798033415216e-01
1.362126691850200633e-01
1.362430905332182585e-01
1.362735460632562012e-01
1.363040357278508807e-01
1.363345594796538385e-01
1.363651172712495585e-01
1.363957090551556339e-01
1.364263347838231555e-01
1.364569944096379328e-01
1.364876901728110381e-01
1.365184174523257354e-01
1.365491784857422175e-01
1.365799732251816168e-01
1.366108016255137558e-01
1.366416669075563028e-01
1.366725719318122589e-01
1.367035166563793647e-01
1.367345010393049010e-01
1.367655273513197489e-01
1.367965909278567871e-01
1.368276940366003891e-01
1.368588366354037134e-01
1.368900186820724008e-01
1.369212401343635754e-01
1.369525009499868440e-01
1.369838010866045730e-01
1.370151405018304458e-01
1.370465214923710096e-01
1.370779393403864233e-01
1.371093963395680904e-01
1.371408924473412894e-01
1.371724276210856130e-01
1.372040018181343579e-01
1.372356149957735805e-01
1.372672671112445397e-01
1.372989604841370892e-01
1.373306903496999687e-01
1.373624590245363097e-01
1.373942664657031854e-01
1.374261126302120939e-01
1.374579974750299027e-01
1.374899209570772940e-01
1.375218830332300413e-01
1.375538836603205084e-01
1.375859251834515851e-01
1.376180027855957166e-01
1.376501188089006567e-01
1.376822732100188573e-01
1.377144659455613596e-01
1.377466969720912982e-01
1.377789662461318954e-01
1.378112737241597441e-01
1.378436193626102479e-01
1.378760055318499211e-01
1.379084273631088764e-01
1.379408872238293560e-01
1.379733850702735132e-01
1.380059208586591479e-01
1.380384945451625933e-01
1.380711060859176609e-01
1.381037554370146414e-01
1.381364449910646996e-01
1.381691459228265306e-01
1.382018103776297968e-01
1.382344367224990211e-01
1.382670249242453075e-01
1.382995749495789517e-01
1.383320867651123831e-01
1.383645603373597766e-01
1.383969956327356088e-01
1.384293950296724418e-01
1.384617536673009019e-01
1.384940739267109810e-01
1.385263557739256912e-01
1.385585991748691237e-01
1.385908040953685028e-01
1.386229705011529090e-01
1.386550983578547780e-01
1.386871876310071250e-01
1.387192406723512517e-01
1.387512526717411543e-01
1.387832259836015991e-01
1.388151605730777449e-01
1.388470564052214362e-01
1.388789134449851526e-01
1.389107316572254502e-01
1.389425110067039060e-01
1.389742538212666578e-01
1.390059553362170686e-01
1.390376178821089992e-01
1.390692414233193341e-01
1.391008259241287570e-01
1.391323713487236380e-01
1.391638776611935358e-01
1.391953448255353054e-01
1.392267728056468812e-01
1.392581639023029449e-01
1.392895134023495185e-01
1.393208236092933761e-01
1.393520944866556421e-01
1.393833259978607964e-01
1.394145181062411698e-01
1.394456707750330038e-01
1.394767839673790588e-01
1.395078576463278930e-01
1.395388940853707904e-01
1.395698886233436298e-01
1.396008435364970435e-01
1.396317587875048338e-01
1.396626343389462122e-01
1.396934701533064649e-01
1.397242661929776752e-01
1.397550224202598335e-01
1.397857410842114900e-01
1.398164175702648060e-01
1.398470541302643255e-01
1.398776507261353386e-01
1.399082073197127629e-01
1.399387238727373139e-01
1.399692003468585577e-01
1.399996367036312472e-01
1.400300329045199854e-01
1.400603911708889759e-01
1.400907069410312067e-01
1.401209824391236869e-01
1.401512176262609266e-01
1.401814124634460090e-01
1.402115669115896468e-01
1.402416809315109592e-01
1.402717544839378605e-01
1.403017875295061723e-01
1.403317822616592658e-01
1.403617341720269640e-01
1.403916454568907013e-01
1.404215160765228121e-01
1.404513459911008733e-01
1.404811351607136438e-01
1.405108835453582339e-01
1.405405911049398826e-01
1.405702600078894693e-01
1.405998857936517910e-01
1.406294706335216582e-01
1.406590144870418779e-01
1.406885173136656619e-01
1.407179790727545732e-01
1.407473997235798580e-01
1.407767792253223904e-01
1.408061175370743379e-01
1.408354167989017136e-01
1.408646726045073017e-01
1.408938870968506341e-01
1.409230602346625005e-01
1.409521919765833187e-01
1.409812822811643551e-01
1.410103311068668930e-01
1.410393384120620652e-01
1.410683041550314099e-01
1.410972304472365435e-01
1.411261129371379486e-01
1.411549537391193487e-01
1.411837528111043460e-01
1.412125101109267256e-01
1.412412255963328978e-01
1.412698992249786789e-01
1.412985402832500070e-01
1.413271947505710391e-01
1.413558639178871812e-01
1.413845498644634713e-01
1.414132525356596171e-01
1.414419718768733514e-01
1.414707078335400992e-01
1.414994603511313676e-01
1.415282293751581877e-01
1.415570148511677839e-01
1.415858188710650833e-01
1.416146370890479789e-01
1.416434715958764246e-01
1.416723223372472473e-01
1.417011892588939670e-01
1.417300723065892942e-01
1.417589714261409672e-01
1.417878865633950269e-01
1.418168176642348177e-01
1.418457668316944198e-01
1.418747296986809237e-01
1.419037083671211841e-01
1.419327027830451504e-01
1.419617128925214078e-01
1.419907386416555117e-01
1.420197799765892666e-01
1.420488368435017801e-01
1.420779113575680319e-01
1.421070057686240617e-01
1.421361283142695275e-01
1.421652789273629702e-01
1.421944575408224387e-01
1.422236640876226033e-01
1.422528985007965319e-01
1.422821607134344690e-01
1.423114506586851125e-01
1.423407704549162212e-01
1.423701156671217660e-01
1.423994884117258386e-01
1.424288886221073969e-01
1.424583162317029639e-01
1.424877711740059061e-01
1.425172533825677101e-01
1.425467627909959845e-01
1.425762993329569572e-01
1.426058651456391657e-01
1.426354557579002091e-01
1.426650733050285336e-01
1.426947177209187401e-01
1.427243889395216070e-01
1.427540868948463659e-01
1.427838115209565384e-01
1.428135627519748763e-01
1.428433427414805279e-01
1.428731469868773085e-01
1.429029776398830220e-01
1.429328346348465173e-01
1.429627179061735975e-01
1.429926273883246890e-01
1.430225630158187822e-01
1.430525247232309893e-01
1.430825124451913233e-01
1.431125283533412618e-01
1.431425679104425530e-01
1.431726332863180184e-01
1.432027244158234347e-01
1.432328412338703671e-01
1.432629836754267250e-01
1.432931516755164281e-01
1.433233451692191851e-01
1.433535640916702159e-01
1.433838106321728145e-01
1.434140802196330333e-01
1.434443750415771435e-01
1.434746950333639082e-01
1.435050401304081014e-01
1.435354102681771216e-01
1.435658053821967650e-01
1.435962254080472844e-01
1.436266725504007358e-01
1.436571422087173922e-01
1.436876365859321436e-01
1.437181556178447894e-01
1.437486992403117503e-01
1.437792673892444029e-01
1.438098600006083028e-01
1.438404770104245722e-01
1.438711183547679018e-01
1.439017862552298688e-01
1.439324760788755486e-01
1.439631900455995983e-01
1.439939280916959774e-01
1.440246901535138790e-01
1.440554761674557871e-01
1.440862860699795300e-01
1.441171197975978369e-01
1.441479772868761167e-01
1.441788607759344476e-01
1.442097656002068184e-01
1.442406939961588530e-01
1.442716459005723428e-01
1.443026212502835914e-01
1.443336199821848576e-01
1.443646420332184155e-01
1.443956873403833829e-01
1.444267581561651248e-01
1.444578497885219415e-01
1.444889644883211033e-01
1.445201021927745577e-01
1.445512628391492083e-01
1.445824463647629732e-01
1.446136527069896704e-01
1.446448818032537442e-01
1.446761335910348722e-01
1.447074103386191690e-01
1.447387073237619282e-01
1.447700268131719148e-01
1.448013686356154905e-01
1.448327286594657815e-01
1.448641047493889333e-01
1.448954968306087610e-01
1.449269048284688721e-01
1.449583286684312800e-01
1.449897706188820745e-01
1.450212259210789667e-01
1.450526968424734608e-01
1.450841833090020794e-01
1.451156852467214153e-01
1.451472025818050238e-01
1.451787352405443099e-01
1.452102831493480850e-01
1.452418462347437322e-01
1.452734267764795306e-01
1.453050199962261368e-01
1.453366281728429299e-01
1.453682512333251964e-01
1.453998891047855735e-01
1.454315417144519951e-01
1.454632089896695235e-01
1.454948908578986844e-01
1.455265896086045951e-01
1.455583004467778108e-01
1.455900256610349053e-01
1.456217651792999224e-01
1.456535189296113142e-01
1.456852868401229406e-01
1.457170688391042357e-01
1.457488648549383758e-01
1.457806748161226684e-01
1.458125010226298257e-01
1.458443386614927118e-01
1.458761900318812921e-01
1.459080550627491757e-01
1.459399336831639360e-01
1.459718258223081655e-01
1.460037314094754235e-01
1.460356503740742884e-01
1.460675826456251936e-01
1.460995305341614148e-01
1.461314892096077789e-01
1.461634609812396679e-01
1.461954457790266004e-01
1.462274435330527811e-01
1.462594541735108833e-01
1.462914776307093767e-01
1.463235138350649778e-01
1.463555651051863804e-01
1.463876265964909607e-01
1.464197006268683765e-01
1.464517871271809879e-01
1.464838860284005673e-01
1.465159972616109640e-01
1.465481207580049960e-01
1.465802564488862814e-01
1.466124042656687942e-01
1.466445665362008932e-01
1.466767384003546670e-01
1.467089221853021819e-01
1.467411178228946178e-01
1.467733252450925674e-01
1.468055443839648144e-01
1.468377751716893886e-01
1.468700175405528996e-01
1.469022714229505366e-01
1.469345391555428870e-01
1.469668158634688249e-01
1.469991038827553886e-01
1.470314031462289228e-01
1.470637135868234635e-01
1.470960351375797392e-01
1.471283677316454486e-01
1.471607113022762592e-01
1.471930681936145513e-01
1.472254335183720286e-01
1.472578096200939379e-01
1.472901964324605517e-01
1.473225938892598896e-01
1.473550019243847209e-01
1.473874176566994376e-01
1.474198369493333050e-01
1.474522597092929876e-01
1.474846882929081171e-01
1.475171178093216962e-01
1.475495506147945224e-01
1.475819866500884814e-01
1.476144258560568856e-01
1.476468682777529184e-01
1.476793183785771735e-01
1.477117785221347401e-01
1.477442486623441464e-01
1.477767311733129696e-01
1.478092211696622194e-01
1.478417210249331482e-01
1.478742306933905071e-01
1.479067501293850895e-01
1.479392792873538420e-01
1.479718181218198092e-01
1.480043665873918002e-01
1.480369270646632596e-01
1.480694946573276605e-01
1.481020717454372138e-01
1.481346582839439541e-01
1.481672542278849591e-01
1.481998595323826828e-01
1.482324741526457879e-01
1.482650980439670918e-01
1.482977311617250660e-01
1.483303758935413663e-01
1.483630273313247261e-01
1.483956878621841557e-01
1.484283574418369112e-01
1.484610360260842365e-01
1.484937235708128078e-01
1.485264200319917349e-01
1.485591253656756150e-01
1.485918395280021453e-01
1.486245649133470237e-01
1.486572966023601006e-01
1.486900369889301299e-01
1.487227860295308735e-01
1.487555436807190268e-01
1.487883098991336639e-01
1.488210846414987354e-01
1.488538678646206259e-01
1.488866619686471937e-01
1.489194620246564460e-01
1.489522704323350544e-01
1.489850871488223039e-01
1.490179125090278500e-01
1.490507507303092116e-01
1.490836029657304773e-01
1.491164691735748504e-01
1.491493493122114100e-01
1.491822457911874955e-01
1.492151536678986701e-01
1.492480753510310176e-01
1.492810107993013391e-01
1.493139599715132548e-01
1.493469228265552062e-01
1.493798993234030648e-01
1.494128894211192993e-01
1.494458930788494233e-01
1.494789127160774944e-01
1.495119433726255220e-01
1.495449874671420654e-01
1.495780449591167516e-01
1.496111158081238068e-01
1.496441999738246653e-01
1.496772974159638059e-01
1.497104080943718052e-01
1.497435344371493282e-01
1.497766714689028333e-01
1.498098216169211350e-01
1.498429848413724286e-01
1.498761611025106744e-01
1.499093503606727107e-01
1.499425525762804190e-01
1.499757677098380038e-01
1.500089957219361003e-01
1.500422390501342518e-01
1.500754927023669194e-01
1.501087591154068868e-01
1.501420382501762463e-01
1.501753300676837433e-01
1.502086345290182257e-01
1.502419515953536955e-01
1.502752812279447570e-01
1.503086233881310574e-01
1.503419805226859918e-01
1.503753476233355424e-01
1.504087271360891043e-01
1.504421190226156724e-01
1.504755232446661206e-01
1.505089407317278805e-01
1.505423777719514522e-01
1.505758354879574434e-01
1.506093163542179814e-01
1.506428153621716670e-01
1.506763349848538880e-01
1.507098752020171739e-01
1.507434359934642365e-01
1.507770173390475810e-01
1.508106192186725591e-01
1.508442416122935947e-01
1.508778844999170698e-01
1.509115503702483374e-01
1.509452341876209025e-01
1.509789384393174783e-01
1.510126631055461188e-01
1.510464081665669478e-01
1.510801736026905484e-01
1.511139593942774639e-01
1.511477655217399185e-01
1.511815919655390417e-01
1.512154412284919536e-01
1.512493082480634854e-01
1.512831955256602745e-01
1.513171030419452334e-01
1.513510307776337882e-01
1.513849787134902702e-01
1.514189468303296371e-01
1.514529351090165288e-01
1.514869460648100574e-01
1.515209746114889455e-01
1.515550232629117033e-01
1.515890920001448094e-01
1.516231808043036478e-01
1.516572896565555606e-01
1.516914185381164071e-01
1.517255674302523949e-01
1.517597363142805245e-01
1.517939277193462999e-01
1.518281365327926458e-01
1.518623652823781200e-01
1.518966139496188417e-01
1.519308825160806120e-01
1.519651709633787484e-01
1.519994792731784727e-01
1.520338074271951889e-01
1.520681554071933728e-01
1.521025257560894572e-01
1.521369133350165548e-01
1.521713206855147549e-01
1.522057477895479294e-01
1.522401946291279118e-01
1.522746637547747195e-01
1.523091474432256565e-01
1.523436559534063761e-01
1.523781789848969725e-01
1.524127268084456421e-01
1.524472891120179918e-01
1.524818761781638887e-01
1.525164776832544367e-01
1.525511039216201348e-01
1.525857497212841363e-01
1.526204098986594926e-01
1.526550947657110968e-01
1.526897939699119466e-01
1.527245178349556642e-01
1.527592559967922980e-01
1.527940187908231606e-01
1.528288010250414275e-01
1.528635974959021704e-01
1.528984185563310172e-01
1.529332538135602104e-01
1.529681136321716095e-01
1.530029876079456175e-01
1.530378861171001192e-01
1.530727987439842730e-01
1.531077358764313390e-01
1.531426922968634474e-01
1.531776627762564957e-01
1.532126577198305584e-01
1.532476666834418633e-01
1.532827000838763443e-01
1.533177474656267636e-01
1.533528192570254856e-01
1.533879049912236225e-01
1.534230151080774873e-01
1.534581443646383381e-01
1.534932875065995739e-01
1.535284549910705953e-01
1.535636363229290202e-01
1.535988419707619568e-01
1.536340614281710981e-01
1.536693051752010541e-01
1.537045626941972998e-01
1.537398444766425176e-01
1.537751452544105502e-01
1.538104597481032010e-01
1.538457984663274547e-01
1.538811508633667890e-01
1.539165274592183552e-01
1.539519176969747494e-01
1.539873321080054147e-01
1.540227601242307731e-01
1.540582122883726868e-01
1.540936833073177081e-01
1.541291678767610640e-01
1.541646765564221311e-01
1.542001987503677785e-01
1.542357450296240051e-01
1.542713047871475118e-01
1.543068886052528232e-01
1.543424858658067333e-01
1.543781071623933632e-01
1.544137471770932746e-01
1.544494005808801362e-01
1.544850779842110167e-01
1.545207687412994968e-01
1.545564834738304416e-01
1.545922115249874218e-01
1.546279635276618381e-01
1.546637288140260136e-01
1.546995180281610094e-01
1.547353258275207533e-01
1.547711468585298844e-01
1.548069917820216190e-01
1.548428499027134642e-01
1.548787318925842760e-01
1.549146270453992669e-01
1.549505460442671123e-01
1.549864835276070218e-01
1.550224341228699232e-01
1.550584085298244985e-01
1.550943960149298584e-01
1.551304072890409835e-01
1.551664316077233652e-01
1.552024796929007966e-01
1.552385407892613589e-01
1.552746256297816707e-01
1.553107288285588417e-01
1.553468449887962510e-01
1.553829848600178365e-01
1.554191376597900409e-01
1.554553141486486045e-01
1.554915035333384599e-01
1.555277165853903298e-01
1.555639425007460108e-01
1.556001920619131118e-01
1.556364598588291237e-01
1.556727404706118589e-01
1.557090446962040020e-01
1.557453617046084537e-01
1.557817023057053718e-01
1.558180556577483666e-01
1.558544325815388598e-01
1.558908222245983799e-01
1.559272354186339582e-01
1.559636667295845602e-01
1.560001107126388065e-01
1.560365782158323888e-01
1.560730583599203580e-01
1.561095620038054910e-01
1.561460782575633255e-01
1.561826179909470147e-01
1.562191703033679602e-01
1.562557460754139260e-01
1.562923398491799509e-01
1.563289461560765092e-01
1.563655758929168860e-01
1.564022181325163685e-01
1.564388837824857714e-01
1.564755619050269830e-01
1.565122634185328598e-01
1.565489773746076563e-01
1.565857147024128371e-01
1.566224699203450643e-01
1.566592375361865463e-01
1.566960284952202409e-01
1.567328318226192674e-01
1.567696584743977772e-01
1.568064974651806609e-01
1.568433597616974429e-01
1.568802398640175566e-01
1.569171322616395026e-01
1.569540479373435771e-01
1.569909758794439947e-01
1.570279270813999539e-01
1.570648905210278445e-01
1.571018772024524446e-01
1.571388760930054751e-01
1.571758982074614175e-01
1.572129380224477901e-01
1.572499900040822962e-01
1.572870651830937661e-01
1.573241525006610630e-01
1.573612629981274713e-01
1.573983856062344255e-01
1.574355313769296716e-01
1.574726892305287618e-01
1.575098702295702480e-01
1.575470688273716835e-01
1.575842794668057545e-01
1.576215132262703822e-01
1.576587590000778083e-01
1.576960278771802337e-01
1.577333087415097590e-01
1.577706126925645380e-01
1.578079286039097417e-01
1.578452675855711584e-01
1.578826240676914905e-01
1.579199924700257496e-01
1.579573839183706641e-01
1.579947872604319237e-01
1.580322136325033044e-01
1.580696393446008874e-01
1.581070020221041483e-01
1.581442786246681220e-01
1.581814803463738039e-01
1.582186017115481680e-01
1.582556372922924726e-01
1.582925982105216622e-01
1.583294735373629858e-01
1.583662743467495471e-01
1.584029897572913903e-01
1.584396307950409755e-01
1.584761866259932206e-01
1.585126682284195843e-01
1.585490702330970558e-01
1.585853873181257145e-01
1.586216303902936997e-01
1.586577887336237946e-01
1.586938732073748248e-01
1.587298731426072806e-01
1.587657993511503163e-01
1.588016465458851334e-01
1.588374094866684128e-01
1.588730989143714578e-01
1.589087042772195368e-01
1.589442362689038601e-01
1.589796843843429563e-01
1.590150592701478072e-01
1.590503504678320024e-01
1.590855685770250494e-01
1.591207084152889695e-01
1.591557648467208375e-01
1.591907484006599982e-01
1.592256487346859761e-01
1.592604763314026672e-01
1.592952208946454840e-01
1.593298928603805731e-01
1.593644819786019795e-01
1.593989986387369662e-01
1.594334377620484355e-01
1.594677943159013012e-01
1.595020786200924134e-01
1.595362805395950101e-01
1.595704103479110847e-01
1.596044579558370535e-01
1.596384335906727014e-01
1.596723272089446422e-01
1.597061489918495947e-01
1.597398939633868364e-01
1.597735571932234477e-01
1.598071487935815438e-01
1.598406588348904589e-01
1.598740973835107160e-01
1.599074545552682247e-01
1.599407403707541753e-01
1.599739449910965172e-01
1.600070783912156402e-01
1.600401356968889077e-01
1.600731120791349382e-01
1.601060174445430029e-01
1.601388420670863955e-01
1.601715958079191759e-01
1.602042689859881630e-01
1.602368714171086284e-01
1.602693934651065466e-01
1.603018449005522150e-01
1.603342209500554505e-01
1.603665168850466061e-01
1.603987424084035163e-01
1.604308879957481726e-01
1.604629633049461379e-01
1.604949588561766505e-01
1.605268842623882031e-01
1.605587348279691740e-01
1.605905059018064018e-01
1.606222070296458027e-01
1.606538288426548888e-01
1.606853808418955420e-01
1.607168537027693356e-01
1.607482568817465429e-01
1.607795810983724816e-01
1.608108357646164666e-01
1.608420162840465961e-01
1.608731181043161484e-01
1.609041505708160291e-01
1.609351045130537061e-01
1.609659892321517183e-01
1.609967956014425328e-01
1.610275328778696946e-01
1.610581919785022964e-01
1.610887821161964273e-01
1.611192987927827502e-01
1.611497375537706556e-01
1.611801075460558286e-01
1.612103988238825503e-01
1.612406114020485393e-01
1.612707341301771735e-01
1.613007760668548896e-01
1.613307283417688698e-01
1.613605999625996601e-01
1.613903865411555616e-01
1.614200837398687138e-01
1.614497004902403776e-01
1.614792280483806630e-01
1.615086752951256366e-01
1.615380335369848153e-01
1.615673116042254942e-01
1.615965008536586200e-01
1.616256100650790284e-01
1.616546349635577529e-01
1.616835713243521822e-01
1.617124278517289571e-01
1.617411960278313243e-01
1.617698845066932734e-01
1.617984848204223058e-01
1.618270055729157386e-01
1.618554383461482948e-01
1.618837916939764310e-01
1.619120614537494229e-01
1.619402435125715245e-01
1.619683463494149267e-01
1.619963616705047404e-01
1.620242979050118826e-01
1.620521468086927319e-01
1.620799167610092462e-01
1.621075995671558689e-01
1.621352035569817995e-01
1.621627246791394472e-01
1.621901589316071535e-01
1.622175145699930043e-01
1.622447835226648594e-01
1.622719739958551344e-01
1.622990779670344663e-01
1.623261035931543583e-01
1.623530469087660077e-01
1.623799039974146985e-01
1.624066829423072011e-01
1.624333758432552899e-01
1.624599907344217997e-01
1.624865197643876047e-01
1.625129709183667504e-01
1.625393363936148972e-01
1.625656241264892832e-01
1.625918302611238930e-01
1.626179509902241360e-01
1.626439941770351783e-01
1.626699521400920001e-01
1.626958326940194932e-01
1.627216282056981878e-01
1.627473464412241833e-01
1.627729798157303565e-01
1.627985360468777731e-01
1.628240113874271366e-01
1.628494021382868584e-01
1.628747159446398141e-01
1.628999453418395471e-01
1.629250979268657695e-01
1.629501662829975772e-01
1.629751579591056099e-01
1.630000655862993697e-01
1.630248966654337384e-01
1.630496475569457870e-01
1.630743146689982437e-01
1.630989054305951313e-01
1.631234125920169031e-01
1.631478435344830835e-01
1.631721910557788480e-01
1.631964624894316485e-01
1.632206506806401225e-01
1.632447629153305768e-01
1.632687956606705404e-01
1.632927454311361992e-01
1.633166194414263916e-01
1.633404106548689283e-01
1.633641262387914295e-01
1.633877592036118709e-01
1.634113166693807462e-01
1.634347916935114942e-01
1.634581913488690752e-01
1.634815122084106731e-01
1.635047508919934556e-01
1.635279144018694786e-01
1.635509959125485135e-01
1.635740023793248454e-01
1.635969270233859074e-01
1.636197767531581970e-01
1.636425482232394812e-01
1.636652381348049912e-01
1.636878533261499902e-01
1.637103871347560524e-01
1.637328463522778610e-01
1.637552243625547410e-01
1.637775279106923887e-01
1.637997504267966198e-01
1.638218986095152929e-01
1.638439692175865381e-01
1.638659590559187196e-01
1.638878747536390290e-01
1.639097098561252963e-01
1.639314709462706410e-01
1.639531903493258724e-01
1.639749458479366484e-01
1.639967323752862249e-01
1.640185562839225342e-01
1.640404141901850577e-01
1.640623026905813631e-01
1.640842281693367655e-01
1.641061839547405254e-01
1.641281764519209041e-01
1.641501989700470676e-01
1.641722579349807476e-01
1.641943466369290838e-01
1.642164715223201898e-01
1.642386291661878939e-01
1.642608161244638876e-01
1.642830388741118586e-01
1.643052906586232598e-01
1.643275779751088572e-01
1.643498940486500526e-01
1.643722453963413488e-01
1.643946252250053364e-01
1.644170400715576907e-01
1.644394864712794002e-01
1.644619609410553629e-01
1.644844700472277155e-01
1.645070069516446909e-01
1.645295782400629236e-01
1.645521770566073794e-01
1.645748100062894292e-01
1.645974702156628444e-01
1.646201643088323341e-01
1.646428887828338683e-01
1.646656401169943884e-01
1.646884249637661224e-01
1.647112364064229340e-01
1.647340811161185914e-01
1.647569521590737662e-01
1.647798562249868093e-01
1.648027897821615628e-01
1.648257492817176983e-01
1.648487414408797425e-01
1.648717592838759849e-01
1.648948095460900098e-01
1.649178852352063129e-01
1.649409931046148525e-01
1.649641261455988273e-01
1.649872911294040789e-01
1.650104844886678690e-01
1.650337026394987083e-01
1.650569523796415472e-01
1.650802266599980528e-01
1.651035322957931650e-01
1.651268622220229410e-01
1.651502232712430962e-01
1.651736083626821061e-01
1.651970243460803567e-01
1.652204676198039679e-01
1.652439345663287429e-01
1.652674311434698118e-01
1.652909490126595882e-01
1.653144950757544918e-01
1.653380622165024905e-01
1.653616573584991978e-01
1.653852733715145962e-01
1.654089171943531333e-01
1.654325852109412021e-01
1.654562737911062231e-01
1.654799898962388549e-01
1.655037263068905307e-01
1.655274873853360973e-01
1.655512645208331302e-01
1.655750647069302584e-01
1.655988807596612822e-01
1.656227196848009675e-01
1.656465778434446923e-01
1.656704515855362270e-01
1.656943479349780313e-01
1.657182596807036667e-01
1.657421938585587340e-01
1.657661432468208740e-01
1.657901148931680002e-01
1.658141015653256389e-01
1.658381103226932163e-01
1.658621375036495593e-01
1.658861794358981456e-01
1.659102431962152513e-01
1.659343215263938132e-01
1.659584215146601982e-01
1.659825358926119154e-01
1.660066717598147612e-01
1.660308254376757775e-01
1.660549932372835102e-01
1.660791822750157520e-01
1.661033852574195224e-01
1.661276093119460340e-01
1.661518471352954607e-01
1.661761058658879353e-01
1.662003781906753463e-01
1.662246712589413589e-01
1.662489813711398867e-01
1.662733048178554884e-01
1.662976487644750867e-01
1.663220058740015328e-01
1.663463833224285149e-01
1.663707737633464967e-01
1.663951843832529864e-01
1.664196078264239820e-01
1.664440512897572000e-01
1.664685110537018065e-01
1.664929833892755950e-01
1.665174755087894809e-01
1.665419800336426781e-01
1.665665041862985085e-01
1.665910405791670157e-01
1.666155964447638416e-01
1.666401643866027293e-01
1.666647516471547741e-01
1.666893544877847688e-01
1.667139691608476859e-01
1.667386029235622680e-01
1.667632483576000080e-01
1.667879127298900754e-01
1.668125886135253810e-01
1.668372832850491261e-01
1.668619893090647344e-01
1.668867139716364301e-01
1.669114535159381407e-01
1.669362041765417859e-01
1.669609732536140589e-01
1.669857532909197750e-01
1.670105515979093402e-01
1.670353607101645599e-01
1.670601879463286532e-01
1.670850258338874017e-01
1.671098817005813864e-01
1.671347517722573395e-01
1.671596322665544754e-01
1.671845305246900115e-01
1.672094390542865350e-01
1.672343652054308072e-01
1.672593014779462373e-01
1.672842552307015618e-01
1.673092226766443036e-01
1.673342000208180858e-01
1.673591946350925230e-01
1.673841990001632973e-01
1.674092204964571229e-01
1.674342515971631029e-01
1.674592996911778431e-01
1.674843572442638318e-01
1.675094316537008299e-01
1.675345191165793779e-01
1.675596158224580412e-01
1.675847291810269868e-01
1.676098516398395188e-01
1.676349906167522164e-01
1.676601385521742371e-01
1.676853064262293358e-01
1.677105111411059113e-01
1.677357647231153270e-01
1.677610632660108958e-01
1.677864028372021699e-01
1.678117908353737309e-01
1.678372195430793412e-01
1.678626963864599253e-01
1.678882136224846278e-01
1.679137787045660302e-01
1.679393838642641024e-01
1.679650365820768154e-01
1.679907328959849289e-01
1.680164688184256350e-01
1.680422518701817358e-01
1.680680742200539590e-01
1.680939434154510304e-01
1.681198516003722665e-01
1.681458063486719057e-01
1.681717997797206321e-01
1.681978394936370635e-01
1.682239214743452560e-01
1.682500416810081278e-01
1.682762077528085765e-01
1.683024117482826154e-01
1.683286613324307956e-01
1.683549485397507761e-01
1.683812810608859289e-01
1.684076493249638262e-01
1.684340466250968671e-01
1.684604654240967336e-01
1.684869015778660828e-01
1.685133625338145480e-01
1.685398402365655413e-01
1.685663424435226432e-01
1.685928611247315967e-01
1.686194040506382441e-01
1.686459631799820669e-01
1.686725462960879662e-01
1.686991493115174712e-01
1.687257681273837406e-01
1.687524105460255497e-01
1.687790684985827627e-01
1.688057497998699252e-01
1.688324463702498557e-01
1.688591660368536085e-01
1.688859046945344056e-01
1.689126582272279242e-01
1.689394344802434833e-01
1.689662253476535703e-01
1.689930386866882739e-01
1.690198663811615931e-01
1.690467163000698714e-01
1.690735803171152518e-01
1.691004663129039853e-01
1.691273701608159985e-01
1.691542877239815557e-01
1.691812269001352342e-01
1.692081795383310883e-01
1.692351535475307700e-01
1.692621407671804079e-01
1.692891491173165452e-01
1.693161730258415099e-01
1.693432233050265190e-01
1.693702957829928968e-01
1.693973862729629132e-01
1.694245027004605830e-01
1.694516368380547811e-01
1.694787966251941891e-01
1.695059738224414525e-01
1.695331763829880656e-01
1.695603960555595591e-01
1.695876408069109109e-01
1.696149064378679738e-01
1.696421887372625836e-01
1.696694956918623487e-01
1.696968190215314976e-01
1.697241667261553955e-01
1.697515305143467712e-01
1.697789183989340811e-01
1.698063220774407578e-01
1.698337495754636828e-01
1.698611966703106879e-01
1.698886591280457936e-01
1.699161449930967627e-01
1.699436459359744966e-01
1.699711700134450554e-01
1.699987088854961192e-01
1.700262706210610986e-01
1.700538468697651573e-01
1.700814457125372492e-01
1.701090629047621594e-01
1.701366941913148856e-01
1.701643476708015190e-01
1.701920149676379723e-01
1.702197041920061604e-01
1.702474069585138694e-01
1.702751313887515550e-01
1.703028732221326391e-01
1.703306281881147022e-01
1.703584044250943952e-01
1.703861935238338843e-01
1.704140036337281061e-01
1.704418263362700581e-01
1.704696697916899817e-01
1.704975255723641114e-01
1.705254018491975665e-01
1.705532943424169778e-01
1.705811987629907989e-01
1.706091232975352756e-01
1.706370594962916820e-01
1.706650155561520166e-01
1.706929830187652319e-01
1.707209700911402339e-01
1.707489683064819797e-01
1.707769858817578257e-01
1.708050185194881498e-01
1.708330619136094186e-01
1.708611242957371879e-01
1.708891971786069552e-01
1.709172888034045101e-01
1.709453906749332508e-01
1.709735110437950456e-01
1.710016414070026636e-01
1.710297900244234504e-01
1.710579525823083813e-01
1.710861247589836598e-01
1.711143148279289372e-01
1.711425142673072275e-01
1.711707313594830471e-01
1.711989575753264103e-01
1.712272012059400383e-01
1.712554537150401679e-01
1.712837234023167621e-01
1.713120059391512462e-01
1.713402969896404837e-01
1.713686048660802985e-01
1.713969210149111910e-01
1.714252537566500201e-01
1.714535945310668996e-01
1.714819516667548116e-01
1.715103165969481813e-01
1.715386976581721457e-01
1.715670905082969933e-01
1.715954907985298705e-01
1.716239068770242793e-01
1.716523301612683794e-01
1.716807690069875048e-01
1.717092148256054440e-01
1.717376759802814457e-01
1.717661481192926110e-01
1.717946268847275193e-01
1.718231206506307118e-01
1.718516208138395340e-01
1.718801357554813891e-01
1.719086568667875237e-01
1.719371925358317010e-01
1.719657341483680213e-01
1.719942900992763868e-01
1.720228558827706922e-01
1.720514242416057993e-01
1.720800024469880396e-01
1.721085818774703846e-01
1.721371709446976872e-01
1.721657610247134818e-01
1.721943605330634453e-01
1.722229608434064363e-01
1.722515703750581717e-01
1.722801847629362726e-01
1.723087996394227772e-01
1.723374234292496809e-01
1.723660475006321136e-01
1.723946802817529766e-01
1.724233131388570317e-01
1.724519545034522705e-01
1.724805957399292156e-01
1.725092452829948830e-01
1.725378987645850015e-01
1.725665518146360933e-01
1.725952128724198009e-01
1.726238732981999757e-01
1.726525415341380598e-01
1.726812089390465377e-01
1.727098839578537492e-01
1.727385579480349986e-01
1.727672393571627885e-01
1.727959238153201904e-01
1.728246069511098215e-01
1.728532972158443315e-01
1.728819859641489987e-01
1.729106816496797372e-01
1.729393756261152493e-01
1.729680763493363360e-01
1.729967751721852853e-01
1.730254805526508510e-01
1.730541881200561849e-01
1.730828935027517168e-01
1.731116051616669316e-01
1.731403144480283540e-01
1.731690298245804338e-01
1.731977426420935884e-01
1.732264613650119633e-01
1.732551816228050934e-01
1.732838990443494598e-01
1.733126220964267827e-01
1.733413421291263579e-01
1.733700676106444127e-01
1.733987898909831460e-01
1.734275174396422703e-01
1.734562416066391111e-01
1.734849708626658993e-01
1.735137008382970081e-01
1.735424271639895433e-01
1.735711583120171653e-01
1.735998856328843098e-01
1.736286175997809600e-01
1.736573455635857244e-01
1.736860779982948300e-01
1.737148062552620331e-01
1.737435388091824462e-01
1.737722712927375068e-01
1.738009993389532382e-01
1.738297314233735180e-01
1.738584588989721957e-01
1.738871902417244153e-01
1.739159168054264792e-01
1.739446470663794930e-01
1.739733723792980524e-01
1.740021012207056406e-01
1.740308292263609280e-01
1.740595520328161450e-01
1.740882781167327753e-01
1.741169988355425746e-01
1.741457226658700841e-01
1.741744382695457893e-01
1.742031504815999277e-01
1.742318506396994815e-01
1.742605472100448027e-01
1.742892358287852772e-01
1.743179121370986850e-01
1.743465845949548898e-01
1.743752445729276901e-01
1.744039005267001008e-01
1.744325438323423572e-01
1.744611829411429338e-01
1.744898092347653140e-01
1.745184311600007920e-01
1.745470443665419757e-01
1.745756445095617837e-01
1.746042400289086749e-01
1.746328223206535246e-01
1.746613998198874862e-01
1.746899639286132178e-01
1.747185230770627595e-01
1.747470729261186295e-01
1.747756091424840508e-01
1.748041401489104363e-01
1.748326573626404479e-01
1.748611692013139485e-01
1.748896670884327320e-01
1.749181594364240810e-01
1.749466376751431240e-01
1.749751102117041990e-01
1.750035727221970483e-01
1.750320208889566131e-01
1.750604631109445031e-01
1.750888908342987660e-01
1.751173124524243729e-01
1.751457194181313126e-01
1.751741201191696906e-01
1.752025060151126967e-01
1.752308854879582323e-01
1.752592542298996858e-01
1.752876079397846509e-01
1.753159549908058779e-01
1.753442868598317494e-01
1.753726119140650297e-01
1.754009216374463609e-01
1.754292243910957061e-01
1.754575116661122869e-01
1.754857918174395626e-01
1.755140605542392929e-01
1.755423135927332845e-01
1.755705592784236602e-01
1.755987891206864659e-01
1.756270114586171438e-01
1.756552178090518279e-01
1.756834165045852714e-01
1.757115990695993779e-01
1.757397738300985335e-01
1.757679365130599691e-01
1.757960828529070429e-01
1.758242211655888232e-01
1.758523429947153049e-01
1.758804566494233390e-01
1.759085536811575146e-01
1.759366423921517875e-01
1.759647143417705228e-01
1.759927778252550479e-01
1.760208285882149115e-01
1.760488623840784361e-01
1.760768874974385223e-01
1.761048955078095835e-01
1.761328946925755090e-01
1.761608766394519299e-01
1.761888496185290975e-01
1.762168052258027140e-01
1.762447517239831007e-01
1.762726848781019096e-01
1.763006004613761057e-01
1.763285067252884919e-01
1.763563952868800744e-01
1.763842743900425059e-01
1.764121356603721158e-01
1.764399873340876390e-01
1.764678251918593010e-01
1.764956450228194751e-01
1.765234550515208944e-01
1.765512469252815686e-01
1.765790288607757552e-01
1.766067925141432682e-01
1.766345460940974554e-01
1.766622812656749864e-01
1.766900062295480855e-01
1.767177167871591958e-01
1.767454087487580483e-01
1.767730903028028600e-01
1.768007531369005236e-01
1.768284054312687092e-01
1.768560388826707908e-01
1.768836616630041769e-01
1.769112654782620531e-01
1.769388584919433516e-01
1.769664365269904005e-01
1.769939954154857165e-01
1.770215429091323844e-01
1.770490613065126562e-01
1.770765547878825064e-01
1.771040151383989070e-01
1.771314505193598565e-01
1.771588527334830021e-01
1.771862299249873096e-01
1.772135779865069705e-01
1.772408928281588025e-01
1.772681825684903345e-01
1.772954390542276770e-01
1.773226703867690768e-01
1.773498684304866679e-01
1.773770412696034082e-01
1.774041807861604092e-01
1.774312950471758632e-01
1.774583799854989041e-01
1.774854315515715930e-01
1.775124577865567488e-01
1.775394506167705111e-01
1.775664180661055136e-01
1.775933520786274755e-01
1.776202606609332546e-01
1.776471357748611868e-01
1.776739854096851534e-01
1.777008055386869734e-01
1.777275921528463365e-01
1.777543532154055583e-01
1.777810807327304954e-01
1.778077826506785919e-01
1.778344509934645379e-01
1.778610936895344830e-01
1.778877067437611426e-01
1.779142861787939289e-01
1.779408398969155314e-01
1.779673599670574535e-01
1.779938542740304441e-01
1.780203149046891142e-01
1.780467497263485965e-01
1.780731508438053723e-01
1.780995261068565871e-01
1.781258715611676591e-01
1.781521832702741837e-01
1.781784690576506403e-01
1.782047210730369480e-01
1.782309471223317565e-01
1.782571393732874099e-01
1.782833056142009709e-01
1.783094380308576643e-01
1.783355443939323715e-01
1.783616207900682593e-01
1.783876633238711817e-01
1.784136797395403651e-01
1.784396622680231581e-01
1.784656186358404006e-01
1.784915410920378809e-01
1.785174373454378738e-01
1.785432996632003999e-01
1.785691357364280751e-01
1.785949416929196731e-01
1.786207136785216698e-01
1.786464593577158366e-01
1.786721710430302090e-01
1.786978563811748300e-01
1.787235077028546670e-01
1.787491326369872457e-01
1.787747235324716466e-01
1.788002880004133655e-01
1.788258222099314287e-01
1.788513223482733339e-01
1.788767959997867862e-01
1.789022355589316160e-01
1.789276485921937609e-01
1.789530275122868941e-01
1.789783798678135640e-01
1.790036980897582453e-01
1.790289897088229720e-01
1.790542509356035095e-01
1.790794779989007546e-01
1.791046784160580108e-01
1.791298454289699804e-01
1.791549869718172816e-01
1.791800955469715351e-01
1.792051786312126582e-01
1.792302324750034981e-01
1.792552533463113440e-01
1.792802486960137776e-01
1.793052110704340951e-01
1.793301479031720047e-01
1.793550517581412318e-01
1.793799300516557005e-01
1.794047753652247279e-01
1.794295950978666010e-01
1.794543855399618471e-01
1.794791429994184728e-01
1.795038748492989999e-01
1.795285737151244010e-01
1.795532469526426866e-01
1.795778872049880459e-01
1.796025018105872340e-01
1.796270834301907648e-01
1.796516393848986148e-01
1.796761660050411047e-01
1.797006596385041788e-01
1.797251275803800341e-01
1.797495625354816606e-01
1.797739717815562410e-01
1.797983480410473844e-01
1.798226985743523743e-01
1.798470161215480201e-01
1.798713079256733793e-01
1.798955703570407627e-01
1.799197998035362012e-01
1.799440034821488121e-01
1.799681741770594590e-01
1.799923190878846002e-01
1.800164310164527326e-01
1.800405171449997455e-01
1.800645702930041003e-01
1.800885976253183696e-01
1.801125955522584754e-01
1.801365605017298532e-01
1.801604996124983593e-01
1.801844057481782890e-01
1.802082860301374712e-01
1.802321333396500747e-01
1.802559547806809048e-01
1.802797432521656418e-01
1.803035058406622093e-01
1.803272389965056288e-01
1.803509391876325640e-01
1.803746134744820540e-01
1.803982548001514530e-01
1.804218702076610115e-01
1.804454526577765894e-01
1.804690091760955684e-01
1.804925362440850112e-01
1.805160303608222272e-01
1.805394985257628981e-01
1.805629337438511839e-01
1.805863429971092671e-01
1.806097193081553087e-01
1.806330696415758275e-01
1.806563870376627634e-01
1.806796784435636960e-01
1.807029403807744738e-01
1.807261693884134879e-01
1.807493723874594171e-01
1.807725424623972954e-01
1.807956865167588134e-01
1.808187976527066976e-01
1.808418827563219033e-01
1.808649349474456269e-01
1.808879610947037864e-01
1.809109577596246521e-01
1.809339215213591479e-01
1.809568592223467776e-01
1.809797640266293806e-01
1.810026427591850395e-01
1.810254886017352849e-01
1.810483083617962785e-01
1.810710952387687422e-01
1.810938560227029204e-01
1.811165873151497629e-01
1.811392857352861485e-01
1.811619580469594482e-01
1.811845974937732195e-01
1.812072108221024769e-01
1.812297912932304134e-01
1.812523456360608243e-01
1.812748671295555114e-01
1.812973624851445531e-01
1.813198283443885894e-01
1.813422613664785743e-01
1.813646682366296947e-01
1.813870422779990665e-01
1.814093901583245516e-01
1.814317052184404866e-01
1.814539941086058816e-01
1.814762501873298239e-01
1.814984800873921111e-01
1.815206804903483351e-01
1.815428480953817092e-01
1.815649895090489796e-01
1.815870981340445001e-01
1.816091805594431952e-01
1.816312302056111438e-01
1.816532536441404500e-01
1.816752475876801665e-01
1.816972087665011393e-01
1.817191437259702558e-01
1.817410459306268433e-01
1.817629219083525260e-01
1.817847651413523613e-01
1.818065821400251802e-01
1.818283664042396608e-01
1.818501234820937007e-01
1.818718481129276698e-01
1.818935370036820487e-01
1.819151966210003357e-01
1.819368205138838235e-01
1.819584151296891883e-01
1.819799740368680252e-01
1.820015036634905214e-01
1.820229975974544945e-01
1.820444622475473062e-01
1.820658944118002387e-01
1.820872909076432511e-01
1.821086581149433947e-01
1.821299896701938370e-01
1.821512919339860204e-01
1.821725585622425425e-01
1.821937958962817072e-01
1.822149976114505743e-01
1.822361700297986109e-01
1.822573099932519591e-01
1.822784143631140108e-01
1.822994894325376813e-01
1.823205289254074268e-01
1.823415391156158749e-01
1.823625137464535972e-01
1.823834590725560700e-01
1.824043688566145405e-01
1.824252493340119685e-01
1.824460973905075445e-01
1.824669099312170029e-01
1.824876931626494003e-01
1.825084408959752602e-01
1.825291593184598105e-01
1.825498422606561810e-01
1.825704958905893516e-01
1.825911140581877590e-01
1.826117029122422131e-01
1.826322593822825857e-01
1.826527804600174276e-01
1.826732751475462768e-01
1.826937390888525026e-01
1.827141783893120874e-01
1.827345869653353161e-01
1.827549709058796656e-01
1.827753241439331322e-01
1.827956527520396279e-01
1.828159537022711889e-01
1.828362239832209413e-01
1.828564696428289227e-01
1.828766846554847614e-01
1.828968750527369402e-01
1.829170348255195477e-01
1.829371699889947578e-01
1.829572775443388255e-01
1.829773545092178155e-01
1.829974068742301618e-01
1.830174286716302889e-01
1.830374258756514716e-01
1.830573925350596487e-01
1.830773346077307351e-01
1.830972461589316924e-01
1.831171331301880700e-01
1.831369925600040693e-01
1.831568215033324565e-01
1.831766258771881928e-01
1.831963997880520223e-01
1.832161491366098016e-01
1.832358680458103795e-01
1.832555624000186123e-01
1.832752263386397407e-01
1.832948657297272521e-01
1.833144776490070738e-01
1.833340591886092330e-01
1.833536161921357488e-01
1.833731428400903751e-01
1.833926449597840513e-01
1.834121167481436721e-01
1.834315640161968131e-01
1.834509809772821021e-01
1.834703734261551866e-01
1.834897384756530858e-01
1.835090732549730930e-01
1.835283835344785897e-01
1.835476635684908375e-01
1.835669191111213017e-01
1.835861444330674774e-01
1.836053452721994328e-01
1.836245159155780737e-01
1.836436620848413970e-01
1.836627809298265468e-01
1.836818696166820364e-01
1.837009338427181560e-01
1.837199679358563764e-01
1.837389775771984535e-01
1.837579571109929644e-01
1.837769122021411516e-01
1.837958372112087346e-01
1.838147377869066290e-01
1.838336111159532549e-01
1.838524544013326600e-01
1.838712732674926409e-01
1.838900621157352200e-01
1.839088265543428191e-01
1.839275610008960227e-01
1.839462710475209817e-01
1.839649539095390973e-01
1.839836068185022044e-01
1.840022353423213242e-01
1.840208339392189474e-01
1.840394081609773858e-01
1.840579524820535051e-01
1.840764724381112050e-01
1.840949625198327333e-01
1.841134282467709049e-01
1.841318668709172324e-01
1.841502756604403435e-01
1.841686601107483945e-01
1.841870147530351443e-01
1.842053450666256142e-01
1.842236455988978117e-01
1.842419218131025604e-01
1.842601682727912082e-01
1.842783904251515947e-01
1.842965855587192503e-01
1.843147509781575821e-01
1.843328921065793546e-01
1.843510035479154208e-01
1.843690907092424280e-01
1.843871482106221038e-01
1.844051814431062752e-01
1.844231850428752206e-01
1.844411643849647731e-01
1.844591167943307741e-01
1.844770396120023748e-01
1.844949381890134688e-01
1.845128072017900855e-01
1.845306519853784633e-01
1.845484672322800779e-01
1.845662582615659464e-01
1.845840197818013617e-01
1.846017570960919452e-01
1.846194675656828710e-01
1.846371485678401925e-01
1.846548053817424484e-01
1.846724327560608225e-01
1.846900359540365466e-01
1.847076097403625161e-01
1.847251593623530364e-01
1.847426796007089478e-01
1.847601756868312572e-01
1.847776450181253527e-01
1.847950850079604634e-01
1.848125008638872857e-01
1.848298874065729125e-01
1.848472498276797216e-01
1.848645829638388416e-01
1.848818919908402358e-01
1.848991743341207306e-01
1.849164274350408865e-01
1.849336564455987542e-01
1.849508562422806923e-01
1.849680319612403978e-01
1.849851784948833011e-01
1.850023009635289872e-01
1.850193942754897736e-01
1.850364635352644838e-01
1.850535062042123480e-01
1.850705197595587659e-01
1.850875092820916390e-01
1.851044697198326872e-01
1.851214061377780273e-01
1.851383134998111080e-01
1.851551968551466698e-01
1.851720511835172056e-01
1.851888815183698189e-01
1.852056853568496142e-01
1.852224602119128261e-01
1.852392110933736569e-01
1.852559330205301447e-01
1.852726309874603294e-01
1.852893000292620829e-01
1.853059451242892175e-01
1.853225613234293079e-01
1.853391535893206543e-01
1.853557194547592324e-01
1.853722564682888929e-01
1.853887695690007165e-01
1.854052538471981093e-01
1.854217142262893359e-01
1.854381458123202930e-01
1.854545535130284473e-01
1.854709324501894463e-01
1.854872875158823098e-01
1.855036162784110543e-01
1.855199163217704228e-01
1.855361925145757040e-01
1.855524400178673594e-01
1.855686636846327897e-01
1.855848586915952725e-01
1.856010298761277266e-01
1.856171724306212578e-01
1.856332911768484861e-01
1.856493837184809148e-01
1.856654500665478602e-01
1.856814854564408923e-01
1.856974994583148464e-01
1.857134872997909525e-01
1.857294489919553426e-01
1.857453798014222224e-01
1.857612892360599177e-01
1.857771725547242292e-01
1.857930297685569110e-01
1.858088608887133453e-01
1.858246612207592463e-01
1.858404401948501039e-01
1.858561931088089925e-01
1.858719199738442240e-01
1.858876161266206362e-01
1.859032909352414387e-01
1.859189397286407364e-01
1.859345625180791051e-01
1.859501593148300547e-01
1.859657254943538618e-01
1.859812703473373297e-01
1.859967892415248236e-01
1.860122821882402577e-01
1.860277445939162166e-01
1.860431856874272261e-01
1.860586008675039205e-01
1.860739901455165102e-01
1.860893535328483062e-01
1.861046864745706519e-01
1.861199981224400946e-01
1.861352839138420701e-01
1.861505438602042151e-01
1.861657779729669060e-01
1.861809817357526764e-01
1.861961642233669889e-01
1.862113209117614854e-01
1.862264518124204515e-01
1.862415524397436906e-01
1.862566318070971449e-01
1.862716854212238538e-01
1.862867132936486814e-01
1.863017154359065675e-01
1.863166874007913809e-01
1.863316381250201270e-01
1.863465631537454537e-01
1.863614624985420187e-01
1.863763317428523691e-01
1.863911797622003208e-01
1.864060021323989125e-01
1.864207988650627701e-01
1.864355699718146797e-01
1.864503110743297720e-01
1.864650309717895971e-01
1.864797252782569026e-01
1.864943940053917504e-01
1.865090328053906343e-01
1.865236504164859976e-01
1.865382424832758568e-01
1.865528090174535802e-01
1.865673500307220567e-01
1.865818612133513521e-01
1.865963512275380098e-01
1.866108157559698555e-01
1.866252548103817244e-01
1.866396641114367871e-01
1.866540522606298103e-01
1.866684149710539364e-01
1.866827522544755591e-01
1.866970641226699812e-01
1.867113463342096880e-01
1.867256074148671285e-01
1.867398431156625238e-01
1.867540534483989323e-01
1.867682342019131303e-01
1.867823938415256457e-01
1.867965281485305662e-01
1.868106371347620642e-01
1.868247208120581981e-01
1.868387750070031050e-01
1.868528081095064963e-01
1.868668159386288052e-01
1.868807985062364840e-01
1.868947516690449839e-01
1.869086837567625337e-01
1.869225906185954522e-01
1.869364722664347833e-01
1.869503287121777879e-01
1.869641558501250189e-01
1.869779619348883593e-01
1.869917428532758552e-01
1.870054986172084432e-01
1.870192251509893433e-01
1.870329306492797827e-01
1.870466110289041584e-01
1.870602663018045009e-01
1.870738964799280313e-01
1.870874975250003958e-01
1.871010775569010021e-01
1.871146325298935487e-01
1.871281624559447687e-01
1.871416633266523299e-01
1.871551432021978378e-01
1.871685980667308347e-01
1.871820279322367053e-01
1.871954328107067189e-01
1.872088087309942417e-01
1.872221636788189703e-01
1.872354936756041033e-01
1.872487987333568971e-01
1.872620749106706228e-01
1.872753301338226095e-01
1.872885604539888116e-01
1.873017658831933885e-01
1.873149464334645520e-01
1.873280982004882633e-01
1.873412290363963006e-01
1.873543350294743781e-01
1.873674161917651959e-01
1.873804686485626425e-01
1.873935001928110911e-01
1.874065069424171448e-01
1.874194889094383532e-01
1.874324461059321545e-01
1.874453746941212307e-01
1.874582823931241760e-01
1.874711653577929293e-01
1.874840236001991955e-01
1.874968533120392189e-01
1.875096621535018993e-01
1.875224463089275595e-01
1.875352057903980074e-01
1.875479406099981872e-01
1.875606469961872969e-01
1.875733325356481462e-01
1.875859934495023029e-01
1.875986297498423716e-01
1.876112376944723270e-01
1.876238248113998308e-01
1.876363873511030511e-01
1.876489253256838630e-01
1.876614387472456680e-01
1.876739239101884726e-01
1.876863882693359520e-01
1.876988281117824842e-01
1.877112434496362170e-01
1.877236342950101833e-01
1.877359969788097716e-01
1.877483388828528332e-01
1.877606563307547827e-01
1.877729493346340650e-01
1.877852142545322067e-01
1.877974584139933401e-01
1.878096781657847825e-01
1.878218735220279767e-01
1.878340444948441157e-01
1.878461874806167664e-01
1.878583097302049809e-01
1.878704076327347983e-01
1.878824812003297984e-01
1.878945268583783468e-01
1.879065517997233759e-01
1.879185524425087961e-01
1.879305287988607132e-01
1.879424808809059544e-01
1.879544051502080315e-01
1.879663087272468169e-01
1.879781880663593252e-01
1.879900431796717453e-01
1.880018705576197158e-01
1.880136772629253661e-01
1.880254597788102444e-01
1.880372181174029267e-01
1.880489522908278810e-01
1.880606588255309686e-01
1.880723447121953051e-01
1.880840064700683156e-01
1.880956441112753008e-01
1.881072541910006335e-01
1.881188436424265087e-01
1.881304090135552110e-01
1.881419503165092932e-01
1.881534675634104758e-01
1.881649573452870150e-01
1.881764265236033074e-01
1.881878716822236730e-01
1.881992928332655024e-01
1.882106865963657782e-01
1.882220597757454650e-01
1.882334089838895996e-01
1.882447342329127971e-01
1.882560355349263970e-01
1.882673095452441214e-01
1.882785629966941543e-01
1.882897925374583670e-01
1.883009981796413546e-01
1.883121766070346148e-01
1.883233344954798882e-01
1.883344685216493675e-01
1.883455786976408197e-01
1.883566650355526784e-01
1.883677242546882569e-01
1.883787629598177304e-01
1.883897778631432596e-01
1.884007689767543681e-01
1.884117330482994179e-01
1.884226766337006587e-01
1.884336011071390260e-01
1.884445104052169528e-01
1.884554045429949476e-01
1.884662802961351580e-01
1.884771441630057054e-01
1.884879929147567634e-01
1.884988265664487572e-01
1.885096419117379685e-01
1.885204454129796592e-01
1.885312338593353731e-01
1.885420072658647028e-01
1.885527656476232994e-01
1.885635058206598380e-01
1.885742342025132912e-01
1.885849476047588846e-01
1.885956460424510206e-01
1.886063263494665576e-01
1.886169949076544616e-01
1.886276485464376540e-01
1.886382872808654854e-01
1.886489111259855300e-01
1.886595169378632308e-01
1.886701110539307780e-01
1.886806903258206602e-01
1.886912547685744845e-01
1.887018012559253388e-01
1.887123360899342073e-01
1.887228561399184046e-01
1.887333614209128485e-01
1.887438519479516241e-01
1.887543246167487643e-01
1.887647856853519324e-01
1.887752320450825638e-01
1.887856637109658620e-01
1.887960775962218563e-01
1.888064799238458880e-01
1.888168676026818205e-01
1.888272406477464471e-01
1.888375990740528698e-01
1.888479398166000855e-01
1.888582690547701559e-01
1.888685837192066452e-01
1.888788838249140511e-01
1.888891693868935406e-01
1.888994373618090306e-01
1.889096938856518748e-01
1.889199359107514298e-01
1.889301634520993423e-01
1.889403734836096194e-01
1.889505721067198940e-01
1.889607562910292360e-01
1.889709260515163580e-01
1.889810814031582520e-01
1.889912193413293140e-01
1.890013459244768435e-01
1.890114581436826147e-01
1.890215560139109630e-01
1.890316365476245597e-01
1.890417057690365332e-01
1.890517606863355571e-01
1.890618013144708121e-01
1.890718276683889254e-01
1.890818367818112300e-01
1.890918346363594793e-01
1.891018182615015197e-01
1.891117876721692126e-01
1.891217399190118775e-01
1.891316809497340934e-01
1.891416078107489851e-01
1.891515205169719549e-01
1.891614190833157683e-01
1.891713005814855131e-01
1.891811709169918809e-01
1.891910271573256641e-01
1.892008693173827250e-01
1.892106944856336015e-01
1.892205085339920267e-01
1.892303085467297308e-01
1.892400945387263944e-01
1.892498665248558976e-01
1.892596216144437626e-01
1.892693656376056854e-01
1.892790956994913065e-01
1.892888118149569088e-01
1.892985111099305395e-01
1.893081993812497643e-01
1.893178737506841514e-01
1.893275342330714706e-01
1.893371808432441905e-01
1.893468107277844481e-01
1.893564296421273996e-01
1.893660347287196011e-01
1.893756260023731763e-01
1.893852006261135812e-01
1.893947643224130339e-01
1.894043142501784238e-01
1.894138504242001975e-01
1.894233728592673027e-01
1.894328787388570856e-01
1.894423737444367040e-01
1.894518550553863645e-01
1.894613226864722000e-01
1.894707738374547257e-01
1.894802141571541587e-01
1.894896408412505007e-01
1.894990539044870137e-01
1.895084533616039346e-01
1.895178364326131903e-01
1.895272087257244553e-01
1.895365674568918746e-01
1.895459126408311767e-01
1.895552415136795843e-01
1.895645596513128306e-01
1.895738642858256495e-01
1.895831554319114542e-01
1.895924331042551925e-01
1.896016945590484060e-01
1.896109453319483051e-01
1.896201826751257591e-01
1.896294066032426784e-01
1.896386143884533915e-01
1.896478115343968318e-01
1.896569953092245575e-01
1.896661657275749424e-01
1.896753228040776729e-01
1.896844638307437214e-01
1.896935942713844636e-01
1.897027114140294735e-01
1.897118152732828189e-01
1.897209031569610516e-01
1.897299804971701587e-01
1.897390445977611695e-01
1.897480954733132830e-01
1.897571331383992865e-01
1.897661549204938680e-01
1.897751662122644234e-01
1.897841643372426834e-01
1.897931493099731803e-01
1.898021184735796119e-01
1.898110771893340987e-01
1.898200227964339237e-01
1.898289553093963633e-01
1.898378747427330870e-01
1.898467784590284479e-01
1.898556717805056360e-01
1.898645520658446550e-01
1.898734193295281147e-01
1.898822709496316430e-01
1.898911122172940724e-01
1.898999405067026414e-01
1.899087558323118430e-01
1.899175582085684821e-01
1.899263450328149139e-01
1.899351215575262597e-01
1.899438851761779123e-01
1.899526359031873668e-01
1.899613737529646795e-01
1.899700961420095202e-01
1.899788082843488213e-01
1.899875075926374113e-01
1.899961940812540662e-01
1.900048651819477019e-01
1.900135260781404822e-01
1.900221741977519696e-01
1.900308095551314080e-01
1.900394321646196316e-01
1.900480394769292203e-01
1.900566366374175920e-01
1.900652210929891228e-01
1.900737928579538660e-01
1.900823493981166901e-01
1.900908958285378869e-01
1.900994296112310522e-01
1.901079507604750973e-01
1.901164592905404405e-01
1.901249526860022410e-01
1.901334360242379895e-01
1.901419067860537770e-01
1.901503649856870759e-01
1.901588081226527893e-01
1.901672412443356219e-01
1.901756618464971182e-01
1.901840699433419990e-01
1.901924655490671301e-01
1.902008461817657481e-01
1.902092168515198689e-01
1.902175750726912140e-01
1.902259208594417883e-01
1.902342517446509729e-01
1.902425727087126428e-01
1.902508812807881533e-01
1.902591774750086173e-01
1.902674613054934349e-01
1.902757303235098063e-01
1.902839894725262271e-01
1.902922363001148531e-01
1.903004708203612227e-01
1.903086905991643318e-01
1.903169005506070710e-01
1.903250982369101563e-01
1.903332836721246535e-01
1.903414568702926912e-01
1.903496154155112918e-01
1.903577641853153035e-01
1.903659007601438691e-01
1.903740251540034234e-01
1.903821349654720718e-01
1.903902350429973744e-01
1.903983229815174039e-01
1.904063987950022074e-01
1.904144624974140332e-01
1.904225117053387761e-01
1.904305512310526527e-01
1.904385786875203435e-01
1.904465940886680697e-01
1.904545950654119302e-01
1.904625864012398084e-01
1.904705657234646576e-01
1.904785330459745907e-01
1.904864883826493938e-01
1.904944293822257717e-01
1.905023607923912732e-01
1.905102802582988586e-01
1.905181877937909551e-01
1.905260810617855627e-01
1.905339647814789650e-01
1.905418366122217377e-01
1.905496965678180610e-01
1.905575446620620117e-01
1.905653785755059837e-01
1.905732029919159631e-01
1.905810155882967372e-01
1.905888163784037748e-01
1.905966030568224945e-01
1.906043802791212993e-01
1.906121457363540994e-01
1.906198994422387827e-01
1.906276414104821626e-01
1.906353693531187277e-01
1.906430878906539284e-01
1.906507947316095908e-01
1.906584898896553359e-01
1.906661710907074370e-01
1.906738429273698854e-01
1.906815031220659984e-01
1.906891516884241522e-01
1.906967886400640078e-01
1.907044117201668887e-01
1.907120254866395137e-01
1.907196276791882361e-01
1.907272183113932484e-01
1.907347951401728026e-01
1.907423626958220098e-01
1.907499187318014156e-01
1.907574632616498289e-01
1.907649962988963166e-01
1.907725156175427705e-01
1.907800257135472410e-01
1.907875243574728708e-01
1.907950115628082310e-01
1.908024873430307078e-01
1.908099494891211945e-01
1.908174024629063215e-01
1.908248441450418609e-01
1.908322751245437043e-01
1.908396933033899290e-01
1.908471031162320419e-01
1.908545023628920589e-01
1.908618910558405601e-01
1.908692692075361630e-01
1.908766346366357891e-01
1.908839917462918090e-01
1.908913383520041140e-01
1.908986744661878565e-01
1.909059979199603796e-01
1.909133130914077991e-01
1.909206178085035566e-01
1.909279120836205323e-01
1.909351959291191725e-01
1.909424671916081229e-01
1.909497302180058753e-01
1.909569828517976020e-01
1.909642251052998119e-01
1.909714548374478738e-01
1.909786763703589518e-01
1.909858875598600125e-01
1.909930884182222954e-01
1.910002789577074089e-01
1.910074570525768789e-01
1.910146269941107033e-01
1.910217866534782427e-01
1.910289360428972794e-01
1.910360730488238623e-01
1.910432019379979807e-01
1.910503205938008098e-01
1.910574290284025867e-01
1.910645272539637507e-01
1.910716131721035271e-01
1.910786910190502286e-01
1.910857586933645824e-01
1.910928162071608705e-01
1.910998614741226398e-01
1.911068987062004565e-01
1.911139258140316100e-01
1.911209428096873608e-01
1.911279497052233434e-01
1.911349444293228006e-01
1.911419311637495289e-01
1.911489078341583603e-01
1.911558744525611309e-01
1.911628289595750929e-01
1.911697755129425913e-01
1.911767120502675388e-01
1.911836385835167795e-01
1.911905551246439183e-01
1.911974596291032558e-01
1.912043562247726647e-01
1.912112428641115636e-01
1.912181195590264837e-01
1.912249842767788921e-01
1.912318411214817826e-01
1.912386880574139525e-01
1.912455250964364972e-01
1.912523522503998819e-01
1.912591675012415282e-01
1.912659749235276208e-01
1.912727724962325071e-01
1.912795602311592735e-01
1.912863361219225289e-01
1.912931042195795128e-01
1.912998625147952214e-01
1.913066110193265001e-01
1.913133497449178988e-01
1.913200766997044111e-01
1.913267959055101330e-01
1.913335053675374875e-01
1.913402050974845614e-01
1.913468931150357488e-01
1.913535734187591375e-01
1.913602440254212889e-01
1.913669049466728833e-01
1.913735561941526386e-01
1.913801958019072103e-01
1.913868277395864015e-01
1.913934500383360215e-01
1.914000627097466045e-01
1.914066637992914433e-01
1.914132572536116073e-01
1.914198411152927271e-01
1.914264153958776249e-01
1.914329801068987424e-01
1.914395333080345929e-01
1.914460789173179078e-01
1.914526149915579123e-01
1.914591415422380039e-01
1.914656566403394877e-01
1.914721641811324704e-01
1.914786622327425969e-01
1.914851508066056640e-01
1.914916299141446454e-01
1.914980976403919399e-01
1.915045578523195957e-01
1.915110086321198668e-01
1.915174499911680428e-01
1.915238800256759966e-01
1.915303025800981218e-01
1.915367157478196358e-01
1.915431195401680331e-01
1.915495139684584847e-01
1.915558971428009682e-01
1.915622728796549379e-01
1.915686392863205356e-01
1.915749963740643880e-01
1.915813441541410755e-01
1.915876807504756085e-01
1.915940099516989514e-01
1.916003298789427933e-01
1.916066405434129205e-01
1.916129400800243021e-01
1.916192322552676131e-01
1.916255152012782126e-01
1.916317889292138699e-01
1.916380534502182542e-01
1.916443069128707100e-01
1.916505530561342652e-01
1.916567900258253909e-01
1.916630178330392120e-01
1.916692346372245725e-01
1.916754441554446853e-01
1.916816445443975114e-01
1.916878358151306305e-01
1.916940179786784937e-01
1.917001892080035796e-01
1.917063531929397713e-01
1.917125081037162615e-01
1.917186539513177357e-01
1.917247889194614863e-01
1.917309166763128125e-01
1.917370354028677393e-01
1.917431451100622131e-01
1.917492458088194962e-01
1.917553356962220790e-01
1.917614184135014166e-01
1.917674921550358846e-01
1.917735569316996180e-01
1.917796109512096281e-01
1.917856578333664297e-01
1.917916957831960201e-01
1.917977248115226574e-01
1.918037449291580265e-01
1.918097543570404795e-01
1.918157566883257892e-01
1.918217501412766979e-01
1.918277347266562349e-01
1.918337086759209498e-01
1.918396755610262405e-01
1.918456336107674798e-01
1.918515828358569042e-01
1.918575232469934277e-01
1.918634530887113054e-01
1.918693759066100457e-01
1.918752899425770764e-01
1.918811952072614624e-01
1.918870899556006371e-01
1.918929777122247993e-01
1.918988567294360459e-01
1.919047270178356468e-01
1.919105885880088569e-01
1.919164397078275408e-01
1.919222838758501970e-01
1.919281193573287858e-01
1.919339461628015164e-01
1.919397625704272747e-01
1.919455720580239000e-01
1.919513729011438907e-01
1.919571651102762455e-01
1.919629486958926157e-01
1.919687219489472907e-01
1.919744883214659636e-01
1.919802461018131068e-01
1.919859953004101338e-01
1.919917342183880826e-01
1.919974662872564741e-01
1.920031898055666875e-01
1.920089047836922025e-01
1.920146112319927600e-01
1.920203074642502505e-01
1.920259968864648781e-01
1.920316778098566379e-01
1.920373502447346170e-01
1.920430125149474310e-01
1.920486680061982976e-01
1.920543150397857057e-01
1.920599536259681162e-01
1.920655837749921657e-01
1.920712038232194052e-01
1.920768171311209582e-01
1.920824220325234588e-01
1.920880185376228622e-01
1.920936049927364775e-01
1.920991847382589324e-01
1.921047561179852203e-01
1.921103191420600598e-01
1.921158738206153460e-01
1.921214185123459317e-01
1.921269565326856332e-01
1.921324862378229192e-01
1.921380076378383372e-01
1.921435191012738075e-01
1.921490239237039488e-01
1.921545204711758714e-01
1.921600087537196355e-01
1.921654887813525892e-01
1.921709589348575831e-01
1.921764224851214564e-01
1.921818778104465997e-01
1.921873249207988466e-01
1.921927638261324289e-01
1.921981929193980476e-01
1.922036154469405345e-01
1.922090297992447294e-01
1.922144359862125174e-01
1.922198324104767708e-01
1.922252222988548309e-01
1.922306040515245340e-01
1.922359776783371388e-01
1.922413431891299429e-01
1.922466989985701924e-01
1.922520483092009513e-01
1.922573895332470584e-01
1.922627226804977107e-01
1.922680461751914982e-01
1.922733632005581006e-01
1.922786721784098818e-01
1.922839731184823320e-01
1.922892660304985069e-01
1.922945493506025838e-01
1.922998262380093970e-01
1.923050951264491104e-01
1.923103560255939870e-01
1.923156073810569078e-01
1.923208523329483777e-01
1.923260893244788383e-01
1.923313183652690661e-01
1.923365394649275695e-01
1.923417510808402842e-01
1.923469563293636053e-01
1.923521536654957398e-01
1.923573430987945698e-01
1.923625230960130661e-01
1.923676967546069649e-01
1.923728625389548585e-01
1.923780204585604503e-01
1.923831705229158140e-01
1.923883112104212145e-01
1.923934455950329081e-01
1.923985721527899373e-01
1.924036908931315015e-01
1.924088003037226768e-01
1.924139034398249515e-01
1.924189987867521989e-01
1.924240863538924651e-01
1.924291661506225548e-01
1.924342366761259693e-01
1.924393009624180695e-01
1.924443575063465861e-01
1.924494063172352276e-01
1.924544459034330801e-01
1.924594792784600772e-01
1.924645049483395542e-01
1.924695229223434279e-01
1.924745332097327344e-01
1.924795343302483919e-01
1.924845292744159497e-01
1.924895165596670621e-01
1.924944961952091971e-01
1.924994667098497980e-01
1.925044310758181609e-01
1.925093878196206532e-01
1.925143369504140334e-01
1.925192784773414323e-01
1.925242109404812774e-01
1.925291372893142561e-01
1.925340560616304320e-01
1.925389672665228091e-01
1.925438694530360040e-01
1.925487655525502384e-01
1.925536541118343381e-01
1.925585351399294320e-01
1.925634086458609950e-01
1.925682731898239464e-01
1.925731316806939264e-01
1.925779826764021929e-01
1.925828261859233725e-01
1.925876607783221228e-01
1.925924893445677410e-01
1.925973104514720480e-01
1.926021241079589885e-01
1.926069303229386298e-01
1.926117276765034192e-01
1.926165190373601011e-01
1.926213029833607759e-01
1.926260795233650513e-01
1.926308472462395782e-01
1.926356090029749946e-01
1.926403633802101778e-01
1.926451103867519721e-01
1.926498500313948425e-01
1.926545809139148802e-01
1.926593058632772859e-01
1.926640234770416460e-01
1.926687337639517439e-01
1.926734353324642268e-01
1.926781309940173159e-01
1.926828193548621448e-01
1.926875004236894839e-01
1.926921742091772249e-01
1.926968393305750482e-01
1.927014985775284406e-01
1.927061505670947250e-01
1.927107953078997515e-01
1.927154328085565194e-01
1.927200616990424331e-01
1.927246847473406410e-01
1.927293005812490412e-01
1.927339092093288131e-01
1.927385092700933944e-01
1.927431035142883053e-01
1.927476905782570249e-01
1.927522704705099121e-01
1.927568431995431708e-01
1.927614074144830825e-01
1.927659658446415070e-01
1.927705171369896719e-01
1.927750612999708235e-01
1.927795969911586249e-01
1.927841269228077192e-01
1.927886497503440710e-01
1.927931654821607999e-01
1.927976741266376748e-01
1.928021743518461006e-01
1.928066688488365710e-01
1.928111562835461701e-01
1.928156366643035691e-01
1.928201086675359610e-01
1.928245749674165066e-01
1.928290342382494582e-01
1.928334864883102517e-01
1.928379317258628878e-01
1.928423686377223056e-01
1.928467998770803937e-01
1.928512241286395867e-01
1.928556414006124542e-01
1.928600503880809613e-01
1.928644537275370219e-01
1.928688501119614207e-01
1.928732395495144636e-01
1.928776220483427728e-01
1.928819963138069249e-01
1.928863649616362752e-01
1.928907266951011834e-01
1.928950815222974791e-01
1.928994281567661673e-01
1.929037691977114055e-01
1.929081033565939463e-01
1.929124306414569945e-01
1.929167510603321811e-01
1.929210633369283778e-01
1.929253700499057866e-01
1.929296699209066546e-01
1.929339629579097937e-01
1.929382478927185174e-01
1.929425272876413300e-01
1.929467998724238020e-01
1.929510656549928427e-01
1.929553246432622604e-01
1.929595755790996237e-01
1.929638210044807844e-01
1.929680596592260877e-01
1.929722915511981884e-01
1.929765154302716113e-01
1.929807338818563256e-01
1.929849458323961153e-01
1.929891513014688198e-01
1.929933502966103276e-01
1.929975415770427971e-01
1.930017276488031341e-01
1.930059072691621136e-01
1.930100804456046926e-01
1.930142459449816772e-01
1.930184062579091697e-01
1.930225601492966958e-01
1.930267076265774762e-01
1.930308486971719362e-01
1.930349821374179320e-01
1.930391104187563489e-01
1.930432323155920060e-01
1.930473478352959793e-01
1.930514557617529214e-01
1.930555585511446459e-01
1.930596549854340926e-01
1.930637450719396297e-01
1.930678288179672186e-01
1.930719050167901407e-01
1.930759761056119461e-01
1.930800408757936681e-01
1.930840993345903644e-01
1.930881502827465068e-01
1.930921961423607836e-01
1.930962357122750217e-01
1.931002689996925148e-01
1.931042960118041218e-01
1.931083155586442446e-01
1.931123300435288459e-01
1.931163382746010349e-01
1.931203402589999341e-01
1.931243348141539751e-01
1.931283243284300788e-01
1.931323076173738496e-01
1.931362846880725348e-01
1.931402555476029737e-01
1.931442190225876043e-01
1.931481774828027742e-01
1.931521297529980030e-01
1.931560758401981714e-01
1.931600145783441969e-01
1.931639483224148190e-01
1.931678759044865301e-01
1.931717973315326686e-01
1.931757126105147493e-01
1.931796205844745207e-01
1.931835235899876380e-01
1.931874204682414997e-01
1.931913112261456900e-01
1.931951958705985795e-01
1.931990732536908728e-01
1.932029456936987799e-01
1.932068120408690359e-01
1.932106723020479977e-01
1.932145253365298299e-01
1.932183734480248938e-01
1.932222154939898517e-01
1.932260514812214058e-01
1.932298814165028245e-01
1.932337041680838308e-01
1.932375220215606926e-01
1.932413338433578431e-01
1.932451396402081467e-01
1.932489382874914841e-01
1.932527320563833806e-01
1.932565198204470036e-01
1.932603015863633145e-01
1.932640773608023110e-01
1.932678460280118082e-01
1.932716098412304850e-01
1.932753676829006007e-01
1.932791195596392786e-01
1.932828643627537979e-01
1.932866043312069793e-01
1.932903383545055975e-01
1.932940664392180374e-01
1.932977885918980288e-01
1.933015037126319668e-01
1.933052140226253490e-01
1.933089184201740585e-01
1.933126169117818094e-01
1.933163084045233515e-01
1.933199951054676569e-01
1.933236772376605295e-01
1.933273572467874568e-01
1.933310351868391674e-01
1.933347099623660692e-01
1.933383837635434532e-01
1.933420554942925085e-01
1.933457251541488009e-01
1.933493916501055898e-01
1.933530571673772180e-01
1.933567206123252280e-01
1.933603819844610938e-01
1.933640412832887678e-01
1.933676974188570930e-01
1.933713525701720171e-01
1.933750056466528033e-01
1.933786566477767033e-01
1.933823044860417395e-01
1.933859513354814763e-01
1.933895961079607484e-01
1.933932388029343530e-01
1.933968794198474561e-01
1.934005168742606307e-01
1.934041533339859176e-01
1.934077877139520341e-01
1.934114200135792772e-01
1.934150491508827840e-01
1.934186772886906658e-01
1.934223033443839279e-01
1.934259273173581373e-01
1.934295492070031153e-01
1.934331679344028776e-01
1.934367856561498566e-01
1.934404012926954630e-01
1.934440148434027340e-01
1.934476252318181599e-01
1.934512346095358382e-01
1.934548418994679331e-01
1.934584471009519469e-01
1.934620502133198583e-01
1.934656501631970560e-01
1.934692490959238897e-01
1.934728459374908116e-01
1.934764406872040987e-01
1.934800322741574985e-01
1.934836228386795365e-01
1.934872113092286350e-01
1.934907976850842037e-01
1.934943819655216557e-01
1.934979630827237118e-01
1.935015431707462485e-01
1.935051211611352184e-01
1.935086970531394446e-01
1.935122697814176673e-01
1.935158414749998945e-01
1.935194110679056001e-01
1.935229785593586826e-01
1.935265439485768235e-01
1.935301061733176453e-01
1.935336673563182175e-01
1.935372264346970628e-01
1.935407834076455780e-01
1.935443372154073138e-01
1.935478899756746252e-01
1.935514406280494648e-01
1.935549891716989157e-01
1.935585356057822892e-01
1.935620788736530928e-01
1.935656210866896765e-01
1.935691611876030616e-01
1.935726991755286064e-01
1.935762350495950357e-01
1.935797677562707264e-01
1.935832994006085883e-01
1.935868289284348454e-01
1.935903563388520210e-01
1.935938805808290197e-01
1.935974037543456427e-01
1.936009248077260048e-01
1.936044437400480378e-01
1.936079605503834566e-01
1.936114741908293579e-01
1.936149867550144010e-01
1.936184971943901711e-01
1.936220055080035696e-01
1.936255106504593260e-01
1.936290147102958104e-01
1.936325166414715471e-01
1.936360164430076802e-01
1.936395141139186094e-01
1.936430086119531602e-01
1.936465020192713604e-01
1.936499932929722223e-01
1.936534824320465531e-01
1.936569683967593325e-01
1.936604532641601761e-01
1.936639359938657490e-01
1.936674165848410456e-01
1.936708950360444548e-01
1.936743703108978198e-01
1.936778444800452970e-01
1.936813165062593323e-01
1.936847863884721410e-01
1.936882530926359314e-01
1.936917186842619931e-01
1.936951821286491404e-01
1.936986434247066069e-01
1.937021025713361322e-01
1.937055585376590283e-01
1.937090133827542027e-01
1.937124660750901839e-01
1.937159166135430377e-01
1.937193639697777359e-01
1.937228101977143124e-01
1.937262542683615418e-01
1.937296961805717310e-01
1.937331359331898040e-01
1.937365725010655737e-01
1.937400079316570212e-01
1.937434411991563188e-01
1.937468723023844097e-01
1.937503002187447310e-01
1.937537269905131310e-01
1.937571515944348233e-01
1.937605740293056045e-01
1.937639942939149429e-01
1.937674113688672983e-01
1.937708272899445472e-01
1.937742410370915103e-01
1.937776526090727036e-01
1.937810609890598668e-01
1.937844682076268754e-01
1.937878732472846366e-01
1.937912761067724643e-01
1.937946767848237051e-01
1.937980742678281354e-01
1.938014705798322690e-01
1.938048647065632735e-01
1.938082566467287104e-01
1.938116453893002356e-01
1.938150329530882177e-01
1.938184183264003990e-01
1.938218015079191114e-01
1.938251824963225789e-01
1.938285602838161481e-01
1.938319368826494915e-01
1.938353112843627379e-01
1.938386834876082154e-01
1.938420524871870554e-01
1.938454202900856682e-01
1.938487858904369698e-01
1.938521492868694462e-01
1.938555104780035621e-01
1.938588684618953450e-01
1.938622252389321510e-01
1.938655798064993219e-01
1.938689321631931195e-01
1.938722813096793174e-01
1.938756292410527271e-01
1.938789749573062160e-01
1.938823184570125924e-01
1.938856597387373648e-01
1.938889978064177455e-01
1.938923346485140198e-01
1.938956692682893279e-01
1.938990016642849756e-01
1.939023308430640191e-01
1.939056587877624471e-01
1.939089845042689109e-01
1.939123079910984870e-01
1.939156292467615894e-01
1.939189472811139181e-01
1.939222640706170231e-01
1.939255786244476476e-01
1.939288909410927519e-01
1.939322000330476470e-01
1.939355078714197211e-01
1.939388134680254949e-01
1.939421168213259772e-01
1.939454179297763203e-01
1.939487158091856567e-01
1.939520124239457188e-01
1.939553067891829352e-01
1.939585989033277835e-01
1.939618887648050238e-01
1.939651753927475464e-01
1.939684607448083908e-01
1.939717438394367721e-01
1.939750246750326368e-01
1.939783022733966855e-01
1.939815785867747278e-01
1.939848526362823455e-01
1.939881244202944499e-01
1.939913939371786800e-01
1.939946602120830310e-01
1.939979251904722646e-01
1.940011878968045944e-01
1.940044483294240396e-01
1.940077055161626984e-01
1.940109613970442681e-01
1.940142149992093723e-01
1.940174663209782713e-01
1.940207153606638701e-01
1.940239611494672667e-01
1.940272056205857854e-01
1.940304478045263292e-01
1.940336876995786275e-01
1.940369243396450893e-01
1.940401596524450323e-01
1.940433926711889190e-01
1.940466233941396390e-01
1.940498518195568622e-01
1.940530769847342574e-01
1.940563008105209430e-01
1.940595223335137287e-01
1.940627415519463606e-01
1.940659575058354958e-01
1.940691721105150258e-01
1.940723844053012515e-01
1.940755943884041046e-01
1.940788020580272444e-01
1.940820064576020409e-01
1.940852094955440588e-01
1.940884102145812029e-01
1.940916086128939844e-01
1.940948037366537759e-01
1.940979974887230286e-01
1.941011889145699831e-01
1.941043780123489770e-01
1.941075647802092963e-01
1.941107482677630058e-01
1.941139303709043529e-01
1.941171101385381070e-01
1.941202875687890739e-01
1.941234617140308594e-01
1.941266344645631303e-01
1.941298048720515590e-01
1.941329729345953048e-01
1.941361386502893083e-01
1.941393010749709325e-01
1.941424620919243726e-01
1.941456207562752834e-01
1.941487770660934031e-01
1.941519300799982584e-01
1.941550816756404951e-01
1.941582309109239624e-01
1.941613777838955279e-01
1.941645222925942327e-01
1.941676634991315598e-01
1.941708032740870615e-01
1.941739406788532407e-01
1.941770757114469892e-01
1.941802074367805775e-01
1.941833377197588195e-01
1.941864656245753662e-01
1.941895911492213245e-01
1.941927142916819726e-01
1.941958341203883776e-01
1.941989524931223843e-01
1.942020684775920825e-01
1.942051820717585198e-01
1.942082923468767541e-01
1.942114011550107322e-01
1.942145075666889820e-01
1.942176115798499303e-01
1.942207131924238439e-01
1.942238114792110282e-01
1.942269082850975881e-01
1.942300026841554117e-01
1.942330946742912290e-01
1.942361833331519294e-01
1.942392704998604780e-01
1.942423552513327656e-01
1.942454375854514859e-01
1.942485175000940867e-01
1.942515940764800164e-01
1.942546691464991648e-01
1.942577417906372617e-01
1.942608120067474131e-01
1.942638788789184945e-01
1.942669442332325414e-01
1.942700071530414907e-01
1.942730676361744679e-01
1.942761256804548808e-01
1.942791803735732514e-01
1.942822335343203921e-01
1.942852842496483046e-01
1.942883325173551112e-01
1.942913783352339108e-01
1.942944207945944135e-01
1.942974617069040399e-01
1.943005001627295392e-01
1.943035361598390021e-01
1.943065687924490914e-01
1.943095998661450718e-01
1.943126284743971199e-01
1.943156546149505393e-01
1.943186782855435557e-01
1.943216985840409139e-01
1.943247173086458113e-01
1.943277335564722597e-01
1.943307473252354201e-01
1.943337577157306928e-01
1.943367665202304639e-01
1.943397728387769585e-01
1.943427766690627445e-01
1.943457780087721742e-01
1.943487759623781508e-01
1.943517723147104859e-01
1.943547661694874362e-01
1.943577575243704003e-01
1.943607454867875006e-01
1.943637318355887489e-01
1.943667156774448734e-01
1.943696970099939580e-01
1.943726758308666480e-01
1.943756512512022083e-01
1.943786250423443773e-01
1.943815963146701131e-01
1.943845650657873847e-01
1.943875304098168222e-01
1.943904941120701002e-01
1.943934552859033216e-01
1.943964139289004467e-01
1.943993700386394408e-01
1.944023227329828574e-01
1.944052737696729261e-01
1.944082222658045644e-01
1.944111682189318957e-01
1.944141107499231247e-01
1.944170516104397339e-01
1.944199899205794058e-01
1.944229256778728376e-01
1.944258588798458698e-01
1.944287886511413266e-01
1.944317167357842435e-01
1.944346422576443412e-01
1.944375652142230904e-01
1.944404847331985819e-01
1.944434025524590104e-01
1.944463177989059766e-01
1.944492304700162766e-01
1.944521405632610445e-01
1.944550472101279071e-01
1.944579521408021927e-01
1.944608544859903754e-01
1.944637542431396082e-01
1.944666505467983475e-01
1.944695451209627057e-01
1.944724370993955731e-01
1.944753264795222036e-01
1.944782132587603296e-01
1.944810965755005561e-01
1.944839781459689609e-01
1.944868571077669195e-01
1.944897334582906256e-01
1.944926063390194360e-01
1.944954774599328418e-01
1.944983459617194987e-01
1.945012118417508984e-01
1.945040750973917043e-01
1.945069348740000037e-01
1.945097928737139215e-01
1.945126482410979851e-01
1.945155009734925999e-01
1.945183502193729153e-01
1.945211976745762072e-01
1.945240424867797913e-01
1.945268846533012019e-01
1.945297241714519787e-01
1.945325601936219173e-01
1.945353944077354846e-01
1.945382259653798684e-01
1.945410548638436543e-01
1.945438802586604843e-01
1.945467038313979380e-01
1.945495247367847735e-01
1.945523429720858177e-01
1.945551585345605128e-01
1.945579705836935624e-01
1.945607807930662680e-01
1.945635883213548412e-01
1.945663931657943269e-01
1.945691944890450831e-01
1.945719939582713220e-01
1.945747907353202744e-01
1.945775848174038092e-01
1.945803762017284111e-01
1.945831640549422481e-01
1.945859500361494243e-01
1.945887333111818163e-01
1.945915138772211228e-01
1.945942917314452680e-01
1.945970660445097977e-01
1.945998384674188786e-01
1.946026081700085730e-01
1.946053751494314088e-01
1.946081385795664920e-01
1.946109001049068365e-01
1.946136588985067917e-01
1.946164149574948210e-01
1.946191682789965849e-01
1.946219180409377303e-01
1.946246658796328410e-01
1.946274109721787826e-01
1.946301533156768460e-01
1.946328920913056315e-01
1.946356289288074248e-01
1.946383630085289085e-01
1.946410943275478922e-01
1.946438228829349693e-01
1.946465478599546106e-01
1.946492708800956206e-01
1.946519911277853621e-01
1.946547086000717242e-01
1.946574224855037727e-01
1.946601343989343980e-01
1.946628435280719216e-01
1.946655498699409181e-01
1.946682534215614102e-01
1.946709533756062482e-01
1.946736513385945999e-01
1.946763465023571560e-01
1.946790388638883762e-01
1.946817276191795121e-01
1.946844143680501460e-01
1.946870983056429305e-01
1.946897794289295380e-01
1.946924577348776442e-01
1.946951324236425585e-01
1.946978063545883875e-01
1.947004886185188521e-01
1.947031813102227948e-01
1.947058836187072484e-01
1.947085971509069369e-01
1.947113210989373511e-01
1.947140554588187022e-01
1.947168002265724229e-01
1.947195545757026969e-01
1.947223201441690699e-01
1.947250961085780219e-01
1.947278824649533169e-01
1.947306783744172654e-01
1.947334854997085363e-01
1.947363030050457688e-01
1.947391308864556136e-01
1.947419691399675523e-01
1.947448169112515615e-01
1.947476758939672703e-01
1.947505452368749612e-01
1.947534249360068914e-01
1.947563141246931862e-01
1.947592145212865833e-01
1.947621252622037391e-01
1.947650463434788537e-01
1.947679777611465712e-01
1.947709186331407494e-01
1.947738707086257293e-01
1.947768331086150440e-01
1.947798058291461132e-01
1.947827879758548542e-01
1.947857813225139512e-01
1.947887849778351665e-01
1.947917989378577797e-01
1.947948231986245671e-01
1.947978568504256103e-01
1.948009016977411689e-01
1.948039568339307026e-01
1.948070222550381536e-01
1.948100970390994058e-01
1.948131830151171306e-01
1.948162792641909280e-01
1.948193857823688757e-01
1.948225025656977194e-01
1.948256286769203816e-01
1.948287659756412771e-01
1.948319135276618541e-01
1.948350713290321057e-01
1.948382384302821957e-01
1.948414167154551013e-01
1.948446052381331006e-01
1.948478039943704609e-01
1.948510129802198954e-01
1.948542312309730906e-01
1.948574606611657156e-01
1.948607003091358814e-01
1.948639501709409916e-01
1.948672092697008584e-01
1.948704795443043647e-01
1.948737600209149989e-01
1.948770506955919413e-01
1.948803515643938167e-01
1.948836616352545570e-01
1.948869828774520696e-01
1.948903143019570794e-01
1.948936559048305428e-01
1.948970066818784541e-01
1.949003686266473079e-01
1.949037407379737852e-01
1.949071230119227560e-01
1.949105154445585630e-01
1.949139170165515300e-01
1.949173297517317605e-01
1.949207526337963792e-01
1.949241856588124766e-01
1.949276288228471432e-01
1.949310810914665626e-01
1.949345445187240233e-01
1.949380180732069867e-01
1.949415017509838477e-01
1.949449945055585220e-01
1.949484984151212963e-01
1.949520124361917295e-01
1.949555365648409921e-01
1.949590707971412262e-01
1.949626140715434996e-01
1.949661684963570063e-01
1.949697330130422124e-01
1.949733076176740909e-01
1.949768912366819651e-01
1.949804860024277331e-01
1.949840908443472021e-01
1.949877057585155948e-01
1.949913307410103824e-01
1.949949647032612199e-01
1.949986098076440799e-01
1.950022649685873299e-01
1.950059301821700508e-01
1.950096043478440622e-01
1.950132896519515269e-01
1.950169849969394242e-01
1.950206903788876955e-01
1.950244057938775866e-01
1.950281301264131795e-01
1.950318655927449352e-01
1.950356110803663501e-01
1.950393665853597525e-01
1.950431309802922453e-01
1.950469065052987672e-01
1.950506920359305618e-01
1.950544875682727608e-01
1.950582930984092467e-01
1.950621074840126756e-01
1.950659329950218956e-01
1.950697684920852104e-01
1.950736139712907491e-01
1.950774682784139347e-01
1.950813337071947151e-01
1.950852091063808857e-01
1.950890944720630182e-01
1.950929898003294638e-01
1.950968939221138787e-01
1.951008091608524564e-01
1.951047343504471177e-01
1.951086694869873239e-01
1.951126133895543513e-01
1.951165684053002281e-01
1.951205333562686106e-01
1.951245082385505980e-01
1.951284930482403701e-01
1.951324865896272298e-01
1.951364912394563111e-01
1.951405058049740515e-01
1.951445302822750194e-01
1.951485634638379096e-01
1.951526077500398970e-01
1.951566619363111210e-01
1.951607260187481763e-01
1.951647999934461586e-01
1.951688826381463571e-01
1.951729763827126374e-01
1.951770800078325430e-01
1.951811935096037232e-01
1.951853156539957723e-01
1.951894488944227457e-01
1.951935919997966340e-01
1.951977449662166131e-01
1.952019077897811927e-01
1.952060792217760188e-01
1.952102617449966437e-01
1.952144541136636990e-01
1.952186563238775818e-01
1.952228671151951533e-01
1.952270889938769738e-01
1.952313207024102271e-01
1.952355622368982802e-01
1.952398135934427792e-01
1.952440734969654035e-01
1.952483444830060977e-01
1.952526252794130612e-01
1.952569158822898554e-01
1.952612150048720352e-01
1.952655252060807589e-01
1.952698452020713571e-01
1.952741749889507217e-01
1.952785145628225250e-01
1.952828626223410413e-01
1.952872217556008427e-01
1.952915906641711219e-01
1.952959693441583267e-01
1.953003564825715466e-01
1.953047546908019405e-01
1.953091626587707685e-01
1.953135787564120873e-01
1.953180012069359317e-01
1.953224286847250746e-01
1.953268638249197053e-01
1.953313053046094594e-01
1.953357531196021069e-01
1.953402072657046129e-01
1.953446664086790630e-01
1.953491332025411031e-01
1.953536063149338142e-01
1.953580857416642447e-01
1.953625701409658633e-01
1.953670621819066922e-01
1.953715605246006959e-01
1.953760651648508984e-01
1.953805760984599349e-01
1.953850919742811942e-01
1.953896154801441076e-01
1.953941452667744272e-01
1.953986813299716796e-01
1.954032223111081268e-01
1.954077709129762308e-01
1.954123257788143442e-01
1.954168869044198287e-01
1.954214542855932657e-01
1.954260265543784902e-01
1.954306064322182124e-01
1.954351925530193601e-01
1.954397849125768249e-01
1.954443821354996391e-01
1.954489869581032546e-01
1.954535980068511369e-01
1.954582152775377057e-01
1.954628387659570476e-01
1.954674670874473330e-01
1.954721029968615742e-01
1.954767451113872956e-01
1.954813934268162245e-01
1.954860465510946943e-01
1.954907072538584201e-01
1.954953741448986482e-01
1.955000472200041639e-01
1.955047264749641411e-01
1.955094105085113942e-01
1.955141021087060949e-01
1.955187998761192814e-01
1.955235038065378239e-01
1.955282124913485520e-01
1.955329287333025245e-01
1.955376511256188832e-01
1.955423796640835821e-01
1.955471143444793558e-01
1.955518537490366637e-01
1.955566006988166405e-01
1.955613537778774225e-01
1.955661129820000788e-01
1.955708768861123548e-01
1.955756483258789535e-01
1.955804258780502736e-01
1.955852095384043032e-01
1.955899993027209183e-01
1.955947937368270884e-01
1.955995956945854874e-01
1.956044037436390493e-01
1.956092178797637082e-01
1.956140366615329307e-01
1.956188629573170079e-01
1.956236953274997914e-01
1.956285337678547731e-01
1.956333782741546123e-01
1.956382273959284546e-01
1.956430840196325405e-01
1.956479466965993508e-01
1.956528154225997962e-01
1.956576887399499864e-01
1.956625695495290418e-01
1.956674563954514112e-01
1.956723492734860625e-01
1.956772481794012419e-01
1.956821516465264699e-01
1.956870625937092156e-01
1.956919795560735087e-01
1.956969025293845699e-01
1.957018300398054300e-01
1.957067650205153719e-01
1.957117059994649133e-01
1.957166529724172488e-01
1.957216059351353232e-01
1.957265634048516723e-01
1.957315283326023225e-01
1.957364992374024948e-01
1.957414761150117199e-01
1.957464574755427567e-01
1.957514462842697145e-01
1.957564410530830967e-01
1.957614417308415344e-01
1.957664482120677896e-01
1.957714589947827100e-01
1.957764770619086492e-01
1.957815009166490594e-01
1.957865305548695534e-01
1.957915644711542280e-01
1.957966056622112705e-01
1.958016526243436251e-01
1.958067053534133795e-01
1.958117638452832598e-01
1.958168265859422386e-01
1.958218965892787600e-01
1.958269723429955367e-01
1.958320538429514368e-01
1.958371395682841354e-01
1.958422325465795921e-01
1.958473312586837267e-01
1.958524357004519934e-01
1.958575458677377923e-01
1.958626602311411558e-01
1.958677818353158351e-01
1.958729091525655830e-01
1.958780421787392478e-01
1.958831809096863996e-01
1.958883238075000977e-01
1.958934739338414055e-01
1.958986297524992759e-01
1.959037912593190045e-01
1.959089569096117422e-01
1.959141297785977065e-01
1.959193083232770582e-01
1.959244925394935111e-01
1.959296824230871703e-01
1.959348764209183358e-01
1.959400776250998788e-01
1.959452844841776953e-01
1.959504969939882546e-01
1.959557135946540518e-01
1.959609373917586272e-01
1.959661668271038826e-01
1.959714018965235671e-01
1.959766425958494596e-01
1.959818873568097419e-01
1.959871393017699748e-01
1.959923968641305581e-01
1.959976600397201063e-01
1.960029272535728229e-01
1.960082016414352868e-01
1.960134816300097838e-01
1.960187672151217364e-01
1.960240583925950131e-01
1.960293535791235997e-01
1.960346559271256561e-01
1.960399638549579215e-01
1.960452773584402397e-01
1.960505948476183868e-01
1.960559194882012246e-01
1.960612496918922032e-01
1.960665854545070586e-01
1.960719267718624981e-01
1.960772720457207297e-01
1.960826244583481759e-01
1.960879824131592508e-01
1.960933459059658046e-01
1.960987133319260500e-01
1.961040878865089043e-01
1.961094679665188467e-01
1.961148535677638138e-01
1.961202446860523252e-01
1.961256397083142589e-01
1.961310418464644600e-01
1.961364494890755483e-01
1.961418626319500202e-01
1.961472796554604714e-01
1.961527037846330646e-01
1.961581334014755318e-01
1.961635685017870112e-01
1.961690090813668630e-01
1.961744535124151922e-01
1.961799050362934005e-01
1.961853620268312337e-01
1.961908244798233614e-01
1.961962907609569040e-01
1.962017641246146527e-01
1.962072429381057082e-01
1.962127271972226306e-01
1.962182168977551489e-01
1.962237103972757912e-01
1.962292109663869299e-01
1.962347169642791322e-01
1.962402283867388797e-01
1.962457435848681819e-01
1.962512658422023160e-01
1.962567935114584161e-01
1.962623265884166912e-01
1.962678650688600146e-01
1.962734072958327025e-01
1.962789565689778692e-01
1.962845112329459629e-01
1.962900712835154993e-01
1.962956350573079045e-01
1.963012058668051618e-01
1.963067820502306937e-01
1.963123636033589636e-01
1.963179505219606602e-01
1.963235411346573311e-01
1.963291387699256929e-01
1.963347417579809906e-01
1.963403500945916091e-01
1.963459621020001711e-01
1.963515811214323614e-01
1.963572054767207808e-01
1.963628351636305114e-01
1.963684701779243313e-01
1.963741088338998575e-01
1.963797544886652646e-01
1.963854054581003206e-01
1.963910617379655277e-01
1.963967216362249302e-01
1.964023885226456601e-01
1.964080607067699158e-01
1.964137381843537866e-01
1.964194209511520295e-01
1.964251073072406928e-01
1.964308006381536575e-01
1.964364992455398529e-01
1.964422031251493728e-01
1.964479122727323945e-01
1.964536249805090562e-01
1.964593446497167606e-01
1.964650695741416153e-01
1.964707997495295233e-01
1.964765334618381321e-01
1.964822741248224425e-01
1.964880200260017418e-01
1.964937711611169924e-01
1.964995275259089347e-01
1.965052873985372872e-01
1.965110542083449152e-01
1.965168262350464046e-01
1.965226034743779437e-01
1.965283841982812252e-01
1.965341718485277278e-01
1.965399646986085436e-01
1.965457627442568633e-01
1.965515659812024918e-01
1.965573726736468685e-01
1.965631862788366768e-01
1.965690050625131524e-01
1.965748290204044624e-01
1.965806564105405940e-01
1.965864907025010599e-01
1.965923301558536729e-01
1.965981747663209656e-01
1.966040245296262479e-01
1.966098776961126005e-01
1.966157377507221637e-01
1.966216029453314307e-01
1.966274732756573551e-01
1.966333469859204430e-01
1.966392275733030159e-01
1.966451132835523308e-01
1.966510041123824826e-01
1.966569000555058455e-01
1.966627993495145832e-01
1.966687055068380152e-01
1.966746167655892830e-01
1.966805331214760144e-01
1.966864528050117078e-01
1.966923793407774068e-01
1.966983109608002600e-01
1.967042476607848145e-01
1.967101894364356451e-01
1.967161345106948345e-01
1.967220864232738786e-01
1.967280433986248189e-01
1.967340054324465126e-01
1.967399707416497834e-01
1.967459428780034825e-01
1.967519200599217033e-01
1.967579022830993063e-01
1.967638895432306523e-01
1.967698800497145739e-01
1.967758773693343288e-01
1.967818797129859965e-01
1.967878870763589694e-01
1.967938976628649528e-01
1.967999150512543816e-01
1.968059374464304345e-01
1.968119648440792846e-01
1.968179972398855226e-01
1.968240328298051511e-01
1.968300752074897408e-01
1.968361225703808559e-01
1.968421749141586741e-01
1.968482304288405316e-01
1.968542927199499193e-01
1.968603599789829905e-01
1.968664322016159818e-01
1.968725093835242412e-01
1.968785897073278834e-01
1.968846767933349895e-01
1.968907688256377742e-01
1.968968657999076721e-01
1.969029658928700410e-01
1.969090727366146765e-01
1.969151845093344844e-01
1.969213012066962643e-01
1.969274228243662050e-01
1.969335475317299244e-01
1.969396789755457622e-01
1.969458153266610556e-01
1.969519565807376638e-01
1.969581009013146866e-01
1.969642519468368658e-01
1.969704078822990811e-01
1.969765687033597501e-01
1.969827344056742091e-01
1.969889031455015482e-01
1.969950785958361206e-01
1.970012589143884940e-01
1.970074440968102025e-01
1.970136322935577278e-01
1.970198271892219521e-01
1.970260269357058114e-01
1.970322315286566761e-01
1.970384409637205292e-01
1.970446533841326564e-01
1.970508724889186714e-01
1.970570964227522093e-01
1.970633251812749231e-01
1.970695569019674798e-01
1.970757952953571257e-01
1.970820385003578257e-01
1.970882865126067918e-01
1.970945393277411251e-01
1.971007950760765848e-01
1.971070574824596577e-01
1.971133246786322402e-01
1.971195966602274918e-01
1.971258734228769072e-01
1.971321530897651164e-01
1.971384393999902063e-01
1.971447304781582255e-01
1.971510263198951174e-01
1.971573250427051394e-01
1.971636303970410453e-01
1.971699405018225715e-01
1.971762553526713035e-01
1.971825749452086884e-01
1.971888973898666686e-01
1.971952264512327746e-01
1.972015602411474611e-01
1.972078987552272622e-01
1.972142400982685451e-01
1.972205880461215255e-01
1.972269407049860590e-01
1.972332980704741556e-01
1.972396601381983250e-01
1.972460250059402398e-01
1.972523964635679028e-01
1.972587726102614791e-01
1.972651534416267061e-01
1.972715370498592247e-01
1.972779272359946323e-01
1.972843220936179587e-01
1.972907216183333035e-01
1.972971258057417132e-01
1.973035327410831152e-01
1.973099462392925996e-01
1.973163643869947359e-01
1.973227871797884891e-01
1.973292126973703875e-01
1.973356447657498014e-01
1.973420814660063194e-01
1.973485227937325781e-01
1.973549687445199097e-01
1.973614173911707736e-01
1.973678725734774042e-01
1.973743323656151072e-01
1.973807967631708848e-01
1.973872638334544793e-01
1.973937374272358714e-01
1.974002156131915708e-01
1.974066983869047220e-01
1.974131857439578863e-01
1.974196757448227479e-01
1.974261722539319697e-01
1.974326733331206729e-01
1.974391789779655348e-01
1.974456872434935395e-01
1.974522020050207827e-01
1.974587213189309964e-01
1.974652451807972775e-01
1.974717735861891144e-01
1.974783045833574113e-01
1.974848420611631794e-01
1.974913840692052169e-01
1.974979306030519299e-01
1.975044797055514612e-01
1.975110352763558841e-01
1.975175953596600698e-01
1.975241599510265678e-01
1.975307290460158738e-01
1.975373006807617238e-01
1.975438787683396480e-01
1.975504613462206738e-01
1.975570484099609947e-01
1.975636379903427664e-01
1.975702340111357425e-01
1.975768345044536245e-01
1.975834394658494975e-01
1.975900488908736152e-01
1.975966608036491823e-01
1.976032791412537515e-01
1.976099019291366887e-01
1.976165291628427800e-01
1.976231588611927770e-01
1.976297949718621716e-01
1.976364355149903274e-01
1.976430804861194768e-01
1.976497298807913805e-01
1.976563817112254873e-01
1.976630399382860170e-01
1.976697025755064230e-01
1.976763696184234143e-01
1.976830390740022814e-01
1.976897149136082610e-01
1.976963951455150137e-01
1.977030797652542526e-01
1.977097687683571914e-01
1.977164601552492129e-01
1.977231579103642112e-01
1.977298600354297775e-01
1.977365665259715743e-01
1.977432753772089824e-01
1.977499905839808503e-01
1.977567101428029661e-01
1.977634340491961074e-01
1.977701622986817453e-01
1.977768928799977233e-01
1.977836298009328087e-01
1.977903710515162561e-01
1.977971166272628478e-01
1.978038665236882543e-01
1.978106187230851964e-01
1.978173772461229163e-01
1.978241400763776359e-01
1.978309072093596410e-01
1.978376766222293415e-01
1.978444523459124971e-01
1.978512323588479394e-01
1.978580166565406251e-01
1.978648052344954000e-01
1.978715960634860327e-01
1.978783931872002411e-01
1.978851945776839982e-01
1.978920002304364600e-01
1.978988081111472119e-01
1.979056222736651494e-01
1.979124406849451234e-01
1.979192633404824042e-01
1.979260902357712348e-01
1.979329193301753442e-01
1.979397546901832672e-01
1.979465942764175868e-01
1.979534380843697150e-01
1.979602840683659382e-01
1.979671363049589072e-01
1.979739927497295437e-01
1.979808533981636809e-01
1.979877182457438767e-01
1.979945852405338991e-01
1.980014584716043302e-01
1.980083358882655520e-01
1.980152174859960423e-01
1.980221012078718645e-01
1.980289911529306279e-01
1.980358852654889867e-01
1.980427835410211723e-01
1.980496859750001670e-01
1.980565905042969699e-01
1.980635012403474393e-01
1.980704161212568093e-01
1.980773351424942319e-01
1.980842562359913794e-01
1.980911835230528273e-01
1.980981149368409855e-01
1.981050495592895366e-01
1.981119738796001950e-01
1.981188813633339429e-01
1.981257761465129996e-01
1.981326561863476776e-01
1.981395215010788857e-01
1.981463700698056496e-01
1.981532059933075185e-01
1.981600272462430978e-01
1.981668338467311163e-01
1.981736258128606321e-01
1.981804011453930647e-01
1.981871639012976749e-01
1.981939120769223572e-01
1.982006456902344338e-01
1.982073627592301768e-01
1.982140673060237557e-01
1.982207573442200943e-01
1.982274328916652228e-01
1.982340939661758339e-01
1.982407386071702859e-01
1.982473707934392093e-01
1.982539885600354546e-01
1.982605919246570036e-01
1.982671789437669141e-01
1.982737535616846680e-01
1.982803138305313795e-01
1.982868597678836831e-01
1.982933913912892088e-01
1.982999067784000924e-01
1.983064098306862588e-01
1.983128986214830747e-01
1.983193731682204863e-01
1.983258315654073400e-01
1.983322776804237186e-01
1.983387096034837649e-01
1.983451273518981872e-01
1.983515309429489948e-01
1.983579184921030469e-01
1.983642938243592169e-01
1.983706550509151123e-01
1.983770021889353363e-01
1.983833333705616875e-01
1.983896523870730122e-01
1.983959573663626463e-01
1.984022483254788416e-01
1.984085252814410671e-01
1.984147863871198458e-01
1.984210353918753889e-01
1.984272704443565405e-01
1.984334915614664185e-01
1.984396969125690469e-01
1.984458902136724545e-01
1.984520696299396925e-01
1.984582351781583875e-01
1.984643868750894380e-01
1.984705229106010216e-01
1.984766469592386673e-01
1.984827572066930612e-01
1.984888536696115258e-01
1.984949363646118237e-01
1.985010035019434405e-01
1.985070587149376509e-01
1.985131002096924557e-01
1.985191280027129856e-01
1.985251403204653931e-01
1.985311407634895164e-01
1.985371275541191194e-01
1.985431007087470612e-01
1.985490602437377794e-01
1.985550044057196595e-01
1.985609367544625969e-01
1.985668555324880402e-01
1.985727607560481278e-01
1.985786506878149393e-01
1.985845288551189025e-01
1.985903935165426459e-01
1.985962446882290067e-01
1.986020823862916507e-01
1.986079048933476476e-01
1.986137156963948547e-01
1.986195130739887849e-01
1.986252970421327202e-01
1.986310658993163392e-01
1.986368231004436158e-01
1.986425669399621563e-01
1.986482974337643870e-01
1.986540145977175320e-01
1.986597167500435690e-01
1.986654073057475822e-01
1.986710845790330415e-01
1.986767485856568149e-01
1.986823976595444019e-01
1.986880351839506453e-01
1.986936594888002727e-01
1.986992705897424050e-01
1.987048685023997674e-01
1.987104515802210480e-01
1.987160231669843069e-01
1.987215816121623291e-01
1.987271269312697042e-01
1.987326574932929968e-01
1.987381766105952574e-01
1.987436826482061603e-01
1.987491756215317151e-01
1.987546555459541731e-01
1.987601208097775629e-01
1.987655746863059569e-01
1.987710155599100581e-01
1.987764434458641483e-01
1.987818567478451537e-01
1.987872587080765363e-01
1.987926477263190217e-01
1.987980238177420034e-01
1.988033869974884515e-01
1.988087356883496137e-01
1.988140730939020051e-01
1.988193976330440149e-01
1.988247093208144745e-01
1.988300065952159634e-01
1.988352926290690992e-01
1.988405658565034206e-01
1.988458262924516218e-01
1.988510739518222770e-01
1.988563072915346952e-01
1.988615294461649197e-01
1.988667388687808679e-01
1.988719355741861983e-01
1.988771180343538725e-01
1.988822893534258618e-01
1.988874479995416944e-01
1.988925939874019999e-01
1.988977273316819561e-01
1.989028465230721354e-01
1.989079546278724742e-01
1.989130501329616496e-01
1.989181330529130043e-01
1.989232018933137780e-01
1.989282596903460820e-01
1.989333049458035518e-01
1.989383376741567233e-01
1.989433578898524846e-01
1.989483641170038397e-01
1.989533593543413026e-01
1.989583421222033688e-01
1.989633124349373117e-01
1.989682688313969272e-01
1.989732142805081538e-01
1.989781473173709014e-01
1.989830679562301641e-01
1.989879762113058170e-01
1.989928706397884328e-01
1.989977541735365452e-01
1.990026253660062694e-01
1.990074842313181991e-01
1.990123293412549010e-01
1.990171635981742571e-01
1.990219855701437224e-01
1.990267952711836374e-01
1.990315927152902509e-01
1.990363764923923640e-01
1.990411494681638138e-01
1.990459102288385795e-01
1.990506587883148770e-01
1.990553937509637605e-01
1.990601179532618392e-01
1.990648299959031919e-01
1.990695298926876688e-01
1.990742176573900846e-01
1.990788919123456235e-01
1.990835554577188582e-01
1.990882069121857612e-01
1.990928462894254736e-01
1.990974736030911019e-01
1.991020874933793761e-01
1.991066907243470019e-01
1.991112819325541183e-01
1.991158611315576032e-01
1.991204269757685941e-01
1.991249822005088654e-01
1.991295254565681738e-01
1.991340567574084730e-01
1.991385761164677359e-01
1.991430822058372352e-01
1.991475777250976131e-01
1.991520613427402997e-01
1.991565330721075111e-01
1.991609915993662883e-01
1.991654395956460877e-01
1.991698757435300671e-01
1.991743000562650190e-01
1.991787125470743103e-01
1.991831119196269817e-01
1.991875008096725130e-01
1.991918779173170173e-01
1.991962432556890206e-01
1.992005955423912233e-01
1.992049373850091343e-01
1.992092674975981526e-01
1.992135858931926296e-01
1.992178925848047955e-01
1.992221863073655452e-01
1.992264696334337115e-01
1.992307412944125389e-01
1.992350013032195555e-01
1.992392484085813986e-01
1.992434851551732056e-01
1.992477102882073969e-01
1.992519238205109344e-01
1.992561257648878537e-01
1.992603148872190699e-01
1.992644936975010717e-01
1.992686609581234558e-01
1.992728166817976376e-01
1.992769596480638561e-01
1.992810923393120714e-01
1.992852135316038609e-01
1.992893232375601564e-01
1.992934214697781869e-01
1.992975070247864633e-01
1.993015823506366080e-01
1.993056462403990370e-01
1.993096987065798853e-01
1.993137385592325117e-01
1.993177682190734046e-01
1.993217864927123717e-01
1.993257933925646208e-01
1.993297889310241544e-01
1.993337719349660420e-01
1.993377447911061917e-01
1.993417063228948849e-01
1.993456565426355853e-01
1.993495942905975093e-01
1.993535219264257474e-01
1.993574382869804651e-01
1.993613433844738936e-01
1.993652372311005005e-01
1.993691186837857898e-01
1.993729900685074219e-01
1.993768502388002795e-01
1.993806992067690131e-01
1.993845358426017678e-01
1.993883624454719228e-01
1.993921778821912405e-01
1.993959821647759423e-01
1.993997753052190736e-01
1.994035561902080533e-01
1.994073270855709068e-01
1.994110868746371834e-01
1.994148355693127483e-01
1.994185720694201525e-01
1.994222986142408227e-01
1.994260141002530129e-01
1.994297185392764904e-01
1.994334119431069585e-01
1.994370932279091735e-01
1.994407645999385359e-01
1.994444249720329909e-01
1.994480743559030045e-01
1.994517116807209556e-01
1.994553391264520248e-01
1.994589556189574342e-01
1.994625611698612189e-01
1.994661557907657090e-01
1.994697384270289475e-01
1.994733112259072239e-01
1.994768731294639941e-01
1.994804241492159347e-01
1.994839632434063925e-01
1.994874925332510984e-01
1.994910109737122739e-01
1.994945185762222739e-01
1.994980153521925537e-01
1.995015002758980804e-01
1.995049754361554184e-01
1.995084398039757290e-01
1.995118933906867842e-01
1.995153362075932635e-01
1.995187672449186267e-01
1.995221885592503575e-01
1.995255991375662896e-01
1.995289989910869199e-01
1.995323871227339119e-01
1.995357655634335259e-01
1.995391333128766487e-01
1.995424903821987339e-01
1.995458367825186374e-01
1.995491715325551085e-01
1.995524966313110549e-01
1.995558110942886321e-01
1.995591149325232072e-01
1.995624071773139108e-01
1.995656898022411252e-01
1.995689618354016259e-01
1.995722232877479851e-01
1.995754741702107649e-01
1.995787135297431292e-01
1.995819433082943462e-01
1.995851625496311010e-01
1.995883712646037145e-01
1.995915685126253836e-01
1.995947562104636863e-01
1.995979334143601347e-01
1.996011001350830039e-01
1.996042563833800854e-01
1.996074012341745030e-01
1.996105365728947367e-01
1.996136614713089341e-01
1.996167759400817865e-01
1.996198790664868994e-01
1.996229727109994356e-01
1.996260559577482663e-01
1.996291288173194789e-01
1.996321913002797599e-01
1.996352425092667582e-01
1.996382842737068897e-01
1.996413156931114430e-01
1.996443367779660860e-01
1.996473466431462618e-01
1.996503470933523317e-01
1.996533372403451190e-01
1.996563170945303833e-01
1.996592866662955101e-01
1.996622450857431230e-01
1.996651941268052788e-01
1.996681329164866625e-01
1.996710614650936133e-01
1.996739789148551658e-01
1.996768870152027808e-01
1.996797849052783791e-01
1.996826725953115833e-01
1.996855500955110885e-01
1.996884165631956642e-01
1.996912737173072994e-01
1.996941207120936090e-01
1.996969575576854061e-01
1.996997834234201241e-01
1.997026000039572868e-01
1.997054064655740813e-01
1.997082028183248537e-01
1.997109890722434389e-01
1.997137644116218635e-01
1.997165305009027947e-01
1.997192865213357205e-01
1.997220324828767601e-01
1.997247675817302170e-01
1.997274934582719541e-01
1.997302093056745609e-01
1.997329151338190223e-01
1.997356109525649237e-01
1.997382959729391838e-01
1.997409718053707595e-01
1.997436376578698436e-01
1.997462935402217754e-01
1.997489386752572538e-01
1.997515746495542033e-01
1.997542006829391703e-01
1.997568167851224707e-01
1.997594229657929377e-01
1.997620184624766537e-01
1.997646048320645129e-01
1.997671813090928505e-01
1.997697479031757539e-01
1.997723038635426940e-01
1.997748507234403947e-01
1.997773877291202371e-01
1.997799148901208410e-01
1.997824322159635346e-01
1.997849389704421941e-01
1.997874366573787197e-01
1.997899245376030253e-01
1.997924026205620540e-01
1.997948701816517625e-01
1.997973287012547727e-01
1.997997774518159575e-01
1.998022164427060154e-01
1.998046456832788809e-01
1.998070644633718751e-01
1.998094742341939289e-01
1.998118742826454630e-01
1.998142646180050552e-01
1.998166445416127701e-01
1.998190154814412645e-01
1.998213767359035553e-01
1.998237283142063336e-01
1.998260702255359456e-01
1.998284017855505856e-01
1.998307243933002963e-01
1.998330373615289091e-01
1.998353406993520764e-01
1.998376344158657725e-01
1.998399178409769883e-01
1.998421923449503201e-01
1.998444572547933284e-01
1.998467125795302390e-01
1.998489576604193241e-01
1.998511938447948277e-01
1.998534204710266104e-01
1.998556375480674274e-01
1.998578450848500498e-01
1.998600424367633632e-01
1.998622309225994709e-01
1.998644098948718639e-01
1.998665793624416764e-01
1.998687386919540399e-01
1.998708891794637177e-01
1.998730301887506056e-01
1.998751617286049220e-01
1.998772838078025083e-01
1.998793958069970955e-01
1.998814989939413644e-01
1.998835927464401863e-01
1.998856770731962940e-01
1.998877513660285987e-01
1.998898168701397360e-01
1.998918729745091383e-01
1.998939196877685398e-01
1.998959570185336321e-01
1.998979843725184613e-01
1.999000029668582257e-01
1.999020122044397607e-01
1.999040120938096465e-01
1.999060020517525182e-01
1.999079832730410178e-01
1.999099551716445600e-01
1.999119177560386151e-01
1.999138710346810011e-01
1.999158144381411872e-01
1.999177491333515300e-01
1.999196745480772142e-01
1.999215906907083062e-01
1.999234970027936598e-01
1.999253946290874828e-01
1.999272830083453911e-01
1.999291621488886173e-01
1.999310320590195200e-01
1.999328921939599046e-01
1.999347436708491799e-01
1.999365859421285418e-01
1.999384190160327091e-01
1.999402423586771615e-01
1.999420570651994911e-01
1.999438625989452545e-01
1.999456589680796148e-01
1.999474461807517756e-01
1.999492237166405340e-01
1.999509926434915874e-01
1.999527524382242183e-01
1.999545031089206004e-01
1.999562441460635276e-01
1.999579765955766530e-01
1.999596999451942747e-01
1.999614142029303987e-01
1.999631193767819892e-01
1.999648149706889089e-01
1.999665020033987717e-01
1.999681799761147960e-01
1.999698488967660559e-01
1.999715082800139487e-01
1.999731591229544359e-01
1.999748009375192648e-01
1.999764337315732554e-01
1.999780575129639915e-01
1.999796718097008319e-01
1.999812775919195540e-01
1.999828743849152435e-01
1.999844621964680658e-01
1.999860405652269524e-01
1.999876104398436438e-01
1.999891713562601536e-01
1.999907233221922265e-01
1.999922663453380101e-01
1.999937999775932840e-01
1.999953251408575217e-01
1.999968413843321580e-01
1.999983487156502815e-01
1.999998466972634503e-01
2.000013362297536623e-01
2.000028168728881783e-01
2.000042886342346948e-01
2.000057515213451154e-01
2.000072055417560224e-01
2.000086498443825467e-01
2.000100861592086221e-01
2.000115136298409313e-01
2.000129322637503870e-01
2.000143420683919426e-01
2.000157430512048973e-01
2.000171352196117580e-01
2.000185185810190447e-01
2.000198931428187332e-01
2.000212581010748503e-01
2.000226150909993339e-01
2.000239633033876196e-01
2.000253027455663468e-01
2.000266334248469169e-01
2.000279553485235784e-01
2.000292685238765078e-01
2.000305729581677849e-01
2.000318686586456951e-01
2.000331548681696381e-01
2.000344331278924581e-01
2.000357026754442380e-01
2.000369635180093142e-01
2.000382156627556751e-01
2.000394591168364045e-01
2.000406938873878215e-01
2.000419199815311189e-01
2.000431374063717516e-01
2.000443454512194352e-01
2.000455455638646407e-01
2.000467370284255975e-01
2.000479198519456436e-01
2.000490940414510477e-01
2.000502596039544501e-01
2.000514165464512828e-01
2.000525648759225450e-01
2.000537045993333041e-01
2.000548350521021701e-01
2.000559575893432473e-01
2.000570715413224343e-01
2.000581769149422651e-01
2.000592737170910351e-01
2.000603619546402756e-01
2.000614416344473345e-01
2.000625127633546552e-01
2.000635753481875556e-01
2.000646287701406678e-01
2.000656742923239140e-01
2.000667112908161016e-01
2.000677397723814310e-01
2.000687597437704190e-01
2.000697712117169014e-01
2.000707741829398922e-01
2.000717686641441673e-01
2.000727546620188757e-01
2.000737316032081548e-01
2.000747006594740807e-01
2.000756612523814926e-01
2.000766133885587272e-01
2.000775570746192167e-01
2.000784923171605167e-01
2.000794191227663055e-01
2.000803374980039129e-01
2.000812474494271520e-01
2.000821484488118918e-01
2.000830415772142934e-01
2.000839263013672598e-01
2.000848026277632363e-01
2.000856705628799859e-01
2.000865301131818375e-01
2.000873812851159672e-01
2.000882240851158955e-01
2.000890585196004046e-01
2.000898841051634847e-01
2.000907018327894027e-01
2.000915112140617957e-01
2.000923122553407429e-01
2.000931049629705027e-01
2.000938893432799293e-01
2.000946654025852756e-01
2.000954331471854475e-01
2.000961925833669164e-01
2.000969432722339847e-01
2.000976861153163922e-01
2.000984206687443923e-01
2.000991469387440602e-01
2.000998649315275379e-01
2.001005746532931173e-01
2.001012761102230197e-01
2.001019693084857276e-01
2.001026542542356235e-01
2.001033305527880057e-01
2.001039990168232419e-01
2.001046592467156660e-01
2.001053112485607910e-01
2.001059550284403354e-01
2.001065905924204191e-01
2.001072179465538392e-01
2.001078370968787934e-01
2.001084480494181028e-01
2.001090504534056014e-01
2.001096450332636723e-01
2.001102314333171039e-01
2.001108096595321517e-01
2.001113797178598330e-01
2.001119416142383978e-01
2.001124953545902752e-01
2.001130409448247660e-01
2.001135783908360721e-01
2.001141073854876273e-01
2.001146285655239776e-01
2.001151416189322907e-01
2.001156465515509242e-01
2.001161433692019709e-01
2.001166320776956720e-01
2.001171126828263647e-01
2.001175851903762570e-01
2.001180496061119030e-01
2.001185056662441453e-01
2.001189539204091539e-01
2.001193940999728971e-01
2.001198262106452519e-01
2.001202502581250209e-01
2.001206662480922160e-01
2.001210741862168851e-01
2.001214740781538937e-01
2.001218659295431468e-01
2.001222495196694762e-01
2.001226253116135945e-01
2.001229930798458234e-01
2.001233528299505848e-01
2.001237045674988668e-01
2.001240482980486957e-01
2.001243840271422769e-01
2.001247117603102421e-01
2.001250315030670690e-01
2.001253430775008502e-01
2.001256468606826266e-01
2.001259426699149857e-01
2.001262305106584760e-01
2.001265103883594354e-01
2.001267823084522945e-01
2.001270462763548030e-01
2.001273022974732196e-01
2.001275503771999809e-01
2.001277903801620961e-01
2.001280225979505667e-01
2.001282468904372336e-01
2.001284632629603821e-01
2.001286717208433097e-01
2.001288722693961852e-01
2.001290649139157440e-01
2.001292496596852044e-01
2.001294265119739069e-01
2.001295954760371198e-01
2.001297564634685056e-01
2.001299096714895254e-01
2.001300550069691209e-01
2.001301924751092698e-01
2.001303220810992378e-01
2.001304438301131916e-01
2.001305577273136960e-01
2.001306637778482167e-01
2.001307619868518128e-01
2.001308523079218804e-01
2.001309348538801713e-01
2.001310095736292816e-01
2.001310764722503133e-01
2.001311355548112125e-01
2.001311868263670746e-01
2.001312302919589781e-01
2.001312659566152341e-01
2.001312938253507756e-01
2.001313138935214564e-01
2.001313261900464768e-01
2.001313307056127033e-01
2.001313274451833601e-01
2.001313164137070721e-01
2.001312976161189194e-01
2.001312710573414644e-01
2.001312367422844185e-01
2.001311946758437266e-01
2.001311448948948635e-01
2.001310873449359817e-01
2.001310220582008526e-01
2.001309490395329904e-01
2.001308682937639749e-01
2.001307798257105919e-01
2.001306836401781919e-01
2.001305797419584698e-01
2.001304681358298809e-01
2.001303488999534586e-01
2.001302218968779578e-01
2.001300872001484377e-01
2.001299448144937543e-01
2.001297947446254166e-01
2.001296369952459964e-01
2.001294715710426053e-01
2.001292984766909755e-01
2.001291177168537383e-01
2.001289294107483074e-01
2.001287333384358935e-01
2.001285296145438597e-01
2.001283182436840447e-01
2.001280992304540762e-01
2.001278725794399249e-01
2.001276382952135169e-01
2.001273963823350932e-01
2.001271468453518776e-01
2.001268898443174238e-01
2.001266250772508748e-01
2.001263526996408804e-01
2.001260727159847597e-01
2.001257851307654545e-01
2.001254899484536109e-01
2.001251871735073296e-01
2.001248768103727205e-01
2.001245588634822381e-01
2.001242335335092215e-01
2.001239004368685626e-01
2.001235597696933155e-01
2.001232115363645869e-01
2.001228557412539355e-01
2.001224923887172935e-01
2.001221214831011841e-01
2.001217430287369481e-01
2.001213570299451294e-01
2.001209637278050235e-01
2.001205626575560947e-01
2.001201540557615011e-01
2.001197379266912435e-01
2.001193142746029718e-01
2.001188831037410965e-01
2.001184444183394251e-01
2.001179982226170828e-01
2.001175445207832859e-01
2.001170835941184223e-01
2.001166148971017245e-01
2.001161387065194530e-01
2.001156550265315026e-01
2.001151638612825578e-01
2.001146652149071725e-01
2.001141590915271051e-01
2.001136454952517629e-01
2.001131244301777024e-01
2.001125962175885065e-01
2.001120602316042163e-01
2.001115167890373525e-01
2.001109658939348446e-01
2.001104075503333801e-01
2.001098417622565184e-01
2.001092685337153843e-01
2.001086878687092785e-01
2.001080997712262888e-01
2.001075046023541582e-01
2.001069016562513903e-01
2.001062912895581469e-01
2.001056735062126113e-01
2.001050483101411981e-01
2.001044157052583872e-01
2.001037756954670566e-01
2.001031282846570947e-01
2.001024734767070101e-01
2.001018116723211893e-01
2.001011420860807632e-01
2.001004651142611335e-01
2.000997807606923751e-01
2.000990890291932389e-01
2.000983899235691255e-01
2.000976834476156929e-01
2.000969696051148883e-01
2.000962483998373620e-01
2.000955202719180703e-01
2.000947843567338069e-01
2.000940410900100275e-01
2.000932904759274711e-01
2.000925325712647196e-01
2.000917674168183891e-01
2.000909950173783147e-01
2.000902153777254222e-01
2.000894285026302566e-01
2.000886348722473174e-01
2.000878335448345313e-01
2.000870249962194147e-01
2.000862092311289642e-01
2.000853862542786021e-01
2.000845560703742865e-01
2.000837186841096516e-01
2.000828741001692834e-01
2.000820223232275263e-01
2.000811638719834917e-01
2.000802977272942984e-01
2.000794244035565272e-01
2.000785439054017512e-01
2.000776562374499690e-01
2.000767614043121589e-01
2.000758594105865040e-01
2.000749502608624164e-01
2.000740339597185391e-01
2.000731110641769950e-01
2.000721804781427637e-01
2.000712427543578364e-01
2.000702978973594726e-01
2.000693459116744677e-01
2.000683868018171552e-01
2.000674205722932641e-01
2.000664472275989481e-01
2.000654667722176205e-01
2.000644798012737591e-01
2.000634851421618787e-01
2.000624833857518048e-01
2.000614745364863167e-01
2.000604585987998119e-01
2.000594355771127819e-01
2.000584054758387242e-01
2.000573682993787850e-01
2.000563240521248953e-01
2.000552733670897532e-01
2.000542149955888971e-01
2.000531495664054082e-01
2.000520770838885021e-01
2.000509975523799555e-01
2.000499109762095551e-01
2.000488173596971508e-01
2.000477167071525453e-01
2.000466090228756044e-01
2.000454949775574698e-01
2.000443732468595026e-01
2.000432444972643775e-01
2.000421087330311321e-01
2.000409659584102273e-01
2.000398161776403283e-01
2.000386593949496083e-01
2.000374956145575811e-01
2.000363248406725747e-01
2.000351477814591161e-01
2.000339630373365873e-01
2.000327713122846129e-01
2.000315726104722192e-01
2.000303669360583292e-01
2.000291542931912359e-01
2.000279346860099061e-01
2.000267081186432316e-01
2.000254745952100288e-01
2.000242348611470655e-01
2.000229874420364484e-01
2.000217330791538850e-01
2.000204717765789730e-01
2.000192035383796252e-01
2.000179283686164267e-01
2.000166462713383886e-01
2.000153572505856681e-01
2.000140613103876253e-01
2.000127592332568427e-01
2.000114494703365553e-01
2.000101327999992962e-01
2.000088092262356509e-01
2.000074787530268794e-01
2.000061413843432223e-01
2.000047971241470102e-01
2.000034459763890826e-01
2.000020879450117028e-01
2.000007230339458653e-01
1.999993520666747682e-01
1.999979734120859720e-01
1.999965878895446081e-01
1.999951955029446726e-01
1.999937962561695315e-01
1.999923901530939463e-01
1.999909771975813544e-01
1.999895573934865889e-01
1.999881307446549628e-01
1.999866981112423669e-01
1.999852577885070926e-01
1.999838106325100562e-01
1.999823566470576297e-01
1.999808958359478583e-01
1.999794282029674353e-01
1.999779537518950601e-01
1.999764724864991905e-01
1.999749844105379315e-01
1.999734904206599828e-01
1.999719887388618222e-01
1.999704802577165486e-01
1.999689649809446579e-01
1.999674429122590691e-01
1.999659140553606551e-01
1.999643784139422120e-01
1.999628359916878761e-01
1.999612867922696546e-01
1.999597317486486170e-01
1.999581690099222764e-01
1.999565995049966405e-01
1.999550232375068015e-01
1.999534402110799691e-01
1.999518504293330279e-01
1.999502538958755904e-01
1.999486506143050568e-01
1.999470405882111390e-01
1.999454247866899181e-01
1.999438012862956859e-01
1.999421710520883910e-01
1.999405340876210524e-01
1.999388903964361142e-01
1.999372399820681934e-01
1.999355828480408048e-01
1.999339189978699971e-01
1.999322484350610218e-01
1.999305721646750245e-01
1.999288881910670779e-01
1.999271975152824288e-01
1.999255001407904686e-01
1.999237960710506801e-01
1.999220853095142747e-01
1.999203678596227773e-01
1.999186437248091641e-01
1.999169129084968910e-01
1.999151764515436636e-01
1.999134322864438429e-01
1.999116814500598305e-01
1.999099239457771127e-01
1.999081597769747365e-01
1.999063889470210353e-01
1.999046114592764600e-01
1.999028273170907199e-01
1.999010365238065023e-01
1.998992401559164522e-01
1.998974360743823175e-01
1.998956253517191473e-01
1.998938079912324361e-01
1.998919839962182976e-01
1.998901533699652400e-01
1.998883161157511412e-01
1.998864722368459412e-01
1.998846217365115585e-01
1.998827657267143731e-01
1.998809019972087597e-01
1.998790316559994895e-01
1.998771547063123710e-01
1.998752711513651081e-01
1.998733809943634421e-01
1.998714842385073687e-01
1.998695808869846435e-01
1.998676709429774989e-01
1.998657555537721175e-01
1.998638324382267517e-01
1.998619027396846271e-01
1.998599664612897009e-01
1.998580236061802684e-01
1.998560741774837446e-01
1.998541181783195786e-01
1.998521556117973386e-01
1.998501864810184048e-01
1.998482119684389657e-01
1.998462297223259077e-01
1.998442409212069504e-01
1.998422455681484466e-01
1.998402436662095327e-01
1.998382352184377431e-01
1.998362202278750888e-01
1.998341986975528117e-01
1.998321706304936884e-01
1.998301372441727286e-01
1.998280961165662950e-01
1.998260484612393584e-01
1.998239942811796954e-01
1.998219335793669782e-01
1.998198663587732737e-01
1.998177926223614342e-01
1.998157123730845419e-01
1.998136256138885458e-01
1.998115335971249740e-01
1.998094338307679352e-01
1.998073275632751278e-01
1.998052147975580006e-01
1.998030955365186212e-01
1.998009697830515630e-01
1.997988375400420735e-01
1.997966988103669628e-01
1.997945535968956021e-01
1.997924031867144012e-01
1.997902450180811529e-01
1.997880803742046740e-01
1.997859092579197804e-01
1.997837316720507961e-01
1.997815476194181039e-01
1.997793571028294579e-01
1.997771601250856732e-01
1.997749566889799322e-01
1.997727481161977181e-01
1.997705317755559262e-01
1.997683089848773241e-01
1.997660797469205662e-01
1.997638440644362301e-01
1.997616019401660670e-01
1.997593533768444729e-01
1.997570983771969066e-01
1.997548369439398341e-01
1.997525704332245855e-01
1.997502961446976921e-01
1.997480154306611466e-01
1.997457282937983858e-01
1.997434347367856577e-01
1.997411347622904676e-01
1.997388283729714942e-01
1.997365155714788676e-01
1.997341963604559179e-01
1.997318721303898703e-01
1.997295401120164626e-01
1.997272016919870996e-01
1.997248568729143858e-01
1.997225056573975754e-01
1.997201480480301772e-01
1.997177840473975674e-01
1.997154136580765460e-01
1.997130368826350866e-01
1.997106551457724644e-01
1.997082656095654218e-01
1.997058696948940670e-01
1.997034674042934554e-01
1.997010587402915094e-01
1.996986437054081298e-01
1.996962223021550853e-01
1.996937945330351238e-01
1.996913604005443876e-01
1.996889213634691906e-01
1.996864745154789400e-01
1.996840213115533835e-01
1.996815617541556065e-01
1.996790958457413390e-01
1.996766235887573737e-01
1.996741449856423156e-01
1.996716600388277196e-01
1.996691687507357871e-01
1.996666726141234083e-01
1.996641686544896044e-01
1.996616583607973561e-01
1.996591417354386944e-01
1.996566187807962411e-01
1.996540894992438475e-01
1.996515538931501466e-01
1.996490119648738626e-01
1.996464637167645884e-01
1.996439106754359927e-01
1.996413497984482199e-01
1.996387826086329365e-01
1.996362091083097035e-01
1.996336292997897277e-01
1.996310431853772771e-01
1.996284507673677933e-01
1.996258520480495291e-01
1.996232470297018835e-01
1.996206372726782585e-01
1.996180196198531487e-01
1.996153955166551086e-01
1.996127649605403120e-01
1.996101279536524609e-01
1.996074844981284568e-01
1.996048345960934334e-01
1.996021782496660291e-01
1.995995154609543909e-01
1.995968478246979705e-01
1.995941721615469011e-01
1.995914900623835808e-01
1.995888015292825446e-01
1.995861065643077803e-01
1.995834051695142553e-01
1.995806973469505530e-01
1.995779830986529058e-01
1.995752624266513842e-01
1.995725369600833410e-01
1.995698034505518637e-01
1.995670635233497969e-01
1.995643171804703520e-01
1.995615644239010222e-01
1.995588052556165615e-01
1.995560396775853951e-01
1.995532676917664006e-01
1.995504893001093516e-01
1.995477045045563891e-01
1.995449149723536597e-01
1.995421173786114666e-01
1.995393133867447710e-01
1.995365029986593541e-01
1.995336862162548630e-01
1.995308630414188988e-01
1.995280334760326790e-01
1.995251975219685669e-01
1.995223551810893503e-01
1.995195081548433169e-01
1.995166530496940149e-01
1.995137915632672898e-01
1.995109236973923450e-01
1.995080494538890026e-01
1.995051688345693963e-01
1.995022818412365562e-01
1.994993884756847136e-01
1.994964887396995790e-01
1.994935843688417088e-01
1.994906719011081409e-01
1.994877530682469535e-01
1.994848278720113832e-01
1.994818963141424262e-01
1.994789583963758606e-01
1.994760141204379444e-01
1.994730634880460263e-01
1.994701065009098218e-01
1.994671449286168352e-01
1.994641752408702062e-01
1.994611992034542314e-01
1.994582168180446813e-01
1.994552280863089166e-01
1.994522330099048890e-01
1.994492315904828894e-01
1.994462238296841050e-01
1.994432097291418959e-01
1.994401910923912502e-01
1.994371643210042788e-01
1.994341312147217549e-01
1.994310917751437318e-01
1.994280460038607705e-01
1.994249939024565488e-01
1.994219354725049742e-01
1.994188707155722107e-01
1.994157996332159566e-01
1.994127240628419950e-01
1.994096403380465343e-01
1.994065502924506350e-01
1.994034539275776063e-01
1.994003512449448734e-01
1.993972422460594529e-01
1.993941269324209786e-01
1.993910053055216736e-01
1.993878773668440463e-01
1.993847449875895683e-01
1.993816044335303683e-01
1.993784575720915220e-01
1.993753044047228418e-01
1.993721449328667017e-01
1.993689791579566217e-01
1.993658070814169903e-01
1.993626287046662837e-01
1.993594440291128478e-01
1.993562549596851197e-01
1.993530576944719523e-01
1.993498541346336583e-01
1.993466442815453044e-01
1.993434281365764893e-01
1.993402057010854878e-01
1.993369769764254118e-01
1.993337419639390484e-01
1.993305006649618849e-01
1.993272550180839875e-01
1.993240011538454926e-01
1.993207410070734764e-01
1.993174745790715074e-01
1.993142018711343555e-01
1.993109228845488801e-01
1.993076376205943911e-01
1.993043460805407896e-01
1.993010482656520366e-01
1.992977461481134360e-01
1.992944357910469422e-01
1.992911191628829737e-01
1.992877962648537671e-01
1.992844670981801791e-01
1.992811316640781816e-01
1.992777899637542260e-01
1.992744419984059101e-01
1.992710877692239479e-01
1.992677292819332036e-01
1.992643625323557155e-01
1.992609895224679295e-01
1.992576102534288351e-01
1.992542247263880406e-01
1.992508329424894087e-01
1.992474349028683367e-01
1.992440306086497304e-01
1.992406200609542211e-01
1.992372052989873077e-01
1.992337822513870205e-01
1.992303529536174067e-01
1.992269174067667348e-01
1.992234756119146688e-01
1.992200275701319911e-01
1.992165732824824620e-01
1.992131127500218757e-01
1.992096459737988656e-01
1.992061750264491060e-01
1.992026957695323397e-01
1.991992102719494784e-01
1.991957185347160431e-01
1.991922205588414763e-01
1.991887163453268383e-01
1.991852058951653071e-01
1.991816892093422053e-01
1.991781662888346960e-01
1.991746392396603060e-01
1.991711038564008551e-01
1.991675622413429658e-01
1.991640143954329922e-01
1.991604603196092949e-01
1.991569000148036284e-01
1.991533334819394208e-01
1.991497607219304689e-01
1.991461817356863229e-01
1.991425986625576794e-01
1.991390072302435255e-01
1.991354095743704533e-01
1.991318056958144012e-01
1.991281955954449234e-01
1.991245792741238585e-01
1.991209567327061614e-01
1.991173279720352407e-01
1.991136929929519517e-01
1.991100539681001091e-01
1.991064065583796339e-01
1.991027529327163981e-01
1.990990930919158686e-01
1.990954270367799595e-01
1.990917547681014255e-01
1.990880762866648612e-01
1.990843915932477559e-01
1.990807006886193831e-01
1.990770057786789560e-01
1.990733024576088472e-01
1.990695929275917431e-01
1.990658771893663026e-01
1.990621552436653563e-01
1.990584270912129083e-01
1.990546927327252469e-01
1.990509521689124706e-01
1.990472054004761016e-01
1.990434546665317272e-01
1.990396954946189179e-01
1.990359301201418962e-01
1.990321585437717644e-01
1.990283807661729354e-01
1.990245967880025502e-01
1.990208066099081463e-01
1.990170102325328205e-01
1.990132076565099273e-01
1.990094011541410635e-01
1.990055861863892217e-01
1.990017650218460776e-01
1.989979376611174522e-01
1.989941041047988135e-01
1.989902643534805227e-01
1.989864184077436982e-01
1.989825662681631857e-01
1.989787079353061705e-01
1.989748457146303384e-01
1.989709750005802247e-01
1.989670980949106716e-01
1.989632149981576392e-01
1.989593257108512314e-01
1.989554302335141689e-01
1.989515285666620392e-01
1.989476207108014372e-01
1.989437066664342946e-01
1.989397887721483793e-01
1.989358623559267236e-01
1.989319297526544739e-01
1.989279909628031140e-01
1.989240459868356348e-01
1.989200948252096701e-01
1.989161374783741942e-01
1.989121739467697991e-01
1.989082042308321085e-01
1.989042307022562406e-01
1.989002486226101041e-01
1.988962603598888879e-01
1.988922659144983507e-01
1.988882652868358136e-01
1.988842584772935185e-01
1.988802454862533819e-01
1.988762263140921305e-01
1.988722009611781638e-01
1.988681718322964642e-01
1.988641341226389803e-01
1.988600902332919029e-01
1.988560401645949605e-01
1.988519839168822190e-01
1.988479214904772807e-01
1.988438528856995013e-01
1.988397781028599098e-01
1.988356971422625685e-01
1.988316124417628672e-01
1.988275191302122935e-01
1.988234196417729138e-01
1.988193139767172324e-01
1.988152021353154775e-01
1.988110841178281629e-01
1.988069599245072261e-01
1.988028295556005520e-01
1.987986930113463946e-01
1.987945502919781227e-01
1.987904038720818001e-01
1.987862488068314060e-01
1.987820875671196252e-01
1.987779201531505446e-01
1.987737465651197577e-01
1.987695668032179175e-01
1.987653808676259903e-01
1.987611887585200854e-01
1.987569904760678186e-01
1.987527885279041229e-01
1.987485779029141419e-01
1.987443611050404291e-01
1.987401381344215956e-01
1.987359089911910071e-01
1.987316736754740909e-01
1.987274321873903071e-01
1.987231845270498454e-01
1.987189306945577882e-01
1.987146732305898611e-01
1.987104070577592474e-01
1.987061347130477940e-01
1.987018561965329388e-01
1.986975715082844873e-01
1.986932806483641401e-01
1.986889836168270751e-01
1.986846804137224476e-01
1.986803710390907807e-01
1.986760580666443732e-01
1.986717363527344127e-01
1.986674084673805962e-01
1.986630744105959689e-01
1.986587341823873865e-01
1.986543877827540716e-01
1.986500352116896684e-01
1.986456764691796051e-01
1.986413115552014275e-01
1.986369430765041466e-01
1.986325658231789248e-01
1.986281823982806172e-01
1.986237928017613175e-01
1.986193970335645431e-01
1.986149950936281494e-01
1.986105869818825809e-01
1.986061726982504272e-01
1.986017522426489212e-01
1.985973282548628704e-01
1.985928954587222184e-01
1.985884564903209748e-01
1.985840113495473402e-01
1.985795600362841029e-01
1.985751025504066125e-01
1.985706388917822529e-01
1.985661690602740226e-01
1.985616930557358717e-01
1.985572135509974245e-01
1.985527252036159984e-01
1.985482306827285881e-01
1.985437299881619433e-01
1.985392231197378732e-01
1.985347100772689721e-01
1.985301908605627275e-01
1.985256654694195488e-01
1.985211339036326572e-01
1.985165988690835437e-01
1.985120549570425497e-01
1.985075048696972599e-01
1.985029486068149440e-01
1.984983861681539341e-01
1.984938175534679550e-01
1.984892427625020439e-01
1.984846617949965197e-01
1.984800746506826807e-01
1.984754840685051536e-01
1.984708845734282634e-01
1.984662789007003159e-01
1.984616670500271851e-01
1.984570490211084171e-01
1.984524248136353142e-01
1.984477944272936278e-01
1.984431578617614489e-01
1.984385151167108730e-01
1.984338689641629572e-01
1.984292138627483104e-01
1.984245525807918076e-01
1.984198851179373724e-01
1.984152114738249040e-01
1.984105316480847259e-01
1.984058456403435255e-01
1.984011534502184981e-01
1.983964550773223978e-01
1.983917533267704481e-01
1.983870425908253465e-01
1.983823256709048577e-01
1.983776025665938414e-01
1.983728732774707182e-01
1.983681378031078579e-01
1.983633961430700532e-01
1.983586482969165732e-01
1.983538942641999425e-01
1.983491368831478696e-01
1.983443704796206131e-01
1.983395978881458965e-01
1.983348191082502654e-01
1.983300341394516053e-01
1.983252429812634721e-01
1.983204456331917054e-01
1.983156420947348453e-01
1.983108323653867966e-01
1.983060193165119278e-01
1.983011972075217899e-01
1.982963689060788237e-01
1.982915344116488454e-01
1.982866937236930638e-01
1.982818468416638891e-01
1.982769937650082359e-01
1.982721344931667184e-01
1.982672690255729286e-01
1.982624002667557339e-01
1.982575224096255195e-01
1.982526383550057558e-01
1.982477481023041388e-01
1.982428516509209537e-01
1.982379490002514066e-01
1.982330401496836536e-01
1.982281250985993837e-01
1.982232038463737911e-01
1.982182793307261381e-01
1.982133456780130754e-01
1.982084058222458867e-01
1.982034597627724548e-01
1.981985074989368878e-01
1.981935490300754388e-01
1.981885843555168114e-01
1.981836134745850186e-01
1.981786363865967460e-01
1.981736560624949017e-01
1.981686665620189247e-01
1.981636708523996926e-01
1.981586689329267459e-01
1.981536608028863222e-01
1.981486464615564436e-01
1.981436259082080820e-01
1.981385991421075465e-01
1.981335661625131250e-01
1.981285299736240124e-01
1.981234845684983203e-01
1.981184329476178008e-01
1.981133751102160945e-01
1.981083110555211246e-01
1.981032407827520436e-01
1.980981642911237572e-01
1.980930815798441491e-01
1.980879926481143027e-01
1.980829005334265591e-01
1.980777991620843170e-01
1.980726915678586719e-01
1.980675777499261991e-01
1.980624577074558967e-01
1.980573314396111007e-01
1.980521989455490683e-01
1.980470602244205625e-01
1.980419152753694623e-01
1.980367671692209453e-01
1.980316097654451768e-01
1.980264461311419533e-01
1.980212762654312009e-01
1.980161001674247967e-01
1.980109178362291500e-01
1.980057292709443972e-01
1.980005344706634307e-01
1.979953334344757010e-01
1.979901292665793844e-01
1.979849157595297282e-01
1.979796960137970574e-01
1.979744700284432335e-01
1.979692378025242894e-01
1.979639993350911786e-01
1.979587546251861396e-01
1.979535036718460539e-01
1.979482464741022796e-01
1.979429861695745085e-01
1.979377164838143077e-01
1.979324405507056073e-01
1.979271583692533421e-01
1.979218699384597269e-01
1.979165752573165127e-01
1.979112743248102879e-01
1.979059671399236719e-01
1.979006537016302081e-01
1.978953371810188711e-01
1.978900112365396535e-01
1.978846790355399954e-01
1.978793405769712355e-01
1.978739958597762194e-01
1.978686448828924915e-01
1.978632876452507683e-01
1.978579241457771865e-01
1.978525543833886680e-01
1.978471815626945129e-01
1.978417992749438581e-01
1.978364107209987788e-01
1.978310158997537982e-01
1.978256148100965839e-01
1.978202074509078368e-01
1.978147938210640389e-01
1.978093739194347889e-01
1.978039477448817474e-01
1.977985185355865261e-01
1.977930798154935166e-01
1.977876348190301392e-01
1.977821835450358778e-01
1.977767259923430276e-01
1.977712621597773890e-01
1.977657920461592389e-01
1.977603156503024151e-01
1.977548329710156205e-01
1.977493440071002861e-01
1.977438520341034123e-01
1.977383505010575360e-01
1.977328426797517469e-01
1.977273285689636340e-01
1.977218081674635419e-01
1.977162814740181795e-01
1.977107484873847076e-01
1.977052092063164568e-01
1.976996636295609566e-01
1.976941150663592273e-01
1.976885568981967267e-01
1.976829924305514574e-01
1.976774216621452473e-01
1.976718445916942901e-01
1.976662612179083400e-01
1.976606715394928493e-01
1.976550755551451932e-01
1.976494732635575569e-01
1.976438680077254595e-01
1.976382531014695687e-01
1.976326318840142537e-01
1.976270043540275245e-01
1.976213705101707852e-01
1.976157303510995278e-01
1.976100838754642486e-01
1.976044310819077554e-01
1.975987719690683875e-01
1.975931099137609726e-01
1.975874381620118247e-01
1.975817600868563229e-01
1.975760756869095747e-01
1.975703849607781948e-01
1.975646879070632467e-01
1.975589845243608533e-01
1.975532748112608095e-01
1.975475587663458876e-01
1.975418398003170872e-01
1.975361110912751683e-01
1.975303760461331049e-01
1.975246346634520200e-01
1.975188869417843218e-01
1.975131328796780605e-01
1.975073724756748195e-01
1.975016057283101034e-01
1.974958326361131167e-01
1.974900566437398919e-01
1.974842708612278841e-01
1.974784787294373845e-01
1.974726802468746989e-01
1.974668754120390002e-01
1.974610642234253810e-01
1.974552466795205241e-01
1.974494227788068379e-01
1.974435925197609021e-01
1.974377593810643094e-01
1.974319164045475472e-01
1.974260670650920257e-01
1.974202113611492337e-01
1.974143492911648867e-01
1.974084808535801761e-01
1.974026060468289101e-01
1.973967248693401511e-01
1.973908373195367716e-01
1.973849469102027243e-01
1.973790466148129807e-01
1.973731399423419852e-01
1.973672268911882133e-01
1.973613074597444506e-01
1.973553816463992638e-01
1.973494494495321439e-01
1.973435108675198613e-01
1.973375658987314429e-01
1.973316180901296679e-01
1.973256603466822801e-01
1.973196962115335851e-01
1.973137256830278796e-01
1.973077487595066848e-01
1.973017654393032227e-01
1.972957757207475793e-01
1.972897796021604588e-01
1.972837770818595959e-01
1.972777717410656995e-01
1.972717564160799408e-01
1.972657346842964232e-01
1.972597065440070963e-01
1.972536719935001348e-01
1.972476310310571357e-01
1.972415836549532842e-01
1.972355298634581866e-01
1.972294696548361759e-01
1.972234066446490464e-01
1.972173336003690269e-01
1.972112541337202318e-01
1.972051682429430686e-01
1.971990759262723381e-01
1.971929771819372068e-01
1.971868720081609849e-01
1.971807604031612093e-01
1.971746416911523969e-01
1.971685187858331079e-01
1.971623843796228570e-01
1.971562421162602607e-01
1.971500919907097915e-01
1.971439339979262073e-01
1.971377681328551346e-01
1.971315943904347057e-01
1.971254127655954758e-01
1.971192232532583688e-01
1.971130295440144398e-01
1.971068242461181119e-01
1.971006110454393001e-01
1.970943899368662044e-01
1.970881609152766445e-01
1.970819239755425833e-01
1.970756791125250484e-01
1.970694263210777397e-01
1.970631655960474737e-01
1.970569006704294690e-01
1.970506240674692044e-01
1.970443395154136135e-01
1.970380470090745129e-01
1.970317465432564752e-01
1.970254381127518328e-01
1.970191217123494765e-01
1.970127973368268337e-01
1.970064649809525892e-01
1.970001284203798941e-01
1.969937800928446836e-01
1.969874237692206265e-01
1.969810594442440443e-01
1.969746871126434873e-01
1.969683067691375411e-01
1.969619184084370478e-01
1.969555220252457439e-01
1.969491176142575684e-01
1.969427089940319342e-01
1.969362885162911359e-01
1.969298599947889028e-01
1.969234234241871717e-01
1.969169787991371101e-01
1.969105261142838348e-01
1.969040653642628869e-01
1.968975965437009534e-01
1.968911196472176717e-01
1.968846385365381757e-01
1.968781454768567252e-01
1.968716443250640435e-01
1.968651350757461838e-01
1.968586177234794843e-01
1.968520922628337888e-01
1.968455586883695319e-01
1.968390169946382939e-01
1.968324671761847722e-01
1.968259131381601412e-01
1.968193470587096261e-01
1.968127728381227626e-01
1.968061904709080823e-01
1.967995999515696204e-01
1.967930012745995605e-01
1.967863944344841465e-01
1.967797794257016009e-01
1.967731562427196546e-01
1.967665288343811991e-01
1.967598892912550412e-01
1.967532415572900151e-01
1.967465856269220992e-01
1.967399214945788344e-01
1.967332491546789075e-01
1.967265686016328730e-01
1.967198798298437079e-01
1.967131828337054245e-01
1.967064816060186405e-01
1.966997681492408667e-01
1.966930464512490206e-01
1.966863165064056951e-01
1.966795783090619643e-01
1.966728318535627129e-01
1.966660771342441938e-01
1.966593141454342497e-01
1.966525428814515364e-01
1.966457673793288174e-01
1.966389795528668549e-01
1.966321834341444585e-01
1.966253790174485871e-01
1.966185662970565406e-01
1.966117452672381805e-01
1.966049159222554854e-01
1.965980782563608587e-01
1.965912322637996812e-01
1.965843820261087838e-01
1.965775193678864496e-01
1.965706483656851911e-01
1.965637690137179427e-01
1.965568813061878695e-01
1.965499852372902811e-01
1.965430808012113562e-01
1.965361679921302229e-01
1.965292468042182383e-01
1.965223213637964927e-01
1.965153834057016824e-01
1.965084370512407697e-01
1.965014822945502504e-01
1.964945191297607641e-01
1.964875475509919311e-01
1.964805675523575990e-01
1.964735791279612620e-01
1.964665822718997534e-01
1.964595811555622518e-01
1.964525674234583186e-01
1.964455452419316683e-01
1.964385146050446618e-01
1.964314755068528873e-01
1.964244279414037730e-01
1.964173719027337561e-01
1.964103073848742220e-01
1.964032343818473969e-01
1.963961528876661256e-01
1.963890671241315666e-01
1.963819686347204885e-01
1.963748616361506161e-01
1.963677461224028475e-01
1.963606220874500874e-01
1.963534895252559698e-01
1.963463484297776895e-01
1.963391987949617001e-01
1.963320406147492647e-01
1.963248781566144796e-01
1.963177028724948647e-01
1.963105190247511900e-01
1.963033266072906902e-01
1.962961256140109967e-01
1.962889160388029408e-01
1.962816978755490271e-01
1.962744711181222956e-01
1.962672357603894302e-01
1.962599961157943107e-01
1.962527435441466794e-01
1.962454823537432280e-01
1.962382125384187492e-01
1.962309340919954903e-01
1.962236470082914797e-01
1.962163512811146426e-01
1.962090469042642726e-01
1.962017338715323911e-01
1.961944165426306452e-01
1.961870861846469472e-01
1.961797471521124769e-01
1.961723994387857550e-01
1.961650430384176413e-01
1.961576779447506136e-01
1.961503041515192947e-01
1.961429216524496755e-01
1.961355304412596146e-01
1.961281349242277317e-01
1.961207262751204494e-01
1.961133088950023085e-01
1.961058827775578051e-01
1.960984479164641359e-01
1.960910043053907814e-01
1.960835519379981184e-01
1.960760908079383635e-01
1.960686209088560727e-01
1.960611466939000957e-01
1.960536592429087954e-01
1.960461630037829417e-01
1.960386579701334786e-01
1.960311441355651052e-01
1.960236214936726951e-01
1.960160900380418514e-01
1.960085497622529593e-01
1.960010006598764953e-01
1.959934472312403475e-01
1.959858804616377292e-01
1.959783048461153365e-01
1.959707203782091456e-01
1.959631270514511359e-01
1.959555248593619625e-01
1.959479137954557304e-01
1.959402938532373295e-01
1.959326650262039060e-01
1.959250318621729436e-01
1.959173852512741676e-01
1.959097297360059831e-01
1.959020653098337561e-01
1.958943919662151367e-01
1.958867096985964507e-01
1.958790185004185558e-01
1.958713183651135115e-01
1.958636092861056888e-01
1.958558958590173316e-01
1.958481688781799068e-01
1.958404329338657990e-01
1.958326880194653508e-01
1.958249341283614942e-01
1.958171712539295839e-01
1.958093993895354545e-01
1.958016185285383348e-01
1.957938286642880166e-01
1.957860344405318587e-01
1.957782265551690770e-01
1.957704096465598398e-01
1.957625837080221309e-01
1.957547487328632208e-01
1.957469047143869934e-01
1.957390516458863416e-01
1.957311895206461372e-01
1.957233183319423697e-01
1.957154427719682843e-01
1.957075534415493312e-01
1.956996550274532898e-01
1.956917475229257297e-01
1.956838309212019789e-01
1.956759052155103706e-01
1.956679703990714114e-01
1.956600264650960597e-01
1.956520734067880574e-01
1.956441159651126083e-01
1.956361446431663376e-01
1.956281641764556767e-01
1.956201745581488405e-01
1.956121757814111295e-01
1.956041678393967143e-01
1.955961507252519382e-01
1.955881244321155954e-01
1.955800889531181253e-01
1.955720490783235954e-01
1.955639952124475778e-01
1.955559321400572870e-01
1.955478598542504942e-01
1.955397783481173934e-01
1.955316876147393246e-01
1.955235876471892731e-01
1.955154784385337574e-01
1.955073599818293317e-01
1.954992371165727438e-01
1.954911001484314625e-01
1.954829539113693559e-01
1.954747983984103932e-01
1.954666336025701889e-01
1.954584595168592787e-01
1.954502761342768735e-01
1.954420834478151070e-01
1.954338814504589239e-01
1.954256750314726510e-01
1.954174543968052735e-01
1.954092244301508796e-01
1.954009851244601637e-01
1.953927364726779081e-01
1.953844784677394031e-01
1.953762111025707793e-01
1.953679343700914228e-01
1.953596482632128650e-01
1.953513577213091823e-01
1.953430528499293384e-01
1.953347385828385629e-01
1.953264149129152749e-01
1.953180818330298996e-01
1.953097393360445355e-01
1.953013874148138984e-01
1.952930260621825731e-01
1.952846552709904815e-01
1.952762800310613445e-01
1.952678903468617611e-01
1.952594912025701068e-01
1.952510825909902215e-01
1.952426645049205878e-01
1.952342369371503905e-01
1.952257998804604877e-01
1.952173533276233275e-01
1.952088972714041137e-01
1.952004367524280970e-01
1.951919616733812646e-01
1.951834770692027210e-01
1.951749829326244190e-01
1.951664792563698458e-01
1.951579660331569932e-01
1.951494432556924452e-01
1.951409109166765965e-01
1.951323690088015705e-01
1.951238226238389550e-01
1.951152615619997643e-01
1.951066909093321922e-01
1.950981106584948055e-01
1.950895208021388161e-01
1.950809213329079972e-01
1.950723122434365742e-01
1.950636935263517224e-01
1.950550651742714581e-01
1.950464323304722247e-01
1.950377846919789104e-01
1.950291273963029592e-01
1.950204604360302463e-01
1.950117838037383755e-01
1.950030974919979287e-01
1.949944014933709946e-01
1.949856958004105023e-01
1.949769804056625255e-01
1.949682605042631911e-01
1.949595256893381923e-01
1.949507811502180499e-01
1.949420268794170574e-01
1.949332628694395719e-01
1.949244891127831225e-01
1.949157056019358847e-01
1.949069123293788453e-01
1.948981092875837762e-01
1.948893017239080871e-01
1.948804791268576586e-01
1.948716467379444095e-01
1.948628045496076655e-01
1.948539525542786754e-01
1.948450907443830538e-01
1.948362191123362841e-01
1.948273376505448296e-01
1.948184463514095743e-01
1.948095505148697559e-01
1.948006395240858279e-01
1.947917186731121519e-01
1.947827879543157503e-01
1.947738473600563458e-01
1.947648968826833082e-01
1.947559365145408727e-01
1.947469662479629493e-01
1.947379860752765368e-01
1.947290013493732652e-01
1.947200013473312508e-01
1.947109914161153921e-01
1.947019715480207136e-01
1.946929417353325253e-01
1.946839019703284490e-01
1.946748522452796670e-01
1.946657925524460653e-01
1.946567228840816455e-01
1.946476432324318884e-01
1.946385590096610385e-01
1.946294593741055845e-01
1.946203497319556608e-01
1.946112300754250790e-01
1.946021003967192686e-01
1.945929606880346663e-01
1.945838109415586048e-01
1.945746511494726161e-01
1.945654813039481290e-01
1.945563068708910104e-01
1.945471169009775625e-01
1.945379168540991022e-01
1.945287067223951394e-01
1.945194864979972460e-01
1.945102561730288337e-01
1.945010157396054873e-01
1.944917651898351030e-01
1.944825045158153909e-01
1.944732392375716767e-01
1.944639582973654302e-01
1.944546672091636563e-01
1.944453659650340893e-01
1.944360545570343601e-01
1.944267329772149666e-01
1.944174012176186073e-01
1.944080592702780996e-01
1.943987071272219591e-01
1.943893503629741393e-01
1.943799778106161946e-01
1.943705950385763437e-01
1.943612020388465200e-01
1.943517988034123567e-01
1.943423853242512434e-01
1.943329615933329368e-01
1.943235276026178404e-01
1.943140833440581972e-01
1.943046344470683029e-01
1.942951696347779700e-01
1.942856945304589078e-01
1.942762091260301638e-01
1.942667134134047902e-01
1.942572073844864855e-01
1.942476910311716487e-01
1.942381643453473250e-01
1.942286273188939816e-01
1.942190856365005047e-01
1.942095279105693351e-01
1.941999598196031962e-01
1.941903813554499980e-01
1.941807925099475751e-01
1.941711932749279057e-01
1.941615836422133923e-01
1.941519636036184993e-01
1.941423331509499750e-01
1.941326980245665634e-01
1.941230467253550751e-01
1.941133849874440986e-01
1.941037128026090186e-01
1.940940301626138953e-01
1.940843370592178763e-01
1.940746334841688125e-01
1.940649194292093926e-01
1.940551948860714249e-01
1.940454656511807485e-01
1.940357201131171494e-01
1.940259640620299042e-01
1.940161974896212893e-01
1.940064203875825066e-01
1.939966327475976526e-01
1.939868345613442457e-01
1.939770258204891185e-01
1.939672065166916926e-01
1.939573825028437781e-01
1.939475420544166662e-01
1.939376910179837488e-01
1.939278293851708079e-01
1.939179571475971586e-01
1.939080742968744830e-01
1.938981808246046656e-01
1.938882767223830683e-01
1.938783619817948112e-01
1.938684425126009636e-01
1.938585064763598820e-01
1.938485597764669222e-01
1.938386024044771172e-01
1.938286343519362021e-01
1.938186556103797809e-01
1.938086661713389613e-01
1.937986660263341931e-01
1.937886551668775437e-01
1.937786395600069322e-01
1.937686072525525161e-01
1.937585642051405654e-01
1.937485104092530608e-01
1.937384444856857235e-01
1.937283648605560848e-01
1.937182715194202265e-01
1.937081644494793309e-01
1.936980436379243942e-01
1.936879151157049339e-01
1.936777667906685596e-01
1.936676046855474453e-01
1.936574287874989475e-01
1.936472390836714852e-01
1.936370355612060112e-01
1.936268182072331256e-01
1.936165870088771279e-01
1.936063419532513818e-01
1.935960891453769595e-01
1.935858163448004599e-01
1.935755296482547239e-01
1.935652290428217792e-01
1.935549145155721074e-01
1.935445860535712770e-01
1.935342436438727554e-01
1.935238872735241256e-01
1.935135169295632007e-01
1.935031387917041656e-01
1.934927404699466336e-01
1.934823281356489733e-01
1.934719017758140258e-01
1.934614613774384706e-01
1.934510069275095223e-01
1.934405384130060968e-01
1.934300558208976728e-01
1.934195591381472346e-01
1.934090546197871907e-01
1.933985297250192525e-01
1.933879907004512344e-01
1.933774375330105377e-01
1.933668702096165148e-01
1.933562887171802191e-01
1.933456930426043219e-01
1.933350831727826957e-01
1.933244590946003316e-01
1.933138271390409668e-01
1.933031746132471973e-01
1.932925078397061402e-01
1.932818268052695077e-01
1.932711314967806848e-01
1.932604219010737867e-01
1.932496980049747959e-01
1.932389597953015070e-01
1.932282072588633048e-01
1.932174468032276382e-01
1.932066655822105572e-01
1.931958699948124469e-01
1.931850600278088581e-01
1.931742356679669037e-01
1.931633969020447594e-01
1.931525437167916359e-01
1.931416760989492776e-01
1.931307940352511021e-01
1.931199040104852327e-01
1.931089930238683583e-01
1.930980675515496237e-01
1.930871275802300557e-01
1.930761730965989686e-01
1.930652040873382380e-01
1.930542205391230504e-01
1.930432224386167128e-01
1.930322097724767594e-01
1.930211891033550009e-01
1.930101472745835989e-01
1.929990908401054417e-01
1.929880197865429248e-01
1.929769341005107830e-01
1.929658337686147862e-01
1.929547187774516837e-01
1.929435891136106196e-01
1.929324447636729667e-01
1.929212923687974590e-01
1.929101186151439551e-01
1.928989301350912400e-01
1.928877269151860196e-01
1.928765089419664513e-01
1.928652762019620326e-01
1.928540286816937954e-01
1.928427663676751391e-01
1.928314892464079999e-01
1.928202040382123728e-01
1.928088972707749371e-01
1.927975756555610765e-01
1.927862391790401697e-01
1.927748878276743794e-01
1.927635215879168751e-01
1.927521404462131660e-01
1.927407443889981309e-01
1.927293334027013194e-01
1.927179142874500817e-01
1.927064734111556543e-01
1.926950175650209429e-01
1.926835467354396647e-01
1.926720609087971270e-01
1.926605600714698385e-01
1.926490442098278688e-01
1.926375133102307402e-01
1.926259673590303700e-01
1.926144132368185213e-01
1.926028371504232561e-01
1.925912459714376745e-01
1.925796396861794157e-01
1.925680182809578478e-01
1.925563817420740120e-01
1.925447300558205677e-01
1.925330632084821803e-01
1.925213811863322744e-01
1.925096839756406386e-01
1.924979785471780669e-01
1.924862509272395050e-01
1.924745080775172590e-01
1.924627499842432032e-01
1.924509766336442163e-01
1.924391880119348253e-01
1.924273841053238121e-01
1.924155649000102442e-01
1.924037303821843625e-01
1.923918876044821147e-01
1.923800224293180372e-01
1.923681419001731230e-01
1.923562460032035015e-01
1.923443347245574198e-01
1.923324080503758249e-01
1.923204659667906158e-01
1.923085084599238104e-01
1.922965355158913481e-01
1.922845542698571886e-01
1.922725504190223311e-01
1.922605310893230890e-01
1.922484962668399577e-01
1.922364459376447732e-01
1.922243800878020992e-01
1.922122987033673680e-01
1.922002017703873800e-01
1.921880892748997205e-01
1.921759684352721542e-01
1.921638247821478296e-01
1.921516655245897043e-01
1.921394906486015575e-01
1.921273001401808400e-01
1.921150939853142336e-01
1.921028721699803987e-01
1.920906346801510567e-01
1.920783815017881868e-01
1.920661199371337946e-01
1.920538353489255612e-01
1.920415350300285484e-01
1.920292189663705407e-01
1.920168871438701075e-01
1.920045395484402118e-01
1.919921761659829917e-01
1.919797969823919814e-01
1.919674019835542200e-01
1.919549985562667427e-01
1.919425718940052650e-01
1.919301293741113301e-01
1.919176709824374216e-01
1.919051967048272800e-01
1.918927065271173460e-01
1.918802004351316814e-01
1.918676784146894632e-01
1.918551404515993763e-01
1.918425940178959399e-01
1.918300241364291614e-01
1.918174382697013236e-01
1.918048364034880826e-01
1.917922185235570176e-01
1.917795846156667983e-01
1.917669346655673790e-01
1.917542686589999712e-01
1.917415865816983200e-01
1.917288959916194080e-01
1.917161817396134393e-01
1.917034513740303314e-01
1.916907048805695513e-01
1.916779422449222114e-01
1.916651634527693493e-01
1.916523684897857294e-01
1.916395573416362907e-01
1.916267299939777291e-01
1.916138940913785227e-01
1.916010343113146996e-01
1.915881582886685697e-01
1.915752660090651038e-01
1.915623574581170607e-01
1.915494326214318976e-01
1.915364914846049149e-01
1.915235340332268332e-01
1.915105602528764661e-01
1.914975778754292868e-01
1.914845714035954549e-01
1.914715485594890021e-01
1.914585093286555462e-01
1.914454536966336273e-01
1.914323816489514052e-01
1.914192931711304058e-01
1.914061882486835509e-01
1.913930668671134649e-01
1.913799368462979766e-01
1.913667825127904898e-01
1.913536116766290096e-01
1.913404243232833812e-01
1.913272204382155395e-01
1.913140000068782598e-01
1.913007630147151583e-01
1.912875094471619963e-01
1.912742392896457921e-01
1.912609604507467531e-01
1.912476570794607866e-01
1.912343370744517268e-01
1.912210004211124248e-01
1.912076471048273218e-01
1.911942771109722827e-01
1.911808904249153451e-01
1.911674870320151931e-01
1.911540669176229890e-01
1.911406418534739027e-01
1.911272026353347808e-01
1.911137573946667945e-01
1.911003061200301778e-01
1.910868487999854426e-01
1.910733853876381561e-01
1.910599155534229154e-01
1.910464392110081677e-01
1.910329563498345817e-01
1.910194750002529307e-01
1.910059790737632657e-01
1.909924765968128713e-01
1.909789675588232372e-01
1.909654519492118008e-01
1.909519297573897545e-01
1.909384009727647658e-01
1.909248655847399501e-01
1.909113235827136490e-01
1.908977830323246860e-01
1.908842277744279003e-01
1.908706658707027548e-01
1.908570973105286339e-01
1.908435220832802870e-01
1.908299401783287164e-01
1.908163515850392900e-01
1.908027562927728793e-01
1.907891542908870530e-01
1.907755536808212193e-01
1.907619382317609635e-01
1.907483160411290735e-01
1.907346870982637166e-01
1.907210513924978978e-01
1.907074089131614303e-01
1.906937596495780762e-01
1.906801035910682951e-01
1.906664407269456074e-01
1.906527791949663986e-01
1.906391026916189613e-01
1.906254193505839967e-01
1.906117291611579556e-01
1.905980321126337362e-01
1.905843281942985190e-01
1.905706173954348770e-01
1.905568997053222469e-01
1.905431751132343199e-01
1.905294517937576870e-01
1.905157133696518679e-01
1.905019680113707037e-01
1.904882157081708993e-01
1.904744564493033310e-01
1.904606902240148780e-01
1.904469170215467577e-01
1.904331368311371342e-01
1.904193496420186205e-01
1.904055636661285689e-01
1.903917624514605555e-01
1.903779542057613960e-01
1.903641389182463839e-01
1.903503165781258999e-01
1.903364871746054399e-01
1.903226506968858922e-01
1.903088071341652865e-01
1.902949564756329648e-01
1.902811069710992342e-01
1.902672420927513375e-01
1.902533700861502586e-01
1.902394909404682144e-01
1.902256046448754512e-01
1.902117111885379408e-01
1.901978105606157987e-01
1.901839027502650881e-01
1.901699877466367372e-01
1.901560738379309556e-01
1.901421444194887345e-01
1.901282077752028121e-01
1.901142638942084628e-01
1.901003127656328284e-01
1.900863543786025789e-01
1.900723887222360575e-01
1.900584157856499978e-01
1.900444355579560540e-01
1.900304563662703061e-01
1.900164615280356961e-01
1.900024593660058492e-01
1.899884498692735457e-01
1.899744330269280967e-01
1.899604088280527348e-01
1.899463772617297486e-01
1.899323383170328783e-01
1.899182919830328387e-01
1.899042466262919615e-01
1.898901854853017879e-01
1.898761169222020762e-01
1.898620409260457775e-01
1.898479574858815411e-01
1.898338665907532141e-01
1.898197682297016464e-01
1.898056623917611652e-01
1.897915490659631277e-01
1.897774366588410311e-01
1.897633083288823297e-01
1.897491708741617378e-01
1.897350216625658115e-01
1.897208606438654521e-01
1.897066878051452410e-01
1.896925031334839584e-01
1.896783066159563602e-01
1.896640982396305686e-01
1.896498779915729294e-01
1.896356543439871589e-01
1.896214103207303214e-01
1.896071543869129183e-01
1.895928865295769816e-01
1.895786067357637383e-01
1.895643149925073101e-01
1.895500112868383769e-01
1.895356956057811515e-01
1.895213679363548509e-01
1.895070368148436823e-01
1.894926851368844423e-01
1.894783214315935160e-01
1.894639456859721904e-01
1.894495578870159513e-01
1.894351580217141229e-01
1.894207460770513107e-01
1.894063220400091230e-01
1.893918858975630892e-01
1.893774462507001044e-01
1.893629858655849763e-01
1.893485133359702477e-01
1.893340286488110480e-01
1.893195317910580100e-01
1.893050227496571036e-01
1.892905015115498579e-01
1.892759680636715292e-01
1.892614223929534045e-01
1.892468731657169778e-01
1.892323030173952703e-01
1.892177206070060902e-01
1.892031259214586036e-01
1.891885189476615881e-01
1.891738996725140787e-01
1.891592680829143336e-01
1.891446241657533944e-01
1.891299679079180007e-01
1.891153080416945742e-01
1.891006270705241632e-01
1.890859337193179501e-01
1.890712279749422187e-01
1.890565098242604214e-01
1.890417792541285447e-01
1.890270362513998270e-01
1.890122808029197909e-01
1.889975128955326822e-01
1.889827413281235102e-01
1.889679484708735591e-01
1.889531431152207119e-01
1.889383252479902575e-01
1.889234948559974370e-01
1.889086519260570474e-01
1.888937964449756701e-01
1.888789283995577772e-01
1.888640477766012904e-01
1.888491634422253818e-01
1.888342576320814759e-01
1.888193392047714803e-01
1.888044081470744706e-01
1.887894644457646376e-01
1.887745080876094828e-01
1.887595390593742595e-01
1.887445573478171712e-01
1.887295629396927299e-01
1.887145647689917882e-01
1.886995449355610976e-01
1.886845123658034140e-01
1.886694670464530987e-01
1.886544089642399891e-01
1.886393381058888152e-01
1.886242544581197556e-01
1.886091580076467711e-01
1.885940487411806310e-01
1.885789356612241341e-01
1.885638007305379671e-01
1.885486529439671655e-01
1.885334922882016262e-01
1.885183187499260837e-01
1.885031323158221639e-01
1.884879329725655250e-01
1.884727207068268295e-01
1.884574955052718270e-01
1.884422664395588587e-01
1.884270153340777965e-01
1.884117512527568594e-01
1.883964741822415911e-01
1.883811841091748984e-01
1.883658810201928324e-01
1.883505649019248662e-01
1.883352357410006395e-01
1.883198935240407157e-01
1.883045473925016311e-01
1.882891790311169433e-01
1.882737975735405689e-01
1.882584030063753633e-01
1.882429953162179370e-01
1.882275744896618475e-01
1.882121405132939351e-01
1.881966933736968772e-01
1.881812330574489378e-01
1.881657687764507481e-01
1.881502820744878901e-01
1.881347821555847399e-01
1.881192690063015482e-01
1.881037426131903778e-01
1.880882029628008767e-01
1.880726500416763092e-01
1.880570838363549435e-01
1.880415043333708014e-01
1.880259208157197826e-01
1.880103146849377849e-01
1.879946952160730378e-01
1.879790623956402451e-01
1.879634162101488926e-01
1.879477566461033866e-01
1.879320836900024716e-01
1.879163973283428102e-01
1.879006975476128494e-01
1.878849937025514338e-01
1.878692670511491469e-01
1.878535269401250263e-01
1.878377733559491447e-01
1.878220062850885774e-01
1.878062257140018232e-01
1.877904316291453823e-01
1.877746240169706482e-01
1.877588028639221585e-01
1.877429775971373727e-01
1.877271293297516075e-01
1.877112674808092962e-01
1.876953920367370188e-01
1.876795029839561091e-01
1.876636003088838767e-01
1.876476839979302202e-01
1.876317540375034287e-01
1.876158104140058236e-01
1.875998626276232095e-01
1.875838916453308469e-01
1.875679069591530967e-01
1.875519085554695486e-01
1.875358964206600421e-01
1.875198705410954236e-01
1.875038309031444583e-01
1.874877774931716645e-01
1.874717102975313743e-01
1.874556388901212345e-01
1.874395440904410293e-01
1.874234354641479139e-01
1.874073129975808993e-01
1.873911766770729737e-01
1.873750264889529615e-01
1.873588624195454133e-01
1.873426844551683845e-01
1.873264925821363780e-01
1.873102964487106670e-01
1.872940767256001948e-01
1.872778430527561322e-01
1.872615954164714991e-01
1.872453338030374281e-01
1.872290581987387514e-01
1.872127685898534455e-01
1.871964649626592092e-01
1.871801473034243046e-01
1.871638253354393211e-01
1.871474795792979762e-01
1.871311197499044288e-01
1.871147458335112312e-01
1.870983578163633310e-01
1.870819556847006238e-01
1.870655394247608683e-01
1.870491090227729414e-01
1.870326644649655812e-01
1.870162155503187207e-01
1.869997426479841074e-01
1.869832555484857439e-01
1.869667542380302749e-01
1.869502387028207646e-01
1.869337089290519505e-01
1.869171649029162940e-01
1.869006066106008168e-01
1.868840340382886822e-01
1.868674570613179931e-01
1.868508558960683963e-01
1.868342404093467080e-01
1.868176105873163295e-01
1.868009664161341954e-01
1.867843078819529101e-01
1.867676349709206929e-01
1.867509476691809334e-01
1.867342459628707485e-01
1.867175398043552370e-01
1.867008092559060972e-01
1.866840642612807022e-01
1.866673048065977114e-01
1.866505308779703998e-01
1.866337424615079343e-01
1.866169395433145972e-01
1.866001221094885365e-01
1.865832901461247084e-01
1.865664536832801479e-01
1.865495926277822569e-01
1.865327170010077085e-01
1.865158267890311139e-01
1.864989219779216723e-01
1.864820025537445025e-01
1.864650685025591725e-01
1.864481198104217530e-01
1.864311564633805707e-01
1.864141885698601953e-01
1.863971958798981698e-01
1.863801884931628183e-01
1.863631663956843987e-01
1.863461295734874790e-01
1.863290780125937962e-01
1.863120116990195640e-01
1.862949306187752785e-01
1.862778347578660787e-01
1.862607241022941618e-01
1.862436088483451768e-01
1.862264685702684219e-01
1.862093134555100893e-01
1.861921434900520311e-01
1.861749586598714368e-01
1.861577589509392783e-01
1.861405443492227807e-01
1.861233148406832572e-01
1.861060704112781905e-01
1.860888213370860134e-01
1.860715470327135579e-01
1.860542577653252760e-01
1.860369535208588609e-01
1.860196342852450113e-01
1.860023000444132046e-01
1.859849507842862293e-01
1.859675864907801845e-01
1.859502071498084774e-01
1.859328231179181723e-01
1.859154136487226050e-01
1.858979890897781706e-01
1.858805494269780145e-01
1.858630946462121458e-01
1.858456247333617473e-01
1.858281396743059199e-01
1.858106394549183527e-01
1.857931240610670998e-01
1.857756039304504503e-01
1.857580581543227249e-01
1.857404971613165756e-01
1.857229209372804057e-01
1.857053294680586220e-01
1.856877227394895802e-01
1.856701007374076118e-01
1.856524634476419133e-01
1.856348108560171573e-01
1.856171534820619529e-01
1.855994702533119156e-01
1.855817716801538841e-01
1.855640577483929077e-01
1.855463284438279847e-01
1.855285837522548387e-01
1.855108236594623095e-01
1.854930481512362672e-01
1.854752572133558930e-01
1.854574614478667893e-01
1.854396396172148798e-01
1.854218023142266414e-01
1.854039495246634084e-01
1.853860812342796593e-01
1.853681974288266532e-01
1.853502980940491818e-01
1.853323832156875128e-01
1.853144527794777230e-01
1.852965174706697749e-01
1.852785558852432513e-01
1.852605786991532444e-01
1.852425858981165130e-01
1.852245774678430990e-01
1.852065533940393527e-01
1.851885136624060457e-01
1.851704582586388703e-01
1.851523871684296885e-01
1.851343111609208281e-01
1.851162086642494375e-01
1.850980904381878678e-01
1.850799564684064147e-01
1.850618067405726264e-01
1.850436412403470010e-01
1.850254599533852073e-01
1.850072628653411932e-01
1.849890499618584982e-01
1.849708320966674813e-01
1.849525875286775201e-01
1.849343271021679225e-01
1.849160508027667127e-01
1.848977586160948372e-01
1.848794505277693290e-01
1.848611265234021139e-01
1.848427865885996502e-01
1.848244307089635940e-01
1.848060698234992583e-01
1.847876820205062165e-01
1.847692782294646785e-01
1.847508584359560946e-01
1.847324226255581403e-01
1.847139707838413580e-01
1.846955028963752077e-01
1.846770189487207392e-01
1.846585189264343674e-01
1.846400138544950220e-01
1.846214816491987265e-01
1.846029333259216476e-01
1.845843688702002994e-01
1.845657882675684480e-01
1.845471915035521715e-01
1.845285785636743559e-01
1.845099494334523360e-01
1.844913040983981456e-01
1.844726536701590258e-01
1.844539758916369232e-01
1.844352818647976289e-01
1.844165715751350243e-01
1.843978450081364406e-01
1.843791021492834636e-01
1.843603429840543761e-01
1.843415674979213548e-01
1.843227756763522740e-01
1.843039787183643474e-01
1.842851541920608460e-01
1.842663132867017051e-01
1.842474559877354534e-01
1.842285822806040696e-01
1.842096921507440921e-01
1.841907855835897001e-01
1.841718625645675234e-01
1.841529230791001115e-01
1.841339784142776992e-01
1.841150059620011437e-01
1.840960169995261020e-01
1.840770115122545292e-01
1.840579894855835785e-01
1.840389509049061290e-01
1.840198957556088977e-01
1.840008240230757708e-01
1.839817356926817804e-01
1.839626421402961731e-01
1.839435205802089635e-01
1.839243823783733578e-01
1.839052275201471243e-01
1.838860559908815917e-01
1.838668677759235925e-01
1.838476628606179608e-01
1.838284412302990389e-01
1.838092028703010583e-01
1.837899592459711351e-01
1.837706873925814000e-01
1.837513987654861847e-01
1.837320933499988485e-01
1.837127711314254785e-01
1.836934320950691646e-01
1.836740762262265569e-01
1.836547035101892267e-01
1.836353139322444150e-01
1.836159190479313419e-01
1.835964957120826413e-01
1.835770554701650070e-01
1.835575983074458351e-01
1.835381242091863041e-01
1.835186331606437626e-01
1.834991251470704243e-01
1.834796001537106480e-01
1.834600581658076823e-01
1.834405108298024500e-01
1.834209348186663369e-01
1.834013417686894409e-01
1.833817316650928897e-01
1.833621044930932031e-01
1.833424602379011559e-01
1.833227988847234979e-01
1.833031204187605678e-01
1.832834248252079579e-01
1.832637238421224168e-01
1.832439939591886113e-01
1.832242469042330013e-01
1.832044826624293354e-01
1.831847012189487534e-01
1.831649025589583424e-01
1.831450866676168632e-01
1.831252535300790796e-01
1.831054031314971464e-01
1.830855473022551250e-01
1.830656623473222999e-01
1.830457600867744505e-01
1.830258405057395565e-01
1.830059035893448205e-01
1.829859493227080913e-01
1.829659776909452473e-01
1.829459886791648393e-01
1.829259822724728646e-01
1.829059703942984560e-01
1.828859291634631346e-01
1.828658704930058998e-01
1.828457943680130982e-01
1.828257007735615558e-01
1.828055896947265169e-01
1.827854611165761201e-01
1.827653150241753399e-01
1.827451514025809909e-01
1.827249822689911429e-01
1.827047835546342647e-01
1.826845672662394948e-01
1.826643333888433030e-01
1.826440819074791333e-01
1.826238128071745459e-01
1.826035260729532150e-01
1.825832216898310434e-01
1.825628996428227679e-01
1.825425720436111010e-01
1.825222146343943586e-01
1.825018395163044704e-01
1.824814466743350516e-01
1.824610360934728615e-01
1.824406077586994690e-01
1.824201616549910865e-01
1.823996977673190134e-01
1.823792160806504137e-01
1.823587288018808650e-01
1.823382114827248324e-01
1.823176763194491734e-01
1.822971232969984590e-01
1.822765524003148174e-01
1.822559636143305795e-01
1.822353569239779647e-01
1.822147323141821429e-01
1.821940897698635375e-01
1.821734292759347729e-01
1.821527631459364527e-01
1.821320667182336206e-01
1.821113522956430142e-01
1.820906198630601880e-01
1.820698694053726752e-01
1.820491009074658995e-01
1.820283143542169857e-01
1.820075097305001999e-01
1.819866870211825360e-01
1.819658586365514585e-01
1.819449997214186709e-01
1.819241226752671692e-01
1.819032274829460449e-01
1.818823141292974510e-01
1.818613825991569621e-01
1.818404328773580714e-01
1.818194649487263337e-01
1.817984787980840011e-01
1.817774869331948429e-01
1.817564643038555583e-01
1.817354234069483709e-01
1.817143642272727455e-01
1.816932867496239834e-01
1.816721909587942496e-01
1.816510768395663278e-01
1.816299443767213639e-01
1.816087935550332322e-01
1.815876369804764745e-01
1.815664494063694567e-01
1.815452434277211036e-01
1.815240190292853606e-01
1.815027761958098729e-01
1.814815149120386217e-01
1.814602351627097876e-01
1.814389369325560275e-01
1.814176202063051135e-01
1.813962976888768286e-01
1.813749439356384385e-01
1.813535716404621467e-01
1.813321807880562408e-01
1.813107713631205153e-01
1.812893433503520724e-01
1.812678967344420189e-01
1.812464315000743564e-01
1.812249476319314490e-01
1.812034579346168128e-01
1.811819367640688794e-01
1.811603969137643710e-01
1.811388383683602832e-01
1.811172611125131948e-01
1.810956651308703591e-01
1.810740504080758928e-01
1.810524169287669738e-01
1.810307646775784485e-01
1.810091065595365867e-01
1.809874167296744440e-01
1.809657080818073138e-01
1.809439806005481433e-01
1.809222342705030240e-01
1.809004690762741341e-01
1.808786850024552972e-01
1.808568820336392269e-01
1.808350601544104486e-01
1.808132323709626954e-01
1.807913726359365314e-01
1.807694939442311410e-01
1.807475962804110936e-01
1.807256796290349354e-01
1.807037439746565499e-01
1.806817893018238252e-01
1.806598155950794593e-01
1.806378228389624030e-01
1.806158241415752597e-01
1.805937932516785971e-01
1.805717432659972865e-01
1.805496741690498508e-01
1.805275859453452370e-01
1.805054785793913097e-01
1.804833520556865800e-01
1.804612063587273663e-01
1.804390414730018266e-01
1.804168706092724728e-01
1.803946673109233512e-01
1.803724447772548090e-01
1.803502029927349370e-01
1.803279419418275797e-01
1.803056616089890318e-01
1.802833619786728125e-01
1.802610430353253079e-01
1.802387047633882411e-01
1.802163604770270489e-01
1.801939835127549239e-01
1.801715871731946472e-01
1.801491714427664315e-01
1.801267363058842996e-01
1.801042817469574175e-01
1.800818077503911485e-01
1.800593143005823626e-01
1.800368013819252377e-01
1.800142824127438090e-01
1.799917305211722329e-01
1.799691591139091218e-01
1.799465681753241730e-01
1.799239576897853909e-01
1.799013276416537577e-01
1.798786780152827613e-01
1.798560087950241970e-01
1.798333199652212278e-01
1.798106250491097180e-01
1.797878969649407410e-01
1.797651492242386961e-01
1.797423818113264016e-01
1.797195947105209857e-01
1.796967879061353024e-01
1.796739613824752946e-01
1.796511151238419646e-01
1.796282491145313187e-01
1.796053769834466129e-01
1.795824714374415765e-01
1.795595460936243171e-01
1.795366009362673876e-01
1.795136359496399825e-01
1.794906511180054121e-01
1.794676464256210469e-01
1.794446218567399554e-01
1.794215773956076010e-01
1.793985267775524417e-01
1.793754424965161576e-01
1.793523382759463769e-01
1.793292141000671358e-01
1.793060699531002777e-01
1.792829058192574876e-01
1.792597216827478135e-01
1.792365175277741141e-01
1.792132933385344740e-01
1.791900629575433057e-01
1.791667986643056820e-01
1.791435142893702537e-01
1.791202098169142054e-01
1.790968852311075610e-01
1.790735405161133498e-01
1.790501756560919089e-01
1.790267906351963312e-01
1.790033854375754907e-01
1.789799740136923667e-01
1.789565284270892009e-01
1.789330626161813598e-01
1.789095765650948189e-01
1.788860702579495865e-01
1.788625436788610357e-01
1.788389968119376006e-01
1.788154296412846067e-01
1.787918421510000799e-01
1.787682484002616479e-01
1.787446202351189450e-01
1.787209717026165823e-01
1.786973027868303254e-01
1.786736134718308056e-01
1.786499037416823810e-01
1.786261735804461626e-01
1.786024229721746015e-01
1.785786519009176232e-01
1.785548745353355282e-01
1.785310625024477404e-01
1.785072299586957789e-01
1.784833768881053384e-01
1.784595032746977838e-01
1.784356091024873747e-01
1.784116943554835688e-01
1.783877590176905226e-01
1.783638030731063417e-01
1.783398408006456881e-01
1.783158436067568131e-01
1.782918257580480836e-01
1.782677872384949846e-01
1.782437280320686435e-01
1.782196481227326101e-01
1.781955474944472984e-01
1.781714261311652392e-01
1.781472840168338290e-01
1.781231355413946671e-01
1.780989518891787082e-01
1.780747474377334105e-01
1.780505221709849650e-01
1.780262760728519578e-01
1.780020091272492000e-01
1.779777213180850082e-01
1.779534126292633411e-01
1.779290830446796090e-01
1.779047470660751473e-01
1.778803756541158798e-01
1.778559832980618760e-01
1.778315699817885343e-01
1.778071356891643418e-01
1.777826804040542330e-01
1.777582041103139554e-01
1.777337067917967028e-01
1.777091884323481474e-01
1.776846636462878215e-01
1.776601031690558941e-01
1.776355216024065320e-01
1.776109189301656177e-01
1.775862951361478204e-01
1.775616502041677813e-01
1.775369841180305108e-01
1.775122968615373831e-01
1.774875884184830555e-01
1.774628735165472981e-01
1.774381226643843568e-01
1.774133505770207342e-01
1.773885572382297438e-01
1.773637426317762056e-01
1.773389067414226639e-01
1.773140495509237802e-01
1.772891710440281099e-01
1.772642712044796842e-01
1.772393500160167890e-01
1.772144223331909574e-01
1.771894584108361093e-01
1.771644730907549758e-01
1.771394663566636385e-01
1.771144381922699351e-01
1.770893885812780122e-01
1.770643175073847719e-01
1.770392249542828700e-01
1.770141109056578288e-01
1.769889903310760404e-01
1.769638332552755100e-01
1.769386546349849265e-01
1.769134544538689124e-01
1.768882326955821260e-01
1.768629893437784761e-01
1.768377243821022682e-01
1.768124377941940051e-01
1.767871295636874451e-01
1.767618147759498493e-01
1.767364632240480682e-01
1.767110899804247848e-01
1.766856950286904426e-01
1.766602783524525433e-01
1.766348399353070975e-01
1.766093797608486726e-01
1.765838978126660630e-01
1.765583940743399860e-01
1.765328837478283841e-01
1.765073363929468009e-01
1.764817671986416148e-01
1.764561761484715052e-01
1.764305632259876855e-01
1.764049284147384544e-01
1.763792716982638953e-01
1.763535930600989010e-01
1.763278924837729245e-01
1.763021852886292595e-01
1.762764407996429417e-01
1.762506743230574657e-01
1.762248858423785258e-01
1.761990753411051269e-01
1.761732428027307784e-01
1.761473882107454925e-01
1.761215115486287064e-01
1.760956127998587750e-01
1.760697074019580977e-01
1.760437643791354922e-01
1.760177990470907228e-01
1.759918113875635071e-01
1.759658013840517121e-01
1.759397690200446840e-01
1.759137142790271335e-01
1.758876371444771380e-01
1.758615375998668351e-01
1.758354312026700339e-01
1.758092868017133159e-01
1.757831199410876399e-01
1.757569306042426061e-01
1.757307187746185440e-01
1.757044844356547564e-01
1.756782275707795549e-01
1.756519481634186697e-01
1.756256461969916416e-01
1.755993373496818333e-01
1.755729902288199473e-01
1.755466204991219525e-01
1.755202281439796896e-01
1.754938131467844442e-01
1.754673754909167882e-01
1.754409151597560723e-01
1.754144321366705173e-01
1.753879264050254849e-01
1.753614137645188309e-01
1.753348625793818283e-01
1.753082886357532344e-01
1.752816919169721821e-01
1.752550724063748344e-01
1.752284300872881950e-01
1.752017649430351043e-01
1.751750769569324073e-01
1.751483661122893998e-01
1.751216483311214267e-01
1.750948917329528398e-01
1.750681122261477651e-01
1.750413097939938489e-01
1.750144844197697169e-01
1.749876360867491931e-01
1.749607647782009112e-01
1.749338704773860664e-01
1.749069531675597755e-01
1.748800288938592296e-01
1.748530655294903424e-01
1.748260791058500185e-01
1.747990696061700322e-01
1.747720370136747192e-01
1.747449813115834472e-01
1.747179024831090055e-01
1.746908005114580775e-01
1.746636753798312125e-01
1.746365432572950516e-01
1.746093717691198088e-01
1.745821770705431042e-01
1.745549591447417836e-01
1.745277179748844221e-01
1.745004535441356808e-01
1.744731658356517001e-01
1.744458548325858727e-01
1.744185205180811271e-01
1.743911791859493188e-01
1.743637982118982077e-01
1.743363938758171194e-01
1.743089661608270280e-01
1.742815150500444110e-01
1.742540405265742276e-01
1.742265425735193551e-01
1.741990211739755656e-01
1.741714763110336628e-01
1.741439244040578482e-01
1.741163325775690052e-01
1.740887172369219027e-01
1.740610783651820315e-01
1.740334159454071106e-01
1.740057299606489749e-01
1.739780203939541026e-01
1.739502872283637813e-01
1.739225304469085298e-01
1.738947665953302635e-01
1.738669625453229117e-01
1.738391348285254767e-01
1.738112834279462171e-01
1.737834083265886176e-01
1.737555095074454492e-01
1.737275869535090944e-01
1.736996406477617771e-01
1.736716705731808919e-01
1.736436934026971413e-01
1.736156757535458339e-01
1.735876342844644982e-01
1.735595689784058815e-01
1.735314798183151264e-01
1.735033667871307694e-01
1.734752298677869342e-01
1.734470690432101669e-01
1.734188842963206301e-01
1.733906924280624318e-01
1.733624597995652716e-01
1.733342031974885455e-01
1.733059226047272139e-01
1.732776180041712411e-01
1.732492893787014043e-01
1.732209367111949838e-01
1.731925599845201835e-01
1.731641591815421266e-01
1.731357512320423064e-01
1.731073022393935790e-01
1.730788291190027972e-01
1.730503318537071344e-01
1.730218104263394341e-01
1.729932648197232137e-01
1.729646950166772446e-01
1.729361010000152465e-01
1.729074827525418634e-01
1.728788573337064205e-01
1.728501905874681999e-01
1.728214995588085723e-01
1.727927842305073125e-01
1.727640445853381723e-01
1.727352806060691304e-01
1.727064922754594500e-01
1.726776795762652861e-01
1.726488424912351050e-01
1.726199982103127362e-01
1.725911123163847705e-01
1.725622019848357114e-01
1.725332671983875743e-01
1.725043079397564627e-01
1.724753241916505420e-01
1.724463159367744802e-01
1.724172831578237863e-01
1.723882258374868637e-01
1.723591612970409026e-01
1.723300548566298884e-01
1.723009238228745410e-01
1.722717681784390331e-01
1.722425879059805431e-01
1.722133829881510314e-01
1.721841534075927993e-01
1.721548991469457612e-01
1.721256201888404780e-01
1.720963339867161990e-01
1.720670055963049450e-01
1.720376524563007048e-01
1.720082745493077825e-01
1.719788718579247366e-01
1.719494443647445747e-01
1.719199920523516723e-01
1.718905149033252144e-01
1.718610129002381970e-01
1.718315036295346432e-01
1.718019518808526769e-01
1.717723752257980241e-01
1.717427736469163135e-01
1.717131471267469567e-01
1.716834956478219265e-01
1.716538191926686441e-01
1.716241177438052601e-01
1.715943912837458729e-01
1.715646575327805512e-01
1.715348810127728107e-01
1.715050794290777503e-01
1.714752527641825175e-01
1.714454010005669049e-01
1.714155241207040437e-01
1.713856221070605979e-01
1.713556949420963482e-01
1.713257426082642476e-01
1.712957650880108096e-01
1.712657802513358196e-01
1.712357523205895737e-01
1.712056991507323878e-01
1.711756207241834638e-01
1.711455170233568690e-01
1.711153880306592878e-01
1.710852337284889946e-01
1.710550540992404334e-01
1.710248491252999159e-01
1.709946368122969296e-01
1.709643811112344092e-01
1.709341000126082255e-01
1.709037934987786556e-01
1.708734615520982048e-01
1.708431041549122731e-01
1.708127212895612645e-01
1.707823129383765071e-01
1.707518790836859424e-01
1.707214378675994404e-01
1.706909529680677440e-01
1.706604425119771784e-01
1.706299064816239608e-01
1.705993448593007555e-01
1.705687576272944539e-01
1.705381447678807894e-01
1.705075062633330529e-01
1.704768420959145159e-01
1.704461705450756592e-01
1.704154550140045132e-01
1.703847137668275113e-01
1.703539467857816958e-01
1.703231540530981691e-01
1.702923355509994852e-01
1.702614912617045895e-01
1.702306211674222136e-01
1.701997252503554825e-01
1.701688219281470849e-01
1.701378743275100414e-01
1.701069008506701230e-01
1.700759014798004787e-01
1.700448761970715927e-01
1.700138249846437910e-01
1.699827478246739854e-01
1.699516446993100949e-01
1.699205155906928499e-01
1.698893790555147942e-01
1.698581979423004207e-01
1.698269907922259903e-01
1.697957575874058100e-01
1.697644983099462768e-01
1.697332129419476532e-01
1.697019014655037072e-01
1.696705638626994639e-01
1.696392001156141471e-01
1.696078289208543532e-01
1.695764128470237941e-01
1.695449705751181368e-01
1.695135020871895160e-01
1.694820073652819059e-01
1.694504863914327863e-01
1.694189391476705886e-01
1.693873656160215235e-01
1.693557657784994785e-01
1.693241584724915760e-01
1.692925059849506031e-01
1.692608271375554418e-01
1.692291219122947221e-01
1.691973902911495242e-01
1.691656322560929904e-01
1.691338477890937386e-01
1.691020368721118106e-01
1.690701994870988656e-01
1.690383546130906633e-01
1.690064642536501793e-01
1.689745473720079272e-01
1.689426039500889487e-01
1.689106339698102366e-01
1.688786374130830381e-01
1.688466142618114951e-01
1.688145644978911175e-01
1.687824881032127244e-01
1.687504041993267145e-01
1.687182745046680032e-01
1.686861181248864305e-01
1.686539350418447547e-01
1.686217252373957143e-01
1.685894886933856918e-01
1.685572253916563235e-01
1.685249353140380602e-01
1.684926184423573281e-01
1.684602940415588501e-01
1.684279235431949961e-01
1.683955261962126748e-01
1.683631019824076425e-01
1.683306508835705206e-01
1.682981728814846589e-01
1.682656679579227210e-01
1.682331360946540677e-01
1.682005772734395666e-01
1.681680109034960902e-01
1.681353981277365905e-01
1.681027583392805391e-01
1.680700915198613254e-01
1.680373976512020695e-01
1.680046767150220333e-01
1.679719286930297928e-01
1.679391535669301216e-01
1.679063513184174128e-01
1.678735415018619004e-01
1.678406849697729464e-01
1.678078012603263225e-01
1.677748903551888604e-01
1.677419522360189541e-01
1.677089868844704457e-01
1.676759942821873517e-01
1.676429744108062780e-01
1.676099272519589178e-01
1.675768725060493569e-01
1.675437707334187509e-01
1.675106416181796343e-01
1.674774851419317256e-01
1.674443012862697755e-01
1.674110900327800133e-01
1.673778513630410081e-01
1.673445852586245564e-01
1.673112917010950718e-01
1.672779905377801413e-01
1.672446420350750529e-01
1.672112660239173654e-01
1.671778624858401563e-01
1.671444314023717848e-01
1.671109727550320612e-01
1.670774865253331631e-01
1.670439726947812176e-01
1.670104312448732198e-01
1.669768821707495743e-01
1.669432854430800695e-01
1.669096610405149672e-01
1.668760089445217587e-01
1.668423291365612737e-01
1.668086215980861264e-01
1.667748863105433799e-01
1.667411232553701605e-01
1.667073324139971002e-01
1.666735339302717056e-01
1.666396874773500292e-01
1.666058131824861011e-01
1.665719110270834913e-01
1.665379809925339738e-01
1.665040230602236604e-01
1.664700372115305860e-01
1.664360234278275674e-01
1.664019816904750981e-01
1.663679322929244586e-01
1.663338346090216802e-01
1.662997089155270058e-01
1.662655551937732290e-01
1.662313734250857322e-01
1.661971635907826539e-01
1.661629256721747772e-01
1.661286596505646140e-01
1.660943655072474878e-01
1.660600636861762902e-01
1.660257132600876928e-01
1.659913346561439351e-01
1.659569278556107252e-01
1.659224928397434184e-01
1.658880295897939561e-01
1.658535380870017062e-01
1.658190183126039829e-01
1.657844702478252774e-01
1.657499144880256459e-01
1.657153098030250682e-01
1.656806767712906692e-01
1.656460153740176855e-01
1.656113255923955252e-01
1.655766074076042427e-01
1.655418608008184522e-01
1.655070857532020545e-01
1.654722822459131770e-01
1.654374710266242332e-01
1.654026105604222974e-01
1.653677215779874310e-01
1.653328040604448157e-01
1.652978579889147204e-01
1.652628833445091150e-01
1.652278801083304771e-01
1.651928482614758165e-01
1.651577877850329001e-01
1.651227195798961322e-01
1.650876018045999982e-01
1.650524553429452146e-01
1.650172801759888508e-01
1.649820762847804823e-01
1.649468436503621072e-01
1.649115822537660092e-01
1.648762920760192263e-01
1.648409730981392762e-01
1.648056463751558232e-01
1.647702697572258346e-01
1.647348642821813425e-01
1.646994299310104437e-01
1.646639666846892169e-01
1.646284745241933245e-01
1.645929534304826358e-01
1.645574033845134121e-01
1.645218243672342817e-01
1.644862375887252703e-01
1.644506005889288247e-01
1.644149345606281676e-01
1.643792394847387039e-01
1.643435153421699824e-01
1.643077621138205324e-01
1.642719797805829163e-01
1.642361683233421743e-01
1.642003277229741320e-01
1.641644579603471488e-01
1.641285804189042963e-01
1.640926522917405539e-01
1.640566949448865053e-01
1.640207083591803394e-01
1.639846925154482271e-01
1.639486473945128420e-01
1.639125729771861717e-01
1.638764692442724602e-01
1.638403361765677635e-01
1.638041953145139562e-01
1.637680035370973064e-01
1.637317823672446437e-01
1.636955317857179404e-01
1.636592517732751717e-01
1.636229423106660974e-01
1.635866033786294582e-01
1.635502349578972503e-01
1.635138370291944754e-01
1.634774312908880700e-01
1.634409743059986320e-01
1.634044877552748298e-01
1.633679716194078591e-01
1.633314258790818929e-01
1.632948505149721674e-01
1.632582455077474515e-01
1.632216108380661057e-01
1.631849464865795518e-01
1.631482743105114319e-01
1.631115505550549127e-01
1.630747970597093144e-01
1.630380138050949168e-01
1.630012007718213141e-01
1.629643579404919385e-01
1.629274852917000915e-01
1.628905828060316363e-01
1.628536504640651361e-01
1.628167102828138313e-01
1.627797181877735089e-01
1.627426961781314740e-01
1.627056442344309573e-01
1.626685623372098599e-01
1.626314504669967298e-01
1.625943086043122876e-01
1.625571367296684833e-01
1.625199348235675245e-01
1.624827250637529696e-01
1.624454630541453670e-01
1.624081709545548979e-01
1.623708487454520455e-01
1.623334964072997988e-01
1.622961139205524317e-01
1.622587012656547256e-01
1.622212584230448562e-01
1.621837853731519230e-01
1.621463044553875799e-01
1.621087709502124774e-01
1.620712071790043063e-01
1.620336131221571108e-01
1.619959887600580517e-01
1.619583340730878507e-01
1.619206490416160160e-01
1.618829336460043122e-01
1.618451878666073152e-01
1.618074342054523496e-01
1.617696276176499026e-01
1.617317905870835071e-01
1.616939230940748207e-01
1.616560251189359809e-01
1.616180966419711318e-01
1.615801376434720660e-01
1.615421481037271068e-01
1.615041280030155013e-01
1.614661000069260166e-01
1.614280187433198011e-01
1.613899068595410213e-01
1.613517643358329534e-01
1.613135911524319899e-01
1.612753872895641982e-01
1.612371527274489291e-01
1.611988874462959853e-01
1.611605914263066763e-01
1.611222874975878072e-01
1.610839299588452400e-01
1.610455416218314895e-01
1.610071224667130318e-01
1.609686724736503483e-01
1.609301916227934837e-01
1.608916798942829907e-01
1.608531372682513449e-01
1.608145637248250548e-01
1.607759822595816457e-01
1.607373468401565586e-01
1.606986804436699723e-01
1.606599830502103976e-01
1.606212546398607666e-01
1.605824951926923538e-01
1.605437046887696062e-01
1.605048831081484217e-01
1.604660304308739849e-01
1.604271698189588258e-01
1.603882549070473340e-01
1.603493088385842813e-01
1.603103315935805739e-01
1.602713231520397352e-01
1.602322834939567398e-01
1.601932125993162093e-01
1.601541104480970479e-01
1.601149770202668909e-01
1.600758356452303688e-01
1.600366396227164145e-01
1.599974122634566787e-01
1.599581535473820482e-01
1.599188634544196908e-01
1.598795419644840066e-01
1.598401890574825124e-01
1.598008047133125942e-01
1.597613889118651431e-01
1.597219651509060867e-01
1.596824863933107852e-01
1.596429761180650497e-01
1.596034343050207749e-01
1.595638609340252756e-01
1.595242559849144315e-01
1.594846194375145187e-01
1.594449512716454853e-01
1.594052514671163712e-01
1.593655436910288437e-01
1.593257805674598293e-01
1.592859857446182748e-01
1.592461592022789141e-01
1.592063009202067669e-01
1.591664108781585263e-01
1.591264890558818368e-01
1.590865354331139070e-01
1.590465499895852286e-01
1.590065565627057920e-01
1.589665074358011521e-01
1.589264264272823857e-01
1.588863135168426255e-01
1.588461686841672327e-01
1.588059919089302996e-01
1.587657831707998957e-01
1.587255424494323219e-01
1.586852697244773847e-01
1.586449890046300049e-01
1.586046522305106787e-01
1.585642833917063899e-01
1.585238824678299463e-01
1.584834494384841364e-01
1.584429842832633106e-01
1.584024869817523828e-01
1.583619575135276902e-01
1.583213958581565495e-01
1.582808261966049679e-01
1.582402001248155998e-01
1.581995418045371027e-01
1.581588512153005721e-01
1.581181283366273616e-01
1.580773731480282773e-01
1.580365856290073812e-01
1.579957657590582154e-01
1.579549135176649410e-01
1.579140532590508905e-01
1.578731362325098420e-01
1.578321867729351458e-01
1.577912048597756023e-01
1.577501904724689374e-01
1.577091435904455219e-01
1.576680641931252624e-01
1.576269522599176576e-01
1.575858077702264048e-01
1.575446552525204824e-01
1.575034456074596856e-01
1.574622033440765401e-01
1.574209284417343313e-01
1.573796208797888785e-01
1.573382806375853704e-01
1.572969076944624178e-01
1.572555020297441986e-01
1.572140636227509769e-01
1.571726171771942182e-01
1.571311132431096325e-01
1.570895765046589898e-01
1.570480069411243629e-01
1.570064045317750012e-01
1.569647692558737428e-01
1.569231010926724901e-01
1.568814000214151516e-01
1.568396660213335903e-01
1.567979239723813201e-01
1.567561240719718418e-01
1.567142911803954541e-01
1.566724252768489645e-01
1.566305263405167736e-01
1.565885943505782585e-01
1.565466292861994735e-01
1.565046311265374523e-01
1.564625998507427895e-01
1.564205605160093326e-01
1.563784629651212010e-01
1.563363322355010299e-01
1.562941683062588905e-01
1.562519711564941405e-01
1.562097407652998371e-01
1.561674771117575466e-01
1.561251801749389267e-01
1.560828499339076969e-01
1.560404863677165299e-01
1.559981147316788497e-01
1.559556844721800284e-01
1.559132208246348794e-01
1.558707237680579394e-01
1.558281932814564452e-01
1.557856293438232009e-01
1.557430319341453762e-01
1.557004010313995657e-01
1.556577366145515673e-01
1.556150641182891814e-01
1.555723326301018672e-01
1.555295675646671261e-01
1.554867689009112597e-01
1.554439366177537418e-01
1.554010706941026387e-01
1.553581711088560802e-01
1.553152378409035916e-01
1.552722708691240405e-01
1.552292958085935703e-01
1.551862613858770445e-01
1.551431931959234012e-01
1.551000912175746205e-01
1.550569554296611086e-01
1.550137858110035016e-01
1.549705823404116667e-01
1.549273449966875327e-01
1.548840737586222316e-01
1.548407944227002675e-01
1.547974553525161279e-01
1.547540823243162555e-01
1.547106753168547288e-01
1.546672343088715540e-01
1.546237592790984661e-01
1.545802502062603723e-01
1.545367070690655265e-01
1.544931298462178804e-01
1.544495445166375325e-01
1.544058990788972074e-01
1.543622194915645895e-01
1.543185057333015808e-01
1.542747577827607852e-01
1.542309756185853975e-01
1.541871592194072049e-01
1.541433085638511113e-01
1.540994236305269494e-01
1.540555305818167853e-01
1.540115770492168912e-01
1.539675891746407621e-01
1.539235669366615655e-01
1.538795103138415055e-01
1.538354192847329049e-01
1.537912938278789832e-01
1.537471339218099975e-01
1.537029395450519309e-01
1.536587370444759681e-01
1.536144736824365808e-01
1.535701757852258320e-01
1.535258433313243520e-01
1.534814762992058601e-01
1.534370746673299757e-01
1.533926384141491295e-01
1.533481675181057879e-01
1.533036619576290671e-01
1.532591482651270987e-01
1.532145733317295810e-01
1.531699636691457866e-01
1.531253192557647524e-01
1.530806400699683545e-01
1.530359260901242024e-01
1.529911772945959092e-01
1.529463936617303788e-01
1.529015751698672432e-01
1.528567485379852542e-01
1.528118602839100837e-01
1.527669371058066883e-01
1.527219789819735940e-01
1.526769858906976696e-01
1.526319578102582342e-01
1.525868947189213121e-01
1.525417965949443511e-01
1.524966634165729196e-01
1.524515220904049118e-01
1.524063187588677593e-01
1.523610803076280718e-01
1.523158067148901451e-01
1.522704979588478669e-01
1.522251540176875473e-01
1.521797748695818686e-01
1.521343604926956028e-01
1.520889108651802824e-01
1.520434530823031039e-01
1.519979329089894415e-01
1.519523774194574961e-01
1.519067865918174720e-01
1.518611604041705254e-01
1.518154988346079037e-01
1.517698018612095023e-01
1.517240694620426988e-01
1.516783016151677377e-01
1.516325256055748305e-01
1.515866868185759553e-01
1.515408125179941445e-01
1.514949026818460665e-01
1.514489572881400070e-01
1.514029763148693197e-01
1.513569597400192257e-01
1.513109075415645377e-01
1.512648196974682169e-01
1.512187236835039750e-01
1.511725645032497845e-01
1.511263696111946886e-01
1.510801389852585996e-01
1.510338726033540468e-01
1.509875704433800703e-01
1.509412324832246355e-01
1.508948587007677422e-01
1.508484490738766226e-01
1.508020312701706944e-01
1.507555499093648499e-01
1.507090326376760436e-01
1.506624794329298744e-01
1.506158902729395899e-01
1.505692651355090839e-01
1.505226039984298714e-01
1.504759068394853072e-01
1.504291736364445908e-01
1.503824322498450439e-01
1.503356269133972467e-01
1.502887854661140721e-01
1.502419078857245849e-01
1.501949941499444163e-01
1.501480442364810930e-01
1.501010581230284024e-01
1.500540357872697794e-01
1.500069772068801099e-01
1.499599104363845414e-01
1.499127793213410331e-01
1.498656118946321558e-01
1.498184081338899132e-01
1.497711680167306547e-01
1.497238915207638743e-01
1.496765786235849660e-01
1.496292293027804976e-01
1.495818435359252407e-01
1.495344495726119161e-01
1.494869908680884207e-01
1.494394956501851057e-01
1.493919638964316676e-01
1.493443955843508086e-01
1.492967906914489107e-01
1.492491491952245286e-01
1.492014710731621174e-01
1.491537563027391933e-01
1.491060333296996554e-01
1.490582452168106864e-01
1.490104203879329958e-01
1.489625588204989137e-01
1.489146604919268091e-01
1.488667253796252532e-01
1.488187534609936857e-01
1.487707447134164751e-01
1.487226991142701626e-01
1.486746453065356521e-01
1.486265259583250398e-01
1.485783696906167461e-01
1.485301764807405722e-01
1.484819463060161882e-01
1.484336791437500247e-01
1.483853749712397418e-01
1.483370337657713423e-01
1.482886555046172006e-01
1.482402690290909042e-01
1.481918166104613521e-01
1.481433270679146375e-01
1.480948003786796696e-01
1.480462365199736730e-01
1.479976354690031581e-01
1.479489972029626177e-01
1.479003216990349423e-01
1.478516089343938078e-01
1.478028879497774450e-01
1.477541006174165339e-01
1.477052759558025730e-01
1.476564139420613042e-01
1.476075145533079780e-01
1.475585777666468812e-01
1.475096035591681731e-01
1.474605919079542415e-01
1.474115427900737352e-01
1.473624854467965317e-01
1.473133613491056093e-01
1.472641997159010174e-01
1.472150005242027770e-01
1.471657637510259686e-01
1.471164893733677981e-01
1.470671773682176442e-01
1.470178277125531452e-01
1.469684403833391162e-01
1.469190448234822532e-01
1.468695821005039648e-01
1.468200816348152193e-01
1.467705434033354239e-01
1.467209673829717176e-01
1.466713535506203869e-01
1.466217018831644237e-01
1.465720123574757172e-01
1.465222849504159153e-01
1.464725493076404206e-01
1.464227460909819090e-01
1.463729049234752944e-01
1.463230257819367053e-01
1.462731086431669492e-01
1.462231534839556479e-01
1.461731602810830977e-01
1.461231290113134684e-01
1.460730596514029922e-01
1.460229521780944117e-01
1.459728364636343478e-01
1.459226527164595166e-01
1.458724307860587155e-01
1.458221706491274194e-01
1.457718722823492241e-01
1.457215356623974278e-01
1.456711607659304519e-01
1.456207475695972253e-01
1.455702960500346310e-01
1.455198362846018001e-01
1.454693080713129749e-01
1.454187414646453402e-01
1.453681364411880950e-01
1.453174929775164215e-01
1.452668110501962317e-01
1.452160906357791437e-01
1.451653317108066166e-01
1.451145342518065928e-01
1.450637285423829470e-01
1.450128539678650075e-01
1.449619407888475542e-01
1.449109889818116503e-01
1.448599985232240372e-01
1.448089693895420471e-01
1.447579015572093564e-01
1.447067950026585670e-01
1.446556497023091803e-01
1.446044961471413259e-01
1.445532733075310383e-01
1.445020116513245079e-01
1.444507111548921918e-01
1.443993717945934729e-01
1.443479935467731901e-01
1.442965763877682994e-01
1.442451202939009636e-01
1.441936252414820208e-01
1.441421219300036416e-01
1.440905489126136918e-01
1.440389368655433100e-01
1.439872857650538462e-01
1.439355955873932724e-01
1.438838663087997627e-01
1.438320979054967252e-01
1.437802903536955501e-01
1.437284436295972467e-01
1.436765886423534699e-01
1.436246635255898907e-01
1.435726991650674300e-01
1.435206955369364712e-01
1.434686526173354904e-01
1.434165703823895022e-01
1.433644488082112256e-01
1.433122878709013892e-01
1.432600875465478985e-01
1.432078789551110565e-01
1.431555998083934855e-01
1.431032812028359691e-01
1.430509231144777016e-01
1.429985255193430560e-01
1.429460883934456361e-01
1.428936117127856675e-01
1.428410954533526900e-01
1.427885395911199784e-01
1.427359749949894119e-01
1.426833341924994281e-01
1.426306472371676737e-01
1.425779141012022688e-01
1.425251347567940141e-01
1.424723091761208871e-01
1.424194373313452111e-01
1.423665191946150710e-01
1.423135547380605381e-01
1.422605755392692128e-01
1.422075183870546711e-01
1.421544148313416411e-01
1.421012648442026571e-01
1.420480683976975134e-01
1.419948254638671581e-01
1.419415360147395777e-01
1.418882000223285478e-01
1.418348174586308852e-01
1.417814201504903060e-01
1.417279443879478351e-01
1.416744219700381002e-01
1.416208528686980772e-01
1.415672370558496707e-01
1.415135745034008796e-01
1.414598651832422449e-01
1.414061090672514287e-01
1.413523061272902726e-01
1.412984884408144404e-01
1.412445917963811304e-01
1.411906482434866772e-01
1.411366577539324152e-01
1.410826202995029144e-01
1.410285358519677568e-01
1.409744043830828131e-01
1.409202258645858297e-01
1.408660002682029788e-01
1.408117599233595918e-01
1.407574401144103537e-01
1.407030731426717751e-01
1.406486589798063291e-01
1.405941975974593638e-01
1.405396889672637650e-01
1.404851330608350712e-01
1.404305298497759147e-01
1.403758793056703869e-01
1.403212140112813089e-01
1.402664687440273450e-01
1.402116760584070920e-01
1.401568359259423024e-01
1.401019483181441538e-01
1.400470132065016471e-01
1.399920305624930417e-01
1.399370003575785559e-01
1.398819225632042529e-01
1.398268300168393208e-01
1.397716569862204883e-01
1.397164362803997029e-01
1.396611678707616599e-01
1.396058517286719314e-01
1.395504878254802406e-01
1.394950761325246535e-01
1.394396166211243626e-01
1.393841092625822675e-01
1.393285871504567619e-01
1.392729840400393770e-01
1.392173335051881677e-01
1.391616402495007843e-01
1.391059054039517906e-01
1.390501289446787747e-01
1.389943108478052802e-01
1.389384510894438873e-01
1.388825496456929376e-01
1.388266398442489225e-01
1.387706549828404690e-01
1.387146283642756162e-01
1.386585599646004419e-01
1.386024497598489780e-01
1.385462977260429052e-01
1.384901038391896100e-01
1.384338680752841833e-01
1.383775904103095034e-01
1.383213043962449595e-01
1.382649428820312831e-01
1.382085393946290153e-01
1.381520939099702971e-01
1.380956064039699782e-01
1.380390768525331380e-01
1.379825052315491463e-01
1.379258915168976307e-01
1.378692356844421485e-01
1.378125715116070293e-01
1.377558313962199410e-01
1.376990490905579123e-01
1.376422245704321257e-01
1.375853578116427722e-01
1.375284487899751107e-01
1.374714974812007162e-01
1.374145038610781189e-01
1.373574679053551351e-01
1.373004236180651316e-01
1.372433029435892737e-01
1.371861398606865623e-01
1.371289343450475540e-01
1.370716863723521750e-01
1.370143959182665572e-01
1.369570629584458965e-01
1.368996874685274312e-01
1.368422694241382132e-01
1.367848430570936247e-01
1.367273398559865905e-01
1.366697940272209588e-01
1.366122055463707408e-01
1.365545743889959307e-01
1.364969005306428951e-01
1.364391839468427625e-01
1.363814246131161423e-01
1.363236225049685446e-01
1.362658120831723718e-01
1.362079243781732230e-01
1.361499938252032638e-01
1.360920203997147693e-01
1.360340040771461645e-01
1.359759448329219966e-01
1.359178426424530739e-01
1.358596974811384639e-01
1.358015093243605809e-01
1.357433128630342600e-01
1.356850386670878650e-01
1.356267214017638501e-01
1.355683610423933372e-01
1.355099575642915444e-01
1.354515109427604225e-01
1.353930211530871841e-01
1.353344881705499381e-01
1.352759119704077806e-01
1.352173274749053355e-01
1.351586647910758554e-01
1.350999588153605213e-01
1.350412095229623910e-01
1.349824168890766396e-01
1.349235808888809007e-01
1.348647014975414560e-01
1.348057786902089883e-01
1.347468124420208579e-01
1.346878379077456056e-01
1.346287847291292583e-01
1.345696880350026048e-01
1.345105478004481048e-01
1.344513640005322030e-01
1.343921366103113524e-01
1.343328656048241587e-01
1.342735509591001519e-01
1.342141926481493774e-01
1.341547906469712781e-01
1.340953803701031843e-01
1.340358909394850917e-01
1.339763577435691411e-01
1.339167807572949065e-01
1.338571599555926084e-01
1.337974953133778677e-01
1.337377868055504015e-01
1.336780344069981030e-01
1.336182380925926561e-01
1.335584335119372745e-01
1.334985493165962156e-01
1.334386211299513625e-01
1.333786489268181108e-01
1.333186326820000878e-01
1.332585723702838787e-01
1.331984679664441062e-01
1.331383194452395724e-01
1.330781267814155344e-01
1.330179258608560067e-01
1.329576448623199236e-01
1.328973196453319405e-01
1.328369501845789169e-01
1.327765364547375815e-01
1.327160784304666774e-01
1.326555760864125688e-01
1.325950293972072980e-01
1.325344383374665869e-01
1.324738390305724989e-01
1.324131591800369323e-01
1.323524348827492814e-01
1.322916661132664817e-01
1.322308528461346167e-01
1.321699950558866410e-01
1.321090927170373575e-01
1.320481458040899669e-01
1.319871542915325713e-01
1.319261545414681658e-01
1.318650737797106287e-01
1.318039483417350888e-01
1.317427782019706672e-01
1.316815633348318859e-01
1.316203037147216093e-01
1.315589993160241611e-01
1.314976501131122077e-01
1.314362560803440660e-01
1.313748538197776761e-01
1.313133700770631185e-01
1.312518414274888023e-01
1.311902678453573667e-01
1.311286493049509949e-01
1.310669857805383254e-01
1.310052772463761728e-01
1.309435236767027555e-01
1.308817250457461612e-01
1.308199181967596436e-01
1.307580293927436965e-01
1.306960954500467620e-01
1.306341163428353935e-01
1.305720920452609346e-01
1.305100225314619888e-01
1.304479077755592020e-01
1.303857477516613961e-01
1.303235424338593518e-01
1.302613289078494996e-01
1.301990329514917111e-01
1.301366916234350801e-01
1.300743048977117122e-01
1.300118727483420833e-01
1.299493951493284616e-01
1.298868720746589045e-01
1.298243034983074251e-01
1.297616893942316052e-01
1.296990670918182764e-01
1.296363618812824692e-01
1.295736110648239847e-01
1.295108146163431173e-01
1.294479725097219536e-01
1.293850847188293962e-01
1.293221512175185550e-01
1.292591719796275518e-01
1.291961469789810191e-01
1.291331137899087989e-01
1.290699972124697836e-01
1.290068347936700888e-01
1.289436265072705923e-01
1.288803723270202650e-01
1.288170722266503976e-01
1.287537261798795685e-01
1.286903341604090922e-01
1.286268961419269052e-01
1.285634499449748169e-01
1.284999198769193884e-01
1.284363437308350953e-01
1.283727214803482564e-01
1.283090530990706746e-01
1.282453385605968332e-01
1.281815778385065885e-01
1.281177709063632819e-01
1.280539177377167381e-01
1.279900564005937436e-01
1.279261107071220926e-01
1.278621186977177970e-01
1.277980803458682868e-01
1.277339956250471975e-01
1.276698645087105954e-01
1.276056869702985042e-01
1.275414629832381519e-01
1.274771925209382539e-01
1.274129139001861644e-01
1.273485504353146225e-01
1.272841404153573497e-01
1.272196838136633867e-01
1.271551806035637333e-01
1.270906307583772876e-01
1.270260342514033525e-01
1.269613910559287406e-01
1.268967011452231952e-01
1.268320030861159464e-01
1.267672196925758166e-01
1.267023895035367387e-01
1.266375124922070050e-01
1.265725886317766169e-01
1.265076178954230302e-01
1.264426002563047158e-01
1.263775356875677935e-01
1.263124241623395372e-01
1.262473044987843518e-01
1.261820990079206561e-01
1.261168464798735900e-01
1.260515468877079770e-01
1.259862002044735696e-01
1.259208064032031338e-01
1.258553654569153635e-01
1.257898773386119107e-01
1.257243420212791896e-01
1.256587985757109394e-01
1.255931688073802233e-01
1.255274917588972694e-01
1.254617674031844876e-01
1.253959957131481895e-01
1.253301766616787549e-01
1.252643102216489113e-01
1.251983963659178412e-01
1.251324350673267694e-01
1.250664656506084715e-01
1.250004094130722498e-01
1.249343056511234562e-01
1.248681543375359110e-01
1.248019554450743029e-01
1.247357089464810470e-01
1.246694148144870812e-01
1.246030730218041782e-01
1.245366835411295670e-01
1.244702859524421251e-01
1.244038010422684193e-01
1.243372683621105507e-01
1.242706878846012164e-01
1.242040595823553639e-01
1.241373834279729388e-01
1.240706593940340274e-01
1.240038874531081553e-01
1.239370675777425879e-01
1.238702396044845944e-01
1.238033238064348562e-01
1.237363599915126261e-01
1.236693481322061750e-01
1.236022882009804036e-01
1.235351801702882085e-01
1.234680240125636541e-01
1.234008197002273849e-01
1.233335672056781462e-01
1.232663066233569416e-01
1.231989577102808736e-01
1.231315605321171569e-01
1.230641150612021284e-01
1.229966212698535705e-01
1.229290791303748881e-01
1.228614886150520974e-01
1.227938496961547138e-01
1.227261623459345308e-01
1.226584669180560139e-01
1.225906826507885544e-01
1.225228498688712142e-01
1.224549685444944330e-01
1.223870386498240453e-01
1.223190601570150055e-01
1.222510330382010901e-01
1.221829572655016155e-01
1.221148328110187448e-01
1.220467002889789321e-01
1.219784784162221969e-01
1.219102077779033316e-01
1.218418883460573310e-01
1.217735200927033135e-01
1.217051029898390951e-01
1.216366370094520144e-01
1.215681221235069553e-01
1.214995583039535226e-01
1.214309864269331324e-01
1.213623246851512905e-01
1.212936139255274132e-01
1.212248541199423962e-01
1.211560452402622445e-01
1.210871872583342557e-01
1.210182801459888519e-01
1.209493238750408983e-01
1.208803184172854150e-01
1.208113049121283672e-01
1.207422010254360772e-01
1.206730478672402296e-01
1.206038454092687867e-01
1.205345936232337101e-01
1.204652924808279624e-01
1.203959419537276726e-01
1.203265420135920527e-01
1.202570926320610523e-01
1.201875937807624362e-01
1.201180868932159029e-01
1.200484890467053700e-01
1.199788416452123169e-01
1.199091446602904426e-01
1.198393980634787914e-01
1.197696018262975337e-01
1.196997559202481326e-01
1.196298603168190894e-01
1.195599149874743000e-01
1.194899616318898933e-01
1.194199167947295331e-01
1.193498221459716874e-01
1.192796776570149431e-01
1.192094832992389997e-01
1.191392390440083326e-01
1.190689448626663094e-01
1.189986007265412121e-01
1.189282066069433097e-01
1.188578044710742881e-01
1.187873103282209020e-01
1.187167661157378790e-01
1.186461718048638231e-01
1.185755273668192972e-01
1.185048327728100148e-01
1.184340879940210256e-01
1.183632930016220164e-01
1.182924477667638280e-01
1.182215945255579159e-01
1.181506487491468943e-01
1.180796526436384275e-01
1.180086061801120523e-01
1.179375093296301663e-01
1.178663620632374176e-01
1.177951643519587199e-01
1.177239161668018896e-01
1.176526174787580620e-01
1.175813107942448310e-01
1.175099110434632971e-01
1.174384607026731642e-01
1.173669597427932504e-01
1.172954081347231392e-01
1.172238058493461910e-01
1.171521528575233395e-01
1.170804491301028621e-01
1.170086946379130521e-01
1.169369321590775640e-01
1.168650760800531707e-01
1.167931691486502194e-01
1.167212113356240755e-01
1.166492026117114666e-01
1.165771429476305243e-01
1.165050323140824906e-01
1.164328706817487902e-01
1.163606580212948882e-01
1.162884373839629670e-01
1.162161226096377203e-01
1.161437567190933551e-01
1.160713396829171629e-01
1.159988714716815722e-01
1.159263520559417199e-01
1.158537814062340771e-01
1.157811594930734100e-01
1.157084862869596775e-01
1.156358051136671672e-01
1.155630292636809220e-01
1.154902020321435518e-01
1.154173233894803252e-01
1.153443933060981225e-01
1.152714117523835069e-01
1.151983786987050284e-01
1.151252941154142367e-01
1.150521579728432386e-01
1.149790138727223715e-01
1.149057745532798547e-01
1.148324835854596659e-01
1.147591409395158635e-01
1.146857465856876840e-01
1.146123004941951573e-01
1.145388026352400362e-01
1.144652529790020634e-01
1.143916514956483249e-01
1.143180420642969652e-01
1.142443368680527427e-01
1.141705797550849610e-01
1.140967706954832406e-01
1.140229096593154134e-01
1.139489966166336993e-01
1.138750315374666422e-01
1.138010143918285894e-01
1.137269451497116279e-01
1.136528679690696764e-01
1.135786944749931082e-01
1.135044687943229796e-01
1.134301908969757716e-01
1.133558607528515755e-01
1.132814783318271262e-01
1.132070436037644762e-01
1.131325565385040838e-01
1.130580171058671313e-01
1.129834697440860736e-01
1.129088255173399113e-01
1.128341288325866443e-01
1.127593796595703912e-01
1.126845779680176185e-01
1.126097237276352664e-01
1.125348169081104160e-01
1.124598574791104560e-01
1.123848454102857469e-01
1.123098254216030739e-01
1.122347080134105252e-01
1.121595378742398091e-01
1.120843149736630850e-01
1.120090392812313207e-01
1.119337107664773734e-01
1.118583293989140887e-01
1.117828951480334954e-01
1.117074079833112604e-01
1.116319129079180461e-01
1.115563198554339469e-01
1.114806737974300688e-01
1.114049747033026144e-01
1.113292225424278720e-01
1.112534172841613683e-01
1.111775588978402285e-01
1.111016473527804832e-01
1.110256826182818846e-01
1.109497099821898369e-01
1.108736388083691043e-01
1.107975143528997647e-01
1.107213365850015646e-01
1.106451054738728512e-01
1.105688209886925150e-01
1.104924830986199202e-01
1.104160917727942531e-01
1.103396469803347435e-01
1.102631942952469468e-01
1.101866425087063700e-01
1.101100371627903030e-01
1.100333782265358745e-01
1.099566656689658500e-01
1.098798994590765021e-01
1.098030795658491293e-01
1.097262059582436305e-01
1.096492787602898755e-01
1.095723512823089107e-01
1.094953358687380668e-01
1.094182783633108058e-01
1.093411787502084898e-01
1.092640370136099270e-01
1.091868531376900403e-01
1.091096271066202966e-01
1.090323589045694708e-01
1.089550485157007170e-01
1.088777420348328029e-01
1.088003472499704527e-01
1.087229102307686185e-01
1.086454309613774372e-01
1.085679094259417860e-01
1.084903456086051265e-01
1.084127394935047173e-01
1.083350910647739307e-01
1.082574003065453760e-01
1.081797135404103105e-01
1.081019381008099661e-01
1.080241202840903497e-01
1.079462600743668899e-01
1.078683574557515873e-01
1.077904124123529594e-01
1.077124249282751939e-01
1.076343949876198830e-01
1.075563225744839840e-01
1.074782542380012251e-01
1.074000968575162113e-01
1.073218969568291714e-01
1.072436545200215335e-01
1.071653695311733517e-01
1.070870419743577134e-01
1.070086718336471510e-01
1.069302590931086039e-01
1.068518037368049040e-01
1.067733525421786650e-01
1.066948119319420379e-01
1.066162286581161661e-01
1.065376027047519741e-01
1.064589340558939196e-01
1.063802226955819774e-01
1.063014686078540827e-01
1.062226717767434103e-01
1.061438321862802764e-01
1.060649968429838857e-01
1.059860717113935841e-01
1.059071037725265729e-01
1.058280930103963485e-01
1.057490394090134789e-01
1.056699498770232032e-01
1.055908330456872130e-01
1.055116889336541186e-01
1.054325175337594289e-01
1.053533660452369708e-01
1.052741400643980585e-01
1.051948867742086569e-01
1.051156061675045800e-01
1.050362982371176035e-01
1.049569629758859007e-01
1.048776003766418441e-01
1.047982104322189301e-01
1.047187931354531948e-01
1.046393958321742562e-01
1.045599238255317254e-01
1.044804244450487363e-01
1.044008976835592573e-01
1.043213435338956746e-01
1.042417619888900832e-01
1.041621530413747998e-01
1.040825166841815169e-01
1.040028529101408861e-01
1.039231617120875834e-01
1.038434905991424129e-01
1.037637445479059201e-01
1.036839710511516938e-01
1.036041701017113847e-01
1.035243416924136323e-01
1.034444858160894626e-01
1.033646024655681117e-01
1.032846916336797732e-01
1.032047533132528366e-01
1.031248351607391700e-01
1.030448418581160763e-01
1.029648210454457286e-01
1.028847727155567104e-01
1.028046968612770229e-01
1.027245934754347917e-01
1.026444625508584063e-01
1.025643040803740774e-01
1.024841180568101390e-01
1.024039522842916938e-01
1.023237111494795515e-01
1.022434424400726904e-01
1.021631461488971132e-01
1.020828222687787112e-01
1.020024707925435703e-01
1.019220917130185533e-01
1.018416850230271370e-01
1.017612507153967116e-01
1.016808367422706444e-01
1.016003471943047326e-01
1.015198300071769449e-01
1.014392851737123957e-01
1.013587126867363242e-01
1.012781125390707915e-01
1.011974847235416058e-01
1.011168292329710089e-01
1.010361460601832129e-01
1.009554833056889867e-01
1.008747447634415206e-01
1.007939785174508662e-01
1.007131845605373499e-01
1.006323628855250452e-01
1.005515134852340703e-01
1.004706363524879020e-01
1.003897314801073387e-01
1.003087988609151632e-01
1.002278867441336319e-01
1.001468986263260169e-01
1.000658827401725570e-01
9.998483907849597951e-02
9.990376763411377981e-02
9.982266839984958728e-02
9.974154136852089736e-02
9.966038653294868876e-02
9.957920388595285777e-02
9.949804182581561962e-02
9.941680355101396860e-02
9.933553744325053503e-02
9.925424349534381352e-02
9.917292170011247909e-02
9.909157205037530392e-02
9.901019453895000544e-02
9.892878915865516154e-02
9.884735590230860069e-02
9.876594331760038536e-02
9.868445430422519149e-02
9.860293739325637352e-02
9.852139257750995582e-02
9.843981984980171296e-02
9.835821920294868237e-02
9.827659062976856763e-02
9.819493412307780944e-02
9.811324967569125255e-02
9.803158598505117005e-02
9.794984565138313559e-02
9.786807735547184417e-02
9.778628109013205727e-02
9.770445684817960497e-02
9.762260462242891568e-02
9.754072440569480640e-02
9.745881619079287128e-02
9.737687997053688649e-02
9.729496459246911311e-02
9.721297235664842773e-02
9.713095209392136331e-02
9.704890379709903148e-02
9.696682745899866396e-02
9.688472307243096993e-02
9.680259063021053045e-02
9.672043012514942861e-02
9.663824155006170424e-02
9.655607390293483028e-02
9.647382918297003895e-02
9.639155637141882949e-02
9.630925546109542212e-02
9.622692644480923541e-02
9.614456931537569695e-02
9.606218406560321221e-02
9.597977068830547409e-02
9.589732917629192888e-02
9.581490867834679959e-02
9.573241089211474708e-02
9.564988494960584287e-02
9.556733084363035202e-02
9.548474856699903923e-02
9.540213811252022669e-02
9.531949947300671910e-02
9.523683264126722725e-02
9.515413761011169702e-02
9.507146367946270327e-02
9.498871224471956698e-02
9.490593258899479578e-02
9.482312470509493552e-02
9.474028858583087576e-02
9.465742422400966194e-02
9.457453161244246120e-02
9.449161074393563897e-02
9.440866161129882195e-02
9.432573366594174114e-02
9.424272800032411357e-02
9.415969404900399742e-02
9.407663180479038101e-02
9.399354126048975466e-02
9.391042240891145365e-02
9.382727524286067766e-02
9.374409975514567950e-02
9.366089593857288009e-02
9.357771339638863706e-02
9.349445291741532993e-02
9.341116408800881343e-02
9.332784690097686853e-02
9.324450134912301569e-02
9.316112742525703427e-02
9.307772512218319416e-02
9.299429443270573747e-02
9.291083534963197332e-02
9.282739762838912445e-02
9.274388175347124397e-02
9.266033746337710986e-02
9.257676475091294876e-02
9.249316360888246158e-02
9.240953403009077860e-02
9.232587600734296074e-02
9.224218953344398564e-02
9.215847460119697132e-02
9.207478111855962877e-02
9.199100926500143605e-02
9.190720893151309301e-02
9.182338011089899443e-02
9.173952279596131465e-02
9.165563697950467048e-02
9.157172265433188851e-02
9.148777981324719699e-02
9.140380844905388047e-02
9.131985862258476527e-02
9.123583020759162832e-02
9.115177324790124658e-02
9.106768773632026304e-02
9.098357366564731319e-02
9.089943102868661140e-02
9.081525981824020710e-02
9.073106002711014972e-02
9.064683164809968219e-02
9.056262489526410719e-02
9.047833933594351397e-02
9.039402516715099034e-02
9.030968238168966822e-02
9.022531097235950148e-02
9.014091093196119342e-02
9.005648225329809797e-02
8.997202492917069638e-02
8.988753895237935887e-02
8.980307469055243130e-02
8.971853140392176129e-02
8.963395944303517715e-02
8.954935880069116172e-02
8.946472946969123707e-02
8.938007144283548200e-02
8.929538471292444712e-02
8.921066927275832226e-02
8.912592511513674209e-02
8.904120276160679137e-02
8.895640116459825608e-02
8.887157082853834600e-02
8.878671174622476681e-02
8.870182391045924875e-02
8.861690731404092691e-02
8.853196194976756250e-02
8.844698781043897062e-02
8.836198488885471658e-02
8.827700386082876216e-02
8.819194337029231945e-02
8.810685407590018725e-02
8.802173597045138964e-02
8.793658904674464538e-02
8.785141329757829853e-02
8.776620871575030458e-02
8.768097529405906310e-02
8.759571302530236303e-02
8.751047273990922304e-02
8.742515277261904416e-02
8.733980393666117281e-02
8.725442622483477184e-02
8.716901962993653386e-02
8.708358414476427556e-02
8.699811976211541120e-02
8.691262647478692482e-02
8.682710427557764621e-02
8.674160414987608370e-02
8.665602412253459175e-02
8.657041516170696505e-02
8.648477726018997946e-02
8.639911041078052190e-02
8.631341460627545148e-02
8.622768983947166899e-02
8.614193610316493721e-02
8.605615339015246223e-02
8.597034169323083952e-02
8.588455217037943568e-02
8.579868250131164609e-02
8.571278382672742335e-02
8.562685613942358498e-02
8.554089943219503334e-02
8.545491369783819735e-02
8.536889892914915901e-02
8.528285511892408355e-02
8.519678225995751253e-02
8.511073166592639239e-02
8.502460070518837176e-02
8.493844067410045995e-02
8.485225156545780911e-02
8.476603337205712574e-02
8.467978608669295137e-02
8.459350970215949450e-02
8.450720421125365589e-02
8.442086960676958851e-02
8.433455735842722290e-02
8.424816452253292010e-02
8.416174255144996674e-02
8.407529143797309867e-02
8.398881117489645498e-02
8.390230175501596499e-02
8.381576317112511554e-02
8.372919541601961391e-02
8.364259848249321061e-02
8.355602399665730540e-02
8.346936870207208314e-02
8.338268420745340026e-02
8.329597050559602034e-02
8.320922758929462371e-02
8.312245545134151758e-02
8.303565408453260355e-02
8.294882348166150721e-02
8.286196363552231214e-02
8.277512632896505407e-02
8.268820799210864492e-02
8.260126039037077317e-02
8.251428351654495341e-02
8.242727736342309042e-02
8.234024192380173801e-02
8.225317719047209319e-02
8.216608315622925263e-02
8.207895981386577333e-02
8.199185910332107419e-02
8.190467714057611537e-02
8.181746584809557188e-02
8.173022521867207013e-02
8.164295524510148394e-02
8.155565592017510745e-02
8.146832723668703813e-02
8.138096918742976360e-02
8.129358176519803358e-02
8.120621706736279311e-02
8.111877089507613103e-02
8.103129532819625114e-02
8.094379035951802803e-02
8.085625598183424079e-02
8.076869218793777949e-02
8.068109897062128444e-02
8.059347632267903350e-02
8.050582423690230693e-02
8.041819496844911097e-02
8.033048400293854585e-02
8.024274357797553381e-02
8.015497368635544906e-02
8.006717432086973840e-02
7.997934547431076457e-02
7.989148713947311076e-02
7.980359930914797395e-02
7.971568197612807771e-02
7.962778755370186756e-02
7.953981121126318943e-02
7.945180534451184995e-02
7.936376994624162740e-02
7.927570500924419061e-02
7.918761052631168029e-02
7.909948649023704204e-02
7.901133289381259694e-02
7.892314972983237309e-02
7.883498957006045138e-02
7.874674726697439286e-02
7.865847537471232220e-02
7.857017388606840624e-02
7.848184279383316198e-02
7.839348209079899377e-02
7.830509176976091501e-02
7.821667182350819369e-02
7.812822224483623179e-02
7.803979576433682508e-02
7.795128691686950551e-02
7.786274841536380831e-02
7.777418025261068069e-02
7.768558242140333192e-02
7.759695491453258431e-02
7.750829772479377044e-02
7.741961084497646362e-02
7.733089426787459475e-02
7.724220088325770006e-02
7.715342490767057582e-02
7.706461921318098762e-02
7.697578379258082637e-02
7.688691863866153886e-02
7.679802374421598743e-02
7.670909910203591031e-02
7.662014470491633478e-02
7.653116054564550186e-02
7.644219967351903455e-02
7.635315598607543552e-02
7.626408251486525847e-02
7.617497925267868730e-02
7.608584619231112400e-02
7.599668332655303005e-02
7.590749064819832248e-02
7.581826815003783748e-02
7.572901582486524230e-02
7.563978688184352928e-02
7.555047489880990785e-02
7.546113306714566371e-02
7.537176137964508860e-02
7.528235982909847746e-02
7.519292840829995550e-02
7.510346711004109443e-02
7.501397592711676887e-02
7.492445485231691293e-02
7.483495725502556373e-02
7.474537639268054312e-02
7.465576561684467150e-02
7.456612492030903483e-02
7.447645429586871590e-02
7.438675373631481458e-02
7.429702323444255241e-02
7.420726278304161372e-02
7.411747237490705353e-02
7.402770553998798408e-02
7.393785521462875598e-02
7.384797491091915633e-02
7.375806462165146460e-02
7.366812433962072193e-02
7.357815405761827798e-02
7.348815376843934044e-02
7.339812346487577244e-02
7.330806313972015875e-02
7.321802648383909928e-02
7.312790611178429656e-02
7.303775569652351529e-02
7.294757523085018680e-02
7.285736470755836691e-02
7.276712411943937753e-02
7.267685345928973084e-02
7.258655271990202551e-02
7.249622189406906836e-02
7.240591483391778382e-02
7.231552383151948482e-02
7.222510272106133500e-02
7.213465149533877796e-02
7.204417014714645240e-02
7.195365866927654064e-02
7.186311705452561038e-02
7.177254529568614927e-02
7.168194338555261558e-02
7.159136533786211731e-02
7.150070312150388907e-02
7.141001073223840478e-02
7.131928816286071948e-02
7.122853540616702617e-02
7.113775245494993738e-02
7.104693930200572938e-02
7.095609594012730614e-02
7.086522236211093007e-02
7.077437274365060149e-02
7.068343872976044773e-02
7.059247447812008747e-02
7.050147998152689333e-02
7.041045523277433826e-02
7.031940022465803242e-02
7.022831494997303081e-02
7.013719940151599830e-02
7.004605357208101846e-02
6.995493179967024466e-02
6.986372540472357562e-02
6.977248870719060525e-02
6.968122169986745718e-02
6.958992437555014399e-02
6.949859672703406765e-02
6.940723874711524077e-02
6.931585042859056411e-02
6.922443176425510658e-02
6.913303725476435679e-02
6.904155789529274612e-02
6.895004816840499817e-02
6.885850806689597370e-02
6.876693758356416941e-02
6.867533671120527872e-02
6.858370544261668811e-02
6.849204377059403548e-02
6.840035168793631715e-02
6.830868385829880207e-02
6.821693095089387260e-02
6.812514761124854878e-02
6.803333383216099428e-02
6.794148960642820700e-02
6.784961492684607465e-02
6.775770978621631357e-02
6.766577417733354860e-02
6.757380809299670665e-02
6.748181152600318811e-02
6.738983932153258527e-02
6.729778178579833015e-02
6.720569374580662170e-02
6.711357519435662278e-02
6.702142612424544232e-02
6.692924652827356158e-02
6.683703639923771478e-02
6.674479572993867460e-02
6.665252451317470184e-02
6.656027775786008127e-02
6.646794544277855044e-02
6.637558255863458545e-02
6.628318909822633609e-02
6.619076505435425584e-02
6.609831041981778510e-02
6.600582518741726634e-02
6.591330934995220936e-02
6.582076290022237375e-02
6.572824101122565210e-02
6.563563333362132379e-02
6.554299502215837903e-02
6.545032606963493982e-02
6.535762646885492910e-02
6.526489621261716279e-02
6.517213529372385683e-02
6.507934370497434062e-02
6.498652143917027502e-02
6.489372383374278352e-02
6.480084021052712195e-02
6.470792588866761119e-02
6.461498086096412186e-02
6.452200512021842582e-02
6.442899865923412683e-02
6.433596147081056815e-02
6.424289354775258865e-02
6.414979488286207121e-02
6.405672097834548551e-02
6.396356082652820962e-02
6.387036991128908214e-02
6.377714822543498197e-02
6.368389576176562705e-02
6.359061251308475993e-02
6.349729847219728884e-02
6.340395363190531874e-02
6.331057798501260603e-02
6.321722719885433661e-02
6.312378993554441931e-02
6.303032184405014948e-02
6.293682291717700439e-02
6.284329314772846287e-02
6.274973252850969685e-02
6.265614105232679421e-02
6.256251871198291459e-02
6.246886550028375035e-02
6.237523725003702585e-02
6.228152229245285249e-02
6.218777644193317078e-02
6.209399969128627517e-02
6.200019203331596368e-02
6.190635346082930257e-02
6.181248396663348993e-02
6.171858354353245563e-02
6.162465218433511860e-02
6.153074588766836717e-02
6.143675265314507694e-02
6.134272846094967341e-02
6.124867330389086040e-02
6.115458717477368494e-02
6.106047006640813457e-02
6.096632197160050531e-02
6.087214288316018795e-02
6.077793279389568509e-02
6.068374786860099984e-02
6.058947577459683487e-02
6.049517265819732287e-02
6.040083851221222239e-02
6.030647332945107686e-02
6.021207710272149377e-02
6.011764982483484843e-02
6.002319148859953241e-02
5.992870208682538058e-02
5.983423795082434826e-02
5.973968641492814757e-02
5.964510379192920070e-02
5.955049007463845273e-02
5.945584525586430219e-02
5.936116932842161464e-02
5.926646228511842085e-02
5.917172411876853860e-02
5.907695482218174726e-02
5.898221089353168634e-02
5.888737933347135828e-02
5.879251662161506103e-02
5.869762275077602259e-02
5.860269771376631909e-02
5.850774150339936586e-02
5.841275411248749577e-02
5.831773553384451969e-02
5.822268576028430398e-02
5.812766145718883948e-02
5.803254929083477565e-02
5.793740590801074036e-02
5.784223130152951059e-02
5.774702546420509147e-02
5.765178838885375023e-02
5.755652006828904099e-02
5.746122049532789017e-02
5.736588966278367840e-02
5.727058440359604485e-02
5.717519104897567095e-02
5.707976641322484029e-02
5.698431048916079156e-02
5.688882326959948665e-02
5.679330474735921203e-02
5.669775491525436834e-02
5.660217376610456735e-02
5.650656129272666611e-02
5.641097449596130242e-02
5.631529937125888396e-02
5.621959290078576421e-02
5.612385507736180473e-02
5.602808589380438992e-02
5.593228534293365195e-02
5.583645341756736380e-02
5.574059011052623358e-02
5.564469541462849222e-02
5.554882649896734220e-02
5.545286902253585004e-02
5.535688013571180704e-02
5.526085983131907853e-02
5.516480810217700564e-02
5.506872494110583161e-02
5.497261034092769394e-02
5.487646429446497998e-02
5.478028679453795374e-02
5.468413517883592700e-02
5.458789476920358763e-02
5.449162288458135606e-02
5.439531951778787261e-02
5.429898466165023613e-02
5.420261830898874533e-02
5.410622045263009661e-02
5.400979108539488011e-02
5.391333020011029181e-02
5.381689530340582478e-02
5.372037137928718092e-02
5.362381591559668009e-02
5.352722890515952681e-02
5.343061034080165417e-02
5.333396021534812792e-02
5.323727852162441626e-02
5.314056525245935275e-02
5.304382040067723986e-02
5.294710164219940812e-02
5.285029362249861473e-02
5.275345399866767510e-02
5.265658276353395173e-02
5.255967990992588268e-02
5.246274543067095536e-02
5.236577931859973806e-02
5.226878156653996799e-02
5.217175216732033299e-02
5.207474896649580409e-02
5.197765627031677299e-02
5.188053190547151777e-02
5.178337586479125204e-02
5.168618814110587795e-02
5.158896872724574173e-02
5.149171761604382641e-02
5.139443480033171335e-02
5.129712027293895082e-02
5.119983204940386362e-02
5.110245409605788242e-02
5.100504440953457230e-02
5.090760298266615996e-02
5.081012980828668313e-02
5.071262487922881257e-02
5.061508818832782114e-02
5.051751972841733718e-02
5.041991949232979553e-02
5.032234566593334762e-02
5.022468187494955050e-02
5.012698628629985720e-02
5.002925889282162919e-02
4.993149968734923727e-02
4.983370866271955024e-02
4.973588581177033896e-02
4.963803112733743139e-02
4.954014460225958372e-02
4.944228459307346835e-02
4.934433438420410267e-02
4.924635231320624584e-02
4.914833837292074958e-02
4.905029255618451045e-02
4.895221485583875487e-02
4.885410526472233617e-02
4.875596377567441297e-02
4.865779038153719704e-02
4.855964360986700368e-02
4.846140640309680447e-02
4.836313726976293470e-02
4.826483620270680119e-02
4.816650319477196185e-02
4.806813823880082270e-02
4.796974132763501264e-02
4.787131245411864466e-02
4.777285161109431910e-02
4.767441749748467517e-02
4.757589271303877543e-02
4.747733593762221149e-02
4.737874716407880493e-02
4.728012638525458389e-02
4.718147359399380014e-02
4.708278878314334226e-02
4.698407194554926614e-02
4.688532307405840482e-02
4.678654216151631462e-02
4.668778809765952720e-02
4.658894310066445665e-02
4.649006604116641406e-02
4.639115691201349534e-02
4.629221570605487890e-02
4.619324241613929904e-02
4.609423703511546233e-02
4.599519955583486475e-02
4.589612997114581039e-02
4.579708734287812888e-02
4.569795354507023843e-02
4.559878762041169598e-02
4.549958956175427505e-02
4.540035936195027655e-02
4.530109701385139076e-02
4.520180251031068186e-02
4.510247584418204669e-02
4.500311700831916006e-02
4.490378523698976276e-02
4.480436205940149796e-02
4.470490669064562661e-02
4.460541912357766925e-02
4.450589935105236927e-02
4.440634736592670440e-02
4.430676316105498780e-02
4.420714672929627886e-02
4.410749806350748592e-02
4.400787657074044235e-02
4.390816343468235960e-02
4.380841804317055221e-02
4.370864038906575877e-02
4.360883046522538720e-02
4.350898826450888546e-02
4.340911377977663133e-02
4.330920700388866951e-02
4.320926792970541941e-02
4.310935613741027905e-02
4.300935246447964988e-02
4.290931647184346998e-02
4.280924815236260284e-02
4.270914749890207529e-02
4.260901450432176552e-02
4.250884916148899018e-02
4.240865146326516788e-02
4.230842140251536709e-02
4.220821873289656856e-02
4.210792394498652502e-02
4.200759677315175911e-02
4.190723721025638171e-02
4.180684524916816747e-02
4.170642088275447468e-02
4.160596410388098243e-02
4.150547490541714457e-02
4.140495328022938959e-02
4.130445915579504523e-02
4.120387267510443319e-02
4.110325374630370565e-02
4.100260236226085930e-02
4.090191851584701332e-02
4.080120219993479957e-02
4.070045340739290862e-02
4.059967213109529072e-02
4.049885836391398097e-02
4.039807220748474481e-02
4.029719345652640894e-02
4.019628219330630137e-02
4.009533841070091198e-02
3.999436210158235916e-02
3.989335325882713279e-02
3.979231187531005742e-02
3.969123794390644333e-02
3.959013145749383511e-02
3.948905269221453240e-02
3.938788109382501679e-02
3.928667691905940451e-02
3.918544016080084680e-02
3.908417081192436249e-02
3.898286886530945294e-02
3.888153431383700731e-02
3.878016715038606899e-02
3.867876736783747160e-02
3.857739541718555043e-02
3.847593039453447994e-02
3.837443273143426037e-02
3.827290242076689109e-02
3.817133945541657802e-02
3.806974382826500136e-02
3.796811553219632540e-02
3.786645456009682387e-02
3.776476090484831571e-02
3.766309519264224304e-02
3.756133616924532681e-02
3.745954444136113948e-02
3.735772000187681519e-02
3.725586284368222201e-02
3.715397295966310631e-02
3.705205034270933617e-02
3.695009498570767104e-02
3.684810688154938063e-02
3.674614683195852327e-02
3.664409323168102417e-02
3.654200686292015388e-02
3.643988771856834785e-02
3.633773579151672317e-02
3.623555107465767366e-02
3.613333356088611892e-02
3.603108324309108046e-02
3.592880011417057262e-02
3.582654515172895016e-02
3.572419639880226871e-02
3.562181481343559830e-02
3.551940038852702264e-02
3.541695311697232174e-02
3.531447299166974585e-02
3.521196000551456151e-02
3.510941415140575450e-02
3.500683542224242162e-02
3.490428497185639467e-02
3.480164049088285694e-02
3.469896311355734342e-02
3.459625283277972807e-02
3.449350964145365961e-02
3.439073353247835974e-02
3.428792449875740778e-02
3.418508253319195445e-02
3.408220762868788278e-02
3.397936111564166251e-02
3.387642033160985500e-02
3.377344658735675909e-02
3.367043987578552389e-02
3.356740018980385043e-02
3.346432752231846830e-02
3.336122186623562136e-02
3.325808321446424576e-02
3.315491155991207028e-02
3.305176840988680032e-02
3.294853074817742644e-02
3.284526006242147189e-02
3.274195634552609646e-02
3.263861959040512128e-02
3.253524978996864825e-02
3.243184693712915234e-02
3.232841102480063511e-02
3.222494204589483602e-02
3.212150168497318603e-02
3.201796657137422064e-02
3.191439836994458545e-02
3.181079707360370823e-02
3.170716267526611787e-02
3.160349516784702328e-02
3.149979454426658776e-02
3.139606079744167166e-02
3.129229392029204970e-02
3.118855577496877640e-02
3.108472263567883809e-02
3.098085634482669604e-02
3.087695689533320742e-02
3.077302428011899349e-02
3.066905849210842250e-02
3.056505952422244876e-02
3.046102736938560707e-02
3.035696202052057258e-02
3.025292551771739669e-02
3.014879377936409421e-02
3.004462882576193483e-02
2.994043064983917257e-02
2.983619924452174388e-02
2.973193460273808320e-02
2.962763671741426574e-02
2.952330558148093254e-02
2.941894118786708701e-02
2.931460575493921583e-02
2.921017484458574009e-02
2.910571065534692248e-02
2.900121318015649874e-02
2.889668241194599807e-02
2.879211834364842071e-02
2.868752096819809916e-02
2.858289027852942144e-02
2.847822626757634534e-02
2.837359133232691955e-02
2.826886067748325682e-02
2.816409668016869872e-02
2.805929933332250437e-02
2.795446862988100467e-02
2.784960456278422203e-02
2.774470712497148495e-02
2.763977630938205254e-02
2.753481210895737663e-02
2.742987709964317400e-02
2.732484612828026127e-02
2.721978175091158136e-02
2.711468396048248575e-02
2.700955274993534216e-02
2.690438811221564086e-02
2.679919004026921903e-02
2.669395852704119221e-02
2.658869356547928497e-02
2.648345791082899747e-02
2.637812605138453725e-02
2.627276072245468552e-02
2.616736191698686154e-02
2.606192962793289769e-02
2.595646384824347452e-02
2.585096457086802357e-02
2.574543178876112504e-02
2.563986549487397293e-02
2.553432862409403536e-02
2.542869530548989843e-02
2.532302845397205182e-02
2.521732806249715741e-02
2.511159412401928193e-02
2.500582663149814033e-02
2.490002557788899284e-02
2.479419095615023605e-02
2.468832275924126574e-02
2.458242098012185239e-02
2.447654875368024396e-02
2.437057980904500099e-02
2.426457726108609270e-02
2.415854110276609290e-02
2.405247132704864399e-02
2.394636792689734672e-02
2.384023089527519124e-02
2.373406022514940039e-02
2.362785590948622561e-02
2.352168126353099131e-02
2.341540965575233946e-02
2.330910438134289886e-02
2.320276543326867114e-02
2.309639280450177801e-02
2.298998648801076072e-02
2.288354647676878184e-02
2.277707276374472956e-02
2.267056534191298767e-02
2.256408770721823887e-02
2.245751286678991654e-02
2.235090429647805521e-02
2.224426198926034159e-02
2.213758593811142317e-02
2.203087613600919481e-02
2.192413257592926157e-02
2.181735525085228000e-02
2.171054415375624214e-02
2.160376296162438980e-02
2.149688431956703338e-02
2.138997188443782227e-02
2.128302564921680240e-02
2.117604560688719773e-02
2.106903175043343956e-02
2.096198407283904330e-02
2.085490256708953660e-02
2.074778722617103000e-02
2.064070190844445596e-02
2.053351889632260008e-02
2.042630202799865236e-02
2.031905129645962538e-02
2.021176669469745835e-02
2.010444821570135654e-02
1.999709585246231547e-02
1.988970959797228821e-02
1.978228944522669730e-02
1.967489943429781563e-02
1.956741148422898313e-02
1.945988961488974434e-02
1.935233381927689567e-02
1.924474409038640088e-02
1.913712042121486212e-02
1.902946280476379426e-02
1.892177123402687122e-02
1.881404570200891080e-02
1.870635043083716809e-02
1.859855697550501230e-02
1.849072953789977769e-02
1.838286811102286811e-02
1.827497268787942053e-02
1.816704326147403070e-02
1.805907982481100293e-02
1.795108237089737546e-02
1.784305525929658076e-02
1.773507063011572904e-02
1.762699984778520745e-02
1.751890729557087356e-02
1.741079297167470730e-02
1.730265687429891064e-02
1.719449900164653211e-02
1.708631935192361784e-02
1.697811792333243919e-02
1.686989471407961128e-02
1.676171423719771680e-02
1.665344747422446703e-02
1.654515892521156439e-02
1.643684858836616525e-02
1.632851646189892314e-02
1.622016254401854873e-02
1.611178683293537639e-02
1.600338932686040661e-02
1.589497002400577785e-02
1.578659355428509159e-02
1.567813066550176326e-02
1.556964597457867472e-02
1.546113947973143388e-02
1.535261117917692542e-02
1.524406107112701025e-02
1.513548915380244497e-02
1.502689542541886525e-02
1.491827988419403006e-02
1.480970727701300116e-02
1.470104811776831721e-02
1.459236714034330140e-02
1.448366434296109728e-02
1.437493972384083774e-02
1.426619328120647123e-02
1.415742501328250136e-02
1.404863491829157207e-02
1.393982299445886697e-02
1.383105410572177396e-02
1.372219853189675376e-02
1.361332112390972737e-02
1.350442187999081889e-02
1.339550079836740459e-02


==> figs/lwr_numerical_flux/greenshields_full/flux_cross_greenshield_supervised_0.50_x.csv <==
1.524414554166360625e-01
1.525092861589872895e-01
1.525770839485854347e-01
1.526448487657155462e-01
1.527125806300712596e-01
1.527802795120247192e-01
1.528479453622774709e-01
1.529155782496461335e-01
1.529831781247659173e-01
1.530507449776433715e-01
1.531182787982595661e-01
1.531857795372962849e-01
1.532532472240050736e-01
1.533206819267756704e-01
1.533880834785040226e-01
1.534554520259729937e-01
1.535227874021857231e-01
1.535900896754004430e-01
1.536573589136981943e-01
1.537245949502435982e-01
1.537917979313181416e-01
1.538589676120238336e-01
1.539261042948173452e-01
1.539932078129615522e-01
1.540602780000074890e-01
1.541273151578763656e-01
1.541943191199944829e-01
1.542612898759453399e-01
1.543282272594947990e-01
1.543951315718521955e-01
1.544620026466572149e-01
1.545288403178363690e-01
1.545956448860636434e-01
1.546624161851400947e-01
1.547291540491542716e-01
1.547958587782427009e-01
1.548625302063690312e-01
1.549291681677819055e-01
1.549957729620820013e-01
1.550623444233945047e-01
1.551288825409947725e-01
1.551953873041365672e-01
1.552618583926274609e-01
1.553282964146708856e-01
1.553947010498719639e-01
1.554610722873872031e-01
1.555274101163500178e-01
1.555937145258698973e-01
1.556599851965412840e-01
1.557262227345606043e-01
1.557924268203196849e-01
1.558585974428298715e-01
1.559247345910809712e-01
1.559908382540363680e-01
1.560569084206360202e-01
1.561229447723985198e-01
1.561889479131662317e-01
1.562549175242532451e-01
1.563208535945009858e-01
1.563867561127282868e-01
1.564526250677297781e-01
1.565184601418128096e-01
1.565842619368011945e-01
1.566500301347986679e-01
1.567157647244994401e-01
1.567814656945762941e-01
1.568471330336762004e-01
1.569127667304202056e-01
1.569783664680423074e-01
1.570439328460008777e-01
1.571094655473221358e-01
1.571749645605303169e-01
1.572404298741246764e-01
1.573058614765772689e-01
1.573712590519149024e-01
1.574366231975658503e-01
1.575019535973485318e-01
1.575672502396375796e-01
1.576325131127824242e-01
1.576977422051066835e-01
1.577629375049117710e-01
1.578280990004705675e-01
1.578932266800330830e-01
1.579583205318232375e-01
1.580233799383403692e-01
1.580884060994747209e-01
1.581533983973584245e-01
1.582183568201158130e-01
1.582832813558456841e-01
1.583481719926209119e-01
1.584130287184885577e-01
1.584778515214722572e-01
1.585426403895690006e-01
1.586073953107489110e-01
1.586721162729602397e-01
1.587368032641228721e-01
1.588014556702237456e-01
1.588660746832655790e-01
1.589306596888695466e-01
1.589952106748518390e-01
1.590597276290076079e-01
1.591242105391024730e-01
1.591886593928795723e-01
1.592530741780529002e-01
1.593174548823146353e-01
1.593818014933285898e-01
1.594461139987330411e-01
1.595103923861395656e-01
1.595746366431365915e-01
1.596388461595021346e-01
1.597030221186541699e-01
1.597671639100011753e-01
1.598312715210269963e-01
1.598953449391876669e-01
1.599593841519139081e-01
1.600233891466100178e-01
1.600873599106559242e-01
1.601512964314020793e-01
1.602151986961759533e-01
1.602790666922772611e-01
1.603429004069801822e-01
1.604066998275304190e-01
1.604704643475100001e-01
1.605341951417123547e-01
1.605978916033464210e-01
1.606615537195529853e-01
1.607251814774486309e-01
1.607887748641210202e-01
1.608523338666323355e-01
1.609158584720180585e-01
1.609793486672860263e-01
1.610428044394194291e-01
1.611062257753729798e-01
1.611696126620758007e-01
1.612329650864293140e-01
1.612962824458343269e-01
1.613595659064088195e-01
1.614228148651789541e-01
1.614860293089384058e-01
1.615492092244547595e-01
1.616123545984679000e-01
1.616754654176925654e-01
1.617385416688143507e-01
1.618015833384913726e-01
1.618645904133568236e-01
1.619275628800147526e-01
1.619905007250426743e-01
1.620534039349922906e-01
1.621162719110959549e-01
1.621791058107511230e-01
1.622419050348135605e-01
1.623046695697240027e-01
1.623673994018976496e-01
1.624300945177187816e-01
1.624927549035455887e-01
1.625553805457103929e-01
1.626179714305157065e-01
1.626805269618577521e-01
1.627430488731216873e-01
1.628055348216603804e-01
1.628679871212364572e-01
1.629304034317419214e-01
1.629927860642890192e-01
1.630551326813087787e-01
1.631174455912612897e-01
1.631797224591194917e-01
1.632419655906899858e-01
1.633041726534880667e-01
1.633663447930486234e-01
1.634284831522776482e-01
1.634905854025082150e-01
1.635526538429024068e-01
1.636146861473418146e-01
1.636766846123245966e-01
1.637386469142857459e-01
1.638005753470566095e-01
1.638624675896233618e-01
1.639243259331543134e-01
1.639861480591863208e-01
1.640479362562190513e-01
1.641096882083462605e-01
1.641714050522636303e-01
1.642330879220222362e-01
1.642947345055522090e-01
1.643563470846711172e-01
1.644179233498716530e-01
1.644794655802931937e-01
1.645409714689909375e-01
1.646024432924256820e-01
1.646638787462164077e-01
1.647252801041443337e-01
1.647866450643936109e-01
1.648479747561398256e-01
1.649092703059005793e-01
1.649705294157164381e-01
1.650317543526521047e-01
1.650929428213194217e-01
1.651540970860945756e-01
1.652152148541617405e-01
1.652762983872051450e-01
1.653373453949867899e-01
1.653983581364943389e-01
1.654593343240677306e-01
1.655202762139978412e-01
1.655811815212033800e-01
1.656420513659235261e-01
1.657028868657233200e-01
1.657636857393952057e-01
1.658244502364788486e-01
1.658851780783519025e-01
1.659458715118466432e-01
1.660065282609293202e-01
1.660671505697246531e-01
1.661277361647869877e-01
1.661882872875319883e-01
1.662488016671048729e-01
1.663092815422077542e-01
1.663697246445803857e-01
1.664301320854666977e-01
1.664905049734271558e-01
1.665508410440938447e-01
1.666111425293763104e-01
1.666714071675070574e-01
1.667316371876730874e-01
1.667918303307084904e-01
1.668519888230752257e-01
1.669121104082100793e-01
1.669721973098496348e-01
1.670322472740355946e-01
1.670922625217755586e-01
1.671522408017190320e-01
1.672121832160611832e-01
1.672720908642977844e-01
1.673319614989929316e-01
1.673917973343188592e-01
1.674515961254550711e-01
1.675113600838332717e-01
1.675710869672477066e-01
1.676307789843921037e-01
1.676904338956761720e-01
1.677500539070496122e-01
1.678096367815423706e-01
1.678691847223602873e-01
1.679286954951522137e-01
1.679881701930093785e-01
1.680476099063027418e-01
1.681070124046209480e-01
1.681663798842912283e-01
1.682257101175289593e-01
1.682850052979064093e-01
1.683442632002695172e-01
1.684034860154314805e-01
1.684626715208698000e-01
1.685218219046383803e-01
1.685809349468487262e-01
1.686400128327907866e-01
1.686990533452114027e-01
1.687580575680360240e-01
1.688170265824510685e-01
1.688759581751647088e-01
1.689348545245463185e-01
1.689937134199446245e-01
1.690525370369574398e-01
1.691113231675780426e-01
1.691700739846284107e-01
1.692287872827482054e-01
1.692874652319825701e-01
1.693461056296180489e-01
1.694047106429206750e-01
1.694632780718282050e-01
1.695218089910375814e-01
1.695803044724927267e-01
1.696387623201154327e-01
1.696971846942040285e-01
1.697555694013371252e-01
1.698139185990238942e-01
1.698722300965007648e-01
1.699305060484844199e-01
1.699887442668738813e-01
1.700469469035879588e-01
1.701051117731920415e-01
1.701632410248048455e-01
1.702213324756584600e-01
1.702793871911574830e-01
1.703374062339389483e-01
1.703953874252372436e-01
1.704533329071628023e-01
1.705112405036239842e-01
1.705691123539216925e-01
1.706269462846379259e-01
1.706847444322639462e-01
1.707425046260583335e-01
1.708002289996969347e-01
1.708579154628467323e-01
1.709155685545979408e-01
1.709731872528076901e-01
1.710307726183000199e-01
1.710883257093858134e-01
1.711458443689746756e-01
1.712033307262706416e-01
1.712607826266057676e-01
1.713182021966299096e-01
1.713755872840975192e-01
1.714329400131057723e-01
1.714902582338311277e-01
1.715475440678145835e-01
1.716047953676579918e-01
1.716620142523443415e-01
1.717191985769034313e-01
1.717763493936464436e-01
1.718334677523574716e-01
1.718905515117110649e-01
1.719476027842811172e-01
1.720046194311741217e-01
1.720616025014158335e-01
1.721185541018497855e-01
1.721754699758953899e-01
1.722323522315838962e-01
1.722892008549453124e-01
1.723460179476789533e-01
1.724027992630878248e-01
1.724595469040582918e-01
1.725162608564850819e-01
1.725729411062284502e-01
1.726295897485420894e-01
1.726862025491079367e-01
1.727427816043677344e-01
1.727993269000445142e-01
1.728558405262249353e-01
1.729123182585106111e-01
1.729687621881774717e-01
1.730251723008100484e-01
1.730815506813180304e-01
1.731378931152404710e-01
1.731942016886782731e-01
1.732504763870754139e-01
1.733067171958454500e-01
1.733629261934110932e-01
1.734190991777552204e-01
1.734752382284941441e-01
1.735313433309005893e-01
1.735874165581976492e-01
1.736434537183425553e-01
1.736994568857534449e-01
1.737554260455607125e-01
1.738113632657805607e-01
1.738672643643567883e-01
1.739231314105038617e-01
1.739789643892088455e-01
1.740347632854208904e-01
1.740905301606313627e-01
1.741462608452979954e-01
1.742019574021085870e-01
1.742576198158710676e-01
1.743132501428440451e-01
1.743688442235128977e-01
1.744244041153358848e-01
1.744799298029759416e-01
1.745354233374493691e-01
1.745908805692873433e-01
1.746463035507067052e-01
1.747016922662250060e-01
1.747570467003214389e-01
1.748123688974453360e-01
1.748676547207067000e-01
1.749229062157617309e-01
1.749781233669405189e-01
1.750333082134288842e-01
1.750884566284210409e-01
1.751435706523069014e-01
1.751986502692713388e-01
1.752536975132230057e-01
1.753087082674563701e-01
1.753636845670913380e-01
1.754186263961589054e-01
1.754735337386540417e-01
1.755284086218782957e-01
1.755832469417772379e-01
1.756380507268632263e-01
1.756928199609788521e-01
1.757475566661244049e-01
1.758022567483895071e-01
1.758569222309862012e-01
1.759115530976058661e-01
1.759661493319010783e-01
1.760207129492337152e-01
1.760752398683935738e-01
1.761297321059570042e-01
1.761841896454220957e-01
1.762386144968247637e-01
1.762930025891409347e-01
1.763473559336222185e-01
1.764016745136119391e-01
1.764559603338111682e-01
1.765102093333965616e-01
1.765644235182850519e-01
1.766186028716658640e-01
1.766727473766855905e-01
1.767268590313595955e-01
1.767809337876440900e-01
1.768349736447731857e-01
1.768889785857365449e-01
1.769429506031900412e-01
1.769968856593324702e-01
1.770507857480382863e-01
1.771046508521395002e-01
1.771584829589196719e-01
1.772122780408382225e-01
1.772660380864028440e-01
1.773197630782826772e-01
1.773734529991073394e-01
1.774271098294279425e-01
1.774807295545614005e-01
1.775343141562855109e-01
1.775878636170669100e-01
1.776413799120583059e-01
1.776948590368832015e-01
1.777483029679226001e-01
1.778017116874807124e-01
1.778550871652987420e-01
1.779084254073269866e-01
1.779617283845384423e-01
1.780149960790708419e-01
1.780682284730235043e-01
1.781214275293581673e-01
1.781745892669607256e-01
1.782277156500261528e-01
1.782808066604862351e-01
1.783338642558653930e-01
1.783868844654208363e-01
1.784398692479130522e-01
1.784928185851051841e-01
1.785457344290735104e-01
1.785986128194645972e-01
1.786514557095936206e-01
1.787042630810527499e-01
1.787570349153950189e-01
1.788097731578662253e-01
1.788624738611348519e-01
1.789151389716849283e-01
1.789677684708980143e-01
1.790203642985437327e-01
1.790729225177264405e-01
1.791254450694563793e-01
1.791779319349434130e-01
1.792303850484655015e-01
1.792828004835866906e-01
1.793351801758304442e-01
1.793875241062308223e-01
1.794398322557798076e-01
1.794921065518769177e-01
1.795443430811881069e-01
1.795965437723591740e-01
1.796487086062046323e-01
1.797008395046078566e-01
1.797529325647395648e-01
1.798049897097297456e-01
1.798570109202167200e-01
1.799089981125505111e-01
1.799609473944322469e-01
1.800128606834592859e-01
1.800647379600949227e-01
1.801165792047545455e-01
1.801683863268541685e-01
1.802201554472850353e-01
1.802718884767171570e-01
1.803235853953852885e-01
1.803752481071470570e-01
1.804268727434690800e-01
1.804784612094621488e-01
1.805300134851813287e-01
1.805815314689069306e-01
1.806330113027059814e-01
1.806844548861183397e-01
1.807358621990142744e-01
1.807872332212188127e-01
1.808385698440262424e-01
1.808898682227842447e-01
1.809411302500481544e-01
1.809923559054555930e-01
1.810435470746997733e-01
1.810946999237739719e-01
1.811458163396325594e-01
1.811968963017288603e-01
1.812479416901338070e-01
1.812989486815158036e-01
1.813499191572123803e-01
1.814008530964891786e-01
1.814517504785606028e-01
1.815026131764583828e-01
1.815534373802231705e-01
1.816042249641516837e-01
1.816549759072728087e-01
1.817056920769619111e-01
1.817563696739893375e-01
1.818070105670028802e-01
1.818576147348370253e-01
1.819081840392075544e-01
1.819587146916283871e-01
1.820092085550887306e-01
1.820596656082286158e-01
1.821100858296420544e-01
1.821604710739439525e-01
1.822108175661178442e-01
1.822611271620533935e-01
1.823113998401490465e-01
1.823616374493212122e-01
1.824118362253576708e-01
1.824619980184519763e-01
1.825121228068062318e-01
1.825622124336265251e-01
1.826122631455252554e-01
1.826622767869882646e-01
1.827122533360186485e-01
1.827621927705685434e-01
1.828120969266852636e-01
1.828619620645460242e-01
1.829117900214837222e-01
1.829615807752477674e-01
1.830113361561401808e-01
1.830610524352223600e-01
1.831107314440823530e-01
1.831603731602681751e-01
1.832099794083227318e-01
1.832595464702134191e-01
1.833090761717710571e-01
1.833585684903396018e-01
1.834080234032125500e-01
1.834574427277114728e-01
1.835068227594724433e-01
1.835561653171081664e-01
1.836054703777049157e-01
1.836547397527898973e-01
1.837039697489636358e-01
1.837531621790459702e-01
1.838023170199158396e-01
1.838514360772914857e-01
1.839005156687616438e-01
1.839495576013395750e-01
1.839985618516932764e-01
1.840475283964397857e-01
1.840964590340126716e-01
1.841453500957728195e-01
1.841942033814535917e-01
1.842430188674585301e-01
1.842917983463768228e-01
1.843405381606160742e-01
1.843892401040689299e-01
1.844379041529237706e-01
1.844865320939088060e-01
1.845351202805073920e-01
1.845836705007515288e-01
1.846321827306144359e-01
1.846806569460156533e-01
1.847290949263341031e-01
1.847774930389334824e-01
1.848258530644991682e-01
1.848741749787333188e-01
1.849224605551168521e-01
1.849707061721485024e-01
1.850189136046186955e-01
1.850670828280093216e-01
1.851152156098879731e-01
1.851633083399135682e-01
1.852113627869667045e-01
1.852593789263063395e-01
1.853073567331349203e-01
1.853552979676051371e-01
1.854031990333649960e-01
1.854510545247576858e-01
1.854988448127826706e-01
1.855465705383306796e-01
1.855942281284455042e-01
1.856418193444066000e-01
1.856893441684887014e-01
1.857368043494551091e-01
1.857841963338212055e-01
1.858315218726693252e-01
1.858787809479670039e-01
1.859259735416006754e-01
1.859731013895661311e-01
1.860201609627482044e-01
1.860671539994629420e-01
1.861140804812855265e-01
1.861609421339810999e-01
1.862077354479522162e-01
1.862544621512838283e-01
1.863011222252373700e-01
1.863477173853327895e-01
1.863942441415069040e-01
1.864407042116045243e-01
1.864870975765650640e-01
1.865334242172514978e-01
1.865796886864311555e-01
1.866259127516848304e-01
1.866721040609125026e-01
1.867182626060839290e-01
1.867643900966315385e-01
1.868104830880274458e-01
1.868565432907525747e-01
1.869025706964312361e-01
1.869485670092653207e-01
1.869945287941514600e-01
1.870404577563398729e-01
1.870863538871072596e-01
1.871322168607740810e-01
1.871780469148477399e-01
1.872238404460487837e-01
1.872695991553968708e-01
1.873153230360843358e-01
1.873610137824521238e-01
1.874066679837081972e-01
1.874522873352941210e-01
1.874978718300113201e-01
1.875434231566137089e-01
1.875889379143043101e-01
1.876344177929394341e-01
1.876798627849278756e-01
1.877252728825771211e-01
1.877706497676520092e-01
1.878159900518570069e-01
1.878612954180581274e-01
1.879065658581682841e-01
1.879518030483509627e-01
1.879970036103200126e-01
1.880421692213433693e-01
1.880872998729340995e-01
1.881323955565091244e-01
1.881774562633837244e-01
1.882224819847742037e-01
1.882674760622550791e-01
1.883124317833138051e-01
1.883573524919318065e-01
1.884022381789231537e-01
1.884470888350027740e-01
1.884919044507809005e-01
1.885366850167691233e-01
1.885814305233788346e-01
1.886261442904929031e-01
1.886708196465545773e-01
1.887154599138578526e-01
1.887600650824071691e-01
1.888046351421039382e-01
1.888491700827495401e-01
1.888936698940400505e-01
1.889381345655729016e-01
1.889825640868408874e-01
1.890269617532590596e-01
1.890713209394445649e-01
1.891156449432287445e-01
1.891599337536920555e-01
1.892041873598147572e-01
1.892484057504717487e-01
1.892925889144339568e-01
1.893367368403718887e-01
1.893808495168487482e-01
1.894249302147351099e-01
1.894689723549422000e-01
1.895129792107569378e-01
1.895569507703298573e-01
1.896008870217021913e-01
1.896447879528160296e-01
1.896886535515029393e-01
1.897324838054943452e-01
1.897762819637710541e-01
1.898200414885012344e-01
1.898637656310903088e-01
1.899074543788472069e-01
1.899511077189734998e-01
1.899947256385668415e-01
1.900383081246153072e-01
1.900818551640053311e-01
1.901253667435133798e-01
1.901688460874162434e-01
1.902122867044241938e-01
1.902556918212445214e-01
1.902990614242262568e-01
1.903423954996150691e-01
1.903856940335457715e-01
1.904289570120476505e-01
1.904721844210431891e-01
1.905153762463443479e-01
1.905585356874275327e-01
1.906016562996982744e-01
1.906447412850669210e-01
1.906877906289138336e-01
1.907308043165129585e-01
1.907737823330272198e-01
1.908167246635092962e-01
1.908596312929080607e-01
1.909025053985662912e-01
1.909453405775320967e-01
1.909881400095912451e-01
1.910309036792529058e-01
1.910736315709135047e-01
1.911163236688621647e-01
1.911589799572737114e-01
1.912016004202181652e-01
1.912441850416486955e-01
1.912867369739163492e-01
1.913292498610738024e-01
1.913717268579214759e-01
1.914141679479703928e-01
1.914565731146215533e-01
1.914989423411637137e-01
1.915412756107753300e-01
1.915835729065198945e-01
1.916258342113510982e-01
1.916680626525108511e-01
1.917102519212408596e-01
1.917524051472411784e-01
1.917945223130133603e-01
1.918366034009478249e-01
1.918786483933210829e-01
1.919206572722957360e-01
1.919626300199222535e-01
1.920045697410217578e-01
1.920464701689466036e-01
1.920883344109865498e-01
1.921301624487343207e-01
1.921719542636677325e-01
1.922137098371515251e-01
1.922554291504353641e-01
1.922971121846527298e-01
1.923387589208231940e-01
1.923803724384306468e-01
1.924219465183932831e-01
1.924634842426711789e-01
1.925049855918203878e-01
1.925464505462802789e-01
1.925878790863751466e-01
1.926292711923112688e-01
1.926706268441796266e-01
1.927119460219536284e-01
1.927532317796480377e-01
1.927944779459636604e-01
1.928356875774006052e-01
1.928768606534618790e-01
1.929179971535351368e-01
1.929590970568856867e-01
1.930001603426655943e-01
1.930411869899057442e-01
1.930821800298628821e-01
1.931231333339064049e-01
1.931640499357880625e-01
1.932049298140649518e-01
1.932457729471709351e-01
1.932865793134236898e-01
1.933273488910184357e-01
1.933680816580325978e-01
1.934087775924223096e-01
1.934494396997100130e-01
1.934900618994886412e-01
1.935306471997847444e-01
1.935711955780737292e-01
1.936117070117058803e-01
1.936521814779122996e-01
1.936926189538014653e-01
1.937330194163605634e-01
1.937733828424543225e-01
1.938137122117176148e-01
1.938540014922223720e-01
1.938942536661208416e-01
1.939344687097859232e-01
1.939746465994704461e-01
1.940147873113018395e-01
1.940548908212851864e-01
1.940949571053008360e-01
1.941349861391047371e-01
1.941749808762890939e-01
1.942149353336674045e-01
1.942548524673572419e-01
1.942947322526187848e-01
1.943345746645855909e-01
1.943743796782665401e-01
1.944141472685452787e-01
1.944538774101784440e-01
1.944935730334653168e-01
1.945332282490689901e-01
1.945728467863619415e-01
1.946124288890375698e-01
1.946519745233867282e-01
1.946914836556229988e-01
1.947309562518784731e-01
1.947703922782051400e-01
1.948097917005729984e-01
1.948491574159962325e-01
1.948884835253060221e-01
1.949277729280850524e-01
1.949670255899786930e-01
1.950062414765532659e-01
1.950454205532940466e-01
1.950845627856012676e-01
1.951236681387963356e-01
1.951627365781163359e-01
1.952017709751471264e-01
1.952407654793449909e-01
1.952797229648845501e-01
1.953186433966716540e-01
1.953575267395323278e-01
1.953963729582054998e-01
1.954351820173495513e-01
1.954739538815372102e-01
1.955126913995617888e-01
1.955513887644444448e-01
1.955900488275846283e-01
1.956286715532199461e-01
1.956672569055005195e-01
1.957058048484965895e-01
1.957443153461881358e-01
1.957827883624731480e-01
1.958212238611632960e-01
1.958596246651937434e-01
1.958979850169857984e-01
1.959363077421008015e-01
1.959745928040068086e-01
1.960128401660870545e-01
1.960510497916356232e-01
1.960892216438617774e-01
1.961273556858870171e-01
1.961654518807459668e-01
1.962035130252783866e-01
1.962415334117320054e-01
1.962795158395944095e-01
1.963174602715507810e-01
1.963553666701967071e-01
1.963932349980389569e-01
1.964310652174979799e-01
1.964688572909038533e-01
1.965066139917012733e-01
1.965443296567871423e-01
1.965820070622734672e-01
1.966196461701348319e-01
1.966572469422543379e-01
1.966948093404268239e-01
1.967323333263560903e-01
1.967698188616556765e-01
1.968072659078488607e-01
1.968446772118289112e-01
1.968820471611409939e-01
1.969193785053690582e-01
1.969566712056716185e-01
1.969939252231159843e-01
1.970311405186794818e-01
1.970683170532441797e-01
1.971054547876042728e-01
1.971425536824580882e-01
1.971796164578980548e-01
1.972166375525671311e-01
1.972536196892714089e-01
1.972905628283376789e-01
1.973274669300010831e-01
1.973643319544033381e-01
1.974011578615922358e-01
1.974379446115211989e-01
1.974746949002433305e-01
1.975114032122115004e-01
1.975480722462116256e-01
1.975847019618202638e-01
1.976212923185161618e-01
1.976578432756856407e-01
1.976943547926193201e-01
1.977308268285102866e-01
1.977672593424579794e-01
1.978036550032276630e-01
1.978400083472462434e-01
1.978763220460360572e-01
1.979125960583092980e-01
1.979488303426829021e-01
1.979850248576743299e-01
1.980211795617053960e-01
1.980572944130996604e-01
1.980933693700829279e-01
1.981294070738667812e-01
1.981654021133341659e-01
1.982013571324757750e-01
1.982372720891242279e-01
1.982731469410141667e-01
1.983089816457784260e-01
1.983447761609533622e-01
1.983805304439746342e-01
1.984162471113332660e-01
1.984519207989484113e-01
1.984875541261136300e-01
1.985231470498628470e-01
1.985586995271323985e-01
1.985942115147545928e-01
1.986296829694633170e-01
1.986651138478874867e-01
1.987005041065587618e-01
1.987358563338963435e-01
1.987711652192072354e-01
1.988064333537375994e-01
1.988416606936100339e-01
1.988768471948411110e-01
1.989119928133475934e-01
1.989470975049415502e-01
1.989821612253319660e-01
1.990171839301230761e-01
1.990521681793860354e-01
1.990871087163176845e-01
1.991220081038403422e-01
1.991568662971421322e-01
1.991916832513067614e-01
1.992264589213130210e-01
1.992611953171549710e-01
1.992958965171325869e-01
1.993305652013205309e-01
1.993651961892767277e-01
1.993997920496102250e-01
1.994343527669926175e-01
1.994688783260684661e-01
1.995033687114454168e-01
1.995378239077014171e-01
1.995722438993779435e-01
1.996066286709842208e-01
1.996409807646907786e-01
1.996752950469271037e-01
1.997095740624201810e-01
1.997438177955456751e-01
1.997780262306459442e-01
1.998121993520262651e-01
1.998463371439623826e-01
1.998804395906937370e-01
1.999145066764231315e-01
1.999485409193337837e-01
1.999825372329037121e-01
2.000164981378810269e-01
2.000504236183331952e-01
2.000843136582924897e-01
2.001181682417561558e-01
2.001519873526875770e-01
2.001857709750144987e-01
2.002195216055061011e-01
2.002532341996176579e-01
2.002869112566952325e-01
2.003205527605240732e-01
2.003541586948559550e-01
2.003877290434049607e-01
2.004212637898510896e-01
2.004547629178384249e-01
2.004882264109726364e-01
2.005216567418384721e-01
2.005550489132897352e-01
2.005884054004914430e-01
2.006217261869092106e-01
2.006550112559669086e-01
2.006882605910532691e-01
2.007214741755217746e-01
2.007546519926882156e-01
2.007877940258323002e-01
2.008209027232396582e-01
2.008539731353545799e-01
2.008870077130580634e-01
2.009200064394794927e-01
2.009529692977120030e-01
2.009858962708087615e-01
2.010187873417891291e-01
2.010516424936302227e-01
2.010844641529331844e-01
2.011172474126044496e-01
2.011499947018450252e-01
2.011827060034819259e-01
2.012153813003039748e-01
2.012480205750602491e-01
2.012806238104637990e-01
2.013131909891855975e-01
2.013457220938594805e-01
2.013782195265820807e-01
2.014106784282167495e-01
2.014431012034693103e-01
2.014754878348183342e-01
2.015078383047019250e-01
2.015401525955178297e-01
2.015724306896249374e-01
2.016046725693433905e-01
2.016368782169523644e-01
2.016690500099281302e-01
2.017011831372927944e-01
2.017332799791450859e-01
2.017653405176035863e-01
2.017973647347460764e-01
2.018293526126117565e-01
2.018613041331973057e-01
2.018932192784595459e-01
2.019251004038930541e-01
2.019569427415024987e-01
2.019887486494110207e-01
2.020205181094119062e-01
2.020522511032558644e-01
2.020839476126539136e-01
2.021156076192728301e-01
2.021472311047400328e-01
2.021788180506401411e-01
2.022103707876252709e-01
2.022418845962512535e-01
2.022733618098110919e-01
2.023048024097209296e-01
2.023362063773551101e-01
2.023675736940448444e-01
2.023989043410784894e-01
2.024301982997036564e-01
2.024614555511221048e-01
2.024926784010236958e-01
2.025238621787295856e-01
2.025550091925793494e-01
2.025861194236042162e-01
2.026171928527915611e-01
2.026482294610832402e-01
2.026792292293809750e-01
2.027101921385402461e-01
2.027411204719560267e-01
2.027720096024814289e-01
2.028028618161705765e-01
2.028336770937032574e-01
2.028644554157145174e-01
2.028951967627958264e-01
2.029259011154920245e-01
2.029565684543050974e-01
2.029871987596906791e-01
2.030177942898458987e-01
2.030483504668020855e-01
2.030788695514268993e-01
2.031093515239961178e-01
2.031397963647388893e-01
2.031702040538393983e-01
2.032005745714357547e-01
2.032309078976209937e-01
2.032612040124395780e-01
2.032914651487621183e-01
2.033216867780274772e-01
2.033518711357873432e-01
2.033820182019011602e-01
2.034121279561844076e-01
2.034422003784027710e-01
2.034722354482775830e-01
2.035022331454825473e-01
2.035321934496419627e-01
2.035621185681671386e-01
2.035920040221369520e-01
2.036218520216553363e-01
2.036516625461560759e-01
2.036814355750289351e-01
2.037111710876126081e-01
2.037408690632009911e-01
2.037705294810366885e-01
2.038001545257866476e-01
2.038297397628543450e-01
2.038592873796070681e-01
2.038887973550975174e-01
2.039182696683251583e-01
2.039477042982405508e-01
2.039771012237472925e-01
2.040064604236986323e-01
2.040357818768980258e-01
2.040650677422977122e-01
2.040943136353907117e-01
2.041235217178437589e-01
2.041526919682622454e-01
2.041818243652002152e-01
2.042109188871619740e-01
2.042399755126034222e-01
2.042689942199257258e-01
2.042979749874831441e-01
2.043269199483735976e-01
2.043558247684274520e-01
2.043846915834687250e-01
2.044135203716465621e-01
2.044423111110594271e-01
2.044710637797526598e-01
2.044997783557225834e-01
2.045284548169115646e-01
2.045570952733159475e-01
2.045856954357213597e-01
2.046142574168621220e-01
2.046427811944737662e-01
2.046712667462377566e-01
2.046997140497848200e-01
2.047281230826920595e-01
2.047564938224840647e-01
2.047848262466319680e-01
2.048131224390068450e-01
2.048413781612103968e-01
2.048695954998656088e-01
2.048977744322268979e-01
2.049259149355022736e-01
2.049540169868405148e-01
2.049820805633407184e-01
2.050101056420435830e-01
2.050380921999385708e-01
2.050660422946226635e-01
2.050939517387755373e-01
2.051218225927574079e-01
2.051496548333390235e-01
2.051774484372351215e-01
2.052052033811057608e-01
2.052329196415571544e-01
2.052605971951373953e-01
2.052882380759618042e-01
2.053158381423389467e-01
2.053433994311594235e-01
2.053709219187482837e-01
2.053984055813776743e-01
2.054258503952602344e-01
2.054532563365545905e-01
2.054806233813626370e-01
2.055079515057284811e-01
2.055352427172046359e-01
2.055624929256877342e-01
2.055897041415192250e-01
2.056168763405150091e-01
2.056440094984353095e-01
2.056711035909795093e-01
2.056981585937923129e-01
2.057251744824603601e-01
2.057521512325091173e-01
2.057790908247733030e-01
2.058059892210169495e-01
2.058328484048729812e-01
2.058596683516377146e-01
2.058864490365453492e-01
2.059131904347725195e-01
2.059398925214361853e-01
2.059665552715953529e-01
2.059931806421956280e-01
2.060197646413451933e-01
2.060463092288054021e-01
2.060728143793950640e-01
2.060992800678739800e-01
2.061257062689421105e-01
2.061520929572375205e-01
2.061784401073396000e-01
2.062047476937663437e-01
2.062310198646741255e-01
2.062572757071374774e-01
2.062835232544099617e-01
2.063097624846432776e-01
2.063359933759708054e-01
2.063622159065046091e-01
2.063884300543358807e-01
2.064146357975351065e-01
2.064408331141503461e-01
2.064670239329414181e-01
2.064932043298247644e-01
2.065193762341474004e-01
2.065455396238750074e-01
2.065716944769511176e-01
2.065978407712992793e-01
2.066239784848223349e-01
2.066501075953995903e-01
2.066762300265179708e-01
2.067023418641149024e-01
2.067284450322761646e-01
2.067545395087966309e-01
2.067806252714488036e-01
2.068067022979815373e-01
2.068327705661243132e-01
2.068588300535836866e-01
2.068848807380427868e-01
2.069109245369273875e-01
2.069369575476907586e-01
2.069629816883719053e-01
2.069889969365656390e-01
2.070150032698439557e-01
2.070410006657574797e-01
2.070669891018322439e-01
2.070929685555739641e-01
2.071189390044643197e-01
2.071449023597226602e-01
2.071708547305856629e-01
2.071967980289023403e-01
2.072227322320616127e-01
2.072486573174296964e-01
2.072745732623489934e-01
2.073004800441399786e-01
2.073263776400987024e-01
2.073522679558124637e-01
2.073781471112117192e-01
2.074040170125228122e-01
2.074298776369476460e-01
2.074557289616648648e-01
2.074815709638260786e-01
2.075074036205612482e-01
2.075332269089777415e-01
2.075590408061553926e-01
2.075848472112080123e-01
2.076106422563505083e-01
2.076364278413517783e-01
2.076622039431925137e-01
2.076879705388348651e-01
2.077137276052113957e-01
2.077394751192321309e-01
2.077652130577828937e-01
2.077909413977220843e-01
2.078166620315450852e-01
2.078423711040226496e-01
2.078680705083174041e-01
2.078937602211878288e-01
2.079194402193687563e-01
2.079451104795678740e-01
2.079707709784691105e-01
2.079964216927298604e-01
2.080220645088373121e-01
2.080476955829526631e-01
2.080733168022445567e-01
2.080989281432661930e-01
2.081245295825462915e-01
2.081501210965867044e-01
2.081757026618644701e-01
2.082012742548288720e-01
2.082268358519031581e-01
2.082523893326770348e-01
2.082779308663875728e-01
2.083034623333174240e-01
2.083289837097846986e-01
2.083544949720798622e-01
2.083799960964658471e-01
2.084054870591804942e-01
2.084309678364323348e-01
2.084564384044050311e-01
2.084819006356405380e-01
2.085073507127283565e-01
2.085327905089187639e-01
2.085582200002853437e-01
2.085836391628740349e-01
2.086090479727038538e-01
2.086344464057640069e-01
2.086598344380184433e-01
2.086852139356175084e-01
2.087105810932557981e-01
2.087359377778063574e-01
2.087612839651206698e-01
2.087866196310190214e-01
2.088119447512984395e-01
2.088372593017225332e-01
2.088625632580295988e-01
2.088878565959283451e-01
2.089131411742364275e-01
2.089384132015333351e-01
2.089636745373737448e-01
2.089889251573516793e-01
2.090141650370300197e-01
2.090393941519462229e-01
2.090646124776048276e-01
2.090898199894840048e-01
2.091150166630308394e-01
2.091402043495765861e-01
2.091653792718716764e-01
2.091905432819987087e-01
2.092156963552873616e-01
2.092408384670352839e-01
2.092659714643478885e-01
2.092910897069619747e-01
2.093162006557794386e-01
2.093412968035760491e-01
2.093663856046070748e-01
2.093914595581883864e-01
2.094165261119018129e-01
2.094415777716293614e-01
2.094666219782472805e-01
2.094916549729887167e-01
2.095166730037387737e-01
2.095416835012568479e-01
2.095666789879766512e-01
2.095916668878787248e-01
2.096166397300675555e-01
2.096416049317125219e-01
2.096665587455602831e-01
2.096914974311143154e-01
2.097164283952691610e-01
2.097413441839383608e-01
2.097662521971293548e-01
2.097911449875313195e-01
2.098160299482355606e-01
2.098408996387333691e-01
2.098657614451688858e-01
2.098906116353569939e-01
2.099154464840025658e-01
2.099402733667665721e-01
2.099650848602888087e-01
2.099898883332041444e-01
2.100146763690621254e-01
2.100394563294428196e-01
2.100642208048351112e-01
2.100889771497320146e-01
2.101137216473162872e-01
2.101384505877965103e-01
2.101631713149760827e-01
2.101878764368284580e-01
2.102125732899930988e-01
2.102372544894890449e-01
2.102619273647603482e-01
2.102865845379037202e-01
2.103112333311341620e-01
2.103358700433038408e-01
2.103604909804299705e-01
2.103851034538258835e-01
2.104097001034194170e-01
2.104342882332161935e-01
2.104588604903281923e-01
2.104834241714241827e-01
2.105079719308323716e-01
2.105325110578509240e-01
2.105570378673096155e-01
2.105815486813418791e-01
2.106060507781323810e-01
2.106305368301859549e-01
2.106550141082347283e-01
2.106794752921097302e-01
2.107039276450629606e-01
2.107283638542796211e-01
2.107527911754988326e-01
2.107772059398361209e-01
2.108016044858557203e-01
2.108259940579637060e-01
2.108503673618752350e-01
2.108747316344025124e-01
2.108990795887255021e-01
2.109234184540305646e-01
2.109477409509959989e-01
2.109720543011491256e-01
2.109963548522064136e-01
2.110206389594754262e-01
2.110449138329329455e-01
2.110691722121414982e-01
2.110934212993366144e-01
2.111176538416904558e-01
2.111418770336644934e-01
2.111660872361069141e-01
2.111902818286191530e-01
2.112144884275763412e-01
2.112387078072285318e-01
2.112629471454590679e-01
2.112871991795859938e-01
2.113114710970815380e-01
2.113357556254117364e-01
2.113600599615865772e-01
2.113843804479033084e-01
2.114087134169626570e-01
2.114330660799953465e-01
2.114574311400458373e-01
2.114818158177655394e-01
2.115062128065152702e-01
2.115306293363169998e-01
2.115550580908954759e-01
2.115795063095938233e-01
2.116039703125406901e-01
2.116284464103842522e-01
2.116529418563593001e-01
2.116774493103159571e-01
2.117019760346871560e-01
2.117265146798568698e-01
2.117510725174101549e-01
2.117756421883141282e-01
2.118002309732550104e-01
2.118248351706816801e-01
2.118494510697847000e-01
2.118740859648095554e-01
2.118987324733978550e-01
2.119233978987709599e-01
2.119480748493281497e-01
2.119727706372164788e-01
2.119974778616418032e-01
2.120222038436287981e-01
2.120469448604440088e-01
2.120716971803220940e-01
2.120964681375079319e-01
2.121212503084420886e-01
2.121460510361186103e-01
2.121708628879609426e-01
2.121956932156633391e-01
2.122205345776820851e-01
2.122453943343566851e-01
2.122702687422801104e-01
2.122951540492383216e-01
2.123200576284489105e-01
2.123449720161733612e-01
2.123699045941477292e-01
2.123948478898465830e-01
2.124198092934736493e-01
2.124447850458930365e-01
2.124697713793451403e-01
2.124947756966364398e-01
2.125197905034983403e-01
2.125448232110753732e-01
2.125698663164885538e-01
2.125949272391692291e-01
2.126199984676848120e-01
2.126450874296978433e-01
2.126701903463154020e-01
2.126953018034762333e-01
2.127204219320789624e-01
2.127455423165186543e-01
2.127706703959607037e-01
2.127957986356696085e-01
2.128209344770083389e-01
2.128460703827884659e-01
2.128712137965165785e-01
2.128963609254728162e-01
2.129215079746505368e-01
2.129466623906660638e-01
2.129718166304412907e-01
2.129969781425940512e-01
2.130221393817884334e-01
2.130473077985868824e-01
2.130724758454544121e-01
2.130976509748393477e-01
2.131228293885608083e-01
2.131480072864072595e-01
2.131731921235506810e-01
2.131983763472072302e-01
2.132235674142891613e-01
2.132487577700147297e-01
2.132739548729795098e-01
2.132991511664609763e-01
2.133243541106806807e-01
2.133495599025749256e-01
2.133747647373070988e-01
2.133999760774324406e-01
2.134251863616249412e-01
2.134504030539189356e-01
2.134756185912504711e-01
2.135008404390757453e-01
2.135260610326510378e-01
2.135512878387926805e-01
2.135765170501350840e-01
2.136017448578047540e-01
2.136269787305534740e-01
2.136522110996917911e-01
2.136774494351879605e-01
2.137026861668765432e-01
2.137279287658807037e-01
2.137531734218944823e-01
2.137784163233139023e-01
2.138036649428822766e-01
2.138289117070076295e-01
2.138541640894380258e-01
2.138794145153156689e-01
2.139046704593334791e-01
2.139299243454271804e-01
2.139551836491739856e-01
2.139804445570229752e-01
2.140057032543939419e-01
2.140309672180780165e-01
2.140562288692566262e-01
2.140814956854528162e-01
2.141067600868506449e-01
2.141320295516485062e-01
2.141572964990925421e-01
2.141825684079918801e-01
2.142078414621536031e-01
2.142331118446282323e-01
2.142583870350281972e-01
2.142836594505243553e-01
2.143089365711863259e-01
2.143342108134619894e-01
2.143594896578169262e-01
2.143847655200379898e-01
2.144100458809248821e-01
2.144353269222540881e-01
2.144606048253238084e-01
2.144858870713185484e-01
2.145111660746388260e-01
2.145364493166480035e-01
2.145617292113000119e-01
2.145870132400754526e-01
2.146122938165436755e-01
2.146375784222377403e-01
2.146628632375259249e-01
2.146881444425725594e-01
2.147134295188768971e-01
2.147387108793180066e-01
2.147639960052886710e-01
2.147892773095059771e-01
2.148145622731928439e-01
2.148398433089637183e-01
2.148651278978108148e-01
2.148904122193190380e-01
2.149156924531569479e-01
2.149409760798505209e-01
2.149662555120330221e-01
2.149915382298403510e-01
2.150168166460259545e-01
2.150420982402687642e-01
2.150673791919849864e-01
2.150926556808956391e-01
2.151179351858784061e-01
2.151432101202615521e-01
2.151684879623059765e-01
2.151937611256828919e-01
2.152190370879711323e-01
2.152443082632496396e-01
2.152695821283521216e-01
2.152948548630446712e-01
2.153201226476940122e-01
2.153453929578915127e-01
2.153706582090134103e-01
2.153959258757429662e-01
2.154211883740903555e-01
2.154464531777621206e-01
2.154717127034666002e-01
2.154969744238703355e-01
2.155222345197437828e-01
2.155474891727484632e-01
2.155727458538658770e-01
2.155979969818343500e-01
2.156232500264285146e-01
2.156484974073162864e-01
2.156737465929975395e-01
2.156989900041342278e-01
2.157242351078868525e-01
2.157494780866873740e-01
2.157747151241556915e-01
2.157999536853180689e-01
2.158251861936070215e-01
2.158504201125427402e-01
2.158756478667843703e-01
2.159008769182758081e-01
2.159260996929683318e-01
2.159513236511642065e-01
2.159765449776222535e-01
2.160017598585903253e-01
2.160269757517795375e-01
2.160521850866656823e-01
2.160773953191474916e-01
2.161025988802293130e-01
2.161278032239286606e-01
2.161530007828444400e-01
2.161781990090473893e-01
2.162033940902968188e-01
2.162285822161473248e-01
2.162537708356175870e-01
2.162789523855906393e-01
2.163041343129632477e-01
2.163293090564510912e-01
2.163544840607634079e-01
2.163796517665163566e-01
2.164048196161589277e-01
2.164299838011363719e-01
2.164551405149958696e-01
2.164802971966674483e-01
2.165054462918228340e-01
2.165305952369596110e-01
2.165557364798902373e-01
2.165808774546089666e-01
2.166060143559042084e-01
2.166311433809090525e-01
2.166562719597315279e-01
2.166813925458455081e-01
2.167065125666788328e-01
2.167316244780900236e-01
2.167567357047608390e-01
2.167818387050041151e-01
2.168069409006792014e-01
2.168320384914927401e-01
2.168571276798137437e-01
2.168822158831372193e-01
2.169072955662240676e-01
2.169323741435703612e-01
2.169574440826417261e-01
2.169825127948611931e-01
2.170075727504684471e-01
2.170326313577454758e-01
2.170576848220268640e-01
2.170827293516258694e-01
2.171077723499783008e-01
2.171328062945659942e-01
2.171578385855014726e-01
2.171828617032889319e-01
2.172078830446468878e-01
2.172328950931728953e-01
2.172579052421189649e-01
2.172829097031580559e-01
2.173079046912715917e-01
2.173328975943718544e-01
2.173578809041064597e-01
2.173828620047393301e-01
2.174078333912672911e-01
2.174328024442270801e-01
2.174577616620357312e-01
2.174827184214350173e-01
2.175076689411650777e-01
2.175326094435990898e-01
2.175575472996447157e-01
2.175824750165854526e-01
2.176073999613462040e-01
2.176323146448861934e-01
2.176572264300735693e-01
2.176821278316164454e-01
2.177070262082521634e-01
2.177319177865219557e-01
2.177567987969272201e-01
2.177816765918703656e-01
2.178065436957538070e-01
2.178314074566596870e-01
2.178562604029987138e-01
2.178811098784608213e-01
2.179059521161626489e-01
2.179307833534483430e-01
2.179556109272747233e-01
2.179804273763978339e-01
2.180052400331927709e-01
2.180300414406828313e-01
2.180548389265842824e-01
2.180796250382665002e-01
2.181044070987108174e-01
2.181291813501588517e-01
2.181539440394185125e-01
2.181787024822252619e-01
2.182034492371380252e-01
2.182281916149660939e-01
2.182529214137550744e-01
2.182776369666697414e-01
2.183023282604636406e-01
2.183270025868143116e-01
2.183516561981679871e-01
2.183762853593131936e-01
2.184008973433943512e-01
2.184254847499005892e-01
2.184500548395246766e-01
2.184746002242290430e-01
2.184991281521720397e-01
2.185236312478687215e-01
2.185481167468639740e-01
2.185725809295576694e-01
2.185970200890475779e-01
2.186214414418083951e-01
2.186458376440862383e-01
2.186702158995433298e-01
2.186945688772595209e-01
2.187189037680033477e-01
2.187432132537636686e-01
2.187675045123395057e-01
2.187917738528875056e-01
2.188160175976218147e-01
2.188402429047330289e-01
2.188644424888351314e-01
2.188886234949486420e-01
2.189127786508775486e-01
2.189369150883891946e-01
2.189610255485598955e-01
2.189851171498249927e-01
2.190091862309062609e-01
2.190332291439381351e-01
2.190572529872104601e-01
2.190812505353215145e-01
2.191052288730301889e-01
2.191291807884824250e-01
2.191531133528278885e-01
2.191770229283366844e-01
2.192009058909762942e-01
2.192247692913287249e-01
2.192486059517597674e-01
2.192724229090428634e-01
2.192962129993719644e-01
2.193199832456291798e-01
2.193437264979167245e-01
2.193674497651454947e-01
2.193911494405855755e-01
2.194148219315573134e-01
2.194384742258688736e-01
2.194620992087383815e-01
2.194857038538043370e-01
2.195092810604705180e-01
2.195328377881264337e-01
2.195563669504411175e-01
2.195798754924745411e-01
2.196033598392981290e-01
2.196268164303967207e-01
2.196502521891823823e-01
2.196736600653426685e-01
2.196970469677608229e-01
2.197204058606685440e-01
2.197437436383394282e-01
2.197670532796326959e-01
2.197903416641304730e-01
2.198136052495158754e-01
2.198368405082449795e-01
2.198600542977144356e-01
2.198832396336981576e-01
2.199064033587020961e-01
2.199295385034052974e-01
2.199526518953435761e-01
2.199757365801819353e-01
2.199987993704051736e-01
2.200218367571164513e-01
2.200448452465503801e-01
2.200678316284667146e-01
2.200907889863435440e-01
2.201137240946878793e-01
2.201366300522439867e-01
2.201595136181884738e-01
2.201823679066099992e-01
2.202051996612735540e-01
2.202280054075107518e-01
2.202507816861450918e-01
2.202735352176735661e-01
2.202962591548985882e-01
2.203189602027051941e-01
2.203416315295228523e-01
2.203642798245442624e-01
2.203869016402801306e-01
2.204094935450179871e-01
2.204320622042595379e-01
2.204546008258484457e-01
2.204771160593942403e-01
2.204996011286476931e-01
2.205220626672430018e-01
2.205444939149173167e-01
2.205669014892526758e-01
2.205892819784285308e-01
2.206116319867581499e-01
2.206339581075926759e-01
2.206562536209836223e-01
2.206785251040266904e-01
2.207007658530396044e-01
2.207229824287840203e-01
2.207451681439234759e-01
2.207673295428050908e-01
2.207894632500834731e-01
2.208115659069125325e-01
2.208336440328633188e-01
2.208556909818170655e-01
2.208777132567284474e-01
2.208997042281070078e-01
2.209216703822117212e-01
2.209436051062580453e-01
2.209655148697271532e-01
2.209873963345633796e-01
2.210092461795682417e-01
2.210310708489042764e-01
2.210528637719094691e-01
2.210746313757669390e-01
2.210963671068028047e-01
2.211180773751406092e-01
2.211397556441765389e-01
2.211614083068947911e-01
2.211830326940176228e-01
2.212046336813478509e-01
2.212262201443662701e-01
2.212477855857018505e-01
2.212693363670830138e-01
2.212908660018046425e-01
2.213123808409561133e-01
2.213338744085776022e-01
2.213553530687735194e-01
2.213768194221914509e-01
2.213982747494627756e-01
2.214197253914196306e-01
2.214411649031315932e-01
2.214625996207840730e-01
2.214840231042575214e-01
2.215054416850287256e-01
2.215268521171160909e-01
2.215482511594288328e-01
2.215696451362581532e-01
2.215910276197899376e-01
2.216124049294453391e-01
2.216337706424437726e-01
2.216551310732766122e-01
2.216764798042554774e-01
2.216978231448756831e-01
2.217191578605579583e-01
2.217404807218955609e-01
2.217617980307710068e-01
2.217831033825125586e-01
2.218044030738508532e-01
2.218256907054279026e-01
2.218469725687605698e-01
2.218682422698674550e-01
2.218895060949871434e-01
2.219107608215733496e-01
2.219320032325378111e-01
2.219532396060821533e-01
2.219744635619432804e-01
2.219956813728884981e-01
2.220168866642512340e-01
2.220380857033011912e-01
2.220592721210304377e-01
2.220804521791477359e-01
2.221016226677771654e-01
2.221227803827740543e-01
2.221439315773915957e-01
2.221650698970389359e-01
2.221862015892533959e-01
2.222073203053198664e-01
2.222284322869971795e-01
2.222495311915078653e-01
2.222706232547702609e-01
2.222917052802013127e-01
2.223127740772318228e-01
2.223338358729046726e-01
2.223548843395559693e-01
2.223759256982319465e-01
2.223969536274232883e-01
2.224179743421199618e-01
2.224389815270271797e-01
2.224599813910164148e-01
2.224809707514233681e-01
2.225019464318758189e-01
2.225229146319508411e-01
2.225438690521598928e-01
2.225648158858084535e-01
2.225857488398373940e-01
2.226066741012169281e-01
2.226275853833801777e-01
2.226484888669019724e-01
2.226693813836577163e-01
2.226902597720903376e-01
2.227111302030671536e-01
2.227319864065137600e-01
2.227528345467483240e-01
2.227736683604027434e-01
2.227944940051841960e-01
2.228153083247049193e-01
2.228361081693556733e-01
2.228568996868148244e-01
2.228776766307423718e-01
2.228984451420522039e-01
2.229191989813217312e-01
2.229399442826408562e-01
2.229606748135665173e-01
2.229813967013033471e-01
2.230021068050995758e-01
2.230228019912542936e-01
2.230434883765338716e-01
2.230641597462031944e-01
2.230848222099903189e-01
2.231054695603508775e-01
2.231261078999164371e-01
2.231467310283911654e-01
2.231673450412508530e-01
2.231879468139877365e-01
2.232085332294207469e-01
2.232291103721752434e-01
2.232496720603422968e-01
2.232702243712402224e-01
2.232907611304196793e-01
2.233112884078307103e-01
2.233318000365429046e-01
2.233523020790783575e-01
2.233727914277837123e-01
2.233932649826013694e-01
2.234137287947953188e-01
2.234341767164998993e-01
2.234546147914001080e-01
2.234750368793582131e-01
2.234954569388303836e-01
2.235158857107565344e-01
2.235363297994203968e-01
2.235567861217800378e-01
2.235772515875436017e-01
2.235977322559897229e-01
2.236182219846630792e-01
2.236387268401524020e-01
2.236592406728756810e-01
2.236797695566830613e-01
2.237003073349098092e-01
2.237208600886237964e-01
2.237414247188684868e-01
2.237619981196501406e-01
2.237825863827698769e-01
2.238031833340657362e-01
2.238237950724362713e-01
2.238444154168034439e-01
2.238650504731152235e-01
2.238856971303666010e-01
2.239063522706795650e-01
2.239270220104885856e-01
2.239477001516286259e-01
2.239683928174682204e-01
2.239890938030882905e-01
2.240098092387425854e-01
2.240305329128057799e-01
2.240512709623728171e-01
2.240720202613649126e-01
2.240927776770408886e-01
2.241135493566673298e-01
2.241343290720531067e-01
2.241551229771864273e-01
2.241759248373333957e-01
2.241967408131587680e-01
2.242175646634283481e-01
2.242384025554379767e-01
2.242592513485074379e-01
2.242801078954973493e-01
2.243009783735648299e-01
2.243218565254269103e-01
2.243427485347563310e-01
2.243636481379329140e-01
2.243845615250966707e-01
2.244054824263359005e-01
2.244264170382145873e-01
2.244473622059114937e-01
2.244683147683517177e-01
2.244892809316517690e-01
2.245102544103632081e-01
2.245312414169118864e-01
2.245522356597156599e-01
2.245732433574647580e-01
2.245942582124857423e-01
2.246152864496904211e-01
2.246363249005733365e-01
2.246573703905818675e-01
2.246784291538691525e-01
2.246994948777379930e-01
2.247205738024463662e-01
2.247416596093649299e-01
2.247627585448138121e-01
2.247838642842755474e-01
2.248049830800871174e-01
2.248261117505167550e-01
2.248472471079864254e-01
2.248683954137722929e-01
2.248895503288337872e-01
2.249107181203526817e-01
2.249318924435564915e-01
2.249530795714851927e-01
2.249742763124310541e-01
2.249954794689970061e-01
2.250166953229266742e-01
2.250379175153158773e-01
2.250591523336572530e-01
2.250803934134691375e-01
2.251016470479476062e-01
2.251229068670798084e-01
2.251441791697204042e-01
2.251654607517357687e-01
2.251867484034964506e-01
2.252080484322647180e-01
2.252293544543885750e-01
2.252506703128551169e-01
2.252719685879701061e-01
2.252932508143175028e-01
2.253145106405556874e-01
2.253357543927088646e-01
2.253569788916545136e-01
2.253781809697543714e-01
2.253993669358513308e-01
2.254205304673328469e-01
2.254416778615749295e-01
2.254628028074762702e-01
2.254839115909312297e-01
2.255049979123652237e-01
2.255260680461800282e-01
2.255471188391860449e-01
2.255681471497286150e-01
2.255891592349502650e-01
2.256101488241361586e-01
2.256311221629064834e-01
2.256520729921110968e-01
2.256730075458380780e-01
2.256939195765119699e-01
2.257148153066778073e-01
2.257356916091940446e-01
2.257565453685065893e-01
2.257773827898222341e-01
2.257981975502029726e-01
2.258189953503811354e-01
2.258397699187127405e-01
2.258605274349848036e-01
2.258812617025889868e-01
2.259019788893058545e-01
2.259226758926298761e-01
2.259433496220851212e-01
2.259640062274149153e-01
2.259846395420945231e-01
2.260052557038254029e-01
2.260258485581387311e-01
2.260464242306827187e-01
2.260669796400326947e-01
2.260875117168404391e-01
2.261080265686487567e-01
2.261285180711843923e-01
2.261489923199014873e-01
2.261694432026294388e-01
2.261898768027214013e-01
2.262102870201226912e-01
2.262306799260707102e-01
2.262510524663641220e-01
2.262714015989392702e-01
2.262917333768352801e-01
2.263120417303477461e-01
2.263323327003632368e-01
2.263526002293417827e-01
2.263728503460089025e-01
2.263930770049987218e-01
2.264132862228612209e-01
2.264334749727552887e-01
2.264536402400362247e-01
2.264737880229648059e-01
2.264939123066756488e-01
2.265140190772163553e-01
2.265341023319470404e-01
2.265541680446898076e-01
2.265742102250419276e-01
2.265942348345888480e-01
2.266142388739842417e-01
2.266342193561418084e-01
2.266541822242651993e-01
2.266741215186013902e-01
2.266940431700823488e-01
2.267139412312405566e-01
2.267338216207222534e-01
2.267536784033564734e-01
2.267735174854903502e-01
2.267933358954093426e-01
2.268131306737172781e-01
2.268329077082862355e-01
2.268526610947496081e-01
2.268723967086471727e-01
2.268921086579563373e-01
2.269118028058700332e-01
2.269314732727242268e-01
2.269511259093514033e-01
2.269707577718012015e-01
2.269903659285050224e-01
2.270099562117292025e-01
2.270295227727641141e-01
2.270490714314815639e-01
2.270685963515766126e-01
2.270881033405134364e-01
2.271075894760322678e-01
2.271270518482976786e-01
2.271464962461392512e-01
2.271659168643227478e-01
2.271853194792313180e-01
2.272046982980868712e-01
2.272240590848175201e-01
2.272433960591069280e-01
2.272627149724176787e-01
2.272820129304927161e-01
2.273012870515660477e-01
2.273205430683690187e-01
2.273397752318087606e-01
2.273589892621126762e-01
2.273781794227009434e-01
2.273973514212855873e-01
2.274164995338113227e-01
2.274356294554590874e-01
2.274547383201154793e-01
2.274738232742137267e-01
2.274928899941158766e-01
2.275119327871397701e-01
2.275309573170822275e-01
2.275499579038333109e-01
2.275689401986132898e-01
2.275878985338981031e-01
2.276068385483170364e-01
2.276257574040296827e-01
2.276446522758057700e-01
2.276635287833624899e-01
2.276823812906985101e-01
2.277012154049055659e-01
2.277200255026159970e-01
2.277388171782831483e-01
2.277575848211852994e-01
2.277763340131227499e-01
2.277950619446658664e-01
2.278137658190537151e-01
2.278324511990836299e-01
2.278511125057067765e-01
2.278697552890354694e-01
2.278883739827146093e-01
2.279069741241552816e-01
2.279255501597080014e-01
2.279441076140729661e-01
2.279626437063622113e-01
2.279811556684196439e-01
2.279996490058487923e-01
2.280181181968241599e-01
2.280365687342025827e-01
2.280549951089113070e-01
2.280734028010474868e-01
2.280917863143040458e-01
2.281101511160032458e-01
2.281284944539364590e-01
2.281468135886852711e-01
2.281651139683844587e-01
2.281833901287027011e-01
2.282016475049674642e-01
2.282198806456590678e-01
2.282380949732836228e-01
2.282562877580305294e-01
2.282744562829257529e-01
2.282926059512173644e-01
2.283107313434774022e-01
2.283288378500972216e-01
2.283469200645100172e-01
2.283649833642393268e-01
2.283830223555897709e-01
2.284010424032023034e-01
2.284190408061811950e-01
2.284370148765315633e-01
2.284549699595427308e-01
2.284729006937619156e-01
2.284908124115628270e-01
2.285086997644145690e-01
2.285265680717587511e-01
2.285444119979962441e-01
2.285622368496268431e-01
2.285800399548073014e-01
2.285978186546530067e-01
2.286155782362204181e-01
2.286333133963039943e-01
2.286510294089831308e-01
2.286687209840311819e-01
2.286863933825373230e-01
2.287040413272672379e-01
2.287216700663056712e-01
2.287392769569941975e-01
2.287568593696935881e-01
2.287744225329526038e-01
2.287919612020831717e-01
2.288094805925952602e-01
2.288269754728382011e-01
2.288444510452711800e-01
2.288619020912986413e-01
2.288793338003117794e-01
2.288967435589721044e-01
2.289141287670214964e-01
2.289314945942259039e-01
2.289488358546820646e-01
2.289661577050580710e-01
2.289834549725509039e-01
2.290007328007118703e-01
2.290179860298560133e-01
2.290352197904058085e-01
2.290524314984773713e-01
2.290696185833269727e-01
2.290867861556609153e-01
2.291039290886365265e-01
2.291210524797986370e-01
2.291381512154655464e-01
2.291552354951754134e-01
2.291723215943178293e-01
2.291894086996181801e-01
2.292065018848400970e-01
2.292235960381985849e-01
2.292406962356313693e-01
2.292577973633365129e-01
2.292749044994051855e-01
2.292920125280425436e-01
2.293091265294687764e-01
2.293262439364383565e-01
2.293433621797137945e-01
2.293604863426680351e-01
2.293776113046174792e-01
2.293947421510109663e-01
2.294118737592442114e-01
2.294290112168203000e-01
2.294461493992385748e-01
2.294632933960323307e-01
2.294804406357802140e-01
2.294975885451624453e-01
2.295147422167216900e-01
2.295318965213057893e-01
2.295490565534344940e-01
2.295662171821330477e-01
2.295833835038771920e-01
2.296005503858906671e-01
2.296177229265837227e-01
2.296348985505699547e-01
2.296520746806608448e-01
2.296692564181295748e-01
2.296864386257844726e-01
2.297036264067832678e-01
2.297208146222030067e-01
2.297380083770629300e-01
2.297552025307305068e-01
2.297724021900664493e-01
2.297896047759251381e-01
2.298068077074565396e-01
2.298240160942407462e-01
2.298412247914630724e-01
2.298584389104920134e-01
2.298756533048739170e-01
2.298928730877473070e-01
2.299100931110409918e-01
2.299273184896388766e-01
2.299445466408476246e-01
2.299617749803547495e-01
2.299790086256273680e-01
2.299962424634891534e-01
2.300134817558965317e-01
2.300307213622548308e-01
2.300479664033264204e-01
2.300652142935456501e-01
2.300824624456864753e-01
2.300997159831655869e-01
2.301169697480738852e-01
2.301342288655721102e-01
2.301514881761611564e-01
2.301687528067266619e-01
2.301860175961987220e-01
2.302032876731680000e-01
2.302205604486290413e-01
2.302378333320072579e-01
2.302551114544107991e-01
2.302723896509293322e-01
2.302896730543268489e-01
2.303069564981894968e-01
2.303242451169167371e-01
2.303415337426128473e-01
2.303588275112914974e-01
2.303761238307064363e-01
2.303934201071257681e-01
2.304107214789509750e-01
2.304280227746619558e-01
2.304453291342258292e-01
2.304626353847058495e-01
2.304799466676177855e-01
2.304972578086270651e-01
2.305145739507759584e-01
2.305318924987698748e-01
2.305492108559114017e-01
2.305665341674996704e-01
2.305838572557917798e-01
2.306011852675640128e-01
2.306185130237428105e-01
2.306358456725663975e-01
2.306531780336473214e-01
2.306705152566658201e-01
2.306878547434650373e-01
2.307051938945747782e-01
2.307225378618020795e-01
2.307398814615598259e-01
2.307572298470486616e-01
2.307745778334349684e-01
2.307919305752954009e-01
2.308092828865659363e-01
2.308266399231804766e-01
2.308439990843102474e-01
2.308613577678914064e-01
2.308787211318600874e-01
2.308960839871575521e-01
2.309134514930311077e-01
2.309308184592553936e-01
2.309481900463702941e-01
2.309655636515921540e-01
2.309829366709670317e-01
2.310003142669407872e-01
2.310176912464491639e-01
2.310350727731868559e-01
2.310524536529861561e-01
2.310698390507688882e-01
2.310872237712820465e-01
2.311046129806593186e-01
2.311220040737633208e-01
2.311393944443676518e-01
2.311567892603899055e-01
2.311741833239375210e-01
2.311915818040939929e-01
2.312089795019432459e-01
2.312263815877170781e-01
2.312437828614912205e-01
2.312611884946303986e-01
2.312785958798196373e-01
2.312960024087332145e-01
2.313134132544018562e-01
2.313308232144543064e-01
2.313482374630085880e-01
2.313656507967462583e-01
2.313830683908562613e-01
2.314004850410880110e-01
2.314179059236847746e-01
2.314353284293259039e-01
2.314527499477564976e-01
2.314701756567679181e-01
2.314876003498544388e-01
2.315050292058191128e-01
2.315224570172828567e-01
2.315398889640427060e-01
2.315573198378627073e-01
2.315747548195175587e-01
2.315921912978495811e-01
2.316096266608407839e-01
2.316270660906999956e-01
2.316445043771233614e-01
2.316619467032541291e-01
2.316793878579898047e-01
2.316968330253921793e-01
2.317142769935759405e-01
2.317317249475059349e-01
2.317491742743523209e-01
2.317666223604984976e-01
2.317840743922314761e-01
2.318015251557792866e-01
2.318189798382898625e-01
2.318364332252655924e-01
2.318538905046991783e-01
2.318713490625726736e-01
2.318888062841357733e-01
2.319062673586195222e-01
2.319237270697779851e-01
2.319411906076477847e-01
2.319586527553092470e-01
2.319761187035891958e-01
2.319935832349126481e-01
2.320110515408775886e-01
2.320285210060769043e-01
2.320459890144456749e-01
2.320634607587092058e-01
2.320809310197227138e-01
2.320984049909470825e-01
2.321158774526357327e-01
2.321333535989659191e-01
2.321508282096053088e-01
2.321683064794339280e-01
2.321857857966267424e-01
2.322032636649517534e-01
2.322207453324272031e-01
2.322382255765432779e-01
2.322557095933302507e-01
2.322731921596436488e-01
2.322906784722675311e-01
2.323081633074379759e-01
2.323256518626768408e-01
2.323431415194265326e-01
2.323606296585002950e-01
2.323781214785021199e-01
2.323956117541819966e-01
2.324131056848431909e-01
2.324305980446697562e-01
2.324480940336471901e-01
2.324655884254099858e-01
2.324830864206109959e-01
2.325005853995396610e-01
2.325180827419291441e-01
2.325355836494079065e-01
2.325530828942959927e-01
2.325705856788510828e-01
2.325880867748979508e-01
2.326055913853056767e-01
2.326230942814178637e-01
2.326406006667014470e-01
2.326581079204481095e-01
2.326756134214602034e-01
2.326931223740746901e-01
2.327106295484937526e-01
2.327281401496137381e-01
2.327456489472060075e-01
2.327631611467123052e-01
2.327806715174878804e-01
2.327981852655035544e-01
2.328156997692039654e-01
2.328332124066114228e-01
2.328507283844629683e-01
2.328682424711408516e-01
2.328857598738746093e-01
2.329032753606836148e-01
2.329207941392726355e-01
2.329383135875296995e-01
2.329558310829702439e-01
2.329733518339903720e-01
2.329908706077615244e-01
2.330083926131195082e-01
2.330259126169217376e-01
2.330434358284299567e-01
2.330609570142027631e-01
2.330784813839131275e-01
2.330960063148588834e-01
2.331135291840348844e-01
2.331310552017048510e-01
2.331485791337388203e-01
2.331661061907761567e-01
2.331836311384379856e-01
2.332011591877268253e-01
2.332186851040237152e-01
2.332362140986788401e-01
2.332537435485439459e-01
2.332712708302281390e-01
2.332888011555751540e-01
2.333063292894368423e-01
2.333238604439700214e-01
2.333413893838365838e-01
2.333589213214929958e-01
2.333764510214258459e-01
2.333939836963761505e-01
2.334115167228847931e-01
2.334290474773145219e-01
2.334465811728066997e-01
2.334641125734683298e-01
2.334816468926927402e-01
2.334991788944593694e-01
2.335167137923969682e-01
2.335342463503702337e-01
2.335517817822313491e-01
2.335693174643481695e-01
2.335868507729685351e-01
2.336043869222542146e-01
2.336219206758393119e-01
2.336394572480762766e-01
2.336569914025312666e-01
2.336745283537305373e-01
2.336920628651859011e-01
2.337096001515870936e-01
2.337271375892607805e-01
2.337446725544696791e-01
2.337622102621259579e-01
2.337797454756544990e-01
2.337972834100981445e-01
2.338148188288700080e-01
2.338323569471302821e-01
2.338498951412602556e-01
2.338674307876250635e-01
2.338849691015356669e-01
2.339025048464333234e-01
2.339200432377149808e-01
2.339375790388537601e-01
2.339551174653188292e-01
2.339726532806298831e-01
2.339901917003147092e-01
2.340077301009400590e-01
2.340252658591125412e-01
2.340428041904264456e-01
2.340603398585668904e-01
2.340778780791578084e-01
2.340954136159733578e-01
2.341129516846512382e-01
2.341304870490673595e-01
2.341480249248620860e-01
2.341655626889119213e-01
2.341830977181857953e-01
2.342006352283074744e-01
2.342181699834546826e-01
2.342357071992249296e-01
2.342532416399376594e-01
2.342707785211508575e-01
2.342883126073393441e-01
2.343058491140081467e-01
2.343233854184616494e-01
2.343409188981514513e-01
2.343584547684833264e-01
2.343759877943681902e-01
2.343935231911311035e-01
2.344110557238779924e-01
2.344285906078396042e-01
2.344461226083294214e-01
2.344636569404729975e-01
2.344811909821208906e-01
2.344987221113233877e-01
2.345162555430264084e-01
2.345337860431095378e-01
2.345513188263849691e-01
2.345688486589771471e-01
2.345863807555546021e-01
2.346039098824983515e-01
2.346214412543184968e-01
2.346389722495265673e-01
2.346565002468836147e-01
2.346740304606414473e-01
2.346915576578754714e-01
2.347090870526539752e-01
2.347266134123466852e-01
2.347441419508236593e-01
2.347616700471876761e-01
2.347791950808300609e-01
2.347967222653030706e-01
2.348142463687695192e-01
2.348317726045550113e-01
2.348492957411563165e-01
2.348668209916648930e-01
2.348843431249213465e-01
2.349018673537704438e-01
2.349193910581721667e-01
2.349369116184241157e-01
2.349544342469803704e-01
2.349719537135922520e-01
2.349894752304374501e-01
2.350069935676513677e-01
2.350245139371268666e-01
2.350420311093912584e-01
2.350595502960427519e-01
2.350770688780047246e-01
2.350945842365880223e-01
2.351121015829262251e-01
2.351296156885745448e-01
2.351471317643449854e-01
2.351646445822222486e-01
2.351821593526839393e-01
2.351996708481559062e-01
2.352171842787715850e-01
2.352346970265239978e-01
2.352522064738392649e-01
2.352697178303160275e-01
2.352872258695236640e-01
2.353047358006918888e-01
2.353222423978638123e-01
2.353397508698905072e-01
2.353572559912993634e-01
2.353747629705519318e-01
2.353922691908114095e-01
2.354097720357170576e-01
2.354272767131267985e-01
2.354447779988230183e-01
2.354622811002494709e-01
2.354797807937074050e-01
2.354972822862158033e-01
2.355147803546039365e-01
2.355322802054556908e-01
2.355497792232019716e-01
2.355672773997305458e-01
2.355847695133389541e-01
2.356022659834547395e-01
2.356197615881681084e-01
2.356372563194674141e-01
2.356547449567844565e-01
2.356722379175767990e-01
2.356897299810618018e-01
2.357072211393249628e-01
2.357247113844748165e-01
2.357421954974213141e-01
2.357596838930449690e-01
2.357771713520284695e-01
2.357946578665778281e-01
2.358121382188268500e-01
2.358296228215092660e-01
2.358471064565215713e-01
2.358645891161660346e-01
2.358820707927691829e-01
2.358995462700432810e-01
2.359170259579365658e-01
2.359345046399136669e-01
2.359519823083954249e-01
2.359694537483992272e-01
2.359869293675619928e-01
2.360044039506419833e-01
2.360218774901561289e-01
2.360393499786466176e-01
2.360568162028082728e-01
2.360742865672882940e-01
2.360917558585120535e-01
2.361092240691158306e-01
2.361266911917597744e-01
2.361441520148719331e-01
2.361616169399980980e-01
2.361790807552867077e-01
2.361965434534903374e-01
2.362139998244643380e-01
2.362314602671933828e-01
2.362489195712422219e-01
2.362663777294580214e-01
2.362838347347116508e-01
2.363012853786868317e-01
2.363187400570702090e-01
2.363361935612455222e-01
2.363536458023310360e-01
2.363710906988367721e-01
2.363885384081107488e-01
2.364059837252244223e-01
2.364234266452995281e-01
2.364408671634732895e-01
2.364583000791662393e-01
2.364757357797609427e-01
2.364931690640003636e-01
2.365105999271061576e-01
2.365280231714658732e-01
2.365454491787783997e-01
2.365628727507477769e-01
2.365802938826782054e-01
2.365977125698934258e-01
2.366151236185224382e-01
2.366325374030948114e-01
2.366499487290491532e-01
2.366673575917901395e-01
2.366847588004624137e-01
2.367021627238123926e-01
2.367195641702888320e-01
2.367369631353773429e-01
2.367543596145855744e-01
2.367717484208577972e-01
2.367891399156483168e-01
2.368065289111989102e-01
2.368239154030971627e-01
2.368412942073517824e-01
2.368586756795340031e-01
2.368760546349453766e-01
2.368934310692520362e-01
2.369108049781414871e-01
2.369281711814805735e-01
2.369455400274292911e-01
2.369629063351404996e-01
2.369802701003804191e-01
2.369976261461254619e-01
2.370149848145602922e-01
2.370323409279410098e-01
2.370496944821135488e-01
2.370670454729413845e-01
2.370843887273176853e-01
2.371017345798970277e-01
2.371190778568456614e-01
2.371364185541059988e-01
2.371537515017238529e-01
2.371710870282882078e-01
2.371884199631122958e-01
2.372057503022181879e-01
2.372230780416458851e-01
2.372403980154077496e-01
2.372577205444568738e-01
2.372750404620667664e-01
2.372923577643570869e-01
2.373096672885341429e-01
2.373269793493988922e-01
2.373442887834153470e-01
2.373615955867787175e-01
2.373788997557043645e-01
2.373961961314167146e-01
2.374134950209749739e-01
2.374307912648554453e-01
2.374480848593503723e-01
2.374653706489174843e-01
2.374826589343820848e-01
2.374999445594510039e-01
2.375172275204910366e-01
2.375345078138891841e-01
2.375517802881713658e-01
2.375690552363198260e-01
2.375863275061018132e-01
2.376035970939793796e-01
2.376208588517506048e-01
2.376381230660859489e-01
2.376553845880189919e-01
2.376726434140876698e-01
2.376898995408496806e-01
2.377071478242154812e-01
2.377243985429161044e-01
2.377416465520935107e-01
2.377588918483803382e-01
2.377761292909945090e-01
2.377933691522801096e-01
2.378106062906831242e-01
2.378278407029103536e-01
2.378450723856859184e-01
2.378622962023867471e-01
2.378795224173251288e-01
2.378967458931005585e-01
2.379139666265109310e-01
2.379311794842750571e-01
2.379483947242480024e-01
2.379656072123648158e-01
2.379828169454991649e-01
2.380000239205436463e-01
2.380172230084122709e-01
2.380344244588450398e-01
2.380516231419725348e-01
2.380688190547579630e-01
2.380860121941847929e-01
2.381031974353904901e-01
2.381203850199505312e-01
2.381375698222112924e-01
2.381547518392270746e-01
2.381719259495296837e-01
2.381891023881303471e-01
2.382062747899365562e-01
2.382234366056060759e-01
2.382405868814947980e-01
2.382577205112775265e-01
2.382748477076109261e-01
2.382919633607686327e-01
2.383090674696544675e-01
2.383261549417768910e-01
2.383432359623500751e-01
2.383603054354773709e-01
2.383773633601369846e-01
2.383944097353259406e-01
2.384114394858485309e-01
2.384284627626014341e-01
2.384454744869818899e-01
2.384624746580604748e-01
2.384794582144821318e-01
2.384964352796788978e-01
2.385134007888887187e-01
2.385303547412539471e-01
2.385472971359324790e-01
2.385642229288776894e-01
2.385811422091764222e-01
2.385980499293736123e-01
2.386149460886983764e-01
2.386318256569537333e-01
2.386486986957412904e-01
2.386655601714534614e-01
2.386824100833918605e-01
2.386992484308742002e-01
2.387160702010182600e-01
2.387328854210589157e-01
2.387496890747036193e-01
2.387664811613400828e-01
2.387832566819415026e-01
2.388000256362420304e-01
2.388167830218017595e-01
2.388335288380792343e-01
2.388502630845477648e-01
2.388669807795041899e-01
2.388836918882956684e-01
2.389003914258046035e-01
2.389170793915741386e-01
2.389337508177596936e-01
2.389504156421948800e-01
2.389670688936214593e-01
2.389837105716494658e-01
2.390003406759065863e-01
2.390169542558745475e-01
2.390335612149884770e-01
2.390501565993148336e-01
2.390667404085484171e-01
2.390833077060330325e-01
2.390998683676798797e-01
2.391164174534177178e-01
2.391329549630076823e-01
2.391494808962266183e-01
2.391659903337483573e-01
2.391824931170746238e-01
2.391989843234622048e-01
2.392154639527541704e-01
2.392319270994866520e-01
2.392483835776334500e-01
2.392648284783123747e-01
2.392812618014322767e-01
2.392976835469188823e-01
2.393140888266367949e-01
2.393304874201448440e-01
2.393468744358892009e-01
2.393632498738604841e-01
2.393796088597868743e-01
2.393959611456932812e-01
2.394123018538901748e-01
2.394286309844312344e-01
2.394449485373852382e-01
2.394612496558076176e-01
2.394775440573075898e-01
2.394938268815224314e-01
2.395100981285854802e-01
2.395263529554125803e-01
2.395426010520798621e-01
2.395588375720859586e-01
2.395750625156260472e-01
2.395912758829105704e-01
2.396074728481809579e-01
2.396236630670972589e-01
2.396398417104833589e-01
2.396560087786117621e-01
2.396721594595806470e-01
2.396883033815212505e-01
2.397044357291143735e-01
2.397205565026934160e-01
2.397366657026085424e-01
2.397527585342771328e-01
2.397688445914213373e-01
2.397849190760406590e-01
2.398009819885451588e-01
2.398170333293606626e-01
2.398330683212195891e-01
2.398490965234401084e-01
2.398651131553379834e-01
2.398811182173973822e-01
2.398971069462013661e-01
2.399130888735488409e-01
2.399290592326043803e-01
2.399450180239131591e-01
2.399609652480343414e-01
2.399768961588585325e-01
2.399928202537917055e-01
2.400087327833053119e-01
2.400246337480196890e-01
2.400405184156650384e-01
2.400563962561397258e-01
2.400722625337593508e-01
2.400881172491994286e-01
2.401039604031539598e-01
2.401197872806505318e-01
2.401356073172098426e-01
2.401514157944450445e-01
2.401672127131055934e-01
2.401829933720536214e-01
2.401987671793150425e-01
2.402145294303372203e-01
2.402302801259267873e-01
2.402460192669050865e-01
2.402617421694200894e-01
2.402774582071393050e-01
2.402931626927958253e-01
2.403088556272680587e-01
2.403245323405266975e-01
2.403402021787613418e-01
2.403558604685300248e-01
2.403715072107665551e-01
2.403871424064190632e-01
2.404027614027309800e-01
2.404183735115563159e-01
2.404339740767241773e-01
2.404495630992409261e-01
2.404651359401606681e-01
2.404807018838773791e-01
2.404962562880364474e-01
2.405117991536948607e-01
2.405273304819270375e-01
2.405428456510455004e-01
2.405583539111330604e-01
2.405738506370931895e-01
2.405893358300535412e-01
2.406048048821258223e-01
2.406202670159559576e-01
2.406357176202486015e-01
2.406511566961840876e-01
2.406665842449574044e-01
2.406819956759232437e-01
2.406974001774436767e-01
2.407127931554663980e-01
2.407281746112384102e-01
2.407435399679001553e-01
2.407588983864021870e-01
2.407742452864776173e-01
2.407895806694274610e-01
2.408049045365665553e-01
2.408202123282572327e-01
2.408355131711992780e-01
2.408508025023525234e-01
2.408660803230824876e-01
2.408813420875224320e-01
2.408965968949874359e-01
2.409118401962075939e-01
2.409270719926008830e-01
2.409422922855997129e-01
2.409574965465406948e-01
2.409726938405233332e-01
2.409878796354840147e-01
2.410030539329033883e-01
2.410182122178746722e-01
2.410333635281404208e-01
2.410485033453915182e-01
2.410636316711631810e-01
2.410787485070002290e-01
2.410938493551773587e-01
2.411089432192605186e-01
2.411240255981260128e-01
2.411390964933706749e-01
2.411541514210038262e-01
2.411691993572691040e-01
2.411842358147793797e-01
2.411992607951825018e-01
2.412142743001376433e-01
2.412292718628135657e-01
2.412442624253188228e-01
2.412592415174293903e-01
2.412742091408526801e-01
2.412891608424776457e-01
2.413041055371208388e-01
2.413190387682784821e-01
2.413339605377085029e-01
2.413488708471808186e-01
2.413637652607168449e-01
2.413786526590468440e-01
2.413935286028032201e-01
2.414083930938029088e-01
2.414232417097665895e-01
2.414380833041709917e-01
2.414529134513477837e-01
2.414677321531642495e-01
2.414825394114988866e-01
2.414973308211808001e-01
2.415121152016439510e-01
2.415268881443324855e-01
2.415416496511738065e-01
2.415563997241044203e-01
2.415711339750492570e-01
2.415858611894282637e-01
2.416005769757819666e-01
2.416152813360956664e-01
2.416299698959587516e-01
2.416446514135988100e-01
2.416593215112248783e-01
2.416739801908684426e-01
2.416886274545731461e-01
2.417032589449936153e-01
2.417178833863979914e-01
2.417324964180619928e-01
2.417470980420769466e-01
2.417616839147387897e-01
2.417762627331665470e-01
2.417908301502812440e-01
2.418053861682195049e-01
2.418199307891265026e-01
2.418344596863385987e-01
2.418489815230659423e-01
2.418634919692711494e-01
2.418779910271458555e-01
2.418924743836421976e-01
2.419069506748700582e-01
2.419214155844096048e-01
2.419358691144994356e-01
2.419503112673871414e-01
2.419647377470323102e-01
2.419791571556931808e-01
2.419935651939622567e-01
2.420079618641324259e-01
2.420223428837567359e-01
2.420367168280367354e-01
2.420510794111604413e-01
2.420654306354644847e-01
2.420797705032977087e-01
2.420940951903343685e-01
2.421084160511235428e-01
2.421227293186368756e-01
2.421370350002292060e-01
2.421513288439371414e-01
2.421656193780642452e-01
2.421799023484214608e-01
2.421941777624243564e-01
2.422084456275030440e-01
2.422227017030249008e-01
2.422369544948540510e-01
2.422511997601425882e-01
2.422654375063810206e-01
2.422796635019582867e-01
2.422938862348698041e-01
2.423081014712971659e-01
2.423223092187925531e-01
2.423365094849237455e-01
2.423506980493071450e-01
2.423648833776982370e-01
2.423790612475178463e-01
2.423932316663929276e-01
2.424073904228796761e-01
2.424215459650255755e-01
2.424356940791985160e-01
2.424498347730871251e-01
2.424639680543929643e-01
2.424780897227957754e-01
2.424922082043078353e-01
2.425063192964322933e-01
2.425204230069306077e-01
2.425345151443381031e-01
2.425486041171223128e-01
2.425626857316517393e-01
2.425767599957468490e-01
2.425908269172431520e-01
2.426048823156931045e-01
2.426189345777364781e-01
2.426329795207702866e-01
2.426470171526896036e-01
2.426610433018175916e-01
2.426750663374151462e-01
2.426890820856617004e-01
2.427030905545077832e-01
2.427170917519183568e-01
2.427310815171301872e-01
2.427450681977852964e-01
2.427590476309852141e-01
2.427730198247523563e-01
2.427869806270062658e-01
2.428009383681838940e-01
2.428148888940785954e-01
2.428288322127707399e-01
2.428427683323535202e-01
2.428566931115487271e-01
2.428706148593886005e-01
2.428845294324805115e-01
2.428984368389759396e-01
2.429123329461930769e-01
2.429262260461285683e-01
2.429401120039960671e-01
2.429539908280031191e-01
2.429678625263681502e-01
2.429817229771027987e-01
2.429955804510147144e-01
2.430094308240240975e-01
2.430232741044044409e-01
2.430371103004456135e-01
2.430509353007877515e-01
2.430647573551740770e-01
2.430785723501662221e-01
2.430923802941072354e-01
2.431061770840953207e-01
2.431199709531119968e-01
2.431337577961872609e-01
2.431475376217180351e-01
2.431613104381154800e-01
2.431750721529935544e-01
2.431888309784934199e-01
2.432025828201723194e-01
2.432163276864942880e-01
2.432300614934414240e-01
2.432437924365717929e-01
2.432575164298182990e-01
2.432712334817008493e-01
2.432849436007495647e-01
2.432986427133486951e-01
2.433123389944394921e-01
2.433260283683703340e-01
2.433397108437251044e-01
2.433533823551618513e-01
2.433670510612215010e-01
2.433807128945374432e-01
2.433943678637453811e-01
2.434080159774963670e-01
2.434216531807341377e-01
2.434352876116119835e-01
2.434489152130600575e-01
2.434625359937815370e-01
2.434761459068996436e-01
2.434897530743531657e-01
2.435033534472622052e-01
2.435169470343814813e-01
2.435305338444788970e-01
2.435441098408447635e-01
2.435576831252620478e-01
2.435712496590338727e-01
2.435848094509774631e-01
2.435983584724702999e-01
2.436119048092662831e-01
2.436254444307637268e-01
2.436389773458317309e-01
2.436525035633524683e-01
2.436660190647492452e-01
2.436795319158601147e-01
2.436930380961419285e-01
2.437065376145276796e-01
2.437200264604318933e-01
2.437335126838510169e-01
2.437469922722437232e-01
2.437604652345916334e-01
2.437739315798904960e-01
2.437873873074819786e-01
2.438008404476811053e-01
2.438142869978879856e-01
2.438277269671450531e-01
2.438411563626893819e-01
2.438545831991860979e-01
2.438680034819390441e-01
2.438814172200420571e-01
2.438948244225994377e-01
2.439082211066522787e-01
2.439216152674283933e-01
2.439350029200473835e-01
2.439483840736647036e-01
2.439617547531137132e-01
2.439751229381692810e-01
2.439884846517571260e-01
2.440018399030796648e-01
2.440151887013512211e-01
2.440285270810888252e-01
2.440418630028701741e-01
2.440551924993158150e-01
2.440685155796900596e-01
2.440818282862004807e-01
2.440951385641706994e-01
2.441084424539259334e-01
2.441217399647775399e-01
2.441350311060475620e-01
2.441483119294993731e-01
2.441615903615117766e-01
2.441748624519781141e-01
2.441881282102675299e-01
2.442013836957387107e-01
2.442146368197107564e-01
2.442278836396821473e-01
2.442411241650708220e-01
2.442543584053032679e-01
2.442675824291674902e-01
2.442808041292855170e-01
2.442940195725992747e-01
2.443072287685831012e-01
2.443204277935163982e-01
2.443336245251649941e-01
2.443468150379732862e-01
2.443599993414620197e-01
2.443731774451637362e-01
2.443863454346577868e-01
2.443995111692666977e-01
2.444126707327497761e-01
2.444258241346854987e-01
2.444389674680411961e-01
2.444521085774881142e-01
2.444652435541850855e-01
2.444783724077555787e-01
2.444914951478333043e-01
2.445046078765589770e-01
2.445177184204138654e-01
2.445308228797440087e-01
2.445439212642279980e-01
2.445570135835562486e-01
2.445700959489672255e-01
2.445831761688999906e-01
2.445962503528119614e-01
2.446093185104377676e-01
2.446223767602428711e-01
2.446354328963341596e-01
2.446484830354070383e-01
2.446615271872409347e-01
2.446745653616256289e-01
2.446875936859949363e-01
2.447006199366692503e-01
2.447136402393273735e-01
2.447266546038026069e-01
2.447396591646493202e-01
2.447526616840668967e-01
2.447656582948648241e-01
2.447786490069220888e-01
2.447916338301248385e-01
2.448046089078620702e-01
2.448175819848123214e-01
2.448305492026351393e-01
2.448435105712595816e-01
2.448564622410908109e-01
2.448694119428935501e-01
2.448823558253546695e-01
2.448952938984468586e-01
2.449082261721552412e-01
2.449211488055829389e-01
2.449340695122398104e-01
2.449469844495269499e-01
2.449598936274708649e-01
2.449727932120815133e-01
2.449856909031701002e-01
2.449985828650571851e-01
2.450114691078103535e-01
2.450243496415100142e-01
2.450372206407296916e-01
2.450500897882950113e-01
2.450629532571038383e-01
2.450758110572771598e-01
2.450886593701872285e-01
2.451015058651767053e-01
2.451143467219532579e-01
2.451271819506793681e-01
2.451400115615278985e-01
2.451528317442993599e-01
2.451656501516186193e-01
2.451784629716367847e-01
2.451912702145686573e-01
2.452040680769008441e-01
2.452168641979945440e-01
2.452296547727004505e-01
2.452424398112738879e-01
2.452552193239785905e-01
2.452679895155938372e-01
2.452807580090349826e-01
2.452935210074597139e-01
2.453062785211723162e-01
2.453190267615292797e-01
2.453317733383998389e-01
2.453445144615302997e-01
2.453572501412661089e-01
2.453699803879626218e-01
2.453827014211271140e-01
2.453954208344604204e-01
2.454081348458757028e-01
2.454208434657678406e-01
2.454335429201097429e-01
2.454462407897783638e-01
2.454589332991636008e-01
2.454716204587011064e-01
2.454843022788340268e-01
2.454969749935468626e-01
2.455096461678251130e-01
2.455223120340864762e-01
2.455349726028141777e-01
2.455476241143459692e-01
2.455602741210648754e-01
2.455729188617546133e-01
2.455855583469372383e-01
2.455981925871444371e-01
2.456108178305831946e-01
2.456234416140264942e-01
2.456360601841440783e-01
2.456486735515057418e-01
2.456612779705564242e-01
2.456738809656954514e-01
2.456864787898430380e-01
2.456990714536065601e-01
2.457116589676042462e-01
2.457242386385911359e-01
2.457368198535909709e-01
2.457493989110726973e-01
2.457619758216291472e-01
2.457745468492257834e-01
2.457871194983761165e-01
2.457996900324291301e-01
2.458122584620131001e-01
2.458248247977658230e-01
2.458373853068230586e-01
2.458499474874737134e-01
2.458625076062532777e-01
2.458750656738342977e-01
2.458876217008966469e-01
2.459001719576700551e-01
2.459127239363750883e-01
2.459252731687417981e-01
2.459378085772145617e-01
2.459503227354133126e-01
2.459628231295574174e-01
2.459753060532445523e-01
2.459877715326736491e-01
2.460002195940351466e-01
2.460126465620806058e-01
2.460250598710013448e-01
2.460374558403503609e-01
2.460498344962747386e-01
2.460621921841200654e-01
2.460745362967355354e-01
2.460868631742975932e-01
2.460991728429119951e-01
2.461114653286738951e-01
2.461237370024941529e-01
2.461359952058945755e-01
2.461482363046570143e-01
2.461604603248349898e-01
2.461726636576524740e-01
2.461848536038494795e-01
2.461970265495514176e-01
2.462091825207702589e-01
2.462213215435077596e-01
2.462334400342041651e-01
2.462455452429707370e-01
2.462576335809803230e-01
2.462696839327568055e-01
2.462816719095284046e-01
2.462936047228332648e-01
2.463054788558897978e-01
2.463172943737732545e-01
2.463290513414866101e-01
2.463407463468237635e-01
2.463523864263148788e-01
2.463639681501966494e-01
2.463754915831843917e-01
2.463869533822586333e-01
2.463983604446455256e-01
2.464097094098435803e-01
2.464210003422851181e-01
2.464322333063316550e-01
2.464434050450178548e-01
2.464545222823024406e-01
2.464655817438339835e-01
2.464765834936919753e-01
2.464875243434087870e-01
2.464984108790236605e-01
2.465092398947608399e-01
2.465200114544183474e-01
2.465307256217241783e-01
2.465413792934098569e-01
2.465519788839702076e-01
2.465625212729238291e-01
2.465730065237196622e-01
2.465834316009072602e-01
2.465938027824323975e-01
2.466041170157081963e-01
2.466143743639056529e-01
2.466245748901260970e-01
2.466347156432717735e-01
2.466448027314490921e-01
2.466548331865181520e-01
2.466648070713046703e-01
2.466747215018575135e-01
2.466845824510879581e-01
2.466943870180791087e-01
2.467041352653808195e-01
2.467138272554742773e-01
2.467234601879220168e-01
2.467330398674859593e-01
2.467425634768579956e-01
2.467520310782451154e-01
2.467614399376873435e-01
2.467707957261005836e-01
2.467800956927262701e-01
2.467893398995018861e-01
2.467985284082951924e-01
2.468076585678318779e-01
2.468167358825468782e-01
2.468257576844617718e-01
2.468347240351743965e-01
2.468436323492267381e-01
2.468524879985377063e-01
2.468612883810199499e-01
2.468700335580024385e-01
2.468787235907478061e-01
2.468873559756611102e-01
2.468959359198374393e-01
2.469044609031440241e-01
2.469129309865770727e-01
2.469213437317039905e-01
2.469297042144213694e-01
2.469380099798333117e-01
2.469462610886680731e-01
2.469544576015895165e-01
2.469625971612154636e-01
2.469706846802574574e-01
2.469787177849601112e-01
2.469866965357220834e-01
2.469946209928770009e-01
2.470024888796429341e-01
2.470103049464514033e-01
2.470180669002391138e-01
2.470257748010757926e-01
2.470334264363374388e-01
2.470410264272828171e-01
2.470485725450769221e-01
2.470560648495295775e-01
2.470635034003839381e-01
2.470708860648168081e-01
2.470782173034188345e-01
2.470854949672460221e-01
2.470927191157825109e-01
2.470998876797243504e-01
2.471070049917738209e-01
2.471140689665778101e-01
2.471210796633625528e-01
2.471280371412877819e-01
2.471349394100579022e-01
2.471417906433054368e-01
2.471485888347738635e-01
2.471553340433667312e-01
2.471620243416752238e-01
2.471686637767179229e-01
2.471752504051948074e-01
2.471817842857551017e-01
2.471882654769836651e-01
2.471946921296917510e-01
2.472010681334118054e-01
2.472073916231541379e-01
2.472136626572497553e-01
2.472198794487728279e-01
2.472260457618987162e-01
2.472321597939721727e-01
2.472382216030694357e-01
2.472442312472056258e-01
2.472501870168973548e-01
2.472560925204032867e-01
2.472619460325966023e-01
2.472677476112393746e-01
2.472734956084930991e-01
2.472791935085065784e-01
2.472848396478669886e-01
2.472904340840858528e-01
2.472959768746143538e-01
2.473014664482842129e-01
2.473069061348794617e-01
2.473122943477453761e-01
2.473176311440832276e-01
2.473229150137545018e-01
2.473281491636722673e-01
2.473333320682771508e-01
2.473384637845248424e-01
2.473435443693080271e-01
2.473485723883967757e-01
2.473535508958747686e-01
2.473584784421787586e-01
2.473633550839555995e-01
2.473681794473981677e-01
2.473729544649408418e-01
2.473776787475115424e-01
2.473823523515115697e-01
2.473869753332815224e-01
2.473915463941663284e-01
2.473960683152966744e-01
2.474005397828359931e-01
2.474049608528826050e-01
2.474093302866027799e-01
2.474136507446866307e-01
2.474179209731894868e-01
2.474221410279646982e-01
2.474263109648076886e-01
2.474304296192885166e-01
2.474344995023017302e-01
2.474385194343877437e-01
2.474424894711010625e-01
2.474464085072372310e-01
2.474502789344518450e-01
2.474540996325788611e-01
2.474578706569323938e-01
2.474615920627661614e-01
2.474652628185397552e-01
2.474688851676029311e-01
2.474724580635365989e-01
2.474759815613563063e-01
2.474794546881549928e-01
2.474828795692355088e-01
2.474862552168784757e-01
2.474895816858626585e-01
2.474928590309073140e-01
2.474960863520363763e-01
2.474992656277246739e-01
2.475023959432632314e-01
2.475054773531370489e-01
2.475085090154197365e-01
2.475114927917136942e-01
2.475144278254268471e-01
2.475173141708100766e-01
2.475201518820522584e-01
2.475229401894302739e-01
2.475256808091851057e-01
2.475283729570068314e-01
2.475310166868546491e-01
2.475336112864742200e-01
2.475361583564010259e-01
2.475386536460216780e-01
2.475410830015404573e-01
2.475434449839861994e-01
2.475457389781319517e-01
2.475479664099089483e-01
2.475501266439135428e-01
2.475522197384547873e-01
2.475542457517788120e-01
2.475562041683163905e-01
2.475580962136320340e-01
2.475599213520647546e-01
2.475616796416047483e-01
2.475633706460977079e-01
2.475649954314405043e-01
2.475665535414576235e-01
2.475680450338840211e-01
2.475694699663893994e-01
2.475708280025427643e-01
2.475721233807950394e-01
2.475733589108737032e-01
2.475745346538983926e-01
2.475756503472560377e-01
2.475767067169871161e-01
2.475777034825346612e-01
2.475786407047046167e-01
2.475795184442239338e-01
2.475803365267507383e-01
2.475810955005222080e-01
2.475817951733408351e-01
2.475824356056247622e-01
2.475830166933225274e-01
2.475835388430820960e-01
2.475840019330718955e-01
2.475844060233999278e-01
2.475847511740950357e-01
2.475850373685739569e-01
2.475852648373029485e-01
2.475854335460097866e-01
2.475855435544154215e-01
2.475855949155881808e-01
2.475855877197002120e-01
2.475855220022007974e-01
2.475853978225069640e-01
2.475852152399600214e-01
2.475849743942961922e-01
2.475846752011169605e-01
2.475843177826314578e-01
2.475839021978769872e-01
2.475834286556113095e-01
2.475828969324154749e-01
2.475823072195903474e-01
2.475816595758714711e-01
2.475809540599185898e-01
2.475801909663743194e-01
2.475793698988347780e-01
2.475784911345737804e-01
2.475775547319523096e-01
2.475765610540067441e-01
2.475755095665776451e-01
2.475744006154044496e-01
2.475732342585493240e-01
2.475720105540006877e-01
2.475707298483260654e-01
2.475693908902499574e-01
2.475679940302805138e-01
2.475665393268987324e-01
2.475650272977919508e-01
2.475634570999151463e-01
2.475618292335942938e-01
2.475601437570068564e-01
2.475584007282544408e-01
2.475566007504294563e-01
2.475547428084546864e-01
2.475528274881506341e-01
2.475508548473168147e-01
2.475488255570595653e-01
2.475467384653036451e-01
2.475445942259516252e-01
2.475423928965052034e-01
2.475401345343896664e-01
2.475378198953471498e-01
2.475354476568259188e-01
2.475330185574504960e-01
2.475305326543500439e-01
2.475279907706687821e-01
2.475253914480914363e-01
2.475227354927150569e-01
2.475200229613715719e-01
2.475172539108211611e-01
2.475144292480821184e-01
2.475115473459002791e-01
2.475086090943329764e-01
2.475056145498445714e-01
2.475025646862512863e-01
2.474994577417593544e-01
2.474962948022293163e-01
2.474931168689433747e-01
2.474899565512455879e-01
2.474868147512453709e-01
2.474836895375595036e-01
2.474805815827549049e-01
2.474774908034282350e-01
2.474744180850400321e-01
2.474713615680706191e-01
2.474683221431794033e-01
2.474652997826588263e-01
2.474622944588473206e-01
2.474593070320406651e-01
2.474563356937972969e-01
2.474533813095703139e-01
2.474504438518856098e-01
2.474475232933167901e-01
2.474446204691949924e-01
2.474417336217465679e-01
2.474388635914187007e-01
2.474360103509696818e-01
2.474331747159059791e-01
2.474303549686906190e-01
2.474275519299132531e-01
2.474247655725150541e-01
2.474219958694829358e-01
2.474192436117210459e-01
2.474165071316244136e-01
2.474137872251374048e-01
2.474110838654291211e-01
2.474083978238630632e-01
2.474057274724887345e-01
2.474030735876784626e-01
2.474004361427807053e-01
2.473978151111888846e-01
2.473952112400204795e-01
2.473926229505301888e-01
2.473900509948016024e-01
2.473874953464079707e-01
2.473849567332060129e-01
2.473824336155314441e-01
2.473799267261786727e-01
2.473774360388940330e-01
2.473749615274715430e-01
2.473725038958692612e-01
2.473700616529173058e-01
2.473676355074704847e-01
2.473652254334958167e-01
2.473628321159721810e-01
2.473604541022422776e-01
2.473580920821500662e-01
2.473557460298328181e-01
2.473534159194739068e-01
2.473511024124982749e-01
2.473488041040405316e-01
2.473465216603498440e-01
2.473442550557788944e-01
2.473420049330473935e-01
2.473397699252439519e-01
2.473375506798810575e-01
2.473353471714795915e-01
2.473331593746050938e-01
2.473309879087601804e-01
2.473288314541348676e-01
2.473266906349871896e-01
2.473245654260489701e-01
2.473224564283864335e-01
2.473203623595942313e-01
2.473182838254626981e-01
2.473162208008890528e-01
2.473141732608119536e-01
2.473121417834185654e-01
2.473101251327209649e-01
2.473081238915904034e-01
2.473061380351291028e-01
2.473041681233533740e-01
2.473022129571380845e-01
2.473002731011530730e-01
2.472983485306636253e-01
2.472964392209760220e-01
2.472945457095532817e-01
2.472926668430188157e-01
2.472908031634527548e-01
2.472889546463218347e-01
2.472871218111791503e-01
2.472853035409787181e-01
2.472835003598600201e-01
2.472817122434496639e-01
2.472799391674133096e-01
2.472781816290783863e-01
2.472764385564812095e-01
2.472747104514998184e-01
2.472729972899573858e-01
2.472712995515279899e-01
2.472696162000545261e-01
2.472679477197316233e-01
2.472662940865395231e-01
2.472646552764957151e-01
2.472630317473685224e-01
2.472614225074328265e-01
2.472598280189407249e-01
2.472582482580645280e-01
2.472566836651743094e-01
2.472551332838316684e-01
2.472535975588608936e-01
2.472520764665872006e-01
2.472505699833759119e-01
2.472490785280038184e-01
2.472476011878239344e-01
2.472461383860327377e-01
2.472446900991451535e-01
2.472432567287909666e-01
2.472418373970997341e-01
2.472404325100909239e-01
2.472390420444289805e-01
2.472376659768184548e-01
2.472363046876083770e-01
2.472349573420815905e-01
2.472336243249447507e-01
2.472323056130475705e-01
2.472310015698380992e-01
2.472297113948753455e-01
2.472284354559325104e-01
2.472271737300091310e-01
2.472259261941391617e-01
2.472246931907972900e-01
2.472234739620730315e-01
2.472222688547319747e-01
2.472210778459535685e-01
2.472199009129539826e-01
2.472187383774037683e-01
2.472175895235781684e-01
2.472164546774039684e-01
2.472153338162398906e-01
2.472142272452314826e-01
2.472131342821618505e-01
2.472120552364039381e-01
2.472109900854592979e-01
2.472099388068670078e-01
2.472089016852666576e-01
2.472078780800164022e-01
2.472068682799504480e-01
2.472058722627479554e-01
2.472048902967613482e-01
2.472039217743707551e-01
2.472029669680962105e-01
2.472020258557567629e-01
2.472010984152044066e-01
2.472001848945826474e-01
2.471992847272470872e-01
2.471983981654721774e-01
2.471975251872507162e-01
2.471966660246729952e-01
2.471958201436365576e-01
2.471949877803393258e-01
2.471941689129084352e-01
2.471933635195072421e-01
2.471925718123073323e-01
2.471917932975878918e-01
2.471910281915944418e-01
2.471902764726240098e-01
2.471895383370293076e-01
2.471888133231587847e-01
2.471881016314129431e-01
2.471874032402222032e-01
2.471867181280513470e-01
2.471860464716217620e-01
2.471853878490800904e-01
2.471847424411583727e-01
2.471841102264563106e-01
2.471834913661011823e-01
2.471828854698456257e-01
2.471822927028055616e-01
2.471817130437101995e-01
2.471811464713213335e-01
2.471805931274196899e-01
2.471800526609755633e-01
2.471795252177246549e-01
2.471790107765589883e-01
2.471785094638930258e-01
2.471780209598439526e-01
2.471775453947545886e-01
2.471770827476460486e-01
2.471766329975714493e-01
2.471761962518755629e-01
2.471757722293254911e-01
2.471753610411648594e-01
2.471749626665730726e-01
2.471745771977515160e-01
2.471742043841620717e-01
2.471738443218765291e-01
2.471734969902029400e-01
2.471731623684773616e-01
2.471728405301093501e-01
2.471725312626478488e-01
2.471722346433415929e-01
2.471719506516533715e-01
2.471716793460667083e-01
2.471714205443783785e-01
2.471711743088872981e-01
2.471709406191798242e-01
2.471707194548732889e-01
2.471705108559293651e-01
2.471703146776804416e-01
2.471701309638728861e-01
2.471699596942457111e-01
2.471698008940525770e-01
2.471696544484336400e-01
2.471695203864016921e-01
2.471693986878166216e-01
2.471692893325712903e-01
2.471691923276624903e-01
2.471691075952221206e-01
2.471690351459773782e-01
2.471689749599411401e-01
2.471689270296153484e-01
2.471688913065045456e-01
2.471688677868170425e-01
2.471688564506824004e-01
2.471688572782599624e-01
2.471688702440653918e-01
2.471688953360516583e-01
2.471689325324091802e-01
2.471689818134143179e-01
2.471690431392992993e-01
2.471691165269603585e-01
2.471692019402792762e-01
2.471692993596500409e-01
2.471694087654933703e-01
2.471695301003143663e-01
2.471696634169278928e-01
2.471698086614587675e-01
2.471699658144444200e-01
2.471701348564505907e-01
2.471703157123976979e-01
2.471705084707269684e-01
2.471707130599511415e-01
2.471709294607477569e-01
2.471711575840761788e-01
2.471713975466676427e-01
2.471716492630461337e-01
2.471719127140046823e-01
2.471721878803633254e-01
2.471724746557529273e-01
2.471727731920095039e-01
2.471730833863000631e-01
2.471734052195582731e-01
2.471737385716539226e-01
2.471740836222991733e-01
2.471744402548789465e-01
2.471748084504361287e-01
2.471751881900407788e-01
2.471755793364895371e-01
2.471759821040835636e-01
2.471763963591047941e-01
2.471768220827332274e-01
2.471772591242059891e-01
2.471777077252918786e-01
2.471781677386923060e-01
2.471786391456938792e-01
2.471791219276118223e-01
2.471796159168573037e-01
2.471801213892838855e-01
2.471806381807369057e-01
2.471811662726389469e-01
2.471817054840409478e-01
2.471822561178592392e-01
2.471828179965572525e-01
2.471833911016625973e-01
2.471839754147296675e-01
2.471845707382316071e-01
2.471851774086656350e-01
2.471857952318884666e-01
2.471864241895585790e-01
2.471870640709840361e-01
2.471877152393293087e-01
2.471883774872632444e-01
2.471890507965482375e-01
2.471897351489745487e-01
2.471904303175115614e-01
2.471911366984143599e-01
2.471918540679858001e-01
2.471925824081187550e-01
2.471933214788112343e-01
2.471940717025904732e-01
2.471948328427658881e-01
2.471956048813332973e-01
2.471963878003099746e-01
2.471971813436004139e-01
2.471979859663288037e-01
2.471988014156841218e-01
2.471996276737852549e-01
2.472004644717543387e-01
2.472013122906013272e-01
2.472021708647118843e-01
2.472030401763053442e-01
2.472039200909376400e-01
2.472048092230377803e-01
2.472057078120514506e-01
2.472066155756144912e-01
2.472075324950373520e-01
2.472084582743562520e-01
2.472093934468169441e-01
2.472103377192267637e-01
2.472112910729990232e-01
2.472122534895722090e-01
2.472132246595955540e-01
2.472142051435029242e-01
2.472151946346859697e-01
2.472161931146862890e-01
2.472172002635409926e-01
2.472182166632339861e-01
2.472192419965238697e-01
2.472202762450522173e-01
2.472213193904863604e-01
2.472223710997222823e-01
2.472234319814315406e-01
2.472245017052027150e-01
2.472255802528029456e-01
2.472266672807111598e-01
2.472277634187518836e-01
2.472288683260764619e-01
2.472299819845485969e-01
2.472311043760598293e-01
2.472322351441870458e-01
2.472333749449532325e-01
2.472345234245800494e-01
2.472356805650539335e-01
2.472368459997281442e-01
2.472380204053880592e-01
2.472392034180077580e-01
2.472403950196710165e-01
2.472415951924852029e-01
2.472428035571413163e-01
2.472440208161356123e-01
2.472452465927530985e-01
2.472464808691953730e-01
2.472477236276889034e-01
2.472489744763944897e-01
2.472502341432506190e-01
2.472515022389834838e-01
2.472527787459144477e-01
2.472540632622714507e-01
2.472553565361581829e-01
2.472566581683477982e-01
2.472579681412530872e-01
2.472592864373111543e-01
2.472606126424525541e-01
2.472619475297476166e-01
2.472632906876477410e-01
2.472646420986780169e-01
2.472660013390263756e-01
2.472673692015474323e-01
2.472687452649250384e-01
2.472701295117767650e-01
2.472715219247441643e-01
2.472729220679469320e-01
2.472743307587366712e-01
2.472757475637039626e-01
2.472771724655787040e-01
2.472786050189219320e-01
2.472800460604927253e-01
2.472814951472996348e-01
2.472829522621631804e-01
2.472844173879237828e-01
2.472858900673025329e-01
2.472873711610903691e-01
2.472888602144330816e-01
2.472903572102592706e-01
2.472918616819122506e-01
2.472933745092208979e-01
2.472948952279307444e-01
2.472964238210570986e-01
2.472979602716357805e-01
2.472995041013984485e-01
2.473010562137447355e-01
2.473026161327836758e-01
2.473041838416352445e-01
2.473057588528342343e-01
2.473073420884512041e-01
2.473089330633762850e-01
2.473105317608142451e-01
2.473121381639915017e-01
2.473137517740534863e-01
2.473153735361863503e-01
2.473170029538661885e-01
2.473186400104036009e-01
2.473202841979215416e-01
2.473219364799176256e-01
2.473235963508265411e-01
2.473252637940386023e-01
2.473269387929670771e-01
2.473286208285699339e-01
2.473303108870076594e-01
2.473320084515236439e-01
2.473337135056102587e-01
2.473354255213809083e-01
2.473371455029489963e-01
2.473388729246923101e-01
2.473406077701832129e-01
2.473423500230156058e-01
2.473440991443547621e-01
2.473458561605325901e-01
2.473476205349538215e-01
2.473493922512906840e-01
2.473511707620383582e-01
2.473529571111259540e-01
2.473547507532681822e-01
2.473565516722157076e-01
2.473583598517368753e-01
2.473601747335953116e-01
2.473619973835009533e-01
2.473638272454100617e-01
2.473656643031714730e-01
2.473675079900462537e-01
2.473693593889941811e-01
2.473712179354530527e-01
2.473730836133459787e-01
2.473749564066144713e-01
2.473768357380068394e-01
2.473787227118214582e-01
2.473806167529566391e-01
2.473825178454294171e-01
2.473844254036570711e-01
2.473863405488417044e-01
2.473882626975327237e-01
2.473901918338207717e-01
2.473921279418167252e-01
2.473940704256327727e-01
2.473960204273828178e-01
2.473979773532845872e-01
2.473999411875242027e-01
2.474019113260516600e-01
2.474038889275402275e-01
2.474058733900294793e-01
2.474078646984825824e-01
2.474098631426356887e-01
2.474118683597484047e-01
2.474138815299896654e-01
2.474159020415983568e-01
2.474179298794091375e-01
2.474199644207671633e-01
2.474220068633836978e-01
2.474240565868105479e-01
2.474261135759443508e-01
2.474281778157004230e-01
2.474302486726851769e-01
2.474323273663363298e-01
2.474344132654459905e-01
2.474365063549888721e-01
2.474386066199541767e-01
2.474407134163232325e-01
2.474428279850353352e-01
2.474449496842329455e-01
2.474470784989650229e-01
2.474492137767933253e-01
2.474513567756939647e-01
2.474535068453693476e-01
2.474556639709295514e-01
2.474578281374967548e-01
2.474599986822049458e-01
2.474621768841250014e-01
2.474643620825123791e-01
2.474665542625469894e-01
2.474687527530998465e-01
2.474709588499589830e-01
2.474731718840975647e-01
2.474753918407530118e-01
2.474776187051766219e-01
2.474798517960083988e-01
2.474820924297331803e-01
2.474843399270696132e-01
2.474865942733260882e-01
2.474888547790337068e-01
2.474911227770763278e-01
2.474933975800487074e-01
2.474956791733122219e-01
2.474979665717226274e-01
2.475002542053789112e-01
2.475025427486979013e-01
2.475048315022755074e-01
2.475071204485451148e-01
2.475094088878355414e-01
2.475116981668131211e-01
2.475139875858878014e-01
2.475162771275574158e-01
2.475185667743363127e-01
2.475208558264637981e-01
2.475231456310502398e-01
2.475254354883908436e-01
2.475277253810610756e-01
2.475300146093203091e-01
2.475323045204501360e-01
2.475345944147414323e-01
2.475368842748353337e-01
2.475391740833866316e-01
2.475414631407965582e-01
2.475437527943191440e-01
2.475460423443638092e-01
2.475483317736464906e-01
2.475506203827733953e-01
2.475529095187926631e-01
2.475551984822967344e-01
2.475574872560633299e-01
2.475597758228843537e-01
2.475620634837362721e-01
2.475643515851774779e-01
2.475666394281459126e-01
2.475689269954918781e-01
2.475712135885805854e-01
2.475735005533926114e-01
2.475757871912314390e-01
2.475780734850087927e-01
2.475803594176499145e-01
2.475826442911160108e-01
2.475849294504368359e-01
2.475872141974886087e-01
2.475894985152536643e-01
2.475917817062650295e-01
2.475940651146047444e-01
2.475963480426970897e-01
2.475986304735834920e-01
2.476009123903168407e-01
2.476031930962531991e-01
2.476054739340656230e-01
2.476077542069766435e-01
2.476100338980964377e-01
2.476123123115301639e-01
2.476145907886390940e-01
2.476168686333747315e-01
2.476191458289028480e-01
2.476214223584025098e-01
2.476236975270269258e-01
2.476259726742713607e-01
2.476282471051110545e-01
2.476305208027786697e-01
2.476327930733559779e-01
2.476350652546644715e-01
2.476373366525868314e-01
2.476396072504085943e-01
2.476418770314315065e-01
2.476441453030064910e-01
2.476464134006390039e-01
2.476486806314557587e-01
2.476509469788097939e-01
2.476532117511587860e-01
2.476554762819733468e-01
2.476577398794668206e-01
2.476600025270425665e-01
2.476622642081187931e-01
2.476645242326443730e-01
2.476667839313251573e-01
2.476690426138393741e-01
2.476713002636563854e-01
2.476735568642571550e-01
2.476758117272045145e-01
2.476780661801899486e-01
2.476803195344815522e-01
2.476825717736109989e-01
2.476848222105211828e-01
2.476870721703127998e-01
2.476893209656143291e-01
2.476915685800068490e-01
2.476938149970815406e-01
2.476960595316149150e-01
2.476983035052510440e-01
2.477005462324254614e-01
2.477027876967795028e-01
2.477050272146421594e-01
2.477072661047149682e-01
2.477095036829671526e-01
2.477117399330874825e-01
2.477139748387768015e-01
2.477162077184144606e-01
2.477184398868038928e-01
2.477206706619383692e-01
2.477229000275680826e-01
2.477251277648716277e-01
2.477273570038713291e-01
2.477295872479863548e-01
2.477318184783777466e-01
2.477340506762206740e-01
2.477362831571421065e-01
2.477385172331851848e-01
2.477407522202819679e-01
2.477429880996570022e-01
2.477452241859255666e-01
2.477474617933275169e-01
2.477497002367606838e-01
2.477519394974983247e-01
2.477541795568257987e-01
2.477564197282158542e-01
2.477586613284056272e-01
2.477609036711208024e-01
2.477631467376960606e-01
2.477653898407893573e-01
2.477676342989324487e-01
2.477698794250154102e-01
2.477721252004191910e-01
2.477743716065385626e-01
2.477766179551355030e-01
2.477788655667369222e-01
2.477811137533102170e-01
2.477833624962944015e-01
2.477856111068361400e-01
2.477878609068576710e-01
2.477901112076849044e-01
2.477923619908046493e-01
2.477946132377155941e-01
2.477968642589143955e-01
2.477991163778178185e-01
2.478013689050758694e-01
2.478036218222326448e-01
2.478058744393668578e-01
2.478081280808883957e-01
2.478103820570081162e-01
2.478126363493110829e-01
2.478148909393962651e-01
2.478171451369396150e-01
2.478194002673496932e-01
2.478216556404053972e-01
2.478239112377463027e-01
2.478261663688270111e-01
2.478284223596530778e-01
2.478306785197579576e-01
2.478329348308255242e-01
2.478351912745495045e-01
2.478374471602244888e-01
2.478397038143596021e-01
2.478419605463024478e-01
2.478442173377870816e-01
2.478464734980797002e-01
2.478487303538951247e-01
2.478509872145277793e-01
2.478532440617551014e-01
2.478555008773636048e-01
2.478577569707024197e-01
2.478600136684976640e-01
2.478622702801013267e-01
2.478645267873405555e-01
2.478667824997276004e-01
2.478690387438022280e-01
2.478712948290581475e-01
2.478735507373618918e-01
2.478758064505892922e-01
2.478780612785810855e-01
2.478803165473960346e-01
2.478825715668276364e-01
2.478848263187901912e-01
2.478870801134809010e-01
2.478893342763820451e-01
2.478915881176209368e-01
2.478938416191513450e-01
2.478960947629341161e-01
2.478983468597334427e-01
2.479005992340657383e-01
2.479028511965990778e-01
2.479051027293320830e-01
2.479073531435761479e-01
2.479096037628835958e-01
2.479118538984478037e-01
2.479141035323043085e-01
2.479163526464976952e-01
2.479186005531472392e-01
2.479208485743524537e-01
2.479230960220865643e-01
2.479253428784299607e-01
2.479275891254718311e-01
2.479298340762685349e-01
2.479320790512025141e-01
2.479343233631589039e-01
2.479365669942600048e-01
2.479388092584097480e-01
2.479410514744233573e-01
2.479432929560095034e-01
2.479455336853262915e-01
2.479477736445379610e-01
2.479500121487258346e-01
2.479522505145039801e-01
2.479544880567318144e-01
2.479567247576079381e-01
2.479589599332479299e-01
2.479611948983155012e-01
2.479634289686837578e-01
2.479656621265839689e-01
2.479678943542568681e-01
2.479701249692288778e-01
2.479723552834880163e-01
2.479745846142916432e-01
2.479768129439118840e-01
2.479790395911015133e-01
2.479812658655123347e-01
2.479834910856069108e-01
2.479857152336880644e-01
2.479879382920660291e-01
2.479901595811432602e-01
2.479923804074153637e-01
2.479946000909666604e-01
2.479968186141389697e-01
2.479990352987468394e-01
2.480012514485722963e-01
2.480034663850902155e-01
2.480056800906724201e-01
2.480078925476971174e-01
2.480101030798622652e-01
2.480123129873189336e-01
2.480145215934008440e-01
2.480167288805147641e-01
2.480189341739610087e-01
2.480211387707947357e-01
2.480233419959297914e-01
2.480255438318016148e-01
2.480277442608521399e-01
2.480299426104995431e-01
2.480321401736962361e-01
2.480343362774449778e-01
2.480365309042181776e-01
2.480387233832197780e-01
2.480409150039290245e-01
2.480431050951183714e-01
2.480452936392836816e-01
2.480474806189297832e-01
2.480496653656120154e-01
2.480518491642358381e-01
2.480540313458955981e-01
2.480562118931223248e-01
2.480583901394455004e-01
2.480605673659205812e-01
2.480627429055964339e-01
2.480649167410291511e-01
2.480670888547798214e-01
2.480692585829634700e-01
2.480714272015888400e-01
2.480735940462617528e-01
2.480757590995692485e-01
2.480779216997859860e-01
2.480800831186960043e-01
2.480822426940439418e-01
2.480844004084408194e-01
2.480865562445050687e-01
2.480887095433259859e-01
2.480908615711729659e-01
2.480930116685800546e-01
2.480951598181888873e-01
2.480973053634337178e-01
2.480994495659857302e-01
2.481015917687030281e-01
2.481037319542491737e-01
2.481058701052943072e-01
2.481080055683204943e-01
2.481101395990160940e-01
2.481122715432601267e-01
2.481144013837441042e-01
2.481165284694799578e-01
2.481186540511843841e-01
2.481207774772444530e-01
2.481228987303749356e-01
2.481250177932945444e-01
2.481271340182919227e-01
2.481292486496366190e-01
2.481313610389667690e-01
2.481334711690229844e-01
2.481355783948069327e-01
2.481376839552448532e-01
2.481397872046673114e-01
2.481418881258354858e-01
2.481439867015168832e-01
2.481460822902185892e-01
2.481481761239554551e-01
2.481502675605397612e-01
2.481523565827570277e-01
2.481544431733983258e-01
2.481565266946073045e-01
2.481586083660168862e-01
2.481606875166421922e-01
2.481627641236979764e-01
2.481648375523680394e-01
2.481669090214973783e-01
2.481689778955147307e-01
2.481710441572460013e-01
2.481731077895245607e-01
2.481751681614601523e-01
2.481772264841384246e-01
2.481792821258887449e-01
2.481813350695603881e-01
2.481833846874997029e-01
2.481854321843975086e-01
2.481874769317961305e-01
2.481895189125622458e-01
2.481915581095678058e-01
2.481935938993133917e-01
2.481956274782684824e-01
2.481976582221060990e-01
2.481996861137136523e-01
2.482017105330090456e-01
2.482037326697000279e-01
2.482057519028542658e-01
2.482077682153756293e-01
2.482097815901730398e-01
2.482117914115464508e-01
2.482137988605224999e-01
2.482158033205263403e-01
2.482178047744825755e-01
2.482198026102903632e-01
2.482217980018452952e-01
2.482237903361505515e-01
2.482257795961460844e-01
2.482277657647731783e-01
2.482297482345439676e-01
2.482317281702115241e-01
2.482337049633655535e-01
2.482356785969631330e-01
2.482376484672942640e-01
2.482396157316172636e-01
2.482415797852805528e-01
2.482435406112554199e-01
2.482454981925155124e-01
2.482474519301904325e-01
2.482494029719373996e-01
2.482513507179181511e-01
2.482532951511209063e-01
2.482552356766344059e-01
2.482571734342544356e-01
2.482591078280834695e-01
2.482610388411214120e-01
2.482629664563722749e-01
2.482648900839914408e-01
2.482668108537152973e-01
2.482687281746874808e-01
2.482706420299216066e-01
2.482725518337177417e-01
2.482744587075826348e-01
2.482763620647803759e-01
2.482782618883389025e-01
2.482801581612897046e-01
2.482820503032203419e-01
2.482839394251258602e-01
2.482858249455351385e-01
2.482877068474914628e-01
2.482895845549057678e-01
2.482914591701789742e-01
2.482933301161438788e-01
2.482951973758527608e-01
2.482970609323602307e-01
2.482989202150968355e-01
2.483007763154917447e-01
2.483026286618696954e-01
2.483044772372960396e-01
2.483063214757048054e-01
2.483081624595670223e-01
2.483099996216917849e-01
2.483118329451519946e-01
2.483136624130256043e-01
2.483154874649899646e-01
2.483173091720902448e-01
2.483191269728524386e-01
2.483209408503619930e-01
2.483227502489813165e-01
2.483245562304332021e-01
2.483263582379074685e-01
2.483281562544984444e-01
2.483299502633020406e-01
2.483317397146498906e-01
2.483335256583827921e-01
2.483353075436354751e-01
2.483370853535100120e-01
2.483388585432037554e-01
2.483406281528720838e-01
2.483423936364913542e-01
2.483441549771748524e-01
2.483459121580350593e-01
2.483476646404624011e-01
2.483494134522764296e-01
2.483511580536231222e-01
2.483528984276233420e-01
2.483546340407110364e-01
2.483563659106574895e-01
2.483580935026322711e-01
2.483598167997637662e-01
2.483615357851790550e-01
2.483632499317325881e-01
2.483649602444054638e-01
2.483666661947611654e-01
2.483683677659350164e-01
2.483700649410615358e-01
2.483717571995381346e-01
2.483734455333052871e-01
2.483751294204457893e-01
2.483768088440999333e-01
2.483784832889913696e-01
2.483801537364445366e-01
2.483818196698464598e-01
2.483834810723443698e-01
2.483851379270839710e-01
2.483867897255562507e-01
2.483884374355935787e-01
2.483900805473258089e-01
2.483917190439029754e-01
2.483933524223217448e-01
2.483949816394366017e-01
2.483966061908630396e-01
2.483982260597547842e-01
2.483998412292693636e-01
2.484014512033933808e-01
2.484030569250363640e-01
2.484046578967794294e-01
2.484062541017826309e-01
2.484078450497178014e-01
2.484094316721552620e-01
2.484110134773390433e-01
2.484125904484337233e-01
2.484141625686009103e-01
2.484157293547316347e-01
2.484172917239950706e-01
2.484188491918278840e-01
2.484204017413971510e-01
2.484219488954562960e-01
2.484234915594732973e-01
2.484250292547304229e-01
2.484265619643949985e-01
2.484280896716344333e-01
2.484296119066455866e-01
2.484311295600425962e-01
2.484326421605255464e-01
2.484341496912631786e-01
2.484356516884946853e-01
2.484371490060417464e-01
2.484386410317059313e-01
2.484401277244153161e-01
2.484416090673437216e-01
2.484430846046641328e-01
2.484445551991575907e-01
2.484460203933956945e-01
2.484474801705512936e-01
2.484489340812525426e-01
2.484503829753896553e-01
2.484518264019681399e-01
2.484532643441614286e-01
2.484546967851417321e-01
2.484561232837186329e-01
2.484575446734404447e-01
2.484589605114711219e-01
2.484603707809796003e-01
2.484617750474139575e-01
2.484631741310662778e-01
2.484645675957146971e-01
2.484659554245292890e-01
2.484673376006797940e-01
2.484687136980177902e-01
2.484700845200426556e-01
2.484714496389132665e-01
2.484728090377968934e-01
2.484741622973618003e-01
2.484755102074896749e-01
2.484768523471345136e-01
2.484781886994613942e-01
2.484795192476351444e-01
2.484808435809535976e-01
2.484821624720529309e-01
2.484834755084915636e-01
2.484847826734329912e-01
2.484860835631682863e-01
2.484873788132090644e-01
2.484886661426865262e-01
2.484899449020458728e-01
2.484912150765213323e-01
2.484924762767144191e-01
2.484937292396980912e-01
2.484949735735098586e-01
2.484962092633856701e-01
2.484974359302331848e-01
2.484986542905393836e-01
2.484998639626294081e-01
2.485010649317420939e-01
2.485022571831174143e-01
2.485034403506402589e-01
2.485046151248705426e-01
2.485057811370895708e-01
2.485069383725394543e-01
2.485080864755661312e-01
2.485092261158285409e-01
2.485103569350541330e-01
2.485114789184838524e-01
2.485125920513623632e-01
2.485136959912118415e-01
2.485147913813669229e-01
2.485158778767069532e-01
2.485169554624768740e-01
2.485180241239205723e-01
2.485190835318479008e-01
2.485201343030464249e-01
2.485211761056595747e-01
2.485222089249332356e-01
2.485232324423823080e-01
2.485242472534017477e-01
2.485252530368238510e-01
2.485262497778948643e-01
2.485272374618601177e-01
2.485282157837189754e-01
2.485291853119231120e-01
2.485301457387660007e-01
2.485310970494929439e-01
2.485320389499682814e-01
2.485329719869315279e-01
2.485338958635228412e-01
2.485348105649887729e-01
2.485357160765750972e-01
2.485366121178247956e-01
2.485374992081403611e-01
2.485383770643179446e-01
2.485392456716047638e-01
2.485401047605640401e-01
2.485409570998341755e-01
2.485418113973051901e-01
2.485426685428328286e-01
2.485435285021566909e-01
2.485443909835672316e-01
2.485452564670316833e-01
2.485461246617381437e-01
2.485469955335714298e-01
2.485478687877775150e-01
2.485487449108922386e-01
2.485496236090168898e-01
2.485505048481820856e-01
2.485513885944544976e-01
2.485522745495015451e-01
2.485531632076102004e-01
2.485540542712521006e-01
2.485549477066370805e-01
2.485558432127500661e-01
2.485567412897148609e-01
2.485576416372793362e-01
2.485585442217965180e-01
2.485594490096554587e-01
2.485603556967107275e-01
2.485612647899290151e-01
2.485621759858784308e-01
2.485630892510879708e-01
2.485640042790869531e-01
2.485649215819573932e-01
2.485658408538994613e-01
2.485667620615845397e-01
2.485676851717169011e-01
2.485686098751431483e-01
2.485695366898851288e-01
2.485704653074101156e-01
2.485713956945619918e-01
2.485723275402158261e-01
2.485732613667909485e-01
2.485741968637434907e-01
2.485751339980550867e-01
2.485760727367426759e-01
2.485770127664386209e-01
2.485779546146112129e-01
2.485788979684240285e-01
2.485798427950302869e-01
2.485807887794433957e-01
2.485817364528175033e-01
2.485826855006564584e-01
2.485836358902496768e-01
2.485845875889199641e-01
2.485855402798737845e-01
2.485864944984313984e-01
2.485874499282430539e-01
2.485884065367645890e-01
2.485893640059333998e-01
2.485903228740507787e-01
2.485912828234577154e-01
2.485922438217423036e-01
2.485932058365270259e-01
2.485941685483761543e-01
2.485951324988825706e-01
2.485960973689642084e-01
2.485970631263760000e-01
2.485980294507549870e-01
2.485989968859795562e-01
2.485999651120019416e-01
2.486009340967078873e-01
2.486019038080143351e-01
2.486028739246164132e-01
2.486038449928138772e-01
2.486048166915691138e-01
2.486057889889287109e-01
2.486067615630029592e-01
2.486077349616858112e-01
2.486087088633164577e-01
2.486096832360706610e-01
2.486106580481548534e-01
2.486116329771624056e-01
2.486126085725504919e-01
2.486135845120918120e-01
2.486145607641210009e-01
2.486155372970042521e-01
2.486165137880497200e-01
2.486174907878062057e-01
2.486184679737136749e-01
2.486194453142657468e-01
2.486204224867104295e-01
2.486214000421287929e-01
2.486223776578642408e-01
2.486233553025351262e-01
2.486243329447882788e-01
2.486253102620104294e-01
2.486262878055232328e-01
2.486272652527582450e-01
2.486282425724901657e-01
2.486292194423773416e-01
2.486301964135987086e-01
2.486311731638264633e-01
2.486321496619542382e-01
2.486331258769074459e-01
2.486341014868984345e-01
2.486350770425083123e-01
2.486360522219120128e-01
2.486370269941564903e-01
2.486380010380614125e-01
2.486389749033939278e-01
2.486399482688990692e-01
2.486409211037446110e-01
2.486418933771278317e-01
2.486428647688322113e-01
2.486438358271942095e-01
2.486448062318757646e-01
2.486457759521945865e-01
2.486467446688683247e-01
2.486477129287583687e-01
2.486486804124241057e-01
2.486496470893015120e-01
2.486506129288557354e-01
2.486515776131770772e-01
2.486525416868707872e-01
2.486535048318227747e-01
2.486544670176148997e-01
2.486554279275989543e-01
2.486563881042465063e-01
2.486573472306661536e-01
2.486583052765588553e-01
2.486592622116508555e-01
2.486602177210715248e-01
2.486611723442179733e-01
2.486621257659309969e-01
2.486630779560541626e-01
2.486640286012991308e-01
2.486649782382777951e-01
2.486659265533785468e-01
2.486668735165586674e-01
2.486678190978050262e-01
2.486687629860077908e-01
2.486697057138933797e-01
2.486706469699844491e-01
2.486715867243786127e-01
2.486725246678710699e-01
2.486734613297561791e-01
2.486743964004231588e-01
2.486753298500837817e-01
2.486762616489789357e-01
2.486771914904779279e-01
2.486781198991868669e-01
2.486790465680266404e-01
2.486799714673486317e-01
2.486808942927433430e-01
2.486818155647450845e-01
2.486827349784593577e-01
2.486836525043467638e-01
2.486845681128977692e-01
2.486854815026752485e-01
2.486863931887249579e-01
2.486873028690797793e-01
2.486882105143399246e-01
2.486891158256011591e-01
2.486900193132038361e-01
2.486909206776795611e-01
2.486918198897354604e-01
2.486927169201076371e-01
2.486936114732563319e-01
2.486945040532415607e-01
2.486953943639167164e-01
2.486962823761232622e-01
2.486971677971686334e-01
2.486980511257777526e-01
2.486989320686130156e-01
2.486998105966234385e-01
2.487006866807849326e-01
2.487015600321563491e-01
2.487024311424006207e-01
2.487032997218881769e-01
2.487041657417012330e-01
2.487050289160540884e-01
2.487058897306485827e-01
2.487067478989762326e-01
2.487076033922229201e-01
2.487084561816017836e-01
2.487093059854641464e-01
2.487101532816712035e-01
2.487109977878101119e-01
2.487118394751953177e-01
2.487126780656433445e-01
2.487135140304334024e-01
2.487143470905809617e-01
2.487151772175032471e-01
2.487160043826460165e-01
2.487168283123431800e-01
2.487176494692643347e-01
2.487184675788988442e-01
2.487192826127934686e-01
2.487200945425203924e-01
2.487209030991451020e-01
2.487217087362977586e-01
2.487225111841572800e-01
2.487233104143961593e-01
2.487241061620164007e-01
2.487248988731118604e-01
2.487256882817636128e-01
2.487264743597442651e-01
2.487272570788516546e-01
2.487280361791944783e-01
2.487288120970693739e-01
2.487295845716207265e-01
2.487303535747466821e-01
2.487311188507917159e-01
2.487318808279104509e-01
2.487326392494504379e-01
2.487333940874065785e-01
2.487341453137987268e-01
2.487348926784554715e-01
2.487356365989746021e-01
2.487363768241446504e-01
2.487371133260829204e-01
2.487378458591510133e-01
2.487385748322044621e-01
2.487392999985315600e-01
2.487400213303469221e-01
2.487407387998873953e-01
2.487414521673712020e-01
2.487421618303457260e-01
2.487428675479139706e-01
2.487435692924076513e-01
2.487442668288753211e-01
2.487449605455240020e-01
2.487456502062522223e-01
2.487463357834889255e-01
2.487470172496866194e-01
2.487476943761145476e-01
2.487483675389318416e-01
2.487490365082179189e-01
2.487497012565186294e-01
2.487503615602287832e-01
2.487510177855722371e-01
2.487516697077193917e-01
2.487523172993104936e-01
2.487529605330086879e-01
2.487535991917970701e-01
2.487542336291115319e-01
2.487548636266707913e-01
2.487554891572295868e-01
2.487561100091879029e-01
2.487567265254580495e-01
2.487573384931417997e-01
2.487579458850865122e-01
2.487585486741631935e-01
2.487591466557200481e-01
2.487597401591530588e-01
2.487603289784738325e-01
2.487609130866422491e-01
2.487614922847143917e-01
2.487620668909774069e-01
2.487626367051158638e-01
2.487632017001810136e-01
2.487637618492467839e-01
2.487643169606801596e-01
2.487648673385218501e-01
2.487654127897281076e-01
2.487659532874610946e-01
2.487664886460799474e-01
2.487670191579401946e-01
2.487675446359583209e-01
2.487680650533846127e-01
2.487685803834929210e-01
2.487690904483124410e-01
2.487695955252297308e-01
2.487700954347904780e-01
2.487705901503546868e-01
2.487710795002294473e-01
2.487715637495409582e-01
2.487720427250786903e-01
2.487725164002914102e-01
2.487729847486488122e-01
2.487734476064824840e-01
2.487739052232324499e-01
2.487743574336747365e-01
2.487748042113654967e-01
2.487752453991952106e-01
2.487756812337745815e-01
2.487761115564057213e-01
2.487765363407308805e-01
2.487769555604135430e-01
2.487773690667216542e-01
2.487777770798691723e-01
2.487781794494962617e-01
2.487785761493522541e-01
2.487789670375462892e-01
2.487793523208924051e-01
2.487797318558438442e-01
2.487801056162301516e-01
2.487804735759046038e-01
2.487808356017043032e-01
2.487811918833429115e-01
2.487815422859584735e-01
2.487818867834873937e-01
2.487822253498853109e-01
2.487825578609098309e-01
2.487828844887842450e-01
2.487832051075265505e-01
2.487835196911766800e-01
2.487838281227668369e-01
2.487841305602470077e-01
2.487844268848801721e-01
2.487847170707868927e-01
2.487850010921069943e-01
2.487852788411405169e-01
2.487855504576471921e-01
2.487858158321181734e-01
2.487860749387748316e-01
2.487863276774679167e-01
2.487865741731279667e-01
2.487868143237657037e-01
2.487870481036833781e-01
2.487872754872023362e-01
2.487874963837818365e-01
2.487877108994722697e-01
2.487879189418555348e-01
2.487881204853326367e-01
2.487883154471888236e-01
2.487885039180907643e-01
2.487886858134157886e-01
2.487888611076436163e-01
2.487890297752729796e-01
2.487891917435408606e-01
2.487893470835445819e-01
2.487894957205737112e-01
2.487896376292059453e-01
2.487897727447725971e-01
2.487899011224438406e-01
2.487900226955730432e-01
2.487901374388165054e-01
2.487902453268482639e-01
2.487903463052906494e-01
2.487904404090588162e-01
2.487905275817606232e-01
2.487906077981455466e-01
2.487906810122054446e-01
2.487907472423790678e-01
2.487908064406110786e-01
2.487908585817285856e-01
2.487909036405761554e-01
2.487909415817723680e-01
2.487909724028241898e-01
2.487909960662650355e-01
2.487910125470157441e-01
2.487910218183292665e-01
2.487910238606975966e-01
2.487910186452586825e-01
2.487910061470087197e-01
2.487909863409618061e-01
2.487909592113327073e-01
2.487909247170056459e-01
2.487908828400444694e-01
2.487908335555356620e-01
2.487907768565970901e-01
2.487907126845606831e-01
2.487906410303599991e-01
2.487905618691569898e-01
2.487904751761318145e-01
2.487903809556946400e-01
2.487902791269012981e-01
2.487901696919423977e-01
2.487900526260705125e-01
2.487899279428623378e-01
2.487897955432877006e-01
2.487896554386732073e-01
2.487895076043446230e-01
2.487893520156435057e-01
2.487891886977715294e-01
2.487890175287553463e-01
2.487888385315098205e-01
2.487886516814489524e-01
2.487884570132038453e-01
2.487882543861837104e-01
2.487880438327039756e-01
2.487878253282495844e-01
2.487875988483222722e-01
2.487873644395062478e-01
2.487871219376067977e-01
2.487868713868543469e-01
2.487866127628224344e-01
2.487863461217849903e-01
2.487860712804041974e-01
2.487857882925723629e-01
2.487854971339315269e-01
2.487851977801412429e-01
2.487848902997537581e-01
2.487845744851718000e-01
2.487842504025289392e-01
2.487839180275537576e-01
2.487835774387492926e-01
2.487832284088506429e-01
2.487828710139131372e-01
2.487825052297339412e-01
2.487821310321261248e-01
2.487817485121946726e-01
2.487813574177629994e-01
2.487809578374518271e-01
2.487805497471413940e-01
2.487801332481475725e-01
2.487797080681050099e-01
2.487792743058140355e-01
2.487788319372245538e-01
2.487783809382995981e-01
2.487779214232781755e-01
2.487774530942336304e-01
2.487769760628567306e-01
2.487764903051770948e-01
2.487759957972422720e-01
2.487754926663910127e-01
2.487749805887809196e-01
2.487744596891648396e-01
2.487739299436561580e-01
2.487733914902012511e-01
2.487728439839664019e-01
2.487722875602836892e-01
2.487717221953329727e-01
2.487711478653067687e-01
2.487705647215734117e-01
2.487699723927376538e-01
2.487693710275160619e-01
2.487687606021684039e-01
2.487681412789220781e-01
2.487675126648802582e-01
2.487668749195931228e-01
2.487662280193843611e-01
2.487655719405920951e-01
2.487649068591817336e-01
2.487642323550582624e-01
2.487635486014710129e-01
2.487628555748240544e-01
2.487621534621959063e-01
2.487614418214799950e-01
2.487607208370126444e-01
2.487599904852599020e-01
2.487592507427026922e-01
2.487585018104701839e-01
2.487577432186253990e-01
2.487569751655195061e-01
2.487561976276957687e-01
2.487554108176517342e-01
2.487546142429281071e-01
2.487538081132177892e-01
2.487529924051236629e-01
2.487521670952674013e-01
2.487513324105085077e-01
2.487504878299280076e-01
2.487496335775444267e-01
2.487487696300399731e-01
2.487478962258898585e-01
2.487470128211536069e-01
2.487461196514392792e-01
2.487452166934877584e-01
2.487443039240558595e-01
2.487433815962956651e-01
2.487424491371767743e-01
2.487415067969465376e-01
2.487405545524215833e-01
2.487395926686167824e-01
2.487386205489825752e-01
2.487376384556012066e-01
2.487366463653494508e-01
2.487356442551188762e-01
2.487346324049090340e-01
2.487336101884556339e-01
2.487325778827938483e-01
2.487315354648722554e-01
2.487304832268011912e-01
2.487294205183002704e-01
2.487283476284855022e-01
2.487272645343647504e-01
2.487261712129626157e-01
2.487250679716793145e-01
2.487239541299042789e-01
2.487228299920094532e-01
2.487216955350764203e-01
2.487205510788635943e-01
2.487193959182467939e-01
2.487182303699266850e-01
2.487170544110430259e-01
2.487158680187472326e-01
2.487146715283961029e-01
2.487134642039171284e-01
2.487122463775757186e-01
2.487110180265826864e-01
2.487097794988916699e-01
2.487085300334298532e-01
2.487072699750328408e-01
2.487059993009691494e-01
2.487047179885164827e-01
2.487034264015317853e-01
2.487021237473830693e-01
2.487008103867734687e-01
2.486994862970395015e-01
2.486981518548817549e-01
2.486968062421735515e-01
2.486954498324360219e-01
2.486940826030592799e-01
2.486927045314481777e-01
2.486913155950206955e-01
2.486899166086748159e-01
2.486885058814300720e-01
2.486870842217167032e-01
2.486856516070079792e-01
2.486842080147897704e-01
2.486827534225610481e-01
2.486812878078358824e-01
2.486798111481400841e-01
2.486783234210125371e-01
2.486768255005321893e-01
2.486753155778466118e-01
2.486737945204433864e-01
2.486722623059169079e-01
2.486707189118732286e-01
2.486691643159328335e-01
2.486675984957291419e-01
2.486660214289080628e-01
2.486644330931294666e-01
2.486628344227279352e-01
2.486612234888160577e-01
2.486596012190179505e-01
2.486579675910463305e-01
2.486563225826263213e-01
2.486546661714965356e-01
2.486529983354077711e-01
2.486513190521248140e-01
2.486496282994249130e-01
2.486479270729732849e-01
2.486462133216908177e-01
2.486444880344144959e-01
2.486427511889721664e-01
2.486410027632057762e-01
2.486392427349701784e-01
2.486374710821314116e-01
2.486356877825705303e-01
2.486338928141801630e-01
2.486320872350251121e-01
2.486302688696908625e-01
2.486284387692928588e-01
2.486265969117761321e-01
2.486247432750953723e-01
2.486228778372192028e-01
2.486210005761279040e-01
2.486191114698158289e-01
2.486172104962880713e-01
2.486152987770743616e-01
2.486133740102869361e-01
2.486114373103906761e-01
2.486094886554389427e-01
2.486075280234998908e-01
2.486055553926534989e-01
2.486035707409927631e-01
2.486015740466217261e-01
2.485995652876570317e-01
2.485975456501501035e-01
2.485955127036199586e-01
2.485934676269342114e-01
2.485914103982570789e-01
2.485893409957664613e-01
2.485872593976514722e-01
2.485851655821141315e-01
2.485830595273694488e-01
2.485809412116415651e-01
2.485788118865556728e-01
2.485766689909272575e-01
2.485745137690779094e-01
2.485723461992817018e-01
2.485701662598236716e-01
2.485679739290003742e-01
2.485657691851218543e-01
2.485635520065086201e-01
2.485613223714940034e-01
2.485590815983226287e-01
2.485568269930034935e-01
2.485545598663621847e-01
2.485522801967803563e-01
2.485499879626477393e-01
2.485476831423666655e-01
2.485453657143522066e-01
2.485430356570297594e-01
2.485406929488362116e-01
2.485383389756831152e-01
2.485359709086781554e-01
2.485335901261969960e-01
2.485311966067221545e-01
2.485287903287484723e-01
2.485263712707822259e-01
2.485239394113415157e-01
2.485214947289542675e-01
2.485190372021604255e-01
2.485165682855724756e-01
2.485140850133181756e-01
2.485115888323590205e-01
2.485090797212796965e-01
2.485065576586764913e-01
2.485040226231564342e-01
2.485014745933385727e-01
2.484989135478530287e-01
2.484963394653401103e-01
2.484937538701458004e-01
2.484911536573468083e-01
2.484885403435229401e-01
2.484859139073577750e-01
2.484832743275486033e-01
2.484806215828024578e-01
2.484779556518365851e-01
2.484752765133793340e-01
2.484725841461718487e-01
2.484698801453193162e-01
2.484671612647863792e-01
2.484644290917995824e-01
2.484616836051411481e-01
2.484589247836049009e-01
2.484561526059953507e-01
2.484533670511276660e-01
2.484505680978268127e-01
2.484477557249313018e-01
2.484449315993303709e-01
2.484420923318231000e-01
2.484392395813067589e-01
2.484363733266582164e-01
2.484334935467691075e-01
2.484306002205385611e-01
2.484276933268757259e-01
2.484247728447039061e-01
2.484218387529529282e-01
2.484188927913167644e-01
2.484159314253865658e-01
2.484129563867471524e-01
2.484099676543720103e-01
2.484069652072430634e-01
2.484039490243553638e-01
2.484009190847121240e-01
2.483978767310281721e-01
2.483948247572067836e-01
2.483917650599903326e-01
2.483886939746400291e-01
2.483856133070940497e-01
2.483825230416472074e-01
2.483794231626057225e-01
2.483763136542906369e-01
2.483731945010345665e-01
2.483700656871854484e-01
2.483669271971032100e-01
2.483637808942015801e-01
2.483606230105767920e-01
2.483574554038882609e-01
2.483542780585490939e-01
2.483510909589861648e-01
2.483478940896385323e-01
2.483446874349596323e-01
2.483414709794137532e-01
2.483382447074813371e-01
2.483350086036523741e-01
2.483317645897855641e-01
2.483285087815751968e-01
2.483252430950326217e-01
2.483219675147001482e-01
2.483186820251349902e-01
2.483153866109061025e-01
2.483120812565961510e-01
2.483087659468005137e-01
2.483054406661274194e-01
2.483021073898178110e-01
2.482987621272281509e-01
2.482954068476699860e-01
2.482920415358024491e-01
2.482886661762966907e-01
2.482852807538369899e-01
2.482818852531201714e-01
2.482784796588565490e-01
2.482750639557662897e-01
2.482716401732172062e-01
2.482682042127397348e-01
2.482647580976865553e-01
2.482613018128301263e-01
2.482578353429559237e-01
2.482543586728582496e-01
2.482508717873488091e-01
2.482473746712484941e-01
2.482438673093909365e-01
2.482403517860003461e-01
2.482368238933088944e-01
2.482332857094451950e-01
2.482297372192931173e-01
2.482261784077469113e-01
2.482226092597153155e-01
2.482190297601171713e-01
2.482154398938841433e-01
2.482118396459621346e-01
2.482082311561587817e-01
2.482046101059444954e-01
2.482009786289535447e-01
2.481973367101786010e-01
2.481936843346229660e-01
2.481900214873029309e-01
2.481863481532464166e-01
2.481826643174951108e-01
2.481789699651000547e-01
2.481752672921798686e-01
2.481715518679896704e-01
2.481678258823913075e-01
2.481640893204851706e-01
2.481603421673819476e-01
2.481565844082039007e-01
2.481528160280861151e-01
2.481490370121754718e-01
2.481452473456296492e-01
2.481414492815956496e-01
2.481376382756693144e-01
2.481338165746600488e-01
2.481299841637733261e-01
2.481261410282251112e-01
2.481222871532426932e-01
2.481184225240653518e-01
2.481145471259440516e-01
2.481106609441407207e-01
2.481067662895428405e-01
2.481028585026565925e-01
2.480989398879508423e-01
2.480950104307357851e-01
2.480910701163288046e-01
2.480871189300620505e-01
2.480831568572751944e-01
2.480791838833230345e-01
2.480751999935700558e-01
2.480712075573514031e-01
2.480672017986597921e-01
2.480631850803359240e-01
2.480591573877883316e-01
2.480551187064385932e-01
2.480510690217168079e-01
2.480470083190657316e-01
2.480429365839397771e-01
2.480388538018031830e-01
2.480347624011444707e-01
2.480306574880296877e-01
2.480265414843725869e-01
2.480224143756823985e-01
2.480182761474786501e-01
2.480141267852915277e-01
2.480099662746623468e-01
2.480057946011440806e-01
2.480016117502989725e-01
2.479974202104669179e-01
2.479932149683839182e-01
2.479889985057379675e-01
2.479847708081341084e-01
2.479805318611901510e-01
2.479762816505338419e-01
2.479720201618030584e-01
2.479677473806477517e-01
2.479634632927262272e-01
2.479591704469235602e-01
2.479548637092529317e-01
2.479505456218688564e-01
2.479462161704730772e-01
2.479418753407777731e-01
2.479375231185063089e-01
2.479331594893927071e-01
2.479287844391815099e-01
2.479243979536260856e-01
2.479200026428425851e-01
2.479155932507416393e-01
2.479111723806309286e-01
2.479067400183079806e-01
2.479022961495780109e-01
2.478978407602590028e-01
2.478933738361766836e-01
2.478888953631696035e-01
2.478844053270842784e-01
2.478799063999553576e-01
2.478753932022107753e-01
2.478708683990010764e-01
2.478663319762147155e-01
2.478617839197496120e-01
2.478572242155152872e-01
2.478526528494302272e-01
2.478480698074229660e-01
2.478434750754321680e-01
2.478388713880904648e-01
2.478342555169295025e-01
2.478296343931123413e-01
2.478250080944069678e-01
2.478203766060769753e-01
2.478157399133999461e-01
2.478110980016612619e-01
2.478064508561613755e-01
2.478017984622111480e-01
2.477971435824206647e-01
2.477924806506958399e-01
2.477878124265291693e-01
2.477831388952784764e-01
2.477784600423098837e-01
2.477737758530031975e-01
2.477690863127499643e-01
2.477643914069507236e-01
2.477596911210201147e-01
2.477549882463291053e-01
2.477502771596464815e-01
2.477455606491469620e-01
2.477408387002892898e-01
2.477361112985419223e-01
2.477313784293861398e-01
2.477266400783133260e-01
2.477218962308254113e-01
2.477171468724360670e-01
2.477123948239802198e-01
2.477076344036799882e-01
2.477028684290939475e-01
2.476980968857800947e-01
2.476933197593069735e-01
2.476885370352538418e-01
2.476837486992115867e-01
2.476789547367805322e-01
2.476741551335730207e-01
2.476693527405811612e-01
2.476645418160837997e-01
2.476597252077192002e-01
2.476549029011425040e-01
2.476500748820202324e-01
2.476452411360274553e-01
2.476404016488527593e-01
2.476355564061935299e-01
2.476307053937575886e-01
2.476258514933855626e-01
2.476209889020243859e-01
2.476161204980834585e-01
2.476112462673142611e-01
2.476063661954769068e-01
2.476014802683428051e-01
2.475965884716954946e-01
2.475916907913257581e-01
2.475867872130363967e-01
2.475818806502037284e-01
2.475769652370612417e-01
2.475720438834793646e-01
2.475671165752995617e-01
2.475621832983780080e-01
2.475572440385789552e-01
2.475522987817768139e-01
2.475473475138565416e-01
2.475423902207129767e-01
2.475374298479390833e-01
2.475324604656872485e-01
2.475274850159669693e-01
2.475225034847132743e-01
2.475175158578724610e-01
2.475125221213995697e-01
2.475075222612610759e-01
2.475025162634312825e-01
2.474975041138963716e-01
2.474924887911431892e-01
2.474874642998816654e-01
2.474824336149385462e-01
2.474773967223406756e-01
2.474723536081216146e-01
2.474673042583266369e-01
2.474622486590105641e-01
2.474571867962369331e-01
2.474521186560809383e-01
2.474470442246250179e-01
2.474419665176964822e-01
2.474368794657018089e-01
2.474317860807264957e-01
2.474266863488907009e-01
2.474215802563283773e-01
2.474164677891804998e-01
2.474113489335982019e-01
2.474062236757416100e-01
2.474010920017819803e-01
2.473959569618559562e-01
2.473908124180817236e-01
2.473856614167793677e-01
2.473805039441568376e-01
2.473753399864320190e-01
2.473701695298308467e-01
2.473649925605904132e-01
2.473598090649557213e-01
2.473546190291815716e-01
2.473494255383820173e-01
2.473442223850478294e-01
2.473390126504027287e-01
2.473337963207379864e-01
2.473285733823545329e-01
2.473233438215627078e-01
2.473181076246814547e-01
2.473128647780387657e-01
2.473076152679730411e-01
2.473023622152333567e-01
2.472970993413609320e-01
2.472918297631403750e-01
2.472865534669447807e-01
2.472812704391578464e-01
2.472759806661701532e-01
2.472706841343822182e-01
2.472653808302048006e-01
2.472600707400552655e-01
2.472547570209767953e-01
2.472494333222389762e-01
2.472441027968460825e-01
2.472387654312520056e-01
2.472334212119189911e-01
2.472280701253191382e-01
2.472227121579323728e-01
2.472173472962470864e-01
2.472119755267613850e-01
2.472066000434625654e-01
2.472012144220404606e-01
2.471958218523707673e-01
2.471904223209855089e-01
2.471850158144252574e-01
2.471796023192403824e-01
2.471741818219881648e-01
2.471687543092357942e-01
2.471633197675573990e-01
2.471578814285352310e-01
2.471524327929738862e-01
2.471469770882704642e-01
2.471415143010345927e-01
2.471360444178833660e-01
2.471305674254420659e-01
2.471250833103452171e-01
2.471195920592347550e-01
2.471140936587623571e-01
2.471085913787490485e-01
2.471030786438171145e-01
2.470975587195324286e-01
2.470920315925793365e-01
2.470864972496494005e-01
2.470809556774425653e-01
2.470754068626678790e-01
2.470698507920419396e-01
2.470642874522892829e-01
2.470587201521127207e-01
2.470531422386645359e-01
2.470475570163200019e-01
2.470419644718375995e-01
2.470363645919805562e-01
2.470307573635234788e-01
2.470251427732464700e-01
2.470195208079389859e-01
2.470138914543982822e-01
2.470082580608466416e-01
2.470026138956840367e-01
2.469969623027357675e-01
2.469913032688285659e-01
2.469856367808004882e-01
2.469799628254949475e-01
2.469742813897636835e-01
2.469685924604685945e-01
2.469628960244749927e-01
2.469571954701610117e-01
2.469514839859004163e-01
2.469457649556010270e-01
2.469400383661589649e-01
2.469343042044826741e-01
2.469285624574857063e-01
2.469228131120891900e-01
2.469170561552217480e-01
2.469112915738221059e-01
2.469055227970494149e-01
2.468997429319874648e-01
2.468939554032545947e-01
2.468881601978189511e-01
2.468823573026555362e-01
2.468765467047448203e-01
2.468707283910782924e-01
2.468649023486507998e-01
2.468590685644673766e-01
2.468532305091030443e-01
2.468473812070829387e-01
2.468415241243719083e-01
2.468356592480037970e-01
2.468297865650190825e-01
2.468239060624667913e-01
2.468180177274017228e-01
2.468121215468868368e-01
2.468062175079931697e-01
2.468003091233329505e-01
2.467943893336213002e-01
2.467884616467929393e-01
2.467825260499448836e-01
2.467765825301836413e-01
2.467706310746227982e-01
2.467646716703821852e-01
2.467587043045896267e-01
2.467527289643784982e-01
2.467467492050222644e-01
2.467407578821789738e-01
2.467347585463716408e-01
2.467287511847625070e-01
2.467227357845200864e-01
2.467167123328219691e-01
2.467106808168511023e-01
2.467046412237982322e-01
2.466985935408603225e-01
2.466925413665873867e-01
2.466864774703381447e-01
2.466804054458449635e-01
2.466743252803312303e-01
2.466682369610300463e-01
2.466621404751782043e-01
2.466560358100207684e-01
2.466499229528100745e-01
2.466438018908050644e-01
2.466376762664487243e-01
2.466315387615644616e-01
2.466253930137086436e-01
2.466192390101663023e-01
2.466130767382292699e-01
2.466069061851965394e-01
2.466007273383724607e-01
2.465945401850705154e-01
2.465883447126069328e-01
2.465821446079327905e-01
2.465759324641046690e-01
2.465697119631177769e-01
2.465634830923159049e-01
2.465572458390502542e-01
2.465510001906775495e-01
2.465447461345617042e-01
2.465384836580731265e-01
2.465322127485882198e-01
2.465259371381741116e-01
2.465196493298967839e-01
2.465133530507984672e-01
2.465070482882813774e-01
2.465007350297541422e-01
2.464944132626306073e-01
2.464880829743333057e-01
2.464817441522873520e-01
2.464753967839275750e-01
2.464690446470439722e-01
2.464626801534929579e-01
2.464563070759725194e-01
2.464499254019414942e-01
2.464435351188637713e-01
2.464371362142104560e-01
2.464307286754577608e-01
2.464243124900882820e-01
2.464178876455908052e-01
2.464114579660841853e-01
2.464050157710016287e-01
2.463985648793015348e-01
2.463921052784977805e-01
2.463856369561077952e-01
2.463791598996579180e-01
2.463726740966785400e-01
2.463661795347076577e-01
2.463596762012863484e-01
2.463531679674636210e-01
2.463466470590414958e-01
2.463401173418413026e-01
2.463335788034299312e-01
2.463270314313789067e-01
2.463204752132664155e-01
2.463139101366770001e-01
2.463073361891990887e-01
2.463007533584297137e-01
2.462941655629438120e-01
2.462875649337110950e-01
2.462809553840147603e-01
2.462743369014727957e-01
2.462677094737096284e-01
2.462610730883545707e-01
2.462544277330438458e-01
2.462477733954174519e-01
2.462411100631224925e-01
2.462344417028605459e-01
2.462277603495705847e-01
2.462210699645930034e-01
2.462143705355966938e-01
2.462076620502571256e-01
2.462009444962540705e-01
2.461942178612729903e-01
2.461874821330052865e-01
2.461807372991466070e-01
2.461739833474007599e-01
2.461672242986367998e-01
2.461604520796940587e-01
2.461536707060094087e-01
2.461468801653062533e-01
2.461400804453139080e-01
2.461332715337662957e-01
2.461264534184041397e-01
2.461196260869720209e-01
2.461127895272205990e-01
2.461059478093976516e-01
2.460990927617973389e-01
2.460922284491678935e-01
2.460853548592814299e-01
2.460784719799136711e-01
2.460715797988474174e-01
2.460646783038703544e-01
2.460577674827730543e-01
2.460508473233543325e-01
2.460439219458281090e-01
2.460369830787622059e-01
2.460300348368057999e-01
2.460230772077759143e-01
2.460161101794962057e-01
2.460091337397948275e-01
2.460021478765052616e-01
2.459951525774655423e-01
2.459881478305188940e-01
2.459811378064323817e-01
2.459741141328707914e-01
2.459670809749689435e-01
2.459600383205902685e-01
2.459529861576035537e-01
2.459459244738820827e-01
2.459388532573029695e-01
2.459317724957496010e-01
2.459246821771098046e-01
2.459175865232892666e-01
2.459104770598726786e-01
2.459033580030695609e-01
2.458962293407863098e-01
2.458890910609362879e-01
2.458819431514347176e-01
2.458747856002035659e-01
2.458676183951694350e-01
2.458604415242634789e-01
2.458532592611118450e-01
2.458460630280514814e-01
2.458388570929483097e-01
2.458316414437512754e-01
2.458244160684142920e-01
2.458171809548973241e-01
2.458099360911635001e-01
2.458026814651827485e-01
2.457954170649266912e-01
2.457881472163234438e-01
2.457808632372972535e-01
2.457735694479497024e-01
2.457662658362721464e-01
2.457589523902595496e-01
2.457516290979133433e-01
2.457442959472385668e-01
2.457369529262418140e-01
2.457296000229400867e-01
2.457222416161399525e-01
2.457148689181909984e-01
2.457074863020102806e-01
2.457000937556303999e-01
2.456926912670861496e-01
2.456852788244172914e-01
2.456778564156691380e-01
2.456704240288905550e-01
2.456629816521347931e-01
2.456555337176663800e-01
2.456480713311041675e-01
2.456405989187575301e-01
2.456331164686961499e-01
2.456256239689953991e-01
2.456181214077340635e-01
2.456106087729945930e-01
2.456030860528656823e-01
2.455955532354372750e-01
2.455880148070080649e-01
2.455804617653090105e-01
2.455728985906182604e-01
2.455653252710442436e-01
2.455577417946979979e-01
2.455501481496973615e-01
2.455425443241615602e-01
2.455349303062161759e-01
2.455273060839895105e-01
2.455196761983836073e-01
2.455120315380957541e-01
2.455043766379437775e-01
2.454967114860729938e-01
2.454890360706307728e-01
2.454813503797720065e-01
2.454736544016518640e-01
2.454659481244316488e-01
2.454582315362753842e-01
2.454505092332619209e-01
2.454427719939064889e-01
2.454350244081396903e-01
2.454272664641417301e-01
2.454194981500971429e-01
2.454117194541926561e-01
2.454039303646212422e-01
2.453961308695777610e-01
2.453883209572620683e-01
2.453805052794983677e-01
2.453726745034772727e-01
2.453648332748106509e-01
2.453569815817145672e-01
2.453491194124065577e-01
2.453412467551091269e-01
2.453333635980468608e-01
2.453254699294494245e-01
2.453175657375508689e-01
2.453096557304880743e-01
2.453017304629876161e-01
2.452937946369141975e-01
2.452858482405132767e-01
2.452778912620381113e-01
2.452699236897420976e-01
2.452619455118852099e-01
2.452539567167273393e-01
2.452459572925354825e-01
2.452379520043280747e-01
2.452299312932300357e-01
2.452218999179219538e-01
2.452138578666848701e-01
2.452058051278001027e-01
2.451977416895556039e-01
2.451896675402402970e-01
2.451815826681481014e-01
2.451734870615761008e-01
2.451653855429881401e-01
2.451572684387755274e-01
2.451491405650003397e-01
2.451410019099745652e-01
2.451328524620119687e-01
2.451246922094280356e-01
2.451165211405449129e-01
2.451083392436856356e-01
2.451001465071780405e-01
2.450919478114944872e-01
2.450837333671619933e-01
2.450755080481883952e-01
2.450672718429154351e-01
2.450590247396857990e-01
2.450507667268463918e-01
2.450424977927465331e-01
2.450342179257400388e-01
2.450259271141842499e-01
2.450176302971204534e-01
2.450093175680853885e-01
2.450009938595949510e-01
2.449926591600180281e-01
2.449843134577267267e-01
2.449759567410977334e-01
2.449675889985073185e-01
2.449592102183371645e-01
2.449508203889732838e-01
2.449424245085880247e-01
2.449340125526018042e-01
2.449255895125999061e-01
2.449171553769785847e-01
2.449087101341371753e-01
2.449002537724788708e-01
2.448917862804092238e-01
2.448833076463355907e-01
2.448748178586709623e-01
2.448663219752788833e-01
2.448578098523414293e-01
2.448492865410711039e-01
2.448407520298924445e-01
2.448322063072301547e-01
2.448236493615132403e-01
2.448150811811737881e-01
2.448065017546466882e-01
2.447979110703691341e-01
2.447893142464534211e-01
2.447807010187250110e-01
2.447720764985827913e-01
2.447634406744751689e-01
2.447547935348536596e-01
2.447461350681723047e-01
2.447374652628881431e-01
2.447287841074606007e-01
2.447200915903530727e-01
2.447113928904815772e-01
2.447026776221991329e-01
2.446939509576462612e-01
2.446852128852970709e-01
2.446764633936254207e-01
2.446677024711124138e-01
2.446589301062369881e-01
2.446501462874834942e-01
2.446413510033395577e-01
2.446325494940797818e-01
2.446237312514716877e-01
2.446149015089524870e-01
2.446060602550207130e-01
2.445972074781746497e-01
2.445883431669156893e-01
2.445794673097485827e-01
2.445705798951793297e-01
2.445616809117180934e-01
2.445527756615560599e-01
2.445438535127587021e-01
2.445349197606192515e-01
2.445259743936548935e-01
2.445170174003885866e-01
2.445080487693438165e-01
2.444990684890470667e-01
2.444900765480262084e-01
2.444810729348127765e-01
2.444720576379411925e-01
2.444630360290450943e-01
2.444539973374454112e-01
2.444449469278084375e-01
2.444358847886761166e-01
2.444268109085946106e-01
2.444177252761104702e-01
2.444086278797749090e-01
2.443995187081380027e-01
2.443903977497555724e-01
2.443812704393427682e-01
2.443721258801804797e-01
2.443629694999557289e-01
2.443538012872301379e-01
2.443446212305709908e-01
2.443354293185441284e-01
2.443262255397198601e-01
2.443170098826699943e-01
2.443077823359696421e-01
2.442985483979654426e-01
2.442892970447952394e-01
2.442800337677148437e-01
2.442707585553080540e-01
2.442614713961575312e-01
2.442521722788514593e-01
2.442428611919789938e-01
2.442335381241291792e-01
2.442242030638966666e-01
2.442148615738116979e-01
2.442055025017624281e-01
2.441961314031273478e-01
2.441867482665074640e-01
2.441773530805044223e-01
2.441679458337243647e-01
2.441585265147740158e-01
2.441490951122614605e-01
2.441396516147985030e-01
2.441302016496483263e-01
2.441207339353476113e-01
2.441112540919466167e-01
2.441017621080624200e-01
2.440922579723168451e-01
2.440827416733308830e-01
2.440732131997289112e-01
2.440636725401366391e-01
2.440541196831811366e-01
2.440445603214080883e-01
2.440349830429030809e-01
2.440253935329366464e-01
2.440157917801414333e-01
2.440061777731564741e-01
2.439965515006181918e-01
2.439869129511673673e-01
2.439772621134460862e-01
2.439675989760972663e-01
2.439579292974946023e-01
2.439482415341766852e-01
2.439385414371782468e-01
2.439288289951505873e-01
2.439191041967465057e-01
2.439093670306181072e-01
2.438996174854220489e-01
2.438898555498149323e-01
2.438800812124548856e-01
2.438703002980914247e-01
2.438605011306153036e-01
2.438506895273792885e-01
2.438408654770475303e-01
2.438310289682862897e-01
2.438211799897644638e-01
2.438113185301508112e-01
2.438014445781164774e-01
2.437915581223352168e-01
2.437816650544769315e-01
2.437717535646929945e-01
2.437618295371944688e-01
2.437518929606606599e-01
2.437419438237725666e-01
2.437319821152101607e-01
2.437220078236569110e-01
2.437120209377976188e-01
2.437020214463176127e-01
2.436920153083560747e-01
2.436819905792280139e-01
2.436719532105524610e-01
2.436619031910202682e-01
2.436518405093244244e-01
2.436417651541586404e-01
2.436316771142202908e-01
2.436215763782037247e-01
2.436114629348083149e-01
2.436013428111846457e-01
2.435912039267205120e-01
2.435810523009864503e-01
2.435708879226851642e-01
2.435607107805215776e-01
2.435505208632015306e-01
2.435403181594317512e-01
2.435301026579213268e-01
2.435198743473784011e-01
2.435096393235120504e-01
2.434993853686894527e-01
2.434891185709778805e-01
2.434788389190910007e-01
2.434685464017443401e-01
2.434582410076550074e-01
2.434479227255402778e-01
2.434375915441183424e-01
2.434272474521105012e-01
2.434168966143249735e-01
2.434065266750191359e-01
2.433961437912998405e-01
2.433857479518921341e-01
2.433753391455210358e-01
2.433649173609125083e-01
2.433544825867949013e-01
2.433440348118962038e-01
2.433335740249474022e-01
2.433231064603987026e-01
2.433126196233098837e-01
2.433021197403721081e-01
2.432916068003175836e-01
2.432810807918824036e-01
2.432705417038003304e-01
2.432599895248080124e-01
2.432494242436445131e-01
2.432388458490467864e-01
2.432282606456553087e-01
2.432176559982395514e-01
2.432070382036173317e-01
2.431964072505305163e-01
2.431857631277217491e-01
2.431751058239341456e-01
2.431644353279128756e-01
2.431537516284031641e-01
2.431430547141507637e-01
2.431323509605267663e-01
2.431216275909245661e-01
2.431108909728297574e-01
2.431001410949925057e-01
2.430893779461630044e-01
2.430786015150918078e-01
2.430678117905310243e-01
2.430570087612329011e-01
2.430461924159517950e-01
2.430353692013271227e-01
2.430245261982924010e-01
2.430136698455438171e-01
2.430028001318380038e-01
2.429919170459324540e-01
2.429810205765836895e-01
2.429701107125496751e-01
2.429591874425900411e-01
2.429482507554632520e-01
2.429373071696250552e-01
2.429263436224586847e-01
2.429153666244139032e-01
2.429043761642523391e-01
2.428933722307373144e-01
2.428823548126319842e-01
2.428713238986991707e-01
2.428602794777032226e-01
2.428492215384095987e-01
2.428381566716289741e-01
2.428270716701082521e-01
2.428159731165936419e-01
2.428048609998512408e-01
2.427937351258436516e-01
2.427825925086243564e-01
2.427714320930323133e-01
2.427602538682521738e-01
2.427490578234687835e-01
2.427378506360632904e-01
2.427266189294706167e-01
2.427153693704439119e-01
2.427041019481717132e-01
2.426928166518431129e-01
2.426815134706499233e-01
2.426701923937820415e-01
2.426588534104326955e-01
2.426474965097935033e-01
2.426361284652013284e-01
2.426247357082594314e-01
2.426133250016176413e-01
2.426018963344718504e-01
2.425904496960190060e-01
2.425789850754554999e-01
2.425675024619796949e-01
2.425560018447908139e-01
2.425444832130869977e-01
2.425329534366822415e-01
2.425213987543025917e-01
2.425098260250179993e-01
2.424982352380298245e-01
2.424866263825400936e-01
2.424749994477534421e-01
2.424633544228734228e-01
2.424516912971038662e-01
2.424400100596510454e-01
2.424283176773233128e-01
2.424166001949306648e-01
2.424048645684797887e-01
2.423931107871783452e-01
2.423813388402353275e-01
2.423695487168583407e-01
2.423577404062572938e-01
2.423459138976417626e-01
2.423340691802231828e-01
2.423222133183273730e-01
2.423103321618014228e-01
2.422984327641128921e-01
2.422865151144735774e-01
2.422745792020968292e-01
2.422626250161966088e-01
2.422506525459863502e-01
2.422386617806803477e-01
2.422266527094946165e-01
2.422146253216431733e-01
2.422025867904173402e-01
2.421905227478159117e-01
2.421784403562051713e-01
2.421663396048022721e-01
2.421542204828237288e-01
2.421420829794891927e-01
2.421299270840160112e-01
2.421177527856237244e-01
2.421055600735307622e-01
2.420933562196431188e-01
2.420811266587993282e-01
2.420688786519208102e-01
2.420566121882302690e-01
2.420443272569469395e-01
2.420320238472929986e-01
2.420197019484906231e-01
2.420073615497614627e-01
2.419950026403277221e-01
2.419826325912302067e-01
2.419702366391038306e-01
2.419578221439485366e-01
2.419453890949885277e-01
2.419329374814472577e-01
2.419204672925485133e-01
2.419079785175165531e-01
2.418954711455765794e-01
2.418829451659541552e-01
2.418704080493424557e-01
2.418578448331343000e-01
2.418452629769262674e-01
2.418326624699432270e-01
2.418200433014112138e-01
2.418074054605574008e-01
2.417947489366077396e-01
2.417820737187885982e-01
2.417693797963270941e-01
2.417566747400916038e-01
2.417439433871901855e-01
2.417311932973331967e-01
2.417184244597503917e-01
2.417056368636675834e-01
2.416928304983125830e-01
2.416800053529152281e-01
2.416671614167017201e-01
2.416542986788995928e-01
2.416414248110715368e-01
2.416285244489995154e-01
2.416156052530318010e-01
2.416026672123957608e-01
2.415897103163199278e-01
2.415767345540335287e-01
2.415637399147652076e-01
2.415507263877433031e-01
2.415376939621967645e-01
2.415246504108983783e-01
2.415115801672662044e-01
2.414984909928024892e-01
2.414853828767360988e-01
2.414722558082955106e-01
2.414591097767084527e-01
2.414459447712049844e-01
2.414327607810138887e-01
2.414195577953629490e-01
2.414063436887581848e-01
2.413931026912109201e-01
2.413798426658980700e-01
2.413665636020461691e-01
2.413532654888853046e-01
2.413399483156420944e-01
2.413266120715468477e-01
2.413132567458267097e-01
2.412998823277101579e-01
2.412864967939525873e-01
2.412730841701214712e-01
2.412596524215836757e-01
2.412462015375672064e-01
2.412327315072997913e-01
2.412192423200096303e-01
2.412057339649229526e-01
2.411922064312667091e-01
2.411786597082690997e-01
2.411651018754540077e-01
2.411515167529038606e-01
2.411379124086975301e-01
2.411242888320621891e-01
2.411106460122230954e-01
2.410969839384061175e-01
2.410833025998366241e-01
2.410696019857411498e-01
2.410558820853433704e-01
2.410421510814596546e-01
2.410283925876436917e-01
2.410146147752060541e-01
2.410008176333722218e-01
2.409870011513650101e-01
2.409731653184083999e-01
2.409593101237260671e-01
2.409454355565409656e-01
2.409315416060753279e-01
2.409176365589532076e-01
2.409037038211619131e-01
2.408897516677629413e-01
2.408757800879787747e-01
2.408617890710300080e-01
2.408477786061367920e-01
2.408337486825213036e-01
2.408196992894025001e-01
2.408056304159997274e-01
2.407915504532668616e-01
2.407774425985810818e-01
2.407633152312759484e-01
2.407491683405686700e-01
2.407350019156776488e-01
2.407208159458210650e-01
2.407066104202147949e-01
2.406923853280764636e-01
2.406781406586218919e-01
2.406638849076510323e-01
2.406496010628934312e-01
2.406352976084722983e-01
2.406209745336012062e-01
2.406066318274948101e-01
2.405922694793665162e-01
2.405778874784292864e-01
2.405634858138948617e-01
2.405490644749770923e-01
2.405346320628425349e-01
2.405201713545305209e-01
2.405056909394736597e-01
2.404911908068814719e-01
2.404766709459642549e-01
2.404621313459303078e-01
2.404475719959882907e-01
2.404329928853462806e-01
2.404183940032110778e-01
2.404037840566405348e-01
2.403891456109378821e-01
2.403744873613676003e-01
2.403598092971341305e-01
2.403451114074420802e-01
2.403303936814958630e-01
2.403156561084970333e-01
2.403008986776504208e-01
2.402861213781561922e-01
2.402713330234813593e-01
2.402565159661534944e-01
2.402416790077873121e-01
2.402268221375825075e-01
2.402119453447373876e-01
2.401970486184503151e-01
2.401821319479190420e-01
2.401671953223390443e-01
2.401522387309087403e-01
2.401372710940220534e-01
2.401222745503879541e-01
2.401072580084925023e-01
2.400922214575297309e-01
2.400771648866914521e-01
2.400620882851706717e-01
2.400469916421565375e-01
2.400318749468413615e-01
2.400167381884141249e-01
2.400015903947208540e-01
2.399864134896071421e-01
2.399712164889528099e-01
2.399559993819436188e-01
2.399407621577657190e-01
2.399255048056033734e-01
2.399102273146420661e-01
2.398949296740640058e-01
2.398796118730530114e-01
2.398642830474259635e-01
2.398489249051232730e-01
2.398335465699358848e-01
2.398181480310441482e-01
2.398027292776255259e-01
2.397872902988589239e-01
2.397718310839196121e-01
2.397563516219856083e-01
2.397408519022292961e-01
2.397253411689650449e-01
2.397098009131785334e-01
2.396942403670971333e-01
2.396786595198930336e-01
2.396630583607361475e-01
2.396474368787971376e-01
2.396317950632442517e-01
2.396161329032447662e-01
2.396004503879662351e-01
2.395847568707355768e-01
2.395690336245435148e-01
2.395532899905732094e-01
2.395375259579893834e-01
2.395217415159528462e-01
2.395059366536249623e-01
2.394901113601669018e-01
2.394742656247369206e-01
2.394583994364947732e-01
2.394425222583037027e-01
2.394266151441096779e-01
2.394106875445781712e-01
2.393947394488631919e-01
2.393787708461172503e-01
2.393627817254931622e-01
2.393467720761411344e-01
2.393307418872127057e-01
2.393146911478558625e-01
2.392986294309965012e-01
2.392825375704888402e-01
2.392664251270008591e-01
2.392502920896764362e-01
2.392341384476599775e-01
2.392179641900925580e-01
2.392017693061175287e-01
2.391855537848733282e-01
2.391693176155011702e-01
2.391530607871376057e-01
2.391367929956126903e-01
2.391204948290061583e-01
2.391041759708229242e-01
2.390878364101961806e-01
2.390714761362593976e-01
2.390550951381427147e-01
2.390386934049772982e-01
2.390222709258918443e-01
2.390058276900133005e-01
2.389893735043391587e-01
2.389728887346409814e-01
2.389563831755329160e-01
2.389398568161384961e-01
2.389233096455780914e-01
2.389067416529742083e-01
2.388901528274450237e-01
2.388735431581088531e-01
2.388569126340826521e-01
2.388402711740531537e-01
2.388235989204370024e-01
2.388069057794798555e-01
2.387901917402945884e-01
2.387734567919910789e-01
2.387567009236790105e-01
2.387399241244655967e-01
2.387231263834589945e-01
2.387063076897629754e-01
2.386894780742805922e-01
2.386726174550217738e-01
2.386557358503897386e-01
2.386388332494836506e-01
2.386219096414024521e-01
2.386049650152453627e-01
2.385879993601063009e-01
2.385710126650818497e-01
2.385540049192644285e-01
2.385369862662969076e-01
2.385199363987306476e-01
2.385028654476500920e-01
2.384857734021429976e-01
2.384686602512976206e-01
2.384515259841976098e-01
2.384343705899273080e-01
2.384171940575684212e-01
2.383999963762026830e-01
2.383827878027391933e-01
2.383655478032161712e-01
2.383482866219268914e-01
2.383310042479469537e-01
2.383137006703499317e-01
2.382963758782076502e-01
2.382790298605917123e-01
2.382616626065715004e-01
2.382442741052137047e-01
2.382268747272231479e-01
2.382094437110689467e-01
2.381919914147795636e-01
2.381745178274168040e-01
2.381570229380416404e-01
2.381395067357131579e-01
2.381219692094882212e-01
2.381044103484232788e-01
2.380868301415713095e-01
2.380692390739584385e-01
2.380516161554297461e-01
2.380339718582753783e-01
2.380163061715439565e-01
2.379986190842821592e-01
2.379809105855348883e-01
2.379631806643456859e-01
2.379454293097567619e-01
2.379276565108073282e-01
2.379098728673715302e-01
2.378920571596142008e-01
2.378742199746145536e-01
2.378563613014076372e-01
2.378384811290254475e-01
2.378205794464982870e-01
2.378026562428554591e-01
2.377847115071247130e-01
2.377667452283303839e-01
2.377487681217245186e-01
2.377307587367313846e-01
2.377127277757499768e-01
2.376946752277980801e-01
2.376766010818956720e-01
2.376585053270552916e-01
2.376403879522945572e-01
2.376222489466228160e-01
2.376040882990524405e-01
2.375859168407397637e-01
2.375677128893099455e-01
2.375494872630094234e-01
2.375312399508419103e-01
2.375129709418098700e-01
2.374946802249130462e-01
2.374763677891502112e-01
2.374580336235175837e-01
2.374396777170117989e-01
2.374213110172251895e-01
2.374029116089218516e-01
2.373844904267257694e-01
2.373660474596251679e-01
2.373475826966054136e-01
2.373290961266513177e-01
2.373105877387466367e-01
2.372920575218695205e-01
2.372735054650014774e-01
2.372549426327024702e-01
2.372363468758117988e-01
2.372177292458613196e-01
2.371990897318235758e-01
2.371804283226682797e-01
2.371617450073625344e-01
2.371430397748726937e-01
2.371243126141636681e-01
2.371055635141976481e-01
2.370868036570349113e-01
2.370680106585240643e-01
2.370491956876386586e-01
2.370303587333335016e-01
2.370114997845607363e-01
2.369926188302723946e-01
2.369737158594164561e-01
2.369547908609411502e-01
2.369358438237903486e-01
2.369168860480586891e-01
2.368978949135372991e-01
2.368788817071718622e-01
2.368598464178999219e-01
2.368407890346569400e-01
2.368217095463765465e-01
2.368026079419909280e-01
2.367834842104286630e-01
2.367643383406171365e-01
2.367451817512160606e-01
2.367259915848930474e-01
2.367067792470983756e-01
2.366875447267520471e-01
2.366682880127718436e-01
2.366490090940744362e-01
2.366297079595714170e-01
2.366103845981754605e-01
2.365910389987965212e-01
2.365716826991906552e-01
2.365522926038337026e-01
2.365328802372158035e-01
2.365134455882377806e-01
2.364939886458006235e-01
2.364745093987995206e-01
2.364550078361309648e-01
2.364354839466870917e-01
2.364159377193590372e-01
2.363963808115387422e-01
2.363767898884360785e-01
2.363571765941153424e-01
2.363375409174596764e-01
2.363178828473488369e-01
2.362982023726622194e-01
2.362784994822759721e-01
2.362587741650614970e-01
2.362390264098936377e-01
2.362192679943326268e-01
2.361994753432502814e-01
2.361796602208223184e-01
2.361598226159115077e-01
2.361399625173793981e-01
2.361200799140839024e-01
2.361001747948833218e-01
2.360802471486300458e-01
2.360602969641772408e-01
2.360403361397947208e-01
2.360203408589381380e-01
2.360003230064325885e-01
2.359802825711199703e-01
2.359602195418425974e-01
2.359401339074378434e-01
2.359200256567438869e-01
2.358998947785936329e-01
2.358797412618206246e-01
2.358595771259376361e-01
2.358393783119129283e-01
2.358191568257537174e-01
2.357989126562828330e-01
2.357786457923216061e-01
2.357583562226887586e-01
2.357380439361999591e-01
2.357177089216683785e-01
2.356973511679061606e-01
2.356769828162113001e-01
2.356565795639812555e-01
2.356361535389478179e-01
2.356157047299125284e-01
2.355952331256767618e-01
2.355747387150359251e-01
2.355542214867875628e-01
2.355336814297223635e-01
2.355131185326315157e-01
2.354925450591378311e-01
2.354719364619867750e-01
2.354513049911728662e-01
2.354306506354779949e-01
2.354099733836815811e-01
2.353892732245585206e-01
2.353685501468829600e-01
2.353478041394256870e-01
2.353270351909558800e-01
2.353062556879600975e-01
2.352854408374510375e-01
2.352646030122281240e-01
2.352437422010503765e-01
2.352228583926749272e-01
2.352019515758552726e-01
2.351810217393439650e-01
2.351600688718903931e-01
2.351390929622401149e-01
2.351180939991391328e-01
2.350970845062249071e-01
2.350760394161992561e-01
2.350549712389463641e-01
2.350338799632010756e-01
2.350127655776953484e-01
2.349916280711588923e-01
2.349704674323180309e-01
2.349492836498967563e-01
2.349280767126173952e-01
2.349068592681278766e-01
2.348856060011028368e-01
2.348643295453767821e-01
2.348430298896599377e-01
2.348217070226628067e-01
2.348003609330908126e-01
2.347789916096477414e-01
2.347575990410354918e-01
2.347361832159527983e-01
2.347147569066017070e-01
2.346932945485395161e-01
2.346718089000942031e-01
2.346502999499540110e-01
2.346287676868032690e-01
2.346072120993268340e-01
2.345856331762040670e-01
2.345640309061128304e-01
2.345424052777285440e-01
2.345207691883537393e-01
2.344990968233352235e-01
2.344774010660405361e-01
2.344556819051336338e-01
2.344339393292760310e-01
2.344121733271269659e-01
2.343903838873439005e-01
2.343685709985794396e-01
2.343467346494854109e-01
2.343248878630095899e-01
2.343030045731962774e-01
2.342810977889978052e-01
2.342591674990535666e-01
2.342372136920015668e-01
2.342152363564764250e-01
2.341932354811101513e-01
2.341712110545318692e-01
2.341491630653690093e-01
2.341271046627622643e-01
2.341050095283569998e-01
2.340828907972374584e-01
2.340607484580181641e-01
2.340385824993122532e-01
2.340163929097299478e-01
2.339941796778793048e-01
2.339719427923629413e-01
2.339496822417840849e-01
2.339274113020241019e-01
2.339051034012327723e-01
2.338827718011720902e-01
2.338604164904341531e-01
2.338380374576064236e-01
2.338156346912720895e-01
2.337932081800154216e-01
2.337707579124130575e-01
2.337482838770425786e-01
2.337257994770781666e-01
2.337032778860690108e-01
2.336807324930102459e-01
2.336581632864644931e-01
2.336355702549968716e-01
2.336129533871634800e-01
2.335903126715213329e-01
2.335676480966238644e-01
2.335449596510213444e-01
2.335222608657314403e-01
2.334995246586005213e-01
2.334767645464040364e-01
2.334539805176805705e-01
2.334311725609667376e-01
2.334083406647946557e-01
2.333854848176947772e-01
2.333626050081918646e-01
2.333397012248121238e-01
2.333167871269681282e-01
2.332938353756968675e-01
2.332708596161083281e-01
2.332478598367138667e-01
2.332248360260240072e-01
2.332017881725436115e-01
2.331787162647767364e-01
2.331556202912215547e-01
2.331325002403762392e-01
2.331093699006042685e-01
2.330862016750233079e-01
2.330630093376316880e-01
2.330397928769147864e-01
2.330165522813536505e-01
2.329932875394274405e-01
2.329699986396124856e-01
2.329466855703802297e-01
2.329233483202007016e-01
2.329000008069417871e-01
2.328766151746935464e-01
2.328532053268945745e-01
2.328297712520037699e-01
2.328063129384738417e-01
2.327828303747576932e-01
2.327593235493025936e-01
2.327357924505532027e-01
2.327122370669513773e-01
2.326886714464261319e-01
2.326650674729223711e-01
2.326414391798802828e-01
2.326177865557280955e-01
2.325941095888929833e-01
2.325704082677972906e-01
2.325466825808613358e-01
2.325229325165013849e-01
2.324991580631312615e-01
2.324753733992993565e-01
2.324515501476875912e-01
2.324277024722946894e-01
2.324038303615199030e-01
2.323799338037629281e-01
2.323560127874157444e-01
2.323320673008708870e-01
2.323080973325158949e-01
2.322841028707361977e-01
2.322600982252565893e-01
2.322360547563817046e-01
2.322119867592224440e-01
2.321878942221524689e-01
2.321637771335386402e-01
2.321396354817473473e-01
2.321154692551403165e-01
2.320912784420765540e-01
2.320670630309116800e-01
2.320428374631088864e-01
2.320185728354704491e-01
2.319942835747845489e-01
2.319699696693934277e-01
2.319456311076355526e-01
2.319212678778471981e-01
2.318968799683619186e-01
2.318724673675063297e-01
2.318480300636085456e-01
2.318235826304323732e-01
2.317990959001522411e-01
2.317745844317919968e-01
2.317500482136664042e-01
2.317254872340836214e-01
2.317009014813491419e-01
2.316762909437660167e-01
2.316516556096326340e-01
2.316269954672448006e-01
2.316023252232320140e-01
2.315776154440112866e-01
2.315528808214095680e-01
2.315281213437090091e-01
2.315033369991886802e-01
2.314785277761230442e-01
2.314536936627854813e-01
2.314288346474429880e-01
2.314039507183605626e-01
2.313790567155972755e-01
2.313541229386821829e-01
2.313291642128088854e-01
2.313041805262284756e-01
2.312791718671899643e-01
2.312541382239357013e-01
2.312290795847076752e-01
2.312039959377427678e-01
2.311788872712764453e-01
2.311537685593584024e-01
2.311286098335016970e-01
2.311034260528293249e-01
2.310782172055625971e-01
2.310529832799166905e-01
2.310277242641052831e-01
2.310024401463370847e-01
2.309771309148180851e-01
2.309517965577522758e-01
2.309264521837527950e-01
2.309010675551732006e-01
2.308756577656375097e-01
2.308502228033359471e-01
2.308247626564502997e-01
2.307992773131636310e-01
2.307737667616522326e-01
2.307482309900898143e-01
2.307226699866474773e-01
2.306970989950729578e-01
2.306714875074212245e-01
2.306458507523850288e-01
2.306201887181205112e-01
2.305945013927806764e-01
2.305687887645136991e-01
2.305430508214638685e-01
2.305172875517740583e-01
2.304914989435802586e-01
2.304657003763349310e-01
2.304398610706520079e-01
2.304139963908646282e-01
2.303881063250959871e-01
2.303621908614650882e-01
2.303362499880884373e-01
2.303102836930772668e-01
2.302842919645411990e-01
2.302582747905838056e-01
2.302322321593066878e-01
2.302061796016152129e-01
2.301800860351766453e-01
2.301539669757053652e-01
2.301278224112897064e-01
2.301016523300114247e-01
2.300754567199484457e-01
2.300492355691775292e-01
2.300229888657679411e-01
2.299967165977891692e-01
2.299704344330584238e-01
2.299441110153797319e-01
2.299177619973187259e-01
2.298913873669272689e-01
2.298649871122538935e-01
2.298385612213446616e-01
2.298121096822405840e-01
2.297856324829785357e-01
2.297591296115918946e-01
2.297326168733895002e-01
2.297060626371575931e-01
2.296794826928863775e-01
2.296528770285945487e-01
2.296262456322968326e-01
2.295995884920040420e-01
2.295729055957216880e-01
2.295461969314540884e-01
2.295194624872002320e-01
2.294927182063360438e-01
2.294659321814726261e-01
2.294391203406052071e-01
2.294122826717164831e-01
2.293854191627867634e-01
2.293585298017910001e-01
2.293316145767033132e-01
2.293046734754894400e-01
2.292777064861143965e-01
2.292507296906017844e-01
2.292237109042299936e-01
2.291966661935729288e-01
2.291695955465802015e-01
2.291424989511975097e-01
2.291153763953638067e-01
2.290882278670169359e-01
2.290610533540897997e-01
2.290338528445118871e-01
2.290066425595308486e-01
2.289793900359304579e-01
2.289521114794490775e-01
2.289248068779986267e-01
2.288974762194892210e-01
2.288701194918254245e-01
2.288427366829086373e-01
2.288153277806355690e-01
2.287878927728995704e-01
2.287604480207602875e-01
2.287329607813371746e-01
2.287054474001129489e-01
2.286779078649651131e-01
2.286503421637665345e-01
2.286227502843860004e-01
2.285951322146889675e-01
2.285674879425353412e-01
2.285398174557826678e-01
2.285121372558849284e-01
2.284844143191276100e-01
2.284566651313244545e-01
2.284288896803150781e-01
2.284010879539374317e-01
2.283732599400226382e-01
2.283454056263978793e-01
2.283175250008891988e-01
2.282896180513156459e-01
2.282617014201113181e-01
2.282337418015575603e-01
2.282057558223810623e-01
2.281777434703866070e-01
2.281497047333717332e-01
2.281216395991336188e-01
2.280935480554617534e-01
2.280654300901441556e-01
2.280372856909624879e-01
2.280091316419204928e-01
2.279809343541157329e-01
2.279527105957769584e-01
2.279244603546721482e-01
2.278961836185613710e-01
2.278678803752031135e-01
2.278395506123516157e-01
2.278111943177545118e-01
2.277828114791587977e-01
2.277544190227234755e-01
2.277259830751833247e-01
2.276975205468604879e-01
2.276690314254824488e-01
2.276405156987741651e-01
2.276119733544552659e-01
2.275834043802403284e-01
2.275548087638408490e-01
2.275261864929637723e-01
2.274975546365191614e-01
2.274688790356934887e-01
2.274401767434918453e-01
2.274114477476046892e-01
2.273826920357175652e-01
2.273539095955106615e-01
2.273251004146612519e-01
2.272962644808422805e-01
2.272674017817218894e-01
2.272385295295534235e-01
2.272096132787859157e-01
2.271806702257026522e-01
2.271517003579544558e-01
2.271227036631889296e-01
2.270936801290468210e-01
2.270646297431654359e-01
2.270355524931802482e-01
2.270064483667190158e-01
2.269773347199737779e-01
2.269481768194657190e-01
2.269189920053502618e-01
2.268897802652390105e-01
2.268605415867389064e-01
2.268312759574530046e-01
2.268019833649789763e-01
2.267726637969113834e-01
2.267433172408387099e-01
2.267139611974890168e-01
2.266845606442607630e-01
2.266551330657766705e-01
2.266256784496098187e-01
2.265961967833263202e-01
2.265666880544890960e-01
2.265371522506574586e-01
2.265075893593844203e-01
2.264779993682198844e-01
2.264483999230248457e-01
2.264187557108756910e-01
2.263890843614633774e-01
2.263593858623191291e-01
2.263296602009708947e-01
2.262999073649399340e-01
2.262701273417449532e-01
2.262403201188986634e-01
2.262104856839113609e-01
2.261806418283777709e-01
2.261507529478504197e-01
2.261208368176867989e-01
2.260908934253790248e-01
2.260609227584127190e-01
2.260309248042698393e-01
2.260008995504272089e-01
2.259708469843564882e-01
2.259407670935265344e-01
2.259106778158729012e-01
2.258805432542120017e-01
2.258503813301756535e-01
2.258201920312109534e-01
2.257899753447660807e-01
2.257597312582794724e-01
2.257294597591865681e-01
2.256991608349186995e-01
2.256688344729024520e-01
2.256384987580165591e-01
2.256081174991345639e-01
2.255777087647617418e-01
2.255472725423071645e-01
2.255168088191736864e-01
2.254863175827597210e-01
2.254557988204589913e-01
2.254252525196603074e-01
2.253946786677489822e-01
2.253640954971525834e-01
2.253334665215865618e-01
2.253028099570395515e-01
2.252721257908772423e-01
2.252414140104606055e-01
2.252106746031457551e-01
2.251799075562849750e-01
2.251491128572233880e-01
2.251182904933032858e-01
2.250874588451143299e-01
2.250565811299908292e-01
2.250256757120146500e-01
2.249947425785077670e-01
2.249637817167880749e-01
2.249327931141705261e-01
2.249017767579623017e-01
2.248707326354683067e-01
2.248396607339871456e-01
2.248085795828780042e-01
2.247774521018734428e-01
2.247462968037574060e-01
2.247151136758098189e-01
2.246839027053057491e-01
2.246526638795151853e-01
2.246213971857035085e-01
2.245901026111316034e-01
2.245587801430538599e-01
2.245274484602140519e-01
2.244960701835156391e-01
2.244646639750580430e-01
2.244332298220763078e-01
2.244017677118029241e-01
2.243702776314639435e-01
2.243387595682800884e-01
2.243072135094696384e-01
2.242756394422422694e-01
2.242440561953409350e-01
2.242124260896091736e-01
2.241807679370738660e-01
2.241490817249290890e-01
2.241173674403612037e-01
2.240856250705519359e-01
2.240538546026796252e-01
2.240220560239161995e-01
2.239902293214285078e-01
2.239583744823792633e-01
2.239265105029013270e-01
2.238945993689834546e-01
2.238626600599701311e-01
2.238306925630028643e-01
2.237986968652195818e-01
2.237666729537528543e-01
2.237346208157303118e-01
2.237025404382739224e-01
2.236704318085008802e-01
2.236383140738491260e-01
2.236061489176336958e-01
2.235739554704321008e-01
2.235417337193427723e-01
2.235094836514568417e-01
2.234772052538631926e-01
2.234448985136431309e-01
2.234125634178738551e-01
2.233801999536274008e-01
2.233478274202675973e-01
2.233154071971890642e-01
2.232829585668275052e-01
2.232504815162345280e-01
2.232179760324575768e-01
2.231854421025376289e-01
2.231528797135108877e-01
2.231202888524100036e-01
2.230876695062600779e-01
2.230550411269748290e-01
2.230223647887809302e-01
2.229896599265946966e-01
2.229569265274213286e-01
2.229241645782617243e-01
2.228913740661105369e-01
2.228585549779598107e-01
2.228257073007924305e-01
2.227928310215913088e-01
2.227599457454436660e-01
2.227270122401542873e-01
2.226940500937462653e-01
2.226610592931788091e-01
2.226280398254051884e-01
2.225949916773751203e-01
2.225619148360309940e-01
2.225288092883128399e-01
2.224956750211516399e-01
2.224625317934447732e-01
2.224293400653136743e-01
2.223961195785165434e-01
2.223628703199655998e-01
2.223295922765669008e-01
2.222962854352233675e-01
2.222629497828307044e-01
2.222295853062801751e-01
2.221961919924568818e-01
2.221627897546936126e-01
2.221293387441671818e-01
2.220958588570027537e-01
2.220623500800640304e-01
2.220288124002108843e-01
2.219952458042967758e-01
2.219616502791696977e-01
2.219280258116743676e-01
2.218943723886489527e-01
2.218607100784937836e-01
2.218269987221743733e-01
2.217932583708138172e-01
2.217594890112288275e-01
2.217256906302309538e-01
2.216918632146245016e-01
2.216580067512126662e-01
2.216241212267881511e-01
2.215902134095685261e-01
2.215563154281532943e-01
2.215223870675598616e-01
2.214884485271136905e-01
2.214544997956971462e-01
2.214205408621920390e-01
2.213865717154747670e-01
2.213525923444206733e-01
2.213186027379011045e-01
2.212846028847832436e-01
2.212506130452327469e-01
2.212165926716349318e-01
2.211825620180319918e-01
2.211485210732805906e-01
2.211144698262320629e-01
2.210804082657360226e-01
2.210463363806398074e-01
2.210122541597853985e-01
2.209781615920133335e-01
2.209440789928029669e-01
2.209099657038854636e-01
2.208758420345592888e-01
2.208417079736490485e-01
2.208075635099808753e-01
2.207734086323749345e-01
2.207392433296485601e-01
2.207050675906175319e-01
2.206708814040920230e-01
2.206367051414037106e-01
2.206024980325532181e-01
2.205682804426297439e-01
2.205340523604316649e-01
2.204998137747537501e-01
2.204655646743876596e-01
2.204313050481221947e-01
2.203970348847439364e-01
2.203627541730321382e-01
2.203284833407137544e-01
2.202941815049748453e-01
2.202598690872361598e-01
2.202255460762680972e-01
2.201912124608351728e-01
2.201568682296995150e-01
2.201225133716208648e-01
2.200881478753544673e-01
2.200537717296516538e-01
2.200194054191730864e-01
2.199850079472069064e-01
2.199505997920472300e-01
2.199161809424354241e-01
2.198817513871054730e-01
2.198473111147895565e-01
2.198128601142167737e-01
2.197783983741130875e-01
2.197439258831989650e-01
2.197094631836114531e-01
2.196749691636553647e-01
2.196404643590409989e-01
2.196059487584783032e-01
2.195714223506715079e-01
2.195368851243216235e-01
2.195023370681284947e-01
2.194677781707851938e-01
2.194332084209839051e-01
2.193986484188817365e-01
2.193640569367069082e-01
2.193294545681342966e-01
2.192948413018396825e-01
2.192602171264987354e-01
2.192255820307797698e-01
2.191909360033516552e-01
2.191562790328765442e-01
2.191216111080149798e-01
2.190869528874911931e-01
2.190522630263677661e-01
2.190175621768229997e-01
2.189828503275033089e-01
2.189481274670516120e-01
2.189133935841054146e-01
2.188786486673011678e-01
2.188438927052706595e-01
2.188091256866409873e-01
2.187743683292523167e-01
2.187395791699030534e-01
2.187047789198252046e-01
2.186699675676335997e-01
2.186351451019374892e-01
2.186003115113445694e-01
2.185654667844579846e-01
2.185306109098771876e-01
2.184957438761976345e-01
2.184608864609219880e-01
2.184259970814874940e-01
2.183910965087275113e-01
2.183561847312238957e-01
2.183212617375550058e-01
2.182863275162948979e-01
2.182513820560141315e-01
2.182164253452793523e-01
2.181814573726547635e-01
2.181464989758546413e-01
2.181115084518533975e-01
2.180765066316361356e-01
2.180414935037519597e-01
2.180064690567457553e-01
2.179714332791597153e-01
2.179363861595300933e-01
2.179013276863912552e-01
2.178662578482734591e-01
2.178311975436576509e-01
2.177961049479478217e-01
2.177610009528337665e-01
2.177258855468316434e-01
2.176907587184518378e-01
2.176556204562036245e-01
2.176204707485897283e-01
2.175853095841115414e-01
2.175501369512642391e-01
2.175149738098489660e-01
2.174797782125922063e-01
2.174445711124408098e-01
2.174093524978771008e-01
2.173741223573775194e-01
2.173388806794170902e-01
2.173036274524655087e-01
2.172683626649891675e-01
2.172330863054497962e-01
2.171978193955234337e-01
2.171625198641456422e-01
2.171272087260768258e-01
2.170918859697650860e-01
2.170565515836522796e-01
2.170212055561790698e-01
2.169858478757807907e-01
2.169504785308896122e-01
2.169150975099325696e-01
2.168797258970154851e-01
2.168443214961718879e-01
2.168089053845312086e-01
2.167734775505051892e-01
2.167380379825022962e-01
2.167025866689279712e-01
2.166671235981826316e-01
2.166316487586629203e-01
2.165961621387619274e-01
2.165606637268694401e-01
2.165251746771132690e-01
2.164896526534331178e-01
2.164541188029114049e-01
2.164185731139221802e-01
2.163830155748343032e-01
2.163474461740135801e-01
2.163118648998212934e-01
2.162762717406150892e-01
2.162406666847489778e-01
2.162050709499637735e-01
2.161694420729295685e-01
2.161338012642792794e-01
2.160981485123509294e-01
2.160624838054784058e-01
2.160268071319900174e-01
2.159911184802138506e-01
2.159554178384690548e-01
2.159197051950759172e-01
2.158840018319490572e-01
2.158482651573633837e-01
2.158125164460638068e-01
2.157767556863544045e-01
2.157409828665296236e-01
2.157051979748848825e-01
2.156694009997091044e-01
2.156335919292874936e-01
2.155977707519023956e-01
2.155619588142076437e-01
2.155261133949549768e-01
2.154902558335658469e-01
2.154543861183041975e-01
2.154185042374318071e-01
2.153826101792069014e-01
2.153467039318803233e-01
2.153107854837015278e-01
2.152748548229154457e-01
2.152389333614800893e-01
2.152029782474924047e-01
2.151670108856140184e-01
2.151310312640726807e-01
2.150950393710930886e-01
2.150590351948944434e-01
2.150230187236940593e-01
2.149869899457018951e-01
2.149509488491260500e-01
2.149149169117959279e-01
2.148788511500182019e-01
2.148427730342615805e-01
2.148066825527163992e-01
2.147705796935708289e-01
2.147344644450056017e-01
2.146983367952003396e-01
2.146621967323290581e-01
2.146260442445619698e-01
2.145899008761684157e-01
2.145537235105229312e-01
2.145175336844743486e-01
2.144813313861729243e-01
2.144451166037703582e-01
2.144088893254093575e-01
2.143726495392304088e-01
2.143363972333709455e-01
2.143001323959627946e-01
2.142638766382867210e-01
2.142275867096446462e-01
2.141912842138301576e-01
2.141549691389594834e-01
2.141186414731423016e-01
2.140823012044855700e-01
2.140459483210917502e-01
2.140095828110578080e-01
2.139732046624784334e-01
2.139368355542193845e-01
2.139004321003610543e-01
2.138640159722178802e-01
2.138275871578679821e-01
2.137911456453818193e-01
2.137546914228281025e-01
2.137182244782693530e-01
2.136817447997666486e-01
2.136452523753724630e-01
2.136087689521143362e-01
2.135722510076992209e-01
2.135357202815406363e-01
2.134991767616729597e-01
2.134626204361310120e-01
2.134260512929433973e-01
2.133894693201335846e-01
2.133528745057222675e-01
2.133162668377245330e-01
2.132796681319034660e-01
2.132430347284398342e-01
2.132063884354191696e-01
2.131697292408369082e-01
2.131330571326878198e-01
2.130963720989607346e-01
2.130596741276412631e-01
2.130229632067086598e-01
2.129862393241394591e-01
2.129495243650110226e-01
2.129127745308213027e-01
2.128760116989037443e-01
2.128392358572162579e-01
2.128024469937124796e-01
2.127656450963411605e-01
2.127288301530497194e-01
2.126920021517753057e-01
2.126551610804571779e-01
2.126183288940645955e-01
2.125814616542524571e-01
2.125445813081824897e-01
2.125076878437739403e-01
2.124707812489395886e-01
2.124338615115890228e-01
2.123969286196272510e-01
2.123599825609534530e-01
2.123230233234639219e-01
2.122860729326078721e-01
2.122490873090273067e-01
2.122120884702970722e-01
2.121750746549017075e-01
2.121380248049841710e-01
2.121009327647360165e-01
2.120637985462233144e-01
2.120266221614847957e-01
2.119894036225252187e-01
2.119521651592820022e-01
2.119148623728852043e-01
2.118775174680986861e-01
2.118401304568079402e-01
2.118027013508686496e-01
2.117652301621053001e-01
2.117277169023122352e-01
2.116901615832546546e-01
2.116525642166656451e-01
2.116149472578766066e-01
2.115772658563490061e-01
2.115395424423068271e-01
2.115017770273621700e-01
2.114639696231004895e-01
2.114261202410747664e-01
2.113882288928089492e-01
2.113502955897971769e-01
2.113123203435040565e-01
2.112743258340912256e-01
2.112362667604858468e-01
2.111981657778034815e-01
2.111600228973897764e-01
2.111218381305592640e-01
2.110836114885970560e-01
2.110453429827583161e-01
2.110070326242684535e-01
2.109686804243229297e-01
2.109303092873718866e-01
2.108918734629035008e-01
2.108533958303824285e-01
2.108148764008860310e-01
2.107763151854627204e-01
2.107377121951288790e-01
2.106990674408744102e-01
2.106603809336580202e-01
2.106216526844094661e-01
2.105829058213287974e-01
2.105440941455462567e-01
2.105052407603362485e-01
2.104663456765121787e-01
2.104274089048558394e-01
2.103884304561204621e-01
2.103494103410293303e-01
2.103103485702781938e-01
2.102712451545323546e-01
2.102321234452204368e-01
2.101929367961649642e-01
2.101537085339297284e-01
2.101144386690617649e-01
2.100751272120820468e-01
2.100357741734796280e-01
2.099963795637157238e-01
2.099569433932234608e-01
2.099174656724052401e-01
2.098779699754107497e-01
2.098384092097805853e-01
2.097988069248545306e-01
2.097591631309189686e-01
2.097194778382323599e-01
2.096797510570236334e-01
2.096399827974942953e-01
2.096001730698155985e-01
2.095603218841298743e-01
2.095204530368099394e-01
2.094805189901162989e-01
2.094405435156656559e-01
2.094005266234859330e-01
2.093604683235757713e-01
2.093203686259073049e-01
2.092802275404194723e-01
2.092400450770272868e-01
2.091998212456148698e-01
2.091595800642928604e-01
2.091192735510171152e-01
2.090789256991964773e-01
2.090385365186019917e-01
2.089981060189749495e-01
2.089576342100291639e-01
2.089171211014487772e-01
2.088765667028897322e-01
2.088359710239817146e-01
2.087953583041019523e-01
2.087546801178501998e-01
2.087139606799564562e-01
2.086731999999350551e-01
2.086323980872729633e-01
2.085915549514272826e-01
2.085506706018279699e-01
2.085097450478772818e-01
2.084687782989475824e-01
2.084277703643839519e-01
2.083867457288820502e-01
2.083456554755059864e-01
2.083045240643572327e-01
2.082633515046691808e-01
2.082221378056448580e-01
2.081808829764634772e-01
2.081395870262709724e-01
2.080982499641900463e-01
2.080568717993115380e-01
2.080154772366430704e-01
2.079740169178193876e-01
2.079325155233026634e-01
2.078909730620752128e-01
2.078493895430886251e-01
2.078077649752699541e-01
2.077660993675147783e-01
2.077243927286948344e-01
2.076826450676499958e-01
2.076408813092651129e-01
2.075990516546200038e-01
2.075571810041041965e-01
2.075152693664487069e-01
2.074733167503578779e-01
2.074313231645052158e-01
2.073892886175397465e-01
2.073472131180825739e-01
2.073050966747250201e-01
2.072629644318098319e-01
2.072207661507089460e-01
2.071785269513172212e-01
2.071362468421165393e-01
2.070939258315630527e-01
2.070515639280822440e-01
2.070091611400775022e-01
2.069667174759202144e-01
2.069242329439560935e-01
2.068817329075723355e-01
2.068391666892646086e-01
2.067965596280172402e-01
2.067539117320675579e-01
2.067112230096240788e-01
2.066684934688682862e-01
2.066257231179555176e-01
2.065829119650113288e-01
2.065400600181377389e-01
2.064971928593710704e-01
2.064542593731275577e-01
2.064112851170865071e-01
2.063682700992391927e-01
2.063252143275502437e-01
2.062821178099580322e-01
2.062389805543707322e-01
2.061958025686732587e-01
2.061525838607222716e-01
2.061093502308154468e-01
2.060660501260727917e-01
2.060227093224786810e-01
2.059793278277816386e-01
2.059359056497025720e-01
2.058924427959361314e-01
2.058489392741522372e-01
2.058053950919895292e-01
2.057618102570640262e-01
2.057182107875619170e-01
2.056745446940596578e-01
2.056308379704708256e-01
2.055870906243033869e-01
2.055433026630368865e-01
2.054994740941266662e-01
2.054556049249984528e-01
2.054116951630524379e-01
2.053677448156641105e-01
2.053237801185461564e-01
2.052797486464610910e-01
2.052356766108907604e-01
2.051915640191018797e-01
2.051474108783354344e-01
2.051032171958067918e-01
2.050589829787022866e-01
2.050147082341841620e-01
2.049703929693879045e-01
2.049260636372025324e-01
2.048816673772863584e-01
2.048372306183341429e-01
2.047927533673754852e-01
2.047482356314125618e-01
2.047036774174237628e-01
2.046590787323578353e-01
2.046144395831406282e-01
2.045697599766686803e-01
2.045250665826670589e-01
2.044803061063750760e-01
2.044355051933617884e-01
2.043906638504178752e-01
2.043457820843126715e-01
2.043008599017863969e-01
2.042558973095521258e-01
2.042108943142989519e-01
2.041658509226902396e-01
2.041207940209565641e-01
2.040756698805815117e-01
2.040305053636775612e-01
2.039853004768007738e-01
2.039400552264855337e-01
2.038947696192367487e-01
2.038494436615346239e-01
2.038040773598340794e-01
2.037586707205621961e-01
2.037132508461431124e-01
2.036677635749423732e-01
2.036222359852965513e-01
2.035766680835308651e-01
2.035310598759442757e-01
2.034854113688106536e-01
2.034397225683768906e-01
2.033939934808643435e-01
2.033482241124695555e-01
2.033024417814998097e-01
2.032565918938206151e-01
2.032107017436893537e-01
2.031647713371976804e-01
2.031188006804137136e-01
2.030727897793800363e-01
2.030267386401119478e-01
2.029806472685993790e-01
2.029345156708091680e-01
2.028883713806376166e-01
2.028421593720454996e-01
2.027959071549149950e-01
2.027496147351046940e-01
2.027032821184555633e-01
2.026569093107773445e-01
2.026104963178573803e-01
2.025640431454564516e-01
2.025175497993106366e-01
2.024710440286245083e-01
2.024244703760259556e-01
2.023778565667334606e-01
2.023312026063813218e-01
2.022845085005776644e-01
2.022377742549061885e-01
2.021909998749256143e-01
2.021441853661688215e-01
2.020973307341425718e-01
2.020504639430872884e-01
2.020035291048489778e-01
2.019565541597105329e-01
2.019095391130791839e-01
2.018624839703349327e-01
2.018153887368362431e-01
2.017682534179137677e-01
2.017210780188747332e-01
2.016738625449987221e-01
2.016266351752997177e-01
2.015793395913705321e-01
2.015320039482949577e-01
2.014846282512547382e-01
2.014372125054056939e-01
2.013897567158795532e-01
2.013422608877820097e-01
2.012947250261944432e-01
2.012471491361723652e-01
2.011995616112530194e-01
2.011519057032797597e-01
2.011042097818899477e-01
2.010564738520375649e-01
2.010086979186568312e-01
2.009608819866547935e-01
2.009130260609130192e-01
2.008651301462885119e-01
2.008171942476143501e-01
2.007692469727112572e-01
2.007212311441583519e-01
2.006731753459025658e-01
2.006250795826780564e-01
2.005769438591936682e-01
2.005287681801329880e-01
2.004805525501575647e-01
2.004322969739001370e-01
2.003840014559741811e-01
2.003356948182510866e-01
2.002873194545134461e-01
2.002389041627865851e-01
2.001904489475834215e-01
2.001419538133912823e-01
2.000934187646726259e-01
2.000448438058666512e-01
1.999962289413884653e-01
1.999475741756264469e-01
1.998989085442918756e-01
1.998501740128070803e-01
1.998013995930584263e-01
1.997525852893390907e-01
1.997037311059157161e-01
1.996548370470317413e-01
1.996059031169067910e-01
1.995569293197336780e-01
1.995079156596849257e-01
1.994588913860977919e-01
1.994097980364599176e-01
1.993606648363070444e-01
1.993114917897127192e-01
1.992622789007266193e-01
1.992130261733743857e-01
1.991637336116545143e-01
1.991144012195451285e-01
1.990650290009972623e-01
1.990156464187824992e-01
1.989661945828471445e-01
1.989167029321833868e-01
1.988671714706461424e-01
1.988176002020682898e-01
1.987679891302547852e-01
1.987183382589926828e-01
1.986686475920390327e-01
1.986189171331292358e-01
1.985691468859762110e-01
1.985193665502793803e-01
1.984695167613822198e-01
1.984196271952292367e-01
1.983696978554356227e-01
1.983197287455931712e-01
1.982697198692695006e-01
1.982196712300093866e-01
1.981695828313320140e-01
1.981194546767320319e-01
1.980693166789636583e-01
1.980191090466021375e-01
1.979688616686627878e-01
1.979185745485466941e-01
1.978682476896296005e-01
1.978178810952659350e-01
1.977674747687853118e-01
1.977170287134921711e-01
1.976665429326693313e-01
1.976160475519545268e-01
1.975654823534934712e-01
1.975148774400297125e-01
1.974642405751681207e-01
1.974135792105498055e-01
1.973628933526202500e-01
1.973121830078042316e-01
1.972614481825115396e-01
1.972106888831297034e-01
1.971599353877784844e-01
1.971091271738908968e-01
1.970582945049672574e-01
1.970074373873239304e-01
1.969565558272581285e-01
1.969056498310456094e-01
1.968547194049479199e-01
1.968037645552068449e-01
1.967527852880435746e-01
1.967018120124489067e-01
1.966507839435803762e-01
1.965997314758438641e-01
1.965486546153901448e-01
1.964975533683478992e-01
1.964464277408325410e-01
1.963952777389363635e-01
1.963441033687359227e-01
1.962929046362882901e-01
1.962417120811591476e-01
1.961904646568269628e-01
1.961391928883076397e-01
1.960878967815852802e-01
1.960365763426261398e-01
1.959852315773795983e-01
1.959338624917738025e-01
1.958824690917220224e-01
1.958310513831174604e-01
1.957796400358120525e-01
1.957281737421882051e-01
1.956766831575799115e-01
1.956251682878092368e-01
1.955736291386773185e-01
1.955220657159719988e-01
1.954704780254588048e-01
1.954188660728859994e-01
1.953672298639869132e-01
1.953156001986179890e-01
1.952639155086309808e-01
1.952122065793980010e-01
1.951604734165780508e-01
1.951087160258121456e-01
1.950569344127241200e-01
1.950051285829191849e-01
1.949532985419840103e-01
1.949014442954896120e-01
1.948495967730252687e-01
1.947976941464648060e-01
1.947457673309428983e-01
1.946938163319575366e-01
1.946418411549892258e-01
1.945898418055007351e-01
1.945378182889371810e-01
1.944857706107259998e-01
1.944336987762756153e-01
1.943816338446445191e-01
1.943295137282620710e-01
1.942773694717609412e-01
1.942252010804789708e-01
1.941730085597352384e-01
1.941207919148359995e-01
1.940685511510658878e-01
1.940162862736932170e-01
1.939639972879672325e-01
1.939117153821574013e-01
1.938593782097685625e-01
1.938070169446704794e-01
1.937546315920432582e-01
1.937022221570499636e-01
1.936497886448359518e-01
1.935973310605288988e-01
1.935448494092382732e-01
1.934923436960588328e-01
1.934398452382148359e-01
1.933872914307955548e-01
1.933347135766572689e-01
1.932821116808225992e-01
1.932294857482972084e-01
1.931768357840700223e-01
1.931241617931120369e-01
1.930714637803766509e-01
1.930187417507995828e-01
1.929660271503257918e-01
1.929132571161119580e-01
1.928604630797597363e-01
1.928076450461357616e-01
1.927548030200898210e-01
1.927019370064549098e-01
1.926490470100450103e-01
1.925961330356606993e-01
1.925431950880816812e-01
1.924902647417326695e-01
1.924372788763171749e-01
1.923842690519448340e-01
1.923312352733276276e-01
1.922781775451593567e-01
1.922250958721200553e-01
1.921719902588696627e-01
1.921188607100520196e-01
1.920657072302943691e-01
1.920125615222760818e-01
1.919593602087046047e-01
1.919061349779683234e-01
1.918528858346262300e-01
1.917996127832199416e-01
1.917463158282738389e-01
1.916929949742963157e-01
1.916396502257777246e-01
1.915862815871913205e-01
1.915329208892511681e-01
1.914795044981148775e-01
1.914260642302281767e-01
1.913726000899983459e-01
1.913191120818135693e-01
1.912656002100471264e-01
1.912120644790541446e-01
1.911585048931742636e-01
1.911049214567279719e-01
1.910513461282515313e-01
1.909977150177802618e-01
1.909440600696060697e-01
1.908903812879841344e-01
1.908366786771521495e-01
1.907829522413313494e-01
1.907292019847265929e-01
1.906754279115252526e-01
1.906216300258994634e-01
1.905678404139989901e-01
1.905139949301557500e-01
1.904601256462982173e-01
1.904062325665316635e-01
1.903523156949444850e-01
1.902983750356070369e-01
1.902444105925749640e-01
1.901904223698859808e-01
1.901364103715619258e-01
1.900824068111713061e-01
1.900283472877386803e-01
1.899742640006344130e-01
1.899201569538138679e-01
1.898660261512145619e-01
1.898118715967617720e-01
1.897576932943589312e-01
1.897034912478972879e-01
1.896492654612486062e-01
1.895950482752097876e-01
1.895407750338839459e-01
1.894864780638896851e-01
1.894321573690363469e-01
1.893778129531125398e-01
1.893234448198937159e-01
1.892690529731391180e-01
1.892146374165897260e-01
1.891601981539715038e-01
1.891057676531217036e-01
1.890512810035994695e-01
1.889967706590852115e-01
1.889422366232390016e-01
1.888876788997053413e-01
1.888330974921126615e-01
1.887784924040722401e-01
1.887238636391791458e-01
1.886692112010129319e-01
1.886145676842783114e-01
1.885598679243419840e-01
1.885051445017715821e-01
1.884503974200814613e-01
1.883956266827698511e-01
1.883408322933187717e-01
1.882860142551944782e-01
1.882311725718472384e-01
1.881763072467115827e-01
1.881214510011872121e-01
1.880665384167941323e-01
1.880116022008164745e-01
1.879566423566226829e-01
1.879016588875667138e-01
1.878466517969862859e-01
1.877916210882021320e-01
1.877365667645209957e-01
1.876814888292325234e-01
1.876264201302705881e-01
1.875712949956383491e-01
1.875161462591688200e-01
1.874609739240899464e-01
1.874057779936106893e-01
1.873505584709247440e-01
1.872953153592106790e-01
1.872400486616303539e-01
1.871847583813313065e-01
1.871294445214430890e-01
1.870741400703106738e-01
1.870187790746199452e-01
1.869633945086359161e-01
1.869079863754256055e-01
1.868525546780390734e-01
1.867970994195133905e-01
1.867416206028675307e-01
1.866861182311065903e-01
1.866305923072189565e-01
1.865750759457624475e-01
1.865195029405551930e-01
1.864639063920893736e-01
1.864082863032918147e-01
1.863526426770724387e-01
1.862969755163249863e-01
1.862412848239288210e-01
1.861855706027453761e-01
1.861298328556240111e-01
1.860741048231928652e-01
1.860183200466881126e-01
1.859625117526920723e-01
1.859066799439886286e-01
1.858508246233471217e-01
1.857949457935217930e-01
1.857390434572505078e-01
1.856831176172552000e-01
1.856271682762445918e-01
1.855712288007839716e-01
1.855152324798016172e-01
1.854592126658313189e-01
1.854031693615173504e-01
1.853471025694894969e-01
1.852910122923615566e-01
1.852348985327330610e-01
1.851787612931873606e-01
1.851226005762925397e-01
1.850664498744239439e-01
1.850102422244604972e-01
1.849540111047582869e-01
1.848977565178245575e-01
1.848414784661491228e-01
1.847851769522080856e-01
1.847288519784621719e-01
1.846725035473566756e-01
1.846161316613211534e-01
1.845597699384181611e-01
1.845033511637258483e-01
1.844469089413002805e-01
1.843904432735095911e-01
1.843339541627077582e-01
1.842774416112333835e-01
1.842209056214080265e-01
1.841643461955417005e-01
1.841077633359258781e-01
1.840511907861959728e-01
1.839945610798596753e-01
1.839379079465593980e-01
1.838812313885275773e-01
1.838245314079798298e-01
1.837678080071187270e-01
1.837110611881306310e-01
1.836542909531864720e-01
1.835974973044427472e-01
1.835407141110005358e-01
1.834838736550170046e-01
1.834270097916114173e-01
1.833701225228798193e-01
1.833132118509014918e-01
1.832562777777451135e-01
1.831993203054603780e-01
1.831423394360834345e-01
1.830853351716351662e-01
1.830283415065797059e-01
1.829712904719303368e-01
1.829142160481819490e-01
1.828571182372940029e-01
1.827999970412146347e-01
1.827428524618728289e-01
1.826856845011862740e-01
1.826284931610566431e-01
1.825712784433695668e-01
1.825140744678592497e-01
1.824568130145861611e-01
1.823995281893256715e-01
1.823422199939044863e-01
1.822848884301337680e-01
1.822275334998110785e-01
1.821701552047199080e-01
1.821127535466275926e-01
1.820553285272866750e-01
1.819979143916114483e-01
1.819404426688919219e-01
1.818829475900942128e-01
1.818254291569098569e-01
1.817678873710190657e-01
1.817103222340866742e-01
1.816527337477614190e-01
1.815951219136779649e-01
1.815374867334580422e-01
1.814798625771142371e-01
1.814221807233331041e-01
1.813644755281854093e-01
1.813067469932335696e-01
1.812489951200244587e-01
1.811912199100902954e-01
1.811334213649488101e-01
1.810755994861039386e-01
1.810177542750427415e-01
1.809599202268038498e-01
1.809020283696202713e-01
1.808441131845983096e-01
1.807861746731680708e-01
1.807282128367448670e-01
1.806702276767295223e-01
1.806122191945080668e-01
1.805541873914533468e-01
1.804961322689230818e-01
1.804380884469083401e-01
1.803799867033361037e-01
1.803218616442726074e-01
1.802637132710178947e-01
1.802055415848566600e-01
1.801473465870589707e-01
1.800891282788826542e-01
1.800308866615686065e-01
1.799726217363445957e-01
1.799143682480931483e-01
1.798560567245615360e-01
1.797977218967158342e-01
1.797393637657248022e-01
1.796809823327441824e-01
1.796225775989159223e-01
1.795641495653650388e-01
1.795056982332067508e-01
1.794472236035367652e-01
1.793887605460734447e-01
1.793302393385023952e-01
1.792716948366287200e-01
1.792131270414942801e-01
1.791545359541242832e-01
1.790959215755316414e-01
1.790372839067166377e-01
1.789786229486604041e-01
1.789199387023354126e-01
1.788612661622411282e-01
1.788025353561042419e-01
1.787437812645218393e-01
1.786850038884051362e-01
1.786262032286547452e-01
1.785673792861540710e-01
1.785085320617738891e-01
1.784496615563705979e-01
1.783907677707856632e-01
1.783318858242617377e-01
1.782729454946589132e-01
1.782139818873162140e-01
1.781549950030196228e-01
1.780959848425412440e-01
1.780369514066393877e-01
1.779778946960555164e-01
1.779188147115207119e-01
1.778597114537508461e-01
1.778006201666875175e-01
1.777414703784039873e-01
1.776822973189467469e-01
1.776231009889752965e-01
1.775638813891343704e-01
1.775046385200546861e-01
1.774453723823558593e-01
1.773860829766390201e-01
1.773267703034949461e-01
1.772674697315368142e-01
1.772081105391153932e-01
1.771487280809513898e-01
1.770893223575775721e-01
1.770298933695139132e-01
1.769704411172675074e-01
1.769109656013292398e-01
1.768514668221780328e-01
1.767919447802771549e-01
1.767324349688834118e-01
1.766728664166851981e-01
1.766132746030473211e-01
1.765536595283783150e-01
1.764940211930747238e-01
1.764343595975160217e-01
1.763746747420709693e-01
1.763149666270926175e-01
1.762552352529206945e-01
1.761955162374358175e-01
1.761357383597026427e-01
1.760759372237141185e-01
1.760161128297537680e-01
1.759562651780920417e-01
1.758963942689880933e-01
1.758365001026847563e-01
1.757765826794121522e-01
1.757166419993863027e-01
1.756567138050962318e-01
1.755967266260178294e-01
1.755367161907522011e-01
1.754766824994619112e-01
1.754166255522943141e-01
1.753565453493837467e-01
1.752964418908507516e-01
1.752363151768018268e-01
1.751761652073317854e-01
1.751160278495306200e-01
1.750558313833005253e-01
1.749956116618470170e-01
1.749353686852089806e-01
1.748751024534113685e-01
1.748148129664664208e-01
1.747545002243731660e-01
1.746941642271150064e-01
1.746338049746644083e-01
1.745734224669780454e-01
1.745130527095927198e-01
1.744526237051138573e-01
1.743921714451910354e-01
1.743316959297295798e-01
1.742711971586182740e-01
1.742106751317338276e-01
1.741501298489414040e-01
1.740895613100881256e-01
1.740289695150117888e-01
1.739683905938529951e-01
1.739077522996452796e-01
1.738470907486433792e-01
1.737864059406294404e-01
1.737256978753730086e-01
1.736649665526299458e-01
1.736042119721429855e-01
1.735434341336394570e-01
1.734826330368384184e-01
1.734218449364917647e-01
1.733609973360460965e-01
1.733001264763691651e-01
1.732392323571220749e-01
1.731783149779545505e-01
1.731173743385021613e-01
1.730564104383885415e-01
1.729954232772212830e-01
1.729344128545965142e-01
1.728734155499001834e-01
1.728123586169597603e-01
1.727512784212689168e-01
1.726901749623728222e-01
1.726290482398005477e-01
1.725678982530673977e-01
1.725067250016781295e-01
1.724455284851210690e-01
1.723843087028728294e-01
1.723231021589730072e-01
1.722618358575871422e-01
1.722005462888629990e-01
1.721392334522230949e-01
1.720778973470789563e-01
1.720165379728277044e-01
1.719551553288540813e-01
1.718937494145292288e-01
1.718323202292122431e-01
1.717709044016189068e-01
1.717094286862069219e-01
1.716479296977978242e-01
1.715864074356988067e-01
1.715248618992009644e-01
1.714632930875852890e-01
1.714017010001175900e-01
1.713400856360505764e-01
1.712784469946251886e-01
1.712168218292721700e-01
1.711551366446725508e-01
1.710934281803586088e-01
1.710316964355172442e-01
1.709699414093253655e-01
1.709081631009442548e-01
1.708463615095227872e-01
1.707845366341977089e-01
1.707226884740918882e-01
1.706608539073881659e-01
1.705989591889173762e-01
1.705370411829584820e-01
1.704750998885833924e-01
1.704131353048498609e-01
1.703511474308037621e-01
1.702891362654785634e-01
1.702271018078921616e-01
1.701650440570527389e-01
1.701030000159375888e-01
1.700408956894428891e-01
1.699787680666377532e-01
1.699166171464789876e-01
1.698544429279069679e-01
1.697922454098518830e-01
1.697300245912308769e-01
1.696677804709477155e-01
1.696055130478928974e-01
1.695432594498913759e-01
1.694809454318040864e-01
1.694186081075411132e-01
1.693562474759441050e-01
1.692938635358393062e-01
1.692314562860391391e-01
1.691690257253468388e-01
1.691065718525497363e-01
1.690440946664247268e-01
1.689816314196979918e-01
1.689191076170868389e-01
1.688565604973996659e-01
1.687939900593603548e-01
1.687313963016804086e-01
1.686687792230599225e-01
1.686061388221858914e-01
1.685434750977319596e-01
1.684807880483586429e-01
1.684181150517563286e-01
1.683553813623806517e-01
1.682926243439942238e-01
1.682298439952085722e-01
1.681670403146208193e-01
1.681042133008161799e-01
1.680413629523672958e-01
1.679784892678347075e-01
1.679155922457650774e-01
1.678527093888785848e-01
1.677897657012375754e-01
1.677267986716251269e-01
1.676638082985407452e-01
1.676007945804674215e-01
1.675377575158781829e-01
1.674746971032315124e-01
1.674116133409724316e-01
1.673485062275374413e-01
1.672854133907485941e-01
1.672222595841295900e-01
1.671590824215616333e-01
1.670958819014284336e-01
1.670326580221018209e-01
1.669694107819392204e-01
1.669061401792874544e-01
1.668428462124820766e-01
1.667795288798422093e-01
1.667162259343721864e-01
1.666528618789062111e-01
1.665894744524978877e-01
1.665260636534163508e-01
1.664626294799223249e-01
1.663991719302618244e-01
1.663356910026696500e-01
1.662721866953654204e-01
1.662086590065608993e-01
1.661451458145211668e-01
1.660815713712270048e-01
1.660179735409874624e-01
1.659543523219604022e-01
1.658907077122927509e-01
1.658270397101196392e-01
1.657633483135634578e-01
1.656996335207345239e-01
1.656358953297304426e-01
1.655721717441698271e-01
1.655083867650069263e-01
1.654445783818887517e-01
1.653807465928637255e-01
1.653168913959693342e-01
1.652530127892278822e-01
1.651891107706508488e-01
1.651251853382380008e-01
1.650612364899759765e-01
1.649973023549299034e-01
1.649333066828377325e-01
1.648692875887846077e-01
1.648052450707082617e-01
1.647411791265335768e-01
1.646770897541741663e-01
1.646129769515308205e-01
1.645488407164912847e-01
1.644846810469340337e-01
1.644205361974664936e-01
1.643563296664199980e-01
1.642920996944127188e-01
1.642278462792712002e-01
1.641635694188115502e-01
1.640992691108356660e-01
1.640349453531366186e-01
1.639705981434921855e-01
1.639062274796684870e-01
1.638418717419257431e-01
1.637774541769763670e-01
1.637130131510770581e-01
1.636485486619462248e-01
1.635840607072887032e-01
1.635195492847986709e-01
1.634550143921577325e-01
1.633904560270354467e-01
1.633258741870890485e-01
1.632613073783374114e-01
1.631966785956607269e-01
1.631320263310608865e-01
1.630673505821485236e-01
1.630026513465182014e-01
1.629379286217570999e-01
1.628731824054369115e-01
1.628084126951180322e-01
1.627436194883504772e-01
1.626788414170258212e-01
1.626140012239636334e-01
1.625491375270279870e-01
1.624842503237187152e-01
1.624193396115252430e-01
1.623544053879238114e-01
1.622894476503778938e-01
1.622244663963422207e-01
1.621594616232556463e-01
1.620944720890059587e-01
1.620294202841128794e-01
1.619643449524207357e-01
1.618992460913226406e-01
1.618341236981996611e-01
1.617689777704189036e-01
1.617038083053385367e-01
1.616386153003035175e-01
1.615733987526470350e-01
1.615081586596893160e-01
1.614429339194603519e-01
1.613776467418523153e-01
1.613123360108359994e-01
1.612470017236855013e-01
1.611816438776622618e-01
1.611162624700172019e-01
1.610508574979850338e-01
1.609854289587940857e-01
1.609199768496573368e-01
1.608545401948706655e-01
1.607890409514879382e-01
1.607235181297323456e-01
1.606579717267700991e-01
1.605924017397561687e-01
1.605268081658335344e-01
1.604611910021329357e-01
1.603955502457742321e-01
1.603298858938637661e-01
1.602642370971000263e-01
1.601985255594285396e-01
1.601327904174603689e-01
1.600670316682539784e-01
1.600012493088581178e-01
1.599354433363104622e-01
1.598696137476352808e-01
1.598037605398457406e-01
1.597378837099432958e-01
1.596720225351688227e-01
1.596060984660805093e-01
1.595401507658141815e-01
1.594741794313247751e-01
1.594081844595565123e-01
1.593421658474377112e-01
1.592761235918894736e-01
1.592100576898184960e-01
1.591439681381215943e-01
1.590778943407293311e-01
1.590117574945187073e-01
1.589455969893014964e-01
1.588794128219251922e-01
1.588132049892294062e-01
1.587469734880383454e-01
1.586807183151660028e-01
1.586144394674161018e-01
1.585481369415777386e-01
1.584818502684267050e-01
1.584155003908552517e-01
1.583491268255008966e-01
1.582827295691084379e-01
1.582163086184096845e-01
1.581498639701253983e-01
1.580833956209667657e-01
1.580169035676293188e-01
1.579503878068012623e-01
1.578838879962519426e-01
1.578173248245858806e-01
1.577507379354197159e-01
1.576841273253916653e-01
1.576174929911322020e-01
1.575508349292572552e-01
1.574841531363729841e-01
1.574174476090708652e-01
1.573507183439353252e-01
1.572840051258967975e-01
1.572172283889432531e-01
1.571504279038352658e-01
1.570836036671070524e-01
1.570167556752842808e-01
1.569498839248793798e-01
1.568829884123943696e-01
1.568160691343188362e-01
1.567491260871313463e-01
1.566821991830914529e-01
1.566152086012401745e-01
1.565481942396437509e-01
1.564811560947377278e-01
1.564140941629419967e-01
1.563470084406655691e-01
1.562798989243076031e-01
1.562127656102539897e-01
1.561456084948796286e-01
1.560784676179445274e-01
1.560112629032006093e-01
1.559440343761955006e-01
1.558767820332591647e-01
1.558095058707091030e-01
1.557422058848541013e-01
1.556748820719868198e-01
1.556075344283931738e-01
1.555401629503440353e-01
1.554728078052760587e-01
1.554053886612992985e-01
1.553379456716192930e-01
1.552704788324640317e-01
1.552029881400471822e-01
1.551354735905740301e-01
1.550679351802380090e-01
1.550003729052197299e-01
1.549327867616893672e-01
1.548652170449404952e-01
1.547975831670826974e-01
1.547299254091575316e-01
1.546622437672899308e-01
1.545945382375951693e-01
1.545268088161727005e-01
1.544590554991146503e-01
1.543912782825024865e-01
1.543234771624020230e-01
1.542556925621518249e-01
1.541878436374867767e-01
1.541199707974749145e-01
1.540520740381373932e-01
1.539841533554883735e-01
1.539162087455267502e-01
1.538482402042417041e-01
1.537802477276128399e-01
1.537122313116045802e-01
1.536442315077929666e-01
1.535761672151576551e-01
1.535080789709810656e-01
1.534399667711834336e-01
1.533718306116754748e-01
1.533036704883574686e-01
1.532354863971178427e-01
1.531672783338327570e-01
1.530990462943683517e-01
1.530308309587293525e-01
1.529625509687541629e-01
1.528942469901313772e-01
1.528259190186839755e-01
1.527575670502195060e-01
1.526891910805389940e-01
1.526207911054282274e-01
1.525523671206652776e-01
1.524839191220137002e-01
1.524154879181124356e-01
1.523469918932527090e-01
1.522784718417364846e-01
1.522099277592829925e-01
1.521413596416028857e-01
1.520727674843946331e-01
1.520041512833440467e-01
1.519355110341290838e-01
1.518668467324122973e-01
1.517981993156742870e-01
1.517294869102474020e-01
1.516607504392520345e-01
1.515919898983056902e-01
1.515232052830209897e-01
1.514543965889936228e-01
1.513855638118131175e-01
1.513167069470534032e-01
1.512478259902807487e-01
1.511789620080241647e-01
1.511100328682403182e-01
1.510410796230757247e-01
1.509721022680498015e-01
1.509031007986728068e-01
1.508340752104442573e-01
1.507650254988505134e-01
1.506959516593690818e-01
1.506268536874658670e-01
1.505577727789346176e-01
1.504886265429281056e-01
1.504194561608314107e-01
1.503502616280688875e-01
1.502810429400495418e-01
1.502118000921717766e-01
1.501425330798260849e-01
1.500732418983893313e-01
1.500039265432276392e-01
1.499346283396239543e-01
1.498652646374822872e-01
1.497958767476521569e-01
1.497264646654566100e-01
1.496570283862073136e-01
1.495875679052049434e-01
1.495180832177384900e-01
1.494485743190883675e-01
1.493790412045216121e-01
1.493095253290316615e-01
1.492399437828288433e-01
1.491703380064501039e-01
1.491007079951188197e-01
1.490310537440490135e-01
1.489613752484427733e-01
1.488916725034906130e-01
1.488219455043739425e-01
1.487521942462617930e-01
1.486824603140902701e-01
1.486126605379161358e-01
1.485428364881924979e-01
1.484729881600452828e-01
1.484031155485891484e-01
1.483332186489276228e-01
1.482632974561555739e-01
1.481933519653541587e-01
1.481233821715965404e-01
1.480534297899944729e-01
1.479834113899823889e-01
1.479133686721648133e-01
1.478433016315705562e-01
1.477732102632164646e-01
1.477030945621083946e-01
1.476329545232422658e-01
1.475627901416022292e-01
1.474926014121633044e-01
1.474224301804559212e-01
1.473521927548137600e-01
1.472819309662305176e-01
1.472116448096393304e-01
1.471413342799568202e-01
1.470709993720950015e-01
1.470006400809505953e-01
1.469302564014102475e-01
1.468598483283513889e-01
1.467894158566398488e-01
1.467190009770015235e-01
1.466485197070863666e-01
1.465780140230522055e-01
1.465074839197256229e-01
1.464369293919153825e-01
1.463663504344228927e-01
1.462957470420404582e-01
1.462251192095452290e-01
1.461544669317075273e-01
1.460838323301907882e-01
1.460131311605062376e-01
1.459424055297248723e-01
1.458716554325710790e-01
1.458008808637600295e-01
1.457300818179972923e-01
1.456592582899751132e-01
1.455884102743772446e-01
1.455175377658760871e-01
1.454466830173278269e-01
1.453757615215984789e-01
1.453048155169202049e-01
1.452338449979235779e-01
1.451628499592276800e-01
1.450918303954401023e-01
1.450207863011573617e-01
1.449497176709671209e-01
1.448786244994446637e-01
1.448075491708975815e-01
1.447364069150297583e-01
1.446652401014973943e-01
1.445940487248334461e-01
1.445228327795610168e-01
1.444515922601910529e-01
1.443803271612258132e-01
1.443090374771548445e-01
1.442377232024577294e-01
1.441664268531580306e-01
1.440950633952720605e-01
1.440236753301412653e-01
1.439522626522005133e-01
1.438808253558794270e-01
1.438093634355931405e-01
1.437378768857462963e-01
1.436663657007350159e-01
1.435948298749428198e-01
1.435233120563738640e-01
1.434517269468245648e-01
1.433801171795880403e-01
1.433084827490055113e-01
1.432368236494080405e-01
1.431651398751171422e-01
1.430934314204419522e-01
1.430216982796833070e-01
1.429499404471293866e-01
1.428782007030374723e-01
1.428063934844419069e-01
1.427345615568570147e-01
1.426627049145307025e-01
1.425908235516988309e-01
1.425189174625876576e-01
1.424469866414113106e-01
1.423750310823744258e-01
1.423030507796707589e-01
1.422310886460910195e-01
1.421590588533484523e-01
1.420870042994620830e-01
1.420149249785816470e-01
1.419428208848505235e-01
1.418706920123980753e-01
1.417985383553453660e-01
1.417263599078010805e-01
1.416541566638648830e-01
1.415819716691402164e-01
1.415097188294612840e-01
1.414374411756287031e-01
1.413651387016984506e-01
1.412928114017188708e-01
1.412204592697242078e-01
1.411480822997400186e-01
1.410756804857836444e-01
1.410032538218574660e-01
1.409308454866666782e-01
1.408583691195927079e-01
1.407858678845052003e-01
1.407133417753654303e-01
1.406407907861253193e-01
1.405682149107295442e-01
1.404956141431064620e-01
1.404229884771777959e-01
1.403503379068548329e-01
1.402777057442309572e-01
1.402050053616579750e-01
1.401322800563616355e-01
1.400595298222126472e-01
1.399867546530662865e-01
1.399139545427715015e-01
1.398411294851666098e-01
1.397682794740769952e-01
1.396954045033204639e-01
1.396225480186771839e-01
1.395496231248757324e-01
1.394766732527978892e-01
1.394036983962183562e-01
1.393306985489005667e-01
1.392576737045981006e-01
1.391846238570562111e-01
1.391115490000073007e-01
1.390384491271728362e-01
1.389653678183223051e-01
1.388922179099639220e-01
1.388190429669299564e-01
1.387458429829026008e-01
1.386726179515537227e-01
1.385993678665407014e-01
1.385260927215170024e-01
1.384527925101194379e-01
1.383794672259791025e-01
1.383061605831550911e-01
1.382327851493254656e-01
1.381593846235837364e-01
1.380859589995157566e-01
1.380125082706998296e-01
1.379390324307015470e-01
1.378655314730804493e-01
1.377920053913813669e-01
1.377184541791400541e-01
1.376449216850150481e-01
1.375713202072436359e-01
1.374976935794813560e-01
1.374240417952223847e-01
1.373503648479505457e-01
1.372766627311410303e-01
1.372029354382568456e-01
1.371291829627528380e-01
1.370554052980710036e-01
1.369816464277833212e-01
1.369078183800546411e-01
1.368339651234220522e-01
1.367600866512839186e-01
1.366861829570338860e-01
1.366122540340533320e-01
1.365382998757122823e-01
1.364643204753713535e-01
1.363903158263830850e-01
1.363163300475492279e-01
1.362422748963289243e-01
1.361681944764546182e-01
1.360940887812350508e-01
1.360199578039676949e-01
1.359458015379433893e-01
1.358716199764393173e-01
1.357974131127236417e-01
1.357231809400550882e-01
1.356489677127898918e-01
1.355746849170406665e-01
1.355003767920557878e-01
1.354260433310497391e-01
1.353516845272311753e-01
1.352773003737958168e-01
1.352028908639301696e-01
1.351284559908096927e-01
1.350539957476003250e-01
1.349795545245403017e-01
1.349050435357387889e-01
1.348305071562887480e-01
1.347559453793147899e-01
1.346813581979314223e-01
1.346067456052422173e-01
1.345321075943420319e-01
1.344574441583142876e-01
1.343827552902331912e-01
1.343080855165476040e-01
1.342333457787062145e-01
1.341585805879743076e-01
1.340837899373858999e-01
1.340089738199628511e-01
1.339341322287189162e-01
1.338592651566550273e-01
1.337843725967634567e-01
1.337094545420264013e-01
1.336345556554397462e-01
1.335595866051191849e-01
1.334845920388421092e-01
1.334095719495486387e-01
1.333345263301703165e-01
1.332594551736275834e-01
1.331843584728298890e-01
1.331092362206801050e-01
1.330340884100654208e-01
1.329589598408728035e-01
1.328837609072048842e-01
1.328085363936870877e-01
1.327332862931692448e-01
1.326580105984908331e-01
1.325827093024810610e-01
1.325073823979592558e-01
1.324320298777337812e-01
1.323566517346044802e-01
1.322812929056871312e-01
1.322058635103850466e-01
1.321304084705176851e-01
1.320549277788437004e-01
1.319794214281113653e-01
1.319038894110588778e-01
1.318283317204136940e-01
1.317527483488920292e-01
1.316771392892036041e-01
1.316015496160464759e-01
1.315258891734248925e-01
1.314502030207016503e-01
1.313744911505442536e-01
1.312987535556089380e-01
1.312229902285431127e-01
1.311472011619841394e-01
1.310713863485573616e-01
1.309955457808797408e-01
1.309196794515576356e-01
1.308438325885730724e-01
1.307679147291042066e-01
1.306919710857546435e-01
1.306160016510886090e-01
1.305400064176630015e-01
1.304639853780230063e-01
1.303879385247060374e-01
1.303118658502356864e-01
1.302357673471277733e-01
1.301596883816983907e-01
1.300835382142266905e-01
1.300073621956082670e-01
1.299311603183181951e-01
1.298549325748230288e-01
1.297786789575754995e-01
1.297023994590221219e-01
1.296260940715978915e-01
1.295497627877265356e-01
1.294734511124189247e-01
1.293970680283332564e-01
1.293206590250199628e-01
1.292442240948635246e-01
1.291677632302379863e-01
1.290912764235081778e-01
1.290147636670288256e-01
1.289382249531442759e-01
1.288616602741890216e-01
1.287851152742338634e-01
1.287084986575837420e-01
1.286318560528101340e-01
1.285551874522065652e-01
1.284784928480578459e-01
1.284017722326370459e-01
1.283250255982086863e-01
1.282482529370280178e-01
1.281714542413370239e-01
1.280946752946429124e-01
1.280178245221520461e-01
1.279409476918270949e-01
1.278640447958742377e-01
1.277871158264854978e-01
1.277101607758456825e-01
1.276331796361278581e-01
1.275561723994955432e-01
1.274791390581037631e-01
1.274021255352670579e-01
1.273250399763447005e-01
1.272479282890683350e-01
1.271707904655519361e-01
1.270936264978990704e-01
1.270164363782027017e-01
1.269392200985473007e-01
1.268619776510060138e-01
1.267847090276435496e-01
1.267074602919634474e-01
1.266301393087203575e-01
1.265527921257904587e-01
1.264754187351991854e-01
1.263980191289602040e-01
1.263205932990761060e-01
1.262431412375413231e-01
1.261656629363404059e-01
1.260881583874455258e-01
1.260106737949363287e-01
1.259331167421920417e-01
1.258555334176210683e-01
1.257779238131574995e-01
1.257002879207252954e-01
1.256226257322388129e-01
1.255449372396000018e-01
1.254672224347063436e-01
1.253894813094389993e-01
1.253117602088402727e-01
1.252339664341386438e-01
1.251561463146611541e-01
1.250782998422527992e-01
1.250004270087479719e-01
1.249225278059705735e-01
1.248446022257355820e-01
1.247666502598459293e-01
1.246886719000973032e-01
1.246107136328854642e-01
1.245326824765036339e-01
1.244546249015913014e-01
1.243765408999023686e-01
1.242984304631822579e-01
1.242202935831653449e-01
1.241421302515774427e-01
1.240639404601323187e-01
1.239857242005345944e-01
1.239075281009340557e-01
1.238292588958948559e-01
1.237509631977627145e-01
1.236726409982043251e-01
1.235942922888743217e-01
1.235159170614194835e-01
1.234375153074734610e-01
1.233590870186623278e-01
1.232806321866015409e-01
1.232021975815954795e-01
1.231236896536736791e-01
1.230451551572948610e-01
1.229665940840346527e-01
1.228880064254591897e-01
1.228093921731240601e-01
1.227307513185760673e-01
1.226520838533506907e-01
1.225733897689752078e-01
1.224947159783115191e-01
1.224159686460502133e-01
1.223371946691610701e-01
1.222583940391340357e-01
1.221795667474435548e-01
1.221007127855561619e-01
1.220218321449311888e-01
1.219429248170137703e-01
1.218639907932413669e-01
1.217850771294493178e-01
1.217060897041604695e-01
1.216270755572755324e-01
1.215480346801894179e-01
1.214689670642916386e-01
1.213898727009582040e-01
1.213107515815592813e-01
1.212316036974509376e-01
1.211524290399826065e-01
1.210732748083736127e-01
1.209940465941563986e-01
1.209147915805683648e-01
1.208355097589192129e-01
1.207562011205062374e-01
1.206768656566192532e-01
1.205975033585363898e-01
1.205181142175274916e-01
1.204386982248507876e-01
1.203593027235307089e-01
1.202798330172727137e-01
1.202003364330711949e-01
1.201208129621448295e-01
1.200412625957035101e-01
1.199616853249477200e-01
1.198820811410670067e-01
1.198024500352422861e-01
1.197227919986441069e-01
1.196431545185229484e-01
1.195634426099096564e-01
1.194837037439792221e-01
1.194039379118621430e-01
1.193241451046812007e-01
1.192443253135442027e-01
1.191644785295542935e-01
1.190846047438045563e-01
1.190047039473736273e-01
1.189248237721685503e-01
1.188448689436930189e-01
1.187648870777284343e-01
1.186848781653157964e-01
1.186048421974884165e-01
1.185247791652692811e-01
1.184446890596692198e-01
1.183645718716919426e-01
1.182844275923305988e-01
1.182043039985778698e-01
1.181241055255449757e-01
1.180438799340525202e-01
1.179636272150536985e-01
1.178833473594927544e-01
1.178030403583026353e-01
1.177227062024075316e-01
1.176423448827217388e-01
1.175619563901495884e-01
1.174815886472064808e-01
1.174011457977414685e-01
1.173206757480494827e-01
1.172401784889941373e-01
1.171596540114319823e-01
1.170791023062075636e-01
1.169985233641557265e-01
1.169179171761020736e-01
1.168372837328640612e-01
1.167566711029181109e-01
1.166759831379709511e-01
1.165952678902333478e-01
1.165145253504792783e-01
1.164337555094753229e-01
1.163529583579801241e-01
1.162721338867390847e-01
1.161912820864893364e-01
1.161104029479581995e-01
1.160295446860314106e-01
1.159486108593863057e-01
1.158676496665880656e-01
1.157866610983246392e-01
1.157056451452746632e-01
1.156246017981056029e-01
1.155435310474763749e-01
1.154624328840355013e-01
1.153813072984219701e-01
1.153002026523780310e-01
1.152190222106523887e-01
1.151378143186181230e-01
1.150565789668717004e-01
1.149753161460063122e-01
1.148940258466004671e-01
1.148127080592243748e-01
1.147313627744384334e-01
1.146499899827921887e-01
1.145686381933383874e-01
1.144872103759930343e-01
1.144057550233859716e-01
1.143242721260289141e-01
1.142427616744225161e-01
1.141612236590604651e-01
1.140796580704219881e-01
1.139980648989802475e-01
1.139164441351970813e-01
1.138347957695258206e-01
1.137531684752318140e-01
1.136714648935639310e-01
1.135897336813114222e-01
1.135079748288869844e-01
1.134261883266943771e-01
1.133443741651269515e-01
1.132625323345686635e-01
1.131806628253926444e-01
1.130987656279637682e-01
1.130168895638277438e-01
1.129349369774603623e-01
1.128529566738802198e-01
1.127709486434102515e-01
1.126889128763671755e-01
1.126068493630542344e-01
1.125247580937694392e-01
1.124426390587965896e-01
1.123604922484129631e-01
1.122783666329092156e-01
1.121961642590586922e-01
1.121139340805703405e-01
1.120316760876832185e-01
1.119493902706212990e-01
1.118670766196047245e-01
1.117847351248382609e-01
1.117023657765213729e-01
1.116199685648408546e-01
1.115375926093058606e-01
1.114551396580416576e-01
1.113726588139247464e-01
1.112901500671024946e-01
1.112076134077155942e-01
1.111250488258909430e-01
1.110424563117485691e-01
1.109598358553972181e-01
1.108771874469368646e-01
1.107945603555680614e-01
1.107118560298229054e-01
1.106291237222135071e-01
1.105463634228029263e-01
1.104635751216391931e-01
1.103807588087645369e-01
1.102979144742099737e-01
1.102150421079966941e-01
1.101321417001348696e-01
1.100492626699957205e-01
1.099663061655611479e-01
1.098833215894603338e-01
1.098003089316651748e-01
1.097172681821389911e-01
1.096341993308340146e-01
1.095511023676936230e-01
1.094679772826513270e-01
1.093848240656290494e-01
1.093016922866518470e-01
1.092184827921824780e-01
1.091352451354508923e-01
1.090519793063422366e-01
1.089686852947295698e-01
1.088853630904792896e-01
1.088020126834439438e-01
1.087186340634705428e-01
1.086352272203927050e-01
1.085518418753767950e-01
1.084683785723930122e-01
1.083848870157586297e-01
1.083013671952701984e-01
1.082178191007124868e-01
1.081342427218639352e-01
1.080506380484904244e-01
1.079670050703484263e-01
1.078833437771854892e-01
1.077997040417995323e-01
1.077159861046871892e-01
1.076322398217416515e-01
1.075484651826736082e-01
1.074646621771777888e-01
1.073808307949454394e-01
1.072969710256550940e-01
1.072130828589736157e-01
1.071291662845618581e-01
1.070452713273454398e-01
1.069612979233547367e-01
1.068772960805583483e-01
1.067932657885744402e-01
1.067092070370145307e-01
1.066251198154792162e-01
1.065410041135584490e-01
1.064568599208326610e-01
1.063726872268728613e-01
1.062885362092381158e-01
1.062043064984857926e-01
1.061200482551605540e-01
1.060357614687943428e-01
1.059514461289084997e-01
1.058671022250158578e-01
1.057827297466179678e-01
1.056983286832087893e-01
1.056138990242701525e-01
1.055294911004929920e-01
1.054450042359636047e-01
1.053604887443003596e-01
1.052759446149485745e-01
1.051913718373407580e-01
1.051067704009024800e-01
1.050221402950473754e-01
1.049374815091796975e-01
1.048527940326947627e-01
1.047681283499258126e-01
1.046833834774651140e-01
1.045986098825187477e-01
1.045138075544427003e-01
1.044289764825820505e-01
1.043441166562739109e-01
1.042592280648434594e-01
1.041743106976080191e-01
1.040893645438736581e-01
1.040044402421283626e-01
1.039194365004486864e-01
1.038344039401373903e-01
1.037493425504621841e-01
1.036642523206810357e-01
1.035791332400418097e-01
1.034939852977825869e-01
1.034088084831303184e-01
1.033236027853058764e-01
1.032384189974701605e-01
1.031531555181445514e-01
1.030678631232476161e-01
1.029825418019602173e-01
1.028971915434516715e-01
1.028118123368819692e-01
1.027264041714000542e-01
1.026409670361465160e-01
1.025555009202512996e-01
1.024700567720718825e-01
1.023845326795334715e-01
1.022989795736919255e-01
1.022133974436393727e-01
1.021277862784564922e-01
1.020421460672146785e-01
1.019564767989760146e-01
1.018707784627922025e-01
1.017850510477054521e-01
1.016993456577921645e-01
1.016135600693328089e-01
1.015277453690440063e-01
1.014419015459298024e-01
1.013560285889820584e-01
1.012701264871846141e-01
1.011841952295113589e-01
1.010982348049244556e-01
1.010122452023802381e-01
1.009262776822040797e-01
1.008402297079694782e-01
1.007541525225852247e-01
1.006680461149670192e-01
1.005819104740182240e-01
1.004957455886343609e-01
1.004095514477017365e-01
1.003233280400945560e-01
1.002370753546778931e-01
1.001508448085649122e-01
1.000645335515538692e-01
9.997819298327756399e-02
9.989182309256340597e-02
9.980542386822854883e-02
9.971899529907814197e-02
9.963253737391018772e-02
9.954605008151108658e-02
9.945953341065870423e-02
9.937303893578847136e-02
9.928646349184576392e-02
9.919985863572909623e-02
9.911322435617550553e-02
9.902656064191529828e-02
9.893986748166433420e-02
9.885314486413251944e-02
9.876639277801778360e-02
9.867961121200978514e-02
9.859285189840917563e-02
9.850601135622615023e-02
9.841914130016277129e-02
9.833224171887051945e-02
9.824531260098814944e-02
9.815835393514442397e-02
9.807136570996144442e-02
9.798434791404836419e-02
9.789730053600514958e-02
9.781027546654651184e-02
9.772316890765282704e-02
9.763603273237798919e-02
9.754886692928338432e-02
9.746167148692098936e-02
9.737444639383094347e-02
9.728719163854546159e-02
9.719990720958707198e-02
9.711259309546591001e-02
9.702530134586195842e-02
9.693792784462158807e-02
9.685052462370309645e-02
9.676309167157898239e-02
9.667562897671055921e-02
9.658813652755325607e-02
9.650061431254787492e-02
9.641306232012776534e-02
9.632548053871688165e-02
9.623792117751445163e-02
9.615027980112246520e-02
9.606260860095630627e-02
9.597490756540150159e-02
9.588717668283221196e-02
9.579941594161067719e-02
9.571162533009407170e-02
9.562380483662354103e-02
9.553595444953637272e-02
9.544807415715632348e-02
9.536021634658396751e-02
9.527227622639303228e-02
9.518430616583090087e-02
9.509630615318344360e-02
9.500827617672670533e-02
9.492021622472582298e-02
9.483212628543617739e-02
9.474400634710533620e-02
9.465585639796686435e-02
9.456772898583019893e-02
9.447951899765033579e-02
9.439127896332004386e-02
9.430300887103663932e-02
9.421470870898594752e-02
9.412637846534462061e-02
9.403801812828029016e-02
9.394962768594940228e-02
9.386120712650028453e-02
9.377280915901575753e-02
9.368432834769638284e-02
9.359581738364769476e-02
9.350727625497746998e-02
9.341870494978324335e-02
9.333010345615301573e-02
9.324147176216517063e-02
9.315280985588814122e-02
9.306411772537830085e-02
9.297544824157100152e-02
9.288669564476535745e-02
9.279791278785040620e-02
9.270909965884592541e-02
9.262025624576067373e-02
9.253138253659340395e-02
9.244247851933325155e-02
9.235354418195962367e-02
9.226457951244125544e-02
9.217563754413891919e-02
9.208661219229463679e-02
9.199755647216263654e-02
9.190847037167132472e-02
9.181935387874035071e-02
9.173020698128105110e-02
9.164102966719336885e-02
9.155182192436618627e-02
9.146258374068033659e-02
9.137336831250227054e-02
9.128406922885966279e-02
9.119473966794597319e-02
9.110537961760334369e-02
9.101598906566041314e-02
9.092656799994004724e-02
9.083711640825192779e-02
9.074763427839785401e-02
9.065812159816807880e-02
9.056863172752362134e-02
9.047905792810033432e-02
9.038945354162275514e-02
9.029981855584170991e-02
9.021015295849829640e-02
9.012045673732388407e-02
9.003072988004097443e-02
8.994097237436129988e-02
8.985118420798564320e-02
8.976141890506053600e-02
8.967156939864998066e-02
8.958168919459490176e-02
8.949177828055968065e-02
8.940183664419634746e-02
8.931186427314605214e-02
8.922186115504081305e-02
8.913182727750311451e-02
8.904176262814576803e-02
8.895172089589427344e-02
8.886159468405033235e-02
8.877143766317129037e-02
8.868124982082888075e-02
8.859103114458521944e-02
8.850078162199502552e-02
8.841050124059891824e-02
8.832018998792991182e-02
8.822984785151129217e-02
8.813952868564665921e-02
8.804912476268074439e-02
8.795868991848057594e-02
8.786822414052997132e-02
8.777772741630056330e-02
8.768719973325536654e-02
8.759664107884851392e-02
8.750605144052242546e-02
8.741543080571069491e-02
8.732483319469837302e-02
8.723415054766463228e-02
8.714343686639174080e-02
8.705269213827257491e-02
8.696191635069085157e-02
8.687110949101992108e-02
8.678027154662190656e-02
8.668940250485093757e-02
8.659850235305019406e-02
8.650762527809474634e-02
8.641666288678320762e-02
8.632566934741960074e-02
8.623464464730694334e-02
8.614358877373803902e-02
8.605250171399753123e-02
8.596138345535762892e-02
8.587023398508181193e-02
8.577905329042470606e-02
8.568789572546080258e-02
8.559665256238579989e-02
8.550537813663618147e-02
8.541407243542530059e-02
8.532273544595676829e-02
8.523136715542359299e-02
8.513996755100931846e-02
8.504853661988623359e-02
8.495707434921923040e-02
8.486563526090136478e-02
8.477411029129189313e-02
8.468255394357301902e-02
8.459096620487170648e-02
8.449934706229982051e-02
8.440769650295966431e-02
8.431601451394478419e-02
8.422430108233941448e-02
8.413255619521534112e-02
8.404083454290589561e-02
8.394902672468933236e-02
8.385718741212240535e-02
8.376531659223679371e-02
8.367341425205658545e-02
8.358148037859251811e-02
8.348951495884933405e-02
8.339751797981964643e-02
8.330548942848549354e-02
8.321348416424145800e-02
8.312139244804180038e-02
8.302926912043388785e-02
8.293711416836024863e-02
8.284492757875287772e-02
8.275270933853427768e-02
8.266045943461747258e-02
8.256817785390437037e-02
8.247586458328778902e-02
8.238357465185454365e-02
8.229119798097067617e-02
8.219878958080757692e-02
8.210634943821694398e-02
8.201387754004041408e-02
8.192137387311018704e-02
8.182883842424719389e-02
8.173627118026374760e-02
8.164367212796098949e-02
8.155109646675279267e-02
8.145843377715381028e-02
8.136573923958605181e-02
8.127301284081424326e-02
8.118025456758876102e-02
8.108746440664856003e-02
8.099464234472676660e-02
8.090178836854315658e-02
8.080890246480910977e-02
8.071604000390310285e-02
8.062309022420738325e-02
8.053010847704039632e-02
8.043709474907349832e-02
8.034404902696666573e-02
8.025097129736881441e-02
8.015786154692146337e-02
8.006471976225455756e-02
7.997154592998685640e-02
7.987839559210423157e-02
7.978515764357382856e-02
7.969188760724953136e-02
7.959858546971217141e-02
7.950525121752931301e-02
7.941188483726127623e-02
7.931848631545576622e-02
7.922505563865225864e-02
7.913159279337972363e-02
7.903815349387462164e-02
7.894462629039902812e-02
7.885106687798726366e-02
7.875747524312780301e-02
7.866385137229718605e-02
7.857019525196592968e-02
7.847650686858778646e-02
7.838278620861376111e-02
7.828903325847930139e-02
7.819530390532886122e-02
7.810148635341010448e-02
7.800763647059073824e-02
7.791375424326665855e-02
7.781983965782639234e-02
7.772589270064468592e-02
7.763191335808904137e-02
7.753790161651312463e-02
7.744385746226523093e-02
7.734983695604638609e-02
7.725572795478691246e-02
7.716158649983823059e-02
7.706741257750580887e-02
7.697320617408577592e-02
7.687896727586213119e-02
7.678469586910909028e-02
7.669039194009220906e-02
7.659605547506435907e-02
7.650174270895024331e-02
7.640734115003351701e-02
7.631290701381607255e-02
7.621844028651102165e-02
7.612394095432227503e-02
7.602940900344114239e-02
7.593484442005200841e-02
7.584024719032601836e-02
7.574561730042653207e-02
7.565095473650489122e-02
7.555631592784416151e-02
7.546158799378745174e-02
7.536682734411162543e-02
7.527203396492766763e-02
7.517720784233718201e-02
7.508234896243234924e-02
7.498745731129034808e-02
7.489253287498356948e-02
7.479757563957177557e-02
7.470264220996707116e-02
7.460761935404991441e-02
7.451256365715508423e-02
7.441747510530148657e-02
7.432235368449670310e-02
7.422719938073965573e-02
7.413201218001883031e-02
7.403679206831170756e-02
7.394153903158590113e-02
7.384630985105626599e-02
7.375099094179862758e-02
7.365563906537228589e-02
7.356025420770415102e-02
7.346483635470980877e-02
7.336938549229740647e-02
7.327390160636036709e-02
7.317838468278568820e-02
7.308283470744708632e-02
7.298730863853994388e-02
7.289169253697798390e-02
7.279604334122641296e-02
7.270036103711623177e-02
7.260464561047516585e-02
7.250889704711309391e-02
7.241311533283460722e-02
7.231730045343313928e-02
7.222145239468967526e-02
7.212562829246443874e-02
7.202971385213943756e-02
7.193376618976778103e-02
7.183778529109066668e-02
7.174177114183794002e-02
7.164572372773135578e-02
7.154964303448037299e-02
7.145352904778631831e-02
7.135738175333673772e-02
7.126125846534134278e-02
7.116504453228152116e-02
7.106879724848255697e-02
7.097251659959283310e-02
7.087620257124915835e-02
7.077985514908045894e-02
7.068347431870387887e-02
7.058706006572453007e-02
7.049061237574008598e-02
7.039418874200178977e-02
7.029767415470376812e-02
7.020112608713639790e-02
7.010454452485403998e-02
7.000792945340286733e-02
6.991128085831531391e-02
6.981459872511622256e-02
6.971788303931937547e-02
6.962113378642771633e-02
6.952440863943047666e-02
6.942759222884140047e-02
6.933074220761449580e-02
6.923385856120807536e-02
6.913694127507637177e-02
6.903999033465756108e-02
6.894300572538335226e-02
6.884598743267450471e-02
6.874893544193876049e-02
6.865190760660566660e-02
6.855478819610880126e-02
6.845763504375979025e-02
6.836044813492817007e-02
6.826322745496984923e-02
6.816597298923306181e-02
6.806868472305356577e-02
6.797136264175743237e-02
6.787400673066101842e-02
6.777667502433723512e-02
6.767925142972859576e-02
6.758179396121156979e-02
6.748430260406164394e-02
6.738677734354098225e-02
6.728921816490408825e-02
6.719162505339230929e-02
6.709399799423876321e-02
6.699633697266503540e-02
6.689870020509840198e-02
6.680097123456907315e-02
6.670320825722923785e-02
6.660541125826041631e-02
6.650758022283018156e-02
6.640971515771169897e-02
6.631181607387395816e-02
6.621388295654302703e-02
6.611591579089223791e-02
6.601797297581889212e-02
6.591993768930627662e-02
6.582186830992758919e-02
6.572376482281135079e-02
6.562562721307542424e-02
6.552745546582564029e-02
6.542924956616029408e-02
6.533100949916477440e-02
6.523273524991429761e-02
6.513448540034032230e-02
6.503614276215956280e-02
6.493776589689839729e-02
6.483935478958961773e-02
6.474090942525789760e-02
6.464242978891449054e-02
6.454391586556332272e-02
6.444536764019602459e-02
6.434678509779424849e-02
6.424822700404064779e-02
6.414957580294483597e-02
6.405089023970499118e-02
6.395217029926111851e-02
6.385341596654087182e-02
6.375462722646384195e-02
6.365580406393804569e-02
6.355694646386038371e-02
6.345805441111819489e-02
6.335918685587388355e-02
6.326022587297673583e-02
6.316123039202262146e-02
6.306220039785456755e-02
6.296313587530912026e-02
6.286403680920976678e-02
6.276490318436890592e-02
6.266573498559013800e-02
6.256653219766500351e-02
6.246735395596486606e-02
6.236808196471983756e-02
6.226877533865052272e-02
6.216943406250813320e-02
6.207005812103261189e-02
6.197064749895109248e-02
6.187120218098386693e-02
6.177172215183852899e-02
6.167220739621077918e-02
6.157271723541862807e-02
6.147313300159547300e-02
6.137351399532919860e-02
6.127386020127520427e-02
6.117417160407528920e-02
6.107444818836479938e-02
6.097468993876618837e-02
6.087489683989305567e-02
6.077506887634731569e-02
6.067526555612709482e-02
6.057536783779865486e-02
6.047543520854613275e-02
6.037546765293456963e-02
6.027546515550967487e-02
6.017542770080845649e-02
6.007535527336092807e-02
5.997524785768255928e-02
5.987510543828071519e-02
5.977498771058237237e-02
5.967477525809296302e-02
5.957452775534487210e-02
5.947424518680066718e-02
5.937392753691531078e-02
5.927357479013008190e-02
5.917318693087689208e-02
5.907276394357857674e-02
5.897230581264448213e-02
5.887187242167730983e-02
5.877134397762684426e-02
5.867078034311898338e-02
5.857018150251980249e-02
5.846954744018563466e-02
5.836887814046587408e-02
5.826817358769553756e-02
5.816743376619754047e-02
5.806665866028916378e-02
5.796590834250392454e-02
5.786506264172355807e-02
5.776418160942133062e-02
5.766326522986764402e-02
5.756231348732321340e-02
5.746132636603981658e-02
5.736030385025522871e-02
5.725924592419844028e-02
5.715815257208893552e-02
5.705708405614758061e-02
5.695591982567844991e-02
5.685472012175506185e-02
5.675348492855093741e-02
5.665221423023429625e-02
5.655090801095437325e-02
5.644956625485808566e-02
5.634818894607501738e-02
5.624677606872648117e-02
5.614538807548886956e-02
5.604390403455350445e-02
5.594238437736306913e-02
5.584082908799559153e-02
5.573923815051917696e-02
5.563761154898835826e-02
5.553594926745228366e-02
5.543425128994325379e-02
5.533251760048780998e-02
5.523074818309947620e-02
5.512900370296359986e-02
5.502716280302123730e-02
5.492528612713055980e-02
5.482337365926333306e-02
5.472142538337641804e-02
5.461944128342152704e-02
5.451742134333528722e-02
5.441536554704559658e-02
5.431327387846739130e-02
5.421120719486631490e-02
5.410904375482052109e-02
5.400684439418013127e-02
5.390460909681908663e-02
5.380233784659958773e-02
5.370003062737101207e-02
5.359768742297599253e-02
5.349530821724174379e-02
5.339289299399010980e-02
5.329050280333638701e-02
5.318801551794753724e-02
5.308549216643895785e-02
5.298293273258751490e-02
5.288033720015765382e-02
5.277770555290174637e-02
5.267503777456228331e-02
5.257233384887288752e-02
5.246959375955154159e-02
5.236687875035363204e-02
5.226406630646630858e-02
5.216121765005445055e-02
5.205833276479625293e-02
5.195541163435621335e-02
5.185245424239223744e-02
5.174946057254772858e-02
5.164643060845448830e-02
5.154336433373647719e-02
5.144032318657061620e-02
5.133718426309004379e-02
5.123400897979737967e-02
5.113079732026970525e-02
5.102754926807573366e-02
5.092426480677129941e-02
5.082094391990341076e-02
5.071758659100636391e-02
5.061419280360500428e-02
5.051082419108776644e-02
5.040735745895694175e-02
5.030385421883536157e-02
5.020031445420586325e-02
5.009673814853639329e-02
4.999312528528350452e-02
4.988947584789746315e-02
4.978578981981285345e-02
4.968206718445315750e-02
4.957836977122209721e-02
4.947457389338855149e-02
4.937074135849964240e-02
4.926687214993784314e-02
4.916296625107287321e-02
4.905902364526308623e-02
4.895504431585680216e-02
4.885102824619026729e-02
4.874697541959030489e-02
4.864294786226888712e-02
4.853882149366563203e-02
4.843465831804939781e-02
4.833045831870233511e-02
4.822622147889453481e-02
4.812194778188715050e-02
4.801763721092661141e-02
4.791328974925247730e-02
4.780890538008927826e-02
4.770454632726692235e-02
4.760008811478140534e-02
4.749559294442998181e-02
4.739106079939442440e-02
4.728649166284612515e-02
4.718188551794443020e-02
4.707724234783754180e-02
4.697256213566379512e-02
4.686784486455009002e-02
4.676315295675177730e-02
4.665836153920170648e-02
4.655353301203324357e-02
4.644866735832864357e-02
4.634376456115943399e-02
4.623882460358481883e-02
4.613384746865178965e-02
4.602883313940016319e-02
4.592378159885474043e-02
4.581875546851568726e-02
4.571362947661851417e-02
4.560846622244969784e-02
4.550326568899119850e-02
4.539802785921272232e-02
4.529275271607327569e-02
4.518744024252285829e-02
4.508209042149508017e-02
4.497670323591786146e-02
4.487134150735373750e-02
4.476587956370170485e-02
4.466038020421997379e-02
4.455484341178758689e-02
4.444926916927696703e-02
4.434365745954418903e-02
4.423800826543722309e-02
4.413232156979263188e-02
4.402659735543430763e-02
4.392089864481402151e-02
4.381509936384379855e-02
4.370926251257593875e-02
4.360338807379150750e-02
4.349747603025927445e-02
4.339152636473625479e-02
4.328553905996733453e-02
4.317951409868911461e-02
4.307345146362311084e-02
4.296741437894094351e-02
4.286127636690378884e-02
4.275510062919347931e-02
4.264888714848681650e-02
4.254263590745187285e-02
4.243634688874342586e-02
4.233002007500709374e-02
4.222365544887533850e-02
4.211725299296900649e-02
4.201087613401308096e-02
4.190439798895083390e-02
4.179788196192257832e-02
4.169132803550461286e-02
4.158473619226299434e-02
4.147810641475013771e-02
4.137143868550981207e-02
4.126473298707318549e-02
4.115798930195939398e-02
4.105127126028478013e-02
4.094445157199495811e-02
4.083759384452975705e-02
4.073069806036298812e-02
4.062376420195872029e-02
4.051679225176726962e-02
4.040978219222995937e-02
4.030273400577449872e-02
4.019564767481915990e-02
4.008858703371649679e-02
3.998142438372595531e-02
3.987422353642844364e-02
3.976698447419753368e-02
3.965970717939086565e-02
3.955239163436087557e-02
3.944503782144334614e-02
3.933764572296433171e-02
3.923021532123788235e-02
3.912281065570571981e-02
3.901530361723735962e-02
3.890775822240849502e-02
3.880017445348629690e-02
3.869255229272990093e-02
3.858489172238460663e-02
3.847719272468498597e-02
3.836945528185371768e-02
3.826167937610139291e-02
3.815392925281431424e-02
3.804607639075900660e-02
3.793818501236084773e-02
3.783025509978381329e-02
3.772228663518251146e-02
3.761427960069969878e-02
3.750623397846572504e-02
3.739814975060061497e-02
3.729002689921293023e-02
3.718192987648519243e-02
3.707372974737209448e-02
3.696549094100075317e-02
3.685721343943439143e-02
3.674889722471995357e-02
3.664054227889984583e-02
3.653214858399894682e-02
3.642371612203482156e-02
3.631524487500904785e-02
3.620679950277370940e-02
3.609825065473404315e-02
3.598966296758722427e-02
3.588103642329130982e-02
3.577237100379244972e-02
3.566366669102538633e-02
3.555492346691245531e-02
3.544614131336429330e-02
3.533732021228278009e-02
3.522852503205159413e-02
3.511962600479129337e-02
3.501068797563659796e-02
3.490171092643941375e-02
3.479269483904458282e-02
3.468363969527928081e-02
3.457454547696237057e-02
3.446541216590184864e-02
3.435623974389145907e-02
3.424709328872833913e-02
3.413784261349145366e-02
3.402855277263201750e-02
3.391922374789710370e-02
3.380985552102382108e-02
3.370044807373694107e-02
3.359100138774852307e-02
3.348151544476296593e-02
3.337199022646768209e-02
3.326249102094980259e-02
3.315288722049389292e-02
3.304324408973791094e-02
3.293356161032698348e-02
3.282383976389170732e-02
3.271407853205224314e-02
3.260427789641530405e-02
3.249443783857851320e-02
3.238455834012492207e-02
3.227463938262803422e-02
3.216474648886843979e-02
3.205474858149746920e-02
3.194471115974061026e-02
3.183463420512419595e-02
3.172451769916208308e-02
3.161436162335513889e-02
3.150416595919486307e-02
3.139393068815872490e-02
3.128365579171317468e-02
3.117340700480425442e-02
3.106305282553600833e-02
3.095265896519909521e-02
3.084222540521265599e-02
3.073175212698400771e-02
3.062123911190896275e-02
3.051068634137250879e-02
3.040009379674483980e-02
3.028946145938703205e-02
3.017885527730378159e-02
3.006814332226145914e-02
2.995739151850908277e-02
2.984659984736055816e-02
2.973576829011566336e-02
2.962489682806355995e-02
2.951398544248245992e-02
2.940303411463585093e-02
2.929204282578001806e-02
2.918107773787588510e-02
2.907000649455140917e-02
2.895889523391574627e-02
2.884774393717512431e-02
2.873655258552205993e-02
2.862532116013911943e-02
2.851404964219701743e-02
2.840273801285302102e-02
2.829138625325240686e-02
2.818006074022635921e-02
2.806862868744974815e-02
2.795715644779409037e-02
2.784564400235874093e-02
2.773409133223053713e-02
2.762249841848335441e-02
2.751086524217845330e-02
2.739919178436849012e-02
2.728747802609000905e-02
2.717579055995045234e-02
2.706399616784864459e-02
2.695216141833317591e-02
2.684028629239393338e-02
2.672837077101142267e-02
2.661641483515007900e-02
2.650441846576442884e-02
2.639238164379677232e-02
2.628030435017725264e-02
2.616825339420639218e-02
2.605609512417396412e-02
2.594389632522024758e-02
2.583165697822618900e-02
2.571937706406249302e-02
2.560705656358636118e-02
2.549469545764493361e-02
2.538229372707054288e-02
2.526985135268554339e-02
2.515743536140407910e-02
2.504491166606435948e-02
2.493234726931753409e-02
2.481974215193728794e-02
2.470709629468401114e-02
2.459440967830774094e-02
2.448168228354452580e-02
2.436891409111954787e-02
2.425610508174429192e-02
2.414332250087486420e-02
2.403043182404437927e-02
2.391750027234078313e-02
2.380452782642709930e-02
2.369151446695792751e-02
2.357846017457022880e-02
2.346536492989237388e-02
2.335222871354021568e-02
2.323905150611622894e-02
2.312590077254891852e-02
2.301264154919951954e-02
2.289934127652655527e-02
2.278599993508381716e-02
2.267261750541242626e-02
2.255919396804412225e-02
2.244572930349525430e-02
2.233222349227279024e-02
2.221867651486800210e-02
2.210515605661868277e-02
2.199152671284367033e-02
2.187785614430334813e-02
2.176414433144359395e-02
2.165039125469572778e-02
2.153659689447953718e-02
2.142276123120195885e-02
2.130888424525881342e-02
2.119496591703055877e-02
2.108107415321064382e-02
2.096707310618217690e-02
2.085303065795687805e-02
2.073894678886667453e-02
2.062482147923451470e-02
2.051065470936816459e-02
2.039644645956417701e-02
2.028219671010746128e-02
2.016790544126971507e-02
2.005364078203961120e-02
1.993926643997742665e-02
1.982485051928560560e-02
1.971039300018886942e-02
1.959589386289603552e-02
1.948135308760443052e-02
1.936677065450026491e-02
1.925214654375613510e-02
1.913748073553168949e-02
1.902284158207215303e-02
1.890809234419940643e-02
1.879330134926464335e-02
1.867846857737991140e-02
1.856359400864410203e-02
1.844867762314089665e-02
1.833371940094685737e-02
1.821871932212099088e-02
1.810367736671107675e-02
1.798866211117695901e-02
1.787353636768440612e-02
1.775836868769199717e-02
1.764315905119813455e-02
1.752790743818974373e-02
1.741261382863971974e-02
1.729727820251057702e-02
1.718190053974932852e-02
1.706648082029481317e-02
1.695108784577771532e-02
1.683558397778457671e-02
1.672003799284313419e-02
1.660444987083817270e-02
1.648881959164370803e-02
1.637314713512119657e-02
1.625743248111861938e-02
1.614167560947253610e-02
1.602587650000690533e-02
1.591010418049847164e-02
1.579422056001331121e-02
1.567829464111532289e-02
1.556232640357627095e-02
1.544631582715728924e-02
1.533026289160779876e-02
1.521416757666047004e-02
1.509802986204075714e-02
1.498184972745671834e-02
1.486569642780829342e-02
1.474943141768726707e-02
1.463312392666945433e-02
1.451677393441402897e-02
1.440038142056919435e-02
1.428394636476687518e-02
1.416746874663028094e-02
1.405094854576815350e-02
1.393438574177757738e-02
1.381784981765687287e-02
1.370120177156488456e-02
1.358451106106953882e-02
1.346777766571394253e-02
1.335100156503245261e-02
1.323418273854588129e-02
1.311732116576079521e-02
1.300041682617145838e-02
1.288346969926063013e-02
1.276654949711477499e-02
1.264951675948486343e-02
1.253244117291479887e-02
1.241532271683502830e-02
1.229816137066409854e-02
1.218095711380800389e-02
1.206370992565964501e-02
1.194641978559748269e-02
1.182908667298991634e-02
1.171178053000123537e-02
1.159436143599261448e-02
1.147689930747377435e-02
1.135939412376244656e-02
1.124184586416090981e-02
1.112425450796047932e-02
1.100662003443665660e-02
1.088894242285592256e-02
1.077122165246791052e-02
1.065352789651458770e-02
1.053572077197035411e-02
1.041787042631097532e-02
1.029997683873618008e-02
1.018203998843319330e-02
1.006405985457813068e-02
9.946036416329726015e-03
9.827969652840377879e-03
9.709859543243555546e-03
9.591776492856460279e-03
9.473579654263812599e-03
9.355339406908122490e-03
9.237055729871768150e-03
9.118728602226303104e-03
9.000358003030145548e-03
8.881943911328828156e-03
8.763486306154803784e-03
8.644985166527188736e-03
8.526511130849213915e-03
8.407922885296126303e-03
8.289291042284402389e-03
8.170615580779347353e-03
8.051896479736093959e-03
7.933133718095619624e-03
7.814327274787528921e-03
7.695477128727333527e-03
7.576583258816535493e-03
7.457645643945125247e-03
7.338735182689806735e-03
7.219710040614765734e-03
7.100641090182630011e-03
6.981528310228746204e-03
6.862371679579433448e-03
6.743171177045134690e-03
6.623926781424170629e-03
6.504638471500817642e-03
6.385306226048381717e-03
6.266001178874436306e-03
6.146581024839344043e-03
6.027116871525059483e-03
5.907608697650057472e-03
5.788056481921322050e-03
5.668460203030842304e-03
5.548819839661059405e-03
5.429135370476290134e-03
5.309406774133280937e-03
5.189705420696237581e-03
5.069888532272422144e-03
4.950027452581835796e-03
4.830122160230362893e-03
4.710172633802807429e-03
4.590178851875223454e-03
4.470140793009003133e-03
4.350058435751841257e-03
4.229931758640947947e-03
4.109832369029342569e-03
3.989617014205082413e-03
3.869357275065883617e-03
3.749053130091564712e-03
3.628704557754103277e-03
3.508311536507033312e-03
3.387874044794257633e-03
3.267392061045627794e-03
3.146865563675382838e-03
3.026366398366987787e-03
2.905750835510846619e-03
2.785090694215612561e-03
2.664385952844475214e-03
2.543636589746094134e-03
2.422842583256978877e-03
2.302003911700677141e-03
2.181120553386116379e-03
2.060192486610379348e-03
1.939299217452256086e-03
1.818304774402174084e-03
1.697281231398353740e-03
1.576228576824913186e-03
1.455146799049088224e-03
1.334035886433958262e-03
1.212895827325428943e-03
1.091726610060364533e-03
9.705282229668446559e-04
8.493729083247081313e-04
7.281161639066530133e-04
6.068302145782258905e-04
4.855150486203010929e-04
3.641706543042882993e-04
2.427970198878234842e-04
1.213941336196330822e-04
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00


==> figs/lwr_numerical_flux/greenshields_full/flux_cross_greenshield_supervised_0.75_x.csv <==
1.796438418453629171e-01
1.797124667571081136e-01
1.797810479984960352e-01
1.798495855641315533e-01
1.799180794884835954e-01
1.799865297561522581e-01
1.800549363318784124e-01
1.801232992998203497e-01
1.801916186246750318e-01
1.802598943109506302e-01
1.803281263631493214e-01
1.803963147460870831e-01
1.804644595039684996e-01
1.805325607205116034e-01
1.806006182416318717e-01
1.806686322302216152e-01
1.807366025323786651e-01
1.808045292317289054e-01
1.808724124116854459e-01
1.809402519186198433e-01
1.810080479148669652e-01
1.810758001681413987e-01
1.811435089982866287e-01
1.812111742518888735e-01
1.812787957759296464e-01
1.813463738896134436e-01
1.814139084398000978e-01
1.814813994308198675e-01
1.815488467100172532e-01
1.816162505957465978e-01
1.816836109352356621e-01
1.817509275761033938e-01
1.818182008360650359e-01
1.818854305626215195e-01
1.819526166036682935e-01
1.820197592762808902e-01
1.820868584282348546e-01
1.821539139076990832e-01
1.822209260311125623e-01
1.822878946465247285e-01
1.823548197581342789e-01
1.824217013701302514e-01
1.824885391755868280e-01
1.825553338010877380e-01
1.826220849394837864e-01
1.826887925949270408e-01
1.827554567715546363e-01
1.828220774734983789e-01
1.828886543949868604e-01
1.829551881601170216e-01
1.830216784628948545e-01
1.830881253074104209e-01
1.831545286977470655e-01
1.832208886379761426e-01
1.832872051321581264e-01
1.833534778758694750e-01
1.834197074903076707e-01
1.834858936708259058e-01
1.835520364214461297e-01
1.836181357461841301e-01
1.836841916490410953e-01
1.837502038267486704e-01
1.838161728980199361e-01
1.838820985593622170e-01
1.839479808147412854e-01
1.840138196681128102e-01
1.840796151234203593e-01
1.841453671846025597e-01
1.842110755497359809e-01
1.842767408346346891e-01
1.843423627371568174e-01
1.844079412611994706e-01
1.844734764106519265e-01
1.845389681893896960e-01
1.846044162966477553e-01
1.846698213457587667e-01
1.847351830357334967e-01
1.848005013704137611e-01
1.848657763536287191e-01
1.849310079892002023e-01
1.849961962809397176e-01
1.850613412326492790e-01
1.851264428481229629e-01
1.851915011311421333e-01
1.852565154802447434e-01
1.853214871100724581e-01
1.853864154187389590e-01
1.854513004099894169e-01
1.855161420875609535e-01
1.855809404551804764e-01
1.856456955165641798e-01
1.857104072754198199e-01
1.857750757354468818e-01
1.858397009003345257e-01
1.859042827737619197e-01
1.859688213593991835e-01
1.860333160605114888e-01
1.860977680819460578e-01
1.861621768265468990e-01
1.862265422979475504e-01
1.862908644997696705e-01
1.863551434356292558e-01
1.864193791091308672e-01
1.864835715238722380e-01
1.865477206834377788e-01
1.866118265914065155e-01
1.866758892513468160e-01
1.867399086668153907e-01
1.868038848413660635e-01
1.868678171833756396e-01
1.869317068871004794e-01
1.869955533604996667e-01
1.870593566070872238e-01
1.871231166303645721e-01
1.871868334338279705e-01
1.872505070209626310e-01
1.873141373952453281e-01
1.873777245601436214e-01
1.874412685191151895e-01
1.875047692756090512e-01
1.875682268330653990e-01
1.876316411949142671e-01
1.876950117746493674e-01
1.877583397559436929e-01
1.878216245518693484e-01
1.878848661658223396e-01
1.879480646011861267e-01
1.880112198613381191e-01
1.880743319496454014e-01
1.881374008694666755e-01
1.882004266241523172e-01
1.882634092170414886e-01
1.883263486514667462e-01
1.883892449307503214e-01
1.884520980582050642e-01
1.885149074524322677e-01
1.885776742865378774e-01
1.886403979787006358e-01
1.887030785322013071e-01
1.887657159503060011e-01
1.888283102362772192e-01
1.888908613933649172e-01
1.889533694248102802e-01
1.890158343338476654e-01
1.890782561237011050e-01
1.891406347975866375e-01
1.892029703587110312e-01
1.892652628102709511e-01
1.893275115759733840e-01
1.893897178183667207e-01
1.894518809607358412e-01
1.895140010062451585e-01
1.895760779580474287e-01
1.896381118192883575e-01
1.897001025931044360e-01
1.897620502826205535e-01
1.898239548909593233e-01
1.898858158453553546e-01
1.899476348765288258e-01
1.900094096848841119e-01
1.900711425745867933e-01
1.901328312492354677e-01
1.901944780097687415e-01
1.902560805629758267e-01
1.903176412065716305e-01
1.903791576505326488e-01
1.904406321893509224e-01
1.905020625361945052e-01
1.905634498394040977e-01
1.906247952441076365e-01
1.906860964682592363e-01
1.907473557982866108e-01
1.908085709553319353e-01
1.908697442226023333e-01
1.909308733244276524e-01
1.909919605407903176e-01
1.910530035992127340e-01
1.911140047764514627e-01
1.911749618032162479e-01
1.912358769530458913e-01
1.912967479598337572e-01
1.913575759613913574e-01
1.914183620923186613e-01
1.914791040912908193e-01
1.915398042237942966e-01
1.916004602316891958e-01
1.916610743772435566e-01
1.917216444055025448e-01
1.917821725755144424e-01
1.918426566355114771e-01
1.919030988413215622e-01
1.919634969443618777e-01
1.920238520735436660e-01
1.920841653545658501e-01
1.921444345436225110e-01
1.922046618884969971e-01
1.922648451485688970e-01
1.923249865684001914e-01
1.923850839105558097e-01
1.924451394163812501e-01
1.925051508516247845e-01
1.925651204544155948e-01
1.926250459936835746e-01
1.926849297043427556e-01
1.927447693585059851e-01
1.928045660745727474e-01
1.928643209677336490e-01
1.929240318148758293e-01
1.929837008428748613e-01
1.930433258317970080e-01
1.931029090053042463e-01
1.931624481466456822e-01
1.932219454762668098e-01
1.932813987805990230e-01
1.933408102768744974e-01
1.934001777547037504e-01
1.934595034281071935e-01
1.935187850898750228e-01
1.935780238479064552e-01
1.936372208068949385e-01
1.936963737644038508e-01
1.937554849264181422e-01
1.938145520936801480e-01
1.938735774689644975e-01
1.939325588561934266e-01
1.939914984549289123e-01
1.940503940722706488e-01
1.941092479045705144e-01
1.941680577621061610e-01
1.942268258380229207e-01
1.942855499457722956e-01
1.943442311827635050e-01
1.944028706432029407e-01
1.944614661453124560e-01
1.945200198742099151e-01
1.945785296512923535e-01
1.946369976584713113e-01
1.946954217203211712e-01
1.947538040155415429e-01
1.948121423718849887e-01
1.948704389648422408e-01
1.949286916253448743e-01
1.949869025256737998e-01
1.950450694999333878e-01
1.951031936350512419e-01
1.951612760147545811e-01
1.952193144779118539e-01
1.952773111887871060e-01
1.953352639894237464e-01
1.953931750408799961e-01
1.954510421883747795e-01
1.955088675897593276e-01
1.955666490934273583e-01
1.956243888540235010e-01
1.956820847231153238e-01
1.957397388521424086e-01
1.957973490958472840e-01
1.958549165306838202e-01
1.959124422299085011e-01
1.959699240530233255e-01
1.960273641434553960e-01
1.960847603638806724e-01
1.961421148545215987e-01
1.961994254812269300e-01
1.962566943810160058e-01
1.963139194229087670e-01
1.963711027407216703e-01
1.964282422066475631e-01
1.964853399512990206e-01
1.965423938500413525e-01
1.965994049688639667e-01
1.966563743705627698e-01
1.967132999352605993e-01
1.967701837855636571e-01
1.968270238047645226e-01
1.968838221122696797e-01
1.969405765945420050e-01
1.969972893677855996e-01
1.970539583216367463e-01
1.971105855690940545e-01
1.971671690029657142e-01
1.972237107330523931e-01
1.972802086553300249e-01
1.973366638253332694e-01
1.973930772954040069e-01
1.974494469662743112e-01
1.975057749397423068e-01
1.975620591197102538e-01
1.976183016047778906e-01
1.976745003020142777e-01
1.977306573068222106e-01
1.977867705294377165e-01
1.978428420620643169e-01
1.978988698181085026e-01
1.979548558865764085e-01
1.980107981840403264e-01
1.980666977555892716e-01
1.981225556431189805e-01
1.981783697679597722e-01
1.982341422111170148e-01
1.982898708970869950e-01
1.983455579036815797e-01
1.984012011585624125e-01
1.984568027363443066e-01
1.985123605678565384e-01
1.985678767245165344e-01
1.986233491403215368e-01
1.986787798834911967e-01
1.987341668911892789e-01
1.987895111980638729e-01
1.988448138355741746e-01
1.989000727456343709e-01
1.989552899884732828e-01
1.990104635091731189e-01
1.990655943383655702e-01
1.991206845291032534e-01
1.991757299792107361e-01
1.992307327433137099e-01
1.992856928232320524e-01
1.993406122656279922e-01
1.993954869810151131e-01
1.994503190176327712e-01
1.995051083772708123e-01
1.995598550617098121e-01
1.996145611096290517e-01
1.996692224474045929e-01
1.997238411152866822e-01
1.997784171150309707e-01
1.998329524789277389e-01
1.998874431460384016e-01
1.999418911502283125e-01
1.999962964932220921e-01
2.000506612009276264e-01
2.001049812250886850e-01
2.001592585931851187e-01
2.002134933069139588e-01
2.002676853679649094e-01
2.003218367942619094e-01
2.003759435534048783e-01
2.004300076648929951e-01
2.004840291303859323e-01
2.005380099614280653e-01
2.005919461382970059e-01
2.006458396741094274e-01
2.006996905704980794e-01
2.007535008326240544e-01
2.008072664534426011e-01
2.008609894396906070e-01
2.009146697929716785e-01
2.009683075148808729e-01
2.010219046026040512e-01
2.010754570649448403e-01
2.011289669006610104e-01
2.011824341113203074e-01
2.012358606877304723e-01
2.012892426513677169e-01
2.013425819946122464e-01
2.013958787190027744e-01
2.014491348089683109e-01
2.015023462986580416e-01
2.015555151740725526e-01
2.016086414367255775e-01
2.016617250881214685e-01
2.017147681047161689e-01
2.017677665364992490e-01
2.018207223614988943e-01
2.018736355811934224e-01
2.019265081656625993e-01
2.019793361775639173e-01
2.020321215885502175e-01
2.020848644000728389e-01
2.021375665758358697e-01
2.021902241911648912e-01
2.022428392113364004e-01
2.022954116377740919e-01
2.023479414718926672e-01
2.024004306694321964e-01
2.024528753215456556e-01
2.025052773855468558e-01
2.025576368628217994e-01
2.026099557027379872e-01
2.026622300091134310e-01
2.027144617328860976e-01
2.027666508754183972e-01
2.028187974380637471e-01
2.028709033622224656e-01
2.029229647675422354e-01
2.029749835969960059e-01
2.030269598519108265e-01
2.030788954673178326e-01
2.031307865755231923e-01
2.031826351131300612e-01
2.032344410814387325e-01
2.032862064091103260e-01
2.033379272411089400e-01
2.033896055076699350e-01
2.034412412100640721e-01
2.034928343495596148e-01
2.035443868468556627e-01
2.035958948627397125e-01
2.036473603194838833e-01
2.036987832183275171e-01
2.037501654736034729e-01
2.038015032587544018e-01
2.038527984896849610e-01
2.039040511676064593e-01
2.039552632004873467e-01
2.040064307744215988e-01
2.040575557989489086e-01
2.041086382752549944e-01
2.041596782045208558e-01
2.042106774867526453e-01
2.042616323238654608e-01
2.043125446174374749e-01
2.043634143686237636e-01
2.044142434710674028e-01
2.044650281393323721e-01
2.045157702686333234e-01
2.045664698600988540e-01
2.046171288010060207e-01
2.046677433185710715e-01
2.047183153016433610e-01
2.047688447513266174e-01
2.048193316687124677e-01
2.048697779331282720e-01
2.049201797875996323e-01
2.049705391130215437e-01
2.050208559104634842e-01
2.050711320528875725e-01
2.051213637959682923e-01
2.051715530142378952e-01
2.052216997087396577e-01
2.052718057460752865e-01
2.053218673945632622e-01
2.053718865417631934e-01
2.054218644459963050e-01
2.054718018644534072e-01
2.055217006587655715e-01
2.055715571154060894e-01
2.056213730975025022e-01
2.056711486087903218e-01
2.057208855048507923e-01
2.057705800841981292e-01
2.058202342039138211e-01
2.058698478677136734e-01
2.059194229251323227e-01
2.059689556867230764e-01
2.060184480035210930e-01
2.060678998792225269e-01
2.061173113175218119e-01
2.061666841603995159e-01
2.062160147334517468e-01
2.062653048801550981e-01
2.063145546041878498e-01
2.063637657414882920e-01
2.064129346296802447e-01
2.064620631062011324e-01
2.065111511747080852e-01
2.065602006651037215e-01
2.066092079270360760e-01
2.066581747919019607e-01
2.067071012633424631e-01
2.067559873449936747e-01
2.068048348592108621e-01
2.068536401706680405e-01
2.069024051032176681e-01
2.069511296604760187e-01
2.069998156587697924e-01
2.070484594747831197e-01
2.070970629263365614e-01
2.071456260170310149e-01
2.071941505571579523e-01
2.072426329354155605e-01
2.072910749635903382e-01
2.073394766452680282e-01
2.073878379840262687e-01
2.074361607826228360e-01
2.074844414447617469e-01
2.075326817746958041e-01
2.075808817759859370e-01
2.076290432453641310e-01
2.076771625985354142e-01
2.077252416337264096e-01
2.077732803544822260e-01
2.078212805515085582e-01
2.078692386525103908e-01
2.079171564496877234e-01
2.079650339465696218e-01
2.080128711466810998e-01
2.080606698332020943e-01
2.081084264488274327e-01
2.081561427782295803e-01
2.082038188249184518e-01
2.082514563660548546e-01
2.082990518563215265e-01
2.083466070743730802e-01
2.083941220237010561e-01
2.084415984754505180e-01
2.084890328962893391e-01
2.085364270588539459e-01
2.085837809666193920e-01
2.086310946230565677e-01
2.086783697917945490e-01
2.087256029544740654e-01
2.087727958762147229e-01
2.088199485604690375e-01
2.088670627648571698e-01
2.089141349829933825e-01
2.089611669739854793e-01
2.090081587412730979e-01
2.090551120364607107e-01
2.091020233651382787e-01
2.091488944804031913e-01
2.091957253856774890e-01
2.092425160843798815e-01
2.092892683206090676e-01
2.093359786149114332e-01
2.093826487128751523e-01
2.094292786179021704e-01
2.094758700680880992e-01
2.095224195959400904e-01
2.095689289410422318e-01
2.096153981067810923e-01
2.096618288252491968e-01
2.097082176409116872e-01
2.097545662873513961e-01
2.098008747679374064e-01
2.098471430860403553e-01
2.098933729662493808e-01
2.099395609679760577e-01
2.099857088172987218e-01
2.100318165175705243e-01
2.100778857873851213e-01
2.101239131981025299e-01
2.101699004698037720e-01
2.102158476058261782e-01
2.102617563187690330e-01
2.103076231919364658e-01
2.103534499394141832e-01
2.103992365645251383e-01
2.104449830705865665e-01
2.104906911627076882e-01
2.105363574391189707e-01
2.105819836064137807e-01
2.106275696678961418e-01
2.106731173226846221e-01
2.107186235366919069e-01
2.107640914594287596e-01
2.108095212489886627e-01
2.108549145988620754e-01
2.109002681307965421e-01
2.109455835396945589e-01
2.109908608289309262e-01
2.110361000018731170e-01
2.110813027448949497e-01
2.111264656939263462e-01
2.111715905367531065e-01
2.112166772767309908e-01
2.112617275945435913e-01
2.113067381374605924e-01
2.113517105875766244e-01
2.113966449482345134e-01
2.114415428944282360e-01
2.114864010847657405e-01
2.115312211956526522e-01
2.115760032304175309e-01
2.116207471923869932e-01
2.116654547494461469e-01
2.117101225743698301e-01
2.117547523364547435e-01
2.117993440390141258e-01
2.118438993442488538e-01
2.118884149362637581e-01
2.119328924786702539e-01
2.119773319747675910e-01
2.120217350810760237e-01
2.120660984930243242e-01
2.121104238685411758e-01
2.121547112109154476e-01
2.121989605234291254e-01
2.122431734555002558e-01
2.122873467167114558e-01
2.123314819578920321e-01
2.123755791823110917e-01
2.124196400337122204e-01
2.124636612329915408e-01
2.125076444253024555e-01
2.125515896139009153e-01
2.125954984368543244e-01
2.126393676263737542e-01
2.126831988219333724e-01
2.127269920267805259e-01
2.127707472441544567e-01
2.128144661050324071e-01
2.128581453557599756e-01
2.129017866287217786e-01
2.129453899271461781e-01
2.129889568763388419e-01
2.130324842339498814e-01
2.130759736266926163e-01
2.131194250577846949e-01
2.131628401468617651e-01
2.132062156628738991e-01
2.132495532268670613e-01
2.132928528420451886e-01
2.133361145116091651e-01
2.133793398481134695e-01
2.134225256346284905e-01
2.134656734851156368e-01
2.135087834027646903e-01
2.135518569944643841e-01
2.135948910545783508e-01
2.136378871914045852e-01
2.136808454081186581e-01
2.137237673059484422e-01
2.137666496905461511e-01
2.138094941645465874e-01
2.138523007311152191e-01
2.138950693934120739e-01
2.139378017455929037e-01
2.139804946074133629e-01
2.140231495744336354e-01
2.140657666498029243e-01
2.141083474220180083e-01
2.141508887221157398e-01
2.141933921399991614e-01
2.142358576788035429e-01
2.142782853416670408e-01
2.143206751317233705e-01
2.143630270521010295e-01
2.144053442568715773e-01
2.144476204444528689e-01
2.144898587717284921e-01
2.145320592418193395e-01
2.145742218578399196e-01
2.146163466229046857e-01
2.146584335401223731e-01
2.147004826126002741e-01
2.147424969718285115e-01
2.147844703613198680e-01
2.148264059153779382e-01
2.148683036370976351e-01
2.149101635295728174e-01
2.149519855958944570e-01
2.149937698391490293e-01
2.150355162624220662e-01
2.150772248687957688e-01
2.151188987643732897e-01
2.151605317433664677e-01
2.152021269146909832e-01
2.152436842814167695e-01
2.152852038466127049e-01
2.153266856133444485e-01
2.153681295846738841e-01
2.154095357636625074e-01
2.154509041533672620e-01
2.154922378345239808e-01
2.155335306520086980e-01
2.155747856893650005e-01
2.156160029496403951e-01
2.156571824358790024e-01
2.156983241511225002e-01
2.157394280984086810e-01
2.157804942807731163e-01
2.158215257564199963e-01
2.158625164152265796e-01
2.159034693182048104e-01
2.159443844683783253e-01
2.159852618687718717e-01
2.160261015224031467e-01
2.160669034322920123e-01
2.161076676014525022e-01
2.161483940328958742e-01
2.161890857594936377e-01
2.162297367217195232e-01
2.162703499552502961e-01
2.163109254630875000e-01
2.163514632482309574e-01
2.163919633136771603e-01
2.164324256624199916e-01
2.164728502974506141e-01
2.165132372217584145e-01
2.165535894429013175e-01
2.165939009519121106e-01
2.166341747591518652e-01
2.166744108676003644e-01
2.167146092802318957e-01
2.167547700000214128e-01
2.167948930299420929e-01
2.168349783729593416e-01
2.168750290141474579e-01
2.169150389894508590e-01
2.169550112867433267e-01
2.169949459089845489e-01
2.170348428591299950e-01
2.170747021401350785e-01
2.171145237549490514e-01
2.171543077065228311e-01
2.171940539978012841e-01
2.172337655885792085e-01
2.172734365652927990e-01
2.173130698905373359e-01
2.173526655672478602e-01
2.173922235983595241e-01
2.174317439868042601e-01
2.174712267355102813e-01
2.175106718474072443e-01
2.175500793254182552e-01
2.175894521040771523e-01
2.176287843202769912e-01
2.176680789113494829e-01
2.177073358802112391e-01
2.177465552297742080e-01
2.177857369629490614e-01
2.178248810826436399e-01
2.178639875917627311e-01
2.179030594024036760e-01
2.179420906962790117e-01
2.179810843882821758e-01
2.180200404813102399e-01
2.180589589782554460e-01
2.180978398820102027e-01
2.181366831954639762e-01
2.181754889215027360e-01
2.182142570630116740e-01
2.182529905068614218e-01
2.182916834851557075e-01
2.183303388875594830e-01
2.183689567169502799e-01
2.184075369761987462e-01
2.184460796681766404e-01
2.184845847957526677e-01
2.185230523617929799e-01
2.185614823691615638e-01
2.185998776795197163e-01
2.186382325753301603e-01
2.186765499210474029e-01
2.187148297195263269e-01
2.187530719736205942e-01
2.187912766861802583e-01
2.188294438600525416e-01
2.188675734980846666e-01
2.189056684395450647e-01
2.189437230116301203e-01
2.189817400563985883e-01
2.190197195766903637e-01
2.190576615753382361e-01
2.190955660551756612e-01
2.191334330190337076e-01
2.191712624697412792e-01
2.192090544101227834e-01
2.192468116542747314e-01
2.192845285796834465e-01
2.193222080032333765e-01
2.193598499277418234e-01
2.193974543560249790e-01
2.194350212908958153e-01
2.194725507351659166e-01
2.195100426916428704e-01
2.195474971631349859e-01
2.195849169385789557e-01
2.196222964457200111e-01
2.196596384762847243e-01
2.196969430330703021e-01
2.197342101188735630e-01
2.197714397364882721e-01
2.198086318887074175e-01
2.198457865783207121e-01
2.198829038081148157e-01
2.199199863418878076e-01
2.199570286576112421e-01
2.199940335218671383e-01
2.200310009374361053e-01
2.200679309070952550e-01
2.201048234336197562e-01
2.201416785197842785e-01
2.201784961683586062e-01
2.202152791208070726e-01
2.202520218997189305e-01
2.202887272493437854e-01
2.203253951724433723e-01
2.203620256717798154e-01
2.203986187501107974e-01
2.204351744101959998e-01
2.204716926547877764e-01
2.205081734866403687e-01
2.205446196221091948e-01
2.205810256339477693e-01
2.206173942412936739e-01
2.206537254468916576e-01
2.206900192534868577e-01
2.207262756638179169e-01
2.207624946806244215e-01
2.207986763066440705e-01
2.208348205446120649e-01
2.208709300857923385e-01
2.209069995530671404e-01
2.209430316404842332e-01
2.209790263507708796e-01
2.210149836866489581e-01
2.210509036508452874e-01
2.210867862460796918e-01
2.211226314750711075e-01
2.211584420067967405e-01
2.211942101811050221e-01
2.212299232148544625e-01
2.212655782878152899e-01
2.213011754247195539e-01
2.213367146502890903e-01
2.213721959892356872e-01
2.214076194662599195e-01
2.214429851060535359e-01
2.214782955615400839e-01
2.215135455965975275e-01
2.215487378684358188e-01
2.215838724017050176e-01
2.216189492210436929e-01
2.216539683510782011e-01
2.216889298164297362e-01
2.217238336417038935e-01
2.217586798515002178e-01
2.217934710599754333e-01
2.218282021082745303e-01
2.218628756148245396e-01
2.218974916041812073e-01
2.219320501008884561e-01
2.219665511294823257e-01
2.220009947144843121e-01
2.220353808804089168e-01
2.220697122070791063e-01
2.221039836040716309e-01
2.221381976554639426e-01
2.221723543857270222e-01
2.222064538193214700e-01
2.222404959806958957e-01
2.222744808942885286e-01
2.223084085845296043e-01
2.223422790758340928e-01
2.223760949095399675e-01
2.224098510719275668e-01
2.224435501085715861e-01
2.224771920438438078e-01
2.225107769021097415e-01
2.225443047077229619e-01
2.225777754850239432e-01
2.226111892583472751e-01
2.226445460520115605e-01
2.226778483690105004e-01
2.227110912720363656e-01
2.227442772683032035e-01
2.227774063820883166e-01
2.228104786376586821e-01
2.228434940592690094e-01
2.228764526711643490e-01
2.229093544975788710e-01
2.229422020075469968e-01
2.229749903314325876e-01
2.230077219424755897e-01
2.230403968648644319e-01
2.230730151227807156e-01
2.231055767403903878e-01
2.231380817418515128e-01
2.231705301513099982e-01
2.232029219928999275e-01
2.232352596975872294e-01
2.232675384715925859e-01
2.232997607500690762e-01
2.233319265571098722e-01
2.233640359167925471e-01
2.233960888531855704e-01
2.234280853903455877e-01
2.234600255523194745e-01
2.234919093631420606e-01
2.235237392158531122e-01
2.235555103922384212e-01
2.235872252895096390e-01
2.236188839316570753e-01
2.236504863426610479e-01
2.236820325464864423e-01
2.237135225670897065e-01
2.237449564284167414e-01
2.237763364899171825e-01
2.238076581002987342e-01
2.238389236231698165e-01
2.238701330824312552e-01
2.239012865019682219e-01
2.239323839056593934e-01
2.239634253173674594e-01
2.239944107609470603e-01
2.240253402602397359e-01
2.240562161370445171e-01
2.240870338150791619e-01
2.241177956202854982e-01
2.241485015764581590e-01
2.241791517073824513e-01
2.242097460368305262e-01
2.242402845885639318e-01
2.242707673863297835e-01
2.243011944538683688e-01
2.243315680754658925e-01
2.243618837495661711e-01
2.243921437645835515e-01
2.244223481442081947e-01
2.244524969121188818e-01
2.244825900919846240e-01
2.245126277074586674e-01
2.245426097821874301e-01
2.245725385672315277e-01
2.246024096272193349e-01
2.246322252173207357e-01
2.246619853611358519e-01
2.246916900822483742e-01
2.247213394042305579e-01
2.247509333506431672e-01
2.247804719450356981e-01
2.248099552109445454e-01
2.248393853621900029e-01
2.248687580375772210e-01
2.248980754550209959e-01
2.249273376380107048e-01
2.249565446100241228e-01
2.249856963945245925e-01
2.250147930149641873e-01
2.250438344947853220e-01
2.250728208574139244e-01
2.251017542795671900e-01
2.251306304739487674e-01
2.251594516213526465e-01
2.251882177451590139e-01
2.252169288687345672e-01
2.252455850154343464e-01
2.252741862086017899e-01
2.253027324715664026e-01
2.253312259481808355e-01
2.253596624165955520e-01
2.253880440247281736e-01
2.254163707958573570e-01
2.254446427532542652e-01
2.254728599201733519e-01
2.255010223198596342e-01
2.255291299755439183e-01
2.255571829104436321e-01
2.255851832315706185e-01
2.256131267904384341e-01
2.256410156981059068e-01
2.256688499777413370e-01
2.256966296525007021e-01
2.257243547455271004e-01
2.257520252799522509e-01
2.257796412788941054e-01
2.258072027654566827e-01
2.258347118099481299e-01
2.258621643369622123e-01
2.258895624208389075e-01
2.259169060846337174e-01
2.259441953513862122e-01
2.259714302441261924e-01
2.259986107858698579e-01
2.260257369996198085e-01
2.260528109231741967e-01
2.260798285458511803e-01
2.261067919094671419e-01
2.261337010369742218e-01
2.261605559513100161e-01
2.261873566754012965e-01
2.262141032321571266e-01
2.262407956444797974e-01
2.262674339352536701e-01
2.262940201058321055e-01
2.263205502180881123e-01
2.263470262773762398e-01
2.263734483065312220e-01
2.263998163283713616e-01
2.264261303657066904e-01
2.264523904413285882e-01
2.264785965780183319e-01
2.265047487985444308e-01
2.265308490679510123e-01
2.265568935203824963e-01
2.265828841248723746e-01
2.266088209041355328e-01
2.266347038808708136e-01
2.266605330777652361e-01
2.266863085174936066e-01
2.267120302227144113e-01
2.267377001263137792e-01
2.267633144264477596e-01
2.267888750599744152e-01
2.268143820495002183e-01
2.268398354176164866e-01
2.268652351869030470e-01
2.268905813799220184e-01
2.269158740192271928e-01
2.269411131273547655e-01
2.269663006011367057e-01
2.269914327104812224e-01
2.270165113561788406e-01
2.270415365607130198e-01
2.270665083465506773e-01
2.270914267361462957e-01
2.271162917519393698e-01
2.271411034163571818e-01
2.271658617518127476e-01
2.271905686192187690e-01
2.272152203599627773e-01
2.272398188388988771e-01
2.272643640783833519e-01
2.272888561007597730e-01
2.273132949283559467e-01
2.273376805834854686e-01
2.273620130884488333e-01
2.273862942723405278e-01
2.274105205398566643e-01
2.274346937240219746e-01
2.274588138470797216e-01
2.274828809312579581e-01
2.275068949987701372e-01
2.275308560718167228e-01
2.275547641725825798e-01
2.275786193232398613e-01
2.276024233172138644e-01
2.276261726301666011e-01
2.276498690594360164e-01
2.276735126271374199e-01
2.276971033553682466e-01
2.277206412662115542e-01
2.277441263817370776e-01
2.277675587239989530e-01
2.277909383150369393e-01
2.278142669127396491e-01
2.278375410634639331e-01
2.278607625289976735e-01
2.278839313313202330e-01
2.279070474923975409e-01
2.279301110341804826e-01
2.279531219786055662e-01
2.279760803475932573e-01
2.279989861630503656e-01
2.280218411474584372e-01
2.280446419176008765e-01
2.280673901998424014e-01
2.280900860160288701e-01
2.281127293879923745e-01
2.281353203375470207e-01
2.281578588864929813e-01
2.281803450566181057e-01
2.282027805390373643e-01
2.282251620129143177e-01
2.282474911732349510e-01
2.282697680417243857e-01
2.282919926400898136e-01
2.283141649900264913e-01
2.283362851132125226e-01
2.283583530313088028e-01
2.283803687659636816e-01
2.284023339731302560e-01
2.284242454018977631e-01
2.284461047120732724e-01
2.284679119252415180e-01
2.284896670629729121e-01
2.285113701468201586e-01
2.285330211983207516e-01
2.285546202389977521e-01
2.285761672903567909e-01
2.285976639733154903e-01
2.286191071066259739e-01
2.286404983150444603e-01
2.286618376200131308e-01
2.286831250429601226e-01
2.287043606052956424e-01
2.287255443284161305e-01
2.287466762336984871e-01
2.287677579110257708e-01
2.287887862408506390e-01
2.288097628168810904e-01
2.288306876604304652e-01
2.288515607927978923e-01
2.288723822352654036e-01
2.288931520090985994e-01
2.289138701355462047e-01
2.289345366358430112e-01
2.289551530650721922e-01
2.289757163728566303e-01
2.289962281180933368e-01
2.290166883219467708e-01
2.290370970055708444e-01
2.290574541900980976e-01
2.290777598966476369e-01
2.290980141463191955e-01
2.291182169601986285e-01
2.291383698586971773e-01
2.291584698603497672e-01
2.291785184893651572e-01
2.291985157667601469e-01
2.292184617135359925e-01
2.292383563506756317e-01
2.292581996991472360e-01
2.292779917799004918e-01
2.292977340826314880e-01
2.293174236869153781e-01
2.293370620862295040e-01
2.293566493014568830e-01
2.293761853534628248e-01
2.293956702630939870e-01
2.294151040511814843e-01
2.294344867385388342e-01
2.294538183459612357e-01
2.294731003287074911e-01
2.294923298347778529e-01
2.295115083231997199e-01
2.295306358146993464e-01
2.295497123299851672e-01
2.295687378897497410e-01
2.295877125146668640e-01
2.296066362253924575e-01
2.296255090425665113e-01
2.296443323871307229e-01
2.296631034752585898e-01
2.296818237316481381e-01
2.297004931768645286e-01
2.297191118314604319e-01
2.297376797159674799e-01
2.297561968509004293e-01
2.297746632567559399e-01
2.297930803240761932e-01
2.298114453294204385e-01
2.298297596670715315e-01
2.298480233574529685e-01
2.298662364209737574e-01
2.298843988780207015e-01
2.299025107489645059e-01
2.299205720541570019e-01
2.299385828139330346e-01
2.299565443847442214e-01
2.299744541108514895e-01
2.299923133524346408e-01
2.300101221297541909e-01
2.300278804630509488e-01
2.300455883725505690e-01
2.300632458784561685e-01
2.300808530009536002e-01
2.300984097602118417e-01
2.301159174787150152e-01
2.301333735681744819e-01
2.301507793547860614e-01
2.301681348586422926e-01
2.301854400998199490e-01
2.302026950983701026e-01
2.302198998743323899e-01
2.302370544477216896e-01
2.302541601109282521e-01
2.302712143354131435e-01
2.302882184172638791e-01
2.303051723764231729e-01
2.303220762328115900e-01
2.303389300063315992e-01
2.303557337168682939e-01
2.303724873842841192e-01
2.303891910284244782e-01
2.304058459079317833e-01
2.304224495612550161e-01
2.304390032507209751e-01
2.304555069960977365e-01
2.304719608171325040e-01
2.304883647335532748e-01
2.305047187650683393e-01
2.305210229313659487e-01
2.305372772521140368e-01
2.305534829523265827e-01
2.305696376371958456e-01
2.305857425354051471e-01
2.306017976665445945e-01
2.306178030501830345e-01
2.306337587058710503e-01
2.306496646531379646e-01
2.306655209114928384e-01
2.306813286761497106e-01
2.306970856114297641e-01
2.307127929162070545e-01
2.307284506099099297e-01
2.307440587119460873e-01
2.307596172417043512e-01
2.307751262185528951e-01
2.307905856618381879e-01
2.308059955908868810e-01
2.308213571674987974e-01
2.308366681222870365e-01
2.308519296206976157e-01
2.308671416819742528e-01
2.308823043253406260e-01
2.308974175699999298e-01
2.309124814351334321e-01
2.309274959399028604e-01
2.309424611034492925e-01
2.309573780542690247e-01
2.309722445890320941e-01
2.309870618398678910e-01
2.310018298258325053e-01
2.310165485659609330e-01
2.310312180792670755e-01
2.310458383847448505e-01
2.310604095013635839e-01
2.310749325281143407e-01
2.310894053201851817e-01
2.311038289801847778e-01
2.311182035270009094e-01
2.311325289794955440e-01
2.311468053565132741e-01
2.311610326768740453e-01
2.311752109593770421e-01
2.311893402228001881e-01
2.312034215330410203e-01
2.312174528109030569e-01
2.312314351258893397e-01
2.312453684966896406e-01
2.312592529419741361e-01
2.312730884803870790e-01
2.312868751305529047e-01
2.313006129110755094e-01
2.313143018405339202e-01
2.313279429518402264e-01
2.313415342311855305e-01
2.313550767150746035e-01
2.313685704219981543e-01
2.313820153704257421e-01
2.313954115788010579e-01
2.314087590655496407e-01
2.314220578490725488e-01
2.314353089330516422e-01
2.314485103616091277e-01
2.314616631420080561e-01
2.314747672925589472e-01
2.314878228315487840e-01
2.315008297772425117e-01
2.315137881478819271e-01
2.315266979616838472e-01
2.315395592368454936e-01
2.315523729442692247e-01
2.315651371930307345e-01
2.315778529576006384e-01
2.315905202560809006e-01
2.316031391065525025e-01
2.316157095270702793e-01
2.316282315356679167e-01
2.316407051503539538e-01
2.316531303891150029e-01
2.316655081901760616e-01
2.316778367273489292e-01
2.316901169424129270e-01
2.317023488532596320e-01
2.317145324777574178e-01
2.317266687360223232e-01
2.317387549390526602e-01
2.317507947065542417e-01
2.317627844687613070e-01
2.317747278165916414e-01
2.317866212089621514e-01
2.317984682080193592e-01
2.318102653013436321e-01
2.318220160223363746e-01
2.318337186271651751e-01
2.318453714006515343e-01
2.318569778331110443e-01
2.318685344836844409e-01
2.318800448139935466e-01
2.318915053636137480e-01
2.319029191249201149e-01
2.319142842992519826e-01
2.319255992234650066e-01
2.319368672888446059e-01
2.319480851570015489e-01
2.319592561902384387e-01
2.319703770790187969e-01
2.319814511566806181e-01
2.319924751425201381e-01
2.320034523409343352e-01
2.320143811246667132e-01
2.320252598952799450e-01
2.320360919138025890e-01
2.320468739715070283e-01
2.320576093005405349e-01
2.320682947209222191e-01
2.320789334359406042e-01
2.320895222943404890e-01
2.321000644705720761e-01
2.321105584019510504e-01
2.321210025545131783e-01
2.321314000594892901e-01
2.321417478373454801e-01
2.321520489905307127e-01
2.321623004681565017e-01
2.321725053439128161e-01
2.321826605955372713e-01
2.321927692679771615e-01
2.322028298628926457e-01
2.322128409105623792e-01
2.322228054128644414e-01
2.322327204190057226e-01
2.322425889021800249e-01
2.322524079401410702e-01
2.322621804774193666e-01
2.322719036202959830e-01
2.322815802846573408e-01
2.322912090362794224e-01
2.323007884694588410e-01
2.323103214571570763e-01
2.323198051768774475e-01
2.323292424729942462e-01
2.323386305514569816e-01
2.323479722280750726e-01
2.323572647372248445e-01
2.323665202747741132e-01
2.323757570138934581e-01
2.323849742067672919e-01
2.323941746212556114e-01
2.324033555368091308e-01
2.324125197104127682e-01
2.324216644322539271e-01
2.324307924484702581e-01
2.324399010599612625e-01
2.324489930020389727e-01
2.324580669368470076e-01
2.324671215372283717e-01
2.324761595223064359e-01
2.324851782196505900e-01
2.324941803376214255e-01
2.325031632144137217e-01
2.325121295476500483e-01
2.325210780180014813e-01
2.325300073167486103e-01
2.325389201254545735e-01
2.325478138087657687e-01
2.325566910375671537e-01
2.325655491870452507e-01
2.325743909174298185e-01
2.325832136144224127e-01
2.325920199276240719e-01
2.326008085612992771e-01
2.326095782302187165e-01
2.326183315680844799e-01
2.326270659867750723e-01
2.326357841094228718e-01
2.326444833583372618e-01
2.326531663461054444e-01
2.326618305054390379e-01
2.326704784384032165e-01
2.326791088726118950e-01
2.326877205460738951e-01
2.326963160451139823e-01
2.327048928283543816e-01
2.327134534716565062e-01
2.327219954439631588e-01
2.327305213106966586e-01
2.327390285510954060e-01
2.327475197201675505e-01
2.327559935686272508e-01
2.327644488574800441e-01
2.327728881261509897e-01
2.327813088795189778e-01
2.327897136466509087e-01
2.327980999426411679e-01
2.328064702862209789e-01
2.328148222026761305e-01
2.328231582004239297e-01
2.328314770530438560e-01
2.328397775442928586e-01
2.328480621671665252e-01
2.328563284723237370e-01
2.328645789425065060e-01
2.328728111384830712e-01
2.328810275327606871e-01
2.328892256961971330e-01
2.328974080910883315e-01
2.329055735136328353e-01
2.329137207701082457e-01
2.329218523075399783e-01
2.329299657219005004e-01
2.329380634500605729e-01
2.329461430979996583e-01
2.329542070924591202e-01
2.329622542470677349e-01
2.329702833854557231e-01
2.329782969192094599e-01
2.329862924792241441e-01
2.329942724670093224e-01
2.330022345233882519e-01
2.330101810398168549e-01
2.330181096670218555e-01
2.330260227864300315e-01
2.330339192338761745e-01
2.330417978550953229e-01
2.330496610165069260e-01
2.330575063935028113e-01
2.330653363425234659e-01
2.330731485487870791e-01
2.330809453587798230e-01
2.330887244675243775e-01
2.330964882115726389e-01
2.331042354487380952e-01
2.331119650466364490e-01
2.331196793269588730e-01
2.331273760091431835e-01
2.331350574050017888e-01
2.331427212437003904e-01
2.331503698271912839e-01
2.331580008943476279e-01
2.331656167372843091e-01
2.331732162355674709e-01
2.331807982784671052e-01
2.331883651433802607e-01
2.331959145933530375e-01
2.332034488959969232e-01
2.332109658239875372e-01
2.332184676351716779e-01
2.332259521118352774e-01
2.332334215020818169e-01
2.332408747070097155e-01
2.332483106373270387e-01
2.332557315265607611e-01
2.332631351809273945e-01
2.332705238242637757e-01
2.332778952723207899e-01
2.332852517392645098e-01
2.332925910503605427e-01
2.332999154101242922e-01
2.333072237409667404e-01
2.333145149748148683e-01
2.333217913017467393e-01
2.333290505707222851e-01
2.333362949622186933e-01
2.333435223346395082e-01
2.333507348588792496e-01
2.333579314737825317e-01
2.333651111276316970e-01
2.333722759769921717e-01
2.333794239037819684e-01
2.333865570550330282e-01
2.333936733220358106e-01
2.334007748423141959e-01
2.334078595165037795e-01
2.334149294726395873e-01
2.334219836704995443e-01
2.334290210792140940e-01
2.334360438126162896e-01
2.334430497946339278e-01
2.334500411296546729e-01
2.334570157508873423e-01
2.334639757532985249e-01
2.334709190793552436e-01
2.334778478146220526e-01
2.334847609396067947e-01
2.334916574440834003e-01
2.334985393995482883e-01
2.335054047715290904e-01
2.335122556221689849e-01
2.335190899261859188e-01
2.335259097363878711e-01
2.335327130366628978e-01
2.335395018704998771e-01
2.335462752389347862e-01
2.335530321521805397e-01
2.335597746397826135e-01
2.335665007084768985e-01
2.335732123785401737e-01
2.335799076658111595e-01
2.335865885813147025e-01
2.335932531499739784e-01
2.335999033735804420e-01
2.336065382734979767e-01
2.336131568801809721e-01
2.336197611816042130e-01
2.336263492253222163e-01
2.336329229901203397e-01
2.336394805325737734e-01
2.336460238222961006e-01
2.336525509248632004e-01
2.336590638007379761e-01
2.336655614914189827e-01
2.336720430474118482e-01
2.336785104154848192e-01
2.336849616836351728e-01
2.336913987895224976e-01
2.336978198300784793e-01
2.337042267338751422e-01
2.337106185579376771e-01
2.337169943682377293e-01
2.337233560797430387e-01
2.337297018116479830e-01
2.337360334698737607e-01
2.337423491824887067e-01
2.337486508463855750e-01
2.337549365984847305e-01
2.337612083266692453e-01
2.337674651077616406e-01
2.337737060274550638e-01
2.337799329601433218e-01
2.337861440648100753e-01
2.337923412068801943e-01
2.337985225541299172e-01
2.338046899630342734e-01
2.338108416101430387e-01
2.338169793429971666e-01
2.338231022580363749e-01
2.338292094604881854e-01
2.338353027845205823e-01
2.338413804285477404e-01
2.338474442178438695e-01
2.338534923595380066e-01
2.338595266700272957e-01
2.338655453651413696e-01
2.338715502524135736e-01
2.338775404477203557e-01
2.338835150756538028e-01
2.338894759304852577e-01
2.338954212497167395e-01
2.339013528188002011e-01
2.339072688838771952e-01
2.339131712215960501e-01
2.339190580867198666e-01
2.339249312471084474e-01
2.339307898379002215e-01
2.339366330028758156e-01
2.339424624967381683e-01
2.339482765957381361e-01
2.339540770458308216e-01
2.339598621318330074e-01
2.339656335909647833e-01
2.339713897165921486e-01
2.339771322372172224e-01
2.339828603070721602e-01
2.339885730889597060e-01
2.339942722983278101e-01
2.339999562498500385e-01
2.340056266502962834e-01
2.340112818228342606e-01
2.340169234655657404e-01
2.340225499101377671e-01
2.340281628460019192e-01
2.340337614463201543e-01
2.340393448927518549e-01
2.340449148617994024e-01
2.340504697062409933e-01
2.340560110939597926e-01
2.340615373861628656e-01
2.340670502421328125e-01
2.340725488496439022e-01
2.340780324049187011e-01
2.340835025543639980e-01
2.340889576801844507e-01
2.340943994202251410e-01
2.340998261650620305e-01
2.341052395439904288e-01
2.341106379559431683e-01
2.341160230216796645e-01
2.341213939476214922e-01
2.341267499485708559e-01
2.341320926325068386e-01
2.341374204191952191e-01
2.341427349081127152e-01
2.341480345273331265e-01
2.341533208678454603e-01
2.341585923660157720e-01
2.341638506043577928e-01
2.341690948077883028e-01
2.341743242095428723e-01
2.341795403794469932e-01
2.341847417745389626e-01
2.341899299562011372e-01
2.341951033897172185e-01
2.342002636280414163e-01
2.342054091446865716e-01
2.342105414841921252e-01
2.342156598898249564e-01
2.342207636131066195e-01
2.342258541859780774e-01
2.342309301024666501e-01
2.342359928861282303e-01
2.342410410391755349e-01
2.342460760767919314e-01
2.342510965093603792e-01
2.342561038437040999e-01
2.342610973412993514e-01
2.342660762718160594e-01
2.342710421295639556e-01
2.342759934452926518e-01
2.342809317049818207e-01
2.342858554475066302e-01
2.342907661505309047e-01
2.342956623610414901e-01
2.343005455483976318e-01
2.343054149921433571e-01
2.343102699799656796e-01
2.343151119687889583e-01
2.343199395258224182e-01
2.343247540997165368e-01
2.343295542657490849e-01
2.343343414643051514e-01
2.343391149888953140e-01
2.343438741411247861e-01
2.343486203490048325e-01
2.343533522079334630e-01
2.343580711376814230e-01
2.343627757416728019e-01
2.343674674314553674e-01
2.343721448184672429e-01
2.343768093060422664e-01
2.343814602055313001e-01
2.343860968363313813e-01
2.343907205894759094e-01
2.343953300963877995e-01
2.343999267399115571e-01
2.344045091594442742e-01
2.344090787296542189e-01
2.344136340979018351e-01
2.344181766306888681e-01
2.344227056570855061e-01
2.344272205141592624e-01
2.344317225561812212e-01
2.344362104503688315e-01
2.344406855428531333e-01
2.344451465087767916e-01
2.344495946861379632e-01
2.344540287579919280e-01
2.344584500542191141e-01
2.344628579214895758e-01
2.344672517144275048e-01
2.344716327507465059e-01
2.344759997332401813e-01
2.344803539715230589e-01
2.344846941762693260e-01
2.344890216490039814e-01
2.344933351082669204e-01
2.344976358475057698e-01
2.345019232308865331e-01
2.345061966304773371e-01
2.345104573276264315e-01
2.345147040604961819e-01
2.345189381023763397e-01
2.345231581992625047e-01
2.345273656163953668e-01
2.345315591075965989e-01
2.345357399300657675e-01
2.345399074653555793e-01
2.345440611028811184e-01
2.345482020878009721e-01
2.345523291934502597e-01
2.345564436569698707e-01
2.345605442594880796e-01
2.345646322301312980e-01
2.345687069639090794e-01
2.345727678636569391e-01
2.345768161465031643e-01
2.345808506130143689e-01
2.345848724723278433e-01
2.345888805327700499e-01
2.345928759954946652e-01
2.345968576765796731e-01
2.346008267692043514e-01
2.346047826855887641e-01
2.346087248457461860e-01
2.346126544309050099e-01
2.346165702764876348e-01
2.346204735557643750e-01
2.346243631118788420e-01
2.346282401101527637e-01
2.346321034014449136e-01
2.346359541431310425e-01
2.346397917645569597e-01
2.346436157028284897e-01
2.346474271034180714e-01
2.346512248364387432e-01
2.346550100394393379e-01
2.346587815902206886e-01
2.346625406184080220e-01
2.346662860094874126e-01
2.346700188851679747e-01
2.346737386918370527e-01
2.346774448836116411e-01
2.346811385703411190e-01
2.346848186566818373e-01
2.346884862445867137e-01
2.346921402463670869e-01
2.346957817560819115e-01
2.346994096936949603e-01
2.347030251453749994e-01
2.347066275744739139e-01
2.347102164520453726e-01
2.347137928524347661e-01
2.347173557147057554e-01
2.347209061053287527e-01
2.347244429709944291e-01
2.347279673703058789e-01
2.347314782575733449e-01
2.347349766835366558e-01
2.347384621284428485e-01
2.347419340802102128e-01
2.347453935777916167e-01
2.347488395945278028e-01
2.347522731615147573e-01
2.347556932596975288e-01
2.347591009123236039e-01
2.347624963303636680e-01
2.347658914132729757e-01
2.347692916723426171e-01
2.347726960953743225e-01
2.347761056979132954e-01
2.347795194649319739e-01
2.347829384147114840e-01
2.347863615293915296e-01
2.347897898299942665e-01
2.347932228076417549e-01
2.347966599506440821e-01
2.348001022841341712e-01
2.348035487831642842e-01
2.348070004756060425e-01
2.348104563336771977e-01
2.348139173879907338e-01
2.348173826079265614e-01
2.348208530268399707e-01
2.348243281293661555e-01
2.348278073973237290e-01
2.348312918681834116e-01
2.348347805042276248e-01
2.348382743456698396e-01
2.348417723519519162e-01
2.348452755660332958e-01
2.348487829445126684e-01
2.348522955330941686e-01
2.348558128099141884e-01
2.348593342502879322e-01
2.348628609040371296e-01
2.348663917206563756e-01
2.348699277527113161e-01
2.348734679468535425e-01
2.348770133583957809e-01
2.348805629311433996e-01
2.348841177231551502e-01
2.348876772060583540e-01
2.348912408486615866e-01
2.348948095096701771e-01
2.348983792889669520e-01
2.349019503370968209e-01
2.349055215875919811e-01
2.349090941023475043e-01
2.349126668144319585e-01
2.349162407861497548e-01
2.349198154827457086e-01
2.349233903690204905e-01
2.349269665078856373e-01
2.349305428312644661e-01
2.349341204024731344e-01
2.349376981529787689e-01
2.349412771464965966e-01
2.349448568474251653e-01
2.349484367197312573e-01
2.349520178277196281e-01
2.349555991017392431e-01
2.349591816064858230e-01
2.349627642718650766e-01
2.349663481629612471e-01
2.349699322092398956e-01
2.349735174761674594e-01
2.349771034270852210e-01
2.349806895249086924e-01
2.349842768356759648e-01
2.349878642877672452e-01
2.349914529475943259e-01
2.349950417431076466e-01
2.349986317410933667e-01
2.350022218690738240e-01
2.350058131942043271e-01
2.350094051787940952e-01
2.350129972847392335e-01
2.350165905797456656e-01
2.350201839902806844e-01
2.350237785844120353e-01
2.350273732881918987e-01
2.350309691700424031e-01
2.350345651556062232e-01
2.350381623136582609e-01
2.350417601055030947e-01
2.350453579920534497e-01
2.350489570426073649e-01
2.350525561817926601e-01
2.350561564792520985e-01
2.350597568592112108e-01
2.350633583916567071e-01
2.350669600004151039e-01
2.350705627558098421e-01
2.350741661181751652e-01
2.350777695474691731e-01
2.350813741145123537e-01
2.350849787421567250e-01
2.350885845015500131e-01
2.350921903151605985e-01
2.350957972544593377e-01
2.350994042415326946e-01
2.351030123481737677e-01
2.351066210337787732e-01
2.351102297573883781e-01
2.351138395912669155e-01
2.351174494565621553e-01
2.351210604258514025e-01
2.351246714199135002e-01
2.351282835116315639e-01
2.351318956214187295e-01
2.351355088224614809e-01
2.351391225732558654e-01
2.351427363319573693e-01
2.351463511721937905e-01
2.351499660134873659e-01
2.351535819297586594e-01
2.351571978401778562e-01
2.351608148189529568e-01
2.351644323239066026e-01
2.351680498125318652e-01
2.351716683594611279e-01
2.351752868830042642e-01
2.351789064580699362e-01
2.351825260026289000e-01
2.351861465918647087e-01
2.351897671434141079e-01
2.351933887327294914e-01
2.351970108167988349e-01
2.352006328522980860e-01
2.352042559150739898e-01
2.352078789219482768e-01
2.352115029490240428e-01
2.352151269128042177e-01
2.352187518896461937e-01
2.352223767957364320e-01
2.352260027076817361e-01
2.352296290816751623e-01
2.352332553736169451e-01
2.352368826604773755e-01
2.352405098576754172e-01
2.352441380424190598e-01
2.352477661298252865e-01
2.352513951973362882e-01
2.352550241597738401e-01
2.352586540948058969e-01
2.352622844578722283e-01
2.352659147041405996e-01
2.352695459116121435e-01
2.352731769943899875e-01
2.352768090306908699e-01
2.352804409343384195e-01
2.352840737837608720e-01
2.352877064925052442e-01
2.352913401392077164e-01
2.352949741785962390e-01
2.352986080651486844e-01
2.353022428778016040e-01
2.353058775294322724e-01
2.353095130991717521e-01
2.353131484996385248e-01
2.353167848101505588e-01
2.353204209430723726e-01
2.353240579779075081e-01
2.353276953687192807e-01
2.353313325693404123e-01
2.353349706595425084e-01
2.353386085510730807e-01
2.353422473238726553e-01
2.353458858894511563e-01
2.353495253279171417e-01
2.353531650928480379e-01
2.353568046376092737e-01
2.353604450425476613e-01
2.353640852185997501e-01
2.353677262462663955e-01
2.353713670362630461e-01
2.353750086692359966e-01
2.353786500556874772e-01
2.353822922764067238e-01
2.353859347843905159e-01
2.353895770324448966e-01
2.353932201015656589e-01
2.353968629017333392e-01
2.354005065140724606e-01
2.354041498483681605e-01
2.354077939858668089e-01
2.354114378361589766e-01
2.354150824806111042e-01
2.354187273716863982e-01
2.354223719616836408e-01
2.354260173321340854e-01
2.354296623921715015e-01
2.354333082234277286e-01
2.354369537348670050e-01
2.354406000082185368e-01
2.354442459522740339e-01
2.354478926488589585e-01
2.354515395499562347e-01
2.354551861074108410e-01
2.354588334031734176e-01
2.354624803456381033e-01
2.354661280168346971e-01
2.354697753250081238e-01
2.354734233522591258e-01
2.354770710066901862e-01
2.354807193704661072e-01
2.354843678951454855e-01
2.354880160321725091e-01
2.354916648637998544e-01
2.354953132977951613e-01
2.354989624164631201e-01
2.355026111274480805e-01
2.355062605130968656e-01
2.355099094809373628e-01
2.355135591133568629e-01
2.355172088615412052e-01
2.355208581765920739e-01
2.355245081409397256e-01
2.355281576618430406e-01
2.355318078217583655e-01
2.355354575278441609e-01
2.355391078625738155e-01
2.355427582768852002e-01
2.355464082216518484e-01
2.355500587793580847e-01
2.355537088569473192e-01
2.355573595369039874e-01
2.355610097260978919e-01
2.355646605070065847e-01
2.355683107864289250e-01
2.355719616468311406e-01
2.355756125388855926e-01
2.355792629132257843e-01
2.355829138522878008e-01
2.355865642627210099e-01
2.355902152269337968e-01
2.355938656515279006e-01
2.355975166188735703e-01
2.356011670355342424e-01
2.356048179838357570e-01
2.356084689142445288e-01
2.356121192772209771e-01
2.356157701550139483e-01
2.356194204541119941e-01
2.356230712567038976e-01
2.356267214692599476e-01
2.356303721739019807e-01
2.356340222770894610e-01
2.356376728608703397e-01
2.356413233755710324e-01
2.356449732715394374e-01
2.356486236306997162e-01
2.356522733595099450e-01
2.356559235398023033e-01
2.356595730780480791e-01
2.356632230559806973e-01
2.356668723800879328e-01
2.356705221319991272e-01
2.356741717619651455e-01
2.356778207202888109e-01
2.356814700884258817e-01
2.356851187729412378e-01
2.356887678551667364e-01
2.356924162417106117e-01
2.356960650137712165e-01
2.356997130780077998e-01
2.357033615154819906e-01
2.357070097764373817e-01
2.357106573111984460e-01
2.357143052006080430e-01
2.357179523514761899e-01
2.357215998444865956e-01
2.357252465865258273e-01
2.357288936581110050e-01
2.357325405095266890e-01
2.357361865911684062e-01
2.357398329832913753e-01
2.357434785930013765e-01
2.357471245003682769e-01
2.357507696125992203e-01
2.357544150095704505e-01
2.357580595985983019e-01
2.357617044593595113e-01
2.357653490422588760e-01
2.357689927978424138e-01
2.357726368054736676e-01
2.357762799727705638e-01
2.357799233788748228e-01
2.357835659315388743e-01
2.357872087096758995e-01
2.357908506211811583e-01
2.357944927447317984e-01
2.357981345309259069e-01
2.358017754305387070e-01
2.358054165218787523e-01
2.358090567132287152e-01
2.358126970826408542e-01
2.358163365385684274e-01
2.358199761588002374e-01
2.358236148519638475e-01
2.358272536955747789e-01
2.358308921404982383e-01
2.358345296378174250e-01
2.358381672646183702e-01
2.358418039300109736e-01
2.358454407107886119e-01
2.358490765162672975e-01
2.358527124229362060e-01
2.358563473403252897e-01
2.358599823446135280e-01
2.358636168870165140e-01
2.358672504190001407e-01
2.358708840162603848e-01
2.358745165888967987e-01
2.358781492122722367e-01
2.358817811538648224e-01
2.358854222287742330e-01
2.358890750821438509e-01
2.358927407770692875e-01
2.358964187446115912e-01
2.359001084084943467e-01
2.359038108427139457e-01
2.359075249184301448e-01
2.359112517168694967e-01
2.359149901018875450e-01
2.359187411619038666e-01
2.359225043150606771e-01
2.359262789722654796e-01
2.359300662326804798e-01
2.359338649420270606e-01
2.359376762065882316e-01
2.359414988648859679e-01
2.359453340302919977e-01
2.359491805341595305e-01
2.359530394969188705e-01
2.359569103203697504e-01
2.359607923992176892e-01
2.359646868644234008e-01
2.359685925051567268e-01
2.359725006791069113e-01
2.359764022063929878e-01
2.359802982208492050e-01
2.359841875326886274e-01
2.359880712721259544e-01
2.359919488302982815e-01
2.359958196020349175e-01
2.359996847120594543e-01
2.360035429798468809e-01
2.360073955264151979e-01
2.360112411750041606e-01
2.360150810428922052e-01
2.360189139571190475e-01
2.360227410311900309e-01
2.360265616647199693e-01
2.360303752611743189e-01
2.360341829283345572e-01
2.360379835028857953e-01
2.360417780887484884e-01
2.360455655265286667e-01
2.360493469162501246e-01
2.360531211024747833e-01
2.360568891812971914e-01
2.360606505611606010e-01
2.360644046545116170e-01
2.360681525514889412e-01
2.360718931066843052e-01
2.360756274062230098e-01
2.360793543087689184e-01
2.360830748963987924e-01
2.360867880318840983e-01
2.360904947932173092e-01
2.360941945980142842e-01
2.360978868680424503e-01
2.361015726751099497e-01
2.361052508924007531e-01
2.361089225875542263e-01
2.361125866379802929e-01
2.361162441071160689e-01
2.361198938766300714e-01
2.361235413572613240e-01
2.361272069993334277e-01
2.361308929601970696e-01
2.361346002659576726e-01
2.361383277396195690e-01
2.361420764197529887e-01
2.361458451171273287e-01
2.361496348826932490e-01
2.361534450842607269e-01
2.361572750775065566e-01
2.361611259317891731e-01
2.361649964276654190e-01
2.361688876466581655e-01
2.361727983573910228e-01
2.361767296534629246e-01
2.361806802916488479e-01
2.361846513775401890e-01
2.361886422522064266e-01
2.361926522449706023e-01
2.361966824792512964e-01
2.362007316825762149e-01
2.362048009901393519e-01
2.362088891179170425e-01
2.362129972127993693e-01
2.362171239792944522e-01
2.362212705758987563e-01
2.362254363178055150e-01
2.362296205088427747e-01
2.362338243247586456e-01
2.362380464417682124e-01
2.362422880470138598e-01
2.362465478055433832e-01
2.362508269158085650e-01
2.362551240317721790e-01
2.362594403631080864e-01
2.362637751999908664e-01
2.362681278216085534e-01
2.362724994543138890e-01
2.362768887247281291e-01
2.362812968702182603e-01
2.362857225066158362e-01
2.362901668822144918e-01
2.362946286021410103e-01
2.362991089255335186e-01
2.363036071183957088e-01
2.363081224361284760e-01
2.363126561539775072e-01
2.363172068506718126e-01
2.363217758120923495e-01
2.363263616065559014e-01
2.363309655304911550e-01
2.363355861418878767e-01
2.363402247476383833e-01
2.363448805904287964e-01
2.363495529027146436e-01
2.363542430069312528e-01
2.363589494356108656e-01
2.363636735214461604e-01
2.363684137869312418e-01
2.363731715749312068e-01
2.363779461105747215e-01
2.363827366090533455e-01
2.363875444283360938e-01
2.363923680661871862e-01
2.363972088905386681e-01
2.364020653894108315e-01
2.364069389406153188e-01
2.364118280225073754e-01
2.364167340226975833e-01
2.364216561444903442e-01
2.364265935816228237e-01
2.364315477362488038e-01
2.364365170629251223e-01
2.364415029733943352e-01
2.364465039128382795e-01
2.364515213025081830e-01
2.364565535782925387e-01
2.364616021708676463e-01
2.364666662625459770e-01
2.364717450264451903e-01
2.364768399072258442e-01
2.364819493179027843e-01
2.364870747123579142e-01
2.364922144945977300e-01
2.364973701276419371e-01
2.365025400065730032e-01
2.365077255945295942e-01
2.365129260088355001e-01
2.365181403966008511e-01
2.365233702432222307e-01
2.365286139218126804e-01
2.365338729265831219e-01
2.365391456220434785e-01
2.365444335111378527e-01
2.365497349498549284e-01
2.365550514497894441e-01
2.365603821537499152e-01
2.365657261961214841e-01
2.365710851013243521e-01
2.365764572043975722e-01
2.365818440382082000e-01
2.365872439295593210e-01
2.365926584196816895e-01
2.365980858272232479e-01
2.366035277017004557e-01
2.366089831674841326e-01
2.366144513408914296e-01
2.366199337837132100e-01
2.366254287945566137e-01
2.366309379432987581e-01
2.366364595206696397e-01
2.366419951045464209e-01
2.366475438055259395e-01
2.366531047264316956e-01
2.366586794569869312e-01
2.366642662685940479e-01
2.366698667587759930e-01
2.366754791913404099e-01
2.366811051715300152e-01
2.366867429556389069e-01
2.366923941565480805e-01
2.366980578678668512e-01
2.367037331757913532e-01
2.367094217045079829e-01
2.367151216918792489e-01
2.367208347695289872e-01
2.367265591680889347e-01
2.367322965265367118e-01
2.367380450683509996e-01
2.367438064397884290e-01
2.367495797182809780e-01
2.367553639742002725e-01
2.367611608645714405e-01
2.367669685953348035e-01
2.367727888305906636e-01
2.367786197694070061e-01
2.367844630828793151e-01
2.367903169632797900e-01
2.367961830886229913e-01
2.368020605209620877e-01
2.368079483156537157e-01
2.368138481609396995e-01
2.368197582324487738e-01
2.368256802251416659e-01
2.368316123081269930e-01
2.368375561830068921e-01
2.368435100124476334e-01
2.368494755046144373e-01
2.368554517069814680e-01
2.368614376606836824e-01
2.368674350835761055e-01
2.368734421225693887e-01
2.368794605018828547e-01
2.368854883622614205e-01
2.368915274342089927e-01
2.368975758523838571e-01
2.369036353534940131e-01
2.369097049712344805e-01
2.369157837333089045e-01
2.369218733855873449e-01
2.369279720478530415e-01
2.369340814719848587e-01
2.369401997719537412e-01
2.369463287055682543e-01
2.369524672963503331e-01
2.369586145621033202e-01
2.369647722693876135e-01
2.369709385179797900e-01
2.369771150801733284e-01
2.369833000502071241e-01
2.369894952060302984e-01
2.369956986364174512e-01
2.370019121248974625e-01
2.370081346826127811e-01
2.370143653153349850e-01
2.370206058148179862e-01
2.370268542565158731e-01
2.370331124375648080e-01
2.370393784282290861e-01
2.370456540309490712e-01
2.370519373108754824e-01
2.370582300756778338e-01
2.370645313249000186e-01
2.370708400530669446e-01
2.370771580755481889e-01
2.370834834450418205e-01
2.370898179819544427e-01
2.370961597341365024e-01
2.371025105269533584e-01
2.371088684034877714e-01
2.371152351939849190e-01
2.371216098871671840e-01
2.371279914670896272e-01
2.371343817711716873e-01
2.371407788309123910e-01
2.371471844884205371e-01
2.371535967706953074e-01
2.371600175244558684e-01
2.371664447722777735e-01
2.371728803654158391e-01
2.371793232825485931e-01
2.371857724980317439e-01
2.371922298697761722e-01
2.371986934096322330e-01
2.372051649798551098e-01
2.372116425881362622e-01
2.372181281009974607e-01
2.372246195220508724e-01
2.372311187220074724e-01
2.372376246702742608e-01
2.372441363322750907e-01
2.372506555848609699e-01
2.372571804217759039e-01
2.372637127238714227e-01
2.372702504810730861e-01
2.372767955781561744e-01
2.372833469778465876e-01
2.372899036391492578e-01
2.372964674525834816e-01
2.373030363988652414e-01
2.373096123722481243e-01
2.373161933498975085e-01
2.373227812297215578e-01
2.373293739854122064e-01
2.373359735184604746e-01
2.373425787836773715e-01
2.373491887324945537e-01
2.373558052716349676e-01
2.373624263664286249e-01
2.373690539269891486e-01
2.373756859154353416e-01
2.373823242451989501e-01
2.373889668752595106e-01
2.373956157222905650e-01
2.374022697339522869e-01
2.374089278548591198e-01
2.374155920064078829e-01
2.374222601400622912e-01
2.374289341802705011e-01
2.374356120756201394e-01
2.374422957535422540e-01
2.374489831598191047e-01
2.374556762247868047e-01
2.374623738897041481e-01
2.374690750931263139e-01
2.374757817696034334e-01
2.374824918582412736e-01
2.374892072963078471e-01
2.374959260203668432e-01
2.375026499703291605e-01
2.375093770802917947e-01
2.375161092927343121e-01
2.375228455432700780e-01
2.375295847651400227e-01
2.375363289045367976e-01
2.375430758897134620e-01
2.375498276692423194e-01
2.375565821691684731e-01
2.375633413403743233e-01
2.375701031067678493e-01
2.375768694214662746e-01
2.375836392151842724e-01
2.375904114165962588e-01
2.375971879820312216e-01
2.376039668303841501e-01
2.376107499200310613e-01
2.376175351679906123e-01
2.376243245346126853e-01
2.376311159351142122e-01
2.376379113317448333e-01
2.376447096510659884e-01
2.376515098179306507e-01
2.376583137973022342e-01
2.376651195002090211e-01
2.376719288933310525e-01
2.376787398861511802e-01
2.376855544469916870e-01
2.376923714996936887e-01
2.376991899666492380e-01
2.377060118185073678e-01
2.377128349612017133e-01
2.377196613668420277e-01
2.377264889400709236e-01
2.377333196543836569e-01
2.377401514132054250e-01
2.377469861913435456e-01
2.377538229098005162e-01
2.377606604884543451e-01
2.377675009039440512e-01
2.377743420569694566e-01
2.377811859252967897e-01
2.377880304086618102e-01
2.377948774858898440e-01
2.378017250558228102e-01
2.378085750982719127e-01
2.378154265321337779e-01
2.378222782755067821e-01
2.378291323095435561e-01
2.378359865311722166e-01
2.378428429223464202e-01
2.378496993793574599e-01
2.378565578848869100e-01
2.378634163346603492e-01
2.378702767120175476e-01
2.378771379344816195e-01
2.378839989190999482e-01
2.378908616500655659e-01
2.378977240219997680e-01
2.379045880195711504e-01
2.379114515370870375e-01
2.379183165596200356e-01
2.379251809812355511e-01
2.379320467873364819e-01
2.379389128947970167e-01
2.379457782203424077e-01
2.379526447497388730e-01
2.379595103767593312e-01
2.379663770873210460e-01
2.379732427752044854e-01
2.379801094264079597e-01
2.379869749347910957e-01
2.379938412863579766e-01
2.380007073980608401e-01
2.380075721870225647e-01
2.380144376391267746e-01
2.380213016487434663e-01
2.380281662015839572e-01
2.380350291923497563e-01
2.380418926065084873e-01
2.380487553615664997e-01
2.380556163754563581e-01
2.380624776331488057e-01
2.380693370304751699e-01
2.380761965519865853e-01
2.380830540940905848e-01
2.380899116408463634e-01
2.380967670893109345e-01
2.381036224229772236e-01
2.381104765607076068e-01
2.381173284221061448e-01
2.381241799896852140e-01
2.381310291624356146e-01
2.381378779221264286e-01
2.381447241686436289e-01
2.381515698829449468e-01
2.381584129658820825e-01
2.381652553975292519e-01
2.381720960988175095e-01
2.381789339917377846e-01
2.381857710549060703e-01
2.381926051918978327e-01
2.381994383802681914e-01
2.382062685248044764e-01
2.382130976019309343e-01
2.382199235177185903e-01
2.382267482473881537e-01
2.382335707146507331e-01
2.382403898445951129e-01
2.382472076105061065e-01
2.382540219219694833e-01
2.382608347508921587e-01
2.382676440083871805e-01
2.382744516649151212e-01
2.382812556331850851e-01
2.382880578821384709e-01
2.382948573389728208e-01
2.383016529325812649e-01
2.383084466294902448e-01
2.383152363467154755e-01
2.383220240490886432e-01
2.383288076554662127e-01
2.383355891289165029e-01
2.383423663902075051e-01
2.383491414005733944e-01
2.383559130914069679e-01
2.383626803961068630e-01
2.383694452730227287e-01
2.383762056480088209e-01
2.383829634774045636e-01
2.383897166892181563e-01
2.383964672377094085e-01
2.384032140580206183e-01
2.384099560875391211e-01
2.384166952772760473e-01
2.384234295609327647e-01
2.384301608872651523e-01
2.384368871923704947e-01
2.384436104226829167e-01
2.384503285167664521e-01
2.384570434186618071e-01
2.384637540689507618e-01
2.384704594107718845e-01
2.384771613844468563e-01
2.384838579350104237e-01
2.384905510002156559e-01
2.384972385278067986e-01
2.385039224529011959e-01
2.385106007260198169e-01
2.385172752795769457e-01
2.385239450602881228e-01
2.385306090177399252e-01
2.385372690801623730e-01
2.385439232053151448e-01
2.385505733185505628e-01
2.385572173806480012e-01
2.385638573140108076e-01
2.385704910825053315e-01
2.385771206055204430e-01
2.385837448366008307e-01
2.385903627324735266e-01
2.385969762078746226e-01
2.386035832346842800e-01
2.386101857244503632e-01
2.386167816523785401e-01
2.386233729267629999e-01
2.386299575261993655e-01
2.386365373556581515e-01
2.386431113762052525e-01
2.386496785523947728e-01
2.386562407840793765e-01
2.386627960586397146e-01
2.386693462724316928e-01
2.386758894164665579e-01
2.386824273835379540e-01
2.386889581683558914e-01
2.386954836600813645e-01
2.387020028279884798e-01
2.387085156149877929e-01
2.387150200262585509e-01
2.387215198822186246e-01
2.387280131861702070e-01
2.387344998811235519e-01
2.387409779802333043e-01
2.387474512883306366e-01
2.387539178166271370e-01
2.387603775082311475e-01
2.387668303062765451e-01
2.387732742342689174e-01
2.387797130767930209e-01
2.387861448553252330e-01
2.387925695130962978e-01
2.387989850821951032e-01
2.388053953304002386e-01
2.388117982877023260e-01
2.388181938974303087e-01
2.388245821029369442e-01
2.388309609474211781e-01
2.388373341768882940e-01
2.388436998323542615e-01
2.388500578572655408e-01
2.388564063040153895e-01
2.388627489005796800e-01
2.388690836970969733e-01
2.388754106371123176e-01
2.388817296641922994e-01
2.388880388425901335e-01
2.388943418769959859e-01
2.389006368293272176e-01
2.389069236432448395e-01
2.389132022624337326e-01
2.389194707634327286e-01
2.389257328267969660e-01
2.389319865266436582e-01
2.389382318067502231e-01
2.389444667537820588e-01
2.389506950283866171e-01
2.389569166596817174e-01
2.389631383282265764e-01
2.389693605538956711e-01
2.389755814306889770e-01
2.389818046153648901e-01
2.389880282021588642e-01
2.389942521394913255e-01
2.390004745211308235e-01
2.390066990049231621e-01
2.390129236848121397e-01
2.390191485094082524e-01
2.390253734273644071e-01
2.390315965325084391e-01
2.390378214833506210e-01
2.390440463738158217e-01
2.390502711527461299e-01
2.390564939142872936e-01
2.390627183169318770e-01
2.390689424548624320e-01
2.390751662771051222e-01
2.390813897327357940e-01
2.390876109166389374e-01
2.390938334865978510e-01
2.391000555374571679e-01
2.391062770184749775e-01
2.391124960254013554e-01
2.391187162149021050e-01
2.391249356826268269e-01
2.391311543780150761e-01
2.391373722505551469e-01
2.391435873974083748e-01
2.391498034731743272e-01
2.391560185748382583e-01
2.391622326520678188e-01
2.391684438034310523e-01
2.391746556813217350e-01
2.391808663840691018e-01
2.391870758615206038e-01
2.391932840635719315e-01
2.391994890908754612e-01
2.392056945924001532e-01
2.392118986684869664e-01
2.392181012692083386e-01
2.392243004971558729e-01
2.392304999980186531e-01
2.392366978740144146e-01
2.392428940753938971e-01
2.392490885524516386e-01
2.392552794105311520e-01
2.392614702905548896e-01
2.392676592974187777e-01
2.392738463815938799e-01
2.392800296508912905e-01
2.392862127418858287e-01
2.392923937618808838e-01
2.392985726615227127e-01
2.393047493915014812e-01
2.393109220630412759e-01
2.393170943066170175e-01
2.393232642328734228e-01
2.393294317926727977e-01
2.393355951002359983e-01
2.393417577806266072e-01
2.393479179474245488e-01
2.393540755516644913e-01
2.393602305444259559e-01
2.393663810439986550e-01
2.393725306680264397e-01
2.393786775340835393e-01
2.393848215934198942e-01
2.393909609678417927e-01
2.393970992685305887e-01
2.394032346165190228e-01
2.394093669632282317e-01
2.394154962601173775e-01
2.394216206337151931e-01
2.394277436864701292e-01
2.394338635440630414e-01
2.394399801581242326e-01
2.394460916592114907e-01
2.394522016422722110e-01
2.394583082369606264e-01
2.394644113950750164e-01
2.394705110684555160e-01
2.394766053930255101e-01
2.394826979537004186e-01
2.394887868854266855e-01
2.394948721402107572e-01
2.395009518585223263e-01
2.395070296167374768e-01
2.395131035542917841e-01
2.395191736233566737e-01
2.395252397761448160e-01
2.395313001591313218e-01
2.395373583373691662e-01
2.395434124562288436e-01
2.395494624680847284e-01
2.395555065244714399e-01
2.395615481808722191e-01
2.395675855876563953e-01
2.395736186973634330e-01
2.395796474625719874e-01
2.395856700414554785e-01
2.395916899768959496e-01
2.395977054258314198e-01
2.396037163410025261e-01
2.396097226751903175e-01
2.396157225935570678e-01
2.396217196256766879e-01
2.396277119354083274e-01
2.396336994756905758e-01
2.396396804175311424e-01
2.396456582793523027e-01
2.396516312307958585e-01
2.396575992249639353e-01
2.396635622149912992e-01
2.396695183795060635e-01
2.396754712223538308e-01
2.396814189207288059e-01
2.396873614279242948e-01
2.396932969289108928e-01
2.396992289153749844e-01
2.397051555707952475e-01
2.397110768486244714e-01
2.397169927023524716e-01
2.397229013251889751e-01
2.397288061929933045e-01
2.397347054974151570e-01
2.397405991920990020e-01
2.397464854770958720e-01
2.397523678151021742e-01
2.397582444045521788e-01
2.397641151992452868e-01
2.397699801530186470e-01
2.397758374747810950e-01
2.397816906101546408e-01
2.397875377663637453e-01
2.397933788973982128e-01
2.397992122194992914e-01
2.398050411641342028e-01
2.398108639458046976e-01
2.398166805186516259e-01
2.398224908368541963e-01
2.398282931261255801e-01
2.398340907996226457e-01
2.398398820812501775e-01
2.398456669253373197e-01
2.398514435654187649e-01
2.398572153995117140e-01
2.398629806592854630e-01
2.398687392992204792e-01
2.398744912738298707e-01
2.398802348267314866e-01
2.398859733364006042e-01
2.398917050445242283e-01
2.398974299057635706e-01
2.399031461720432246e-01
2.399088572057209712e-01
2.399145612567338826e-01
2.399202582798912742e-01
2.399259482300378776e-01
2.399316293697844049e-01
2.399373050407306862e-01
2.399429735034332989e-01
2.399486347128809705e-01
2.399542869404753254e-01
2.399599335107256426e-01
2.399655726929213473e-01
2.399712044421971058e-01
2.399768287137234446e-01
2.399824437901874608e-01
2.399880529741296731e-01
2.399936545460608084e-01
2.399992484612917809e-01
2.400048330117789397e-01
2.400104114820089118e-01
2.400159821617035005e-01
2.400215450063187816e-01
2.400270999713440268e-01
2.400326453606158039e-01
2.400381844354513294e-01
2.400437154973906750e-01
2.400492385020616681e-01
2.400547517630466920e-01
2.400602585226488395e-01
2.400657570920968209e-01
2.400712474271593511e-01
2.400767294836424481e-01
2.400822015875973547e-01
2.400876669569695365e-01
2.400931239153920038e-01
2.400985724188089421e-01
2.401040108034872556e-01
2.401094422674072693e-01
2.401148651443658633e-01
2.401202793904422261e-01
2.401256849617498523e-01
2.401310802076174200e-01
2.401364683004779677e-01
2.401418475871262559e-01
2.401472180238090615e-01
2.401525779705394603e-01
2.401579305788442698e-01
2.401632742061443060e-01
2.401686088088246240e-01
2.401739343433018092e-01
2.401792462919183913e-01
2.401845432760228993e-01
2.401898236100726280e-01
2.401950872464857500e-01
2.402003341377074719e-01
2.402055626802874766e-01
2.402107759436074574e-01
2.402159723192649476e-01
2.402211517598245027e-01
2.402263126821335693e-01
2.402314581153819351e-01
2.402365864714115506e-01
2.402416977029002143e-01
2.402467917625575322e-01
2.402518670929237321e-01
2.402569266723100783e-01
2.402619689381782497e-01
2.402669938433507624e-01
2.402719998511749222e-01
2.402769898987508479e-01
2.402819624442883439e-01
2.402869174407253339e-01
2.402918548410273303e-01
2.402967731348632507e-01
2.403016752071869822e-01
2.403065595424571654e-01
2.403114260937549984e-01
2.403162733720543009e-01
2.403211042200882885e-01
2.403259171435682129e-01
2.403307120956849063e-01
2.403354890296576230e-01
2.403402464834097363e-01
2.403449872462641856e-01
2.403497098508112773e-01
2.403544142503801218e-01
2.403590990047008713e-01
2.403637668598710420e-01
2.403684163702285992e-01
2.403730474892146196e-01
2.403776601702943272e-01
2.403822530007705960e-01
2.403868286720761693e-01
2.403913857660509024e-01
2.403959242362718740e-01
2.404004426923433413e-01
2.404049437814709256e-01
2.404094261077439065e-01
2.404138896248443902e-01
2.404183342864812389e-01
2.404227587304506031e-01
2.404271655480482162e-01
2.404315533714841968e-01
2.404359221545729897e-01
2.404402705579085642e-01
2.404446011275634953e-01
2.404489125184899323e-01
2.404532046846081239e-01
2.404574775798660191e-01
2.404617298936630454e-01
2.404659641149201610e-01
2.404701789273288592e-01
2.404743742849385635e-01
2.404785489984910818e-01
2.404827081594503313e-01
2.404868516532916445e-01
2.404909794235714493e-01
2.404950914138721529e-01
2.404991863496200311e-01
2.405032666155588195e-01
2.405073309324375352e-01
2.405113792439466658e-01
2.405154102946894801e-01
2.405194264314306496e-01
2.405234263940336792e-01
2.405274101262895314e-01
2.405313775720136493e-01
2.405353275001635982e-01
2.405392622092715760e-01
2.405431804634670101e-01
2.405470822066681502e-01
2.405509662276115734e-01
2.405548347856419911e-01
2.405586866646005073e-01
2.405625218085068462e-01
2.405663401614048791e-01
2.405701405371300505e-01
2.405739251452873040e-01
2.405776927947344546e-01
2.405814434296129067e-01
2.405851758841351384e-01
2.405888923275177338e-01
2.405925915889257083e-01
2.405962736125991097e-01
2.405999383428045757e-01
2.406035846395963018e-01
2.406072146209521367e-01
2.406108271417959910e-01
2.406144221464901478e-01
2.406179985160615264e-01
2.406215583268969116e-01
2.406251004548267680e-01
2.406286248443072484e-01
2.406321314398190969e-01
2.406356191489749663e-01
2.406390899954256590e-01
2.406425428815060497e-01
2.406459777517885867e-01
2.406493935354500069e-01
2.406527922133597230e-01
2.406561727093475822e-01
2.406595349680796248e-01
2.406628789342442065e-01
2.406662035643430952e-01
2.406695107850230220e-01
2.406727995473530446e-01
2.406760697961140560e-01
2.406793214761076549e-01
2.406825535715712006e-01
2.406857679540987394e-01
2.406889636024149848e-01
2.406921404614095761e-01
2.406952976652628751e-01
2.406984410473079206e-01
2.407015715250569454e-01
2.407046890563910302e-01
2.407077935992216200e-01
2.407108841922513398e-01
2.407139626358504869e-01
2.407170279648947475e-01
2.407200801374304588e-01
2.407231182079679899e-01
2.407261439456985785e-01
2.407291564012614127e-01
2.407321555328295060e-01
2.407351412986095673e-01
2.407381127731576531e-01
2.407410716861254074e-01
2.407440171081318692e-01
2.407469489975132548e-01
2.407498664450808401e-01
2.407527711484088173e-01
2.407556621943224284e-01
2.407585395412856766e-01
2.407614031477934846e-01
2.407642521252566503e-01
2.407670881305907784e-01
2.407699102711594041e-01
2.407727185055814623e-01
2.407755119619701123e-01
2.407782922642693890e-01
2.407810585364881240e-01
2.407838107373789227e-01
2.407865488257158737e-01
2.407892719507621626e-01
2.407919816946927916e-01
2.407946772026059445e-01
2.407973584334066608e-01
2.408000245534932526e-01
2.408026771111840825e-01
2.408053152686685516e-01
2.408079389849722696e-01
2.408105482191535973e-01
2.408131421593097121e-01
2.408157223108847167e-01
2.408182878577034836e-01
2.408208387589447219e-01
2.408233742202854910e-01
2.408258957124276844e-01
2.408284024367243759e-01
2.408308943524766765e-01
2.408333714190149522e-01
2.408358328642569712e-01
2.408382801149333563e-01
2.408407123945799366e-01
2.408431296626453721e-01
2.408455311650590236e-01
2.408479182929376683e-01
2.408502902877771024e-01
2.408526471091477772e-01
2.408549968035111344e-01
2.408573478577309412e-01
2.408597016623658660e-01
2.408620574963509786e-01
2.408644153391072962e-01
2.408667744666276866e-01
2.408691362647414347e-01
2.408715000100960513e-01
2.408738656822440038e-01
2.408762332607737311e-01
2.408786020189838673e-01
2.408809733486103055e-01
2.408833465235774574e-01
2.408857215236039351e-01
2.408880976199447854e-01
2.408904762088403539e-01
2.408928565621449858e-01
2.408952386597087436e-01
2.408976224814090017e-01
2.409000072960817973e-01
2.409023945053250793e-01
2.409047833785431525e-01
2.409071738957460074e-01
2.409095653239390344e-01
2.409119590687899271e-01
2.409143543978493618e-01
2.409167512912560039e-01
2.409191497291784390e-01
2.409215489764662821e-01
2.409239504436105350e-01
2.409263533959755677e-01
2.409287578138595842e-01
2.409311629604926619e-01
2.409335702500089438e-01
2.409359789461317791e-01
2.409383890292842723e-01
2.409408004799226677e-01
2.409432125593853335e-01
2.409456266860964258e-01
2.409480421218554991e-01
2.409504588472460296e-01
2.409528768428797485e-01
2.409552953683458121e-01
2.409577158460692314e-01
2.409601375360707620e-01
2.409625604190895332e-01
2.409649837534171835e-01
2.409674089644709971e-01
2.409698353109506752e-01
2.409722627737209688e-01
2.409746913336768270e-01
2.409771202476153062e-01
2.409795509444365158e-01
2.409819826813179300e-01
2.409844154392785653e-01
2.409868484740241290e-01
2.409892832170328902e-01
2.409917189243679925e-01
2.409941555771708543e-01
2.409965931566140918e-01
2.409990309171632927e-01
2.410014702932672392e-01
2.410039105397187020e-01
2.410063516378113113e-01
2.410087928411209224e-01
2.410112355862698563e-01
2.410136791271334511e-01
2.410161234451324019e-01
2.410185685217121621e-01
2.410210136094528832e-01
2.410234601474462446e-01
2.410259073885484549e-01
2.410283553143299784e-01
2.410308031766744130e-01
2.410332524164477408e-01
2.410357022857911868e-01
2.410381527663927881e-01
2.410406038399723894e-01
2.410430547576656868e-01
2.410455069623128055e-01
2.410479597052770373e-01
2.410504129683975760e-01
2.410528660023126823e-01
2.410553202512396020e-01
2.410577749660212654e-01
2.410602301286162708e-01
2.410626857210103613e-01
2.410651409933374789e-01
2.410675973912957959e-01
2.410700541651968343e-01
2.410725112971467410e-01
2.410749680369680403e-01
2.410774258313536089e-01
2.410798839302844554e-01
2.410823423159845769e-01
2.410848009707032280e-01
2.410872591439978674e-01
2.410897182835612940e-01
2.410921776390821392e-01
2.410946371929271193e-01
2.410970961945335111e-01
2.410995560922044034e-01
2.411020161354862079e-01
2.411044763068628249e-01
2.411069365888490190e-01
2.411093962308475391e-01
2.411118566816885522e-01
2.411143171908581295e-01
2.411167777409855550e-01
2.411192375815403022e-01
2.411216981615865729e-01
2.411241587306560130e-01
2.411266192714908718e-01
2.411290797668655950e-01
2.411315394664465539e-01
2.411339998193572365e-01
2.411364600753009291e-01
2.411389202171628221e-01
2.411413794948615852e-01
2.411438393573813732e-01
2.411462990546554552e-01
2.411487585696827640e-01
2.411512178854923194e-01
2.411536762524260080e-01
2.411561351190674718e-01
2.411585937357485498e-01
2.411610520856110607e-01
2.411635094194273243e-01
2.411659671852772746e-01
2.411684246339029225e-01
2.411708817485582190e-01
2.411733385125208740e-01
2.411757941772169067e-01
2.411782501898694919e-01
2.411807058018439753e-01
2.411831609965345846e-01
2.411856150259705234e-01
2.411880693365140438e-01
2.411905231801178551e-01
2.411929765402857084e-01
2.411954294005482780e-01
2.411978810138060147e-01
2.412003328251174361e-01
2.412027840872834616e-01
2.412052347839435673e-01
2.412076841687832984e-01
2.412101336856419254e-01
2.412125825880824803e-01
2.412150308598560167e-01
2.412174784847386788e-01
2.412199247175034200e-01
2.412223710002466270e-01
2.412248165875954808e-01
2.412272614634369816e-01
2.412297056116801675e-01
2.412321482883086898e-01
2.412345909334326910e-01
2.412370328028629052e-01
2.412394738806195593e-01
2.412419134237352991e-01
2.412443528705601192e-01
2.412467914779375944e-01
2.412492292299942553e-01
2.412516661108837779e-01
2.412541013790581723e-01
2.412565364704544746e-01
2.412589706433104775e-01
2.412614038818855500e-01
2.412638354458534473e-01
2.412662667690470553e-01
2.412686971109052059e-01
2.412711264557960700e-01
2.412735547881103004e-01
2.412759813691503497e-01
2.412784076299105407e-01
2.412808328314361428e-01
2.412832569582249453e-01
2.412856792729632383e-01
2.412881012042093487e-01
2.412905220143730656e-01
2.412929416880589262e-01
2.412953602098943384e-01
2.412977768444017346e-01
2.413001930168821585e-01
2.413026079915598920e-01
2.413050217531658714e-01
2.413074335677737881e-01
2.413098448579117927e-01
2.413122548893381625e-01
2.413146636468863071e-01
2.413170711154186132e-01
2.413194765630442551e-01
2.413218814086282027e-01
2.413242849199401796e-01
2.413266870819439913e-01
2.413290871644601099e-01
2.413314865832565936e-01
2.413338846077958122e-01
2.413362812231432675e-01
2.413386764143924945e-01
2.413410694535998435e-01
2.413434617524621850e-01
2.413458525826572276e-01
2.413482419293790926e-01
2.413506290665524134e-01
2.413530154024595697e-01
2.413554002106268470e-01
2.413577834763487306e-01
2.413601651849447971e-01
2.413625446127762308e-01
2.413649231636523229e-01
2.413673001135140384e-01
2.413696754477801520e-01
2.413720484448375059e-01
2.413744205047637092e-01
2.413767909055040128e-01
2.413791596325796651e-01
2.413815266715336749e-01
2.413838913033795608e-01
2.413862549233327104e-01
2.413886168119463993e-01
2.413909769548631679e-01
2.413933346352773457e-01
2.413956912443568359e-01
2.413980460648176285e-01
2.414003990824025725e-01
2.414027502828739458e-01
2.414050989522470436e-01
2.414074464764389694e-01
2.414097921409643632e-01
2.414121359316863669e-01
2.414144771369469700e-01
2.414168171383152539e-01
2.414191552236171767e-01
2.414214913788135797e-01
2.414238255898862873e-01
2.414261571481879365e-01
2.414284874296552807e-01
2.414308157250995568e-01
2.414331420206022871e-01
2.414354656099940710e-01
2.414377878645567188e-01
2.414401080775662733e-01
2.414424262351994588e-01
2.414447423236553147e-01
2.414470556399568313e-01
2.414493675493806779e-01
2.414516773483754153e-01
2.414539850232338414e-01
2.414562898736064556e-01
2.414585932598182771e-01
2.414608944809265578e-01
2.414631935233208515e-01
2.414654903734136937e-01
2.414677843342292740e-01
2.414700767597183773e-01
2.414723669522911842e-01
2.414746548984557650e-01
2.414769405847415062e-01
2.414792233176469294e-01
2.414815044445450809e-01
2.414837832713008781e-01
2.414860597845380763e-01
2.414883332936039739e-01
2.414906051404684395e-01
2.414928746338286247e-01
2.414951417604023765e-01
2.414974065069281917e-01
2.414996681864053363e-01
2.415019281338653401e-01
2.415041856616409466e-01
2.415064407565615801e-01
2.415086927346172807e-01
2.415109429251509621e-01
2.415131906434658804e-01
2.415154358764871612e-01
2.415176786111589702e-01
2.415199181672997852e-01
2.415221558669585211e-01
2.415243910292479423e-01
2.415266236412044187e-01
2.415288530257737598e-01
2.415310804990363769e-01
2.415333053832151022e-01
2.415355276654391203e-01
2.415377473328585434e-01
2.415399637124182042e-01
2.415421781125546841e-01
2.415443898594754057e-01
2.415465989404173008e-01
2.415488046855953086e-01
2.415510083971947886e-01
2.415532094046731748e-01
2.415554076953592699e-01
2.415576032566038589e-01
2.415597954227872157e-01
2.415619854881137507e-01
2.415641727861878030e-01
2.415663573044506407e-01
2.415685383806824293e-01
2.415707173025644638e-01
2.415728934070882072e-01
2.415750666817820802e-01
2.415772371141959862e-01
2.415794040464450676e-01
2.415815687578880544e-01
2.415837305898343446e-01
2.415858895299195508e-01
2.415880449237955974e-01
2.415901980440279817e-01
2.415923482354446206e-01
2.415944954857692228e-01
2.415966397827464252e-01
2.415987804765256097e-01
2.416009188310212497e-01
2.416030541955389022e-01
2.416051865579102453e-01
2.416073152719480088e-01
2.416094415945116980e-01
2.416115648785562287e-01
2.416136851119991547e-01
2.416158022827785135e-01
2.416179157493692498e-01
2.416200267596451123e-01
2.416221346712059681e-01
2.416242394720749531e-01
2.416263405245180906e-01
2.416284390690959794e-01
2.416305344671833555e-01
2.416326267068884537e-01
2.416347157763420461e-01
2.416368010426290791e-01
2.416388837370043730e-01
2.416409632256451556e-01
2.416430394967653550e-01
2.416451119213691712e-01
2.416471817231395369e-01
2.416492482721574464e-01
2.416513115567200387e-01
2.416533715651466574e-01
2.416554276734155238e-01
2.416574810955882113e-01
2.416595312067042478e-01
2.416615779951640230e-01
2.416636208409922437e-01
2.416656609504230224e-01
2.416676977025268847e-01
2.416697310857866543e-01
2.416717610887055279e-01
2.416737870964354995e-01
2.416758103052795703e-01
2.416778300994188444e-01
2.416798464674391744e-01
2.416818587986575007e-01
2.416838682813037265e-01
2.416858744306583096e-01
2.416878775120313017e-01
2.416898775230088003e-01
2.416918738569116543e-01
2.416938676917241291e-01
2.416958584198886095e-01
2.416978460293627839e-01
2.416998305081237142e-01
2.417018112542524411e-01
2.417037894365435813e-01
2.417057644521810045e-01
2.417077362892263159e-01
2.417097043496295727e-01
2.417116697947070403e-01
2.417136320255004467e-01
2.417155910301487243e-01
2.417175467968198932e-01
2.417194987323796895e-01
2.417214479886345968e-01
2.417233939715259794e-01
2.417253366692962424e-01
2.417272754928143641e-01
2.417292115861482960e-01
2.417311443592229936e-01
2.417330738003631296e-01
2.417349998979150816e-01
2.417369220678186048e-01
2.417388414443192857e-01
2.417407574423939831e-01
2.417426700504698434e-01
2.417445786886089909e-01
2.417464844830675141e-01
2.417483868529312074e-01
2.417502857867064869e-01
2.417521812729221953e-01
2.417540727368641118e-01
2.417559612946527103e-01
2.417578463705836733e-01
2.417597279532617827e-01
2.417616054722208085e-01
2.417634800353439251e-01
2.417653510711552656e-01
2.417672185683410468e-01
2.417690825156061929e-01
2.417709423478606734e-01
2.417727991625435724e-01
2.417746523935419001e-01
2.417765020296382961e-01
2.417783475101051294e-01
2.417801899239050978e-01
2.417820287092752873e-01
2.417838638550737773e-01
2.417856953501825168e-01
2.417875226394027299e-01
2.417893468009475466e-01
2.417911672785644783e-01
2.417929840612111358e-01
2.417947965981672720e-01
2.417966059589329308e-01
2.417984115917197752e-01
2.418002134855639085e-01
2.418020116295181987e-01
2.418038054785383029e-01
2.418055960910772684e-01
2.418073829210054537e-01
2.418091659574546082e-01
2.418109446599752133e-01
2.418127200780682551e-01
2.418144916701886471e-01
2.418162594255423015e-01
2.418180233333536711e-01
2.418197828589937481e-01
2.418215390406247556e-01
2.418232913425035768e-01
2.418250397539296048e-01
2.418267837449863400e-01
2.418285243446503530e-01
2.418302610218770465e-01
2.418319937660416974e-01
2.418337225665361800e-01
2.418354468994043383e-01
2.418371677819964316e-01
2.418388846892132737e-01
2.418405976105222899e-01
2.418423060267893554e-01
2.418440109459523701e-01
2.418457118477221890e-01
2.418474087216397894e-01
2.418491015572653002e-01
2.418507898415652169e-01
2.418524745705661894e-01
2.418541552300659814e-01
2.418558318096944437e-01
2.418575038013562883e-01
2.418591721914374326e-01
2.418608364706580915e-01
2.418624966287215572e-01
2.418641526553521048e-01
2.418658040486894589e-01
2.418674517829324522e-01
2.418690953550213241e-01
2.418707347547521258e-01
2.418723694853083250e-01
2.418740005110286417e-01
2.418756273338851792e-01
2.418772499437444323e-01
2.418788683304902709e-01
2.418804820036825620e-01
2.418820919151931648e-01
2.418836975733522632e-01
2.418852989681171128e-01
2.418868956141952964e-01
2.418884884533831214e-01
2.418900769991508271e-01
2.418916612415216716e-01
2.418932411705416730e-01
2.418948163074256530e-01
2.418963875812342179e-01
2.418979545119280261e-01
2.418995170896207081e-01
2.419010753044437689e-01
2.419026286841915452e-01
2.419041781450421147e-01
2.419057232135197744e-01
2.419072638798278052e-01
2.419087996770750704e-01
2.419103315110274766e-01
2.419118589135136888e-01
2.419133818748037124e-01
2.419149003851836510e-01
2.419164139844740546e-01
2.419179235652933468e-01
2.419194286661638937e-01
2.419209292774437414e-01
2.419224249443712171e-01
2.419239165489408538e-01
2.419254036350863002e-01
2.419268861932289405e-01
2.419283642138082557e-01
2.419298372489024906e-01
2.419313061671001241e-01
2.419327705191544609e-01
2.419342302955738711e-01
2.419356850539560733e-01
2.419371356520608751e-01
2.419385816461536165e-01
2.419400230268064500e-01
2.419414597846091253e-01
2.419428914841247336e-01
2.419443189694497343e-01
2.419457418037971319e-01
2.419471599778242887e-01
2.419485730617110808e-01
2.419499818885275100e-01
2.419513860270925409e-01
2.419527854681287060e-01
2.419541802023760790e-01
2.419555698071026439e-01
2.419569551014614794e-01
2.419583356613471126e-01
2.419597114775631219e-01
2.419610821330981931e-01
2.419624484358733341e-01
2.419638099674910059e-01
2.419651667188197353e-01
2.419665186807452018e-01
2.419678654434646581e-01
2.419692078007357194e-01
2.419705453413567020e-01
2.419718780562780669e-01
2.419732055415111383e-01
2.419745285793878375e-01
2.419758467645100608e-01
2.419771600878921625e-01
2.419784685405616531e-01
2.419797717258616587e-01
2.419810704117155153e-01
2.419823642000426545e-01
2.419836530819357012e-01
2.419849366666453894e-01
2.419862157104770706e-01
2.419874898212479031e-01
2.419887589901141278e-01
2.419900232082449199e-01
2.419912820923420527e-01
2.419925363840618737e-01
2.419937856986559277e-01
2.419950300273570054e-01
2.419962689928708000e-01
2.419975033250430507e-01
2.419987326451176757e-01
2.419999569443913034e-01
2.420011762141727196e-01
2.420023900847321219e-01
2.420035992710306560e-01
2.420048034018644767e-01
2.420060024686068179e-01
2.420071961076206701e-01
2.420083850218698318e-01
2.420095688462361450e-01
2.420107475721538504e-01
2.420119211910688461e-01
2.420130893470257560e-01
2.420142527278717481e-01
2.420154109761546990e-01
2.420165640833799592e-01
2.420177116997821454e-01
2.420188545010218961e-01
2.420199921358243689e-01
2.420211245957576973e-01
2.420222518724065019e-01
2.420233736237902278e-01
2.420244905102282296e-01
2.420256021882229991e-01
2.420267086494175546e-01
2.420278095581088196e-01
2.420289055622501517e-01
2.420299963246114183e-01
2.420310818368935912e-01
2.420321620908131854e-01
2.420332367585699695e-01
2.420343064725462567e-01
2.420353709033999934e-01
2.420364300429079241e-01
2.420374838828565078e-01
2.420385321034089210e-01
2.420395753212550294e-01
2.420406132150025869e-01
2.420416457764975049e-01
2.420426726923141647e-01
2.420436945665019324e-01
2.420447110840689420e-01
2.420457222369199468e-01
2.420467280169770197e-01
2.420477281188803675e-01
2.420487231307680842e-01
2.420497127457063025e-01
2.420506969556717736e-01
2.420516754618057820e-01
2.420526488394276199e-01
2.420536167880943390e-01
2.420545792998365364e-01
2.420555363667029614e-01
2.420564876980119129e-01
2.420574338529529745e-01
2.420583745392449471e-01
2.420593097489926460e-01
2.420602391980956059e-01
2.420611634327561879e-01
2.420620821672674894e-01
2.420629953937882273e-01
2.420639031044902190e-01
2.420648050235562621e-01
2.420657016808458462e-01
2.420665927989199551e-01
2.420674783700074717e-01
2.420683581249549743e-01
2.420692325804650324e-01
2.420701014657553052e-01
2.420709647731097980e-01
2.420718224948226194e-01
2.420726743701278050e-01
2.420735208991727228e-01
2.420743618195494440e-01
2.420751971236079214e-01
2.420760265573282943e-01
2.420768506075343662e-01
2.420776690185566515e-01
2.420784817827991708e-01
2.420792888926782127e-01
2.420800901026601837e-01
2.420808858828105148e-01
2.420816759859337752e-01
2.420824604044988781e-01
2.420832388998004903e-01
2.420840119284163316e-01
2.420847792499690732e-01
2.420855408569823064e-01
2.420862967419921130e-01
2.420870466748764605e-01
2.420877910952540235e-01
2.420885297713198381e-01
2.420892626956627769e-01
2.420899896450663946e-01
2.420907110455025046e-01
2.420914266720631813e-01
2.420921365173888673e-01
2.420928405741353262e-01
2.420935386277686119e-01
2.420942310870968228e-01
2.420949177358862059e-01
2.420955985668419852e-01
2.420962733724160154e-01
2.420969425476107717e-01
2.420976058831658673e-01
2.420982633718382071e-01
2.420989150063976858e-01
2.420995605880748580e-01
2.421002004945152497e-01
2.421008345252260718e-01
2.421014626730284003e-01
2.421020847462161951e-01
2.421027011084672664e-01
2.421033115663473456e-01
2.421039161127230832e-01
2.421045147404785602e-01
2.421051072667821380e-01
2.421056940377598332e-01
2.421062748688410093e-01
2.421068497529553776e-01
2.421074185144082569e-01
2.421079814852131196e-01
2.421085384879209657e-01
2.421090895155159628e-01
2.421096345609893841e-01
2.421101734576148190e-01
2.421107065196623775e-01
2.421112335786437253e-01
2.421117546275996513e-01
2.421122695070164754e-01
2.421127785168938895e-01
2.421132814959467416e-01
2.421137784372645041e-01
2.421142693339513041e-01
2.421147540355500505e-01
2.421152328241320539e-01
2.421157055474620901e-01
2.421161721986907489e-01
2.421166326346462783e-01
2.421170871229820221e-01
2.421175355187382694e-01
2.421179778151127393e-01
2.421184140053148637e-01
2.421188439553241256e-01
2.421192679146788596e-01
2.421196857475608755e-01
2.421200974472254019e-01
2.421205030069406017e-01
2.421209023018868201e-01
2.421212955633867403e-01
2.421216826648123210e-01
2.421220635994764669e-01
2.421224382499558847e-01
2.421228068329285277e-01
2.421231692291533344e-01
2.421235254319908381e-01
2.421238754348114530e-01
2.421242191294807888e-01
2.421245567142801813e-01
2.421248880792486458e-01
2.421252132178026706e-01
2.421255320292726165e-01
2.421258446971528699e-01
2.421261511189374827e-01
2.421264512880900166e-01
2.421267451980840257e-01
2.421270327576270365e-01
2.421273141316362953e-01
2.421275892269758589e-01
2.421278580371625244e-01
2.421281204784397345e-01
2.421283767007966214e-01
2.421286266186231106e-01
2.421288702254805747e-01
2.421291075149424876e-01
2.421293384127135018e-01
2.421295630500347462e-01
2.421297813507465868e-01
2.421299933084658518e-01
2.421301988565013885e-01
2.421303981110248249e-01
2.421305910034742825e-01
2.421307775275088336e-01
2.421309576767994853e-01
2.421311313941993948e-01
2.421312987769612679e-01
2.421314597660579881e-01
2.421316143552036393e-01
2.421317624949223535e-01
2.421319042672609445e-01
2.421320396208532233e-01
2.421321685494582376e-01
2.421322910468409195e-01
2.421324070731554201e-01
2.421325166913573246e-01
2.421326198597021917e-01
2.421327165719989183e-01
2.421328067961371899e-01
2.421328905797325848e-01
2.421329678887702008e-01
2.421330387171006238e-01
2.421331030585829880e-01
2.421331608908183219e-01
2.421332122421662181e-01
2.421332570883120150e-01
2.421332954231564805e-01
2.421333272321035679e-01
2.421333525280365273e-01
2.421333712944378491e-01
2.421333835252491018e-01
2.421333892144211797e-01
2.421333883571491485e-01
2.421333809468963483e-01
2.421333669769253905e-01
2.421333464412275815e-01
2.421333193428633068e-01
2.421332856596917216e-01
2.421332453928334849e-01
2.421331985363211481e-01
2.421331450841972543e-01
2.421330850493912945e-01
2.421330183901798105e-01
2.421329451175432412e-01
2.421328652255641534e-01
2.421327787351024163e-01
2.421326855886988261e-01
2.421325858052583713e-01
2.421324793789023655e-01
2.421323663037591167e-01
2.421322466106377025e-01
2.421321202223364333e-01
2.421319871676996804e-01
2.421318474408947763e-01
2.421317010807215730e-01
2.421315479941193449e-01
2.421313882179144117e-01
2.421312217463142402e-01
2.421310485735354012e-01
2.421308687484011735e-01
2.421306821579519708e-01
2.421304888490298235e-01
2.421302888158896049e-01
2.421300821154065974e-01
2.421298686186373339e-01
2.421296483804675770e-01
2.421294213951901697e-01
2.421291876571055046e-01
2.421289458856651922e-01
2.421286930440251783e-01
2.421284291050567195e-01
2.421281540679928734e-01
2.421278679320669203e-01
2.421275707867362459e-01
2.421272624541031537e-01
2.421269430203217832e-01
2.421266124846334078e-01
2.421262709497342125e-01
2.421259182112725505e-01
2.421255543686403611e-01
2.421251794210863562e-01
2.421247933678618014e-01
2.421243963282179168e-01
2.421239880647225173e-01
2.421235686933205233e-01
2.421231382132686405e-01
2.421226967570666022e-01
2.421222440608101212e-01
2.421217802536891894e-01
2.421213053349701716e-01
2.421208193039187662e-01
2.421203223095931278e-01
2.421198140549941646e-01
2.421192946858720663e-01
2.421187642015000807e-01
2.421182227641914264e-01
2.421176700504569235e-01
2.421171062193013257e-01
2.421165312700025996e-01
2.421159452018422087e-01
2.421153481937048935e-01
2.421147398889813562e-01
2.421141204632464849e-01
2.421134899157867393e-01
2.421128484387483071e-01
2.421121956490171478e-01
2.421115317354288754e-01
2.421108566972744458e-01
2.421101705338470911e-01
2.421094734538719040e-01
2.421087650410990166e-01
2.421080455009395616e-01
2.421073148326927660e-01
2.421065732583506658e-01
2.421058203351434956e-01
2.421050562817501639e-01
2.421042810974735060e-01
2.421034947816169680e-01
2.421026975727627040e-01
2.421018889949815844e-01
2.421010692835390277e-01
2.421002384377437533e-01
2.420993967094519639e-01
2.420985435962000887e-01
2.420976793465262622e-01
2.420968039597431454e-01
2.420959174351650089e-01
2.420950200412442799e-01
2.420941112423377617e-01
2.420931913035815342e-01
2.420922602242919774e-01
2.420913182862038937e-01
2.420903649271217151e-01
2.420894004254645071e-01
2.420884247805499823e-01
2.420874379916999608e-01
2.420864403572540180e-01
2.420854312818204734e-01
2.420844110604190580e-01
2.420833796923746450e-01
2.420823374893134594e-01
2.420812838292782376e-01
2.420802190205765259e-01
2.420791430625341967e-01
2.420780559544777888e-01
2.420769580246500130e-01
2.420758486178751223e-01
2.420747280590718198e-01
2.420735963475707520e-01
2.420724538249068303e-01
2.420712998093244028e-01
2.420701346390344844e-01
2.420689583133709966e-01
2.420677708316645305e-01
2.420665725520711464e-01
2.420653627596006108e-01
2.420641418090849761e-01
2.420629096998589969e-01
2.420616703230829558e-01
2.420604270072135855e-01
2.420591801290077338e-01
2.420579296911996581e-01
2.420566756965308319e-01
2.420554185229973343e-01
2.420541574239248317e-01
2.420528927762658489e-01
2.420516245827946666e-01
2.420503532257686774e-01
2.420490779500874545e-01
2.420477991369679449e-01
2.420465167892164038e-01
2.420452309096490784e-01
2.420439418858246206e-01
2.420426489521552704e-01
2.420413524951648965e-01
2.420400525177001660e-01
2.420387490226175164e-01
2.420374424027612603e-01
2.420361318820907770e-01
2.420348178524183158e-01
2.420335003166317889e-01
2.420321796717838092e-01
2.420308551335088043e-01
2.420295270978315427e-01
2.420281955676717445e-01
2.420268605459578448e-01
2.420255224349878720e-01
2.420241804400204422e-01
2.420228349623313457e-01
2.420214860048782723e-01
2.420201339741386848e-01
2.420187780671066990e-01
2.420174186892369295e-01
2.420160558435232590e-01
2.420146895329642334e-01
2.420133201692371006e-01
2.420119469390460409e-01
2.420105702530531144e-01
2.420091901142894519e-01
2.420078069385800945e-01
2.420064199044251185e-01
2.420050294266375968e-01
2.420036355082791357e-01
2.420022381524205568e-01
2.420008377800473287e-01
2.419994335594487511e-01
2.419980259106043197e-01
2.419966148366138881e-01
2.419952007625792989e-01
2.419937828486490861e-01
2.419923615189210064e-01
2.419909367765266106e-01
2.419895086246056093e-01
2.419880774933768630e-01
2.419866425328637272e-01
2.419852041722847513e-01
2.419837624148111765e-01
2.419823176947419885e-01
2.419808691540289436e-01
2.419794172259746023e-01
2.419779619137800708e-01
2.419765032206541155e-01
2.419750415859707182e-01
2.419735761416377806e-01
2.419721073260405753e-01
2.419706351424158464e-01
2.419691600341859483e-01
2.419676811252542414e-01
2.419661988580532053e-01
2.419647132358530017e-01
2.419632242619280671e-01
2.419617323847341739e-01
2.419602367182134839e-01
2.419587377098390002e-01
2.419572353629164674e-01
2.419557301299090635e-01
2.419542211168279611e-01
2.419527087751592309e-01
2.419511931082372613e-01
2.419496741194049338e-01
2.419481522661134920e-01
2.419466266445041702e-01
2.419450977110560452e-01
2.419435654691400872e-01
2.419420303801809724e-01
2.419404915324587790e-01
2.419389493864286256e-01
2.419374039454916248e-01
2.419358552130568274e-01
2.419343036554904014e-01
2.419327483512915267e-01
2.419311897658640853e-01
2.419296279026447172e-01
2.419280632319372182e-01
2.419264948244514435e-01
2.419249231495304575e-01
2.419233482106407651e-01
2.419217700112556435e-01
2.419201890265751387e-01
2.419186043176202450e-01
2.419170163586360500e-01
2.419154251531230315e-01
2.419138311801792285e-01
2.419122334931125828e-01
2.419106325700686178e-01
2.419090284145786751e-01
2.419074210301814243e-01
2.419058109008216384e-01
2.419041970702127675e-01
2.419025800213529531e-01
2.419009597578106741e-01
2.418993367673891726e-01
2.418977100861647300e-01
2.418960802009980093e-01
2.418944471154854670e-01
2.418928108332304427e-01
2.418911718468363947e-01
2.418895291828783156e-01
2.418878833330250222e-01
2.418862343009043347e-01
2.418845825829462615e-01
2.418829271981610129e-01
2.418812686420415137e-01
2.418796069182473918e-01
2.418779420304433825e-01
2.418762744798053643e-01
2.418746032759444553e-01
2.418729289191094423e-01
2.418712514129930935e-01
2.418695707612967816e-01
2.418678874699197179e-01
2.418661984524410613e-01
2.418645013593320181e-01
2.418627961814637239e-01
2.418610834384203323e-01
2.418593621170677110e-01
2.418576327345902111e-01
2.418558952988665856e-01
2.418541498177813054e-01
2.418523968229178700e-01
2.418506352771540024e-01
2.418488657096841687e-01
2.418470881283956153e-01
2.418453030744279197e-01
2.418435094915561412e-01
2.418417079185382623e-01
2.418398983632674693e-01
2.418380808336405008e-01
2.418362558826910313e-01
2.418344224304141976e-01
2.418325810274740695e-01
2.418307316817713271e-01
2.418288749558109019e-01
2.418270097506537986e-01
2.418251366264425051e-01
2.418232555910846404e-01
2.418213666524885452e-01
2.418194703849446126e-01
2.418175656659481976e-01
2.418156530674430704e-01
2.418137325973397367e-01
2.418118048393188557e-01
2.418098686521064078e-01
2.418079246170420915e-01
2.418059727420440175e-01
2.418040130350305184e-01
2.418020460913609115e-01
2.418000707464092458e-01
2.417980875932065898e-01
2.417960966396777156e-01
2.417940984904811685e-01
2.417920919623938736e-01
2.417900776577591726e-01
2.417880555845036694e-01
2.417860257505605737e-01
2.417839887721607295e-01
2.417819434429401837e-01
2.417798903768283436e-01
2.417778295817580858e-01
2.417757616831787693e-01
2.417736854563007909e-01
2.417716015242735161e-01
2.417695098950387034e-01
2.417674105765362791e-01
2.417653042056831514e-01
2.417631895347585602e-01
2.417610671983942972e-01
2.417589372045345075e-01
2.417568001992267401e-01
2.417546549164933944e-01
2.417525020001053404e-01
2.417503414580120524e-01
2.417481732981650033e-01
2.417459981779700451e-01
2.417438148087350802e-01
2.417416238456009392e-01
2.417394252965245904e-01
2.417372198279565398e-01
2.417350061331166589e-01
2.417327848762026998e-01
2.417305560651731855e-01
2.417283197079889145e-01
2.417260764823539465e-01
2.417238250589859860e-01
2.417215661133457205e-01
2.417192996533989446e-01
2.417170263658099394e-01
2.417147449033765216e-01
2.417124559505320347e-01
2.417101595152439386e-01
2.417078556054805261e-01
2.417055449190527172e-01
2.417032260864713789e-01
2.417008998033238210e-01
2.416985660775836653e-01
2.416962256159359557e-01
2.416938770311441997e-01
2.416915210276809889e-01
2.416891576135214437e-01
2.416867867966437933e-01
2.416844092947709188e-01
2.416820236985907089e-01
2.416796307236264152e-01
2.416772303778587094e-01
2.416748233877979435e-01
2.416724083265581191e-01
2.416699859184590071e-01
2.416675561714842213e-01
2.416651190936188187e-01
2.416626754223065165e-01
2.416602237087969729e-01
2.416577646883532049e-01
2.416552983689647660e-01
2.416528247586188782e-01
2.416503446056319504e-01
2.416478564395095896e-01
2.416453610063998836e-01
2.416428583142940512e-01
2.416403491201609688e-01
2.416378319362010307e-01
2.416353075172219533e-01
2.416327758712215057e-01
2.416302370061934046e-01
2.416276916898718596e-01
2.416251384129257662e-01
2.416225779409419960e-01
2.416200102819193729e-01
2.416174362121598640e-01
2.416148542051936854e-01
2.416122650351871237e-01
2.416096687101398910e-01
2.416070652380561401e-01
2.416044554058932592e-01
2.416018376658667921e-01
2.415992128028112695e-01
2.415965808247306223e-01
2.415939425270674512e-01
2.415912963450689288e-01
2.415886430720617928e-01
2.415859827160533602e-01
2.415833152850513921e-01
2.415806415850475508e-01
2.415779600301877217e-01
2.415752714243598054e-01
2.415725757755752268e-01
2.415698738982192673e-01
2.415671641896454669e-01
2.415644474621469473e-01
2.415617237237365766e-01
2.415589929824266680e-01
2.415562560630468147e-01
2.415535113420624880e-01
2.415507596422208914e-01
2.415480009715373355e-01
2.415452361631507117e-01
2.415424635769029549e-01
2.415396840438613357e-01
2.415368975720422196e-01
2.415341041694659130e-01
2.415313046796030982e-01
2.415284974416251895e-01
2.415256832969448486e-01
2.415228622535816050e-01
2.415200351632321163e-01
2.415172003486160124e-01
2.415143586593788694e-01
2.415115101035416045e-01
2.415086546891286878e-01
2.415057932780613759e-01
2.415029241726027176e-01
2.415000482326352116e-01
2.414971654661842715e-01
2.414942767433096438e-01
2.414913803499943445e-01
2.414884771542688546e-01
2.414855671641587542e-01
2.414826503876909003e-01
2.414797277050441671e-01
2.414767973819584301e-01
2.414738602965948999e-01
2.414709164569815991e-01
2.414679667513479622e-01
2.414650094293272486e-01
2.414620453771409991e-01
2.414590746028190682e-01
2.414560971143906998e-01
2.414531138100962648e-01
2.414501229195420984e-01
2.414471253389714467e-01
2.414441210764146084e-01
2.414411110380785819e-01
2.414380934376328947e-01
2.414350691792953585e-01
2.414320382710993251e-01
2.414290007210772582e-01
2.414259574453361257e-01
2.414229066377344135e-01
2.414198492124050577e-01
2.414167851773823537e-01
2.414137154566512455e-01
2.414106382283087160e-01
2.414075544143718388e-01
2.414044640228784622e-01
2.414013670618631591e-01
2.413982644651071485e-01
2.413951543911070918e-01
2.413920377716906041e-01
2.413889146148937570e-01
2.413857858622894814e-01
2.413826496567842983e-01
2.413795069380071934e-01
2.413763577139952932e-01
2.413732019927849470e-01
2.413700407256356706e-01
2.413668720360737097e-01
2.413636968734256816e-01
2.413605152457281022e-01
2.413573281119479330e-01
2.413541335801891452e-01
2.413509326074952388e-01
2.413477252019056163e-01
2.413445113714582924e-01
2.413412920846955689e-01
2.413380654305581352e-01
2.413348323756787650e-01
2.413315929280970829e-01
2.413283470958518806e-01
2.413250958570061777e-01
2.413218372814505686e-01
2.413185723453495912e-01
2.413153010567420376e-01
2.413120244012622040e-01
2.413087404336515251e-01
2.413054501376526995e-01
2.413021535213060176e-01
2.412988505926539351e-01
2.412955423467384453e-01
2.412922268194693243e-01
2.412889050040133987e-01
2.412855769084100155e-01
2.412822435351897887e-01
2.412789029052814782e-01
2.412755560193470261e-01
2.412722028854267231e-01
2.412688435115619145e-01
2.412654789095824981e-01
2.412621070818040114e-01
2.412587290382007810e-01
2.412553447868147072e-01
2.412519553468729927e-01
2.412485587058856296e-01
2.412451558812347407e-01
2.412417468809623933e-01
2.412383317131072125e-01
2.412349114060939881e-01
2.412314839290301549e-01
2.412280503085041383e-01
2.412246105525568951e-01
2.412211656969248108e-01
2.412177136960796386e-01
2.412142555839314473e-01
2.412107913685231364e-01
2.412073210578931648e-01
2.412038456968633726e-01
2.412003632217223914e-01
2.411968746754773463e-01
2.411933800661699157e-01
2.411898804458456058e-01
2.411863737363316162e-01
2.411828609878713947e-01
2.411793422085045102e-01
2.411758174062695326e-01
2.411722876421927286e-01
2.411687508201298957e-01
2.411652079993134579e-01
2.411616591877847604e-01
2.411581054537069169e-01
2.411545446866454334e-01
2.411509779529829034e-01
2.411474052607591734e-01
2.411438266180108148e-01
2.411402431017721781e-01
2.411366525838561925e-01
2.411330561395253480e-01
2.411294537768190471e-01
2.411258465798233330e-01
2.411222324062320954e-01
2.411186123383731728e-01
2.411149863842825258e-01
2.411113545519957824e-01
2.411077179343624755e-01
2.411040743715376911e-01
2.411004249546233602e-01
2.410967696916517800e-01
2.410931096824410202e-01
2.410894427531998230e-01
2.410857700020048178e-01
2.410820914368905776e-01
2.410784070658911205e-01
2.410747179974758181e-01
2.410710220405297144e-01
2.410673203017964505e-01
2.410636127893083236e-01
2.410599006184148685e-01
2.410561815842292566e-01
2.410524568003825086e-01
2.410487262749069215e-01
2.410449900158341263e-01
2.410412491470592111e-01
2.410375014465861998e-01
2.410337480366051555e-01
2.410299889251456551e-01
2.410262252428980179e-01
2.410224547542638152e-01
2.410186785882366678e-01
2.410148967528458752e-01
2.410111092561186830e-01
2.410073172371843819e-01
2.410035184435487809e-01
2.409997140126584059e-01
2.409959039525378932e-01
2.409920894090241683e-01
2.409882681161953921e-01
2.409844412182116646e-01
2.409806087230996763e-01
2.409767706388830644e-01
2.409729281197280359e-01
2.409690788830344266e-01
2.409652240813059954e-01
2.409613637225653249e-01
2.409574978148334989e-01
2.409536275205495515e-01
2.409497505405523432e-01
2.409458680356275084e-01
2.409419800137957979e-01
2.409380876440682107e-01
2.409341886141213029e-01
2.409302840913251087e-01
2.409263740836977696e-01
2.409224585992588152e-01
2.409185388151783291e-01
2.409146124027923830e-01
2.409106805376438620e-01
2.409067432277482435e-01
2.409028016567658081e-01
2.408988534830408534e-01
2.408948998886125126e-01
2.408909408814940423e-01
2.408869764697014748e-01
2.408830078449484269e-01
2.408790326494484879e-01
2.408750520733091149e-01
2.408710661245410667e-01
2.408670760012613377e-01
2.408630793328644937e-01
2.408590773158688636e-01
2.408550699582829857e-01
2.408510572681154538e-01
2.408470404514295171e-01
2.408430171217054161e-01
2.408389884834197803e-01
2.408349545445802597e-01
2.408309165175627209e-01
2.408268720032027965e-01
2.408228222123002804e-01
2.408187671528588814e-01
2.408147068328833074e-01
2.408106424725902084e-01
2.408065716571117787e-01
2.408024956051025289e-01
2.407984143245616715e-01
2.407943290419373161e-01
2.407902373298863585e-01
2.407861404132993766e-01
2.407820383001748055e-01
2.407779309985111360e-01
2.407738197424865723e-01
2.407697020892712314e-01
2.407655792715014953e-01
2.407614512971719134e-01
2.407573194066041089e-01
2.407531811446663172e-01
2.407490377501455558e-01
2.407448892310330990e-01
2.407407355953206651e-01
2.407365780909551112e-01
2.407324142475317230e-01
2.407282453114749643e-01
2.407240712907715574e-01
2.407198934394267353e-01
2.407157092749023231e-01
2.407115200496899865e-01
2.407073257717745052e-01
2.407031264491399924e-01
2.406989233433076691e-01
2.406947139566825711e-01
2.406904995492832322e-01
2.406862801290934883e-01
2.406820569636036189e-01
2.406778275432576164e-01
2.406735931340557300e-01
2.406693537439753561e-01
2.406651093809952791e-01
2.406608613200182378e-01
2.406566070366408794e-01
2.406523478042877362e-01
2.406480836309315419e-01
2.406438157973613268e-01
2.406395417673855563e-01
2.406352628203202171e-01
2.406309789641364882e-01
2.406266902068052160e-01
2.406223978364176452e-01
2.406180993021480585e-01
2.406137958906320318e-01
2.406094876098351931e-01
2.406051757536477598e-01
2.406008577596276399e-01
2.405965349202163761e-01
2.405922072433763215e-01
2.405878747370707171e-01
2.405835387023859684e-01
2.405791965624593520e-01
2.405748496169444195e-01
2.405704978737969180e-01
2.405661426398191249e-01
2.405617813267010852e-01
2.405574152398169963e-01
2.405530443871197188e-01
2.405486687765632792e-01
2.405442897220400611e-01
2.405399046210332514e-01
2.405355147860189224e-01
2.405311202249451052e-01
2.405267222573336250e-01
2.405223182693891348e-01
2.405179095792263633e-01
2.405134961947884564e-01
2.405090781240220577e-01
2.405046566934279650e-01
2.405002292752214665e-01
2.404957971945103634e-01
2.404913604592339160e-01
2.404869190773322729e-01
2.404824743822305266e-01
2.404780237322695635e-01
2.404735684594914158e-01
2.404691085718322352e-01
2.404646454082128848e-01
2.404601763159600059e-01
2.404557026326221703e-01
2.404512243661299786e-01
2.404467415244120887e-01
2.404422554532077427e-01
2.404377634861827873e-01
2.404332669677127776e-01
2.404287659057232074e-01
2.404242616513624364e-01
2.404197515274535402e-01
2.404152368837916276e-01
2.404107177282980845e-01
2.404061940688926868e-01
2.404016672634343155e-01
2.403971346212955273e-01
2.403925974989941095e-01
2.403880559044464515e-01
2.403835112008359531e-01
2.403789606868617090e-01
2.403744057243765719e-01
2.403698463212912140e-01
2.403652824855157522e-01
2.403607155868370260e-01
2.403561429107168856e-01
2.403515658256248910e-01
2.403469843394651084e-01
2.403423998272660733e-01
2.403378095639851497e-01
2.403332149233400883e-01
2.403286159132314581e-01
2.403240125415569972e-01
2.403194061898435430e-01
2.403147941200229898e-01
2.403101777123217153e-01
2.403055569746352371e-01
2.403009332936444364e-01
2.402963039209446428e-01
2.402916702419304884e-01
2.402870322644892198e-01
2.402823899965079169e-01
2.402777448310610686e-01
2.402730940069292553e-01
2.402684389159097100e-01
2.402637795658853492e-01
2.402591173549983306e-01
2.402544495118659196e-01
2.402497774333635649e-01
2.402451011273681880e-01
2.402404206017546562e-01
2.402357372609541519e-01
2.402310483209789127e-01
2.402263551850030154e-01
2.402216578608956654e-01
2.402169577580723359e-01
2.402122520825510366e-01
2.402075422424979068e-01
2.402028282457779884e-01
2.401981101002561569e-01
2.401933892215260546e-01
2.401886628032132709e-01
2.401839322596764914e-01
2.401791975987745964e-01
2.401744602410034735e-01
2.401697173701594634e-01
2.401649704055122125e-01
2.401602193549137176e-01
2.401554642262151429e-01
2.401507064459885710e-01
2.401459431858460891e-01
2.401411758711454736e-01
2.401364045097299504e-01
2.401316305329906364e-01
2.401268511028776809e-01
2.401220676495745554e-01
2.401172801809213775e-01
2.401124887047555445e-01
2.401076946584333460e-01
2.401028951919367271e-01
2.400980917414290428e-01
2.400932843147424167e-01
2.400884743539657973e-01
2.400836589995885562e-01
2.400788396925158108e-01
2.400740164405729127e-01
2.400691892515843806e-01
2.400643595735035274e-01
2.400595245350567453e-01
2.400546855830266724e-01
2.400498427252279465e-01
2.400449974142661591e-01
2.400401467695406077e-01
2.400352922424899837e-01
2.400304338409268157e-01
2.400255715726620220e-01
2.400207068960544809e-01
2.400158369189547836e-01
2.400109630985703402e-01
2.400060854427067958e-01
2.400012039591649660e-01
2.399963201120056677e-01
2.399914309976422522e-01
2.399865380789958924e-01
2.399816375458909690e-01
2.399767259897764848e-01
2.399718004771322910e-01
2.399668624824366492e-01
2.399619120180684351e-01
2.399569490963907037e-01
2.399519752141378026e-01
2.399469874185888862e-01
2.399419872027424017e-01
2.399369745789131647e-01
2.399319510585686821e-01
2.399269136593465412e-01
2.399218638889952793e-01
2.399168017597779756e-01
2.399117272839407788e-01
2.399066419912898596e-01
2.399015428625724256e-01
2.398964314238953288e-01
2.398913076874544248e-01
2.398861731976591471e-01
2.398810249058777044e-01
2.398758643528351997e-01
2.398706915506740311e-01
2.398655065115247176e-01
2.398603107979717097e-01
2.398551013248189090e-01
2.398498796509859199e-01
2.398446457885475280e-01
2.398394013145640491e-01
2.398341431147197333e-01
2.398288727624206529e-01
2.398235902696924660e-01
2.398182956485463424e-01
2.398129904940517476e-01
2.398076716556560850e-01
2.398023407247948380e-01
2.397969977134267183e-01
2.397916442309678264e-01
2.397862770980019320e-01
2.397808979203235880e-01
2.397755067098396031e-01
2.397701034784429086e-01
2.397646898534006588e-01
2.397592626193785215e-01
2.397538234000409774e-01
2.397483722072269452e-01
2.397429106824217060e-01
2.397374355816836999e-01
2.397319485429089680e-01
2.397264495778833604e-01
2.397209386983826240e-01
2.397154175635817785e-01
2.397098828939395188e-01
2.397043363450618303e-01
2.396987779286682274e-01
2.396932093180272338e-01
2.396876272052417267e-01
2.396820332600214098e-01
2.396764274940339501e-01
2.396708099189347463e-01
2.396651822255266295e-01
2.396595410706240381e-01
2.396538881414919109e-01
2.396482234497289698e-01
2.396425487001057064e-01
2.396368605213315406e-01
2.396311606146493411e-01
2.396254489916067043e-01
2.396197256637390693e-01
2.396139923531941385e-01
2.396082456537052541e-01
2.396024872839127018e-01
2.395967172552963542e-01
2.395909373038465073e-01
2.395851439954403417e-01
2.395793390625714503e-01
2.395735225166674143e-01
2.395676943691424921e-01
2.395618563732120343e-01
2.395560050600843982e-01
2.395501421794945518e-01
2.395442677428042955e-01
2.395383835169476172e-01
2.395324860055201288e-01
2.395265769719887583e-01
2.395206564276616268e-01
2.395147243838322559e-01
2.395087826245074769e-01
2.395028274908585497e-01
2.394968597995205117e-01
2.394908793672154701e-01
2.394848879975671752e-01
2.394788821348736163e-01
2.394728635789273308e-01
2.394668323455912962e-01
2.394607884507086171e-01
2.394547337166712531e-01
2.394486645498958843e-01
2.394425827689653508e-01
2.394364883896362706e-01
2.394303814276435571e-01
2.394242637240289184e-01
2.394181316475639809e-01
2.394119870355040369e-01
2.394058299035005111e-01
2.393996621074297448e-01
2.393934799861136553e-01
2.393872853916663157e-01
2.393810783396496666e-01
2.393748588456047210e-01
2.393686287838491800e-01
2.393623844559832348e-01
2.393561277325798597e-01
2.393498586290948582e-01
2.393435790345171954e-01
2.393372852208288104e-01
2.393309790732944808e-01
2.393246606072829130e-01
2.393183298381431623e-01
2.393119886730967205e-01
2.393056333473152497e-01
2.392992657643198129e-01
2.392928859393725904e-01
2.392864957941998605e-01
2.392800915346897095e-01
2.392736750788856948e-01
2.392672464419638434e-01
2.392608056390813642e-01
2.392543546099933915e-01
2.392478895241866299e-01
2.392414123177560858e-01
2.392349230057717047e-01
2.392284235423312588e-01
2.392219100679642274e-01
2.392153845331247419e-01
2.392088469527972050e-01
2.392022973419485887e-01
2.391957376724999085e-01
2.391891640489857696e-01
2.391825784397093035e-01
2.391759808595501635e-01
2.391693732946127970e-01
2.391627518207953274e-01
2.391561184205996393e-01
2.391494731088191772e-01
2.391428159002271792e-01
2.391361487985566581e-01
2.391294678441084898e-01
2.391227750370331639e-01
2.391160703920203745e-01
2.391093559268244184e-01
2.391026276534273798e-01
2.390958875860214605e-01
2.390891357392099237e-01
2.390823721275736613e-01
2.390755987863001364e-01
2.390688116921672046e-01
2.390620128768201624e-01
2.390552023547549698e-01
2.390483821750283289e-01
2.390415482864088892e-01
2.390347027344285058e-01
2.390278455334969854e-01
2.390209766980055939e-01
2.390140982942468573e-01
2.390072062361739968e-01
2.390003025865788944e-01
2.389933873597659408e-01
2.389864626357411370e-01
2.389795243007605263e-01
2.389725744313441202e-01
2.389656130417129321e-01
2.389586401460646048e-01
2.389516578414516146e-01
2.389446619796988802e-01
2.389376546543938162e-01
2.389306358796504659e-01
2.389236077660806812e-01
2.389165661381171812e-01
2.389095131029251862e-01
2.389024486745325304e-01
2.388953728669478416e-01
2.388882878076405980e-01
2.388811892869892595e-01
2.388740794290372671e-01
2.388669582477075393e-01
2.388598278838793276e-01
2.388526841008409285e-01
2.388455290360606553e-01
2.388383627033779377e-01
2.388311851166087796e-01
2.388239984333029864e-01
2.388167983830692953e-01
2.388095871200684450e-01
2.388023646580312853e-01
2.387951331677715672e-01
2.387878883521009632e-01
2.387806323784596452e-01
2.387733652604939749e-01
2.387660870118294976e-01
2.387587998197664430e-01
2.387514993538047969e-01
2.387441877978914717e-01
2.387368651655672469e-01
2.387295336572475835e-01
2.387221889159296673e-01
2.387148331386927391e-01
2.387074663389929796e-01
2.387000885302658637e-01
2.386927019292306995e-01
2.386853021459380275e-01
2.386778913937913082e-01
2.386704696861401409e-01
2.386630370363142517e-01
2.386555956772392073e-01
2.386481411862158009e-01
2.386406757928731803e-01
2.386331995104547521e-01
2.386257145847784922e-01
2.386182165670919786e-01
2.386107076999308685e-01
2.386031879964547464e-01
2.385956574698012700e-01
2.385881183818160389e-01
2.385805662513529879e-01
2.385730038262749986e-01
2.385654324877125032e-01
2.385578545960077568e-01
2.385502656535035682e-01
2.385426679372806280e-01
2.385350614670250780e-01
2.385274462624090708e-01
2.385198246161115976e-01
2.385121920043104526e-01
2.385045507170562851e-01
2.384969007739548008e-01
2.384892444779335707e-01
2.384815772844492976e-01
2.384739014938261348e-01
2.384662171256029528e-01
2.384585241993011917e-01
2.384508250305300558e-01
2.384431150491054252e-01
2.384353965680620080e-01
2.384276696068579060e-01
2.384199364911399610e-01
2.384121926304233474e-01
2.384044403478064456e-01
2.383966796626794116e-01
2.383889105944147491e-01
2.383811354810855265e-01
2.383733497070851248e-01
2.383655556079632420e-01
2.383577532030276003e-01
2.383499448401842358e-01
2.383421258839391599e-01
2.383342986797005181e-01
2.383264632467098632e-01
2.383186196041918725e-01
2.383107701122155198e-01
2.383029101106889369e-01
2.382950419572109069e-01
2.382871656709405483e-01
2.382792836215745780e-01
2.382713911295473719e-01
2.382634905621071053e-01
2.382555819383499474e-01
2.382476652773557468e-01
2.382397429607255313e-01
2.382318102848096641e-01
2.382238696287911628e-01
2.382159210116861492e-01
2.382079668245187243e-01
2.382000023445762782e-01
2.381920299604876057e-01
2.381840496912037697e-01
2.381760615556569038e-01
2.381680679565271741e-01
2.381600641475248858e-01
2.381520525289609891e-01
2.381440331197057225e-01
2.381360083316566567e-01
2.381279733998679649e-01
2.381199307338957571e-01
2.381118803525441030e-01
2.381038222746016952e-01
2.380957589233690941e-01
2.380876855108321477e-01
2.380796044579731041e-01
2.380715157835157636e-01
2.380634219197813595e-01
2.380553180605017305e-01
2.380472066357008365e-01
2.380390876640405828e-01
2.380309611641677203e-01
2.380228295795502325e-01
2.380146880813551746e-01
2.380065391107855088e-01
2.379983826864221497e-01
2.379902212605541911e-01
2.379820499864968575e-01
2.379738713142934836e-01
2.379656852624639218e-01
2.379574918495114821e-01
2.379492935386256502e-01
2.379410854610547466e-01
2.379328700777708083e-01
2.379246474072160278e-01
2.379164199212009390e-01
2.379081827335176591e-01
2.378999383137841983e-01
2.378916866803778007e-01
2.378834278516610001e-01
2.378751643100988633e-01
2.378668911479133175e-01
2.378586108454042169e-01
2.378503234208682038e-01
2.378420288925912618e-01
2.378337297535569328e-01
2.378254210746880148e-01
2.378171053468287055e-01
2.378087825882009287e-01
2.378004553001064059e-01
2.377921185366233536e-01
2.377837747969364646e-01
2.377754240992052126e-01
2.377670664615721963e-01
2.377587043956138624e-01
2.377503329345996286e-01
2.377419545880163909e-01
2.377335693739442979e-01
2.377251798120833537e-01
2.377167809192501369e-01
2.377083752130739747e-01
2.376999627115756186e-01
2.376915434327582233e-01
2.376831199063549893e-01
2.376746871288573093e-01
2.376662476279555736e-01
2.376578014215923185e-01
2.376493510474294579e-01
2.376408914858929577e-01
2.376324252726257913e-01
2.376239524255069346e-01
2.376154729624040951e-01
2.376069894307712982e-01
2.375984967911922707e-01
2.375899975891282434e-01
2.375814918423831412e-01
2.375729821061518532e-01
2.375644633253354288e-01
2.375559380531540588e-01
2.375474063073520492e-01
2.375388681056578855e-01
2.375303260128194260e-01
2.375217749543732104e-01
2.375132174931235407e-01
2.375046536467348979e-01
2.374960859875074326e-01
2.374875094256743147e-01
2.374789265316095688e-01
2.374703373229185566e-01
2.374617418171943717e-01
2.374531425960521580e-01
2.374445345508364169e-01
2.374359202612649211e-01
2.374272997448690914e-01
2.374186755906252388e-01
2.374100426749534698e-01
2.374014035849543180e-01
2.373927583380979200e-01
2.373841069518398128e-01
2.373754520242417065e-01
2.373667884133028871e-01
2.373581187152336014e-01
2.373494429474301559e-01
2.373407637151256910e-01
2.373320758617735726e-01
2.373233819907777931e-01
2.373146821194731526e-01
2.373059762651808513e-01
2.372972670419868368e-01
2.372885492753895598e-01
2.372798255776707999e-01
2.372710959660921382e-01
2.372623630617264889e-01
2.372536216758985850e-01
2.372448744278970456e-01
2.372361213349232778e-01
2.372273624141642001e-01
2.372186002953144968e-01
2.372098297722063931e-01
2.372010534727777009e-01
2.371922714141536659e-01
2.371834862328356386e-01
2.371746927088473900e-01
2.371658934769516613e-01
2.371570885542151896e-01
2.371482779576903899e-01
2.371394643322691231e-01
2.371306424409477809e-01
2.371218149269016529e-01
2.371129818071266437e-01
2.371041457331348745e-01
2.370953014544808779e-01
2.370864516209845729e-01
2.370775962495821343e-01
2.370687353571920286e-01
2.370598716034924558e-01
2.370509997214622633e-01
2.370421223691132062e-01
2.370332395633051870e-01
2.370243539701564761e-01
2.370154603095690482e-01
2.370065612460149906e-01
2.369976567962961411e-01
2.369887469772002375e-01
2.369798344627851439e-01
2.369709139568297318e-01
2.369619881317712173e-01
2.369530570043368867e-01
2.369441232548454845e-01
2.369351815743604983e-01
2.369262346415971776e-01
2.369172824732281857e-01
2.369083250859091994e-01
2.368993651676731815e-01
2.368903973939108232e-01
2.368814244510784039e-01
2.368724463557742577e-01
2.368634631245831179e-01
2.368544774531278208e-01
2.368454840013755613e-01
2.368364854633973615e-01
2.368274818557194461e-01
2.368184758799510847e-01
2.368094621838953695e-01
2.368004434676287406e-01
2.367914197476198024e-01
2.367823910403225041e-01
2.367733600547155537e-01
2.367643214236220262e-01
2.367552778545123360e-01
2.367462293637825343e-01
2.367371786662209598e-01
2.367281203828404679e-01
2.367190572269403659e-01
2.367099892148595841e-01
2.367009163629232305e-01
2.366918413930685916e-01
2.366827589117694863e-01
2.366736716394987061e-01
2.366645795925258478e-01
2.366554854984190825e-01
2.366463839521959489e-01
2.366372776799822164e-01
2.366281666979896392e-01
2.366190510224123744e-01
2.366099333877558220e-01
2.366008083749321922e-01
2.365916787170228575e-01
2.365825444301701275e-01
2.365734082543351491e-01
2.365642647593209080e-01
2.365551166836907804e-01
2.365459640435267907e-01
2.365368068548975855e-01
2.365276478644830482e-01
2.365184816284150449e-01
2.365093108919982257e-01
2.365001356712435054e-01
2.364909587181191486e-01
2.364817745779911884e-01
2.364725860014731396e-01
2.364633930045181853e-01
2.364541956030670744e-01
2.364449965555933120e-01
2.364357903942200800e-01
2.364265798760864512e-01
2.364173650170768304e-01
2.364081485807796867e-01
2.363989250888974269e-01
2.363896973037050708e-01
2.363804652410306795e-01
2.363712289166898239e-01
2.363619911005609420e-01
2.363527463015307473e-01
2.363434972881888751e-01
2.363342440762931096e-01
2.363249894406703744e-01
2.363157278801269467e-01
2.363064621682165467e-01
2.362971923206416691e-01
2.362879183530912086e-01
2.362786430464734466e-01
2.362693608871985207e-01
2.362600746549263220e-01
2.362507843652895123e-01
2.362414928039737738e-01
2.362321944476470370e-01
2.362228920807657451e-01
2.362135857189077148e-01
2.362042753776354420e-01
2.361949638485065228e-01
2.361856455962151879e-01
2.361763234111121101e-01
2.361669973087049401e-01
2.361576700851634181e-01
2.361483361957719129e-01
2.361389984355122262e-01
2.361296568198360535e-01
2.361203113641830997e-01
2.361109583020917224e-01
2.361015788748231925e-01
2.360921755060684801e-01
2.360827482069893235e-01
2.360732998085052770e-01
2.360638246893142500e-01
2.360543256731833517e-01
2.360448027712097052e-01
2.360352559944806639e-01
2.360256853540632083e-01
2.360160965859278148e-01
2.360064782654887616e-01
2.359968367432974112e-01
2.359871746408708226e-01
2.359774922536639341e-01
2.359677895910626821e-01
2.359580666624391254e-01
2.359483234771527216e-01
2.359385600445499387e-01
2.359287822105431420e-01
2.359189783233466287e-01
2.359091542167882083e-01
2.358993099001621685e-01
2.358894453827497517e-01
2.358795606738184891e-01
2.358696557826218676e-01
2.358597307184034930e-01
2.358497854903908730e-01
2.358398260526454737e-01
2.358298405366815453e-01
2.358198348845256809e-01
2.358098091053537071e-01
2.357997632083294604e-01
2.357896972026032878e-01
2.357796110973138792e-01
2.357695049015828825e-01
2.357593786245234524e-01
2.357492383279015669e-01
2.357390719274197743e-01
2.357288854728597505e-01
2.357186789732803600e-01
2.357084524377285883e-01
2.356982058752362108e-01
2.356879392948257879e-01
2.356776527055027826e-01
2.356673461162631100e-01
2.356570256961376675e-01
2.356466791458994292e-01
2.356363126226435067e-01
2.356259261353125800e-01
2.356155196928370610e-01
2.356050933041327067e-01
2.355946469781041719e-01
2.355841807236407903e-01
2.355736945496214596e-01
2.355631947319145048e-01
2.355526687572227496e-01
2.355421228895266950e-01
2.355315571376510597e-01
2.355209715104097934e-01
2.355103660166039670e-01
2.354997406650203295e-01
2.354890954644341394e-01
2.354784304236058889e-01
2.354677519248131734e-01
2.354570472415483673e-01
2.354463227442448181e-01
2.354355784416135022e-01
2.354248143423515738e-01
2.354140304551435303e-01
2.354032267886621566e-01
2.353924033515645275e-01
2.353815601524982815e-01
2.353707036797271224e-01
2.353598209943730257e-01
2.353489185729062405e-01
2.353379964239219468e-01
2.353270545559995042e-01
2.353160929777108890e-01
2.353051116976105916e-01
2.352941107242438323e-01
2.352830900661393443e-01
2.352720563171331603e-01
2.352609963268144644e-01
2.352499166772691885e-01
2.352388173769765500e-01
2.352276984344036093e-01
2.352165598580047701e-01
2.352054016562206140e-01
2.351942238374795657e-01
2.351830264101977819e-01
2.351718160733735630e-01
2.351605794658794268e-01
2.351493232750100915e-01
2.351380475091299771e-01
2.351267521765911250e-01
2.351154372857336972e-01
2.351041028448821457e-01
2.350927488623520967e-01
2.350813753464441880e-01
2.350699891009145892e-01
2.350585765547312800e-01
2.350471444999919779e-01
2.350356929449469168e-01
2.350242218978338959e-01
2.350127313668775586e-01
2.350012213602898914e-01
2.349896918862697803e-01
2.349781429530055643e-01
2.349665814686101584e-01
2.349549936529495842e-01
2.349433864025229912e-01
2.349317597254675372e-01
2.349201136299049475e-01
2.349084481239472333e-01
2.348967632156934715e-01
2.348850589132261413e-01
2.348733352246211159e-01
2.348615991619570353e-01
2.348498367367827799e-01
2.348380549496070224e-01
2.348262538084532336e-01
2.348144333213297297e-01
2.348025934962340022e-01
2.347907343411502201e-01
2.347788558640505063e-01
2.347669580728944383e-01
2.347550480833401343e-01
2.347431116993962674e-01
2.347311560251927331e-01
2.347191810686379276e-01
2.347071868376293668e-01
2.346951733400493012e-01
2.346831405837697115e-01
2.346710885766491450e-01
2.346590173265317159e-01
2.346469340522755465e-01
2.346348243511111042e-01
2.346226954304096446e-01
2.346105472979652107e-01
2.345983799615621312e-01
2.345861934289708572e-01
2.345739877079485725e-01
2.345617628062408588e-01
2.345495187315810859e-01
2.345372628056430209e-01
2.345249804196421484e-01
2.345126788838072796e-01
2.345003582058227676e-01
2.344880183933567563e-01
2.344756594540689520e-01
2.344632813956033512e-01
2.344508842255939585e-01
2.344384679516590686e-01
2.344260399979228859e-01
2.344135855503237664e-01
2.344011120215814259e-01
2.343886194192664751e-01
2.343761077509361468e-01
2.343635770241357386e-01
2.343510272463978361e-01
2.343384584252432012e-01
2.343258705681795506e-01
2.343132636827019444e-01
2.343006453063347094e-01
2.342880003977950709e-01
2.342753364832469987e-01
2.342626535701389789e-01
2.342499516659021230e-01
2.342372307779577723e-01
2.342244909137131126e-01
2.342117320805654490e-01
2.341989542858966544e-01
2.341861651689123858e-01
2.341733494845927854e-01
2.341605148608223996e-01
2.341476613049360833e-01
2.341347888242553132e-01
2.341218974260875219e-01
2.341089871177303716e-01
2.340960579064676472e-01
2.340831097995690335e-01
2.340701505375684666e-01
2.340571646724163846e-01
2.340441599333656364e-01
2.340311363276386669e-01
2.340180938624430995e-01
2.340050325449777868e-01
2.339919523824274261e-01
2.339788533819639471e-01
2.339657355507470671e-01
2.339526067302862833e-01
2.339394512702051565e-01
2.339262770007723979e-01
2.339130839290982089e-01
2.338998720622804117e-01
2.338866414074063926e-01
2.338733919715478282e-01
2.338601237617665696e-01
2.338468367851116447e-01
2.338335389837247758e-01
2.338202145055917613e-01
2.338068712816525063e-01
2.337935093189068003e-01
2.337801286243408883e-01
2.337667292049302459e-01
2.337533110676365822e-01
2.337398742194104484e-01
2.337264186671890731e-01
2.337129524534105607e-01
2.336994595250998508e-01
2.336859479135288686e-01
2.336724176255868812e-01
2.336588686681493332e-01
2.336453010480804005e-01
2.336317147722318799e-01
2.336181098474436890e-01
2.336044862805401467e-01
2.335908522139245047e-01
2.335771913943249789e-01
2.335635119530162784e-01
2.335498138967742610e-01
2.335360972323656803e-01
2.335223619665428019e-01
2.335086081060471774e-01
2.334948356576072581e-01
2.334810446279395602e-01
2.334672432590788049e-01
2.334534150981192324e-01
2.334395683760043250e-01
2.334257030994006943e-01
2.334118192749632392e-01
2.333979169093352013e-01
2.333839960091479981e-01
2.333700565810185590e-01
2.333560986315548758e-01
2.333421305021007863e-01
2.333281355407631485e-01
2.333141220778314207e-01
2.333000901198620802e-01
2.332860396734016684e-01
2.332719707449820157e-01
2.332578833411227959e-01
2.332437774683339682e-01
2.332296531331107814e-01
2.332155187757937176e-01
2.332013575461339694e-01
2.331871778734509459e-01
2.331729797641928226e-01
2.331587632247933972e-01
2.331445282616756987e-01
2.331302748812507097e-01
2.331160030899168123e-01
2.331017128940604533e-01
2.330874128327045103e-01
2.330730858578710651e-01
2.330587404975973942e-01
2.330443767582194292e-01
2.330299946460641647e-01
2.330155941674430520e-01
2.330011753286582166e-01
2.329867381359982947e-01
2.329722825957397103e-01
2.329578173452820922e-01
2.329433251395316984e-01
2.329288146049358632e-01
2.329142857477226602e-01
2.328997385741075066e-01
2.328851730902948280e-01
2.328705893024736739e-01
2.328559872168267098e-01
2.328413668395181157e-01
2.328267369060246783e-01
2.328120799747410707e-01
2.327974047702206506e-01
2.327827112985849101e-01
2.327679995659383549e-01
2.327532695783756100e-01
2.327385213419786436e-01
2.327237548628180441e-01
2.327089701469513550e-01
2.326941760276320381e-01
2.326793548673384837e-01
2.326645154884354194e-01
2.326496578969334261e-01
2.326347820988294846e-01
2.326198881001086960e-01
2.326049759067444489e-01
2.325900455246983078e-01
2.325750969599169049e-01
2.325601391431431075e-01
2.325451542415205575e-01
2.325301511749323646e-01
2.325151299492819734e-01
2.325000905704568410e-01
2.324850330443335999e-01
2.324699573767751160e-01
2.324548635736343183e-01
2.324397516407508135e-01
2.324246306060696043e-01
2.324094824419681848e-01
2.323943161655690481e-01
2.323791317826610636e-01
2.323639292990273830e-01
2.323487087204326174e-01
2.323334700526327179e-01
2.323182133013721451e-01
2.323029384723811486e-01
2.322876546905257023e-01
2.322723437339840324e-01
2.322570147168300791e-01
2.322416676447465744e-01
2.322263025234042599e-01
2.322109193584623310e-01
2.321955181555672154e-01
2.321800989203532950e-01
2.321646616584446821e-01
2.321492155913534861e-01
2.321337423036076153e-01
2.321182510059577320e-01
2.321027417039788210e-01
2.320872144032334328e-01
2.320716691092719053e-01
2.320561058276325861e-01
2.320405245638416658e-01
2.320249253234130116e-01
2.320093174242384704e-01
2.319936822577349234e-01
2.319780291310601372e-01
2.319623580496822379e-01
2.319466690190538638e-01
2.319309620446175502e-01
2.319152371318032868e-01
2.318994942860289066e-01
2.318837335127006960e-01
2.318679642258230089e-01
2.318521676242319973e-01
2.318363531112291875e-01
2.318205206921726824e-01
2.318046703724087609e-01
2.317888021572713231e-01
2.317729160520811127e-01
2.317570120621489371e-01
2.317410901927724476e-01
2.317251599538100448e-01
2.317092023520377908e-01
2.316932268866392364e-01
2.316772335628639601e-01
2.316612223859498831e-01
2.316451933611237690e-01
2.316291464935986699e-01
2.316130817885758697e-01
2.315969992512476594e-01
2.315809084870694146e-01
2.315647903112663664e-01
2.315486543186502377e-01
2.315325005143635817e-01
2.315163289035357952e-01
2.315001394912846178e-01
2.314839322827162982e-01
2.314677072829249282e-01
2.314514644969918322e-01
2.314352136257264436e-01
2.314189352933009869e-01
2.314026391899035584e-01
2.313863253205706294e-01
2.313699936903232390e-01
2.313536443041716018e-01
2.313372771671129979e-01
2.313208922841353821e-01
2.313044896602116651e-01
2.312880693003035448e-01
2.312716410108814902e-01
2.312551852044076317e-01
2.312387116767608553e-01
2.312222204328572284e-01
2.312057114775980526e-01
2.311891848158745266e-01
2.311726404525648038e-01
2.311560783925348250e-01
2.311394986406400398e-01
2.311229110981914969e-01
2.311062959876183931e-01
2.310896631996684492e-01
2.310730127391488198e-01
2.310563446108552244e-01
2.310396588195694489e-01
2.310229553700629546e-01
2.310062342670939906e-01
2.309894955154101481e-01
2.309727491109329067e-01
2.309559750865230465e-01
2.309391834275641986e-01
2.309223741387558260e-01
2.309055472247862340e-01
2.308887026903292394e-01
2.308718405400487783e-01
2.308549607785968516e-01
2.308380634106127482e-01
2.308211585263993948e-01
2.308042259697067888e-01
2.307872758203261543e-01
2.307703080828488185e-01
2.307533227618555616e-01
2.307363198619133970e-01
2.307192993875790687e-01
2.307022613433958314e-01
2.306852057338960593e-01
2.306681427435439136e-01
2.306510520274213105e-01
2.306339437595057995e-01
2.306168179442791843e-01
2.305996745862162189e-01
2.305825136897765026e-01
2.305653352594083660e-01
2.305481392995501477e-01
2.305309258146245321e-01
2.305137050830385892e-01
2.304964565716449698e-01
2.304791905483856707e-01
2.304619070176379125e-01
2.304446059837653715e-01
2.304272874511237301e-01
2.304099514240526836e-01
2.303925979068825458e-01
2.303752269039309186e-01
2.303578487873327862e-01
2.303404428361379708e-01
2.303230194120383101e-01
2.303055785193068861e-01
2.302881201622004048e-01
2.302706443449650808e-01
2.302531510718348051e-01
2.302356403470323665e-01
2.302181138552522599e-01
2.302005852089667459e-01
2.301830335842371400e-01
2.301654694379857702e-01
2.301478927784749162e-01
2.301303036139547564e-01
2.301127019526663653e-01
2.300950878028366064e-01
2.300774611726811858e-01
2.300598220704079822e-01
2.300421810273267087e-01
2.300245170128047967e-01
2.300068405507056934e-01
2.299891516491881505e-01
2.299714503164022039e-01
2.299537365604824579e-01
2.299360103895554119e-01
2.299182718117344648e-01
2.299005208351217466e-01
2.298827680575328825e-01
2.298649923149763685e-01
2.298472041978633640e-01
2.298294036781668992e-01
2.298115904194496517e-01
2.297937643454268652e-01
2.297759254659917372e-01
2.297580737910275284e-01
2.297402093304062309e-01
2.297223427516831284e-01
2.297044527569158112e-01
2.296865500060266130e-01
2.296686345088388426e-01
2.296507062751644290e-01
2.296327653148029224e-01
2.296148116375425485e-01
2.295968452531602644e-01
2.295788661714198708e-01
2.295608851280020457e-01
2.295428806883451078e-01
2.295248635805489656e-01
2.295068338143286812e-01
2.294887913993919892e-01
2.294707363454327465e-01
2.294526686621323197e-01
2.294345883591622504e-01
2.294164954461820338e-01
2.293984007265252312e-01
2.293802826299546349e-01
2.293621519522748287e-01
2.293440087030974572e-01
2.293258528920237849e-01
2.293076845286439180e-01
2.292895036225348626e-01
2.292713101832610789e-01
2.292531042203786451e-01
2.292348966044117087e-01
2.292166656303766259e-01
2.291984221613196926e-01
2.291801662067507461e-01
2.291618977761630260e-01
2.291436168790451089e-01
2.291253235248675857e-01
2.291070177230934424e-01
2.290886994831742296e-01
2.290703797423631061e-01
2.290520366618551407e-01
2.290336811714771548e-01
2.290153132806342917e-01
2.289969329987196489e-01
2.289785403351144999e-01
2.289601352991900152e-01
2.289417179003025438e-01
2.289232881478027171e-01
2.289048570452202336e-01
2.288864026208365376e-01
2.288679358708066158e-01
2.288494568044312505e-01
2.288309654310026753e-01
2.288124617597984689e-01
2.287939458000874393e-01
2.287754175611259599e-01
2.287568770521575812e-01
2.287383353425442301e-01
2.287197703285525074e-01
2.287011930722164799e-01
2.286826035827358994e-01
2.286640018692988607e-01
2.286453879410831891e-01
2.286267618072546637e-01
2.286081234769674064e-01
2.285894729593664909e-01
2.285708213891947671e-01
2.285521465315989986e-01
2.285334595140459668e-01
2.285147603456340604e-01
2.284960490354512319e-01
2.284773255925732771e-01
2.284585900260654445e-01
2.284398423449819360e-01
2.284210825583644078e-01
2.284023218659039234e-01
2.283835379025042633e-01
2.283647418606274404e-01
2.283459337492711461e-01
2.283271135774230243e-01
2.283082813540573963e-01
2.282894370881409785e-01
2.282705807886267757e-01
2.282517124644584117e-01
2.282328433798346823e-01
2.282139510402921290e-01
2.281950467028509566e-01
2.281761303764102133e-01
2.281572020698571790e-01
2.281382617920674205e-01
2.281193095519064018e-01
2.281003453582306495e-01
2.280813692198806475e-01
2.280623924651403733e-01
2.280433924710374427e-01
2.280243805587207628e-01
2.280053567369901280e-01
2.279863210146330088e-01
2.279672734004304369e-01
2.279482139031454579e-01
2.279291425315351782e-01
2.279100592943458792e-01
2.278909755835134554e-01
2.278718686484126899e-01
2.278527498738965873e-01
2.278336192686655770e-01
2.278144768414112065e-01
2.277953226008125887e-01
2.277761565555383449e-01
2.277569787142462165e-01
2.277377890855842302e-01
2.277185991247260288e-01
2.276993859542338905e-01
2.276801610222428662e-01
2.276609243373570179e-01
2.276416759081689167e-01
2.276224157432620854e-01
2.276031438512073901e-01
2.275838602405664268e-01
2.275645649198878018e-01
2.275452694071676274e-01
2.275259506989900093e-01
2.275066203063551007e-01
2.274872782377726499e-01
2.274679245017373619e-01
2.274485591067365586e-01
2.274291820612439063e-01
2.274097933737243560e-01
2.273903930526318673e-01
2.273709811064096309e-01
2.273515691223720325e-01
2.273321339580924305e-01
2.273126871939428750e-01
2.272932288383243682e-01
2.272737588996268654e-01
2.272542773862301635e-01
2.272347843065017359e-01
2.272152796688012844e-01
2.271957634814755211e-01
2.271762473937985471e-01
2.271567081390927223e-01
2.271371573597360527e-01
2.271175950640341168e-01
2.270980212602808912e-01
2.270784359567605271e-01
2.270588391617481272e-01
2.270392308835057493e-01
2.270196111302859032e-01
2.269999916129223916e-01
2.269803489412907660e-01
2.269606948193722551e-01
2.269410292553779573e-01
2.269213522575075914e-01
2.269016638339517722e-01
2.268819639928881804e-01
2.268622527424879465e-01
2.268425300909079900e-01
2.268228078101445777e-01
2.268030623874225382e-01
2.267833055879296400e-01
2.267635374197826126e-01
2.267437578910883600e-01
2.267239670099423510e-01
2.267041647844296737e-01
2.266843512226280333e-01
2.266645263325999249e-01
2.266447019471130031e-01
2.266248544315266900e-01
2.266049956118446063e-01
2.265851254960873362e-01
2.265652440922708011e-01
2.265453514083970443e-01
2.265254474524594497e-01
2.265055322324393550e-01
2.264856057563091052e-01
2.264656799172176660e-01
2.264457309594407053e-01
2.264257707694031785e-01
2.264057993550374626e-01
2.263858167242644992e-01
2.263658228849947940e-01
2.263458178451283609e-01
2.263258016125562211e-01
2.263057741951573498e-01
2.262857475460805512e-01
2.262656977892832377e-01
2.262456368712328358e-01
2.262255647997699071e-01
2.262054815827234666e-01
2.261853872279121491e-01
2.261652817431462625e-01
2.261451651362211268e-01
2.261250374149281206e-01
2.261049105920355240e-01
2.260847606719417757e-01
2.260645996607789088e-01
2.260444275662952252e-01
2.260242443962289793e-01
2.260040501583079897e-01
2.259838448602493055e-01
2.259636285097608166e-01
2.259434011145408094e-01
2.259231747466062257e-01
2.259029252915449315e-01
2.258826648147800875e-01
2.258623933239685688e-01
2.258421108267584798e-01
2.258218173307862120e-01
2.258015128436791086e-01
2.257811973730552979e-01
2.257608709265218061e-01
2.257405456349727557e-01
2.257201972659321210e-01
2.256998379437392122e-01
2.256794676759613649e-01
2.256590864701559229e-01
2.256386942603589851e-01
2.256182909810842685e-01
2.255978766399060476e-01
2.255774512443825541e-01
2.255570269843951148e-01
2.255365795093812187e-01
2.255161210026134788e-01
2.254956514715948934e-01
2.254751709238190238e-01
2.254546793667621674e-01
2.254341768078886865e-01
2.254136632546481778e-01
2.253931387144785248e-01
2.253726154361621603e-01
2.253520689509258546e-01
2.253315115009837388e-01
2.253109430937192958e-01
2.252903637365001321e-01
2.252697734366845839e-01
2.252491722016121689e-01
2.252285600386124687e-01
2.252079369550010757e-01
2.251873152581073123e-01
2.251666703616587717e-01
2.251460145664581636e-01
2.251253478797663465e-01
2.251046703088309120e-01
2.250839818608860177e-01
2.250632825431523321e-01
2.250425723628368679e-01
2.250218513271351473e-01
2.250011318015701645e-01
2.249803890830788244e-01
2.249596355306972550e-01
2.249388711515654116e-01
2.249180959528093715e-01
2.248973099415436661e-01
2.248765131248680049e-01
2.248557055098684421e-01
2.248348871036187080e-01
2.248140703294949638e-01
2.247932303683317645e-01
2.247723796370535987e-01
2.247515181426815167e-01
2.247306458922201933e-01
2.247097628926650881e-01
2.246888691509941194e-01
2.246679646741743808e-01
2.246470494691594211e-01
2.246261360168348986e-01
2.246051993826184701e-01
2.245842520409826459e-01
2.245632939988272958e-01
2.245423252630389110e-01
2.245213458404913265e-01
2.245003557380446102e-01
2.244793549625464513e-01
2.244583435208291622e-01
2.244373339509569965e-01
2.244163012035982341e-01
2.243952578104383422e-01
2.243742037782583409e-01
2.243531391138262610e-01
2.243320638238963660e-01
2.243109779152090422e-01
2.242898813944932956e-01
2.242687742684638108e-01
2.242476691320327009e-01
2.242265408217765654e-01
2.242054019262662568e-01
2.241842524521665547e-01
2.241630924061240315e-01
2.241419217947744902e-01
2.241207406247416878e-01
2.240995489026340604e-01
2.240783466350483866e-01
2.240571464734253393e-01
2.240359231408942664e-01
2.240146892825903846e-01
2.239934449050592913e-01
2.239721900148299860e-01
2.239509246184212543e-01
2.239296487223363941e-01
2.239083623330670458e-01
2.238870654570919716e-01
2.238657708020637127e-01
2.238444529782984693e-01
2.238231246871812963e-01
2.238017859351363881e-01
2.237804367285771701e-01
2.237590770739034673e-01
2.237377069775022265e-01
2.237163264457476264e-01
2.236949354850003013e-01
2.236735468588121889e-01
2.236521350653152274e-01
2.236307128618255091e-01
2.236092802546527092e-01
2.235878372500919586e-01
2.235663838544265647e-01
2.235449200739251796e-01
2.235234459148462416e-01
2.235019613834320351e-01
2.234804792988323019e-01
2.234589740476013997e-01
2.234374584426858656e-01
2.234159324902766919e-01
2.233943961965547120e-01
2.233728495676856607e-01
2.233512926098216722e-01
2.233297253291037787e-01
2.233081477316590235e-01
2.232865726919321947e-01
2.232649744855024210e-01
2.232433659806471460e-01
2.232217471834413991e-01
2.232001180999477752e-01
2.231784787362164901e-01
2.231568290982842706e-01
2.231351691921753533e-01
2.231134990239011517e-01
2.230918315229089566e-01
2.230701408543921405e-01
2.230484399416636787e-01
2.230267287906809170e-01
2.230050074073933186e-01
2.229832757977335822e-01
2.229615339676233043e-01
2.229397819229711475e-01
2.229180196696723404e-01
2.228962472136097883e-01
2.228744775450076654e-01
2.228526847070861350e-01
2.228308816839690287e-01
2.228090684814873490e-01
2.227872451054604963e-01
2.227654115616937713e-01
2.227435678559810950e-01
2.227217139941027879e-01
2.226998499818259591e-01
2.226779888637761551e-01
2.226561045739953171e-01
2.226342101510385696e-01
2.226123056006238943e-01
2.225903909284539517e-01
2.225684663119620321e-01
2.225465336897481383e-01
2.225245936094359389e-01
2.225026460773446568e-01
2.224807041860122347e-01
2.224587417737013406e-01
2.224367719284874312e-01
2.224147946566394363e-01
2.223928099644112422e-01
2.223708178580461325e-01
2.223488183437712373e-01
2.223268114278033059e-01
2.223047971163457648e-01
2.222827885415668558e-01
2.222607594620865101e-01
2.222387230056452889e-01
2.222166791783946604e-01
2.221946279864742135e-01
2.221725694360085490e-01
2.221505035331124978e-01
2.221284302838853475e-01
2.221063496944148952e-01
2.220842749362030855e-01
2.220621796888227473e-01
2.220400771193813960e-01
2.220179672339140375e-01
2.219958500384460187e-01
2.219737255389861441e-01
2.219515937415322271e-01
2.219294546520707567e-01
2.219073082765727345e-01
2.218851678255808202e-01
2.218630069002082705e-01
2.218408387066361787e-01
2.218186632507838096e-01
2.217964805385617688e-01
2.217742905758630090e-01
2.217520933685719897e-01
2.217298889225581271e-01
2.217076772436788468e-01
2.216854715812319743e-01
2.216632454584429590e-01
2.216410121202798678e-01
2.216187715725496665e-01
2.215965238210438337e-01
2.215742688715454656e-01
2.215520067298206719e-01
2.215297374016252929e-01
2.215074608927018462e-01
2.214851904908229363e-01
2.214628996418913642e-01
2.214406016293797297e-01
2.214182964589798686e-01
2.213959841363706826e-01
2.213736646672186947e-01
2.213513380571767719e-01
2.213290043118876227e-01
2.213066634369772467e-01
2.212843287584180252e-01
2.212619736453431685e-01
2.212396114194519758e-01
2.212172420863239841e-01
2.211948656515249634e-01
2.211724821206051406e-01
2.211500914991047506e-01
2.211276937925511499e-01
2.211052890064580390e-01
2.210828905047270143e-01
2.210604715802587661e-01
2.210380455927152821e-01
2.210156125475604139e-01
2.209931724502455785e-01
2.209707253062078158e-01
2.209482711208743400e-01
2.209258098996582653e-01
2.209033416479608269e-01
2.208808797673459945e-01
2.208583974750172318e-01
2.208359081683295977e-01
2.208134118526334233e-01
2.207909085332657173e-01
2.207683982155529967e-01
2.207458809048064574e-01
2.207233566063270813e-01
2.207008253254009733e-01
2.206783005010006793e-01
2.206557552751477469e-01
2.206332030826326229e-01
2.206106439286917298e-01
2.205880778185499436e-01
2.205655047574188732e-01
2.205429247504985257e-01
2.205203378029753636e-01
2.204977439200243583e-01
2.204751565777690048e-01
2.204525488435592484e-01
2.204299341893659059e-01
2.204073126203129895e-01
2.203846841415122437e-01
2.203620487580625897e-01
2.203394064750519021e-01
2.203167572975526234e-01
2.202941012306270929e-01
2.202714517873039513e-01
2.202487819607588104e-01
2.202261052598942226e-01
2.202034216897218455e-01
2.201807312552404028e-01
2.201580339614370718e-01
2.201353298132849301e-01
2.201126188157469521e-01
2.200899009737712908e-01
2.200671898370492596e-01
2.200444583250683039e-01
2.200217199834194060e-01
2.199989748170025350e-01
2.199762228307039491e-01
2.199534640293979160e-01
2.199306983215881250e-01
2.199079214421409967e-01
2.198851311024170863e-01
2.198623409008523821e-01
2.198395236622676663e-01
2.198166929770599687e-01
2.197938488497568343e-01
2.197709912848734293e-01
2.197481202869170369e-01
2.197252358603781763e-01
2.197023380097387624e-01
2.196794267394675537e-01
2.196565157199261709e-01
2.196335776317422384e-01
2.196106261372606228e-01
2.195876642627622166e-01
2.195647265124298642e-01
2.195418226182398458e-01
2.195189525464739666e-01
2.194961162634282981e-01
2.194733137354193953e-01
2.194505584877590176e-01
2.194278233487709784e-01
2.194051218638857770e-01
2.193824539994875811e-01
2.193598197219737145e-01
2.193372189977602638e-01
2.193146517932804684e-01
2.192921180749833887e-01
2.192696178093352377e-01
2.192471643419348637e-01
2.192247308611620649e-01
2.192023307325544068e-01
2.191799639226450491e-01
2.191576303979831386e-01
2.191353301251325325e-01
2.191130630706763505e-01
2.190908292012118119e-01
2.190686284833536779e-01
2.190464740846045366e-01
2.190243395501623724e-01
2.190022380672891344e-01
2.189801696026640321e-01
2.189581341229842049e-01
2.189361315949617803e-01
2.189141619853250953e-01
2.188922252608212493e-01
2.188703213882099430e-01
2.188484633585024430e-01
2.188266250704969940e-01
2.188048195347845892e-01
2.187830467181914318e-01
2.187613065875603779e-01
2.187395991097483283e-01
2.187179242516298361e-01
2.186962819800953861e-01
2.186746722620500627e-01
2.186531079136166955e-01
2.186315631839821916e-01
2.186100509086702504e-01
2.185885710546520144e-01
2.185671189554376226e-01
2.185456827572825333e-01
2.185242618396073810e-01
2.185028561693765359e-01
2.184814657135764060e-01
2.184601031732379961e-01
2.184387430383143980e-01
2.184173980189170194e-01
2.183960680821131484e-01
2.183747531949891130e-01
2.183534533246527243e-01
2.183321684382322214e-01
2.183108985028755500e-01
2.182896434857509171e-01
2.182684160076245328e-01
2.182471907197078842e-01
2.182259802516688385e-01
2.182047845707573708e-01
2.181836036442404980e-01
2.181624374394089960e-01
2.181412859235711543e-01
2.181201490640558571e-01
2.180990268282120281e-01
2.180779191834080755e-01
2.180568386630772348e-01
2.180357600938913343e-01
2.180146960179892845e-01
2.179936464028194854e-01
2.179726112158478502e-01
2.179515904245615532e-01
2.179305839964675306e-01
2.179095918990915093e-01
2.178886140999786725e-01
2.178676630556177496e-01
2.178467137472731574e-01
2.178257786399632190e-01
2.178048577013110554e-01
2.177839508989598549e-01
2.177630582005705417e-01
2.177421795738238575e-01
2.177213149864191399e-01
2.177004644060758221e-01
2.176796402139000997e-01
2.176588175426129590e-01
2.176380087816775499e-01
2.176172138988885507e-01
2.175964328620602906e-01
2.175756656390260557e-01
2.175549121976368128e-01
2.175341725057630127e-01
2.175134465312949517e-01
2.174927465815087724e-01
2.174720479374658288e-01
2.174513629146282157e-01
2.174306914809578661e-01
2.174100336044393345e-01
2.173893892530722738e-01
2.173687583948777369e-01
2.173481409978925971e-01
2.173275370301734621e-01
2.173069587267124902e-01
2.172863815138128540e-01
2.172658176344789693e-01
2.172452670568399691e-01
2.172247297490434437e-01
2.172042056792561904e-01
2.171836948156622982e-01
2.171631971264651739e-01
2.171427125798835178e-01
2.171222533401614418e-01
2.171017949757621801e-01
2.170813496587675473e-01
2.170609173574717110e-01
2.170404980401842709e-01
2.170200916752334785e-01
2.169996982309647382e-01
2.169793176757434106e-01
2.169589499779495112e-01
2.169386072162717560e-01
2.169182650825150771e-01
2.168979356803215908e-01
2.168776189790939390e-01
2.168573149482485862e-01
2.168370235572191496e-01
2.168167447754530963e-01
2.167964785724145749e-01
2.167762249175829159e-01
2.167559958393867892e-01
2.167357671820339393e-01
2.167155509814350234e-01
2.166953472071305176e-01
2.166751558286761359e-01
2.166549768156430800e-01
2.166348101376166513e-01
2.166146557641982218e-01
2.165945136650050951e-01
2.165743958023644000e-01
2.165542781532594219e-01
2.165341726873350470e-01
2.165140793742685865e-01
2.164939981837521732e-01
2.164739290854909015e-01
2.164538720492064638e-01
2.164338270446348189e-01
2.164137940415259698e-01
2.163937849375727196e-01
2.163737758395955502e-01
2.163537786524402928e-01
2.163337933459169860e-01
2.163138198898497677e-01
2.162938582540777921e-01
2.162739084084548680e-01
2.162539703228491261e-01
2.162340439671425196e-01
2.162141411758453091e-01
2.161942381826972015e-01
2.161743468292016412e-01
2.161544670852987848e-01
2.161345989209432494e-01
2.161147423061034745e-01
2.160948972107631372e-01
2.160750636049197371e-01
2.160552414585850955e-01
2.160354425445369098e-01
2.160156432205276034e-01
2.159958552661662146e-01
2.159760786515203534e-01
2.159563133466727014e-01
2.159365593217195123e-01
2.159168165467716394e-01
2.158970849919532309e-01
2.158773646274034230e-01
2.158576671656079471e-01
2.158379690854403676e-01
2.158182821060576906e-01
2.157986061976533976e-01
2.157789413304349591e-01
2.157592874746238343e-01
2.157396446004555268e-01
2.157200126781780858e-01
2.157003916780549646e-01
2.156807932537187500e-01
2.156611940022805929e-01
2.156416055838820400e-01
2.156220279688414732e-01
2.156024611274879044e-01
2.155829050301652783e-01
2.155633596472322500e-01
2.155438249490572444e-01
2.155243009060255066e-01
2.155047991143495822e-01
2.154852962865024257e-01
2.154658040250473638e-01
2.154463223004228767e-01
2.154268510830779637e-01
2.154073903434756410e-01
2.153879400520937737e-01
2.153685001794216347e-01
2.153490706959619305e-01
2.153296631419306384e-01
2.153102543423097426e-01
2.152908558435063235e-01
2.152714676160738250e-01
2.152520896305822884e-01
2.152327218576112200e-01
2.152133642677546976e-01
2.151940168316189006e-01
2.151746795198235529e-01
2.151553638180082884e-01
2.151360466608120137e-01
2.151167395399097015e-01
2.150974424259689266e-01
2.150781552896741944e-01
2.150588781017206130e-01
2.150396108328171685e-01
2.150203534536831995e-01
2.150011059350530884e-01
2.149818797094029954e-01
2.149626518181975421e-01
2.149434336997876061e-01
2.149242253249568357e-01
2.149050266645004537e-01
2.148858376892268385e-01
2.148666583699556654e-01
2.148474886775203208e-01
2.148283285827653211e-01
2.148091894664130863e-01
2.147900484739249660e-01
2.147709169917429717e-01
2.147517949907599699e-01
2.147326824418813451e-01
2.147135793160254713e-01
2.146944855841216582e-01
2.146754012171130099e-01
2.146563261859522620e-01
2.146372718210118880e-01
2.146182153689371042e-01
2.145991681656612138e-01
2.145801301821859686e-01
2.145611013895249441e-01
2.145420817587037066e-01
2.145230712607588963e-01
2.145040698667393386e-01
2.144850775477064320e-01
2.144661055850785591e-01
2.144471313238807686e-01
2.144281660509385068e-01
2.144092097373586636e-01
2.143902623542603136e-01
2.143713238727729120e-01
2.143523942640397639e-01
2.143334734992134172e-01
2.143145615494593814e-01
2.142956696486367218e-01
2.142767752373567480e-01
2.142578895547283813e-01
2.142390125719632610e-01
2.142201442602829631e-01
2.142012845909207763e-01
2.141824335351196484e-01
2.141635910641370433e-01
2.141447571492387514e-01
2.141259429781131041e-01
2.141071260841727608e-01
2.140883176602019211e-01
2.140695176775118946e-01
2.140507261074246492e-01
2.140319429212732272e-01
2.140131680904028277e-01
2.139944015861694193e-01
2.139756433799386015e-01
2.139569046146101439e-01
2.139381629136256346e-01
2.139194294248253081e-01
2.139007041196193393e-01
2.138819869694285891e-01
2.138632779456844935e-01
2.138445770198295348e-01
2.138258841633166318e-01
2.138071993476090005e-01
2.137885225441816806e-01
2.137698648477849017e-01
2.137512039786508278e-01
2.137325510363002612e-01
2.137139059922506246e-01
2.136952688180287496e-01
2.136766394851715989e-01
2.136580179652288469e-01
2.136394042297581619e-01
2.136207982503286751e-01
2.136022110798072027e-01
2.135836205226297468e-01
2.135650376362800418e-01
2.135464623923680472e-01
2.135278947625150192e-01
2.135093347183521506e-01
2.134907822315201820e-01
2.134722372736697349e-01
2.134536998164637267e-01
2.134351808722526889e-01
2.134166583269309359e-01
2.133981431973157039e-01
2.133796354551078245e-01
2.133611350720193145e-01
2.133426420197724327e-01
2.133241562700985139e-01
2.133056777947399119e-01
2.132872065654483895e-01
2.132687535554227409e-01
2.132502967292826679e-01
2.132318470645404029e-01
2.132134045329861782e-01
2.131949691064217167e-01
2.131765407566578729e-01
2.131581194555142167e-01
2.131397051748207816e-01
2.131212978864173158e-01
2.131029085257128419e-01
2.130845151333219945e-01
2.130661286488137462e-01
2.130477490440677857e-01
2.130293762909690469e-01
2.130110103614174799e-01
2.129926512273169203e-01
2.129742988605854426e-01
2.129559532331474769e-01
2.129376252439768857e-01
2.129192930069640499e-01
2.129009674250948170e-01
2.128826484703304212e-01
2.128643361146431157e-01
2.128460303300146461e-01
2.128277310884351126e-01
2.128094383619038021e-01
2.127911521224291613e-01
2.127728832339039755e-01
2.127546098807844566e-01
2.127363429308201936e-01
2.127180823560561318e-01
2.126998281285472636e-01
2.126815802203572969e-01
2.126633386035586271e-01
2.126451032502306993e-01
2.126268741324652822e-01
2.126086620804171767e-01
2.125904453464081134e-01
2.125722347643010934e-01
2.125540303062231628e-01
2.125358319443073074e-01
2.125176396506978926e-01
2.124994533975464173e-01
2.124812731570132895e-01
2.124630989012682436e-01
2.124449414280736859e-01
2.124267790549224377e-01
2.124086225831351427e-01
2.123904719849168676e-01
2.123723272324794242e-01
2.123541882980430340e-01
2.123360551538383267e-01
2.123179277721023162e-01
2.122998061250824242e-01
2.122817009794891185e-01
2.122635907152968515e-01
2.122454861026262796e-01
2.122273871137576595e-01
2.122092937209788255e-01
2.121912058965858272e-01
2.121731236128847342e-01
2.121550468421878333e-01
2.121369755568170978e-01
2.121189204937668493e-01
2.121008600928157295e-01
2.120828050942197007e-01
2.120647554703330995e-01
2.120467111935172289e-01
2.120286722361421350e-01
2.120106385705859686e-01
2.119926101692346521e-01
2.119745870044836278e-01
2.119565797849441713e-01
2.119385670075248917e-01
2.119205593839524060e-01
2.119025568866500786e-01
2.118845594880527372e-01
2.118665671606022316e-01
2.118485798767465456e-01
2.118305976089442100e-01
2.118126203296586407e-01
2.117946587204499742e-01
2.117766913326922518e-01
2.117587288509088783e-01
2.117407712475946613e-01
2.117228184952537617e-01
2.117048705663970576e-01
2.116869274335409778e-01
2.116689890692136922e-01
2.116510554459468951e-01
2.116331372195738580e-01
2.116152129932742654e-01
2.115972934256978299e-01
2.115793784894068053e-01
2.115614681569715216e-01
2.115435624009708027e-01
2.115256611939898834e-01
2.115077645086205771e-01
2.114898723174633011e-01
2.114719952519458768e-01
2.114541119644033629e-01
2.114362330889324182e-01
2.114183585981621039e-01
2.114004884647283367e-01
2.113826226612729453e-01
2.113647611604483612e-01
2.113469039349109568e-01
2.113290509573241549e-01
2.113112128360319919e-01
2.112933682698783788e-01
2.112755278697287520e-01
2.112576916082737899e-01
2.112398594582135802e-01
2.112220313922545945e-01
2.112042073831099931e-01
2.111863874034992650e-01
2.111685714261500035e-01
2.111507700376361873e-01
2.111329619806724123e-01
2.111151578442070909e-01
2.110973576009946562e-01
2.110795612237957863e-01
2.110617686853765995e-01
2.110439799585132059e-01
2.110261950159850464e-01
2.110084138305798052e-01
2.109906469684167674e-01
2.109728732134466267e-01
2.109551031340164695e-01
2.109373367029401258e-01
2.109195738930382258e-01
2.109018146771365898e-01
2.108840590280675609e-01
2.108663069186715033e-01
2.108485583217939441e-01
2.108308237844101485e-01
2.108130821290787604e-01
2.107953439048574351e-01
2.107776090846168737e-01
2.107598776412347719e-01
2.107421495475945428e-01
2.107244247765855949e-01
2.107067033011044976e-01
2.106889850940532327e-01
2.106712806845709163e-01
2.106535689312024895e-01
2.106358603650240746e-01
2.106181549589614399e-01
2.106004526859469039e-01
2.105827535189198629e-01
2.105650574308251533e-01
2.105473643946129958e-01
2.105296743832403006e-01
2.105119979093149907e-01
2.104943138647520084e-01
2.104766327639501500e-01
2.104589545798898620e-01
2.104412792855565872e-01
2.104236068539420135e-01
2.104059372580443787e-01
2.103882704708673335e-01
2.103706064654193020e-01
2.103529557390793336e-01
2.103352972145225708e-01
2.103176413907732190e-01
2.102999882408622401e-01
2.102823377378279512e-01
2.102646898547126386e-01
2.102470445645663599e-01
2.102294018404411158e-01
2.102117616553997037e-01
2.101941344928887068e-01
2.101764993037381624e-01
2.101588665728978955e-01
2.101412362734489114e-01
2.101236083784786268e-01
2.101059828610792046e-01
2.100883596943483866e-01
2.100707388513888274e-01
2.100531203053100648e-01
2.100355145269305890e-01
2.100179004926285564e-01
2.100002886745789277e-01
2.099826790459111137e-01
2.099650715797601874e-01
2.099474662492650801e-01
2.099298630275710509e-01
2.099122618878269952e-01
2.098946628031892747e-01
2.098770657468176370e-01
2.098594811770158330e-01
2.098418880955075783e-01
2.098242969617912790e-01
2.098067077490474719e-01
2.097891204304616342e-01
2.097715349792229067e-01
2.097539513685272028e-01
2.097363695715737109e-01
2.097187895615664210e-01
2.097012217869129724e-01
2.096836452694080533e-01
2.096660704585089630e-01
2.096484973274402308e-01
2.096309258494296890e-01
2.096133559977105543e-01
2.095957877455206786e-01
2.095782210661031320e-01
2.095606559327050922e-01
2.095431027851253070e-01
2.095255406626459482e-01
2.095079800059713726e-01
2.094904207883676872e-01
2.094728629831054401e-01
2.094553065634590094e-01
2.094377515027075753e-01
2.094201977741345644e-01
2.094026453510283436e-01
2.093851046658676829e-01
2.093675547728399422e-01
2.093500061051841166e-01
2.093324586362084183e-01
2.093149123392210875e-01
2.092973671875378583e-01
2.092798231544762688e-01
2.092622802133591031e-01
2.092447383375137804e-01
2.092272079533864793e-01
2.092096681274874526e-01
2.091921292868817450e-01
2.091745914049135679e-01
2.091570544549307131e-01
2.091395184102856630e-01
2.091219832443337034e-01
2.091044489304348664e-01
2.090869154419530973e-01
2.090693932005876499e-01
2.090518612825967015e-01
2.090343301101548201e-01
2.090167996566426878e-01
2.089992698954434291e-01
2.089817407999445820e-01
2.089642123435379584e-01
2.089466844996202000e-01
2.089291572415883369e-01
2.089116409876791425e-01
2.088941148213249721e-01
2.088765891610945558e-01
2.088590639804014104e-01
2.088415392526641601e-01
2.088240149513041488e-01
2.088064910497468563e-01
2.087889675214211482e-01
2.087714443397588604e-01
2.087539319208143174e-01
2.087364093526261344e-01
2.087188870514377625e-01
2.087013649906947210e-01
2.086838431438483854e-01
2.086663214843522129e-01
2.086487999856634634e-01
2.086312786212434767e-01
2.086137573645549526e-01
2.085962466307493546e-01
2.085787255099070536e-01
2.085612044172248380e-01
2.085436833261815059e-01
2.085261622102558277e-01
2.085086410429348169e-01
2.084911197977029618e-01
2.084735984480528825e-01
2.084560769674773661e-01
2.084385657715031315e-01
2.084210439496889111e-01
2.084035219174653897e-01
2.083859996483392873e-01
2.083684771158200721e-01
2.083509542934198489e-01
2.083334311546550799e-01
2.083159076730438375e-01
2.082983838221083017e-01
2.082808700190270645e-01
2.082633453502791276e-01
2.082458202328045516e-01
2.082282946401367851e-01
2.082107685458135238e-01
2.081932419233725184e-01
2.081757147463572655e-01
2.081581869883114277e-01
2.081406586227838862e-01
2.081231400698826117e-01
2.081056104104462012e-01
2.080880800642030959e-01
2.080705490047121964e-01
2.080530172055344018e-01
2.080354846402340252e-01
2.080179512823784882e-01
2.080004171055361006e-01
2.079828820832798630e-01
2.079653566399215781e-01
2.079478198481063411e-01
2.079302821316242611e-01
2.079127434640560546e-01
2.078952038189885998e-01
2.078776631700081090e-01
2.078601214907042638e-01
2.078425787546689940e-01
2.078250349354973381e-01
2.078075004629779676e-01
2.077899543990104070e-01
2.077724071727195532e-01
2.077548587577089101e-01
2.077373091275851180e-01
2.077197582559566769e-01
2.077022061164337241e-01
2.076846526826299499e-01
2.076670979281602381e-01
2.076495522895650259e-01
2.076319948154449480e-01
2.076144359415326157e-01
2.075968756414531546e-01
2.075793138888313849e-01
2.075617506572963178e-01
2.075441859204772144e-01
2.075266196520072215e-01
2.075090518255197358e-01
2.074914928855753349e-01
2.074739218649306605e-01
2.074563492071990756e-01
2.074387748860215819e-01
2.074211988750430669e-01
2.074036211479083069e-01
2.073860416782656590e-01
2.073684604397641185e-01
2.073508774060554283e-01
2.073333030309921221e-01
2.073157163289381377e-01
2.072981277526582400e-01
2.072805372758092513e-01
2.072629448720516854e-01
2.072453505150474440e-01
2.072277541784602328e-01
2.072101558359541462e-01
2.071925554611968590e-01
2.071749635186020955e-01
2.071573590015982902e-01
2.071397523733693458e-01
2.071221436075865174e-01
2.071045326779253348e-01
2.070869195580616051e-01
2.070693042216729396e-01
2.070516866424386704e-01
2.070340667940387680e-01
2.070164551527172991e-01
2.069988306884238127e-01
2.069812038760303619e-01
2.069635746892229400e-01
2.069459431016877626e-01
2.069283090871146258e-01
2.069106726191920764e-01
2.068930336716121587e-01
2.068753922180672777e-01
2.068577587479000779e-01
2.068401122050382845e-01
2.068224630773112527e-01
2.068048113384165498e-01
2.067871569620515770e-01
2.067694999219153451e-01
2.067518401917087523e-01
2.067341777451340290e-01
2.067165125558929617e-01
2.066988551276948971e-01
2.066811843759061296e-01
2.066635108025809131e-01
2.066458343814246146e-01
2.066281550861458760e-01
2.066104728904525900e-01
2.065927877680539537e-01
2.065750996926599692e-01
2.065574086379823038e-01
2.065397251202189810e-01
2.065220279885802979e-01
2.065043277501594221e-01
2.064866243777728205e-01
2.064689178442403183e-01
2.064512081223785767e-01
2.064334951850045063e-01
2.064157790049339358e-01
2.063980595549819719e-01
2.063803473707775671e-01
2.063626213014946031e-01
2.063448918807871402e-01
2.063271590814670930e-01
2.063094228763452387e-01
2.062916832382324650e-01
2.062739396805784997e-01
2.062561911007214366e-01
2.062384374301868828e-01
2.062206786452377982e-01
2.062029253100408077e-01
2.061851562281464545e-01
2.061673819606577029e-01
2.061496024838514740e-01
2.061318177740040225e-01
2.061140278073984589e-01
2.060962325603175049e-01
2.060784320090490451e-01
2.060606261298825737e-01
2.060428255152690069e-01
2.060250089123994155e-01
2.060071869105337405e-01
2.059893594859733279e-01
2.059715266150227153e-01
2.059536882739899100e-01
2.059358444391840848e-01
2.059179950869182707e-01
2.059001401935089681e-01
2.058822903808319171e-01
2.058644243374292415e-01
2.058465526818598623e-01
2.058286753904503552e-01
2.058107924395304877e-01
2.057929038054317483e-01
2.057750094644884287e-01
2.057571093930379291e-01
2.057392035674199537e-01
2.057213026400775135e-01
2.057033852386197792e-01
2.056854620120416033e-01
2.056675329366952076e-01
2.056495979889332582e-01
2.056316571451095587e-01
2.056137103815827705e-01
2.055957576747122206e-01
2.055777990008606781e-01
2.055598450441782354e-01
2.055418743690519412e-01
2.055238976560605502e-01
2.055059148815748804e-01
2.054879260219706905e-01
2.054699310536232393e-01
2.054519299529126986e-01
2.054339226962194065e-01
2.054159092599271152e-01
2.053979003610345855e-01
2.053798744984222935e-01
2.053618423853896258e-01
2.053438039983284114e-01
2.053257593136339765e-01
2.053077083077029796e-01
2.052896509569337724e-01
2.052715872377281758e-01
2.052535171264888436e-01
2.052354513741990460e-01
2.052173684119552033e-01
2.051992789869143130e-01
2.051811830754879384e-01
2.051630806540892804e-01
2.051449716991332051e-01
2.051268561870381313e-01
2.051087340942231718e-01
2.050906053971100484e-01
2.050724808818034928e-01
2.050543389093368307e-01
2.050361902618608456e-01
2.050180349158068627e-01
2.049998728476027932e-01
2.049817040336838758e-01
2.049635284504831845e-01
2.049453460744380673e-01
2.049271568819861222e-01
2.049089716954904661e-01
2.048907688036437913e-01
2.048725590247307271e-01
2.048543423351944504e-01
2.048361187114832171e-01
2.048178881300450616e-01
2.047996505673302103e-01
2.047814059997901115e-01
2.047631544038790996e-01
2.047449066393533523e-01
2.047266409202906090e-01
2.047083681022401902e-01
2.046900881616628698e-01
2.046718010750196437e-01
2.046535068187728401e-01
2.046352053693879791e-01
2.046168967033311636e-01
2.045985807970676362e-01
2.045802685488841421e-01
2.045619380959687317e-01
2.045436003322725071e-01
2.045252552342692598e-01
2.045069027784323645e-01
2.044885429412391653e-01
2.044701756991654518e-01
2.044518010286909826e-01
2.044334189062948781e-01
2.044150402699254077e-01
2.043966431776068626e-01
2.043782385628281073e-01
2.043598264020747290e-01
2.043414066718312327e-01
2.043229793485863421e-01
2.043045444088278095e-01
2.042861018290464681e-01
2.042676515857313746e-01
2.042492046576291076e-01
2.042307390213277951e-01
2.042122656509880174e-01
2.041937845231044935e-01
2.041752956141728581e-01
2.041567989006914385e-01
2.041382943591582289e-01
2.041197819660726387e-01
2.041012616979363536e-01
2.040827445754221370e-01
2.040642084914156551e-01
2.040456644618790782e-01
2.040271124633161737e-01
2.040085524722331789e-01
2.039899844651353322e-01
2.039714084185305643e-01
2.039528243089254733e-01
2.039342321128298496e-01
2.039156428939790100e-01
2.038970344592859474e-01
2.038784178676457670e-01
2.038597930955729221e-01
2.038411601195780631e-01
2.038225189161760875e-01
2.038038694618799773e-01
2.037852117332056845e-01
2.037665457066683838e-01
2.037478824901993446e-01
2.037291998024650941e-01
2.037105087464321229e-01
2.036918092986192697e-01
2.036731014355456504e-01
2.036543851337287714e-01
2.036356603696902190e-01
2.036169271199503583e-01
2.035981853610287773e-01
2.035794462461849585e-01
2.035606874035734426e-01
2.035419199813613134e-01
2.035231439560713784e-01
2.035043593042278887e-01
2.034855660023533463e-01
2.034667640269734179e-01
2.034479533546118268e-01
2.034291339617932404e-01
2.034103170482355061e-01
2.033914801493136026e-01
2.033726344595266633e-01
2.033537799554017700e-01
2.033349166134650332e-01
2.033160444102437014e-01
2.032971633222644126e-01
2.032782733260562191e-01
2.032593743981451206e-01
2.032404777858387301e-01
2.032215609294656389e-01
2.032026350709892071e-01
2.031837001869376269e-01
2.031647562538402285e-01
2.031458032482249820e-01
2.031268411466214119e-01
2.031078699255585152e-01
2.030888895615647616e-01
2.030699113506680420e-01
2.030509126358852057e-01
2.030319047077728256e-01
2.030128875428615087e-01
2.029938611176789753e-01
2.029748254087565540e-01
2.029557803926220483e-01
2.029367260458041500e-01
2.029176623448335492e-01
2.028986006355896488e-01
2.028795181615080379e-01
2.028604262628729837e-01
2.028413249162137888e-01
2.028222140980585897e-01
2.028030937849362725e-01
2.027839639533740579e-01
2.027648245799005267e-01
2.027456756410428440e-01
2.027265285336676548e-01
2.027073603993604922e-01
2.026881826292649125e-01
2.026689951999072203e-01
2.026497980878148308e-01
2.026305912695134936e-01
2.026113747215284033e-01
2.025921484203857537e-01
2.025729123426091294e-01
2.025536779371812368e-01
2.025344222415733919e-01
2.025151566989191187e-01
2.024958812857408641e-01
2.024765959785626290e-01
2.024573007539061942e-01
2.024379955882941451e-01
2.024186804582474020e-01
2.023993553402868295e-01
2.023800317366414303e-01
2.023606865784012554e-01
2.023413313618206144e-01
2.023219660634187622e-01
2.023025906597126777e-01
2.022832051272209775e-01
2.022638094424601130e-01
2.022444035819460084e-01
2.022249875221940330e-01
2.022055612397199720e-01
2.021861362972446063e-01
2.021666895049940849e-01
2.021472324195746628e-01
2.021277650174987395e-01
2.021082872752770210e-01
2.020887991694210462e-01
2.020693006764396615e-01
2.020497917728414916e-01
2.020302724351350776e-01
2.020107542816791668e-01
2.019912140115287802e-01
2.019716632368026010e-01
2.019521019340050072e-01
2.019325300796393219e-01
2.019129476502093401e-01
2.018933546222148878e-01
2.018737509721582890e-01
2.018541366765385925e-01
2.018345234104865493e-01
2.018148877596154245e-01
2.017952413926886179e-01
2.017755842862014870e-01
2.017559164166499441e-01
2.017362377605263490e-01
2.017165482943233112e-01
2.016968479945321913e-01
2.016771368376434059e-01
2.016574265566916380e-01
2.016376936215794613e-01
2.016179497588470593e-01
2.015981949449812960e-01
2.015784291564656494e-01
2.015586523697837917e-01
2.015388645614167584e-01
2.015190657078463343e-01
2.014992557855513344e-01
2.014794465866030226e-01
2.014596144629244023e-01
2.014397711999653118e-01
2.014199167742007912e-01
2.014000511621034661e-01
2.013801743401452682e-01
2.013602862847956032e-01
2.013403869725235995e-01
2.013204763797967478e-01
2.013005663588576521e-01
2.012806331413738159e-01
2.012606885728437656e-01
2.012407326297265264e-01
2.012207652884829834e-01
2.012007865255723560e-01
2.011807963174506719e-01
2.011607946405737368e-01
2.011407814713957465e-01
2.011207687234650987e-01
2.011007325059232798e-01
2.010806847254474616e-01
2.010606253584829861e-01
2.010405543814773599e-01
2.010204717708744815e-01
2.010003775031157236e-01
2.009802715546441521e-01
2.009601539018970318e-01
2.009400365208648120e-01
2.009198953958893918e-01
2.008997424959597100e-01
2.008795777975086461e-01
2.008594012769670811e-01
2.008392129107630097e-01
2.008190126753231219e-01
2.007988005470725534e-01
2.007785765024354963e-01
2.007583525809779057e-01
2.007381046399645819e-01
2.007178447118360964e-01
2.006975727730087866e-01
2.006772887998947985e-01
2.006569927689078603e-01
2.006366846564569817e-01
2.006163644389496459e-01
2.005960320927919760e-01
2.005756997222655769e-01
2.005553430552800553e-01
2.005349741888640125e-01
2.005145930994153558e-01
2.004941997633287731e-01
2.004737941569996462e-01
2.004533762568173061e-01
2.004329460391734985e-01
2.004125034804537242e-01
2.003920607507923557e-01
2.003715934464653514e-01
2.003511137302256551e-01
2.003306215784525501e-01
2.003101169675224613e-01
2.002895998738091210e-01
2.002690702736847350e-01
2.002485281435187614e-01
2.002279734596794925e-01
2.002074184592893269e-01
2.001868386047123416e-01
2.001662461255633851e-01
2.001456409982008411e-01
2.001250231989819828e-01
2.001043927042586712e-01
2.000837494903827951e-01
2.000630935337033844e-01
2.000424248105659164e-01
2.000217556262263441e-01
2.000010613068466669e-01
1.999803541500478621e-01
1.999596341321669135e-01
1.999389012295361145e-01
1.999181554184889242e-01
1.998973966753539167e-01
1.998766249764575842e-01
1.998558402981225057e-01
1.998350550148758897e-01
1.998142443143977043e-01
1.997934205634522009e-01
1.997725837383530212e-01
1.997517338154105870e-01
1.997308707709333220e-01
1.997099945812279287e-01
1.996891052225961971e-01
1.996682026713386959e-01
1.996472993723939771e-01
1.996263703726720296e-01
1.996054281092228544e-01
1.995844725583361123e-01
1.995635036962974118e-01
1.995425214993919449e-01
1.995215259438993805e-01
1.995005170060979716e-01
1.994794946622646947e-01
1.994584714288913929e-01
1.994374222098306004e-01
1.994163595135595990e-01
1.993952833163422644e-01
1.993741935944389476e-01
1.993530903241087504e-01
1.993319734816060007e-01
1.993108430431835831e-01
1.992896989850896361e-01
1.992685538965182634e-01
1.992473825359700190e-01
1.992261974844936334e-01
1.992049987183267812e-01
1.991837862137037229e-01
1.991625599468553054e-01
1.991413194809822929e-01
1.991200607539085343e-01
1.990987827136077859e-01
1.990774980288650686e-01
1.990561812863500812e-01
1.990348451433059662e-01
1.990134895706229257e-01
1.989921145391884139e-01
1.989707200198863046e-01
1.989493059835999444e-01
1.989278724012090716e-01
1.989064192435901768e-01
1.988849592841062663e-01
1.988634669003674915e-01
1.988419548540396598e-01
1.988204231159902136e-01
1.987988716570859571e-01
1.987773004481891148e-01
1.987557094601620500e-01
1.987340986638629348e-01
1.987124680301487756e-01
1.986908304383578627e-01
1.986691600542380698e-01
1.986474697452741689e-01
1.986257594823128692e-01
1.986040292361978543e-01
1.985822789777710040e-01
1.985605086778709505e-01
1.985387183073336059e-01
1.985169078369929396e-01
1.984950902535723150e-01
1.984732395081373890e-01
1.984513685754021872e-01
1.984294774261894934e-01
1.984075660313196765e-01
1.983856343616113571e-01
1.983636823878792976e-01
1.983417100809358458e-01
1.983197174115904349e-01
1.982977174753594862e-01
1.982756840058094439e-01
1.982536300862880185e-01
1.982315556875932638e-01
1.982094607805235664e-01
1.981873453358708181e-01
1.981652093244257173e-01
1.981430527169744105e-01
1.981208754843043207e-01
1.980986908321287765e-01
1.980764722736960970e-01
1.980542330023981334e-01
1.980319729890073766e-01
1.980096922042941798e-01
1.979873906190262878e-01
1.979650682039686971e-01
1.979427249298822966e-01
1.979203607675258103e-01
1.978979890342226766e-01
1.978755830200806531e-01
1.978531560299439107e-01
1.978307080345583502e-01
1.978082390046672079e-01
1.977857489110117217e-01
1.977632377243287165e-01
1.977407054153517696e-01
1.977181519548129318e-01
1.976955773134398964e-01
1.976729949342215520e-01
1.976503778560178004e-01
1.976277395091620703e-01
1.976050798643697592e-01
1.975823988923528229e-01
1.975596965638214408e-01
1.975369728494806854e-01
1.975142277200330476e-01
1.974914611461773273e-01
1.974686866854915013e-01
1.974458771477291819e-01
1.974230460776545681e-01
1.974001934459536922e-01
1.973773192233097828e-01
1.973544233804025994e-01
1.973315058879076822e-01
1.973085667164978796e-01
1.972856058368423482e-01
1.972626369225222998e-01
1.972396325513515458e-01
1.972166063839399797e-01
1.971935583909452394e-01
1.971704885430175525e-01
1.971473968108058972e-01
1.971242831649560878e-01
1.971011475761104137e-01
1.970779900149061403e-01
1.970548242723402510e-01
1.970316226914587687e-01
1.970083990501299565e-01
1.969851533189788118e-01
1.969618854686249754e-01
1.969385954696859786e-01
1.969152832927742180e-01
1.968919489085011743e-01
1.968685922874701677e-01
1.968452273395138730e-01
1.968218261700694083e-01
1.967984026756824656e-01
1.967749568269449578e-01
1.967514885944427749e-01
1.967279979487607244e-01
1.967044848604786456e-01
1.966809493001732967e-01
1.966573912384168010e-01
1.966338247052910326e-01
1.966102215657893337e-01
1.965865958365493327e-01
1.965629474881287475e-01
1.965392764910796342e-01
1.965155828159540208e-01
1.964918664332965526e-01
1.964681273136485440e-01
1.964443654275487561e-01
1.964205949267485152e-01
1.963967874329547447e-01
1.963729570843166794e-01
1.963491038513571207e-01
1.963252277045935135e-01
1.963013286145415537e-01
1.962774065517106925e-01
1.962534614866063565e-01
1.962294933897325566e-01
1.962055165359313513e-01
1.961815023007767167e-01
1.961574649453516062e-01
1.961334044401414622e-01
1.961093207556290907e-01
1.960852138622917462e-01
1.960610837306030751e-01
1.960369303310320332e-01
1.960127536340449950e-01
1.959885680389999441e-01
1.959643446724864679e-01
1.959400979199447668e-01
1.959158277518235347e-01
1.958915341385662479e-01
1.958672170506134125e-01
1.958428764584009274e-01
1.958185123323600840e-01
1.957941246429180104e-01
1.957697279153724768e-01
1.957452930244792388e-01
1.957208344814573564e-01
1.956963522567169156e-01
1.956718463206641445e-01
1.956473166436997480e-01
1.956227631962198787e-01
1.955981859486179975e-01
1.955735848712804037e-01
1.955489746168742882e-01
1.955243258054586153e-01
1.954996530754626038e-01
1.954749563972569826e-01
1.954502357412065683e-01
1.954254910776716814e-01
1.954007223770104773e-01
1.953759296095736453e-01
1.953511127457089325e-01
1.953262865668766723e-01
1.953014214355842382e-01
1.952765321188965897e-01
1.952516185871426002e-01
1.952266808106469242e-01
1.952017187597282211e-01
1.951767324047024021e-01
1.951517217158798279e-01
1.951266866635667785e-01
1.951016421594490569e-01
1.950765583056151831e-01
1.950514499991983508e-01
1.950263172104831355e-01
1.950011599097528636e-01
1.949759780672851994e-01
1.949507716533510626e-01
1.949255406382198463e-01
1.949002849921544211e-01
1.948750197584988020e-01
1.948497147760564208e-01
1.948243850734568960e-01
1.947990306209431977e-01
1.947736513887546317e-01
1.947482473471255082e-01
1.947228184662829209e-01
1.946973647164524923e-01
1.946718860678526286e-01
1.946463976969212140e-01
1.946208691763018639e-01
1.945953156675574447e-01
1.945697371408878218e-01
1.945441335664862825e-01
1.945185049145414236e-01
1.944928511552389827e-01
1.944671722587560103e-01
1.944414681952668922e-01
1.944157542757390111e-01
1.943899998037815491e-01
1.943642200753269156e-01
1.943384150605272087e-01
1.943125847295320563e-01
1.942867290524836754e-01
1.942608479995199533e-01
1.942349415407740587e-01
1.942090096463731652e-01
1.941830677632542801e-01
1.941570849231074869e-01
1.941310765576748087e-01
1.941050426370622140e-01
1.940789831313718683e-01
1.940528980106984713e-01
1.940267872451327813e-01
1.940006508047615874e-01
1.939744886596620199e-01
1.939483163941836674e-01
1.939221027652140161e-01
1.938958633417419419e-01
1.938695980938280328e-01
1.938433069915237172e-01
1.938169900048779259e-01
1.937906471039326783e-01
1.937642782587237489e-01
1.937378834392829430e-01
1.937114783688118347e-01
1.936850315265031541e-01
1.936585586200420539e-01
1.936320596194361920e-01
1.936055344946908119e-01
1.935789832158029689e-01
1.935524057527662489e-01
1.935258020755671604e-01
1.934991721541862164e-01
1.934725318521264836e-01
1.934458493679908908e-01
1.934191405496024363e-01
1.933924053669205667e-01
1.933656437898980118e-01
1.933388557884829495e-01
1.933120413326161746e-01
1.932852003922347350e-01
1.932583329372683512e-01
1.932314549729663156e-01
1.932045344144442400e-01
1.931775872511128922e-01
1.931506134528777341e-01
1.931236129896419795e-01
1.930965858312995165e-01
1.930695319477423177e-01
1.930424513088525029e-01
1.930153438845092773e-01
1.929882258231603032e-01
1.929610647535286994e-01
1.929338768080601230e-01
1.929066619566097429e-01
1.928794201690254562e-01
1.928521514151507465e-01
1.928248556648223533e-01
1.927975328878705208e-01
1.927701830541200811e-01
1.927428224566720694e-01
1.927154184349441912e-01
1.926879872658747717e-01
1.926605289192627468e-01
1.926330433649039442e-01
1.926055305725866973e-01
1.925779905120932889e-01
1.925504231532006449e-01
1.925228284656775035e-01
1.924952228887336081e-01
1.924675734695687757e-01
1.924398966310659209e-01
1.924121923429704673e-01
1.923844605750216485e-01
1.923567012969525647e-01
1.923289144784916249e-01
1.923011000893575240e-01
1.922732580992653484e-01
1.922453884779236344e-01
1.922175078285945915e-01
1.921895828703640008e-01
1.921616301899883306e-01
1.921336497571513313e-01
1.921056415415269003e-01
1.920776055127882687e-01
1.920495416405978428e-01
1.920214498946131443e-01
1.919933302444852552e-01
1.919651994426689046e-01
1.919370239098574793e-01
1.919088203818359040e-01
1.918805888282297256e-01
1.918523292186564977e-01
1.918240415227300544e-01
1.917957257100560697e-01
1.917673817502331124e-01
1.917390096128543664e-01
1.917106262010290774e-01
1.916821976341285261e-01
1.916537407984296448e-01
1.916252556634987503e-01
1.915967421988957753e-01
1.915682003741740747e-01
1.915396301588802308e-01
1.915110315225533599e-01
1.914824044347289145e-01
1.914537659506367062e-01
1.914250818853885927e-01
1.913963692772196745e-01
1.913676280956363718e-01
1.913388583101389151e-01
1.913100598902208183e-01
1.912812328053667132e-01
1.912523770250570132e-01
1.912234925187658308e-01
1.911945964953147836e-01
1.911656544626120224e-01
1.911366836123227775e-01
1.911076839138908801e-01
1.910786553367562202e-01
1.910495978503485570e-01
1.910205114240943469e-01
1.909913960274105260e-01
1.909622516297082295e-01
1.909330955948760622e-01
1.909038931206704648e-01
1.908746615536547897e-01
1.908454008632133603e-01
1.908161110187206189e-01
1.907867919895469555e-01
1.907574437450537397e-01
1.907280662545958738e-01
1.906986594875210717e-01
1.906692409642606334e-01
1.906397755694606566e-01
1.906102808060631815e-01
1.905807566433874445e-01
1.905512030507460486e-01
1.905216199974433811e-01
1.904920074527794160e-01
1.904623653860427757e-01
1.904326937665182240e-01
1.904030102726571028e-01
1.903732794730353950e-01
1.903435190284513134e-01
1.903137289081596739e-01
1.902839090814074097e-01
1.902540595174353200e-01
1.902241801854762382e-01
1.901942710547547544e-01
1.901643320944898519e-01
1.901343811426355057e-01
1.901043824487304856e-01
1.900743538329119076e-01
1.900442952643661976e-01
1.900142067122752854e-01
1.899840881458140784e-01
1.899539395341480474e-01
1.899237608464363347e-01
1.898935520518308939e-01
1.898633311492749220e-01
1.898330620662930790e-01
1.898027627838461961e-01
1.897724332710561956e-01
1.897420734970345080e-01
1.897116834308898714e-01
1.896812630417198942e-01
1.896508122986159117e-01
1.896203311706626815e-01
1.895898378192794331e-01
1.895592958469999312e-01
1.895287233970951446e-01
1.894981204386169127e-01
1.894674869406115514e-01
1.894368228721167724e-01
1.894061282021624881e-01
1.893754028997708394e-01
1.893446469339565841e-01
1.893138786301091225e-01
1.892830612627835196e-01
1.892522131390510232e-01
1.892213342278956101e-01
1.891904244982937633e-01
1.891594839192113353e-01
1.891285124596117639e-01
1.890975100884440263e-01
1.890664767746553510e-01
1.890354310090958390e-01
1.890043357353501097e-01
1.889732094257865758e-01
1.889420520493168554e-01
1.889108635748482645e-01
1.888796439712751019e-01
1.888483932074884741e-01
1.888171112523676087e-01
1.887857980747860709e-01
1.887544723325601803e-01
1.887230966352983763e-01
1.886916896221648710e-01
1.886602512620011440e-01
1.886287815236394882e-01
1.885972803759043970e-01
1.885657477876128418e-01
1.885341837275729404e-01
1.885025881645846779e-01
1.884709799249284778e-01
1.884393212812339458e-01
1.884076310409608379e-01
1.883759091728778590e-01
1.883441556457439436e-01
1.883123704283104216e-01
1.882805534893204624e-01
1.882487047975082151e-01
1.882168243216004178e-01
1.881849310578473378e-01
1.881529869388816889e-01
1.881210109419683696e-01
1.880890030357998399e-01
1.880569631890623705e-01
1.880248913704302971e-01
1.879927875485727928e-01
1.879606516921497328e-01
1.879284837698117216e-01
1.878963029492889125e-01
1.878640708201978482e-01
1.878318065311136986e-01
1.877995100506534010e-01
1.877671813474268148e-01
1.877348203900336410e-01
1.877024271470664196e-01
1.876700015871087535e-01
1.876375436787344753e-01
1.876050727626672465e-01
1.875725500824764191e-01
1.875399949595615290e-01
1.875074073624626858e-01
1.874747872597122833e-01
1.874421346198334448e-01
1.874094494113398846e-01
1.873767316027398766e-01
1.873439811625288720e-01
1.873112176059388567e-01
1.872784018274566142e-01
1.872455533228226943e-01
1.872126720604990191e-01
1.871797580089382129e-01
1.871468111365859888e-01
1.871138314118795942e-01
1.870808188032437036e-01
1.870477732790985226e-01
1.870147145307055059e-01
1.869816031004238044e-01
1.869484586598536280e-01
1.869152811773777678e-01
1.868820706213708827e-01
1.868488269601976948e-01
1.868155501622139336e-01
1.867822401957681400e-01
1.867488970291966144e-01
1.867155405313173644e-01
1.866821308893100440e-01
1.866486879521593312e-01
1.866152116881652501e-01
1.865817020656240499e-01
1.865481590528178524e-01
1.865145826180232003e-01
1.864809727295048958e-01
1.864473293555219680e-01
1.864136725439695941e-01
1.863799621237920146e-01
1.863462181228845993e-01
1.863124405094674085e-01
1.862786292517514541e-01
1.862447843179393381e-01
1.862109056762241144e-01
1.861769932947892059e-01
1.861430471418094590e-01
1.861090874457942135e-01
1.860750736743845279e-01
1.860410260359156298e-01
1.860069444985269216e-01
1.859728290303454545e-01
1.859386795994903141e-01
1.859044961740700386e-01
1.858702787221860053e-01
1.858360272119281842e-01
1.858017620539565984e-01
1.857674423515304207e-01
1.857330884949661143e-01
1.856987004523160123e-01
1.856642781916231499e-01
1.856298216809221802e-01
1.855953308882377917e-01
1.855608057815851253e-01
1.855262463289695796e-01
1.854916524983874215e-01
1.854570449046935021e-01
1.854223822426651347e-01
1.853876851066184051e-01
1.853529534645133037e-01
1.853181872842983025e-01
1.852833865339109098e-01
1.852485511812810570e-01
1.852136811943268790e-01
1.851787765409600162e-01
1.851438580214393448e-01
1.851088839596416735e-01
1.850738751351199696e-01
1.850388315157442953e-01
1.850037530693774412e-01
1.849686397638695412e-01
1.849334915670615698e-01
1.848983084467869797e-01
1.848630903708655959e-01
1.848278583265149377e-01
1.847925702636089018e-01
1.847572471484835999e-01
1.847218889489204707e-01
1.846864956326923213e-01
1.846510671675632986e-01
1.846156035212849766e-01
1.845801046615999919e-01
1.845445705562414884e-01
1.845090223809321417e-01
1.844734177084390858e-01
1.844377776934304769e-01
1.844021023035999352e-01
1.843663915066301728e-01
1.843306452701931886e-01
1.842948635619528763e-01
1.842590463495617503e-01
1.842231936006629711e-01
1.841873266810408472e-01
1.841514027832389100e-01
1.841154432518146145e-01
1.840794480543705425e-01
1.840434171584987844e-01
1.840073505317811886e-01
1.839712481417889733e-01
1.839351099560837532e-01
1.838989359422164016e-01
1.838627476575991626e-01
1.838265019114201926e-01
1.837902202396899387e-01
1.837539026099185846e-01
1.837175489896060443e-01
1.836811593462404080e-01
1.836447336473028824e-01
1.836082718602601305e-01
1.835717739525714876e-01
1.835352616748420207e-01
1.834986914497684085e-01
1.834620850063802544e-01
1.834254423120945110e-01
1.833887633343164181e-01
1.833520480404424446e-01
1.833152963978572081e-01
1.832785083739356669e-01
1.832416839360422878e-01
1.832048450295433173e-01
1.831679476875045787e-01
1.831310138335416615e-01
1.830940434349764556e-01
1.830570364591211641e-01
1.830199928732755277e-01
1.829829126447298504e-01
1.829457957407630564e-01
1.829086421286446884e-01
1.828714739500798270e-01
1.828342468453454939e-01
1.827969829342203645e-01
1.827596821839301555e-01
1.827223445616911746e-01
1.826849700347060179e-01
1.826475585701694548e-01
1.826101101352631262e-01
1.825726246971607625e-01
1.825351245954845714e-01
1.824975650745611910e-01
1.824599684519110920e-01
1.824223346946624302e-01
1.823846637699336193e-01
1.823469556448314988e-01
1.823092102864509734e-01
1.822714276618773999e-01
1.822336077381855601e-01
1.821957730544998544e-01
1.821578784560247410e-01
1.821199464596055528e-01
1.820819770322727182e-01
1.820439701410448696e-01
1.820059257529308139e-01
1.819678438349253968e-01
1.819297243540169695e-01
1.818915672771779235e-01
1.818533953446257734e-01
1.818151629992601215e-01
1.817768929588417515e-01
1.817385851902990901e-01
1.817002396605526815e-01
1.816618563365088035e-01
1.816234351850649076e-01
1.815849761731050671e-01
1.815464792675039463e-01
1.815079674111644559e-01
1.814693946414892567e-01
1.814307838787458660e-01
1.813921350897641505e-01
1.813534482413603488e-01
1.813147233003418179e-01
1.812759602335013986e-01
1.812371590076237438e-01
1.811983195894813214e-01
1.811594651262599109e-01
1.811205492466659850e-01
1.810815950750734316e-01
1.810426025782077286e-01
1.810035717227854168e-01
1.809645024755082987e-01
1.809253948030684345e-01
1.808862486721453111e-01
1.808470640494084236e-01
1.808078642879327458e-01
1.807686026045157712e-01
1.807293023292405598e-01
1.806899634287299772e-01
1.806505858695942601e-01
1.806111696184320436e-01
1.805717146418311936e-01
1.805322209063668637e-01
1.804926883786034941e-01
1.804531406191132725e-01
1.804135304295643449e-01
1.803738813473574620e-01
1.803341933390097684e-01
1.802944663710264739e-01
1.802547004099007977e-01
1.802148954221140242e-01
1.801750513741368631e-01
1.801351682324267844e-01
1.800952697500825539e-01
1.800553082831464757e-01
1.800153075775333122e-01
1.799752675996371398e-01
1.799351883158402110e-01
1.798950696925106507e-01
1.798549116960079519e-01
1.798147142926746489e-01
1.797744774488468922e-01
1.797342251451799211e-01
1.796939093428679968e-01
1.796535539990085084e-01
1.796131590798867861e-01
1.795727245517760307e-01
1.795322503809369530e-01
1.794917365336187176e-01
1.794511829760584154e-01
1.794105896744798145e-01
1.793699808221317638e-01
1.793293079548767266e-01
1.792885952422248186e-01
1.792478426503503197e-01
1.792070501454171572e-01
1.791662176935763240e-01
1.791253452609661012e-01
1.790844328137136121e-01
1.790434803179335732e-01
1.790025121810963071e-01
1.789614795104698675e-01
1.789204066896037115e-01
1.788792936845629011e-01
1.788381404613982317e-01
1.787969469861521721e-01
1.787557132248498160e-01
1.787144391435072921e-01
1.786731247081261853e-01
1.786317945420377307e-01
1.785903993206371387e-01
1.785489636431513705e-01
1.785074874755326335e-01
1.784659707837205067e-01
1.784244151939047007e-01
1.783828295396716057e-01
1.783412150914674144e-01
1.782995718093388637e-01
1.782579244963712339e-01
1.782162234438234849e-01
1.781744934375824596e-01
1.781327344377374722e-01
1.780909464043909096e-01
1.780491292976531525e-01
1.780072830776473769e-01
1.779654077045053073e-01
1.779235031383714083e-01
1.778815943384577658e-01
1.778396312842679960e-01
1.777976389176045002e-01
1.777556171986500178e-01
1.777135660876033585e-01
1.776714855446695773e-01
1.776293755300651367e-01
1.775872360040166575e-01
1.775450669267636949e-01
1.775028934155656879e-01
1.774606651343260955e-01
1.774184071826787890e-01
1.773761195209034025e-01
1.773338021092886463e-01
1.772914549081339719e-01
1.772490778777477682e-01
1.772066709784518301e-01
1.771642341705736423e-01
1.771217674144550391e-01
1.770792960052141041e-01
1.770367692515803781e-01
1.769942124308086229e-01
1.769516255032806129e-01
1.769090084293853116e-01
1.768663611695239224e-01
1.768236836841053927e-01
1.767809759335517150e-01
1.767382378782903773e-01
1.766954949755309145e-01
1.766526962103067699e-01
1.766098670217493838e-01
1.765670073703277665e-01
1.765241172165219197e-01
1.764811965208212263e-01
1.764382452437229243e-01
1.763952633457378238e-01
1.763522507873822864e-01
1.763092331898593879e-01
1.762661592106884167e-01
1.762230544527839948e-01
1.761799188767029789e-01
1.761367524430116904e-01
1.760935551122858600e-01
1.760503268451115433e-01
1.760070676020847602e-01
1.759637773438074149e-01
1.759204818573821549e-01
1.758771294690009424e-01
1.758337459472651410e-01
1.757903312528161788e-01
1.757468853463066694e-01
1.757034081883972476e-01
1.756598997397578465e-01
1.756163599610688908e-01
1.755727888130187708e-01
1.755292122505053010e-01
1.754855782645911300e-01
1.754419127914625953e-01
1.753982157918450302e-01
1.753544872264730659e-01
1.753107270560922692e-01
1.752669352414554238e-01
1.752231117433251939e-01
1.751792565224731535e-01
1.751353957034865461e-01
1.750914769385045755e-01
1.750475263331937037e-01
1.750035438483615591e-01
1.749595294448236249e-01
1.749154830834054597e-01
1.748714047249440295e-01
1.748272943302804361e-01
1.747831518602674106e-01
1.747390036110733624e-01
1.746947968921280792e-01
1.746505579804674690e-01
1.746062868369773757e-01
1.745619834225563272e-01
1.745176476981080416e-01
1.744732796245469508e-01
1.744288791627956192e-01
1.743844462737845491e-01
1.743400047094384175e-01
1.742954985577827021e-01
1.742509542691571822e-01
1.742063718051402033e-01
1.741617511273215735e-01
1.741170921973019259e-01
1.740723949766920242e-01
1.740276594271111810e-01
1.739828855101913652e-01
1.739380999048107945e-01
1.738932491610651332e-01
1.738483599349551767e-01
1.738034321881511135e-01
1.737584658823347894e-01
1.737134609791968487e-01
1.736684174404383718e-01
1.736233352277703479e-01
1.735782143029138691e-01
1.735330815519455505e-01
1.734878831110431840e-01
1.734426458431973794e-01
1.733973697101708344e-01
1.733520546737329360e-01
1.733067006956638123e-01
1.732613077377556376e-01
1.732158757618075251e-01
1.731704047296303284e-01
1.731249217363418635e-01
1.730793725005082273e-01
1.730337840939571714e-01
1.729881564785394343e-01
1.729424896161125824e-01
1.728967834685459504e-01
1.728510379977183653e-01
1.728052531655183133e-01
1.727594289338439115e-01
1.727135926086969808e-01
1.726676894873422630e-01
1.726217468522886767e-01
1.725757646654721700e-01
1.725297428888389051e-01
1.724836814843448141e-01
1.724375804139552104e-01
1.723914396396453719e-01
1.723452591233994025e-01
1.722990663839378545e-01
1.722528062935524684e-01
1.722065063472654201e-01
1.721601665070981169e-01
1.721137867350830131e-01
1.720673669932619720e-01
1.720209072436853226e-01
1.719744074484138574e-01
1.719278675695175562e-01
1.718813153402682092e-01
1.718346963280363571e-01
1.717880425146738887e-01
1.717413542768214951e-01
1.716946315754781238e-01
1.716478743716557953e-01
1.716010826263741629e-01
1.715542563006665910e-01
1.715073953555720787e-01
1.714605277097939751e-01
1.714135974297845699e-01
1.713666324135976471e-01
1.713196326223182520e-01
1.712725980170367035e-01
1.712255285588560050e-01
1.711784242088894292e-01
1.711312849282592419e-01
1.710841106780980891e-01
1.710369295642236720e-01
1.709896852793365285e-01
1.709424059084003744e-01
1.708950914125862142e-01
1.708477417530778475e-01
1.708003568910664849e-01
1.707529367877549942e-01
1.707054814043549584e-01
1.706579907020887854e-01
1.706104929757630007e-01
1.705629315405732815e-01
1.705153346702641126e-01
1.704677023260947888e-01
1.704200344693371505e-01
1.703723310612708652e-01
1.703245920631855093e-01
1.702768174363790965e-01
1.702290071421610484e-01
1.701811896661986068e-01
1.701333079424353634e-01
1.700853904352669366e-01
1.700374371060409395e-01
1.699894479161117855e-01
1.699414228268456561e-01
1.698933617996178369e-01
1.698452647958123840e-01
1.697971317768222632e-01
1.697489914210376372e-01
1.697007862774192466e-01
1.696525450028759929e-01
1.696042675588392279e-01
1.695559539067487964e-01
1.695076040080537860e-01
1.694592178242120828e-01
1.694107953166915648e-01
1.693623364469683534e-01
1.693138700880138514e-01
1.692653384000788186e-01
1.692167702344484770e-01
1.691681655526358907e-01
1.691195243161608686e-01
1.690708464865556815e-01
1.690221320253591786e-01
1.689733808941205617e-01
1.689245930543964991e-01
1.688757975755970364e-01
1.688269362255441497e-01
1.687780380517532874e-01
1.687291030158181993e-01
1.686801310793409059e-01
1.686311222039297009e-01
1.685820763512051457e-01
1.685329934827941856e-01
1.684838735603325088e-01
1.684347458515225715e-01
1.683855517280428982e-01
1.683363204354968168e-01
1.682870524861821149e-01
1.682377516691760111e-01
1.681884186880130971e-01
1.681390535140235842e-01
1.680896561185519222e-01
1.680402264729533579e-01
1.679907940349304463e-01
1.679412998224634190e-01
1.678917732740354274e-01
1.678422143610536488e-01
1.677926230549398046e-01
1.677429993271265518e-01
1.676933431490617299e-01
1.676436544922046412e-01
1.675939333280263288e-01
1.675442092883034917e-01
1.674944230433668135e-01
1.674446042056181028e-01
1.673947527465816099e-01
1.673448686377906613e-01
1.672949518507953204e-01
1.672450023571547817e-01
1.671950201284421456e-01
1.671450051362422529e-01
1.670949573521540166e-01
1.670449066029799368e-01
1.669947931695417165e-01
1.669446468590990440e-01
1.668944676433004592e-01
1.668442554938051048e-01
1.667940103822855846e-01
1.667437322804254107e-01
1.666934211599213622e-01
1.666430769924830968e-01
1.665927297818810826e-01
1.665423194554850328e-01
1.664918759973704754e-01
1.664413993792956403e-01
1.663908895730291937e-01
1.663403465503537904e-01
1.662897702830622160e-01
1.662391607429610785e-01
1.661885179018676995e-01
1.661378719418819538e-01
1.660871624341925257e-01
1.660364195410527766e-01
1.659856432343277399e-01
1.659348334858955498e-01
1.658839902676439437e-01
1.658331135514760357e-01
1.657822033093023506e-01
1.657312595130495947e-01
1.656803125245030484e-01
1.656293015559488213e-01
1.655782569491757172e-01
1.655271786761532693e-01
1.654760667088676362e-01
1.654249210193107222e-01
1.653737415794906962e-01
1.653225283614240815e-01
1.652712813371411960e-01
1.652200310494652269e-01
1.651687163490713206e-01
1.651173677586337263e-01
1.650659852502283087e-01
1.650145687959421736e-01
1.649631183678730850e-01
1.649116339381296314e-01
1.648601154788351397e-01
1.648085629621188208e-01
1.647570071131901071e-01
1.647053864184125638e-01
1.646537315826935022e-01
1.646020425782127039e-01
1.645503193771563621e-01
1.644985619517251307e-01
1.644467702741292670e-01
1.643949443165910185e-01
1.643430840513423197e-01
1.642912203873187482e-01
1.642392914438797480e-01
1.641873281095125037e-01
1.641353303564928590e-01
1.640832981571106464e-01
1.640312314836623320e-01
1.639791303084593421e-01
1.639269946038227344e-01
1.638748243420827810e-01
1.638226506172378860e-01
1.637704111789659578e-01
1.637181371006670161e-01
1.636658283547168247e-01
1.636134849135003622e-01
1.635611067494138204e-01
1.635086938348648544e-01
1.634562461422707502e-01
1.634037636440588692e-01
1.633512776206239581e-01
1.632987254492898610e-01
1.632461383897037266e-01
1.631935164143368533e-01
1.631408594956700597e-01
1.630881676061941010e-01
1.630354407184144983e-01
1.629826788048400199e-01
1.629298818379964764e-01
1.628770812859970107e-01
1.628242141511554442e-01
1.627713118806905224e-01
1.627183744471691895e-01
1.626654018231649401e-01
1.626123939812640362e-01
1.625593508940613441e-01
1.625062725341643866e-01
1.624531588741852106e-01
1.624000415712890111e-01
1.623468572501176321e-01
1.622936375467912418e-01
1.622403824339677392e-01
1.621870918843121012e-01
1.621337658705034046e-01
1.620804043652259163e-01
1.620270073411786971e-01
1.619735747710673024e-01
1.619201385024178486e-01
1.618666347795635063e-01
1.618130954288433954e-01
1.617595204230019290e-01
1.617059097347969543e-01
1.616522633369952833e-01
1.615985812023719437e-01
1.615448633037138981e-01
1.614911096138168245e-01
1.614373521718849291e-01
1.613835268393075673e-01
1.613296656339530122e-01
1.612757685286571596e-01
1.612218354962643152e-01
1.611678665096283602e-01
1.611138615416132791e-01
1.610598205650925763e-01
1.610057435529487491e-01
1.609516627373746012e-01
1.608975135941892454e-01
1.608433283341031694e-01
1.607891069300382003e-01
1.607348493549243806e-01
1.606805555817027997e-01
1.606262255833221797e-01
1.605718593327408183e-01
1.605174568029277826e-01
1.604630504203689301e-01
1.604085752726958081e-01
1.603540637647668243e-01
1.602995158695880162e-01
1.602449315601751634e-01
1.601903108095514006e-01
1.601356535907504652e-01
1.600809598768149211e-01
1.600262296407953810e-01
1.599714955047737697e-01
1.599166921655846563e-01
1.598618522235368822e-01
1.598069756517196405e-01
1.597520624232303121e-01
1.596971125111738832e-01
1.596421258886662753e-01
1.595871025288320144e-01
1.595320424048031205e-01
1.594769783355558801e-01
1.594218446245239673e-01
1.593666740687667283e-01
1.593114666414528202e-01
1.592562223157605039e-01
1.592009410648766443e-01
1.591456228619940461e-01
1.590902676803194193e-01
1.590348754930640263e-01
1.589794793173912590e-01
1.589240130607422474e-01
1.588685097182189476e-01
1.588129692630704803e-01
1.587573916685512121e-01
1.587017769079278606e-01
1.586461249544726393e-01
1.585904357814680588e-01
1.585347093622054560e-01
1.584789789133240756e-01
1.584231779436865439e-01
1.583673396477288386e-01
1.583114639987769634e-01
1.582555509701620844e-01
1.581996005352268586e-01
1.581436126673218534e-01
1.580875873398039921e-01
1.580315245260410506e-01
1.579754576434364011e-01
1.579193197996961173e-01
1.578631443898748932e-01
1.578069313873742829e-01
1.577506807656022803e-01
1.576943924979752887e-01
1.576380665579171503e-01
1.575817029188616436e-01
1.575253015542484036e-01
1.574688960835295137e-01
1.574124192106803877e-01
1.573559045326615446e-01
1.572993520229469255e-01
1.572427616550176321e-01
1.571861334023620660e-01
1.571294672384792868e-01
1.570727631368741828e-01
1.570160210710591364e-01
1.569592748638126978e-01
1.569024568128160324e-01
1.568456007182139622e-01
1.567887065535512880e-01
1.567317742923820534e-01
1.566748039082646593e-01
1.566177953747706908e-01
1.565607486654735092e-01
1.565036637539582998e-01
1.564465746676026725e-01
1.563894132952419747e-01
1.563322136414778407e-01
1.562749756799245437e-01
1.562176993842056827e-01
1.561603847279524337e-01
1.561030316847995536e-01
1.560456402283961486e-01
1.559882103323933789e-01
1.559307419704516751e-01
1.558732693987772144e-01
1.558157240489339568e-01
1.557581401541948685e-01
1.557005176882504394e-01
1.556428566247985701e-01
1.555851569375457100e-01
1.555274186002036652e-01
1.554696415864929848e-01
1.554118258701428779e-01
1.553540059146395202e-01
1.552961127373228556e-01
1.552381807786076817e-01
1.551802100122512407e-01
1.551222004120171305e-01
1.550641519516778311e-01
1.550060646050105961e-01
1.549479383458019222e-01
1.548897731478441619e-01
1.548316036831756948e-01
1.547733605523732847e-01
1.547150784042587157e-01
1.546567572126539836e-01
1.545983969513879952e-01
1.545399975942955972e-01
1.544815591152202405e-01
1.544230814880106495e-01
1.543645646865222376e-01
1.543060435926063290e-01
1.542474483875466706e-01
1.541888139298356886e-01
1.541301401933583837e-01
1.540714271520054468e-01
1.540126747796753404e-01
1.539538830502727162e-01
1.538950519377092763e-01
1.538361814159026619e-01
1.537773065777727488e-01
1.537183571827882567e-01
1.536593683003729394e-01
1.536003399044706952e-01
1.535412719690342764e-01
1.534821644680236519e-01
1.534230173754032867e-01
1.533638306651445848e-01
1.533046043112274437e-01
1.532453736188955362e-01
1.531860679232865119e-01
1.531267225060085613e-01
1.530673373410662841e-01
1.530079124024720516e-01
1.529484476642430646e-01
1.528889431004045452e-01
1.528293986849854347e-01
1.527698143920238061e-01
1.527102257403472052e-01
1.526505616382414221e-01
1.525908575807584378e-01
1.525311135419606667e-01
1.524713294959174070e-01
1.524115054167039240e-01
1.523516412784000629e-01
1.522917370550960769e-01
1.522317927208838295e-01
1.521718440094218250e-01
1.521118193996444934e-01
1.520517546012942200e-01
1.519916495884905683e-01
1.519315043353573480e-01
1.518713188160260297e-01
1.518110930046331075e-01
1.517508268753220424e-01
1.516905204022432063e-01
1.516302095351298451e-01
1.515698223210662499e-01
1.515093946857314078e-01
1.514489266033011983e-01
1.513884180479529162e-01
1.513278689938717947e-01
1.512672794152505606e-01
1.512066492862841061e-01
1.511459785811757328e-01
1.510853034669857597e-01
1.510245515564462016e-01
1.509637589924231749e-01
1.509029257491422138e-01
1.508420518008371791e-01
1.507811371217440133e-01
1.507201816861069021e-01
1.506591854681737785e-01
1.505981484422000138e-01
1.505371069938137019e-01
1.504759882989028796e-01
1.504148287187658806e-01
1.503536282276780600e-01
1.502923867999235719e-01
1.502311044097904558e-01
1.501697810315728576e-01
1.501084166395695862e-01
1.500470112080851959e-01
1.499856013425554246e-01
1.499241137795441214e-01
1.498625851000157938e-01
1.498010152782972282e-01
1.497394042887205956e-01
1.496777521056237847e-01
1.496160587033497635e-01
1.495543240562464404e-01
1.494925481386691624e-01
1.494307677770957687e-01
1.493689092662835172e-01
1.493070094081045407e-01
1.492450681769330600e-01
1.491830855471500128e-01
1.491210614931413048e-01
1.490589959892951177e-01
1.489968890100100418e-01
1.489347405296851667e-01
1.488725875970810797e-01
1.488103560626707345e-01
1.487480829504696234e-01
1.486857682348985688e-01
1.486234118903847490e-01
1.485610138913587008e-01
1.484985742122563457e-01
1.484360928275214597e-01
1.483735697115975971e-01
1.483110421367610232e-01
1.482484355067289483e-01
1.481857870688925993e-01
1.481230967977189006e-01
1.480603646676786900e-01
1.479975906532480512e-01
1.479347747289073423e-01
1.478719168691416674e-01
1.478090170484410992e-01
1.477461127638277361e-01
1.476831289697946581e-01
1.476201031383419793e-01
1.475570352439788957e-01
1.474939252612204599e-01
1.474307731645855823e-01
1.473675789285955329e-01
1.473043425277809626e-01
1.472410639366725782e-01
1.471777808782666619e-01
1.471144178553703830e-01
1.470510125658243128e-01
1.469875649841751730e-01
1.469240750849818977e-01
1.468605428428026438e-01
1.467969682322035618e-01
1.467333512277528007e-01
1.466696918040247544e-01
1.466060279112137710e-01
1.465422835979861282e-01
1.464784967892424905e-01
1.464146674595748487e-01
1.463507955835782470e-01
1.462868811358531973e-01
1.462229240910039030e-01
1.461589244236384533e-01
1.460948821083702109e-01
1.460308353238208012e-01
1.459667076620561055e-01
1.459025372762658979e-01
1.458383241410836084e-01
1.457740682311401137e-01
1.457097695210760324e-01
1.456454279855314837e-01
1.455810435991547747e-01
1.455166163365945731e-01
1.454521846061253010e-01
1.453876715407588505e-01
1.453231155232018457e-01
1.452585165281204405e-01
1.451938745301860068e-01
1.451291895040729418e-01
1.450644614244610553e-01
1.449996902660328768e-01
1.449348760034745442e-01
1.448700572759310801e-01
1.448051567549158425e-01
1.447402130538706089e-01
1.446752261474969214e-01
1.446101960105015405e-01
1.445451226175940851e-01
1.444800059434890593e-01
1.444148459629047143e-01
1.443496426505616603e-01
1.442844348776953778e-01
1.442191448518755359e-01
1.441538114185011155e-01
1.440884345523057442e-01
1.440230142280320424e-01
1.439575504204218259e-01
1.438920431042230719e-01
1.438264922541883650e-01
1.437608978450705399e-01
1.436952989814153370e-01
1.436296174044077723e-01
1.435638921926190859e-01
1.434981233208186824e-01
1.434323107637764105e-01
1.433664544962717502e-01
1.433005544930821828e-01
1.432346107289912962e-01
1.431686231787853703e-01
1.431026311815342122e-01
1.430365560096025224e-01
1.429704369759507154e-01
1.429042740553797264e-01
1.428380672226910453e-01
1.427718164526928235e-01
1.427055217201950998e-01
1.426391830000100780e-01
1.425728002669553740e-01
1.425063734958510187e-01
1.424399422877778432e-01
1.423734273913274673e-01
1.423068683813216995e-01
1.422402652325928940e-01
1.421736179199769301e-01
1.421069264183123237e-01
1.420401907024430033e-01
1.419734107472134799e-01
1.419065865274717342e-01
1.418397578813884174e-01
1.417728450835978593e-01
1.417058879458740761e-01
1.416388864430778438e-01
1.415718405500733523e-01
1.415047502417260405e-01
1.414376154929069818e-01
1.413704362784884982e-01
1.413032125733456601e-01
1.412359844539514131e-01
1.411686717185508255e-01
1.411013144170849276e-01
1.410339125244418068e-01
1.409664660155102445e-01
1.408989748651844065e-01
1.408314390483588197e-01
1.407638585399316744e-01
1.406962333148056299e-01
1.406286036889639324e-01
1.405608889818383000e-01
1.404931294827480304e-01
1.404253251666057467e-01
1.403574760083254047e-01
1.402895819828237911e-01
1.402216430650229939e-01
1.401536592298436301e-01
1.400856304522130891e-01
1.400175972888363096e-01
1.399494785779082373e-01
1.398813148493338043e-01
1.398131060780494761e-01
1.397448522389939107e-01
1.396765533071072096e-01
1.396082092573308342e-01
1.395398200646129905e-01
1.394713857039006910e-01
1.394029469738308213e-01
1.393344222289390200e-01
1.392658522409257194e-01
1.391972369847502000e-01
1.391285764353717702e-01
1.390598705677522640e-01
1.389911193568568737e-01
1.389223227776534009e-01
1.388534808051100633e-01
1.387846344810020616e-01
1.387157016737868842e-01
1.386467233981685532e-01
1.385776996291256391e-01
1.385086303416376841e-01
1.384395155106910025e-01
1.383703551112661634e-01
1.383011491183521735e-01
1.382318975069387057e-01
1.381626415631437288e-01
1.380932986669294038e-01
1.380239100772096550e-01
1.379544757689832868e-01
1.378849957172484930e-01
1.378154698970083525e-01
1.377458982832648615e-01
1.376762808510247349e-01
1.376066175752946041e-01
1.375369499877442392e-01
1.374671949774237123e-01
1.373973940486642453e-01
1.373275471764792421e-01
1.372576543358871859e-01
1.371877155019067540e-01
1.371177306495592885e-01
1.370476997538676023e-01
1.369776227898546472e-01
1.369075415359443382e-01
1.368373723878648640e-01
1.367671570965647843e-01
1.366968956370755162e-01
1.366265879844300590e-01
1.365562341136660474e-01
1.364858339998173964e-01
1.364153876179238223e-01
1.363448949430259016e-01
1.362743980015032608e-01
1.362038126933479143e-01
1.361331810173333212e-01
1.360625029485053039e-01
1.359917784619133763e-01
1.359210075326055811e-01
1.358501901356353181e-01
1.357793262460529893e-01
1.357084158389157691e-01
1.356375011897632266e-01
1.355664977004406579e-01
1.354954476187492374e-01
1.354243509197476381e-01
1.353532075784990574e-01
1.352820175700645278e-01
1.352107808695106328e-01
1.351394974519019576e-01
1.350681672923065846e-01
1.349968329166290060e-01
1.349254092261571170e-01
1.348539387189234828e-01
1.347824213699981843e-01
1.347108571544563538e-01
1.346392460473718744e-01
1.345675880238216549e-01
1.344958830588818266e-01
1.344241311276319906e-01
1.343523750075427126e-01
1.342805290969394660e-01
1.342086361452820009e-01
1.341366961276563019e-01
1.340647090191449675e-01
1.339926747948321784e-01
1.339205934298059730e-01
1.338484648991536408e-01
1.337762891779638030e-01
1.337041092964730560e-01
1.336318391476371548e-01
1.335595217335490414e-01
1.334871570293040821e-01
1.334147450099924803e-01
1.333422856507100740e-01
1.332697789265517574e-01
1.331972248126147840e-01
1.331246232839949084e-01
1.330520176248986552e-01
1.329793212205032105e-01
1.329065773267373018e-01
1.328337859187009029e-01
1.327609469714952084e-01
1.326880604602231062e-01
1.326151263599870955e-01
1.325421446458903418e-01
1.324691152930383420e-01
1.323960818408039253e-01
1.323229571641825475e-01
1.322497847741380683e-01
1.321765646457771781e-01
1.321032967542076220e-01
1.320299810745378666e-01
1.319566175818769893e-01
1.318832062513346504e-01
1.318097470580204544e-01
1.317362837976768786e-01
1.316627288327150702e-01
1.315891259303302585e-01
1.315154750656347682e-01
1.314417762137435053e-01
1.313680293497688778e-01
1.312942344488236823e-01
1.312203914860242959e-01
1.311465004364833487e-01
1.310726053535123670e-01
1.309986180845315873e-01
1.309245826541719226e-01
1.308504990375486121e-01
1.307763672097807250e-01
1.307021871459832230e-01
1.306279588212745923e-01
1.305536822107718486e-01
1.304793572895933118e-01
1.304050283698172386e-01
1.303306067814689329e-01
1.302561368078160031e-01
1.301816184239759644e-01
1.301070516050678860e-01
1.300324363262115035e-01
1.299577725625266078e-01
1.298830602891317965e-01
1.298082994811475821e-01
1.297335347106192693e-01
1.296586872338606755e-01
1.295838279167908780e-01
1.295089580214952296e-01
1.294340775355849182e-01
1.293591864466777375e-01
1.292842847424025277e-01
1.292093724103961505e-01
1.291344494383063479e-01
1.290595604734741941e-01
1.289846161905536526e-01
1.289096612305531686e-01
1.288346955811571770e-01
1.287597192300600490e-01
1.286847321649620401e-01
1.286097343735767840e-01
1.285347258436254914e-01
1.284597065628384216e-01
1.283847212361340917e-01
1.283096804233289645e-01
1.282346288229418985e-01
1.281595664227393183e-01
1.280844932104988343e-01
1.280094091740063833e-01
1.279343143010556183e-01
1.278592085794506006e-01
1.277840919970042732e-01
1.277090093168040952e-01
1.276338709826417561e-01
1.275587217511399696e-01
1.274835616101465396e-01
1.274083905475204281e-01
1.273332085511297562e-01
1.272580156088496672e-01
1.271828117085677390e-01
1.271075968381755461e-01
1.270323709855803451e-01
1.269571789791829608e-01
1.268819311324858035e-01
1.268066722673550917e-01
1.267314023717302229e-01
1.266561214335599483e-01
1.265808294408013734e-01
1.265055263814208464e-01
1.264302122433918485e-01
1.263548870147000458e-01
1.262795955831486905e-01
1.262042481437450347e-01
1.261288895776906116e-01
1.260535198730039774e-01
1.259781390177128202e-01
1.259027469998566517e-01
1.258273438074793138e-01
1.257519294286361389e-01
1.256765038513892596e-01
1.256011120235238643e-01
1.255256640203892271e-01
1.254502047831018985e-01
1.253747342997604819e-01
1.252992525584703531e-01
1.252237595473510989e-01
1.251482552545241100e-01
1.250727396681228232e-01
1.249972127762906116e-01
1.249217195873602859e-01
1.248461700558796683e-01
1.247706091834519526e-01
1.246950369582532914e-01
1.246194533684698014e-01
1.245438584022934558e-01
1.244682520479283017e-01
1.243926342935842144e-01
1.243170051274799515e-01
1.242414096190735950e-01
1.241657576009619623e-01
1.240900941358076548e-01
1.240144192118640132e-01
1.239387328173929548e-01
1.238630349406650566e-01
1.237873255699592223e-01
1.237116046935643754e-01
1.236358722997741022e-01
1.235601735197363604e-01
1.234844180629620092e-01
1.234086510537374115e-01
1.233328724803951504e-01
1.232570823312713892e-01
1.231812805947136991e-01
1.231054672590764232e-01
1.230296423127232586e-01
1.229538057440258403e-01
1.228780027463799995e-01
1.228021429050850100e-01
1.227262714066164884e-01
1.226503882393798206e-01
1.225744933917892188e-01
1.224985868522641685e-01
1.224226686092356464e-01
1.223467386511421506e-01
1.222707969664290351e-01
1.221948888113059684e-01
1.221189236457320693e-01
1.220429467189343975e-01
1.219669580193905312e-01
1.218909575355900388e-01
1.218149452560264023e-01
1.217389211692053441e-01
1.216628852636366664e-01
1.215868375278426616e-01
1.215108232813973399e-01
1.214347518578096086e-01
1.213586685696115275e-01
1.212825734053543381e-01
1.212064663535996067e-01
1.211303474029158112e-01
1.210542165418791449e-01
1.209780737590750166e-01
1.209019190430972168e-01
1.208257977774387371e-01
1.207496191680507702e-01
1.206734285913200755e-01
1.205972260358744441e-01
1.205210114903440544e-01
1.204447849433720186e-01
1.203685463836054181e-01
1.202922957997027420e-01
1.202160331803275306e-01
1.201398039734442313e-01
1.200635172563405129e-01
1.199872184698127509e-01
1.199109076025571541e-01
1.198345846432795903e-01
1.197582495806915615e-01
1.196819024035123136e-01
1.196055431004700298e-01
1.195291716603018584e-01
1.194528335959823828e-01
1.193764378550475347e-01
1.193000299432482314e-01
1.192236098493478780e-01
1.191471775621236739e-01
1.190707330703588973e-01
1.189942763628411282e-01
1.189178074283712139e-01
1.188413262557536931e-01
1.187648784235201260e-01
1.186883727483658002e-01
1.186118548015346885e-01
1.185353245718631376e-01
1.184587820481963205e-01
1.183822272193853775e-01
1.183056600742908304e-01
1.182290806017796125e-01
1.181524887907260957e-01
1.180759302857576631e-01
1.179993137716469354e-01
1.179226848856723964e-01
1.178460436167388103e-01
1.177693899537606281e-01
1.176927238856571856e-01
1.176160454013568391e-01
1.175393544897966047e-01
1.174626511399191608e-01
1.173859810629779565e-01
1.173092528107546606e-01
1.172325120870955362e-01
1.171557588809754302e-01
1.170789931813729923e-01
1.170022149772785292e-01
1.169254242576877045e-01
1.168486210116025104e-01
1.167718052280349583e-01
1.166950226853989414e-01
1.166181818014155325e-01
1.165413283470334016e-01
1.164644623112926769e-01
1.163875836832406196e-01
1.163106924519330954e-01
1.162337886064337134e-01
1.161568721358097467e-01
1.160799430291408751e-01
1.160030471325298185e-01
1.159260927285777898e-01
1.158491256558621951e-01
1.157721459034902756e-01
1.156951534605764886e-01
1.156181483162416479e-01
1.155411304596133670e-01
1.154640998798284190e-01
1.153870565660297387e-01
1.153100464325345076e-01
1.152329776257707827e-01
1.151558960524725339e-01
1.150788017018110065e-01
1.150016945629651899e-01
1.149245746251235933e-01
1.148474418774769468e-01
1.147702963092277206e-01
1.146931379095830206e-01
1.146160126615971830e-01
1.145388285744770862e-01
1.144616316236345410e-01
1.143844217983056855e-01
1.143071990877349564e-01
1.142299634811722309e-01
1.141527149678757402e-01
1.140754535371094891e-01
1.139981791781454756e-01
1.139209379432948865e-01
1.138436377035006164e-01
1.137663245033732340e-01
1.136889983322116882e-01
1.136116591793256692e-01
1.135343070340263105e-01
1.134569418856360423e-01
1.133795637234831233e-01
1.133021725369025012e-01
1.132248144479751084e-01
1.131473971883482366e-01
1.130699668723462725e-01
1.129925234893324471e-01
1.129150670286745706e-01
1.128375974797521109e-01
1.127601148319470059e-01
1.126826190746489098e-01
1.126051101972565249e-01
1.125276343921370603e-01
1.124500992506094754e-01
1.123725509572259529e-01
1.122949895014115074e-01
1.122174148725981480e-01
1.121398270602243230e-01
1.120622260537333936e-01
1.119846118425797121e-01
1.119069844162200456e-01
1.118293900378183048e-01
1.117517361573435730e-01
1.116740690300867811e-01
1.115963886455341170e-01
1.115186949931773197e-01
1.114409880625163995e-01
1.113632678430558076e-01
1.112855340158916129e-01
1.112077852224756802e-01
1.111300676415713784e-01
1.110522885752828759e-01
1.109744943508695347e-01
1.108966849568868152e-01
1.108188603818957008e-01
1.107410206144648634e-01
1.106631656431714406e-01
1.105852954565947899e-01
1.105074100433257045e-01
1.104295093919585025e-01
1.103516399294297012e-01
1.102737087767771407e-01
1.101957623518596274e-01
1.101178006432983192e-01
1.100398236397220342e-01
1.099618313297651973e-01
1.098838237020702824e-01
1.098058007452845097e-01
1.097277624480638980e-01
1.096497553195230901e-01
1.095716863165795418e-01
1.094936019392105664e-01
1.094155021760972457e-01
1.093373870159257966e-01
1.092592564473906236e-01
1.091811104591933757e-01
1.091029490400387547e-01
1.090247721786418156e-01
1.089466264668443873e-01
1.088684186963463085e-01
1.087901954497902113e-01
1.087119567159151035e-01
1.086337024834672926e-01
1.085554327411977216e-01
1.084771474778649381e-01
1.083988466822345953e-01
1.083205303430765376e-01
1.082422451355048720e-01
1.081638976849106648e-01
1.080855346571475695e-01
1.080071560410120479e-01
1.079287618253057246e-01
1.078503519988401327e-01
1.077719265504288315e-01
1.076934854688932908e-01
1.076150287430637231e-01
1.075366031318597537e-01
1.074581150932885087e-01
1.073796113769495131e-01
1.073010919716971823e-01
1.072225568663909001e-01
1.071440060498951852e-01
1.070654395110828550e-01
1.069868572388317784e-01
1.069082592220265693e-01
1.068296923039365465e-01
1.067510627740986817e-01
1.066724174664038793e-01
1.065937563697587354e-01
1.065150794730806705e-01
1.064363867652896589e-01
1.063576782353141958e-01
1.062789538720863292e-01
1.062002136645472383e-01
1.061215045408493152e-01
1.060427326209892884e-01
1.059639448236801840e-01
1.058851411378846086e-01
1.058063215525734402e-01
1.057274860567244956e-01
1.056486346393185338e-01
1.055697672893439187e-01
1.054908839957946209e-01
1.054120317722398448e-01
1.053331165680679582e-01
1.052541853873468491e-01
1.051752382190968560e-01
1.050962750523408706e-01
1.050172958761089459e-01
1.049383006794383788e-01
1.048592894513713236e-01
1.047802621809561241e-01
1.047012659677037938e-01
1.046222065893367414e-01
1.045431311358078208e-01
1.044640395961886625e-01
1.043849319595567815e-01
1.043058082149981858e-01
1.042266683516011316e-01
1.041475123584595097e-01
1.040683402246767586e-01
1.039891991362364709e-01
1.039099946981330291e-01
1.038307740867336904e-01
1.037515372911627654e-01
1.036722843005509764e-01
1.035930151040340974e-01
1.035137296907551463e-01
1.034344280498614987e-01
1.033551101705063868e-01
1.032758233256729774e-01
1.031964729465749686e-01
1.031171062965183516e-01
1.030377233646793678e-01
1.029583241402414751e-01
1.028789086123915453e-01
1.027994767703248047e-01
1.027200286032408927e-01
1.026405641003449443e-01
1.025611306221345109e-01
1.024816334250041316e-01
1.024021198597172555e-01
1.023225899155022489e-01
1.022430435815935568e-01
1.021634808472294820e-01
1.020839017016564876e-01
1.020043061341237289e-01
1.019246941338880219e-01
1.018451131494866602e-01
1.017654682614444195e-01
1.016858069085092853e-01
1.016061290799563921e-01
1.015264347650725041e-01
1.014467239531466891e-01
1.013669966334730388e-01
1.012872527953537216e-01
1.012074924280957910e-01
1.011277630687896778e-01
1.010479696210583311e-01
1.009681596121460023e-01
1.008883330313813387e-01
1.008084898680971231e-01
1.007286301116334382e-01
1.006487537513351682e-01
1.005688607765515830e-01
1.004889511766390575e-01
1.004090725777606885e-01
1.003291297056030096e-01
1.002491701764225418e-01
1.001691939795968378e-01
1.000892011045086405e-01
1.000091915405462162e-01
9.992916527710327124e-02
9.984912230357922969e-02
9.976906260937690174e-02
9.968903391024180882e-02
9.960894075290127603e-02
9.952883084313449147e-02
9.944870417036788535e-02
9.936856072403338347e-02
9.928840049356515984e-02
9.920822346840729722e-02
9.912802963800626532e-02
9.904781899181394622e-02
9.896763933566740667e-02
9.888739503630758487e-02
9.880713388955195131e-02
9.872685588487462027e-02
9.864656101175239833e-02
9.856624925966986361e-02
9.848592061811656251e-02
9.840557507658648229e-02
9.832521262457954991e-02
9.824488115853244330e-02
9.816448486418408170e-02
9.808407162789492539e-02
9.800364143918466331e-02
9.792319428758047839e-02
9.784273016261110789e-02
9.776224905381383778e-02
9.768175095072809122e-02
9.760123584290200660e-02
9.752075171787547014e-02
9.744020257937330287e-02
9.735963640480602144e-02
9.727905318373822330e-02
9.719845290574252727e-02
9.711783556039529919e-02
9.703720113727812291e-02
9.695654962597852200e-02
9.687588101608721192e-02
9.679524338675724038e-02
9.671454055868605737e-02
9.663382060083633429e-02
9.655308350281968655e-02
9.647232925425291983e-02
9.639155784475952893e-02
9.631076926396459070e-02
9.622996350150214706e-02
9.614914054700815504e-02
9.606834857174295639e-02
9.598749121237862281e-02
9.590661662992874814e-02
9.582572481405135512e-02
9.574481575440865755e-02
9.566388944066592237e-02
9.558294586249591052e-02
9.550198500957612913e-02
9.542100687158591721e-02
9.534005971239567501e-02
9.525904698364712209e-02
9.517801693890870496e-02
9.509696956788118993e-02
9.501590486027042259e-02
9.493482280578810495e-02
9.485372339414901988e-02
9.477260661507286299e-02
9.469147245828593573e-02
9.461036928076188568e-02
9.452920034811895800e-02
9.444801400697475091e-02
9.436681024707394005e-02
9.428558905816650237e-02
9.420435043000496833e-02
9.412309435234847421e-02
9.404182081496195722e-02
9.396052980761182560e-02
9.387926978087351992e-02
9.379794381334805031e-02
9.371660034519793681e-02
9.363523936621118149e-02
9.355386086617928365e-02
9.347246483489948798e-02
9.339105126217275843e-02
9.330962013780433328e-02
9.322817145160519625e-02
9.314670519339005028e-02
9.306526991831412521e-02
9.298376849601960870e-02
9.290224947118982946e-02
9.282071283365761483e-02
9.273915857326198164e-02
9.265758667984566599e-02
9.257599714325631668e-02
9.249438995334677283e-02
9.241276509997417565e-02
9.233117123292772233e-02
9.224951103275647046e-02
9.216783313872609074e-02
9.208613754071129365e-02
9.200442422859109182e-02
9.192269319225013224e-02
9.184094442157744731e-02
9.175917790646601069e-02
9.167739363681207121e-02
9.159564035753628430e-02
9.151382055910739499e-02
9.143198297586527246e-02
9.135012759772473401e-02
9.126825441460517663e-02
9.118636341643127086e-02
9.110445459313284977e-02
9.102252793464338243e-02
9.094058343090000163e-02
9.085866992243385454e-02
9.077668970866589748e-02
9.069469161949234026e-02
9.061267564486796822e-02
9.053064177475300678e-02
9.044858999911176145e-02
9.036652030791386681e-02
9.028443269113203828e-02
9.020232713874348773e-02
9.012025258737640931e-02
9.003811114443022179e-02
8.995595173584322590e-02
8.987377435160984196e-02
8.979157898173034669e-02
8.970936561620843075e-02
8.962713424505028281e-02
8.954488485827097333e-02
8.946261744588504539e-02
8.938038104109802262e-02
8.929807755832475102e-02
8.921575602002645988e-02
8.913341641623798162e-02
8.905105873699684094e-02
8.896868297234458711e-02
8.888628911232945851e-02
8.880387714700008206e-02
8.872144706641266199e-02
8.863904800083222124e-02
8.855658167072022469e-02
8.847409719554455432e-02
8.839159456537942772e-02
8.830907377029928451e-02
8.822653480038425422e-02
8.814397764571946237e-02
8.806140229639167205e-02
8.797880874249486283e-02
8.789624621183236841e-02
8.781361622995489946e-02
8.773096801381702337e-02
8.764830155352565377e-02
8.756561683919683592e-02
8.748291386094611544e-02
8.740019260889556052e-02
8.731745307317040350e-02
8.723469524390084495e-02
8.715196844690603628e-02
8.706917401186867189e-02
8.698636125370526329e-02
8.690353016256172070e-02
8.682068072858803442e-02
8.673781294193858016e-02
8.665492679277048138e-02
8.657202227124627392e-02
8.648909936753038097e-02
8.640620750593724919e-02
8.632324781932546043e-02
8.624026972105050537e-02
8.615727320129529243e-02
8.607425825024436761e-02
8.599122485808965988e-02
8.590817301502243208e-02
8.582510271124302315e-02
8.574201393695124462e-02
8.565895621542377047e-02
8.557583048175221307e-02
8.549268624820213769e-02
8.540952350499247947e-02
8.532634224234500464e-02
8.524314245048297822e-02
8.515992411963729802e-02
8.507668724004063820e-02
8.499343180192839298e-02
8.491020742801375087e-02
8.482691485467305781e-02
8.474360369355707356e-02
8.466027393491773467e-02
8.457692556901094671e-02
8.449355858609658432e-02
8.441017297643965689e-02
8.432676873030650611e-02
8.424334583796830311e-02
8.415995402204518028e-02
8.407649381925336174e-02
8.399301494109898125e-02
8.390951737786850329e-02
8.382600111985191726e-02
8.374246615734345922e-02
8.365891248064086239e-02
8.357534008004560699e-02
8.349174894586219864e-02
8.340818890108525618e-02
8.332456028183635177e-02
8.324091289994142717e-02
8.315724674572388952e-02
8.307356180950500879e-02
8.298985808161285505e-02
8.290613555237846821e-02
8.282239421213649644e-02
8.273863405122500181e-02
8.265490499348177034e-02
8.257110717349294693e-02
8.248729050387793027e-02
8.240345497498902105e-02
8.231960057718354373e-02
8.223572730082118198e-02
8.215183513626647671e-02
8.206792407388568966e-02
8.198399410405116106e-02
8.190009525190550255e-02
8.181612744957125760e-02
8.173214071092280153e-02
8.164813502634557518e-02
8.156411038622793375e-02
8.148006678096245126e-02
8.139600420094561528e-02
8.131192263657663344e-02
8.122782207825726686e-02
8.114375265290585393e-02
8.105961408924466927e-02
8.097545650287035768e-02
8.089127988420086179e-02
8.080708422365484589e-02
8.072286951165727475e-02
8.063863573863511158e-02
8.055438289501881677e-02
8.047011097124442958e-02
8.038587019645906939e-02
8.030156009506872472e-02
8.021723088484833397e-02
8.013288255624662071e-02
8.004851509971702694e-02
7.996412850571071873e-02
7.987972276468874311e-02
7.979529786711320183e-02
7.971085380344761218e-02
7.962644090553541720e-02
7.954195849253734019e-02
7.945745688487229619e-02
7.937293607301737497e-02
7.928839604745507863e-02
7.920383679867301630e-02
7.911925831715771462e-02
7.903466059340172323e-02
7.895004361790020075e-02
7.886545782564910456e-02
7.878080232964382312e-02
7.869612755340635313e-02
7.861143348744342729e-02
7.852672012226746823e-02
7.844198744839450677e-02
7.835723545634279419e-02
7.827246413663341285e-02
7.818767347979205251e-02
7.810291402442337549e-02
7.801808467644358314e-02
7.793323596293127986e-02
7.784836787442483974e-02
7.776348040146469076e-02
7.767857353459786673e-02
7.759364726436923654e-02
7.750870158132991405e-02
7.742373647603573161e-02
7.733880259115882838e-02
7.725379862461506653e-02
7.716877520750331509e-02
7.708373233038878780e-02
7.699866998384119476e-02
7.691358815843518659e-02
7.682848684474563594e-02
7.674336603335166207e-02
7.665822571483676962e-02
7.657311663639440602e-02
7.648793728703598416e-02
7.640273840232661429e-02
7.631751997286331801e-02
7.623228198924222876e-02
7.614702444206494780e-02
7.606174732193687893e-02
7.597645061946473044e-02
7.589113432525795844e-02
7.580584929148664886e-02
7.572049379734424601e-02
7.563511868332287169e-02
7.554972394004375036e-02
7.546430955813324126e-02
7.537887552822056247e-02
7.529342184093631984e-02
7.520794848691528256e-02
7.512245545679482883e-02
7.503694274121569530e-02
7.495146130952035080e-02
7.486590920670263549e-02
7.478033739037237559e-02
7.469474585118013321e-02
7.460913457978213259e-02
7.452350356683687393e-02
7.443785280300599383e-02
7.435218227895296073e-02
7.426649198534576723e-02
7.418083299745398262e-02
7.409510314854500512e-02
7.400935350210754993e-02
7.392358404881696488e-02
7.383779477935767388e-02
7.375198568441368452e-02
7.366615675467078073e-02
7.358030798082160207e-02
7.349443935355817747e-02
7.340860205452928722e-02
7.332269370437355382e-02
7.323676547290625116e-02
7.315081735083228676e-02
7.306484932885756733e-02
7.297886139769463321e-02
7.289285354805374872e-02
7.280682577065294980e-02
7.272077805621013358e-02
7.263476169320032261e-02
7.254867408873524881e-02
7.246256651940791160e-02
7.237643897594514542e-02
7.229029144908175053e-02
7.220412392955177783e-02
7.211793640809319172e-02
7.203172887544900815e-02
7.194550132236043893e-02
7.185930514457783413e-02
7.177303753478853077e-02
7.168674987680812016e-02
7.160044216139177520e-02
7.151411437929469650e-02
7.142776652127946768e-02
7.134139857810681273e-02
7.125501054054131367e-02
7.116860239935413057e-02
7.108222565800928483e-02
7.099577729388228953e-02
7.090930879845586121e-02
7.082282016250865397e-02
7.073631137682356851e-02
7.064978243218200671e-02
7.056323331937225385e-02
7.047666402918337236e-02
7.039007455240489652e-02
7.030351650067281910e-02
7.021688663514830120e-02
7.013023655543190737e-02
7.004356625232452394e-02
6.995687571663397608e-02
6.987016493916350934e-02
6.978343391072458490e-02
6.969668262213091214e-02
6.960991106419497920e-02
6.952317095715970785e-02
6.943635884508969625e-02
6.934952643614411549e-02
6.926267372114783272e-02
6.917580069092846284e-02
6.908890733631561920e-02
6.900199364814235681e-02
6.891505961724322948e-02
6.882810523445634376e-02
6.874118232907228121e-02
6.865418722717414601e-02
6.856717174592008579e-02
6.848013587615889297e-02
6.839307960873980408e-02
6.830600293451502547e-02
6.821890584433959459e-02
6.813178832907135218e-02
6.804465037956819451e-02
6.795754393461422849e-02
6.787036510142410717e-02
6.778316580659801693e-02
6.769594604100723223e-02
6.760870579552152870e-02
6.752144506101639965e-02
6.743416382836642242e-02
6.734686208845333533e-02
6.725953983215599008e-02
6.717224910819011297e-02
6.708488580401922308e-02
6.699750195612774739e-02
6.691009755540680559e-02
6.682267259274848881e-02
6.673522705904746943e-02
6.664776094520394323e-02
6.656027424211527488e-02
6.647276694068551817e-02
6.638529119999991845e-02
6.629774268689092587e-02
6.621017354816460809e-02
6.612258377473376192e-02
6.603497335751296049e-02
6.594734228741558346e-02
6.585969055536119998e-02
6.577201815227037840e-02
6.568432506906518586e-02
6.559666357564189476e-02
6.550892911732308921e-02
6.542117395167701410e-02
6.533339806963495144e-02
6.524560146213051470e-02
6.515778412010145293e-02
6.506994603448254533e-02
6.498208719621728635e-02
6.489420759624678348e-02
6.480635961571454273e-02
6.471843847755809342e-02
6.463049655054181608e-02
6.454253382561817021e-02
6.445455029374097533e-02
6.436654594586538325e-02
6.427852077294787803e-02
6.419047476594905155e-02
6.410240791583254882e-02
6.401437271542345653e-02
6.392626416439786685e-02
6.383813474315591652e-02
6.374998444266949393e-02
6.366181325391193080e-02
6.357362116785539308e-02
6.348540817547831949e-02
6.339717426775903775e-02
6.330891943567862334e-02
6.322069628418036658e-02
6.313239958881050606e-02
6.304408194203892091e-02
6.295574333485409735e-02
6.286738375824887926e-02
6.277900320321433414e-02
6.269060166074685858e-02
6.260217912184340427e-02
6.251373557750222743e-02
6.242532374522291594e-02
6.233683817554461215e-02
6.224833157344394907e-02
6.215980392992706549e-02
6.207125523600437456e-02
6.198268548268567879e-02
6.189409466098549917e-02
6.180548276191724644e-02
6.171684977649885551e-02
6.162824853521395307e-02
6.153957336273216394e-02
6.145087707696719748e-02
6.136215966894442708e-02
6.127342112968828247e-02
6.118466145022924407e-02
6.109588062159693189e-02
6.100707863482321414e-02
6.091825548094345621e-02
6.082946410386150249e-02
6.074059860150629597e-02
6.065171190516238653e-02
6.056280400587266133e-02
6.047387489467956345e-02
6.038492456262950503e-02
6.029595300076834308e-02
6.020696020014676408e-02
6.011794615181506596e-02
6.002896391352993688e-02
5.993990735561180450e-02
5.985082952315290417e-02
5.976173040721100005e-02
5.967260999884430039e-02
5.958346828911625925e-02
5.949430526908994210e-02
5.940512092982944137e-02
5.931591526240362344e-02
5.922674143885184317e-02
5.913749310102492385e-02
5.904822340824994464e-02
5.895893235160026835e-02
5.886961992214886918e-02
5.878028611097821376e-02
5.869093090916374655e-02
5.860155430778837826e-02
5.851215629793438122e-02
5.842279016635490430e-02
5.833334932556974439e-02
5.824388704956950935e-02
5.815440332944263324e-02
5.806489815628271267e-02
5.797537152118140136e-02
5.788582341523304531e-02
5.779625382953321178e-02
5.770666275518143706e-02
5.761710359407248849e-02
5.752746952853360352e-02
5.743781394765160031e-02
5.734813684252909605e-02
5.725843820427434228e-02
5.716871802399225988e-02
5.707897629279407026e-02
5.698921300178988458e-02
5.689942814209267286e-02
5.680962170481596019e-02
5.671984722029851933e-02
5.662999761408479826e-02
5.654012640364888820e-02
5.645023358011164172e-02
5.636031913459541021e-02
5.627038305822285036e-02
5.618042534211892258e-02
5.609044597741077998e-02
5.600044495522668586e-02
5.591047592195058646e-02
5.582043157112490106e-02
5.573036553622148781e-02
5.564027780837496606e-02
5.555016837872189805e-02
5.546003723839820765e-02
5.536988437854376000e-02
5.527970979029755982e-02
5.518951346480258091e-02
5.509934916491773804e-02
5.500910935132341528e-02
5.491884777391747852e-02
5.482856442385009021e-02
5.473825929226974751e-02
5.464793237032608553e-02
5.455758364917126513e-02
5.446721311995839088e-02
5.437682077384306534e-02
5.428646049058721834e-02
5.419602449715049675e-02
5.410556666028937256e-02
5.401508697116363944e-02
5.392458542093619966e-02
5.383406200076826242e-02
5.374351670182520024e-02
5.365294951527335710e-02
5.356236043227990962e-02
5.347180344993579526e-02
5.338117056062835486e-02
5.329051574839460681e-02
5.319983900440719560e-02
5.310914031984040329e-02
5.301841968586845644e-02
5.292767709366952289e-02
5.283691253442188152e-02
5.274612599930303403e-02
5.265537160315927889e-02
5.256454110295358251e-02
5.247368860042778138e-02
5.238281408676778717e-02
5.229191755315881762e-02
5.220099899078764483e-02
5.211005839084414948e-02
5.201909574451546447e-02
5.192811104299474567e-02
5.183715851930512097e-02
5.174612969413211472e-02
5.165507878735181579e-02
5.156400579016007235e-02
5.147291069375337091e-02
5.138179348932961354e-02
5.129065416808928357e-02
5.119949272123125450e-02
5.110830913996058933e-02
5.101715777590193346e-02
5.092592991261504776e-02
5.083467988853249131e-02
5.074340769485979896e-02
5.065211332280444845e-02
5.056079676357666530e-02
5.046945800838553708e-02
5.037809704844287140e-02
5.028671387496017053e-02
5.019536295859339248e-02
5.010393534492488254e-02
5.001248549136672050e-02
4.992101338913532138e-02
4.982951902944787737e-02
4.973800240352585500e-02
4.964646350258639096e-02
4.955490231785236732e-02
4.946331884054774863e-02
4.937176766077688850e-02
4.928013958529703364e-02
4.918848919092394523e-02
4.909681646888514051e-02
4.900512141040805347e-02
4.891340400672050670e-02
4.882166424905315383e-02
4.872990212863723136e-02
4.863811763670430888e-02
4.854636548323509881e-02
4.845453623531323362e-02
4.836268458958090100e-02
4.827081053727719229e-02
4.817891406963487055e-02
4.808699517789480349e-02
4.799505385329394525e-02
4.790309008707496763e-02
4.781110387047673993e-02
4.771915003377777409e-02
4.762711890354134892e-02
4.753506529666051694e-02
4.744298920438008715e-02
4.735089061794592324e-02
4.725876952860375013e-02
4.716662592760256789e-02
4.707445980619090475e-02
4.698227115561739997e-02
4.689011492687872318e-02
4.679788120517447414e-02
4.670562492806795696e-02
4.661334608681172442e-02
4.652104467266182652e-02
4.642872067687112136e-02
4.633637409069707447e-02
4.624400490539562480e-02
4.615161311222393259e-02
4.605925378331987563e-02
4.596681676167160835e-02
4.587435710593676386e-02
4.578187480737541670e-02
4.568936985725080557e-02
4.559684224682544751e-02
4.550429196736224813e-02
4.541171901012552858e-02
4.531912336638135863e-02
4.522656022982818325e-02
4.513391920039847016e-02
4.504125545826673238e-02
4.494856899470059397e-02
4.485585980096923331e-02
4.476312786834335533e-02
4.467037318809272128e-02
4.457759575148881326e-02
4.448479554980361295e-02
4.439202789871998789e-02
4.429918215427319783e-02
4.420631361857169095e-02
4.411342228289091838e-02
4.402050813850688638e-02
4.392757117669618405e-02
4.383461138873573359e-02
4.374162876590448334e-02
4.364862329948018815e-02
4.355565042755063510e-02
4.346259926140813579e-02
4.336952522551834610e-02
4.327642831116365607e-02
4.318330850962714962e-02
4.309016581219060615e-02
4.299700021013794227e-02
4.290381169475301903e-02
4.281060025732097429e-02
4.271742145875132013e-02
4.262416416475689473e-02
4.253088392257836636e-02
4.243758072350325983e-02
4.234425455882159794e-02
4.225090541982046144e-02
4.215753329778937353e-02
4.206413818401918969e-02
4.197072006979951642e-02
4.187733463928461353e-02
4.178387051176007949e-02
4.169038335766775405e-02
4.159687316829918657e-02
4.150333993494736973e-02
4.140978364890829377e-02
4.131620430147434075e-02
4.122260188394052949e-02
4.112897638760534824e-02
4.103538362028438802e-02
4.094171195399801122e-02
4.084801718280348104e-02
4.075429929799978535e-02
4.066055829088438545e-02
4.056679415275604716e-02
4.047300687491434124e-02
4.037919644865792246e-02
4.028536286528924815e-02
4.019156205670917914e-02
4.009768214683057108e-02
4.000377905374724596e-02
3.990985276876193866e-02
3.981590328317721750e-02
3.972193058829601164e-02
3.962793467542366499e-02
3.953391553586224627e-02
3.943987316091682183e-02
3.934586360699238172e-02
3.925177474905416908e-02
3.915766262965375555e-02
3.906352724009734545e-02
3.896936857169086554e-02
3.887518661574210221e-02
3.878098136355687120e-02
3.868675280644548464e-02
3.859250093571375828e-02
3.849828193269017040e-02
3.840398342255296749e-02
3.830966157272874817e-02
3.821531637452774133e-02
3.812094781925876030e-02
3.802655589823325522e-02
3.793214060276051125e-02
3.783770192415408795e-02
3.774323985372363133e-02
3.764881069813713621e-02
3.755430183194796712e-02
3.745976954787597069e-02
3.736521383723517831e-02
3.727063469133840012e-02
3.717603210149811321e-02
3.708140605902771059e-02
3.698675655524230610e-02
3.689208358145662503e-02
3.679738712898225628e-02
3.670272364424942424e-02
3.660798022235173255e-02
3.651321329571685648e-02
3.641842285566057602e-02
3.632360889349911526e-02
3.622877140054978073e-02
3.613391036812449442e-02
3.603902578754467068e-02
3.594411765012367477e-02
3.584924252851540150e-02
3.575428726541718394e-02
3.565930841943631968e-02
3.556430598188903280e-02
3.546927994409329599e-02
3.537423029736752600e-02
3.527915703302905714e-02
3.518406014239663926e-02
3.508894050596503278e-02
3.499387210345306087e-02
3.489874821204741462e-02
3.480362550734422689e-02
3.470850397501568096e-02
3.461338360073892839e-02
3.451826437019803184e-02
3.442314626907830299e-02
3.432802928307163159e-02
3.423291339787448706e-02
3.413785528229892896e-02
3.404274155519229628e-02
3.394762888601912665e-02
3.385251726049398613e-02
3.375740666433524328e-02
3.366229708326759495e-02
3.356718850301729229e-02
3.347208090931860780e-02
3.337697428790553644e-02
3.328192530222764955e-02
3.318682058206098850e-02
3.309171679142888789e-02
3.299661391608357808e-02
3.290151194178569938e-02
3.280641085429833459e-02
3.271131063939083927e-02
3.261621128283390125e-02
3.252111277040406478e-02
3.242607176087206056e-02
3.233097489356276388e-02
3.223587882774678337e-02
3.214078354921695579e-02
3.204568904377230742e-02
3.195059529721364089e-02
3.185550229534941935e-02
3.176041002399151991e-02
3.166531846895312419e-02
3.157028428501032491e-02
3.147519411967050762e-02
3.138010462813228818e-02
3.128501579622650075e-02
3.118992760978875345e-02
3.109484005466231493e-02
3.099975311669095346e-02
3.090466678172276715e-02
3.080958103561201589e-02
3.071455252982252526e-02
3.061946791867242723e-02
3.052438385397068799e-02
3.042930032158716602e-02
3.033421730739829791e-02
3.023913479727810549e-02
3.014405277711026954e-02
3.004897123278010840e-02
2.995389015017826950e-02
2.985886617813954258e-02
2.976378597642426183e-02
2.966870619413841670e-02
2.957362681718914144e-02
2.947854783148393110e-02
2.938346922293794128e-02
2.928839097746863129e-02
2.919331308099823441e-02
2.909823551945112108e-02
2.900321493971372289e-02
2.890813800562855307e-02
2.881306136427544407e-02
2.871798500159547518e-02
2.862290890353455519e-02
2.852783305604134068e-02
2.843275744506726377e-02
2.833768205657005712e-02
2.824260687650975710e-02
2.814758855050028541e-02
2.805251374510589479e-02
2.795743910606041105e-02
2.786236461933905284e-02
2.776729027092270097e-02
2.767221604679123703e-02
2.757714193293259175e-02
2.748206791533830406e-02
2.738699398000168928e-02
2.729197677194186711e-02
2.719690295908863686e-02
2.710182918650705375e-02
2.700675544020381125e-02
2.691168170619256950e-02
2.681660797048956990e-02
2.672153421911432902e-02
2.662646043809024921e-02
2.653138661344336957e-02
2.643636939027227406e-02
2.634129543652377614e-02
2.624622139726412451e-02
2.615114725853392996e-02
2.605607300637816093e-02
2.596099862684603243e-02
2.586592410598875791e-02
2.577084942986193616e-02
2.567577458452532935e-02
2.558075621582728276e-02
2.548568099038056589e-02
2.539060555392860796e-02
2.529552989254568729e-02
2.520045399230591565e-02
2.510537783928964983e-02
2.501030141958157649e-02
2.491522471926618798e-02
2.482014772443388861e-02
2.472512708235979906e-02
2.463004945697383485e-02
2.453497149536953970e-02
2.443989318365022423e-02
2.434481450792302937e-02
2.424973545429665034e-02
2.415465600888633269e-02
2.405957615780746073e-02
2.396449588717994295e-02
2.386947184637452923e-02
2.377439069529466154e-02
2.367930908305598825e-02
2.358422699578927029e-02
2.348914441963223521e-02
2.339406134072430365e-02
2.329897774520756082e-02
2.320389361922919891e-02
2.310880894893757587e-02
2.301378038646353930e-02
2.291869458635154011e-02
2.282360820040091332e-02
2.272852121477453302e-02
2.263343361563652234e-02
2.253834538915630570e-02
2.244325652150450101e-02
2.234816699885530666e-02
2.225307680738738969e-02
2.215804260265974435e-02
2.206295103251632028e-02
2.196785875211346162e-02
2.187276574764002168e-02
2.177767200529009961e-02
2.168257751125721167e-02
2.158748225174303426e-02
2.149238621294866092e-02
2.139728938107965384e-02
2.130224841579042572e-02
2.120714995689038096e-02
2.111205066355673066e-02
2.101695052200602820e-02
2.092184951845810215e-02
2.082674763913583416e-02
2.073164487026554759e-02
2.063654119807428744e-02
2.054143660879695354e-02
2.044638776684654102e-02
2.035128130266641855e-02
2.025617388011777265e-02
2.016106548544560617e-02
2.006595610489506076e-02
1.997084572471449770e-02
1.987573433115769062e-02
1.978062191047710860e-02
1.968550844893107721e-02
1.959045061636066620e-02
1.949533503250835964e-02
1.940021836658761822e-02
1.930510060486756441e-02
1.920998173361881944e-02
1.911486173911727815e-02
1.901974060763766960e-02
1.892461832546049605e-02
1.882949487886897977e-02
1.873442694378726903e-02
1.863930112793876770e-02
1.854417410654557452e-02
1.844904586590176421e-02
1.835391639230354865e-02
1.825878567204955449e-02
1.816365369144140596e-02
1.806852043678228159e-02
1.797338589437857959e-02
1.787830674690443766e-02
1.778316958872960818e-02
1.768803110175434790e-02
1.759289127229621275e-02
1.749775008667278642e-02
1.740260753120720372e-02
1.730746359222495867e-02
1.721231825605151755e-02
1.711717150901823081e-02
1.702208004120472906e-02
1.692693043231133232e-02
1.683177937157073756e-02
1.673662684532256639e-02
1.664147283990916049e-02
1.654631734167574808e-02
1.645116033696966684e-02
1.635600181214080795e-02
1.626084175354094996e-02
1.616568014752597926e-02
1.607057369317704820e-02
1.597540895234716984e-02
1.588024262318860069e-02
1.578507469206721914e-02
1.568990514534776559e-02
1.559473396940067036e-02
1.549956115059844541e-02
1.540438667531415784e-02
1.530921052992384457e-02
1.521408942230753625e-02
1.511890989686173747e-02
1.502372866046175481e-02
1.492854569949464416e-02
1.483336100034754468e-02
1.473817454941067639e-02
1.464298633307906106e-02
1.454779633774574976e-02
1.445260116278265783e-02
1.435742373359752411e-02
1.426214184069490853e-02
1.416681224391877492e-02
1.407143496272333927e-02
1.397601001653206443e-02
1.388053742473047136e-02
1.378501720667349439e-02
1.368944938168056846e-02
1.359383396903823815e-02
1.349822801227987257e-02
1.340251751039409078e-02
1.330675947850321061e-02
1.321095393575974497e-02
1.311510090128231720e-02
1.301920039415446761e-02
1.292325243342651309e-02
1.282725703811815610e-02
1.273121422721240625e-02
1.263518129849544591e-02
1.253904374144210188e-02
1.244285882553350375e-02
1.234662656961957317e-02
1.225034699251656423e-02
1.215402011301031093e-02
1.205764594985109239e-02
1.196122452175713002e-02
1.186475584741292222e-02
1.176829747794641556e-02
1.167173439515306610e-02
1.157512412195357832e-02
1.147846667690188838e-02
1.138176207851654409e-02
1.128501034528420210e-02
1.118821149566068263e-02
1.109136554806444686e-02
1.099447252088425753e-02
1.089759021769604042e-02
1.080060311441111143e-02
1.070356898649971189e-02
1.060648785221698920e-02
1.050935972978836452e-02
1.041218463740656297e-02
1.031496259323011477e-02
1.021769361538524268e-02
1.012037772196514029e-02
1.002307296811225101e-02
9.925663325628497624e-03
9.828206821646090496e-03
9.730703474130325548e-03
9.633153301011998515e-03
9.535556320190846646e-03
9.437912549534577256e-03
9.340222006876869321e-03
9.242484710020815175e-03
9.144758964807320201e-03
9.046928240670576438e-03
8.949050815538650561e-03
8.851126707086376388e-03
8.753155932955308804e-03
8.655138510755278070e-03
8.557074458063224087e-03
8.458963792425472361e-03
8.360806531354986193e-03
8.262661230539591894e-03
8.164410858760601242e-03
8.066113943888258975e-03
7.967770503309573593e-03
7.869380554376692594e-03
7.770944114414729542e-03
7.672461200711966356e-03
7.573931830529401221e-03
7.475356021092560699e-03
7.376792577098750803e-03
7.278123968360361573e-03
7.179408971851042320e-03
7.080647604672002382e-03
6.981839883891172160e-03
6.882985826546395014e-03
6.784085449645954613e-03
6.685138770162385446e-03
6.586145805040521939e-03
6.487165607156897273e-03
6.388080149021813092e-03
6.288948455878934363e-03
6.189770544549472175e-03
6.090546431818277817e-03


==> figs/lwr_numerical_flux/greenshields_full/flux_cross_greenshield_supervised_1.00_x.csv <==
2.103943517032057509e-01
2.104596069137522063e-01
2.105248106514677198e-01
2.105899629128069606e-01
2.106550637321175090e-01
2.107201130963358704e-01
2.107851109735375816e-01
2.108500574452595311e-01
2.109149524795196351e-01
2.109797960821674923e-01
2.110445882590399891e-01
2.111093289782929872e-01
2.111740182834603297e-01
2.112386562555477187e-01
2.113032427498555132e-01
2.113677779225133779e-01
2.114322616290315593e-01
2.114966939503031274e-01
2.115610749669661894e-01
2.116254045348521240e-01
2.116896828094217420e-01
2.117539095719861986e-01
2.118180851272677967e-01
2.118822093313402211e-01
2.119462820407432835e-01
2.120103035594403940e-01
2.120742737438247594e-01
2.121381925995043383e-01
2.122020599834356647e-01
2.122658761985788956e-01
2.123296411017479568e-01
2.123933545502236231e-01
2.124570168462051600e-01
2.125206278468249055e-01
2.125841874096829898e-01
2.126476958362204517e-01
2.127111529838877080e-01
2.127745587106030234e-01
2.128379133170493209e-01
2.129012166609990930e-01
2.129644687478803311e-01
2.130276695831103684e-01
2.130908188781788226e-01
2.131539172265442539e-01
2.132169643394283831e-01
2.132799602221943647e-01
2.133429048801940286e-01
2.134057983187644947e-01
2.134686402507432468e-01
2.135314312666472536e-01
2.135941710790519310e-01
2.136568596932399422e-01
2.137194971144821820e-01
2.137820833480353899e-01
2.138446183991429272e-01
2.139071019822207376e-01
2.139695346843538681e-01
2.140319162196929748e-01
2.140942465934297378e-01
2.141565258107409608e-01
2.142187538767896249e-01
2.142809305073440362e-01
2.143430562865500377e-01
2.144051309299083163e-01
2.144671544425297838e-01
2.145291268295161369e-01
2.145910480959482003e-01
2.146529182469012476e-01
2.147147369997139399e-01
2.147765049351084143e-01
2.148382217701600982e-01
2.148998875098888650e-01
2.149615021593018205e-01
2.150230657233914155e-01
2.150845779208455100e-01
2.151460393294553075e-01
2.152074496676427140e-01
2.152688089403510530e-01
2.153301171525067170e-01
2.153913743090240529e-01
2.154525804148076928e-01
2.155137354747447831e-01
2.155748394937126444e-01
2.156358924765722773e-01
2.156968938603445740e-01
2.157578447860024062e-01
2.158187446900648454e-01
2.158795935773399344e-01
2.159403914526288881e-01
2.160011383207165458e-01
2.160618341863739245e-01
2.161224790543604946e-01
2.161830729294228481e-01
2.162436158162946431e-01
2.163041077196950490e-01
2.163645486443331323e-01
2.164249380327721850e-01
2.164852770144307659e-01
2.165455650313715674e-01
2.166058020882509760e-01
2.166659881897129436e-01
2.167261233403875997e-01
2.167862075448921955e-01
2.168462408078299930e-01
2.169062231337953173e-01
2.169661545273658398e-01
2.170260349931097399e-01
2.170858645355778216e-01
2.171456431593128400e-01
2.172053703128766777e-01
2.172650471131895022e-01
2.173246730083130962e-01
2.173842480027379787e-01
2.174437721009415680e-01
2.175032453073875160e-01
2.175626676265290937e-01
2.176220390628010870e-01
2.176813596206328971e-01
2.177406293044368835e-01
2.177998481186135260e-01
2.178590160675513143e-01
2.179181331556256374e-01
2.179771988373933600e-01
2.180362142172885265e-01
2.180951787493704552e-01
2.181540924379630764e-01
2.182129552873793843e-01
2.182717673019176630e-01
2.183305284858660378e-01
2.183892388434978682e-01
2.184478983790756890e-01
2.185065070968472134e-01
2.185650650010512730e-01
2.186235720959094908e-01
2.186820283856342195e-01
2.187404333307733095e-01
2.187987880232890037e-01
2.188570919232299405e-01
2.189153450347584018e-01
2.189735473620212924e-01
2.190316989091572464e-01
2.190897996802883552e-01
2.191478496795264408e-01
2.192058489109713904e-01
2.192637973787078809e-01
2.193216950868094317e-01
2.193795420393406248e-01
2.194373382403467798e-01
2.194950831563612925e-01
2.195527778668901475e-01
2.196104218379684725e-01
2.196680150735945136e-01
2.197255575777559700e-01
2.197830493544273289e-01
2.198404904075705879e-01
2.198978807411352543e-01
2.199552203590583455e-01
2.200125087320116135e-01
2.200697474636700846e-01
2.201269344258600102e-01
2.201840717526578062e-01
2.202411573196375039e-01
2.202981932570744483e-01
2.203551774442987221e-01
2.204121120077812690e-01
2.204689948306036151e-01
2.205258280354371325e-01
2.205826095091154015e-01
2.206393403143827592e-01
2.206960215102000133e-01
2.207526509890235245e-01
2.208092308640272616e-01
2.208657590314188068e-01
2.209222376005733901e-01
2.209786644714475390e-01
2.210350417496181330e-01
2.210913673387900902e-01
2.211476433407447151e-01
2.212038676629340395e-01
2.212600424033416280e-01
2.213161654731687356e-01
2.213722379227403558e-01
2.214282607985951778e-01
2.214842320175542389e-01
2.215401536681123051e-01
2.215960236708394704e-01
2.216518441104329273e-01
2.217076129112071081e-01
2.217633321540700697e-01
2.218189997670786395e-01
2.218746178273468539e-01
2.219301842666764890e-01
2.219857001248923267e-01
2.220411664380348982e-01
2.220965811435232085e-01
2.221519463089909885e-01
2.222072598756016926e-01
2.222625239071946424e-01
2.223177363486769087e-01
2.223728992600984555e-01
2.224280105901086380e-01
2.224830723949667299e-01
2.225380826270633716e-01
2.225930433388695895e-01
2.226479524865185855e-01
2.227028110974313968e-01
2.227576201952552459e-01
2.228123777417358453e-01
2.228670857798692451e-01
2.229217422751413880e-01
2.229763492667624636e-01
2.230309047239576459e-01
2.230854106821469895e-01
2.231398651142982303e-01
2.231942700520458955e-01
2.232486234720926221e-01
2.233029274022895749e-01
2.233571798230784000e-01
2.234113817494955967e-01
2.234655341928011296e-01
2.235196351390505431e-01
2.235736866066229123e-01
2.236276865853098483e-01
2.236816370897107831e-01
2.237355361133506193e-01
2.237893856670454262e-01
2.238431837480598929e-01
2.238969323634232289e-01
2.239506295141352465e-01
2.240042772034450680e-01
2.240578734360867408e-01
2.241114192147216078e-01
2.241649155382385850e-01
2.242183604169758482e-01
2.242717558447254733e-01
2.243250998355627579e-01
2.243783943794975255e-01
2.244316374943362558e-01
2.244848311663136808e-01
2.245379734169662966e-01
2.245910662287491921e-01
2.246441076269345971e-01
2.246970995901939050e-01
2.247500401475353571e-01
2.248029302892530779e-01
2.248557710018780909e-01
2.249085603200136063e-01
2.249613002128861838e-01
2.250139887188320476e-01
2.250666278032980583e-01
2.251192155083547308e-01
2.251717537956680615e-01
2.252242407110411904e-01
2.252766782123641343e-01
2.253290643491689949e-01
2.253814010755695874e-01
2.254336864448275857e-01
2.254859214348886032e-01
2.255381070199270477e-01
2.255902412588025041e-01
2.256423260961881172e-01
2.256943595946721004e-01
2.257463436951522295e-01
2.257982764639459572e-01
2.258501598381749131e-01
2.259019918878876210e-01
2.259537745464288983e-01
2.260055058875778955e-01
2.260571878409058932e-01
2.261088184839185611e-01
2.261603987822123907e-01
2.262119296976241034e-01
2.262634093132502855e-01
2.263148395492308729e-01
2.263662184923876941e-01
2.264175480173484245e-01
2.264688260227730177e-01
2.265200543974135172e-01
2.265712312356197300e-01
2.266223584462389584e-01
2.266734341273708431e-01
2.267244601840684437e-01
2.267754347181801244e-01
2.268263586829979972e-01
2.268772330280352523e-01
2.269280558607559284e-01
2.269788290767446592e-01
2.270295507872103768e-01
2.270802228839483017e-01
2.271308434819122590e-01
2.271814144691123305e-01
2.272319339642446812e-01
2.272824038515314782e-01
2.273328222534144460e-01
2.273831910503290032e-01
2.274335083684618786e-01
2.274837751487227555e-01
2.275339923282500565e-01
2.275841580388460739e-01
2.276342741514781887e-01
2.276843388016924763e-01
2.277343538566705683e-01
2.277843174557006023e-01
2.278342314621810138e-01
2.278840940191426134e-01
2.279339069861965328e-01
2.279836685101175875e-01
2.280333804467314929e-01
2.280830409465553488e-01
2.281326509381286782e-01
2.281822113462192436e-01
2.282317203269521588e-01
2.282811797267005893e-01
2.283305877053273814e-01
2.283799451866219132e-01
2.284292540084517098e-01
2.284785104996404081e-01
2.285277164999173216e-01
2.285768720114034203e-01
2.286259788644053881e-01
2.286750334027464748e-01
2.287240374585947644e-01
2.287729910340270956e-01
2.288218941311121468e-01
2.288707485707019429e-01
2.289195507153727327e-01
2.289683023878360535e-01
2.290170035901185064e-01
2.290656561355102760e-01
2.291142564015877792e-01
2.291628062034981594e-01
2.292113055432294932e-01
2.292597562265095701e-01
2.293081546459103115e-01
2.293565026090210179e-01
2.294048001177849128e-01
2.294530471741359490e-01
2.295012455743534741e-01
2.295493917297528053e-01
2.295974874384733022e-01
2.296455327024091164e-01
2.296935293102811415e-01
2.297414736883971464e-01
2.297893676273368158e-01
2.298372111289549991e-01
2.298850059744156349e-01
2.299327486050166125e-01
2.299804408037822157e-01
2.300280825725221634e-01
2.300756739130347395e-01
2.301232165970474308e-01
2.301707070845867009e-01
2.302181471492343867e-01
2.302655367927501362e-01
2.303128777793055360e-01
2.303601665839123402e-01
2.304074049726002604e-01
2.304545929470870891e-01
2.305017322639929533e-01
2.305488194133105129e-01
2.305958561535207951e-01
2.306428424862965731e-01
2.306897784133080664e-01
2.307366656817323447e-01
2.307835008002955268e-01
2.308302855180318636e-01
2.308770198365684978e-01
2.309237054955362578e-01
2.309703390186359506e-01
2.310169221473571954e-01
2.310634548832826152e-01
2.311099389584967412e-01
2.311563709116759568e-01
2.312027524767610864e-01
2.312490836552960616e-01
2.312953644488175420e-01
2.313415965799730523e-01
2.313877766061600005e-01
2.314339062518817602e-01
2.314799855186354671e-01
2.315260161215209056e-01
2.315719946329092838e-01
2.316179227697573451e-01
2.316638005335224793e-01
2.317096279256505853e-01
2.317554066518113243e-01
2.318011333030889354e-01
2.318468095870091505e-01
2.318924355049791219e-01
2.319380127551249893e-01
2.319835379434998512e-01
2.320290127700852523e-01
2.320744372362498753e-01
2.321198130325742848e-01
2.321651367800823262e-01
2.322104101712096358e-01
2.322556332072875929e-01
2.323008058896341987e-01
2.323459298994008937e-01
2.323910018763204466e-01
2.324360235034037547e-01
2.324809947819286848e-01
2.325259173855095951e-01
2.325707879688415081e-01
2.326156082073937426e-01
2.326603781024055850e-01
2.327050993199523687e-01
2.327497685296907037e-01
2.327943873995507174e-01
2.328389559307352252e-01
2.328834741244321660e-01
2.329279436372931888e-01
2.329723611576787201e-01
2.330167283440943704e-01
2.330610451976932729e-01
2.331053133675834999e-01
2.331495295570902848e-01
2.331936954171798804e-01
2.332378109489652296e-01
2.332818777940208199e-01
2.333258926706271441e-01
2.333698572222133172e-01
2.334137714498567551e-01
2.334576353546209404e-01
2.335014505686596187e-01
2.335452138289526580e-01
2.335889267695078209e-01
2.336325893913519525e-01
2.336762033191016052e-01
2.337197653046955703e-01
2.337632769746035288e-01
2.338067383298169655e-01
2.338501509874169049e-01
2.338935117142941222e-01
2.339368221293885441e-01
2.339800822336493558e-01
2.340232920280185813e-01
2.340664531201623322e-01
2.341095622956648747e-01
2.341526211640440058e-01
2.341956297262061115e-01
2.342385895822808872e-01
2.342814975328082472e-01
2.343243551797710156e-01
2.343671625240397738e-01
2.344099211582105768e-01
2.344526278977742684e-01
2.344952843371846951e-01
2.345378904772706385e-01
2.345804463188504441e-01
2.346229534451089727e-01
2.346654086902270064e-01
2.347078136392409253e-01
2.347501682929326039e-01
2.347924742269558163e-01
2.348347282904409417e-01
2.348769320608951050e-01
2.349190855390618782e-01
2.349611902930633378e-01
2.350032431869811811e-01
2.350452457907905024e-01
2.350871981051980697e-01
2.351291001309038786e-01
2.351709534266157586e-01
2.352127548751012931e-01
2.352545060369223839e-01
2.352962069127433886e-01
2.353378590537400505e-01
2.353794593576312710e-01
2.354210093774479762e-01
2.354625091138171644e-01
2.355039601103861568e-01
2.355453592798213425e-01
2.355867081676254471e-01
2.356280067743878326e-01
2.356692551006847047e-01
2.357104546807572421e-01
2.357516024459528903e-01
2.357926999323649575e-01
2.358337471405377306e-01
2.358747455971796914e-01
2.359156922485859398e-01
2.359565886233241372e-01
2.359974347218973811e-01
2.360382320634918929e-01
2.360789776093460413e-01
2.361196728805000089e-01
2.361603178774214218e-01
2.362009126005713555e-01
2.362414585597265582e-01
2.362819527348070103e-01
2.363223966374427554e-01
2.363627902680585091e-01
2.364031351289036520e-01
2.364434282148450417e-01
2.364836710299835776e-01
2.365238635747110019e-01
2.365640073437477731e-01
2.366040993469054055e-01
2.366441410807612611e-01
2.366841325456692235e-01
2.367240737419705754e-01
2.367639661549833519e-01
2.368038068131968488e-01
2.368435972037823967e-01
2.368833373270489151e-01
2.369230286607839631e-01
2.369626682484248237e-01
2.370022575696156819e-01
2.370417966246296526e-01
2.370812868837324228e-01
2.371207254053005475e-01
2.371601136614566174e-01
2.371994516524363883e-01
2.372387393784686216e-01
2.372779783004118070e-01
2.373171654953248333e-01
2.373563024259228160e-01
2.373953890923963805e-01
2.374344269480822556e-01
2.374734130849820435e-01
2.375123489582853242e-01
2.375512345681500270e-01
2.375900713603867898e-01
2.376288564419402061e-01
2.376675912604779284e-01
2.377062758161201939e-01
2.377449101089824102e-01
2.377834955754699608e-01
2.378220293412089403e-01
2.378605128444584715e-01
2.378989460852977134e-01
2.379373304926077348e-01
2.379756632069601197e-01
2.380139456590889546e-01
2.380521778490399809e-01
2.380903611981697310e-01
2.381284928619912256e-01
2.381665742637188443e-01
2.382046054033601923e-01
2.382425862809193773e-01
2.382805183083484546e-01
2.383183986598399473e-01
2.383562287492020371e-01
2.383940085764044148e-01
2.384317395458732669e-01
2.384694188467467724e-01
2.385070478853091314e-01
2.385446266614961175e-01
2.385821565722106574e-01
2.386196348215356422e-01
2.386570628082315682e-01
2.386944405321987928e-01
2.387317679933280146e-01
2.387690465791210137e-01
2.388062735123393510e-01
2.388434501823407108e-01
2.388805765889814858e-01
2.389176541122419173e-01
2.389546799898259466e-01
2.389916556035721618e-01
2.390285809532995964e-01
2.390654574114675635e-01
2.391022822307246054e-01
2.391390567853831639e-01
2.391757810752346280e-01
2.392124551000572308e-01
2.392490802229060853e-01
2.392856537151119567e-01
2.393221769415828648e-01
2.393586499020683989e-01
2.393950739520967486e-01
2.394314463779462776e-01
2.394677685370017461e-01
2.395040404289789371e-01
2.395402634018843901e-01
2.395764347569406261e-01
2.396125558440120318e-01
2.396486266627783634e-01
2.396846472129136596e-01
2.397206188330206489e-01
2.397565388430074607e-01
2.397924085833306740e-01
2.398282280536326305e-01
2.398639985849925216e-01
2.398997175122662417e-01
2.399353861683869438e-01
2.399710045529635516e-01
2.400065739895527739e-01
2.400420918279567162e-01
2.400775593935897678e-01
2.401129766860236048e-01
2.401483437048267389e-01
2.401836617641503469e-01
2.402189282324841413e-01
2.402541444258353143e-01
2.402893103437404587e-01
2.403244272928251601e-01
2.403594926565286727e-01
2.403945077433372601e-01
2.404294725527511001e-01
2.404643883838764595e-01
2.404992526351008575e-01
2.405340666073860767e-01
2.405688303002024298e-01
2.406035437130087939e-01
2.406382081355067926e-01
2.406728209847734945e-01
2.407073835523650396e-01
2.407418958377122720e-01
2.407763591229903910e-01
2.408107708402265623e-01
2.408451322734570521e-01
2.408794434220771774e-01
2.409137055607393219e-01
2.409479167181924342e-01
2.409820788778818668e-01
2.410161920426163173e-01
2.410502562135883875e-01
2.410842726581178264e-01
2.411182388432892010e-01
2.411521560382355878e-01
2.411860242441237201e-01
2.412198447209482066e-01
2.412536149503674565e-01
2.412873361941872408e-01
2.413210084535510336e-01
2.413546317295919841e-01
2.413882060234369131e-01
2.414217313362085893e-01
2.414552101611508461e-01
2.414886375114659867e-01
2.415220158840344911e-01
2.415553452799523160e-01
2.415886257003089788e-01
2.416218571461877795e-01
2.416550396186671334e-01
2.416881731188169069e-01
2.417212601106431547e-01
2.417542956656729136e-01
2.417872822515504394e-01
2.418202198693187310e-01
2.418531085200196773e-01
2.418859482046840648e-01
2.419187389243410702e-01
2.419514806800111550e-01
2.419841734727084526e-01
2.420168197335500482e-01
2.420494145996739399e-01
2.420819605058329160e-01
2.421144574530161853e-01
2.421469054422086264e-01
2.421793044743864032e-01
2.422116545505218488e-01
2.422439556715812459e-01
2.422762078385220508e-01
2.423084134495827602e-01
2.423405677074957354e-01
2.423726730141329000e-01
2.424047293704283956e-01
2.424367367773117010e-01
2.424686952357047454e-01
2.425006047465275705e-01
2.425324653106855077e-01
2.425642792971977046e-01
2.425960419670950552e-01
2.426277556930264145e-01
2.426594204758784068e-01
2.426910363165327156e-01
2.427226032158627533e-01
2.427541211747383798e-01
2.427855901940214611e-01
2.428170102745702552e-01
2.428483837525292621e-01
2.428797059545086401e-01
2.429109792202875928e-01
2.429422035507000088e-01
2.429733789465712834e-01
2.430045054087265344e-01
2.430355829379781119e-01
2.430666115351370338e-01
2.430975912010057693e-01
2.431285242388706025e-01
2.431594060409039137e-01
2.431902389140264686e-01
2.432210228590140910e-01
2.432517578766455468e-01
2.432824439676879447e-01
2.433130811329051180e-01
2.433436693730527400e-01
2.433742109622101246e-01
2.434047013508258139e-01
2.434351428166116604e-01
2.434655353602995231e-01
2.434958789826199843e-01
2.435261736842962987e-01
2.435564194660434501e-01
2.435866163285740349e-01
2.436167642725944882e-01
2.436468655393295712e-01
2.436769156447781137e-01
2.437069168337999692e-01
2.437368691070788129e-01
2.437667724652892720e-01
2.437966269091063620e-01
2.438264324391940518e-01
2.438561890562144230e-01
2.438858967608213968e-01
2.439155577613930093e-01
2.439451676394742696e-01
2.439747286070739207e-01
2.440042406648258999e-01
2.440337038133572056e-01
2.440631180532881195e-01
2.440924833852366471e-01
2.441217998098132447e-01
2.441510695062005243e-01
2.441802881141987291e-01
2.442094578166240648e-01
2.442385786140643944e-01
2.442676505071032511e-01
2.442966734963180064e-01
2.443256475822823126e-01
2.443545727655636601e-01
2.443834490467203246e-01
2.444122785721011271e-01
2.444410570470322841e-01
2.444697866214933235e-01
2.444984672960238692e-01
2.445270990711585490e-01
2.445556819474259402e-01
2.445842159253500681e-01
2.446127010054502393e-01
2.446411371882378782e-01
2.446695265872252389e-01
2.446978649732661215e-01
2.447261544635024877e-01
2.447543950584274430e-01
2.447825867585259885e-01
2.448107295642814041e-01
2.448388234761687543e-01
2.448668684946594398e-01
2.448948667040787841e-01
2.449228139335258847e-01
2.449507122709564388e-01
2.449785617168193097e-01
2.450063622715621392e-01
2.450341139356234654e-01
2.450618167094374966e-01
2.450894705934340556e-01
2.451170755880366370e-01
2.451446337447451551e-01
2.451721409581690270e-01
2.451995992834407612e-01
2.452270087209635907e-01
2.452543692711358081e-01
2.452816809343509874e-01
2.453089437109967630e-01
2.453361576014567724e-01
2.453633226061082140e-01
2.453904407436297563e-01
2.454175079741375276e-01
2.454445263199427907e-01
2.454714957814024823e-01
2.454984163588682100e-01
2.455252880526891945e-01
2.455521108632092164e-01
2.455788847907633410e-01
2.456056098356871886e-01
2.456322879838332973e-01
2.456589152608315563e-01
2.456854936561675973e-01
2.457120231701542257e-01
2.457385038031000279e-01
2.457649355553085391e-01
2.457913184270780205e-01
2.458176524187011269e-01
2.458439394868605077e-01
2.458701757154117540e-01
2.458963630646693321e-01
2.459225015349068566e-01
2.459485911263913915e-01
2.459746318393905007e-01
2.460006236741618113e-01
2.460265666309601196e-01
2.460524607100361139e-01
2.460783078352550834e-01
2.461041041559747788e-01
2.461298515996938052e-01
2.461555501666409240e-01
2.461811998570440640e-01
2.462068006711240487e-01
2.462323526090955950e-01
2.462578556711743638e-01
2.462833098575633040e-01
2.463087170593176722e-01
2.463340734912936036e-01
2.463593810481757296e-01
2.463846397301514002e-01
2.464098495374049125e-01
2.464350104701154009e-01
2.464601225284583363e-01
2.464851857126013623e-01
2.465102018844316234e-01
2.465351673170286806e-01
2.465600838759083313e-01
2.465849515612220100e-01
2.466097703731199298e-01
2.466345403117398138e-01
2.466592613772217724e-01
2.466839335696989766e-01
2.467085568892994907e-01
2.467331331651002047e-01
2.467576587356754558e-01
2.467821354337346729e-01
2.468065632593866021e-01
2.468309422127373809e-01
2.468552722938912591e-01
2.468795535029426613e-01
2.469037858399863450e-01
2.469279693051090740e-01
2.469521056945784276e-01
2.469761914124677382e-01
2.470002282586748477e-01
2.470242162332724201e-01
2.470481553363252925e-01
2.470720455678941385e-01
2.470958869280391323e-01
2.471196794168120658e-01
2.471434248013170132e-01
2.471671195438482904e-01
2.471907654151414002e-01
2.472143624152322583e-01
2.472379105441523395e-01
2.472614098019295659e-01
2.472848601885855313e-01
2.473082617041404419e-01
2.473316143486083973e-01
2.473549198562866036e-01
2.473781747549664844e-01
2.474013807825768962e-01
2.474245379391152300e-01
2.474476462245768227e-01
2.474707056389487958e-01
2.474937161822165499e-01
2.475166778543599344e-01
2.475395906553582992e-01
2.475624562867002054e-01
2.475852713416765161e-01
2.476080375254113841e-01
2.476307548378641754e-01
2.476534232789914247e-01
2.476760428487434496e-01
2.476986135470694572e-01
2.477211353739126043e-01
2.477436100016036091e-01
2.477660340816559281e-01
2.477884092900307644e-01
2.478107356266556760e-01
2.478330130914565554e-01
2.478552416843491923e-01
2.478774214052520963e-01
2.478995522540753393e-01
2.479216342307259402e-01
2.479436689747311351e-01
2.479656532031012106e-01
2.479875885589978846e-01
2.480094750423116334e-01
2.480313126529307688e-01
2.480531013907367188e-01
2.480748412556117444e-01
2.480965322474307233e-01
2.481181743660646477e-01
2.481397692182361614e-01
2.481613135864614850e-01
2.481828090810944687e-01
2.482042557019917828e-01
2.482256534490055455e-01
2.482470023219852107e-01
2.482683023207768458e-01
2.482895534452189690e-01
2.483107572728754930e-01
2.483319106444885627e-01
2.483530151412532971e-01
2.483740707629966682e-01
2.483950775095402630e-01
2.484160353807031152e-01
2.484369443762995955e-01
2.484578044961402443e-01
2.484786157400336593e-01
2.484993796527359411e-01
2.485200931404984437e-01
2.485407577517118050e-01
2.485613734861693014e-01
2.485819403436595465e-01
2.486024583239678232e-01
2.486229274268772493e-01
2.486433476521621166e-01
2.486637189995998254e-01
2.486840429811429387e-01
2.487043165685509094e-01
2.487245412774126141e-01
2.487447171074869678e-01
2.487648440585312204e-01
2.487849221302966263e-01
2.488049513225354947e-01
2.488249316349898654e-01
2.488448645504553469e-01
2.488647470989263644e-01
2.488845807668312315e-01
2.489043655538994981e-01
2.489241014598627122e-01
2.489437884844423743e-01
2.489634266273625385e-01
2.489830158883404865e-01
2.490025562670881709e-01
2.490220492135944985e-01
2.490414918233733177e-01
2.490608855500467400e-01
2.490802303933148387e-01
2.490995263528736348e-01
2.491187734284215360e-01
2.491379716196444605e-01
2.491571209262318787e-01
2.491762213478673216e-01
2.491952743017312177e-01
2.492142769488586707e-01
2.492332307100662558e-01
2.492521355850249032e-01
2.492709915734014903e-01
2.492897986748597861e-01
2.493085568890614501e-01
2.493272662156627018e-01
2.493459280426815194e-01
2.493645395894018568e-01
2.493831022474751746e-01
2.494016160165475893e-01
2.494200808962587224e-01
2.494384968862490837e-01
2.494568639861515780e-01
2.494751821956000537e-01
2.494934515142219200e-01
2.495116732972251228e-01
2.495298448294266946e-01
2.495479674696686745e-01
2.495660412175680354e-01
2.495840660727384197e-01
2.496020420347886959e-01
2.496199691033263446e-01
2.496378472779572366e-01
2.496556765582786386e-01
2.496734582666901292e-01
2.496911897535429303e-01
2.497088723448736003e-01
2.497265060402682479e-01
2.497440908393140924e-01
2.497616267415938007e-01
2.497791137466855438e-01
2.497965518541675478e-01
2.498139423572698359e-01
2.498312826646064133e-01
2.498485740730447269e-01
2.498658165821495136e-01
2.498830101914844559e-01
2.499001549006078515e-01
2.499172507090745010e-01
2.499342976164384833e-01
2.499512956222508797e-01
2.499682459869285167e-01
2.499851461846331890e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.499924932232562291e-01
2.499764586957283763e-01
2.499603737480209364e-01
2.499442407933103460e-01
2.499280622733811019e-01
2.499118333941973691e-01
2.498955590189921860e-01
2.498792343251643455e-01
2.498628642044941062e-01
2.498464438058408121e-01
2.498299780495031319e-01
2.498134620558373209e-01
2.497968983022839096e-01
2.497802892947445508e-01
2.497636301108813739e-01
2.497469257421364164e-01
2.497301712377517080e-01
2.497133716175685691e-01
2.496965219024395166e-01
2.496796271405763989e-01
2.496626823244745275e-01
2.496456899955074027e-01
2.496286527233634867e-01
2.496115654580634002e-01
2.495944333185962094e-01
2.495772512267096510e-01
2.495600243296454690e-01
2.495427475209078261e-01
2.495254259759621118e-01
2.495080545601031652e-01
2.494906358783072209e-01
2.494731725637170938e-01
2.494556594393756987e-01
2.494381017511573817e-01
2.494204942939743375e-01
2.494028423418087059e-01
2.493851406614785993e-01
2.493673919072034173e-01
2.493495987612478482e-01
2.493317559483524959e-01
2.493138688126197433e-01
2.492959320507751597e-01
2.492779510349132921e-01
2.492599204337800911e-01
2.492418456474297939e-01
2.492237213166586529e-01
2.492055501586980526e-01
2.491873349186830011e-01
2.491690701955472931e-01
2.491507614591019215e-01
2.491324032804180244e-01
2.491140011571496560e-01
2.490955496325344409e-01
2.490770542320390191e-01
2.490585094710986436e-01
2.490399181296266695e-01
2.490212830152929713e-01
2.490025986018916115e-01
2.489838704842792794e-01
2.489650931085310992e-01
2.489462720972016596e-01
2.489274018686788437e-01
2.489084880731814442e-01
2.488895251014459631e-01
2.488705157957355474e-01
2.488514630259251459e-01
2.488323611413298941e-01
2.488132158611880973e-01
2.487940215072430017e-01
2.487747838262869271e-01
2.487554971125199299e-01
2.487361671402512076e-01
2.487167881761772059e-01
2.486973631245820160e-01
2.486778949172150921e-01
2.486583777795714489e-01
2.486388175546138113e-01
2.486192084404101332e-01
2.485995563073283843e-01
2.485798553260450405e-01
2.485601113942981222e-01
2.485403186554036581e-01
2.485204800753352816e-01
2.485005986473866058e-01
2.484806684738932181e-01
2.484606955208798484e-01
2.484406738634036271e-01
2.484206094947450927e-01
2.484004964627157253e-01
2.483803377810429036e-01
2.483601364906571352e-01
2.483398865985615989e-01
2.483195941660369388e-01
2.482992531729203978e-01
2.482788697076380724e-01
2.482584377228927996e-01
2.482379633342239322e-01
2.482174404672313206e-01
2.481968721967497959e-01
2.481762616246637743e-01
2.481556026359884592e-01
2.481349014138952702e-01
2.481141518163798021e-01
2.480933600536106010e-01
2.480725199565960160e-01
2.480516377624689128e-01
2.480307072752847564e-01
2.480097316306494326e-01
2.479887139910726401e-01
2.479676481202440219e-01
2.479465403225610820e-01
2.479253843348401265e-01
2.479041864883294033e-01
2.478829404930051883e-01
2.478616527069319453e-01
2.478403168132797818e-01
2.478189360080967907e-01
2.477975135141867735e-01
2.477760429745722859e-01
2.477545308142187763e-01
2.477329706494199590e-01
2.477113689318456435e-01
2.476897192510978396e-01
2.476680280855145244e-01
2.476462889980394211e-01
2.476245052448279860e-01
2.476026801086542162e-01
2.475808071125292775e-01
2.475588928013257584e-01
2.475369306714780837e-01
2.475149272944137113e-01
2.474928761400202459e-01
2.474707838062502607e-01
2.474486437364765701e-01
2.474264592466391410e-01
2.474042336791429930e-01
2.473819604376532033e-01
2.473596461862877516e-01
2.473372843022789147e-01
2.473148814761547687e-01
2.472924310587463204e-01
2.472699364122589172e-01
2.472474009252579874e-01
2.472248179090306142e-01
2.472021941199918360e-01
2.471795228431107883e-01
2.471568108610982528e-01
2.471340514326358928e-01
2.471112513666974819e-01
2.470884038957146256e-01
2.470655124410877090e-01
2.470425804504292056e-01
2.470196011168473427e-01
2.469965813148346512e-01
2.469735142113235749e-01
2.469504067069560049e-01
2.469272519425273482e-01
2.469040568447936623e-01
2.468808145284416833e-01
2.468575284737423714e-01
2.468342021870258418e-01
2.468108287438756654e-01
2.467874151362025592e-01
2.467639544135645235e-01
2.467404535938729770e-01
2.467169057006917687e-01
2.466933177779039310e-01
2.466696828231122463e-01
2.466460043751206310e-01
2.466222859986514360e-01
2.465985206524227147e-01
2.465747154451035095e-01
2.465508633095309099e-01
2.465269713802323293e-01
2.465030325641963671e-01
2.464790540217736137e-01
2.464550286341379848e-01
2.464309599982995036e-01
2.464068517370432421e-01
2.463826966928766571e-01
2.463585020905712519e-01
2.463342607469002910e-01
2.463099799123459888e-01
2.462856523779810014e-01
2.462612854199640045e-01
2.462368718036975768e-01
2.462124151840702213e-01
2.461879192415972195e-01
2.461633767032339049e-01
2.461387949091946026e-01
2.461141665608475582e-01
2.460894990239716473e-01
2.460647849743773374e-01
2.460400281117412491e-01
2.460152321612543158e-01
2.459903897604499012e-01
2.459655083388811447e-01
2.459405805086034014e-01
2.459156137246212848e-01
2.458906005735476130e-01
2.458655485358072768e-01
2.458404501725998115e-01
2.458153092408976170e-01
2.457901295230396355e-01
2.457649035421664574e-01
2.457396388421115851e-01
2.457143279206870368e-01
2.456889783470284083e-01
2.456635825936522854e-01
2.456381482549659934e-01
2.456126677782202172e-01
2.455871449773496806e-01
2.455615836915120975e-01
2.455359763301156462e-01
2.455103305506153299e-01
2.454846387372324190e-01
2.454589085725792375e-01
2.454331324157266181e-01
2.454073179744163391e-01
2.453814575825967181e-01
2.453555551108417276e-01
2.453296144547975621e-01
2.453036279107953521e-01
2.452776032492505198e-01
2.452515327414539481e-01
2.452254241828363268e-01
2.451992698196810427e-01
2.451730774724003026e-01
2.451468393622998065e-01
2.451205594162622070e-01
2.450942415860972723e-01
2.450678780557061232e-01
2.450414767078183398e-01
2.450150297014413447e-01
2.449885449441714380e-01
2.449620145701549845e-01
2.449354465118220858e-01
2.449088328784917445e-01
2.448821776530238914e-01
2.448554848430617437e-01
2.448287465207365510e-01
2.448019706804292484e-01
2.447751493695217717e-01
2.447482906071193898e-01
2.447213864158857000e-01
2.446944448396162763e-01
2.446674578762897401e-01
2.446404295644185045e-01
2.446133639671543292e-01
2.445862530455055750e-01
2.445591049048572163e-01
2.445319114816120742e-01
2.445046809057335180e-01
2.444774050890523576e-01
2.444500881131407288e-01
2.444227340840959273e-01
2.443953348769491996e-01
2.443678986829689870e-01
2.443404173526921852e-01
2.443128991018532203e-01
2.442853357565294981e-01
2.442577355568871234e-01
2.442300903045758198e-01
2.442024041362401698e-01
2.441746812129007571e-01
2.441469132996287872e-01
2.441191086975295632e-01
2.440912591473236581e-01
2.440633729744387526e-01
2.440354418952805915e-01
2.440074742595613189e-01
2.439794617594062687e-01
2.439514085861994586e-01
2.439233189555627956e-01
2.438951845232519289e-01
2.438670136995619298e-01
2.438387981160458073e-01
2.438105462071721297e-01
2.437822495803220191e-01
2.437539166941083413e-01
2.437255391317742492e-01
2.436971211391210090e-01
2.436686669860436694e-01
2.436401682196379648e-01
2.436116333587277638e-01
2.435830539263530437e-01
2.435544384653701155e-01
2.435257784747878462e-01
2.434970825214633483e-01
2.434683420804110154e-01
2.434395614515235673e-01
2.434107449586389582e-01
2.433818840408413231e-01
2.433529873248388431e-01
2.433240462258018377e-01
2.432950693943236042e-01
2.432660482216919551e-01
2.432369913823557162e-01
2.432078902437481149e-01
2.431787491595285289e-01
2.431495725071522451e-01
2.431203516183399471e-01
2.430910952270323167e-01
2.430617946411801067e-01
2.430324586184628433e-01
2.430030784430939894e-01
2.429736585103184909e-01
2.429442032390737305e-01
2.429147038780217760e-01
2.428851692440581744e-01
2.428555905621848088e-01
2.428259766729261027e-01
2.427963187776581155e-01
2.427666257405026173e-01
2.427368887392402641e-01
2.427071122223023458e-01
2.426773006616672057e-01
2.426474451997835402e-01
2.426175547596234883e-01
2.425876204601199460e-01
2.425576512477299329e-01
2.425276382179040180e-01
2.424975903405525157e-01
2.424674986876733662e-01
2.424373677605586863e-01
2.424072020839010411e-01
2.423769926945831266e-01
2.423467486210044153e-01
2.423164608766760764e-01
2.422861385133386336e-01
2.422557725211630375e-01
2.422253719751980006e-01
2.421949278423073393e-01
2.421644446763168701e-01
2.421339270543094169e-01
2.421033659082476031e-01
2.420727703713097534e-01
2.420421313522311269e-01
2.420114580073861599e-01
2.419807412223120013e-01
2.419499901765493899e-01
2.419191957324710041e-01
2.418883624961138401e-01
2.418574950966261294e-01
2.418265843616935751e-01
2.417956395286279259e-01
2.417646514020300730e-01
2.417336292422639366e-01
2.417025638308774038e-01
2.416714779890694054e-01
2.416403773789782550e-01
2.416092666410757372e-01
2.415781504132336610e-01
2.415470194227481437e-01
2.415158829463206480e-01
2.414847317051789233e-01
2.414535749820210797e-01
2.414224034920039452e-01
2.413912218774208474e-01
2.413600347865761941e-01
2.413288329255230957e-01
2.412976255919564994e-01
2.412664034858615358e-01
2.412351759109259697e-01
2.412039335610677293e-01
2.411726857459715601e-01
2.411414231534877439e-01
2.411101504393180495e-01
2.410788722651791560e-01
2.410475793098176833e-01
2.410162808979072757e-01
2.409849677021291270e-01
2.409536490531528075e-01
2.409223156175884784e-01
2.408909767321002482e-01
2.408596230572332964e-01
2.408282592620982210e-01
2.407968900218160346e-01
2.407655059878321957e-01
2.407341165117936610e-01
2.407027122390789087e-01
2.406713025273304329e-01
2.406398780158586770e-01
2.406084480682988413e-01
2.405770033178941114e-01
2.405455484471576977e-01
2.405140881446160561e-01
2.404826130344093205e-01
2.404511324951590368e-01
2.404196371449383585e-01
2.403881363683632033e-01
2.403566207774361918e-01
2.403250997627679464e-01
2.402935639302945514e-01
2.402620179759326069e-01
2.402304666016121248e-01
2.401989004041629738e-01
2.401673287891843978e-01
2.401357423474375086e-01
2.401041504905137569e-01
2.400725438031043879e-01
2.400409317027969447e-01
2.400093047682127501e-01
2.399776677086732368e-01
2.399460252395128057e-01
2.399143679302478405e-01
2.398827052134514526e-01
2.398510276525704366e-01
2.398193446861742184e-01
2.397876468716365062e-01
2.397559389287033937e-01
2.397242255831387725e-01
2.396924973832025296e-01
2.396607637824621495e-01
2.396290153231034337e-01
2.395972614646915688e-01
2.395654927433372161e-01
2.395337186246041528e-01
2.395019296385277885e-01
2.394701305182648232e-01
2.394383260029944172e-01
2.394065066136338849e-01
2.393746818307489477e-01
2.393428421691801700e-01
2.393109971154960269e-01
2.392791371784552257e-01
2.392472718506302720e-01
2.392153916346984599e-01
2.391835012772369207e-01
2.391516055308430255e-01
2.391196948890729201e-01
2.390877788595097697e-01
2.390558479296246985e-01
2.390239116130077335e-01
2.389919603910460322e-01
2.389600037833365387e-01
2.389280322651796684e-01
2.388960505965754266e-01
2.388640635435553272e-01
2.388320615722848705e-01
2.388000542173872587e-01
2.387680319389421379e-01
2.387360042775786839e-01
2.387039616872887460e-01
2.386719137147160219e-01
2.386398508077550162e-01
2.386077777398438182e-01
2.385756992904524143e-01
2.385436058983353425e-01
2.385115071251762142e-01
2.384793934036316121e-01
2.384472743014317553e-01
2.384151402924554741e-01
2.383830009934733707e-01
2.383508526890797397e-01
2.383187209087304081e-01
2.382866122501277051e-01
2.382545171404462092e-01
2.382224451393051834e-01
2.381903866847669415e-01
2.381583513254969531e-01
2.381263295104432132e-01
2.380943260105776726e-01
2.380623455859426918e-01
2.380303787018049899e-01
2.379984348794563220e-01
2.379665045950352109e-01
2.379345973588932184e-01
2.379027036580373955e-01
2.378708329918823861e-01
2.378389758583003277e-01
2.378071370035622634e-01
2.377753211630306285e-01
2.377435188508629227e-01
2.377117395391551424e-01
2.376799737529132206e-01
2.376482309533158865e-01
2.376165016762156190e-01
2.375847953718739358e-01
2.375531025869877522e-01
2.375214280431746650e-01
2.374897764511667009e-01
2.374581383739104434e-01
2.374265232344035526e-01
2.373949216064219492e-01
2.373633429020673424e-01
2.373317777059363864e-01
2.373002354192388919e-01
2.372687066373911358e-01
2.372371960574085614e-01
2.372057083654419696e-01
2.371742341731231662e-01
2.371427828544567795e-01
2.371113450318782512e-01
2.370799300685186295e-01
2.370485285976106082e-01
2.370171499714185948e-01
2.369857848339705364e-01
2.369544378577303489e-01
2.369231137043222857e-01
2.368918030339524639e-01
2.368605151717381729e-01
2.368292407886677942e-01
2.367979891990064645e-01
2.367667510845162249e-01
2.367355357486206069e-01
2.367043338838489275e-01
2.366731501381675318e-01
2.366419891487269722e-01
2.366108416241985424e-01
2.365797168409200513e-01
2.365486055183185776e-01
2.365175169219081441e-01
2.364864417818604014e-01
2.364553893528746897e-01
2.364243503758640119e-01
2.363933294743542080e-01
2.363623312610795280e-01
2.363313464930546504e-01
2.363003843979581964e-01
2.362694357435332626e-01
2.362385097466616068e-01
2.362075971858071388e-01
2.361767026655214874e-01
2.361458307795914480e-01
2.361149723225509089e-01
2.360841364843120349e-01
2.360533140701148724e-01
2.360225142590964276e-01
2.359917278671941898e-01
2.359609640627740035e-01
2.359302136724694132e-01
2.358994812764966809e-01
2.358687714443276628e-01
2.358380750186266916e-01
2.358074011408561876e-01
2.357767406643571095e-01
2.357461027198434200e-01
2.357154781713281522e-01
2.356848761387803082e-01
2.356542874968782231e-01
2.356237168015602457e-01
2.355931685980504064e-01
2.355626337770107548e-01
2.355321214315817535e-01
2.355016224630759325e-01
2.354711459539129970e-01
2.354406828160463538e-01
2.354102421211808349e-01
2.353798147919052286e-01
2.353494053599441416e-01
2.353190183463361174e-01
2.352886446896129691e-01
2.352582934347198784e-01
2.352279555308070536e-01
2.351976400121298938e-01
2.351673378384495638e-01
2.351370580333390636e-01
2.351067915671622433e-01
2.350765429474938051e-01
2.350463166712548069e-01
2.350161037247046614e-01
2.349859131047339900e-01
2.349557358081913461e-01
2.349255808213013830e-01
2.348954391514967432e-01
2.348653197743484355e-01
2.348352137078612567e-01
2.348051254355265627e-01
2.347750594302150384e-01
2.347450067257758066e-01
2.347149762711769894e-01
2.346849591108258748e-01
2.346549641830594779e-01
2.346249825428341484e-01
2.345950186549591310e-01
2.345650769736443153e-01
2.345351485696575700e-01
2.345052423547904774e-01
2.344753494103398173e-01
2.344454786374940980e-01
2.344156211280719604e-01
2.343857857726631133e-01
2.343559636736035623e-01
2.343261592717451602e-01
2.342963769973739896e-01
2.342666079685855052e-01
2.342368610495048076e-01
2.342071273687267863e-01
2.341774157798057754e-01
2.341477174218222213e-01
2.341180411377674075e-01
2.340883780772052281e-01
2.340587326571018645e-01
2.340291092838907017e-01
2.339994991228466215e-01
2.339699109905786223e-01
2.339403360628227180e-01
2.339107831456484488e-01
2.338812434252486305e-01
2.338517256971620606e-01
2.338222211580276433e-01
2.337927342010001075e-01
2.337632692087396880e-01
2.337338173935392671e-01
2.337043875246443969e-01
2.336749708247773394e-01
2.336455760526813807e-01
2.336161944414940073e-01
2.335868347394643996e-01
2.335574881901422151e-01
2.335281591629506659e-01
2.334988520168516102e-01
2.334695580109971136e-01
2.334402858674287096e-01
2.334110268556904288e-01
2.333817896873547904e-01
2.333525656423483530e-01
2.333233634217843910e-01
2.332941743159627213e-01
2.332650026706521440e-01
2.332358528211985194e-01
2.332067160734450084e-01
2.331776011023898865e-01
2.331484992242366938e-01
2.331194191035488861e-01
2.330903520668731743e-01
2.330613024416355872e-01
2.330322745448663579e-01
2.330032597186134091e-01
2.329742666014010810e-01
2.329452865455980959e-01
2.329163281793281137e-01
2.328873828652744948e-01
2.328584592211664916e-01
2.328295486199953301e-01
2.328006553656792876e-01
2.327717837517798705e-01
2.327429251667312293e-01
2.327140882023142066e-01
2.326852642572472263e-01
2.326564619129489198e-01
2.326276725784106048e-01
2.325989048246965285e-01
2.325701500710668501e-01
2.325414125980170832e-01
2.325126966757246616e-01
2.324839937388343269e-01
2.324553123325577286e-01
2.324266439017823038e-01
2.323979969813959601e-01
2.323693630265220578e-01
2.323407505617330893e-01
2.323121510523780131e-01
2.322835687556162876e-01
2.322550079183313687e-01
2.322264600211916274e-01
2.321979335630229291e-01
2.321694200346936521e-01
2.321409279247481083e-01
2.321124487342506870e-01
2.320839909414633140e-01
2.320555460576407825e-01
2.320271183166945361e-01
2.319987119423036481e-01
2.319703184609764879e-01
2.319419463253301061e-01
2.319135870720359649e-01
2.318852491434671981e-01
2.318569240864444270e-01
2.318286203331116346e-01
2.318003294404272219e-01
2.317720556191544268e-01
2.317438030698574236e-01
2.317155633646938440e-01
2.316873449102630489e-01
2.316591392888355250e-01
2.316309548968154552e-01
2.316027833265808522e-01
2.315746287709486428e-01
2.315464954125744379e-01
2.315183748589821899e-01
2.314902754811134500e-01
2.314621888965724961e-01
2.314341234661364544e-01
2.314060708174832115e-01
2.313780393012321301e-01
2.313500205551231037e-01
2.313220187489894997e-01
2.312940380425451692e-01
2.312660700886059462e-01
2.312381232124441355e-01
2.312101890769123202e-01
2.311822759971587926e-01
2.311543756460645027e-01
2.311264963286676632e-01
2.310986297278637136e-01
2.310707799906002724e-01
2.310429512537484076e-01
2.310151352152132742e-01
2.309873401547956062e-01
2.309595577803901789e-01
2.309317963617218417e-01
2.309040476166650535e-01
2.308763198048789933e-01
2.308486046542082004e-01
2.308209062888113561e-01
2.307932288228244366e-01
2.307655639990254248e-01
2.307379202462854217e-01
2.307102960657048119e-01
2.306827030132690415e-01
2.306551328576507687e-01
2.306275938059308417e-01
2.306000776428674959e-01
2.305725884659212133e-01
2.305451303564748367e-01
2.305176951233864902e-01
2.304902909335088679e-01
2.304629096117589149e-01
2.304355593089135179e-01
2.304082318659383954e-01
2.303809354175437862e-01
2.303536618207349118e-01
2.303264151367716006e-01
2.302991994108712914e-01
2.302720065240789205e-01
2.302448445709805447e-01
2.302177054486373997e-01
2.301905972356050323e-01
2.301635118449470996e-01
2.301364533098316234e-01
2.301094256474158217e-01
2.300824207947528843e-01
2.300554467903629385e-01
2.300284955872755610e-01
2.300015752080147857e-01
2.299746776215807476e-01
2.299478108345098804e-01
2.299209668317620525e-01
2.298941496104762172e-01
2.298673631518218241e-01
2.298405994646823269e-01
2.298138665156688742e-01
2.297871563295970088e-01
2.297604768571234746e-01
2.297338201389921286e-01
2.297071941099159131e-01
2.296805908265517893e-01
2.296540142501082293e-01
2.296274683258679450e-01
2.296009451343453134e-01
2.295744463670397195e-01
2.295479523204831396e-01
2.295214705836125524e-01
2.294949932417920113e-01
2.294685281619969763e-01
2.294420674345782896e-01
2.294156149811307777e-01
2.293891747183276486e-01
2.293627387439523546e-01
2.293363149127095602e-01
2.293098953273052243e-01
2.292834878375827889e-01
2.292570845511401889e-01
2.292306933129883983e-01
2.292043062355929028e-01
2.291779272296318726e-01
2.291515602009856489e-01
2.291251972693678640e-01
2.290988462678250626e-01
2.290724993208683169e-01
2.290461642568045741e-01
2.290198332049185326e-01
2.289935139888029658e-01
2.289671987424893307e-01
2.289408913660146427e-01
2.289145957547373822e-01
2.288883040497589616e-01
2.288620240630044878e-01
2.288357479402545192e-01
2.288094834888170226e-01
2.287832228591236139e-01
2.287569738538873243e-01
2.287307286281684005e-01
2.287044910716304336e-01
2.286782650693784946e-01
2.286520427833622082e-01
2.286258320049271986e-01
2.285996249005829983e-01
2.285734292571747761e-01
2.285472372457444390e-01
2.285210527480734388e-01
2.284948796414795757e-01
2.284687101037552459e-01
2.284425519106090818e-01
2.284163972443024604e-01
2.283902538761365397e-01
2.283641139928128116e-01
2.283379853612489407e-01
2.283118601725646069e-01
2.282857422986425688e-01
2.282596356070215049e-01
2.282335322953923384e-01
2.282074401198330160e-01
2.281813512823824275e-01
2.281552735348282290e-01
2.281291990835336292e-01
2.281031356760228057e-01
2.280770755229533653e-01
2.280510224865824886e-01
2.280249804249335210e-01
2.279989415550610077e-01
2.279729136139451162e-01
2.279468888228705636e-01
2.279208749146453550e-01
2.278948641147597320e-01
2.278688641518726854e-01
2.278428672556574441e-01
2.278168772789996299e-01
2.277908980706788711e-01
2.277649218665825370e-01
2.277389563851200949e-01
2.277129938662945663e-01
2.276870420244598847e-01
2.276610931037069685e-01
2.276351548143612513e-01
2.276092194045739037e-01
2.275832907181319920e-01
2.275573725948280002e-01
2.275314572888578746e-01
2.275055525005875712e-01
2.274796504882103942e-01
2.274537589481530064e-01
2.274278701425790361e-01
2.274019917640032751e-01
2.273761160785354174e-01
2.273502469211233779e-01
2.273243881228343977e-01
2.272985319556490857e-01
2.272726861024106926e-01
2.272468428389807782e-01
2.272210098443829263e-01
2.271951793983287837e-01
2.271693553290725087e-01
2.271435414610789016e-01
2.271177300797956877e-01
2.270919288548039483e-01
2.270661300753398226e-01
2.270403414072525439e-01
2.270145551435447384e-01
2.269887789463581051e-01
2.269630051124346126e-01
2.269372374616510091e-01
2.269114798102099817e-01
2.268857244604173817e-01
2.268599790652575110e-01
2.268342359307085609e-01
2.268085027061390591e-01
2.267827717011773880e-01
2.267570505615998377e-01
2.267313316006587254e-01
2.267056186301134035e-01
2.266799154581670139e-01
2.266542144034575657e-01
2.266285231028962732e-01
2.266028338786829077e-01
2.265771543642213226e-01
2.265514768852499583e-01
2.265258090716963935e-01
2.265001432528049863e-01
2.264744832324779300e-01
2.264488328111721183e-01
2.264231843233471819e-01
2.263975453903509516e-01
2.263719083500925211e-01
2.263462808205271015e-01
2.263206551429842728e-01
2.262950389320581568e-01
2.262694245324726183e-01
2.262438157405268768e-01
2.262182163491880393e-01
2.261926187082271000e-01
2.261670304239389862e-01
2.261414438494258050e-01
2.261158665877098795e-01
2.260902909951990614e-01
2.260647246716668279e-01
2.260391599768010185e-01
2.260136006995572822e-01
2.259880506256649046e-01
2.259625021196939310e-01
2.259369627733999186e-01
2.259114249545694508e-01
2.258858962517942826e-01
2.258603690360579952e-01
2.258348470907716732e-01
2.258093341962165712e-01
2.257838227281188104e-01
2.257583202672767131e-01
2.257328191925457861e-01
2.257073270816482569e-01
2.256818363165485897e-01
2.256563544719185632e-01
2.256308739328037327e-01
2.256053984757204756e-01
2.255799318741654735e-01
2.255544665177606212e-01
2.255290099736624310e-01
2.255035546345104391e-01
2.254781080644994717e-01
2.254526626592655569e-01
2.254272259800625400e-01
2.254017904254977389e-01
2.253763597654389050e-01
2.253509377668532765e-01
2.253255168327533142e-01
2.253001045171576511e-01
2.252746932259873103e-01
2.252492905104110932e-01
2.252238887792299415e-01
2.251984955807880828e-01
2.251731033267461712e-01
2.251477157805804041e-01
2.251223367029731581e-01
2.250969585098280823e-01
2.250715887425273620e-01
2.250462198197714092e-01
2.250208592802008245e-01
2.249954995452876361e-01
2.249701481509575052e-01
2.249447975214298734e-01
2.249194514140369083e-01
2.248941135834272020e-01
2.248687764578956583e-01
2.248434475666832300e-01
2.248181193407737810e-01
2.247927993067771468e-01
2.247674798983370636e-01
2.247421686394601159e-01
2.247168579664257093e-01
2.246915516306692839e-01
2.246662496117052266e-01
2.246409594264777154e-01
2.246156659784104281e-01
2.245903767857474476e-01
2.245650918280448494e-01
2.245398186172440358e-01
2.245145420669319436e-01
2.244892696903225127e-01
2.244640014670177819e-01
2.244387373766273397e-01
2.244134849249752039e-01
2.243882290380766475e-01
2.243629772229981389e-01
2.243377294593945082e-01
2.243124932483038236e-01
2.242872535254652466e-01
2.242620177931362591e-01
2.242367860310148231e-01
2.242115582188105583e-01
2.241863418517152651e-01
2.241611218773508774e-01
2.241359057920992437e-01
2.241106935757137819e-01
2.240854927188164480e-01
2.240602881783229638e-01
2.240350874460197428e-01
2.240098905017032793e-01
2.239846973251786166e-01
2.239595154014947798e-01
2.239343296989060872e-01
2.239091477035977107e-01
2.238839693954167709e-01
2.238587947542234335e-01
2.238336312596425626e-01
2.238084638909665913e-01
2.237833001289288304e-01
2.237581399534275262e-01
2.237329908398573153e-01
2.237078377761292924e-01
2.236826882387151771e-01
2.236575422075612329e-01
2.236323996626236044e-01
2.236072680741397201e-01
2.235821324405193877e-01
2.235570002330510286e-01
2.235318714317344746e-01
2.235067535027909780e-01
2.234816314528143000e-01
2.234565127490547032e-01
2.234313973715515989e-01
2.234062853003574989e-01
2.233811839968065094e-01
2.233560784774563102e-01
2.233309762046403191e-01
2.233058771584519597e-01
2.232807887964213256e-01
2.232556961428656672e-01
2.232306066562886326e-01
2.232055203168282764e-01
2.231804371046300917e-01
2.231553644726053109e-01
2.231302874544998649e-01
2.231052135041682316e-01
2.230801426017978151e-01
2.230550821967118846e-01
2.230300173299853417e-01
2.230049554518593324e-01
2.229798965425649482e-01
2.229548405823449930e-01
2.229297950161633901e-01
2.229047448939956433e-01
2.228796976616987391e-01
2.228546532995541174e-01
2.228296192491502348e-01
2.228045805673685154e-01
2.227795446966616688e-01
2.227545116173568207e-01
2.227294813097908110e-01
2.227044612114572608e-01
2.226794363876095639e-01
2.226544142765792267e-01
2.226293948587451110e-01
2.226043855684334272e-01
2.225793714773823262e-01
2.225543600207318673e-01
2.225293511789024903e-01
2.225043449323261813e-01
2.224793487114997137e-01
2.224543475960035765e-01
2.224293490171210808e-01
2.224043529553252907e-01
2.223793668381551791e-01
2.223543757512563279e-01
2.223293871229293783e-01
2.223044009336904714e-01
2.222794171640617988e-01
2.222544432380184065e-01
2.222294642485224125e-01
2.222044876202800556e-01
2.221795133338586026e-01
2.221545488104796906e-01
2.221295791487546967e-01
2.221046117706158562e-01
2.220796466566713478e-01
2.220546837875392310e-01
2.220297305811349542e-01
2.220047721428672904e-01
2.219798158913344199e-01
2.219548618071940371e-01
2.219299173058213448e-01
2.219049674978552100e-01
2.218800197993278656e-01
2.218550741909397495e-01
2.218301306534014583e-01
2.218051965990395225e-01
2.217802571447726745e-01
2.217553197035555534e-01
2.217303842561400562e-01
2.217054582125180806e-01
2.216805266944234520e-01
2.216555971124534730e-01
2.216306694474013406e-01
2.216057436800707992e-01
2.215808272176625349e-01
2.215559051876735408e-01
2.215309849978823187e-01
2.215060666291333580e-01
2.214811574864968269e-01
2.214562427018766932e-01
2.214313296808971265e-01
2.214064184044439165e-01
2.213815088534131226e-01
2.213566084303391635e-01
2.213317022723763072e-01
2.213067977825870503e-01
2.212818949419061987e-01
2.212570011509478740e-01
2.212321015508572630e-01
2.212072035427490313e-01
2.211823071076021718e-01
2.211574122264003961e-01
2.211325262974796479e-01
2.211076344667226579e-01
2.210827441329373810e-01
2.210578552771526595e-01
2.210329678804046072e-01
2.210080893388899348e-01
2.209832048029463092e-01
2.209583216692183605e-01
2.209334399187813380e-01
2.209085669462264034e-01
2.208836879052487046e-01
2.208588101908633972e-01
2.208339337841855321e-01
2.208090586663448152e-01
2.207841922300462500e-01
2.207593196329328267e-01
2.207344482681059539e-01
2.207095781167338067e-01
2.206847165701156244e-01
2.206598487888487559e-01
2.206349821646067522e-01
2.206101166785972012e-01
2.205852523120379605e-01
2.205603964545980178e-01
2.205355342703152477e-01
2.205106731492038064e-01
2.204858130725219079e-01
2.204609614287300623e-01
2.204361033844230988e-01
2.204112463283841583e-01
2.203863902419129217e-01
2.203615351063151206e-01
2.203366883086737560e-01
2.203118350185202523e-01
2.202869826232294881e-01
2.202621311041509378e-01
2.202372878473605189e-01
2.202124380245399915e-01
2.201875890220384435e-01
2.201627408212437076e-01
2.201378934035535528e-01
2.201130541539126906e-01
2.200882082464418743e-01
2.200633630663311746e-01
2.200385185950187172e-01
2.200136822166431916e-01
2.199888391070773386e-01
2.199639966506832245e-01
2.199391548289378329e-01
2.199143136233264739e-01
2.198894804171077078e-01
2.198646403880936129e-01
2.198398009197351510e-01
2.198149619935600985e-01
2.197901309922190571e-01
2.197652930948756911e-01
2.197404556843549628e-01
2.197156187422225626e-01
2.196907822500503982e-01
2.196659535898564108e-01
2.196411179422499416e-01
2.196162826893924280e-01
2.195914478128970226e-01
2.195666206943706067e-01
2.195417865153798109e-01
2.195169526576558616e-01
2.194921191028511576e-01
2.194672858326267018e-01
2.194424602282021852e-01
2.194176274720943121e-01
2.193927949456183635e-01
2.193679626304749219e-01
2.193431379076684618e-01
2.193183059602815121e-01
2.192934741693939871e-01
2.192686425167453268e-01
2.192438109840850746e-01
2.192189869522736534e-01
2.191941556048559447e-01
2.191693243227372245e-01
2.191444930877068376e-01
2.191196692806091639e-01
2.190948380851585608e-01
2.190700068822233892e-01
2.190451756536307415e-01
2.190203443812170914e-01
2.189955204459275162e-01
2.189706890314457866e-01
2.189458575187146483e-01
2.189210258896108208e-01
2.188962015252521875e-01
2.188713696091095229e-01
2.188465375222793941e-01
2.188217052466752133e-01
2.187968727642199962e-01
2.187720474563756290e-01
2.187472145060980200e-01
2.187223812948000390e-01
2.186975478044404508e-01
2.186727214168551203e-01
2.186478873143924972e-01
2.186230528788151717e-01
2.185982180921219875e-01
2.185733829363205039e-01
2.185485547938290640e-01
2.185237188459976942e-01
2.184988824751470937e-01
2.184740456633220140e-01
2.184492083925784200e-01
2.184243780460532469e-01
2.183995398038302005e-01
2.183747010489180962e-01
2.183498617634119232e-01
2.183250293311166934e-01
2.183001889309119092e-01
2.182753479464561441e-01
2.182505063598791373e-01
2.182256641533237840e-01
2.182008287115528300e-01
2.181759852116976206e-01
2.181511410383482619e-01
2.181262961736818995e-01
2.181014580033242556e-01
2.180766117028190010e-01
2.180517646575944046e-01
2.180269168498665810e-01
2.180020682618611372e-01
2.179772262803981731e-01
2.179523760787964171e-01
2.179275250436548128e-01
2.179026731572351605e-01
2.178778278074122721e-01
2.178529741655312324e-01
2.178281196192227154e-01
2.178032641507856582e-01
2.177784077425304332e-01
2.177535577837632075e-01
2.177286994431298917e-01
2.177038401096669240e-01
2.176789797657221470e-01
2.176541258018413472e-01
2.176292633843211477e-01
2.176043999034183440e-01
2.175795353415170830e-01
2.175546696810093938e-01
2.175298103141142803e-01
2.175049424039509072e-01
2.174800733424192001e-01
2.174552031119517115e-01
2.174303391061950252e-01
2.174054664855401553e-01
2.173805926432973434e-01
2.173557175619347803e-01
2.173308412239253751e-01
2.173059710248249621e-01
2.172810921213772506e-01
2.172562119087722565e-01
2.172313303695214137e-01
2.172064549007957091e-01
2.171815706562360004e-01
2.171566850326295262e-01
2.171317980125229141e-01
2.171069095784768921e-01
2.170820271297981274e-01
2.170571358160149900e-01
2.170322430360252519e-01
2.170073487724241690e-01
2.169824604263245749e-01
2.169575631437735130e-01
2.169326643254548825e-01
2.169077639539994107e-01
2.168828620120449302e-01
2.168579659030800966e-01
2.168330607685683420e-01
2.168081540115390782e-01
2.167832456146674414e-01
2.167583429834308850e-01
2.167334312554424769e-01
2.167085178357008313e-01
2.166836027069177772e-01
2.166586858518131931e-01
2.166337746784706697e-01
2.166088543194539806e-01
2.165839321823402885e-01
2.165590082498874969e-01
2.165340899323507928e-01
2.165091623580739921e-01
2.164842329367889229e-01
2.164593016512867951e-01
2.164343684843727522e-01
2.164094408491366583e-01
2.163845038684108490e-01
2.163595649547367383e-01
2.163346260907361707e-01
2.163097108939697200e-01
2.162848080212983470e-01
2.162599248540117980e-01
2.162350613442004521e-01
2.162102174439894386e-01
2.161854004996369705e-01
2.161605956693488095e-01
2.161358103052754553e-01
2.161110443596899189e-01
2.160863051558503112e-01
2.160615778984524282e-01
2.160368699165919337e-01
2.160121811626867783e-01
2.159875115891913278e-01
2.159628684909358221e-01
2.159382371300871406e-01
2.159136248072426878e-01
2.158890314749998818e-01
2.158644644057010620e-01
2.158399089069806265e-01
2.158153722568897925e-01
2.157908544081714175e-01
2.157663553136064394e-01
2.157418822177399886e-01
2.157174204844068410e-01
2.156929773637927261e-01
2.156685528088198578e-01
2.156441467724485306e-01
2.156197664717802165e-01
2.155953973261454104e-01
2.155710465582162949e-01
2.155467141210947180e-01
2.155224072101800670e-01
2.154981112886941719e-01
2.154738335575483998e-01
2.154495739699883727e-01
2.154253324792914093e-01
2.154011162540421243e-01
2.153769108117007947e-01
2.153527233262901852e-01
2.153285537512342751e-01
2.153044092339096993e-01
2.152802753346678699e-01
2.152561592062703366e-01
2.152320608022822435e-01
2.152079800763040396e-01
2.151839241495173694e-01
2.151598786352602599e-01
2.151358506600335452e-01
2.151118401775771183e-01
2.150878542883678524e-01
2.150638786476347653e-01
2.150399203611159105e-01
2.150159793826915688e-01
2.149920556662772153e-01
2.149681562867740703e-01
2.149442669511580362e-01
2.149203947395211811e-01
2.148965396059207555e-01
2.148727086050411517e-01
2.148488874847627184e-01
2.148250833049074049e-01
2.148012960196714616e-01
2.147775255832841679e-01
2.147537790254721024e-01
2.147300421446223795e-01
2.147063219755326324e-01
2.146826184725703635e-01
2.146589386457383175e-01
2.146352683333436762e-01
2.146116145504018968e-01
2.145879772514225903e-01
2.145643563909452323e-01
2.145407589546212690e-01
2.145171708300456781e-01
2.144935990078176702e-01
2.144700434426143887e-01
2.144465111008511116e-01
2.144229879090640001e-01
2.143994808385607520e-01
2.143759898441570666e-01
2.143525148807021719e-01
2.143290628908676720e-01
2.143056198492598874e-01
2.142821927033728979e-01
2.142587814081942654e-01
2.142353928876395419e-01
2.142120131542868400e-01
2.141886491368252821e-01
2.141653007903764339e-01
2.141419680700970551e-01
2.141186578767603765e-01
2.140953562698098556e-01
2.140720701547207949e-01
2.140487994867852350e-01
2.140255511485021356e-01
2.140023112363229618e-01
2.139790866373968425e-01
2.139558773071497111e-01
2.139326832010458035e-01
2.139095111790372816e-01
2.138863473832380846e-01
2.138631986781858729e-01
2.138400650194762775e-01
2.138169532492647518e-01
2.137938495457173960e-01
2.137707607555182077e-01
2.137476868344005410e-01
2.137246277381284476e-01
2.137015902869055517e-01
2.136785607033694356e-01
2.136555458121867090e-01
2.136325455692571484e-01
2.136095667774572382e-01
2.135865956945299238e-01
2.135636391277631052e-01
2.135406970331887866e-01
2.135177693668719456e-01
2.134948629103297080e-01
2.134719639645908384e-01
2.134490793155153776e-01
2.134262089193013079e-01
2.134033595406128470e-01
2.133805175146334387e-01
2.133576896103200338e-01
2.133348757840022869e-01
2.133120759920425491e-01
2.132892969783277137e-01
2.132665251201537604e-01
2.132437671656356448e-01
2.132210230712694443e-01
2.131982927935794359e-01
2.131755830560018161e-01
2.131528802772942877e-01
2.131301911850544961e-01
2.131075157359401673e-01
2.130848606372577336e-01
2.130622123404661283e-01
2.130395775569827177e-01
2.130169562435962338e-01
2.129943483571267726e-01
2.129717605850096063e-01
2.129491794190009335e-01
2.129266115505800694e-01
2.129040569367000590e-01
2.128815222491258208e-01
2.128589940113891910e-01
2.128364788992527790e-01
2.128139768697970280e-01
2.127914878801328569e-01
2.127690185827327829e-01
2.127465555402684450e-01
2.127241054091421057e-01
2.127016681465945802e-01
2.126792503898882747e-01
2.126568387325499798e-01
2.126344398157204996e-01
2.126120535967711001e-01
2.125896800331045777e-01
2.125673257432559859e-01
2.125449773587481106e-01
2.125226415019328408e-01
2.125003181303407040e-01
2.124780138477568858e-01
2.124557153156407807e-01
2.124334291415406195e-01
2.124111552831156602e-01
2.123888936980544706e-01
2.123666509719856488e-01
2.123444138032216655e-01
2.123221887810931019e-01
2.122999758634143697e-01
2.122777816215158375e-01
2.122555927827395328e-01
2.122334159220649052e-01
2.122112509974336536e-01
2.121890979668212829e-01
2.121669633839619595e-01
2.121448340119211906e-01
2.121227164080227157e-01
2.121006105303657185e-01
2.120785229188367760e-01
2.120564403646263973e-01
2.120343694111578858e-01
2.120123100166564356e-01
2.119902621393798814e-01
2.119682323021802595e-01
2.119462073308459038e-01
2.119241937517055141e-01
2.119021915231402708e-01
2.118802071545996535e-01
2.118582274991022696e-01
2.118362590695241354e-01
2.118143018243688336e-01
2.117923557221749742e-01
2.117704272559162160e-01
2.117485033120902194e-01
2.117265903870328980e-01
2.117046884394064854e-01
2.116828039492239522e-01
2.116609238293239992e-01
2.116390545630324471e-01
2.116171961091344311e-01
2.115953484264451179e-01
2.115735179790544374e-01
2.115516917121698648e-01
2.115298760931339506e-01
2.115080710808852626e-01
2.114862831269954113e-01
2.114644992021247338e-01
2.114427257610489996e-01
2.114209627628284016e-01
2.113992101665542744e-01
2.113774744084214730e-01
2.113557424903607651e-01
2.113340208517120455e-01
2.113123094516873857e-01
2.112906143217352928e-01
2.112689201816281281e-01
2.112472330849768931e-01
2.112255529944278010e-01
2.112038798726528777e-01
2.111822201372862695e-01
2.111605608391602940e-01
2.111389083980298453e-01
2.111172627766935150e-01
2.110956303847806304e-01
2.110739982895473155e-01
2.110523729026995143e-01
2.110307541871590531e-01
2.110091421058785666e-01
2.109875430587317413e-01
2.109659441330038465e-01
2.109443517305902849e-01
2.109227658145665374e-01
2.109011927771963224e-01
2.108796197213952950e-01
2.108580530414050358e-01
2.108364927004242606e-01
2.108149386616802179e-01
2.107933973081739243e-01
2.107718557618625255e-01
2.107503204076658920e-01
2.107287912089367832e-01
2.107072681290543814e-01
2.106857575420302831e-01
2.106642465883091231e-01
2.106427416437703926e-01
2.106212426719151209e-01
2.105997560397552260e-01
2.105782689021406529e-01
2.105567876279051953e-01
2.105353121806731731e-01
2.105138425240955513e-01
2.104923850166830479e-01
2.104709268307954906e-01
2.104494743267111279e-01
2.104280274682029384e-01
2.104065926071697623e-01
2.103851569295949742e-01
2.103637267891026452e-01
2.103423021495856582e-01
2.103208829749654840e-01
2.102994756091228767e-01
2.102780672545787044e-01
2.102566642568861610e-01
2.102352665800850118e-01
2.102138805618350426e-01
2.101924934174992377e-01
2.101711114863666907e-01
2.101497347325947396e-01
2.101283631203716973e-01
2.101070029798192684e-01
2.100856415418740908e-01
2.100642851382334975e-01
2.100429337332013202e-01
2.100215936510579917e-01
2.100002521348182105e-01
2.099789155102934068e-01
2.099575837419065394e-01
2.099362567941115421e-01
2.099149409841266078e-01
2.098936235695814667e-01
2.098723108691707417e-01
2.098510028474671052e-01
2.098297058162273965e-01
2.098084070443913540e-01
2.097871128451555545e-01
2.097658231832044140e-01
2.097445380232544898e-01
2.097232636704742248e-01
2.097019874074684820e-01
2.096807155407913736e-01
2.096594480352726442e-01
2.096381911910020213e-01
2.096169323011347063e-01
2.095956776671004662e-01
2.095744272538451192e-01
2.095531810263428496e-01
2.095319452785627812e-01
2.095107073163828271e-01
2.094894734350606358e-01
2.094682435996851888e-01
2.094470240995199295e-01
2.094258022502382688e-01
2.094045843423522069e-01
2.093833703410631908e-01
2.093621602116023106e-01
2.093409602375806422e-01
2.093197577464562809e-01
2.092985590230350690e-01
2.092773640326611173e-01
2.092561790546099698e-01
2.092349914253910370e-01
2.092138074254336622e-01
2.091926270201953098e-01
2.091714501751609778e-01
2.091502831644183047e-01
2.091291133353285203e-01
2.091079469630793275e-01
2.090867840132702993e-01
2.090656307560186944e-01
2.090444745469988708e-01
2.090233216573912922e-01
2.090021720529054994e-01
2.089810256992792326e-01
2.089598888619021433e-01
2.089387489063768144e-01
2.089176120991030894e-01
2.088964784059286206e-01
2.088753540886447713e-01
2.088542265204260673e-01
2.088331019640310982e-01
2.088119803854215917e-01
2.087908617505834230e-01
2.087697523170347624e-01
2.087486394669621492e-01
2.087275294587999652e-01
2.087064222586457185e-01
2.086853241207820009e-01
2.086642224342375451e-01
2.086431234541695767e-01
2.086220271467871812e-01
2.086009334783239244e-01
2.085798486992431200e-01
2.085587602066731883e-01
2.085376742519023940e-01
2.085165908012743818e-01
2.084955098211619395e-01
2.084744375584560161e-01
2.084533614178845085e-01
2.084322876471152997e-01
2.084112162126277590e-01
2.083901533586390853e-01
2.083690864955935473e-01
2.083480218684420349e-01
2.083269594437741068e-01
2.083058991882046906e-01
2.082848473428275393e-01
2.082637913247844530e-01
2.082427373758572453e-01
2.082216854627674252e-01
2.082006418242908774e-01
2.081795938825691805e-01
2.081585478770243691e-01
2.081375037744847001e-01
2.081164615418090169e-01
2.080954274150939587e-01
2.080743888222865712e-01
2.080533520000812930e-01
2.080323169154396634e-01
2.080112898024991663e-01
2.079902580934893663e-01
2.079692280231028589e-01
2.079481995584090415e-01
2.079271726665016806e-01
2.079061535792818827e-01
2.078851297338972226e-01
2.078641073627546243e-01
2.078430864330559347e-01
2.078220731750866634e-01
2.078010550295761871e-01
2.077800382272790292e-01
2.077590227355013974e-01
2.077380085215756456e-01
2.077170018139903873e-01
2.076959900575118256e-01
2.076749794810479610e-01
2.076539700520346754e-01
2.076329679976992026e-01
2.076119607656842225e-01
2.075909545835966097e-01
2.075699494189764405e-01
2.075489452393894929e-01
2.075279482707020895e-01
2.075069459637162717e-01
2.074859445446293194e-01
2.074649439811107610e-01
2.074439504981097082e-01
2.074229515486094022e-01
2.074019533578522756e-01
2.073809558936108299e-01
2.073599591236829909e-01
2.073389692720875588e-01
2.073179737941026612e-01
2.072969789139910701e-01
2.072759845996534067e-01
2.072549970745360959e-01
2.072340037954069625e-01
2.072130109859179337e-01
2.071920186140708831e-01
2.071710266478949958e-01
2.071500413103346538e-01
2.071290500595912576e-01
2.071080591187644537e-01
2.070870684559857899e-01
2.070660842939694990e-01
2.070450940917177296e-01
2.070241040720622872e-01
2.070031142032360272e-01
2.069821244534953419e-01
2.069611410454788025e-01
2.069401514387624874e-01
2.069191618560591861e-01
2.068981722657238231e-01
2.068771888905073242e-01
2.068561991901035624e-01
2.068352093872976583e-01
2.068142194505444009e-01
2.067932293483255024e-01
2.067722453037366126e-01
2.067512547762018205e-01
2.067302639888029536e-01
2.067092729101204229e-01
2.066882877636981308e-01
2.066672960083996702e-01
2.066463038677169850e-01
2.066253113103307948e-01
2.066043183049426357e-01
2.065833310758661279e-01
2.065623370808462034e-01
2.065413425440943973e-01
2.065203474344141088e-01
2.064993579768979459e-01
2.064783616280596590e-01
2.064573646128576301e-01
2.064363669001909041e-01
2.064153684589848381e-01
2.063943755155170368e-01
2.063733755243442047e-01
2.063523747115629803e-01
2.063313730461938666e-01
2.063103704972854002e-01
2.062893732925271117e-01
2.062683688840603047e-01
2.062473634993466920e-01
2.062263571075308444e-01
2.062053559376004763e-01
2.061843474394289277e-01
2.061633378417387918e-01
2.061423271137694524e-01
2.061213152247851066e-01
2.061003084056016732e-01
2.060792941028444236e-01
2.060582785470163047e-01
2.060372617074779922e-01
2.060162498166699385e-01
2.059952303182902567e-01
2.059742094444311777e-01
2.059531871645490786e-01
2.059321634481212082e-01
2.059111445298263399e-01
2.058901178492917317e-01
2.058690896408001403e-01
2.058480598739266254e-01
2.058270347852994009e-01
2.058060018109634237e-01
2.057849671871168629e-01
2.057639308834273151e-01
2.057428928695896331e-01
2.057218593848731958e-01
2.057008178604359250e-01
2.056797745350738560e-01
2.056587293785732129e-01
2.056376886324817188e-01
2.056166397237235710e-01
2.055955888933315712e-01
2.055745361111866454e-01
2.055534813471920352e-01
2.055324308459429705e-01
2.055113720286605994e-01
2.054903111393849291e-01
2.054692481481106281e-01
2.054481893020314032e-01
2.054271220174866963e-01
2.054060525410792981e-01
2.053849808428952484e-01
2.053639068930463440e-01
2.053428369421734789e-01
2.053217584001124085e-01
2.053006775168672582e-01
2.052795942626410297e-01
2.052585148909905066e-01
2.052374268062301943e-01
2.052163362612439146e-01
2.051952432263268178e-01
2.051741476717946489e-01
2.051530558550549999e-01
2.051319587574531589e-01
2.051108667825901066e-01
2.050897799082906370e-01
2.050687043880987104e-01
2.050476276308842438e-01
2.050265558917721553e-01
2.050054891433443771e-01
2.049844273582205334e-01
2.049633767827130360e-01
2.049423248407397091e-01
2.049212777801524554e-01
2.049002355737147840e-01
2.048792044620972308e-01
2.048581718809644459e-01
2.048371440724965908e-01
2.048161210095976181e-01
2.047951026652126694e-01
2.047740952731401110e-01
2.047530862833671916e-01
2.047320819311572171e-01
2.047110821895991029e-01
2.046900932871377754e-01
2.046691026849246642e-01
2.046481166128398810e-01
2.046271350441123404e-01
2.046061579520052076e-01
2.045851915584533942e-01
2.045642233382040653e-01
2.045432595145848520e-01
2.045223000610008057e-01
2.045013511943207241e-01
2.044804003998800246e-01
2.044594538959080832e-01
2.044385116559505056e-01
2.044175736535873145e-01
2.043966460995304546e-01
2.043757164919956515e-01
2.043547910430146275e-01
2.043338697263084591e-01
2.043129587478039744e-01
2.042920456157362175e-01
2.042711365373207633e-01
2.042502314864180213e-01
2.042293304369220408e-01
2.042084395889531279e-01
2.041875464629195891e-01
2.041666572601918972e-01
2.041457719548029348e-01
2.041248967423652805e-01
2.041040191527465075e-01
2.040831453827799957e-01
2.040622754066354072e-01
2.040414091985169875e-01
2.040205529485776270e-01
2.039996941981616629e-01
2.039788391386002653e-01
2.039579877442364020e-01
2.039371399894442383e-01
2.039163020591073794e-01
2.038954615056609021e-01
2.038746245151268899e-01
2.038537910620189519e-01
2.038329673271365716e-01
2.038121408715161120e-01
2.037913178770680012e-01
2.037704983184409069e-01
2.037496821703160266e-01
2.037288756085636199e-01
2.037080662046255597e-01
2.036872601354431378e-01
2.036664573758349417e-01
2.036456640978598909e-01
2.036248678810126944e-01
2.036040748983958815e-01
2.035832851249599895e-01
2.035624985356890848e-01
2.035417212980489277e-01
2.035209410012625564e-01
2.035001638138003166e-01
2.034793897107781691e-01
2.034586248561204291e-01
2.034378568465648462e-01
2.034170918470079026e-01
2.033963298327010061e-01
2.033755707789256517e-01
2.033548208453418438e-01
2.033340676377465850e-01
2.033133173167385732e-01
2.032925698577306428e-01
2.032718314171060303e-01
2.032510896076420437e-01
2.032303505866285276e-01
2.032096143296112101e-01
2.031888808121697365e-01
2.031681561867478836e-01
2.031474280745264038e-01
2.031267026288198774e-01
2.031059798253379012e-01
2.030852658135067768e-01
2.030645482209637032e-01
2.030438331979748101e-01
2.030231207203828658e-01
2.030024107640563957e-01
2.029817094748107009e-01
2.029610044880280073e-01
2.029403019503298045e-01
2.029196018377144028e-01
2.028989102932367561e-01
2.028782149582167293e-01
2.028575219764838233e-01
2.028368313241676324e-01
2.028161429774292257e-01
2.027954630760293586e-01
2.027747792683914363e-01
2.027540976950141238e-01
2.027334183321888306e-01
2.027127473171678185e-01
2.026920723037988759e-01
2.026713994300471389e-01
2.026507286723295831e-01
2.026300600070946589e-01
2.026093995686190086e-01
2.025887350172142498e-01
2.025680724878329286e-01
2.025474119570507270e-01
2.025267595568888690e-01
2.025061029525767053e-01
2.024854482767834973e-01
2.024647955062099935e-01
2.024441446175879733e-01
2.024235017402762349e-01
2.024028545453355754e-01
2.023822091627374697e-01
2.023615655693389304e-01
2.023409298924925825e-01
2.023202898076732481e-01
2.022996514428195836e-01
2.022790147749134460e-01
2.022583797809666128e-01
2.022377525859739289e-01
2.022171208706275425e-01
2.021964907604696382e-01
2.021758622326396693e-01
2.021552414103697237e-01
2.021346159782722030e-01
2.021139920601040529e-01
2.020933696331238538e-01
2.020727486746224932e-01
2.020521353057816993e-01
2.020315172158111405e-01
2.020109005263825419e-01
2.019902852149071948e-01
2.019696774010490414e-01
2.019490647774491165e-01
2.019284534642323825e-01
2.019078434389330878e-01
2.018872346791174555e-01
2.018666333026981619e-01
2.018460270063055506e-01
2.018254219082812329e-01
2.018048179863118352e-01
2.017842152181124615e-01
2.017636197200135539e-01
2.017430191923008653e-01
2.017224197516980233e-01
2.017018213760407019e-01
2.016812301805097629e-01
2.016606338680767552e-01
2.016400385542884144e-01
2.016194442171014289e-01
2.015988508345050167e-01
2.015782645203870738e-01
2.015576729807806999e-01
2.015370823299106329e-01
2.015164925458824419e-01
2.014959097416730294e-01
2.014753216255255608e-01
2.014547343107234711e-01
2.014341477754931220e-01
2.014135619980876868e-01
2.013929830904879204e-01
2.013723987634064017e-01
2.013518151290967784e-01
2.013312321659332382e-01
2.013106559852116950e-01
2.012900742993898873e-01
2.012694932200143616e-01
2.012489127255740473e-01
2.012283327945870726e-01
2.012077595376448591e-01
2.011871806690908593e-01
2.011666022997312120e-01
2.011460244082019511e-01
2.011254531046384741e-01
2.011048761046660416e-01
2.010842995186126192e-01
2.010637233252293155e-01
2.010431475032983251e-01
2.010225781625294972e-01
2.010020030198649277e-01
2.009814281851748929e-01
2.009608536373566623e-01
2.009402854858927667e-01
2.009197114485506974e-01
2.008991376349469893e-01
2.008785640240951520e-01
2.008579905950342304e-01
2.008374234571047579e-01
2.008168503288209061e-01
2.007962773196269590e-01
2.007757044086753706e-01
2.007551377053053976e-01
2.007345649284033584e-01
2.007139921873848931e-01
2.006934194615181966e-01
2.006728467300986085e-01
2.006522801025995562e-01
2.006317072980950411e-01
2.006111344261026219e-01
2.005905614660333791e-01
2.005699945275762897e-01
2.005494213297336903e-01
2.005288479822155412e-01
2.005082744645458326e-01
2.004877007562735902e-01
2.004671329674985181e-01
2.004465588168551360e-01
2.004259844144326008e-01
2.004054097398935141e-01
2.003848409037734535e-01
2.003642656241940712e-01
2.003436900116556951e-01
2.003231140459332260e-01
2.003025377068265445e-01
2.002819671055511286e-01
2.002613899593163604e-01
2.002408123792703831e-01
2.002202343453275413e-01
2.001996619693540702e-01
2.001790829676100003e-01
2.001585034518741923e-01
2.001379234021675169e-01
2.001173427985389330e-01
2.000967677538049716e-01
2.000761859827709932e-01
2.000556035981335135e-01
2.000350205800499048e-01
2.000144430422006736e-01
1.999938586980145039e-01
1.999732736610289052e-01
1.999526879115102185e-01
1.999321014297536503e-01
1.999115203306505717e-01
1.998909323256423676e-01
1.998703435294488795e-01
1.998497539224721176e-01
1.998291696206797030e-01
1.998085783337102406e-01
1.997879861773352306e-01
1.997673931320643748e-01
1.997467991784365182e-01
1.997262104338886068e-01
1.997056146055494197e-01
1.996850178106310825e-01
1.996644200297792437e-01
1.996438273817152109e-01
1.996232275713438198e-01
1.996026267171401303e-01
1.995820247998535968e-01
1.995614218002627060e-01
1.995408238388189925e-01
1.995202186173966052e-01
1.994996122561676355e-01
1.994790047360168739e-01
1.994583960378543130e-01
1.994377922840058215e-01
1.994171811730224841e-01
1.993965688269222492e-01
1.993759552267209689e-01
1.993553464963444544e-01
1.993347303314811914e-01
1.993141128557279762e-01
1.992934940502050223e-01
1.992728738960581891e-01
1.992522585193395868e-01
1.992316356119071541e-01
1.992110112994523452e-01
1.991903855632288778e-01
1.991697645310874787e-01
1.991491358916177012e-01
1.991285057722933516e-01
1.991078741544664577e-01
1.990872410195191899e-01
1.990666124976793183e-01
1.990459762732018634e-01
1.990253384759058108e-01
1.990046990872743060e-01
1.989840642395348524e-01
1.989634216132755151e-01
1.989427773402921429e-01
1.989221314021688003e-01
1.989014837805207492e-01
1.988808406101957305e-01
1.988601895669475650e-01
1.988395367851671924e-01
1.988188822465690730e-01
1.987982320881981346e-01
1.987775739817438381e-01
1.987569140637702181e-01
1.987362523160929317e-01
1.987155887205551141e-01
1.986949294170642366e-01
1.986742620719869068e-01
1.986535928247263882e-01
1.986329216572228495e-01
1.986122547117795123e-01
1.985915796503035513e-01
1.985709026145661693e-01
1.985502235866104526e-01
1.985295456595602137e-01
1.985088797643499992e-01
1.984882136084692994e-01
1.984675533260671920e-01
1.984468988907124865e-01
1.984262564278859164e-01
1.984056136057297803e-01
1.983849765515158792e-01
1.983643452389333151e-01
1.983437196417017767e-01
1.983231058769180932e-01
1.983024916299850338e-01
1.982818830197500826e-01
1.982612800200529435e-01
1.982406887414248642e-01
1.982200968827925736e-01
1.981995105564054449e-01
1.981789297362230862e-01
1.981583543962346927e-01
1.981377906389374388e-01
1.981172261798115897e-01
1.980966671230328102e-01
1.980761134427121983e-01
1.980555712350526298e-01
1.980350282285034402e-01
1.980144905209196282e-01
1.979939580865257565e-01
1.979734308995789172e-01
1.979529150485961342e-01
1.979323982778813940e-01
1.979118866775635976e-01
1.978913802220148566e-01
1.978708849937375613e-01
1.978503887494472702e-01
1.978298975732253884e-01
1.978094114395625991e-01
1.977889303229755091e-01
1.977684602986195528e-01
1.977479891383781552e-01
1.977275229189483507e-01
1.977070616149629867e-01
1.976866112958350907e-01
1.976661597453097108e-01
1.976457130343107216e-01
1.976252711375858229e-01
1.976048340299124129e-01
1.975844077736918503e-01
1.975639801671577045e-01
1.975435572741858214e-01
1.975231390696661204e-01
1.975027316105266162e-01
1.974823227063208231e-01
1.974619184154195461e-01
1.974415187128251148e-01
1.974211235735727210e-01
1.974007390479130541e-01
1.973803529592113026e-01
1.973599713591255300e-01
1.973395942228011735e-01
1.973192215254105930e-01
1.972988593107148914e-01
1.972784954155204495e-01
1.972581358849548328e-01
1.972377806943030332e-01
1.972174358822648688e-01
1.971970892961327770e-01
1.971767469759428959e-01
1.971564088970932938e-01
1.971360750350047431e-01
1.971157514222174334e-01
1.970954259187970292e-01
1.970751045585830696e-01
1.970547873171087927e-01
1.970344802221133951e-01
1.970141711436206866e-01
1.969938661106402922e-01
1.969735650988171938e-01
1.969532680838199656e-01
1.969329810875523057e-01
1.969126919921567187e-01
1.968924068207690836e-01
1.968721255491694411e-01
1.968518541947216760e-01
1.968315806489999709e-01
1.968113109305731911e-01
1.967910450153292357e-01
1.967707828791805946e-01
1.967505305339785626e-01
1.967302758827649822e-01
1.967100249385577149e-01
1.966897776773791073e-01
1.966695401067966031e-01
1.966493001387647488e-01
1.966290637819928522e-01
1.966088310126082317e-01
1.965886018067645180e-01
1.965683821668368081e-01
1.965481600156017139e-01
1.965279413565367839e-01
1.965077261659029517e-01
1.964875204420458710e-01
1.964673121161433222e-01
1.964471071876169317e-01
1.964269056328315499e-01
1.964067074281788394e-01
1.963865185671272440e-01
1.963663269910368436e-01
1.963461386944183595e-01
1.963259536537642624e-01
1.963057778587691815e-01
1.962855992586851617e-01
1.962654238442176902e-01
1.962452515919644869e-01
1.962250824785510828e-01
1.962049224891057597e-01
1.961847595824324220e-01
1.961645997446360146e-01
1.961444429524439315e-01
1.961242951874571094e-01
1.961041444158694302e-01
1.960839966202311269e-01
1.960638517773713452e-01
1.960437098641460429e-01
1.960235768579010052e-01
1.960034407337569173e-01
1.959833074699726119e-01
1.959631770435063536e-01
1.959430554284225523e-01
1.959229306067329923e-01
1.959028085533896513e-01
1.958826892454514912e-01
1.958625726599993455e-01
1.958424647671531682e-01
1.958223535572296004e-01
1.958022450011980831e-01
1.957821390762415903e-01
1.957620417494435050e-01
1.957419410175191832e-01
1.957218428483738504e-01
1.957017472192910668e-01
1.956816541075767635e-01
1.956615694766700719e-01
1.956414813309798606e-01
1.956213956347336302e-01
1.956013123653381203e-01
1.955812374834364209e-01
1.955611589993496158e-01
1.955410828744820195e-01
1.955210090863376271e-01
1.955009376124460796e-01
1.954808744101088624e-01
1.954608074967285614e-01
1.954407428303358563e-01
1.954206803885565891e-01
1.954006261261381217e-01
1.953805680659111976e-01
1.953605121633239516e-01
1.953404583960970387e-01
1.953204067419787582e-01
1.953003631526713524e-01
1.952803156574869914e-01
1.952602702087976594e-01
1.952402267844446926e-01
1.952201853622939631e-01
1.952001518911680722e-01
1.951801144065312132e-01
1.951600788578413681e-01
1.951400452230596105e-01
1.951200194488233453e-01
1.950999895752786317e-01
1.950799615496707218e-01
1.950599353500553357e-01
1.950399109545095655e-01
1.950198943070867719e-01
1.949998734534906242e-01
1.949798543383462479e-01
1.949598369398262143e-01
1.949398272000315568e-01
1.949198131688757996e-01
1.948998007890075379e-01
1.948797900386913806e-01
1.948597808962160283e-01
1.948397793013855184e-01
1.948197733090859529e-01
1.947997688596371235e-01
1.947797659314197682e-01
1.947597704625176340e-01
1.947397705115593847e-01
1.947197720171195967e-01
1.946997749576691028e-01
1.946797793117034381e-01
1.946597910152995659e-01
1.946397981314766934e-01
1.946198065967674751e-01
1.945998163897580402e-01
1.945798334450338229e-01
1.945598458288941290e-01
1.945398594763560474e-01
1.945198743660952467e-01
1.944998904768109882e-01
1.944799137413657508e-01
1.944599322298742328e-01
1.944399518755973721e-01
1.944199726573244691e-01
1.944000005066539583e-01
1.943800234965228357e-01
1.943600475589004062e-01
1.943400726726671746e-01
1.943200988167220200e-01
1.943001319212235845e-01
1.942801600623521030e-01
1.942601891706082218e-01
1.942402192249799708e-01
1.942202561545867123e-01
1.942002880379770646e-01
1.941803208045867479e-01
1.941603544334905562e-01
1.941403889037879305e-01
1.941204301434370505e-01
1.941004662336675013e-01
1.940805031027211802e-01
1.940605407297844032e-01
1.940405850419987255e-01
1.940206241225113093e-01
1.940006638987241128e-01
1.939807043499090500e-01
1.939607454553581856e-01
1.939407931413333896e-01
1.939208354930976874e-01
1.939008784371406002e-01
1.938809219528411787e-01
1.938609719658644925e-01
1.938410165629464998e-01
1.938210616699565514e-01
1.938011072663580747e-01
1.937811533316369794e-01
1.937612057908504881e-01
1.937412527322985856e-01
1.937213000812124664e-01
1.937013478171603076e-01
1.936814018648231883e-01
1.936614503135333787e-01
1.936414990881192844e-01
1.936215481682338480e-01
1.936015975335523831e-01
1.935816531084178505e-01
1.935617029831797065e-01
1.935417530822978183e-01
1.935218033855312658e-01
1.935018598170633042e-01
1.934819104678354718e-01
1.934619612621250040e-01
1.934420121797722492e-01
1.934220632006380947e-01
1.934021202488400148e-01
1.933821714157896721e-01
1.933622226256686560e-01
1.933422738584189005e-01
1.933223310382148341e-01
1.933023822566262706e-01
1.932824349433741040e-01
1.932624907378606149e-01
1.932425496274271515e-01
1.932226175390739931e-01
1.932026825772525380e-01
1.931827506699262398e-01
1.931628218036091083e-01
1.931429019017689708e-01
1.931229790762147291e-01
1.931030592513595656e-01
1.930831424138100272e-01
1.930632285501955314e-01
1.930433235796573110e-01
1.930234156230201670e-01
1.930035106003485379e-01
1.929836084983639899e-01
1.929637093038094608e-01
1.929438189315980656e-01
1.929239255113678886e-01
1.929040349589390413e-01
1.928841472611442232e-01
1.928642683295834770e-01
1.928443863008063586e-01
1.928245070873026989e-01
1.928046306759961803e-01
1.927847570538322453e-01
1.927648921283586780e-01
1.927450240445861551e-01
1.927251587109309883e-01
1.927052961144304355e-01
1.926854421594553779e-01
1.926655849976471324e-01
1.926457305342336168e-01
1.926258787563390751e-01
1.926060296511076242e-01
1.925861891190345232e-01
1.925663453198708797e-01
1.925465041549439538e-01
1.925266656114892339e-01
1.925068355869620218e-01
1.924870022474660103e-01
1.924671714912783993e-01
1.924473433057205529e-01
1.924275176781357621e-01
1.924077005022687414e-01
1.923878799519927463e-01
1.923680619218538501e-01
1.923482463992822744e-01
1.923284392751215544e-01
1.923086287293242491e-01
1.922888206535180444e-01
1.922690150352209248e-01
1.922492118619701373e-01
1.922294170210681052e-01
1.922096186998941136e-01
1.921898227865144748e-01
1.921700292685545874e-01
1.921502440305470349e-01
1.921304552656807330e-01
1.921106688592394418e-01
1.920908847989335477e-01
1.920711030724939761e-01
1.920513295610717375e-01
1.920315524649562344e-01
1.920117776660312803e-01
1.919920051521145643e-01
1.919722408017185966e-01
1.919524728206780106e-01
1.919327070882235198e-01
1.919129435922557469e-01
1.918931823206967979e-01
1.918734291488428667e-01
1.918536722892971724e-01
1.918339176180554051e-01
1.918141651231229927e-01
1.917944206772859705e-01
1.917746724984328299e-01
1.917549264600356684e-01
1.917351825501826257e-01
1.917154407569838237e-01
1.916957069501681321e-01
1.916759693540699416e-01
1.916562338390833675e-01
1.916365003934021316e-01
1.916167748843706220e-01
1.915970455413538165e-01
1.915773182323473600e-01
1.915575929456275195e-01
1.915378696694900462e-01
1.915181542683779825e-01
1.914984349777848482e-01
1.914787176627875676e-01
1.914590023117646034e-01
1.914392947868996386e-01
1.914195833284635939e-01
1.913998737992599342e-01
1.913801661877501115e-01
1.913604604824114541e-01
1.913407625426824521e-01
1.913210606146479309e-01
1.913013605583493426e-01
1.912816623623467271e-01
1.912619718839413951e-01
1.912422773737470494e-01
1.912225846896539183e-01
1.912028938203030881e-01
1.911832047543551294e-01
1.911635233465183714e-01
1.911438378529122795e-01
1.911241541288148382e-01
1.911044721629687748e-01
1.910847978080635889e-01
1.910651193245052060e-01
1.910454425655419564e-01
1.910257675199949490e-01
1.910060941767045550e-01
1.909864283859169509e-01
1.909667584132391238e-01
1.909470901094612594e-01
1.909274234635000567e-01
1.909077584642953629e-01
1.908881009597309109e-01
1.908684392204517133e-01
1.908487790948668605e-01
1.908291205719926387e-01
1.908094694978795247e-01
1.907898141470882880e-01
1.907701603661783873e-01
1.907505081442477657e-01
1.907308574704091875e-01
1.907112141884959033e-01
1.906915665778101121e-01
1.906719204826795577e-01
1.906522758922967187e-01
1.906326386487791624e-01
1.906129970351045921e-01
1.905933568938718015e-01
1.905737182143510955e-01
1.905540809858297657e-01
1.905344510483517051e-01
1.905148166893466111e-01
1.904951837493233935e-01
1.904755522176461713e-01
1.904559279327581733e-01
1.904362991855338416e-01
1.904166718148674331e-01
1.903970458101986174e-01
1.903774211609898237e-01
1.903578037037482185e-01
1.903381817335140225e-01
1.903185610872348277e-01
1.902989417544437289e-01
1.902793295701609710e-01
1.902597128326451448e-01
1.902400973773399340e-01
1.902204831938552609e-01
1.902008702718204769e-01
1.901812644444618172e-01
1.901616540139206557e-01
1.901420448138300690e-01
1.901224368338959025e-01
1.901028359059635520e-01
1.900832303351684960e-01
1.900636259537548112e-01
1.900440227514985647e-01
1.900244207181973621e-01
1.900048256840399796e-01
1.899852259577691771e-01
1.899656273699557030e-01
1.899460299104683281e-01
1.899264394082265106e-01
1.899068441747467917e-01
1.898872500393162244e-01
1.898676569918787416e-01
1.898480650223947075e-01
1.898284799582604654e-01
1.898088901143262786e-01
1.897893013183424848e-01
1.897697135603428897e-01
1.897501326665596011e-01
1.897305469544008916e-01
1.897109622504400406e-01
1.896913785447834067e-01
1.896717958275555560e-01
1.896522199235987638e-01
1.896326391533862954e-01
1.896130593420861654e-01
1.895934804798965478e-01
1.895739083905966793e-01
1.895543313970076138e-01
1.895347553232274995e-01
1.895151801595221230e-01
1.894956058961779211e-01
1.894760383557183570e-01
1.894564658637609145e-01
1.894368942431304270e-01
1.894173234841832754e-01
1.893977594084854110e-01
1.893781903437934400e-01
1.893586221119625823e-01
1.893390547034175531e-01
1.893194881086041614e-01
1.892999281479590401e-01
1.892803631517777641e-01
1.892607989407683045e-01
1.892412355054465811e-01
1.892216786653925231e-01
1.892021167528336045e-01
1.891825555876119891e-01
1.891629951603120419e-01
1.891434354615352254e-01
1.891238823098567168e-01
1.891043240397884406e-01
1.890847664701533204e-01
1.890652095916220965e-01
1.890456592220159382e-01
1.890261036975740550e-01
1.890065488363528168e-01
1.889869946290915204e-01
1.889674410665469484e-01
1.889478939656572543e-01
1.889283416646976854e-01
1.889087899808280513e-01
1.888892389048729137e-01
1.888696942531155054e-01
1.888501443653579082e-01
1.888305950580923542e-01
1.888110463222119617e-01
1.887914981486256694e-01
1.887719563528571509e-01
1.887524092764932826e-01
1.887328627352564681e-01
1.887133167201212602e-01
1.886937712220821406e-01
1.886742320559673947e-01
1.886546875650177424e-01
1.886351435642469876e-01
1.886156000447152259e-01
1.885960628207452583e-01
1.885765202368008819e-01
1.885569781073782591e-01
1.885374364236037104e-01
1.885178951766211530e-01
1.884983601801780151e-01
1.884788197801495757e-01
1.884592797904441897e-01
1.884397402022707779e-01
1.884202068289648757e-01
1.884006680174357684e-01
1.883811295811668174e-01
1.883615915114326689e-01
1.883420537995251776e-01
1.883225222583228553e-01
1.883029852359066059e-01
1.882834485452904438e-01
1.882639121778303948e-01
1.882443819460851153e-01
1.882248461989819988e-01
1.882053107492034916e-01
1.881857755881707894e-01
1.881662407073214638e-01
1.881467119188695025e-01
1.881271775726842677e-01
1.881076434810922682e-01
1.880881096355951909e-01
1.880685818481780958e-01
1.880490484693719822e-01
1.880295153112629958e-01
1.880099823654155511e-01
1.879904496234124922e-01
1.879709228970091184e-01
1.879513905374461391e-01
1.879318583565687262e-01
1.879123263460213411e-01
1.878928003174177852e-01
1.878732686224818260e-01
1.878537370729058131e-01
1.878342056603981569e-01
1.878146743766829774e-01
1.877951490332555595e-01
1.877756179823232840e-01
1.877560870354503253e-01
1.877365561844203667e-01
1.877170312406804542e-01
1.876975005567363408e-01
1.876779699440910276e-01
1.876584393945912588e-01
1.876389089001008759e-01
1.876193842720547678e-01
1.875998538632264179e-01
1.875803234850940138e-01
1.875607931295823483e-01
1.875412686081602831e-01
1.875217382737275895e-01
1.875022079377870465e-01
1.874826775923251754e-01
1.874631472293435963e-01
1.874436226604081490e-01
1.874240922384667329e-01
1.874045617751062820e-01
1.873850312623877579e-01
1.873655065120000129e-01
1.873459758768398209e-01
1.873264451686059706e-01
1.873069143794217073e-01
1.872873835014249866e-01
1.872678583465038349e-01
1.872483272673918231e-01
1.872287960759763670e-01
1.872092647644554297e-01
1.871897391449210413e-01
1.871702075698885026e-01
1.871506758514392410e-01
1.871311439818321154e-01
1.871116119533401401e-01
1.870920855783584913e-01
1.870725532090282139e-01
1.870530206577252219e-01
1.870334879167804831e-01
1.870139607988764441e-01
1.869944276557689578e-01
1.869748943001084407e-01
1.869553607242880888e-01
1.869358269207124223e-01
1.869162987024697853e-01
1.868967644207356060e-01
1.868772298885548744e-01
1.868576950983932283e-01
1.868381658637038867e-01
1.868186305351137722e-01
1.867990949260253108e-01
1.867795590289618168e-01
1.867600228364605375e-01
1.867404921624822856e-01
1.867209553568688896e-01
1.867014182335183237e-01
1.866818807850253448e-01
1.866623430039981990e-01
1.866428107049611373e-01
1.866232722368587615e-01
1.866037334141382731e-01
1.865841942294677591e-01
1.865646604978579148e-01
1.865451205674555357e-01
1.865255802531898266e-01
1.865060395477840527e-01
1.864864984439768558e-01
1.864669627574363497e-01
1.864474208352169260e-01
1.864278784928931065e-01
1.864083357232612093e-01
1.863887983425558392e-01
1.863692546968765407e-01
1.863497106023572214e-01
1.863301660518460467e-01
1.863106210382086680e-01
1.862910813784349751e-01
1.862715354173346549e-01
1.862519889717854094e-01
1.862324420347069576e-01
1.862129004237320085e-01
1.861933524825608588e-01
1.861738040287045370e-01
1.861542550551383846e-01
1.861347055548505103e-01
1.861151613463210563e-01
1.860956107717737229e-01
1.860760596495556474e-01
1.860565079727095616e-01
1.860369615604314242e-01
1.860174087536866638e-01
1.859978553715291860e-01
1.859783014070566787e-01
1.859587468533812626e-01
1.859391975306395328e-01
1.859196417781284194e-01
1.859000854158330829e-01
1.858805284369176025e-01
1.858609766623082193e-01
1.858414184298955441e-01
1.858218595604428924e-01
1.858023000471714647e-01
1.857827398833125643e-01
1.857631848908247729e-01
1.857436234057429081e-01
1.857240612498555210e-01
1.857044984164483159e-01
1.856849407283387432e-01
1.856653765200101391e-01
1.856458116141011527e-01
1.856262460039522222e-01
1.856066796829139998e-01
1.855871184749246505e-01
1.855675507124365242e-01
1.855479822191971606e-01
1.855284129886128897e-01
1.855088488455506890e-01
1.854892781207655439e-01
1.854697066389293103e-01
1.854501343934991109e-01
1.854305613779457240e-01
1.854109934183441610e-01
1.853914188432397858e-01
1.853718434785013858e-01
1.853522673176497548e-01
1.853326961877638790e-01
1.853131184155477618e-01
1.852935398278637291e-01
1.852739604182859212e-01
1.852543801804005241e-01
1.852348049425759369e-01
1.852152230291347901e-01
1.851956402682229386e-01
1.851760566534758623e-01
1.851564780143328814e-01
1.851368926731390419e-01
1.851173064590999062e-01
1.850977193659026354e-01
1.850781313872495448e-01
1.850585483539561316e-01
1.850389585858095431e-01
1.850193679133841917e-01
1.849997763304320197e-01
1.849801896689032277e-01
1.849605962464737630e-01
1.849410018948447476e-01
1.849214066078188057e-01
1.849018103792069434e-01
1.848822190424209144e-01
1.848626209124140107e-01
1.848430218223352517e-01
1.848234217660512657e-01
1.848038265781715705e-01
1.847842245714013121e-01
1.847646215800871627e-01
1.847450175981409370e-01
1.847254126194866064e-01
1.847058124802779533e-01
1.846862054903303241e-01
1.846665974855209447e-01
1.846469884598224143e-01
1.846273842506561125e-01
1.846077731654572895e-01
1.845881610413631080e-01
1.845685478723940176e-01
1.845489336525836799e-01
1.845293242209743445e-01
1.845097078819472602e-01
1.844900904742529657e-01
1.844704719919736391e-01
1.844508524292013396e-01
1.844312376266423747e-01
1.844116158855384491e-01
1.843919930462947776e-01
1.843723691030523804e-01
1.843527498978810297e-01
1.843331237294450475e-01
1.843134964395045650e-01
1.842938680222492853e-01
1.842742384718801252e-01
1.842546136322084638e-01
1.842349819198719207e-01
1.842153495465476687e-01
1.841957165313692357e-01
1.841760887185409645e-01
1.841564544012350702e-01
1.841368194234834221e-01
1.841171837791147348e-01
1.840975474619669372e-01
1.840779163173011934e-01
1.840582786363620382e-01
1.840386402642307795e-01
1.840190011947920867e-01
1.839993672741873088e-01
1.839797267920513790e-01
1.839600855943384072e-01
1.839404436749787486e-01
1.839208010279181904e-01
1.839011635004331735e-01
1.838815193800684700e-01
1.838618745139042332e-01
1.838422288959318807e-01
1.838225883743710987e-01
1.838029412350281055e-01
1.837832933259174739e-01
1.837636446410770841e-01
1.837439951745546418e-01
1.837243507757868044e-01
1.837046997283252603e-01
1.836850478813952248e-01
1.836653952290899228e-01
1.836457476218532614e-01
1.836260933413675911e-01
1.836064382378566062e-01
1.835867823054607162e-01
1.835671255383281020e-01
1.835474737881978569e-01
1.835278153343400942e-01
1.835081560282662005e-01
1.834884958641705976e-01
1.834688406948591366e-01
1.834491787976088584e-01
1.834295160249906353e-01
1.834098523712434647e-01
1.833901878306172795e-01
1.833705282572933304e-01
1.833508619259761607e-01
1.833311946906009404e-01
1.833115265454624554e-01
1.832918633458678337e-01
1.832721933644058110e-01
1.832525224561330490e-01
1.832328506153870218e-01
1.832131778365181929e-01
1.831935099762811991e-01
1.831738353045417322e-01
1.831541596777950809e-01
1.831344830904338417e-01
1.831148114004012006e-01
1.830951328753234741e-01
1.830754533728766176e-01
1.830557728874965817e-01
1.830360914136308637e-01
1.830164148107449873e-01
1.829967313435881815e-01
1.829770468713524667e-01
1.829573613885265293e-01
1.829376807558232843e-01
1.829179932356340132e-01
1.828983046883881913e-01
1.828786151086181921e-01
1.828589244908666589e-01
1.828392386974416750e-01
1.828195459877106077e-01
1.827998522236899404e-01
1.827801573999644491e-01
1.827604673801462298e-01
1.827407704211266859e-01
1.827210723862191522e-01
1.827013732700512039e-01
1.826816730672583544e-01
1.826619776431218645e-01
1.826422752513598979e-01
1.826225717569465168e-01
1.826028671545603665e-01
1.825831673108416764e-01
1.825634604769181824e-01
1.825437525191175858e-01
1.825240434321590555e-01
1.825043332107718630e-01
1.824846277233337366e-01
1.824649152176583966e-01
1.824452015618040490e-01
1.824254867505398225e-01
1.824057707786456151e-01
1.823860595162740683e-01
1.823663412078480039e-01
1.823466217231928810e-01
1.823269007855155555e-01
1.823071805199815709e-01
1.822874479677767390e-01
1.822677089989120369e-01
1.822479636064913144e-01
1.822282117836244719e-01
1.822084594118341672e-01
1.821886947093641629e-01
1.821689235558354714e-01
1.821491459443951855e-01
1.821293677642972786e-01
1.821095772184363470e-01
1.820897801941576133e-01
1.820699766846421985e-01
1.820501666830813270e-01
1.820303560884382610e-01
1.820105330843305724e-01
1.819907035678021701e-01
1.819708675320785285e-01
1.819510308839288326e-01
1.819311817914724405e-01
1.819113261595501352e-01
1.818914639814211420e-01
1.818715952503554001e-01
1.818517258829224770e-01
1.818318440277797432e-01
1.818119555995566516e-01
1.817920605915589460e-01
1.817721649282295626e-01
1.817522567425857161e-01
1.817323419571261200e-01
1.817124205651869939e-01
1.816924925601136609e-01
1.816725638762410888e-01
1.816526226269433164e-01
1.816326747445980438e-01
1.816127202225833459e-01
1.815927650031825547e-01
1.815727971839823374e-01
1.815528227052991550e-01
1.815328415605466095e-01
1.815128537431416889e-01
1.814928652053467428e-01
1.814728640249269054e-01
1.814528561521679961e-01
1.814328415805209205e-01
1.814128262702617289e-01
1.813927982832310715e-01
1.813727635777223623e-01
1.813527221472189255e-01
1.813326739852159086e-01
1.813126250620517022e-01
1.812925634195694524e-01
1.812724950261171974e-01
1.812524198752191174e-01
1.812323439453006890e-01
1.812122552621385774e-01
1.811921598021558610e-01
1.811720575589111371e-01
1.811519485259681650e-01
1.811318386919029688e-01
1.811117160623194056e-01
1.810915866237814975e-01
1.810714503698879763e-01
1.810513132973662342e-01
1.810311633956140365e-01
1.810110066593432765e-01
1.809908430821807745e-01
1.809706726577627878e-01
1.809505013930521322e-01
1.809303172571034568e-01
1.809101262548533096e-01
1.808899283799660918e-01
1.808697296476302063e-01
1.808495180105524902e-01
1.808292994818851418e-01
1.808090740553242592e-01
1.807888417245741008e-01
1.807686085151387623e-01
1.807483623592134325e-01
1.807281092802580091e-01
1.807078492720067819e-01
1.806875883682528272e-01
1.806673144847108503e-01
1.806470336531221799e-01
1.806267458672503046e-01
1.806064511208663736e-01
1.805861554581660866e-01
1.805658467741815820e-01
1.805455311110449879e-01
1.805252084625570408e-01
1.805048848812678131e-01
1.804845482455956218e-01
1.804642046060194738e-01
1.804438539563699706e-01
1.804234962904840422e-01
1.804031376713952639e-01
1.803827659566712427e-01
1.803623872072672163e-01
1.803420014170476482e-01
1.803216085798868829e-01
1.803012147693480172e-01
1.802808078220546339e-01
1.802603938094832214e-01
1.802399727255343254e-01
1.802195506522268342e-01
1.801991154093653402e-01
1.801786730768756284e-01
1.801582236486841682e-01
1.801377671187287532e-01
1.801173095796388957e-01
1.800968388301119605e-01
1.800763609606730875e-01
1.800558759652858276e-01
1.800353899451001549e-01
1.800148906818625494e-01
1.799943842746123956e-01
1.799738707173403340e-01
1.799533500040425560e-01
1.799328282465622042e-01
1.799122932053750512e-01
1.798917509902001610e-01
1.798712015950615362e-01
1.798506511403873409e-01
1.798300873695703461e-01
1.798095164009085867e-01
1.797889382284527104e-01
1.797683528462625802e-01
1.797477663855307495e-01
1.797271665682256270e-01
1.797065595234007551e-01
1.796859452451419759e-01
1.796653298732922566e-01
1.796447011126063864e-01
1.796240651007823819e-01
1.796034218319311759e-01
1.795827713001686976e-01
1.795621196561852928e-01
1.795414545831486297e-01
1.795207822295924460e-01
1.795001025896617586e-01
1.794794218227552252e-01
1.794587275947042704e-01
1.794380260627452817e-01
1.794173172210484779e-01
1.793966010637876862e-01
1.793758837612878243e-01
1.793551529576327686e-01
1.793344148209770061e-01
1.793136693455201214e-01
1.792929227103582934e-01
1.792721625421136444e-01
1.792513950177059279e-01
1.792306201313591529e-01
1.792098378773033795e-01
1.791890544456379852e-01
1.791682574410807804e-01
1.791474530515443364e-01
1.791266412712835820e-01
1.791058282992308293e-01
1.790850017225169566e-01
1.790641677378801422e-01
1.790433263396012387e-01
1.790224775219636522e-01
1.790016274949787767e-01
1.789807638237174148e-01
1.789598927159895547e-01
1.789390141661034717e-01
1.789181343929631685e-01
1.788972409439313349e-01
1.788763400357036848e-01
1.788554316626115859e-01
1.788345158189934558e-01
1.788135987349068756e-01
1.787926679355019699e-01
1.787717296486198149e-01
1.787507838686218653e-01
1.787298368345178190e-01
1.787088760536281740e-01
1.786879077627397394e-01
1.786669319562368408e-01
1.786459486285070231e-01
1.786249640297916663e-01
1.786039656450442159e-01
1.785829597222737819e-01
1.785619462558901693e-01
1.785409315051477153e-01
1.785199029370481694e-01
1.784988668086048280e-01
1.784778231142521987e-01
1.784567718484274534e-01
1.784357192816887205e-01
1.784146528585214830e-01
1.783935788472340023e-01
1.783724972422883748e-01
1.783514143233105309e-01
1.783303175167150201e-01
1.783092130998770730e-01
1.782881010672768829e-01
1.782669814134024144e-01
1.782458604292584958e-01
1.782247255185942514e-01
1.782035829701507645e-01
1.781824327784373163e-01
1.781612812435883764e-01
1.781401157511606770e-01
1.781189425990208353e-01
1.780977617816982272e-01
1.780765732937258372e-01
1.780553834466887531e-01
1.780341796033310109e-01
1.780129680729594654e-01
1.779917488501290279e-01
1.779705219293987728e-01
1.779492936338421538e-01
1.779280513033092426e-01
1.779068012585881542e-01
1.778855434942578362e-01
1.778642843426120890e-01
1.778430111251270707e-01
1.778217301718031940e-01
1.778004414772406117e-01
1.777791450360434733e-01
1.777578471920662206e-01
1.777365352437441093e-01
1.777152155326316985e-01
1.776938880533511789e-01
1.776725591590362918e-01
1.776512161296304182e-01
1.776298653159595342e-01
1.776085067126643158e-01
1.775871403143952088e-01
1.775657724859145969e-01
1.775443904839821840e-01
1.775230006710462605e-01
1.775016030417732593e-01
1.774802039702629286e-01
1.774587906946662463e-01
1.774373695867608736e-01
1.774159406412314510e-01
1.773945038527660056e-01
1.773730656071694778e-01
1.773516131192609535e-01
1.773301527725124616e-01
1.773086845616343443e-01
1.772872148818173121e-01
1.772657309291634231e-01
1.772442390965270897e-01
1.772227393786353078e-01
1.772012317702157946e-01
1.771797226782367285e-01
1.771581992753239465e-01
1.771366679661015020e-01
1.771151287453145429e-01
1.770935880293769138e-01
1.770720329720812947e-01
1.770504699874890786e-01
1.770288990703650644e-01
1.770073202154765490e-01
1.769857398510799595e-01
1.769641451073539762e-01
1.769425424101956357e-01
1.769209317543894988e-01
1.768993195776931704e-01
1.768776929913377094e-01
1.768560584307158901e-01
1.768344158906288155e-01
1.768127653658821963e-01
1.767911133061454976e-01
1.767694467988943918e-01
1.767477722914259086e-01
1.767260897785614682e-01
1.767044057195276685e-01
1.766827071827419271e-01
1.766610006250486364e-01
1.766392860412880905e-01
1.766175634262990291e-01
1.765958392512897990e-01
1.765741005607832093e-01
1.765523538235975187e-01
1.765305990345903409e-01
1.765088426745793360e-01
1.764870717689158708e-01
1.764652927960256856e-01
1.764435057507797167e-01
1.764217106280533409e-01
1.763999139207152456e-01
1.763781026300820787e-01
1.763562832466200048e-01
1.763344557652186118e-01
1.763126266884106896e-01
1.762907829982352514e-01
1.762689311948145710e-01
1.762470712730551670e-01
1.762252032278644465e-01
1.762033335738936168e-01
1.761814492690060852e-01
1.761595568254355482e-01
1.761376562381059552e-01
1.761157540313859626e-01
1.760938371437492656e-01
1.760719120971429574e-01
1.760499788865039772e-01
1.760280375067719283e-01
1.760060944944991657e-01
1.759841367638523280e-01
1.759621708489550462e-01
1.759401967447590254e-01
1.759182209975916344e-01
1.758962305021171679e-01
1.758742318022273321e-01
1.758522248928865439e-01
1.758302097690666588e-01
1.758081929893436368e-01
1.757861614239376036e-01
1.757641216289827502e-01
1.757420735994599803e-01
1.757200173303576918e-01
1.756979593925386274e-01
1.756758866317033596e-01
1.756538056162654793e-01
1.756317163412224880e-01
1.756096253872960755e-01
1.755875195805158828e-01
1.755654054991470647e-01
1.755432831381987802e-01
1.755211524926846844e-01
1.754990201556791973e-01
1.754768729285587359e-01
1.754547174019320255e-01
1.754325535708261552e-01
1.754103880382226754e-01
1.753882075857209899e-01
1.753660188138347897e-01
1.753438217175996572e-01
1.753216162920556154e-01
1.752994091526052789e-01
1.752771870560592693e-01
1.752549566153423499e-01
1.752327178255048135e-01
1.752104773119113057e-01
1.751882218114874101e-01
1.751659579471148143e-01
1.751436857138538028e-01
1.751214051067691568e-01
1.750991227637091474e-01
1.750768253966802357e-01
1.750545196410375759e-01
1.750322054918569403e-01
1.750098895970012558e-01
1.749875586484844758e-01
1.749652192916712479e-01
1.749428715216477248e-01
1.749205153335002816e-01
1.748981573876421947e-01
1.748757843510317933e-01
1.748534028815790231e-01
1.748310129743793628e-01
1.748086212999111488e-01
1.747862145050394500e-01
1.747637992577286137e-01
1.747413755530879409e-01
1.747189433862250119e-01
1.746965094402348484e-01
1.746740603367930023e-01
1.746516027564727347e-01
1.746291366943946155e-01
1.746066688437685199e-01
1.745841858060677709e-01
1.745616942719790954e-01
1.745391942366299465e-01
1.745166856951507750e-01
1.744941753534327011e-01
1.744716497876275252e-01
1.744491157010960580e-01
1.744265730889767996e-01
1.744040286673282369e-01
1.743814689919989669e-01
1.743589007765091736e-01
1.743363240160062944e-01
1.743137387056393761e-01
1.742911515742124884e-01
1.742685491521206442e-01
1.742459381656239481e-01
1.742233186098781639e-01
1.742006972239076856e-01
1.741780605176991847e-01
1.741554152277233203e-01
1.741327613491450155e-01
1.741100988771296931e-01
1.740874345635111120e-01
1.740647548926931854e-01
1.740420666139477768e-01
1.740193697224493574e-01
1.739966709803032474e-01
1.739739568513964385e-01
1.739512340952663050e-01
1.739285027070944234e-01
1.739057626820632585e-01
1.738830207951500562e-01
1.738602634845287653e-01
1.738374975226044672e-01
1.738147229045657882e-01
1.737919464157117178e-01
1.737691544735976423e-01
1.737463538609453906e-01
1.737235445729492511e-01
1.737007266048049559e-01
1.736779067547495337e-01
1.736550714144945995e-01
1.736322273796904181e-01
1.736093746455402154e-01
1.735865200206521686e-01
1.735636498760170232e-01
1.735407710176500862e-01
1.735178834407613557e-01
1.734949871405581656e-01
1.734720889386502374e-01
1.734491751800548154e-01
1.734262526837835328e-01
1.734033214450491633e-01
1.733803882958851461e-01
1.733574395604817187e-01
1.733344820682675147e-01
1.733115158144621915e-01
1.732885407942852396e-01
1.732655638528333708e-01
1.732425712881962565e-01
1.732195699428578650e-01
1.731965598120431271e-01
1.731735408909788054e-01
1.731505200378584686e-01
1.731274835245995569e-01
1.731044382067773446e-01
1.730813840796215364e-01
1.730583280118291878e-01
1.730352562543306383e-01
1.730121756731970439e-01
1.729890862636635496e-01
1.729659880209645784e-01
1.729428878269580472e-01
1.729197719062735561e-01
1.728966471381370718e-01
1.728735135177856264e-01
1.728503779376320271e-01
1.728272266012149116e-01
1.728040663983065883e-01
1.727808973241497514e-01
1.727577193739854855e-01
1.727345394534506862e-01
1.727113437396541884e-01
1.726881391355863937e-01
1.726649256364928831e-01
1.726417101586111835e-01
1.726184788578587481e-01
1.725952386478225020e-01
1.725719895237509127e-01
1.725487314808928918e-01
1.725254714487730046e-01
1.725021955567528908e-01
1.724789107316974102e-01
1.724556169688574725e-01
1.724323212084123980e-01
1.724090095584275284e-01
1.723856889564169270e-01
1.723623593976318924e-01
1.723390208773277754e-01
1.723156803490325517e-01
1.722923238941252433e-01
1.722689584634622961e-01
1.722455840522990611e-01
1.722222076248680622e-01
1.721988152411502715e-01
1.721754138626986341e-01
1.721520034847737746e-01
1.721285841026282126e-01
1.721051626939087420e-01
1.720817252917818396e-01
1.720582788712078370e-01
1.720348234274443611e-01
1.720113659488919922e-01
1.719878924472140191e-01
1.719644099081215627e-01
1.719409183268724162e-01
1.719174176987254832e-01
1.718939150255519022e-01
1.718703962920797301e-01
1.718468684974837069e-01
1.718233316370233466e-01
1.717997927233786970e-01
1.717762377196681567e-01
1.717526736358687689e-01
1.717291004672391042e-01
1.717055182090372889e-01
1.716819338874807643e-01
1.716583334386196924e-01
1.716347238859610158e-01
1.716111052247620283e-01
1.715874844920965980e-01
1.715638476023086945e-01
1.715402015897530830e-01
1.715165464496877235e-01
1.714928821773690770e-01
1.714692158234703556e-01
1.714455332751383954e-01
1.714218415803220874e-01
1.713981407342771157e-01
1.713744377985812473e-01
1.713507186385753167e-01
1.713269903131051652e-01
1.713032528174265878e-01
1.712795061467911606e-01
1.712557573764423302e-01
1.712319923443927916e-01
1.712082181231467937e-01
1.711844347079556350e-01
1.711606491850172218e-01
1.711368473704326654e-01
1.711130363476573990e-01
1.710892161119396127e-01
1.710653866585290506e-01
1.710415479826742913e-01
1.710177142944706574e-01
1.709938571649721739e-01
1.709699907987727863e-01
1.709461151911188526e-01
1.709222303372544549e-01
1.708983362324252298e-01
1.708744328718728167e-01
1.708505202508430187e-01
1.708265983645746444e-01
1.708026814727860443e-01
1.707787410472952350e-01
1.707547913422907682e-01
1.707308323530128402e-01
1.707068640746980392e-01
1.706828865025837860e-01
1.706588996319062801e-01
1.706349034578997226e-01
1.706108979757989808e-01
1.705868974951709194e-01
1.705628733881346948e-01
1.705388399587046688e-01
1.705147972021089919e-01
1.704907451135790897e-01
1.704666836883413361e-01
1.704426129216228825e-01
1.704185328086510465e-01
1.703944433446485385e-01
1.703703588892613863e-01
1.703462507144492544e-01
1.703221331742788558e-01
1.702980062639687375e-01
1.702738699787384458e-01
1.702497243138048622e-01
1.702255692643847573e-01
1.702014048256938472e-01
1.701772309929450167e-01
1.701530621760888318e-01
1.701288695464676093e-01
1.701046675084242343e-01
1.700804560571674284e-01
1.700562351879053025e-01
1.700320048958432473e-01
1.700077651761849329e-01
1.699835160241341403e-01
1.699592574348895990e-01
1.699350038689403930e-01
1.699107263965420334e-01
1.698864394725496663e-01
1.698621430921562481e-01
1.698378372505583433e-01
1.698135219429463549e-01
1.697891971645104081e-01
1.697648629104407392e-01
1.697405191759240317e-01
1.697161804722125966e-01
1.696918177680122319e-01
1.696674455689184957e-01
1.696430638701121874e-01
1.696186726667716083e-01
1.695942719540735055e-01
1.695698617271929609e-01
1.695454419813040015e-01
1.695210127115759358e-01
1.694965884802614453e-01
1.694721401540474348e-01
1.694476822895024104e-01
1.694232148817891859e-01
1.693987379260697423e-01
1.693742514175052283e-01
1.693497553512527953e-01
1.693252497224685960e-01
1.693007345263058960e-01
1.692762243762459540e-01
1.692516900364918198e-01
1.692271461148137091e-01
1.692025926063563390e-01
1.691780295062642603e-01
1.691534568096795810e-01
1.691288745117405790e-01
1.691042826075848104e-01
1.690796810923483329e-01
1.690550846309710198e-01
1.690304638847044405e-01
1.690058335127516131e-01
1.689811935102390472e-01
1.689565438722909207e-01
1.689318845940284142e-01
1.689072156705706540e-01
1.688825370970361561e-01
1.688578488685389400e-01
1.688331657017143606e-01
1.688084581543866647e-01
1.687837409374280950e-01
1.687590140459440669e-01
1.687342774750371643e-01
1.687095312198081953e-01
1.686847752753535823e-01
1.686600096367688595e-01
1.686352342991466191e-01
1.686104640310521208e-01
1.685856692864095008e-01
1.685608648279937616e-01
1.685360506508878364e-01
1.685112267501711614e-01
1.684863931209200083e-01
1.684615497582094834e-01
1.684366966571100854e-01
1.684118338126913694e-01
1.683869760456832565e-01
1.683620937056338196e-01
1.683372016074572985e-01
1.683122997462114800e-01
1.682873881169511532e-01
1.682624667147286646e-01
1.682375355345916979e-01
1.682125945715872151e-01
1.681876438207592361e-01
1.681626981552392097e-01
1.681377278197219161e-01
1.681127476814958666e-01
1.680877577355924801e-01
1.680627579770399005e-01
1.680377484008643840e-01
1.680127290020884123e-01
1.679876997757304147e-01
1.679626607168071550e-01
1.679376267510906406e-01
1.679125680179405777e-01
1.678874994372572260e-01
1.678624210040462472e-01
1.678373327133066417e-01
1.678122345600358001e-01
1.677871265392287259e-01
1.677620086458757043e-01
1.677368808749642448e-01
1.677117582051454447e-01
1.676866106699598791e-01
1.676614532421624171e-01
1.676362859167253583e-01
1.676111086886216128e-01
1.675859215528169299e-01
1.675607245042757820e-01
1.675355175379595329e-01
1.675103006488236623e-01
1.674850888686407746e-01
1.674598521246483673e-01
1.674346054426882335e-01
1.674093488177079703e-01
1.673840822446441834e-01
1.673588057184336453e-01
1.673335192340087985e-01
1.673082227862988658e-01
1.672829163702284627e-01
1.672575999807182634e-01
1.672322887088463217e-01
1.672069523631585786e-01
1.671816060287765193e-01
1.671562497006059966e-01
1.671308833735509203e-01
1.671055070425094269e-01
1.670801207023773771e-01
1.670547243480450805e-01
1.670293179744001266e-01
1.670039167261529456e-01
1.669784903045091751e-01
1.669530538481944770e-01
1.669276073520805648e-01
1.669021508110366536e-01
1.668766842199253531e-01
1.668512075736060529e-01
1.668257208669364777e-01
1.668002240947664139e-01
1.667747324556851374e-01
1.667492155430604361e-01
1.667236885494706722e-01
1.666981514697492006e-01
1.666726042987291545e-01
1.666470470312367280e-01
1.666214796620937300e-01
1.665959021861210254e-01
1.665703145981306532e-01
1.665447321508379264e-01
1.665191243292747370e-01
1.664935063801150084e-01
1.664678782981567906e-01
1.664422400781916389e-01
1.664165917150092766e-01
1.663909332033939314e-01
1.663652645381243356e-01
1.663395857139753353e-01
1.663139120380373037e-01
1.662882128865013631e-01
1.662625035603884083e-01
1.662367840544565767e-01
1.662110543634583992e-01
1.661853144821422990e-01
1.661595644052501486e-01
1.661338041275227662e-01
1.661080336436943083e-01
1.660822683154783430e-01
1.660564774097215701e-01
1.660306762820418225e-01
1.660048649271549381e-01
1.659790433397712039e-01
1.659532115145973541e-01
1.659273694463348492e-01
1.659015171296796542e-01
1.658756545593243481e-01
1.658497971518605452e-01
1.658239140642786547e-01
1.657980207070459677e-01
1.657721170748336914e-01
1.657462031623104792e-01
1.657202789641366025e-01
1.656943444749726657e-01
1.656683996894681155e-01
1.656424446022722874e-01
1.656164946851104158e-01
1.655905189845995329e-01
1.655645329663119614e-01
1.655385366248744439e-01
1.655125299549085049e-01
1.654865129510320054e-01
1.654604856078566999e-01
1.654344479199869600e-01
1.654083998820267132e-01
1.653823570210911087e-01
1.653562882729062711e-01
1.653302091584041844e-01
1.653041196721667383e-01
1.652780198087672736e-01
1.652519095627760226e-01
1.652257889287574999e-01
1.651996579012690591e-01
1.651735164748651674e-01
1.651473802323120688e-01
1.651212179979207884e-01
1.650950453482427083e-01
1.650688622778102577e-01
1.650426685405844696e-01
1.650164621114326713e-01
1.649902425319594301e-01
1.649640097996265542e-01
1.649377639118856931e-01
1.649115209982005004e-01
1.648852594321794096e-01
1.648589986618764769e-01
1.648327386935896088e-01
1.648064795336160460e-01
1.647802211882559709e-01
1.647539636638124527e-01
1.647277069665852856e-01
1.647014511028824790e-01
1.646752117253742487e-01
1.646489575471303257e-01
1.646227042213297409e-01
1.645964517542803374e-01
1.645702001522969526e-01
1.645439494216907050e-01
1.645176995687779309e-01
1.644914505998751886e-01
1.644652025213005908e-01
1.644389709810479272e-01
1.644127247015491622e-01
1.643864793313365991e-01
1.643602348767346788e-01
1.643339913440690081e-01
1.643077487396656378e-01
1.642815070698523394e-01
1.642552663409600489e-01
1.642290265593183696e-01
1.642028033679407972e-01
1.641765654992266565e-01
1.641503285967609305e-01
1.641240926668818823e-01
1.640978577159251106e-01
1.640716237502313213e-01
1.640453907761413310e-01
1.640191587999967338e-01
1.639929278281422320e-01
1.639667134983008312e-01
1.639404845534527255e-01
1.639142566319284344e-01
1.638880297400787667e-01
1.638618038842518665e-01
1.638355790708005966e-01
1.638093553060784302e-01
1.637831325964378970e-01
1.637569109482363561e-01
1.637307059936026765e-01
1.637044864867077121e-01
1.636782680603241502e-01
1.636520507208092390e-01
1.636258344745285531e-01
1.635996193278441702e-01
1.635734052871210542e-01
1.635471923587257792e-01
1.635209805490248081e-01
1.634947854842449533e-01
1.634685759303655672e-01
1.634423675142864796e-01
1.634161602423807591e-01
1.633899541210237505e-01
1.633637491565876343e-01
1.633375453554508638e-01
1.633113427239905602e-01
1.632851412685841774e-01
1.632589566092483846e-01
1.632327575243832096e-01
1.632065596347121450e-01
1.631803629466204164e-01
1.631541674664916952e-01
1.631279732007114847e-01
1.631017801556686186e-01
1.630755883377494331e-01
1.630493977533465366e-01
1.630232240159531498e-01
1.629970359170078709e-01
1.629708490707497681e-01
1.629446634835723939e-01
1.629184791618731309e-01
1.628922961120462531e-01
1.628661143404912526e-01
1.628399338536062890e-01
1.628137546577924644e-01
1.627875923597166818e-01
1.627614157644695636e-01
1.627352404794969454e-01
1.627090665112019274e-01
1.626828938659929946e-01
1.626567225502745240e-01
1.626305525704556665e-01
1.626043839329452401e-01
1.625782166441547827e-01
1.625520663036125746e-01
1.625259017306806553e-01
1.624997385257012095e-01
1.624735766950886062e-01
1.624474162452584913e-01
1.624212571826290086e-01
1.623950995136144160e-01
1.623689432446362435e-01
1.623427883821149664e-01
1.623166505181315999e-01
1.622904984869386613e-01
1.622643478814622675e-01
1.622381987081280008e-01
1.622120509733614990e-01
1.621859046835884555e-01
1.621597598452360067e-01
1.621336164647314004e-01
1.621074745485049373e-01
1.620813496808816145e-01
1.620552107116200458e-01
1.620290732259260791e-01
1.620029372302330128e-01
1.619768027309735348e-01
1.619506697345858837e-01
1.619245382475025252e-01
1.618984082761631971e-01
1.618722798270038066e-01
1.618461529064647575e-01
1.618200430898878439e-01
1.617939192449887043e-01
1.617677969480292299e-01
1.617416762054511570e-01
1.617155570236977757e-01
1.616894394092139309e-01
1.616633233684467985e-01
1.616372089078407237e-01
1.616110960338439928e-01
1.615850003133825763e-01
1.615588906309947115e-01
1.615327825545595508e-01
1.615066760905286558e-01
1.614805712453526443e-01
1.614544680254853537e-01
1.614283664373797333e-01
1.614022664874916191e-01
1.613761681822741267e-01
1.613500870799300935e-01
1.613239920824357521e-01
1.612978987489812055e-01
1.612718070860247321e-01
1.612457171000257761e-01
1.612196287974449471e-01
1.611935421847419669e-01
1.611674572683815532e-01
1.611413740548244822e-01
1.611153080932343773e-01
1.610892283036534645e-01
1.610631502362664946e-01
1.610370738975397398e-01
1.610109992939396939e-01
1.609849264319347384e-01
1.609588553179927550e-01
1.609327859585833465e-01
1.609067183601765039e-01
1.608806680625831098e-01
1.608546040045354952e-01
1.608285417269016970e-01
1.608024812361537048e-01
1.607764225387658397e-01
1.607503656412146431e-01
1.607243105499732705e-01
1.606982572715174862e-01
1.606722058123257191e-01
1.606461717025448599e-01
1.606201239002184034e-01
1.605940779365864768e-01
1.605680338181280642e-01
1.605419915513241480e-01
1.605159511426558216e-01
1.604899125986035124e-01
1.604638759256513114e-01
1.604378411302810337e-01
1.604118237326654928e-01
1.603857927107837922e-01
1.603597635859350112e-01
1.603337363646039071e-01
1.603077110532767358e-01
1.602816876584412520e-01
1.602556661865853216e-01
1.602296466441965883e-01
1.602036290377649719e-01
1.601776288771710743e-01
1.601516151609597705e-01
1.601256034001715123e-01
1.600995936012985510e-01
1.600735857708327492e-01
1.600475799152678569e-01
1.600215760410956256e-01
1.599955741548120258e-01
1.599695742629091422e-01
1.599435918646663346e-01
1.599175959798157520e-01
1.598916021088301886e-01
1.598656102582075023e-01
1.598396204344445515e-01
1.598136326440381394e-01
1.597876468934882332e-01
1.597616631892939676e-01
1.597356815379540329e-01
1.597097174278283016e-01
1.596837399004665259e-01
1.596577644454562628e-01
1.596317910693010877e-01
1.596058197785032995e-01
1.595798505795659183e-01
1.595538834789906324e-01
1.595279184832814057e-01
1.595019555989450333e-01
1.594760103031071519e-01
1.594500516597598394e-01
1.594240951472949974e-01
1.593981407722195875e-01
1.593721885410396832e-01
1.593462384602641335e-01
1.593202905363980126e-01
1.592943447759516129e-01
1.592684011854326176e-01
1.592424752304227864e-01
1.592165359979839101e-01
1.591905989549957656e-01
1.591646641079698665e-01
1.591387314634175598e-01
1.591128010278483607e-01
1.590868728077750593e-01
1.590609468097092249e-01
1.590350230401635923e-01
1.590091169528593529e-01
1.589831976585543982e-01
1.589572806123044635e-01
1.589313658206245039e-01
1.589054532900287531e-01
1.588795430270312781e-01
1.588536350381472007e-01
1.588277293298915871e-01
1.588018259087807249e-01
1.587759402163604894e-01
1.587500413877152017e-01
1.587241448657606968e-01
1.586982506570135953e-01
1.586723587679909619e-01
1.586464692052113601e-01
1.586205819751930757e-01
1.585946970844534509e-01
1.585688145395124926e-01
1.585429497694249568e-01
1.585170719342300361e-01
1.584911964643875293e-01
1.584653233664176097e-01
1.584394526468397291e-01
1.584135843121746712e-01
1.583877183689452739e-01
1.583618548236695456e-01
1.583359936828703241e-01
1.583101503627966089e-01
1.582842940490725714e-01
1.582584401593868373e-01
1.582325887002620224e-01
1.582067396782195212e-01
1.581808930997820051e-01
1.581550489714748098e-01
1.581292072998187748e-01
1.581033680913386252e-01
1.580775467491625785e-01
1.580517124851255062e-01
1.580258807038339985e-01
1.580000514118094501e-01
1.579742246155766972e-01
1.579484003216617971e-01
1.579225785365873103e-01
1.578967592668804598e-01
1.578709425190651938e-01
1.578451436828341992e-01
1.578193319968657082e-01
1.577935228523623112e-01
1.577677162558491220e-01
1.577419122138528085e-01
1.577161107328989287e-01
1.576903118195134845e-01
1.576645154802230886e-01
1.576387217215539094e-01
1.576129459194469673e-01
1.575871573400536851e-01
1.575613713608584043e-01
1.575355878692292211e-01
1.575098061552215878e-01
1.574840261077273262e-01
1.574582477357134302e-01
1.574324710481409539e-01
1.574066960539725057e-01
1.573809381211870861e-01
1.573551665396723531e-01
1.573293966784209963e-01
1.573036285463826900e-01
1.572778621525049436e-01
1.572520975057299930e-01
1.572263346150012953e-01
1.572005734892572004e-01
1.571748141374346708e-01
1.571490719180944629e-01
1.571233161398408740e-01
1.570975621622967555e-01
1.570718099943847479e-01
1.570460596450319879e-01
1.570203111231525117e-01
1.569945644376687377e-01
1.569688195974934253e-01
1.569430766115387232e-01
1.569173508285158225e-01
1.568916115766081920e-01
1.568658742056340261e-01
1.568401387244954814e-01
1.568144051420901630e-01
1.567886734673140103e-01
1.567629437090605204e-01
1.567372158762179168e-01
1.567114899776743120e-01
1.566857813518620635e-01
1.566600593474015146e-01
1.566343393038792109e-01
1.566086212301715519e-01
1.565829051351521062e-01
1.565571910276936651e-01
1.565314789166612486e-01
1.565057688109208200e-01
1.564800607193350124e-01
1.564543699696289702e-01
1.564286659317136730e-01
1.564029639345205225e-01
1.563772639868953318e-01
1.563515660976917410e-01
1.563258702757524543e-01
1.563001765299208423e-01
1.562744848690376109e-01
1.562487953019388587e-01
1.562231078374591298e-01
1.561974377909238765e-01
1.561717545569095145e-01
1.561460734519944382e-01
1.561203944850039216e-01
1.560947176647576873e-01
1.560690430000736262e-01
1.560433704997639115e-01
1.560177001726438251e-01
1.559920320275204331e-01
1.559663813681089195e-01
1.559407176120816141e-01
1.559150560644554928e-01
1.558893967340292397e-01
1.558637396295977640e-01
1.558380847599515895e-01
1.558124321338804630e-01
1.557867817601709115e-01
1.557611336476069086e-01
1.557355030878667113e-01
1.557098595225691606e-01
1.556842182447437661e-01
1.556585792631627330e-01
1.556329425865948801e-01
1.556073082238054739e-01
1.555816761835582263e-01
1.555560464746147953e-01
1.555304191057301222e-01
1.555048093561280931e-01
1.554791866922169974e-01
1.554535663946156610e-01
1.554279484720688664e-01
1.554023329333217296e-01
1.553767197871118166e-01
1.553511090421772489e-01
1.553255007072528171e-01
1.552998947910689265e-01
1.552743065599657135e-01
1.552487055059902921e-01
1.552231068969263661e-01
1.551975107414937938e-01
1.551719170484092691e-01
1.551463258263851563e-01
1.551207370841333200e-01
1.550951508303605175e-01
1.550695670737717857e-01
1.550440010674059010e-01
1.550184223297871866e-01
1.549928461154446713e-01
1.549672724330702911e-01
1.549417012913544833e-01
1.549161326989837995e-01
1.548905666646426260e-01
1.548650031970119634e-01
1.548394423047693702e-01
1.548138992272302672e-01
1.547883435102387906e-01
1.547627903946465766e-01
1.547372398891199152e-01
1.547116920023222653e-01
1.546861467429125891e-01
1.546606041195486281e-01
1.546350641408836823e-01
1.546095268155702751e-01
1.545840073687792526e-01
1.545584753745133932e-01
1.545329460595276649e-01
1.545074194324607686e-01
1.544818955019486295e-01
1.544563742766255077e-01
1.544308557651199454e-01
1.544053399760576539e-01
1.543798269180648441e-01
1.543543318017546184e-01
1.543288242301155133e-01
1.543033194153929366e-01
1.542778173661977781e-01
1.542523180911394842e-01
1.542268215988208957e-01
1.542013278978467405e-01
1.541758369968147524e-01
1.541503489043220543e-01
1.541248788160072825e-01
1.540993963646818954e-01
1.540739167476598559e-01
1.540484399735257415e-01
1.540229660508586340e-01
1.539974949882382260e-01
1.539720267942377707e-01
1.539465614774288560e-01
1.539210990463794615e-01
1.538956546813413651e-01
1.538701980457718999e-01
1.538447443216431343e-01
1.538192935175116127e-01
1.537938456419289945e-01
1.537684007034456624e-01
1.537429587106075024e-01
1.537175196719575698e-01
1.536920835960364218e-01
1.536666656472912562e-01
1.536412355206568381e-01
1.536158083823478404e-01
1.535903842408913866e-01
1.535649631048108810e-01
1.535395449826293945e-01
1.535141298828632261e-01
1.534887178140283970e-01
1.534633087846365984e-01
1.534379179429180007e-01
1.534125150161084750e-01
1.533871151542522959e-01
1.533617183658483318e-01
1.533363246593926199e-01
1.533109340433771450e-01
1.532855465262911721e-01
1.532601621166209682e-01
1.532347808228496922e-01
1.532094177765817578e-01
1.531840427381738756e-01
1.531586708410897502e-01
1.531333020937968858e-01
1.531079365047651741e-01
1.530825740824561243e-01
1.530572148353304129e-01
1.530318587718456635e-01
1.530065059004550587e-01
1.529811713357291936e-01
1.529558248719608549e-01
1.529304816256241706e-01
1.529051416051585566e-01
1.528798048190023740e-01
1.528544712755913193e-01
1.528291409833540948e-01
1.528038139507200133e-01
1.527784901861120037e-01
1.527531847866572812e-01
1.527278675814030540e-01
1.527025536694245900e-01
1.526772430591322727e-01
1.526519357589352088e-01
1.526266317772359549e-01
1.526013311224379554e-01
1.525760338029373830e-01
1.525507398271308546e-01
1.525254642742939759e-01
1.525001770090388953e-01
1.524748931126365670e-01
1.524496125934671764e-01
1.524243354599096878e-01
1.523990617203388465e-01
1.523737913831250124e-01
1.523485244566377683e-01
1.523232609492400358e-01
1.522980159219549656e-01
1.522727592757685544e-01
1.522475060737412123e-01
1.522222563242248694e-01
1.521970100355652944e-01
1.521717672161088664e-01
1.521465278741957472e-01
1.521212920181635453e-01
1.520960596563483147e-01
1.520708458311104128e-01
1.520456204806198142e-01
1.520203986493209869e-01
1.519951803455364958e-01
1.519699655775825775e-01
1.519447543537735812e-01
1.519195466824192486e-01
1.518943425718267126e-01
1.518691420302992201e-01
1.518439600811403167e-01
1.518187667005017061e-01
1.517935769138132329e-01
1.517683907293660428e-01
1.517432081554440648e-01
1.517180292003330044e-01
1.516928538723093522e-01
1.516676821796512087e-01
1.516425141306302904e-01
1.516173647290875448e-01
1.515922039899605944e-01
1.515670469192622050e-01
1.515418935252511035e-01
1.515167438161837410e-01
1.514915978003095742e-01
1.514664554858773937e-01
1.514413168811319377e-01
1.514161819943142806e-01
1.513910658094032025e-01
1.513659383809221048e-01
1.513408146950650512e-01
1.513156947600602931e-01
1.512905785841304751e-01
1.512654661754953556e-01
1.512403575423718616e-01
1.512152526929716467e-01
1.511901516355060870e-01
1.511650693336951123e-01
1.511399758824371609e-01
1.511148862477139088e-01
1.510897988565320649e-01
1.510647116912683940e-01
1.510396247561325289e-01
1.510145380629515643e-01
1.509894516235452122e-01
1.509643654497198062e-01
1.509392945030685884e-01
1.509142088956133554e-01
1.508891235890988392e-01
1.508640385952882967e-01
1.508389539259413215e-01
1.508138695928038508e-01
1.507887856076132183e-01
1.507637019820972646e-01
1.507386187279717848e-01
1.507135358569433037e-01
1.506884683284306359e-01
1.506633862584306205e-01
1.506383046065803422e-01
1.506132233845463020e-01
1.505881426039835103e-01
1.505630622765379845e-01
1.505379824138448619e-01
1.505129030275298430e-01
1.504878241292094687e-01
1.504627606757473202e-01
1.504376827879111422e-01
1.504126054228467346e-01
1.503875285921282834e-01
1.503624523073210928e-01
1.503373765799791983e-01
1.503123014216473652e-01
1.502872268438585346e-01
1.502621528581376542e-01
1.502370944182366275e-01
1.502120216508118222e-01
1.501869495099581453e-01
1.501618780071602988e-01
1.501368071538886073e-01
1.501117369616079000e-01
1.500866674417712932e-01
1.500615986058199680e-01
1.500365304651865017e-01
1.500114779699574519e-01
1.499864112537857008e-01
1.499613452671621494e-01
1.499362800214778524e-01
1.499112155281134284e-01
1.498861517984421132e-01
1.498610888438244859e-01
1.498360266756098014e-01
1.498109653051404311e-01
1.497859196782842517e-01
1.497608599367928894e-01
1.497358010270028461e-01
1.497107429602107520e-01
1.496856857477082969e-01
1.496606294007743476e-01
1.496355739306792776e-01
1.496105193486808038e-01
1.495854656660276505e-01
1.495604278238256701e-01
1.495353759730193577e-01
1.495103250552383134e-01
1.494852750816913489e-01
1.494602260635754520e-01
1.494351780120788398e-01
1.494101309383778498e-01
1.493850848536423248e-01
1.493600397690269532e-01
1.493350106203313321e-01
1.493099675687760142e-01
1.492849255507444073e-01
1.492598845773542848e-01
1.492348446597106526e-01
1.492098058089090795e-01
1.491847680360351425e-01
1.491597313521645929e-01
1.491346957683613583e-01
1.491096762145804333e-01
1.490846428633956777e-01
1.490596106454054603e-01
1.490345795716339627e-01
1.490095496530944308e-01
1.489845209007920612e-01
1.489594933257186171e-01
1.489344669388576459e-01
1.489094417511825919e-01
1.488844326862697742e-01
1.488594099291110084e-01
1.488343884039868836e-01
1.488093681218299880e-01
1.487843490935615853e-01
1.487593313300924480e-01
1.487343148423232453e-01
1.487092996411448209e-01
1.486842857374378046e-01
1.486592880478760370e-01
1.486342767709217805e-01
1.486092668240110437e-01
1.485842582179829341e-01
1.485592509636666780e-01
1.485342450718806218e-01
1.485092405534326754e-01
1.484842374191217562e-01
1.484592356797340695e-01
1.484342502445151202e-01
1.484092513264490543e-01
1.483842538356020535e-01
1.483592577827195780e-01
1.483342631785373178e-01
1.483092700337821923e-01
1.482842783591679092e-01
1.482592881654010708e-01
1.482342994631751232e-01
1.482093271537858747e-01
1.481843414657805225e-01
1.481593573013323950e-01
1.481343746710944154e-01
1.481093935857089039e-01
1.480844140558106314e-01
1.480594360920196029e-01
1.480344597049484956e-01
1.480094849051986627e-01
1.479845265856020164e-01
1.479595549912965380e-01
1.479345850160483922e-01
1.479096166704170212e-01
1.478846499649530410e-01
1.478596849101949662e-01
1.478347215166729289e-01
1.478097597949031838e-01
1.477847997553962678e-01
1.477598562820067740e-01
1.477348996374874268e-01
1.477099447066839155e-01
1.476849915000645330e-01
1.476600400280845826e-01
1.476350903011897087e-01
1.476101423298149529e-01
1.475851961243853094e-01
1.475602516953151144e-01
1.475353239169810982e-01
1.475103830707565900e-01
1.474854440320657045e-01
1.474605068112805339e-01
1.474355714187649546e-01
1.474106378648678550e-01
1.473857061599321838e-01
1.473607763142875116e-01
1.473358483382561923e-01
1.473109370962301101e-01
1.472860128892120035e-01
1.472610905826970962e-01
1.472361701869648876e-01
1.472112517122834419e-01
1.471863351689085553e-01
1.471614205670890851e-01
1.471365079170596779e-01
1.471115972290477636e-01
1.470867033569662197e-01
1.470617966224388451e-01
1.470368918805366465e-01
1.470119891414432556e-01
1.469870884153334223e-01
1.469621897123682408e-01
1.469372930427006452e-01
1.469123984164720786e-01
1.468875058438138814e-01
1.468626301676689838e-01
1.468377417312646260e-01
1.468128553787547141e-01
1.467879711202286774e-01
1.467630889657650095e-01
1.467382089254303246e-01
1.467133310092836873e-01
1.466884552273698406e-01
1.466635815897267547e-01
1.466387249278355287e-01
1.466138556075048949e-01
1.465889884614838268e-01
1.465641234997642761e-01
1.465392607323304786e-01
1.465144001691545683e-01
1.464895418201979660e-01
1.464646856954137655e-01
1.464398318047395731e-01
1.464149949677167051e-01
1.463901455736995594e-01
1.463652984435462878e-01
1.463404535871548062e-01
1.463156110144132049e-01
1.462907707351972508e-01
1.462659327593727743e-01
1.462410970967970014e-01
1.462162637573130586e-01
1.461914475480357023e-01
1.461666188828281698e-01
1.461417925701781195e-01
1.461169686198850459e-01
1.460921470417424484e-01
1.460673278455298929e-01
1.460425110410170646e-01
1.460176966379639896e-01
1.459928846461189811e-01
1.459680898596990017e-01
1.459432827180197068e-01
1.459184780167235296e-01
1.458936757655157068e-01
1.458688759740902063e-01
1.458440786521321697e-01
1.458192838093144705e-01
1.457944914552992688e-01
1.457697015997374557e-01
1.457449290234821837e-01
1.457201441922373331e-01
1.456953618883326529e-01
1.456705821213734042e-01
1.456458049009609068e-01
1.456210302366793830e-01
1.455962581381057275e-01
1.455714886148052334e-01
1.455467216763327576e-01
1.455219720897071300e-01
1.454972103479551526e-01
1.454724512196228781e-01
1.454476947142221976e-01
1.454229408412535118e-01
1.453981896102047311e-01
1.453734410305554392e-01
1.453486951117728410e-01
1.453239518633147598e-01
1.452992112946246417e-01
1.452744881568150959e-01
1.452497529743470572e-01
1.452250204999147587e-01
1.452002907429210121e-01
1.451755637127555287e-01
1.451508394187998596e-01
1.451261183629969920e-01
1.451014020321435005e-01
1.450766905366488446e-01
1.450519986100573533e-01
1.450272968157371167e-01
1.450025998901078861e-01
1.449779078442671731e-01
1.449532206893051622e-01
1.449285384363048768e-01
1.449038610963409024e-01
1.448791886804839946e-01
1.448545211997920856e-01
1.448298733614230560e-01
1.448052157812612095e-01
1.447805631693978023e-01
1.447559155368658423e-01
1.447312728946891780e-01
1.447066352538836087e-01
1.446820026254607150e-01
1.446573750204222519e-01
1.446327524497615924e-01
1.446081495937190375e-01
1.445835371217564780e-01
1.445589297171089305e-01
1.445343273907402359e-01
1.445097301536107381e-01
1.444851380166692900e-01
1.444605509908617469e-01
1.444359690871236390e-01
1.444113923163836688e-01
1.443868353314313735e-01
1.443622688563711010e-01
1.443377075470471116e-01
1.443131514143577432e-01
1.442886004691967816e-01
1.442640547224485204e-01
1.442395141849903695e-01
1.442149788676937994e-01
1.441904487814228419e-01
1.441659385509889701e-01
1.441414189561927017e-01
1.441169046249597963e-01
1.440923955681238100e-01
1.440678917965123040e-01
1.440433933209446793e-01
1.440189001522313994e-01
1.439944123011776544e-01
1.439699297785801413e-01
1.439454671807556263e-01
1.439209953442432410e-01
1.438965288685286614e-01
1.438720677643802737e-01
1.438476120425582483e-01
1.438231617138154284e-01
1.437987167888985507e-01
1.437742772785465251e-01
1.437498431934889354e-01
1.437254291010238161e-01
1.437010058954721892e-01
1.436765881473598960e-01
1.436521758673871552e-01
1.436277690662497997e-01
1.436033677546351139e-01
1.435789719432227773e-01
1.435545816426841981e-01
1.435301968636861214e-01
1.435058321439889317e-01
1.434814584367293810e-01
1.434570902829563344e-01
1.434327276933029527e-01
1.434083706783995105e-01
1.433840192488664012e-01
1.433596734153174679e-01
1.433353331883587822e-01
1.433109985785908091e-01
1.432866840937227493e-01
1.432623607467385929e-01
1.432380430486910328e-01
1.432137310101491701e-01
1.431894246416766658e-01
1.431651239538274112e-01
1.431408289571498571e-01
1.431165396621835173e-01
1.430922560794617993e-01
1.430679926861349038e-01
1.430437205560518010e-01
1.430194541697615840e-01
1.429951935377672401e-01
1.429709386705653729e-01
1.429466897708221440e-01
1.429224470654594792e-01
1.428982105642000455e-01
1.428739802765596201e-01
1.428497706464607608e-01
1.428255528108566819e-01
1.428013412173663732e-01
1.427771358754774123e-01
1.427529367946672734e-01
1.427287439844083239e-01
1.427045574541647155e-01
1.426803772133938830e-01
1.426562032715440465e-01
1.426320500388210677e-01
1.426078887193676925e-01
1.425837337271342320e-01
1.425595850715432600e-01
1.425354427620070807e-01
1.425113068079303380e-01
1.424871772187131236e-01
1.424630540037453708e-01
1.424389371724118503e-01
1.424148411007392645e-01
1.423907370609767686e-01
1.423666394329508034e-01
1.423425482260152752e-01
1.423184634495175960e-01
1.422943851127974058e-01
1.422703132251874059e-01
1.422462477960145799e-01
1.422221888345951424e-01
1.421981506823301600e-01
1.421741046804756992e-01
1.421500651742805266e-01
1.421260321730337117e-01
1.421020056860164416e-01
1.420779857225030196e-01
1.420539722917610881e-01
1.420299654030484637e-01
1.420059650656201877e-01
1.419819855857961666e-01
1.419579983747435992e-01
1.419340177426817728e-01
1.419100436988334213e-01
1.418860762524146724e-01
1.418621154126351036e-01
1.418381611886947447e-01
1.418142135897881850e-01
1.417902726251013545e-01
1.417663525654330736e-01
1.417424248927510733e-01
1.417185038817989629e-01
1.416945895417345835e-01
1.416706818817084490e-01
1.416467809108644116e-01
1.416228866383354990e-01
1.415989990732512416e-01
1.415751182247338424e-01
1.415512583276145597e-01
1.415273909355445059e-01
1.415035302873518530e-01
1.414796763921312706e-01
1.414558292589643274e-01
1.414319888969291505e-01
1.414081553150952630e-01
1.413843285225246382e-01
1.413605085282723661e-01
1.413367095307677124e-01
1.413129031562228577e-01
1.412891036071130535e-01
1.412653108924623591e-01
1.412415250212912254e-01
1.412177460026086129e-01
1.411939738454190962e-01
1.411702085587191458e-01
1.411464501514976821e-01
1.411227127853433294e-01
1.410989681599048029e-01
1.410752304408625091e-01
1.410514996371763363e-01
1.410277757577992341e-01
1.410040588116763804e-01
1.409803488077445155e-01
1.409566457549357721e-01
1.409329496621721800e-01
1.409092746537684016e-01
1.408855925036738288e-01
1.408619173403459213e-01
1.408382491726761776e-01
1.408145880095519331e-01
1.407909338598514748e-01
1.407672867324487598e-01
1.407436466362068650e-01
1.407200135799817065e-01
1.406964016503839954e-01
1.406727826965278316e-01
1.406491708092106330e-01
1.406255659972605598e-01
1.406019682694974460e-01
1.405783776347345748e-01
1.405547941017765146e-01
1.405312176794241141e-01
1.405076483764654549e-01
1.404841002413810824e-01
1.404605451992985143e-01
1.404369973029348517e-01
1.404134565610489771e-01
1.403899229823971639e-01
1.403663965757241949e-01
1.403428773497700233e-01
1.403193653132666641e-01
1.402958604749393601e-01
1.402723768447119435e-01
1.402488864245749478e-01
1.402254032287385543e-01
1.402019272658946991e-01
1.401784585447334863e-01
1.401549970739332518e-01
1.401315428621682235e-01
1.401080959181030816e-01
1.400846562503954007e-01
1.400612238676967602e-01
1.400378127366000425e-01
1.400143949454861758e-01
1.399909844652828528e-01
1.399675813046111217e-01
1.399441854720848144e-01
1.399207969763098802e-01
1.398974158258846634e-01
1.398740420294004583e-01
1.398506755954426750e-01
1.398273304511656323e-01
1.398039787635796394e-01
1.397806344642202880e-01
1.397572975616439561e-01
1.397339680643945869e-01
1.397106459810139589e-01
1.396873313200318600e-01
1.396640240899748031e-01
1.396407242993570330e-01
1.396174458354871306e-01
1.395941609448281828e-01
1.395708835191107333e-01
1.395476135668235473e-01
1.395243510964455647e-01
1.395010961164493413e-01
1.394778486353000502e-01
1.394546086614544267e-01
1.394313762033629889e-01
1.394081651080678053e-01
1.393849477023127448e-01
1.393617378376114102e-01
1.393385355223841771e-01
1.393153407650434827e-01
1.392921535739943817e-01
1.392689739576347119e-01
1.392458019243552614e-01
1.392226374825368262e-01
1.391994944385546717e-01
1.391763452002410806e-01
1.391532035784886490e-01
1.391300695816478084e-01
1.391069432180656040e-01
1.390838244960789227e-01
1.390607134240168796e-01
1.390376100102036494e-01
1.390145142629530817e-01
1.389914399475662421e-01
1.389683595537760108e-01
1.389452868514443606e-01
1.389222218488557758e-01
1.388991645542875797e-01
1.388761149760097680e-01
1.388530731222861192e-01
1.388300390013685881e-01
1.388070126215068534e-01
1.387840077065273792e-01
1.387609968288616158e-01
1.387379937169418986e-01
1.387149983789860985e-01
1.386920108232034821e-01
1.386690310577952667e-01
1.386460590909555091e-01
1.386230949308739913e-01
1.386001385857251744e-01
1.385772037374687904e-01
1.385542630420283361e-01
1.385313301860096047e-01
1.385084051775627989e-01
1.384854880248274078e-01
1.384625787359380911e-01
1.384396773190192387e-01
1.384167837821916880e-01
1.383938981335640084e-01
1.383710340128286864e-01
1.383481641601916889e-01
1.383253022200363613e-01
1.383024482004430178e-01
1.382796021094859218e-01
1.382567639552279570e-01
1.382339337457285100e-01
1.382111114890350878e-01
1.381882971931910342e-01
1.381655044552306810e-01
1.381427061004236734e-01
1.381199157305406655e-01
1.380971333535939150e-01
1.380743589775861868e-01
1.380515926105138069e-01
1.380288342603644414e-01
1.380060839351196500e-01
1.379833416427514448e-01
1.379606209372516434e-01
1.379378947297264513e-01
1.379151765789468076e-01
1.378924664928530275e-01
1.378697644793808186e-01
1.378470705464571178e-01
1.378243847019999802e-01
1.378017069539206330e-01
1.377790373101229204e-01
1.377563892811699553e-01
1.377337358647731103e-01
1.377110905763171966e-01
1.376884534236745838e-01
1.376658244147098697e-01
1.376432035572796586e-01
1.376205908592345040e-01
1.375979863284137461e-01
1.375753899726515073e-01
1.375528152587039421e-01
1.375302352716463727e-01
1.375076634830976197e-01
1.374850999008603303e-01
1.374625445327281037e-01
1.374399973864882663e-01
1.374174584699209278e-01
1.373949277907953737e-01
1.373724053568761705e-01
1.373499045907305982e-01
1.373273986655557111e-01
1.373049010088275290e-01
1.372824116282745366e-01
1.372599305316222207e-01
1.372374577265871309e-01
1.372149932208779899e-01
1.371925370221932505e-01
1.371700891382281462e-01
1.371476629469888242e-01
1.371252317105406959e-01
1.371028088118378951e-01
1.370803942585408497e-01
1.370579880583027710e-01
1.370355902187687658e-01
1.370132007475770020e-01
1.369908196523570432e-01
1.369684469407297378e-01
1.369460959457699523e-01
1.369237400191541387e-01
1.369013924989435083e-01
1.368790533927278230e-01
1.368567227080880744e-01
1.368344004526008129e-01
1.368120866338288777e-01
1.367897812593318330e-01
1.367674843366605275e-01
1.367452091535898973e-01
1.367229291521364631e-01
1.367006576251049155e-01
1.366783945800130740e-01
1.366561400243714308e-01
1.366338939656814300e-01
1.366116564114371879e-01
1.365894273691235505e-01
1.365672068462188138e-01
1.365450080848381598e-01
1.365228046180655408e-01
1.365006096930829194e-01
1.364784233173351735e-01
1.364562454982609085e-01
1.364340762432899035e-01
1.364119155598407795e-01
1.363897634553297156e-01
1.363676199371611775e-01
1.363454982014247752e-01
1.363233718729948696e-01
1.363012541530705390e-01
1.362791450490228873e-01
1.362570445682173559e-01
1.362349527180102826e-01
1.362128695057492345e-01
1.361907949387751171e-01
1.361687290244202320e-01
1.361466849123937339e-01
1.361246363200709353e-01
1.361025964023100943e-01
1.360805651664095950e-01
1.360585426196607717e-01
1.360365287693462988e-01
1.360145236227406906e-01
1.359925271871102459e-01
1.359705394697143244e-01
1.359485735735276868e-01
1.359266033091346415e-01
1.359046417846939692e-01
1.358826890074346649e-01
1.358607449845714021e-01
1.358388097233135805e-01
1.358168832308607188e-01
1.357949655144065071e-01
1.357730565811337553e-01
1.357511694869361074e-01
1.357292781363005352e-01
1.357073955903430607e-01
1.356855218562158516e-01
1.356636569410598070e-01
1.356418008520103302e-01
1.356199535961916114e-01
1.355981151807217344e-01
1.355762856127093463e-01
1.355544779006169209e-01
1.355326660435282049e-01
1.355108630551690174e-01
1.354890689426148653e-01
1.354672837129310969e-01
1.354455073731785086e-01
1.354237399304052958e-01
1.354019813916527148e-01
1.353802317639564712e-01
1.353585040080056423e-01
1.353367722181622046e-01
1.353150493604191595e-01
1.352933354417745204e-01
1.352716304692200833e-01
1.352499344497369305e-01
1.352282473903000382e-01
1.352065692978740574e-01
1.351849001794153127e-01
1.351632400418742441e-01
1.351416017924605417e-01
1.351199595622690208e-01
1.350983261859238782e-01
1.350767016727599246e-01
1.350550860321834690e-01
1.350334792736004319e-01
1.350118814064049655e-01
1.349902924399918325e-01
1.349687123837438052e-01
1.349471540996493024e-01
1.349255918865435722e-01
1.349040386117213997e-01
1.348824942845469610e-01
1.348609589143761611e-01
1.348394325105615188e-01
1.348179150824490580e-01
1.347964066393788629e-01
1.347749071906850227e-01
1.347534295501931489e-01
1.347319481128608776e-01
1.347104756978708684e-01
1.346890123145358942e-01
1.346675579721581806e-01
1.346461126800436725e-01
1.346246764474836044e-01
1.346032492837694883e-01
1.345818311981844539e-01
1.345604349559388346e-01
1.345390350490160425e-01
1.345176442480350842e-01
1.344962625622565522e-01
1.344748900009355430e-01
1.344535265733222129e-01
1.344321722886608339e-01
1.344108271561899048e-01
1.343894911851419849e-01
1.343681770916672069e-01
1.343468594656699877e-01
1.343255510287550969e-01
1.343042517901341104e-01
1.342829617590116653e-01
1.342616809445870696e-01
1.342404093560529144e-01
1.342191470025986821e-01
1.341978938934053622e-01
1.341766626951156338e-01
1.341554280964459278e-01
1.341342027695467953e-01
1.341129867235756334e-01
1.340917799676876188e-01
1.340705825110306004e-01
1.340493943627491524e-01
1.340282155319810764e-01
1.340070460278545150e-01
1.339858984670669328e-01
1.339647476380307345e-01
1.339436061629938890e-01
1.339224740510658318e-01
1.339013513113518905e-01
1.338802379529481779e-01
1.338591339849486417e-01
1.338380394164399023e-01
1.338169542565026959e-01
1.337958910714449057e-01
1.337748247502533738e-01
1.337537678648380024e-01
1.337327204242592660e-01
1.337116824375694790e-01
1.336906539138167371e-01
1.336696348620443620e-01
1.336486252912864048e-01
1.336276252105756401e-01
1.336066471353932195e-01
1.335856660561782761e-01
1.335646944940650505e-01
1.335437324580604490e-01
1.335227799571689355e-01
1.335018370003875909e-01
1.334809035967087776e-01
1.334599797551198064e-01
1.334390654845984403e-01
1.334181732493673334e-01
1.333972781421886022e-01
1.333763926329828986e-01
1.333555167307095557e-01
1.333346504443200242e-01
1.333137937827625352e-01
1.332929467549792690e-01
1.332721093699055781e-01
1.332512816364727071e-01
1.332304759672067185e-01
1.332096675580601297e-01
1.331888688273072385e-01
1.331680797838579733e-01
1.331473004366133805e-01
1.331265307944718979e-01
1.331057708663248573e-01
1.330850206610589836e-01
1.330642801875543402e-01
1.330435618062132397e-01
1.330228408170389676e-01
1.330021295862285347e-01
1.329814281226431860e-01
1.329607364351333976e-01
1.329400545325475913e-01
1.329193824237276944e-01
1.328987201175094723e-01
1.328780676227243607e-01
1.328574372472215992e-01
1.328368043959115563e-01
1.328161813824875193e-01
1.327955682157584971e-01
1.327749649045290026e-01
1.327543714575940004e-01
1.327337878837464014e-01
1.327132141917742869e-01
1.326926503904555799e-01
1.326721087346664496e-01
1.326515647350721139e-01
1.326310306524363103e-01
1.326105064955204194e-01
1.325899922730750524e-01
1.325694879938490445e-01
1.325489936665846802e-01
1.325285093000185821e-01
1.325080349028819882e-01
1.324875826766472864e-01
1.324671282385870286e-01
1.324466837961107979e-01
1.324262493579280719e-01
1.324058249327422221e-01
1.323854105292529559e-01
1.323650061561504332e-01
1.323446118221237033e-01
1.323242275358522124e-01
1.323038654449899543e-01
1.322835012742537564e-01
1.322631471772792167e-01
1.322428031627272405e-01
1.322224692392507950e-01
1.322021454154998499e-01
1.321818316991202336e-01
1.321615181985181242e-01
1.321411954094420249e-01
1.321208754556941201e-01
1.321005341077622353e-01
1.320801834839047673e-01
1.320598235882955995e-01
1.320394544250975688e-01
1.320190759984694040e-01
1.319986883125636723e-01
1.319782913715270012e-01
1.319578851794970253e-01
1.319374819098902418e-01
1.319170572337721170e-01
1.318966233190374537e-01
1.318761801697994063e-01
1.318557277901655778e-01
1.318352661842344675e-01
1.318147953561011332e-01
1.317943153098523612e-01
1.317738260495700531e-01
1.317533397980835130e-01
1.317328321274349734e-01
1.317123152549549703e-01
1.316917891846977606e-01
1.316712539207124388e-01
1.316507094670409383e-01
1.316301558277183092e-01
1.316095930067758824e-01
1.315890210082353295e-01
1.315684521041435295e-01
1.315478617679138873e-01
1.315272622661137758e-01
1.315066536027402200e-01
1.314860357817839165e-01
1.314654088072303439e-01
1.314447726830555441e-01
1.314241274132323389e-01
1.314034730017245023e-01
1.313828217696033640e-01
1.313621490920385826e-01
1.313414672846431319e-01
1.313207763513561943e-01
1.313000762961110679e-01
1.312793671228336678e-01
1.312586488354426373e-01
1.312379214378536219e-01
1.312171849339713869e-01
1.311964516937009217e-01
1.311756969943508877e-01
1.311549332003886237e-01
1.311341603156942481e-01
1.311133783441447154e-01
1.310925872896067101e-01
1.310717871559420877e-01
1.310509779470064862e-01
1.310301596666496038e-01
1.310093447334208516e-01
1.309885083271423167e-01
1.309676628609474092e-01
1.309468083386612358e-01
1.309259447640993557e-01
1.309050721410731644e-01
1.308841904733855088e-01
1.308632997648352392e-01
1.308424000192118242e-01
1.308214912403021235e-01
1.308005859004874871e-01
1.307796590717085206e-01
1.307587232209551642e-01
1.307377783519877990e-01
1.307168244685564806e-01
1.306958615744102659e-01
1.306748896732872200e-01
1.306539087689211343e-01
1.306329188650378614e-01
1.306119324822807015e-01
1.305909245958789544e-01
1.305699077210999981e-01
1.305488818616466484e-01
1.305278470212123398e-01
1.305068032034864545e-01
1.304857504121504364e-01
1.304646886508801784e-01
1.304436179233446347e-01
1.304225507982642585e-01
1.304014621545177000e-01
1.303803645554725277e-01
1.303592580047715499e-01
1.303381425060528009e-01
1.303170180629461550e-01
1.302958846790767122e-01
1.302747423580611352e-01
1.302535911035119232e-01
1.302324435320509899e-01
1.302112744265601085e-01
1.301900963983273485e-01
1.301689094509401179e-01
1.301477135879768321e-01
1.301265088130097447e-01
1.301052951296071125e-01
1.300840725413279775e-01
1.300628410517242761e-01
1.300416133251524053e-01
1.300203640488390433e-01
1.299991058818218415e-01
1.299778388276310870e-01
1.299565628897868530e-01
1.299352780718044387e-01
1.299139843771928149e-01
1.298926818094549573e-01
1.298713703720857926e-01
1.298500627769967886e-01
1.298287336161078054e-01
1.298073955960353243e-01
1.297860487202485147e-01
1.297646929922129932e-01
1.297433284153843847e-01
1.297219549932146498e-01
1.297005727291486443e-01
1.296791816266240627e-01
1.296577944449435749e-01
1.296363856810538451e-01
1.296149680889787104e-01
1.295935416721322175e-01
1.295721064339209194e-01
1.295506623777437638e-01
1.295292095069934257e-01
1.295077478250582503e-01
1.294862773353175900e-01
1.294648108443013368e-01
1.294433227543113629e-01
1.294218258666174348e-01
1.294003201845744244e-01
1.293788057115315970e-01
1.293572824508310015e-01
1.293357504058069152e-01
1.293142095797893409e-01
1.292926599761020645e-01
1.292711144483354446e-01
1.292495473044759091e-01
1.292279713928740081e-01
1.292063867168273261e-01
1.291847932796260090e-01
1.291631910845555953e-01
1.291415801348932413e-01
1.291199604339103857e-01
1.290983319848728605e-01
1.290767076882756714e-01
1.290550617581065485e-01
1.290334070896373420e-01
1.290117436861090705e-01
1.289900715507533158e-01
1.289683906867969965e-01
1.289467010974606476e-01
1.289250027859590864e-01
1.289032957554987480e-01
1.288815929533219107e-01
1.288598684997325772e-01
1.288381353367677451e-01
1.288163934676084810e-01
1.287946428954302447e-01
1.287728836234031671e-01
1.287511156546884417e-01
1.287293389924430431e-01
1.287075536398165077e-01
1.286857725906432881e-01
1.286639698718544111e-01
1.286421584720932598e-01
1.286203383944846124e-01
1.285985096421460305e-01
1.285766722181905797e-01
1.285548261257214442e-01
1.285329713678374230e-01
1.285111079476307649e-01
1.284892489053794939e-01
1.284673681749379792e-01
1.284454787914097174e-01
1.284235807578626432e-01
1.284016740773555321e-01
1.283797587529432183e-01
1.283578347876736525e-01
1.283359021845855152e-01
1.283139609467147668e-01
1.282920241606304024e-01
1.282700656674136130e-01
1.282480985484765190e-01
1.282261228068289349e-01
1.282041384454735145e-01
1.281821454674055838e-01
1.281601438756147515e-01
1.281381336730844644e-01
1.281161148627920632e-01
1.280941005774527963e-01
1.280720645656653334e-01
1.280500199550039242e-01
1.280279667484227613e-01
1.280059049488635470e-01
1.279838345592669846e-01
1.279617555825635078e-01
1.279396680216803306e-01
1.279175718795336758e-01
1.278954803348461011e-01
1.278733670440176384e-01
1.278512451806448347e-01
1.278291147476196543e-01
1.278069757478305091e-01
1.277848281841572065e-01
1.277626720594738363e-01
1.277405073766494925e-01
1.277183341385425552e-01
1.276961655697417264e-01
1.276739752347271217e-01
1.276517763529754212e-01
1.276295689273223011e-01
1.276073529605973866e-01
1.275851284556225873e-01
1.275628954152156491e-01
1.275406538421847147e-01
1.275184037393355396e-01
1.274961583769791407e-01
1.274738912279539949e-01
1.274516155574810239e-01
1.274293313683362849e-01
1.274070386632917273e-01
1.273847374451131387e-01
1.273624277165574248e-01
1.273401094803783273e-01
1.273177827393203732e-01
1.272954608092888851e-01
1.272731170717512628e-01
1.272507648375312828e-01
1.272284041093506013e-01
1.272060348899216042e-01
1.271836571819531247e-01
1.271612709881437264e-01
1.271388763111895304e-01
1.271164731537776649e-01
1.270940748772730333e-01
1.270716547720334710e-01
1.270492261943598766e-01
1.270267891469138988e-01
1.270043436323519681e-01
1.269818896533219665e-01
1.269594272124688894e-01
1.269369563124277400e-01
1.269144769558281372e-01
1.268920025493682768e-01
1.268695062925540018e-01
1.268470015870311052e-01
1.268244884354040591e-01
1.268019668402715627e-01
1.267794368042240993e-01
1.267568983298462681e-01
1.267343514197185605e-01
1.267117960764110318e-01
1.266892457518256632e-01
1.266666735548716005e-01
1.266440929324142983e-01
1.266215038869998311e-01
1.265989064211682780e-01
1.265763005374528349e-01
1.265536862383798700e-01
1.265310635264713102e-01
1.265084324042401454e-01
1.264858063686700174e-01
1.264631584383185681e-01
1.264405021051471789e-01
1.264178373716433046e-01
1.263951642402895703e-01
1.263724827135599416e-01
1.263497927939251086e-01
1.263270944838453258e-01
1.263043877857794040e-01
1.262816862416695773e-01
1.262589627799655112e-01
1.262362309376002800e-01
1.262134907170066600e-01
1.261907421206066582e-01
1.261679851508174521e-01
1.261452198100518896e-01
1.261224461007117159e-01
1.260996640251952905e-01
1.260768735858960321e-01
1.260540883745757679e-01
1.260312812198365884e-01
1.260084657084472037e-01
1.259856418427745539e-01
1.259628096251748652e-01
1.259399690580039755e-01
1.259171201436061205e-01
1.258942628843207068e-01
1.258713972824827554e-01
1.258485369745702132e-01
1.258256546995669689e-01
1.258027640889691212e-01
1.257798651450854344e-01
1.257569578702154578e-01
1.257340422666536894e-01
1.257111183366900198e-01
1.256881860826041253e-01
1.256652455066704643e-01
1.256423102899751898e-01
1.256193530821042570e-01
1.255963875591701862e-01
1.255734137234236769e-01
1.255504315771077128e-01
1.255274411224570619e-01
1.255044423617016069e-01
1.254814352970652913e-01
1.254584199307641201e-01
1.254354099883776552e-01
1.254123780303152969e-01
1.253893377771984063e-01
1.253662892312176758e-01
1.253432323945566362e-01
1.253201672693947111e-01
1.252970938579016646e-01
1.252740121622419878e-01
1.252509221845755083e-01
1.252278376948680050e-01
1.252047311645677619e-01
1.251816163586946806e-01
1.251584932793803340e-01
1.251353619287511321e-01
1.251122223089266572e-01
1.250890744220196082e-01
1.250659182701356342e-01
1.250427538553758877e-01
1.250195949919920002e-01
1.249964140626727560e-01
1.249732248767380094e-01
1.249500274362582153e-01
1.249268217433025518e-01
1.249036077999312044e-01
1.248803856081991959e-01
1.248571551701538884e-01
1.248339164878358165e-01
1.248106834196830439e-01
1.247874282598288032e-01
1.247641648617864307e-01
1.247408932275698157e-01
1.247176133591894609e-01
1.246943252586460438e-01
1.246710289279354122e-01
1.246477243690476966e-01
1.246244115839638122e-01
1.246011044752086128e-01
1.245777752485558998e-01
1.245544378016160691e-01
1.245310921363447232e-01
1.245077382546921352e-01
1.244843761586016395e-01
1.244610058500096317e-01
1.244376273308481773e-01
1.244142406030406267e-01
1.243908596131008681e-01
1.243674564786334535e-01
1.243440451412521353e-01
1.243206256028523415e-01
1.242971978653267806e-01
1.242737619305584462e-01
1.242503178004266684e-01
1.242268654768030056e-01
1.242034049615523550e-01
1.241799502450894321e-01
1.241564733570323376e-01
1.241329882829034226e-01
1.241094950245398842e-01
1.240859935837754779e-01
1.240624839624360209e-01
1.240389661623396145e-01
1.240154401852995303e-01
1.239919060331218237e-01
1.239683777400310549e-01
1.239448272478390067e-01
1.239212685858874785e-01
1.238977017559549365e-01
1.238741267598168494e-01
1.238505435992389714e-01
1.238269522759797292e-01
1.238033527917951626e-01
1.237797451484305977e-01
1.237561434238352853e-01
1.237325194721868304e-01
1.237088873665597721e-01
1.236852471086748451e-01
1.236615987002451789e-01
1.236379421429799619e-01
1.236142774385793341e-01
1.235906045887387728e-01
1.235669235951442624e-01
1.235432485793849788e-01
1.235195513081732144e-01
1.234958458982310381e-01
1.234721323512195101e-01
1.234484106687957494e-01
1.234246808526072159e-01
1.234009429042940420e-01
1.233771968254930296e-01
1.233534426178322652e-01
1.233296944464590261e-01
1.233059239907806637e-01
1.232821454110873960e-01
1.232583587089817190e-01
1.232345638860594672e-01
1.232107609439088147e-01
1.231869498841135502e-01
1.231631307082487470e-01
1.231393034178834278e-01
1.231154822216457556e-01
1.230916387117934052e-01
1.230677870921079720e-01
1.230439273641313891e-01
1.230200595294004828e-01
1.229961835894443634e-01
1.229722995457852575e-01
1.229484073999403959e-01
1.229245071534194600e-01
1.229006130582557810e-01
1.228766966197091803e-01
1.228527720849749150e-01
1.228288394555351326e-01
1.228048987328663189e-01
1.227809499184394082e-01
1.227569930137165088e-01
1.227330280201550661e-01
1.227090549392055308e-01
1.226850880662346266e-01
1.226610988196472074e-01
1.226371014899804712e-01
1.226130960786575019e-01
1.225890825870951661e-01
1.225650610167038357e-01
1.225410313688864994e-01
1.225169936450404840e-01
1.224929478465551225e-01
1.224689083120652500e-01
1.224448463732553116e-01
1.224207763639381663e-01
1.223966982854755581e-01
1.223726121392246236e-01
1.223485179265342837e-01
1.223244156487502399e-01
1.223003053072079238e-01
1.222761869032381599e-01
1.222520748186734507e-01
1.222279402986155006e-01
1.222037977200812198e-01
1.221796470843719007e-01
1.221554883927863377e-01
1.221313216466136664e-01
1.221071468471379151e-01
1.220829639956358958e-01
1.220587730933775927e-01
1.220345885653297824e-01
1.220103815701390482e-01
1.219861665279616814e-01
1.219619434400406877e-01
1.219377123076141878e-01
1.219134731319122533e-01
1.218892259141566292e-01
1.218649706555643419e-01
1.218407073573462562e-01
1.218164504875426934e-01
1.217921711184651867e-01
1.217678837133494563e-01
1.217435882733806651e-01
1.217192847997336513e-01
1.216949732935780903e-01
1.216706537560791057e-01
1.216463261883910518e-01
1.216219905916635646e-01
1.215976614769548880e-01
1.215733098303543591e-01
1.215489501581236698e-01
1.215245824613836456e-01
1.215002067412525033e-01
1.214758229988370242e-01
1.214514312352418801e-01
1.214270314515613625e-01
1.214026236488848776e-01
1.213782223812307492e-01
1.213537985485808046e-01
1.213293667001611453e-01
1.213049268370340328e-01
1.212804789602540123e-01
1.212560230708718545e-01
1.212315591699272277e-01
1.212070872584569137e-01
1.211826073374877577e-01
1.211581340039481480e-01
1.211336380718136541e-01
1.211091341332241056e-01
1.210846221891833663e-01
1.210601022406834204e-01
1.210355742887131991e-01
1.210110383342536955e-01
1.209864943782800739e-01
1.209619424217587835e-01
1.209373824656511109e-01
1.209128291545054634e-01
1.208882532068448756e-01
1.208636692624399100e-01
1.208390773222227654e-01
1.208144773871213107e-01
1.207898694580541443e-01
1.207652535359354795e-01
1.207406296216724795e-01
1.207159977161635367e-01
1.206913725067677579e-01
1.206667246262013715e-01
1.206420687570474160e-01
1.206174049001793036e-01
1.205927330564614541e-01
1.205680532267530136e-01
1.205433654119067444e-01
1.205186696127682477e-01
1.204939658301751870e-01
1.204692687942524598e-01
1.204445490519968076e-01
1.204198213287588359e-01
1.203950856253536705e-01
1.203703419425833920e-01
1.203455902812463063e-01
1.203208306421333362e-01
1.202960630260282993e-01
1.202712874337079074e-01
1.202465186380237694e-01
1.202217271003306887e-01
1.201969275887117550e-01
1.201721201039172016e-01
1.201473046466904337e-01
1.201224812177677514e-01
1.200976498178779051e-01
1.200728104477427616e-01
1.200479631080786369e-01
1.200231226144284347e-01
1.199982593425733546e-01
1.199733881032946092e-01
1.199485088972798152e-01
1.199236217252104275e-01
1.198987265877612396e-01
1.198738234855983853e-01
1.198489124193848343e-01
1.198239933897711218e-01
1.197990812549580841e-01
1.197741463052267585e-01
1.197492033940174005e-01
1.197242525219546772e-01
1.196992936896597026e-01
1.196743268977438768e-01
1.196493521468128818e-01
1.196243694374655719e-01
1.195993787702947508e-01
1.195743950461214955e-01
1.195493884697907960e-01
1.195243739373689773e-01
1.194993514494209763e-01
1.194743210065039030e-01
1.194492826091670401e-01
1.194242362579558403e-01
1.193991819534058196e-01
1.193741196960463324e-01
1.193490644292989900e-01
1.193239862726222511e-01
1.192989001646829750e-01
1.192738061059834265e-01
1.192487040970196532e-01
1.192235941382780995e-01
1.191984762302419898e-01
1.191733503733841126e-01
1.191482165681723160e-01
1.191230898006001571e-01
1.190979401047900788e-01
1.190727824619862707e-01
1.190476168726288808e-01
1.190224433371479540e-01
1.189972618559717588e-01
1.189720724295172394e-01
1.189468750581968992e-01
1.189216697424149705e-01
1.188964715107168613e-01
1.188712503119331854e-01
1.188460211698593172e-01
1.188207840848747310e-01
1.187955390573473546e-01
1.187702860876408972e-01
1.187450251761107967e-01
1.187197563231056630e-01
1.186944795289693322e-01
1.186692098647743610e-01
1.186439171941022219e-01
1.186186165832811557e-01
1.185933080326251887e-01
1.185679915424417419e-01
1.185426671130297982e-01
1.185173347446832892e-01
1.184919944376884304e-01
1.184666461923232217e-01
1.184413051221787083e-01
1.184159410056143114e-01
1.183905689514727078e-01
1.183651889600075835e-01
1.183398010314624660e-01
1.183144051660744989e-01
1.182890013640711668e-01
1.182635896256776231e-01
1.182381699511086959e-01
1.182127574964588201e-01
1.181873219548879028e-01
1.181618784777476172e-01
1.181364270652238146e-01
1.181109677174973505e-01
1.180855004347434178e-01
1.180600252171263298e-01
1.180345420648071242e-01
1.180090509779367358e-01
1.179835671551045517e-01
1.179580602042898940e-01
1.179325453193406648e-01
1.179070225003792105e-01
1.178814917475221602e-01
1.178559530608799255e-01
1.178304064405553131e-01
1.178048518866449679e-01
1.177792893992362089e-01
1.177537342194044379e-01
1.177281558699656561e-01
1.177025695872522260e-01
1.176769753713245437e-01
1.176513732222355113e-01
1.176257631400325354e-01
1.176001451247528640e-01
1.175745191764296371e-01
1.175488852950867802e-01
1.175232587642804916e-01
1.174976090216712787e-01
1.174719513460755760e-01
1.174462857374877212e-01
1.174206121958972227e-01
1.173949307212859838e-01
1.173692413136297463e-01
1.173435439728959806e-01
1.173178386990451072e-01
1.172921408181143432e-01
1.172664196826102567e-01
1.172406906138263594e-01
1.172149536116977586e-01
1.171892086761471274e-01
1.171634558070921983e-01
1.171376950044447640e-01
1.171119262681067918e-01
1.170861495979764189e-01
1.170603803625756001e-01
1.170345878292462505e-01
1.170087873617678409e-01
1.169829789600110304e-01
1.169571626238330997e-01
1.169313383530883876e-01
1.169055061476231283e-01
1.168796660072746740e-01
1.168538179318766579e-01
1.168279773324417126e-01
1.168021133911365528e-01
1.167762415142339916e-01
1.167503617015345219e-01
1.167244739528343622e-01
1.166985782679211270e-01
1.166726746465776565e-01
1.166467630885765772e-01
1.166208435936859078e-01
1.165949316154171189e-01
1.165689962507451272e-01
1.165430529484408617e-01
1.165171017082399785e-01
1.164911425298738035e-01
1.164651754130649475e-01
1.164392003575303591e-01
1.164132173629781053e-01
1.163872264291098690e-01
1.163612430519500585e-01
1.163352362432579223e-01
1.163092214943107772e-01
1.162831988047823284e-01
1.162571681743354568e-01
1.162311296026299345e-01
1.162050830893172626e-01
1.161790286340377287e-01
1.161529662364311766e-01
1.161269114350436671e-01
1.161008331563918028e-01
1.160747469342757743e-01
1.160486527683021185e-01
1.160225506580713217e-01
1.159964406031760986e-01
1.159703226032002821e-01
1.159441966577217653e-01
1.159180627663117247e-01
1.158919365100639087e-01
1.158657867302082534e-01
1.158396290030878073e-01
1.158134633282442150e-01
1.157872897052119598e-01
1.157611081335159775e-01
1.157349186126769292e-01
1.157087211422058171e-01
1.156825157216068711e-01
1.156563179745395686e-01
1.156300966569086541e-01
1.156038673876207956e-01
1.155776301661481931e-01
1.155513849919621028e-01
1.155251318645200698e-01
1.154988707832766970e-01
1.154726017476767064e-01
1.154463247571588802e-01
1.154200398111537851e-01
1.153937625806445433e-01
1.153674617266706171e-01
1.153411529154574344e-01
1.153148361464064187e-01
1.152885114189127203e-01
1.152621787323615532e-01
1.152358380861328579e-01
1.152094894795980262e-01
1.151831329121210667e-01
1.151567840973067858e-01
1.151304116107542130e-01
1.151040311613090728e-01
1.150776427483045095e-01
1.150512463710694488e-01
1.150248420289225471e-01
1.149984297211758544e-01
1.149720094471355369e-01
1.149455812060972137e-01
1.149191607543185167e-01
1.148927165818984797e-01
1.148662644403289357e-01
1.148398043288779147e-01
1.148133362468063412e-01
1.147868601933655364e-01
1.147603761678014367e-01
1.147338841693519851e-01
1.147073841972475194e-01
1.146808920504310825e-01
1.146543761334305467e-01
1.146278522404198252e-01
1.146013203706010564e-01
1.145747805231676075e-01
1.145482326973031872e-01
1.145216768921870076e-01
1.144951131069879557e-01
1.144685413408703112e-01
1.144419774355015518e-01
1.144153897097616168e-01
1.143887940005453574e-01
1.143621903069870771e-01
1.143355786282116981e-01
1.143089589633370373e-01
1.142823313114727513e-01
1.142556956717226124e-01
1.142290520431791245e-01
1.142024163102794421e-01
1.141757567061703060e-01
1.141490891105109151e-01
1.141224135223649627e-01
1.140957299407900916e-01
1.140690383648357287e-01
1.140423387935454724e-01
1.140156312259520965e-01
1.139889156610831011e-01
1.139622080261830650e-01
1.139354764685814869e-01
1.139087369107417147e-01
1.138819893516584414e-01
1.138552337903223632e-01
1.138284702257138514e-01
1.138016986568067823e-01
1.137749190825692036e-01
1.137481315019577277e-01
1.137213518850746508e-01
1.136945482933351403e-01
1.136677366920528787e-01
1.136409170801578883e-01
1.136140894565685344e-01
1.135872538201982418e-01
1.135604101699529411e-01
1.135335585047297369e-01
1.135066988234180729e-01
1.134798471390279784e-01
1.134529714269583711e-01
1.134260876954263919e-01
1.133991959432900098e-01
1.133722961694007547e-01
1.133453883726038280e-01
1.133184725517342728e-01
1.132915487056213033e-01
1.132646168330864178e-01
1.132376929901006135e-01
1.132107450659358694e-01
1.131837891117677963e-01
1.131568251263836977e-01
1.131298531085666581e-01
1.131028730570928786e-01
1.130758849707277358e-01
1.130488888482304444e-01
1.130218846883528361e-01
1.129948885900878830e-01
1.129678683564656616e-01
1.129408400816734881e-01
1.129138037644298320e-01
1.128867594034496658e-01
1.128597069974364708e-01
1.128326465450883997e-01
1.128055780450954448e-01
1.127785014961391052e-01
1.127514330402907827e-01
1.127243403942211897e-01
1.126972396951874122e-01
1.126701309418402519e-01
1.126430141328230161e-01
1.126158892667720179e-01
1.125887563423137450e-01
1.125616153580679124e-01
1.125344663126461864e-01
1.125073253912658444e-01
1.124801602241027321e-01
1.124529869915539826e-01
1.124258056921991211e-01
1.123986163246111225e-01
1.123714188873554676e-01
1.123442133789891439e-01
1.123169997980615897e-01
1.122897781431128061e-01
1.122625646425749468e-01
1.122353268399933213e-01
1.122080809589707240e-01
1.121808269980148487e-01
1.121535649556302250e-01
1.121262948303096141e-01
1.120990166205404481e-01
1.120717303248014440e-01
1.120444359415618818e-01
1.120171497425366813e-01
1.119898391845012831e-01
1.119625205343305896e-01
1.119351937904662919e-01
1.119078589513383681e-01
1.118805160153700240e-01
1.118531649809762496e-01
1.118258058465664284e-01
1.117984386105385086e-01
1.117710795879646168e-01
1.117436961486984459e-01
1.117163046029677198e-01
1.116889049491397445e-01
1.116614971855734439e-01
1.116340813106221352e-01
1.116066573226296987e-01
1.115792252199313550e-01
1.115517850008548861e-01
1.115243530239096170e-01
1.114968965718716176e-01
1.114694319983935422e-01
1.114419593017722532e-01
1.114144784802953980e-01
1.113869895322439074e-01
1.113594924558912735e-01
1.113319872494992757e-01
1.113044739113253634e-01
1.112769688433932203e-01
1.112494392412414768e-01
1.112219015020292079e-01
1.111943556239816111e-01
1.111668016053136698e-01
1.111392394442349829e-01
1.111116691389446021e-01
1.110840906876359724e-01
1.110565040884919363e-01
1.110289257871401869e-01
1.110013228917041683e-01
1.109737118429396929e-01
1.109460926389961855e-01
1.109184652780186853e-01
1.108908297581425728e-01
1.108631860774961231e-01
1.108355342341980077e-01
1.108078742263605143e-01
1.107802225433001109e-01
1.107525462055534704e-01
1.107248616975547439e-01
1.106971690173815248e-01
1.106694681631062438e-01
1.106417591327916727e-01
1.106140419244914797e-01
1.105863165362543366e-01
1.105585829661161479e-01
1.105308577471769138e-01
1.105031078122019617e-01
1.104753496893947085e-01
1.104475833767614157e-01
1.104198088723005733e-01
1.103920261740005682e-01
1.103642352798445692e-01
1.103364361878036437e-01
1.103086288958448069e-01
1.102808299809430181e-01
1.102530062878996908e-01
1.102251743887852631e-01
1.101973342815334433e-01
1.101694859640656166e-01
1.101416294342997260e-01
1.101137646901435563e-01
1.100858917294965100e-01
1.100580105502498296e-01
1.100301377733549080e-01
1.100022401554514029e-01
1.099743343125734740e-01
1.099464202425811110e-01
1.099184979433228126e-01
1.098905674126421372e-01
1.098626286483727621e-01
1.098346816483383726e-01
1.098067264103586571e-01
1.097787795994608628e-01
1.097508078839175560e-01
1.097228279238312565e-01
1.096948397169862921e-01
1.096668432611574429e-01
1.096388385541121058e-01
1.096108255936099063e-01
1.095828043774024763e-01
1.095547749032310114e-01
1.095267371688307678e-01
1.094987078883317699e-01
1.094706536315681045e-01
1.094425911077306912e-01
1.094145203145189815e-01
1.093864412496267646e-01
1.093583539107366165e-01
1.093302582955266167e-01
1.093021544016624658e-01
1.092740422268046463e-01
1.092459385293884644e-01
1.092178097904247802e-01
1.091896727633954178e-01
1.091615274459268869e-01
1.091333738356359828e-01
1.091052119301318402e-01
1.090770417270157111e-01
1.090488632238784117e-01
1.090206764183042076e-01
1.089924981131501491e-01
1.089642947003712226e-01
1.089360829778585615e-01
1.089078629431606826e-01
1.088796345938208288e-01
1.088513979273695864e-01
1.088231529413343779e-01
1.087948996332306906e-01
1.087666380005663513e-01
1.087383848907338413e-01
1.087101066064019017e-01
1.086818199899828308e-01
1.086535250389523699e-01
1.086252217507743256e-01
1.085969101229056766e-01
1.085685901527957964e-01
1.085402618378842332e-01
1.085119251756022640e-01
1.084835970580010356e-01
1.084552436982183510e-01
1.084268819833104081e-01
1.083985119106733452e-01
1.083701334776996372e-01
1.083417466817663266e-01
1.083133515202452934e-01
1.082849479905021450e-01
1.082565360898900542e-01
1.082281327552422900e-01
1.081997041099149182e-01
1.081712670857335468e-01
1.081428216800190412e-01
1.081143678900816085e-01
1.080859057132250167e-01
1.080574351467447625e-01
1.080289561879270721e-01
1.080004688340485131e-01
1.079719900668528187e-01
1.079434859196584107e-01
1.079149733691855406e-01
1.078864524126778024e-01
1.078579230473694084e-01
1.078293852704856892e-01
1.078008390792443705e-01
1.077722844708537409e-01
1.077437214425129852e-01
1.077151670210093060e-01
1.076865871493565274e-01
1.076579988493027717e-01
1.076294021180142502e-01
1.076007969526466268e-01
1.075721833503467950e-01
1.075435613082561526e-01
1.075149308235024415e-01
1.074862918932093514e-01
1.074576615893401699e-01
1.074290057643350615e-01
1.074003414851024130e-01
1.073716687487309973e-01
1.073429875522989296e-01
1.073142978928744995e-01
1.072855997675208339e-01
1.072568931732864050e-01
1.072281781072155771e-01
1.071994716865911079e-01
1.071707396729947304e-01
1.071419991786410897e-01
1.071132502005363030e-01
1.070844927356814358e-01
1.070557267810654523e-01
1.070269523336704331e-01
1.069981693904690223e-01
1.069693779484259255e-01
1.069405951711887015e-01
1.069117869945779287e-01
1.068829707856858713e-01
1.068541465414760139e-01
1.068253142589060678e-01
1.067964739349171466e-01
1.067676255664425367e-01
1.067387691504054215e-01
1.067099046837165499e-01
1.066810493721822017e-01
1.066521687996801471e-01
1.066232801671967989e-01
1.065943834715990524e-01
1.065654787097437550e-01
1.065365658784759861e-01
1.065076449746314435e-01
1.064787159950340012e-01
1.064497789364960423e-01
1.064208510480147418e-01
1.063918978268112991e-01
1.063629365170432606e-01
1.063339671154791000e-01
1.063049896188774102e-01
1.062760040239862924e-01
1.062470103275401923e-01
1.062180085262660612e-01
1.061889986168760847e-01
1.061599978917094900e-01
1.061309717610261494e-01
1.061019375123067321e-01
1.060728951422196809e-01
1.060438446474260554e-01
1.060147860245724272e-01
1.059857192702968187e-01
1.059566443812230974e-01
1.059275613539676919e-01
1.058984875243704216e-01
1.058693882154047028e-01
1.058402807580358096e-01
1.058111651488338745e-01
1.057820413843588714e-01
1.057529094611566189e-01
1.057237693757654973e-01
1.056946211247109524e-01
1.056654647045066064e-01
1.056363174946590711e-01
1.056071447305280686e-01
1.055779637867266252e-01
1.055487746597220666e-01
1.055195773459754460e-01
1.054903718419323844e-01
1.054611581440285661e-01
1.054319362486893508e-01
1.054027061523287734e-01
1.053734852782846065e-01
1.053442387739670361e-01
1.053149840578019303e-01
1.052857211261567505e-01
1.052564499753904093e-01
1.052271706018463315e-01
1.051978830018607258e-01
1.051685871717562559e-01
1.051392831078429846e-01
1.051099882774715333e-01
1.050806677397462807e-01
1.050513389570809641e-01
1.050220019257450677e-01
1.049926566419918661e-01
1.049633031020634211e-01
1.049339413021939671e-01
1.049045712386034168e-01
1.048751929075000255e-01
1.048458238204209581e-01
1.048164289478089040e-01
1.047870257962437712e-01
1.047576143618934030e-01
1.047281946409070463e-01
1.046987666294257324e-01
1.046693303235785022e-01
1.046398857194830723e-01
1.046104328132446137e-01
1.045809891607698550e-01
1.045515196434716465e-01
1.045220418122815853e-01
1.044925556632602670e-01
1.044630611924556862e-01
1.044335583959051794e-01
1.044040472696318167e-01
1.043745278096521178e-01
1.043450000119652832e-01
1.043154814770385075e-01
1.042859369968743288e-01
1.042563841669429947e-01
1.042268229832004067e-01
1.041972534415896434e-01
1.041676755380439579e-01
1.041380892684826143e-01
1.041084946288150515e-01
1.040788916149373300e-01
1.040492978720691797e-01
1.040196781024158579e-01
1.039900499461763883e-01
1.039604133992028112e-01
1.039307684573329005e-01
1.039011151163939384e-01
1.038714533721996625e-01
1.038417832205549285e-01
1.038121046572514916e-01
1.037824353724585702e-01
1.037527399781824622e-01
1.037230361595546935e-01
1.036933239123185579e-01
1.036636032322068024e-01
1.036338741149399056e-01
1.036041365562276884e-01
1.035743905517663710e-01
1.035446360972407387e-01
1.035148909279783869e-01
1.034851195653760936e-01
1.034553397396978380e-01
1.034255514465806658e-01
1.033957546816507422e-01
1.033659494405209656e-01
1.033361357187947416e-01
1.033063135120605436e-01
1.032764828158967974e-01
1.032466436258694387e-01
1.032168137277221232e-01
1.031869575416872742e-01
1.031570928484181748e-01
1.031272196434329103e-01
1.030973379222374087e-01
1.030674476803261075e-01
1.030375489131807321e-01
1.030076416162709063e-01
1.029777257850550409e-01
1.029478192508782031e-01
1.029178863424691781e-01
1.028879448860568480e-01
1.028579948770534380e-01
1.028280363108545759e-01
1.027980691828461191e-01
1.027680934884020458e-01
1.027381092228821791e-01
1.027081163816359610e-01
1.026781328418313044e-01
1.026481228402487123e-01
1.026181042489173190e-01
1.025880770631367178e-01
1.025580412781946227e-01
1.025279968893673677e-01
1.024979438919184083e-01
1.024678822810996537e-01
1.024378120521491353e-01
1.024077511282823760e-01
1.023776636538808460e-01
1.023475675469955326e-01
1.023174628028158395e-01
1.022873494165209007e-01
1.022572273832733636e-01
1.022270966982286033e-01
1.021969573565267297e-01
1.021668093532962507e-01
1.021366706580277284e-01
1.021065053222455221e-01
1.020763313102481806e-01
1.020461486171151955e-01
1.020159572379134016e-01
1.019857571676972552e-01
1.019555484015072233e-01
1.019253309343742253e-01
1.018951047613150251e-01
1.018648878983333672e-01
1.018346443036172166e-01
1.018043919879527137e-01
1.017741309463079391e-01
1.017438611736364296e-01
1.017135826648811192e-01
1.016832954149710644e-01
1.016529994188230535e-01
1.016226946713429946e-01
1.015923992352877336e-01
1.015620769750261165e-01
1.015317459480726270e-01
1.015014061492811037e-01
1.014710575734932840e-01
1.014407004248205069e-01
1.014103363026113702e-01
1.013799655377722875e-01
1.013495881259118825e-01
1.013192221719156350e-01
1.012888314567567671e-01
1.012584340813315609e-01
1.012280300411979583e-01
1.011976193319041872e-01
1.011672019489855412e-01
1.011367778879616597e-01
1.011063471443413020e-01
1.010759097136229578e-01
1.010454837363836122e-01
1.010150329218980070e-01
1.009845754067317802e-01
1.009541111863296869e-01
1.009236402561256019e-01
1.008931626115407987e-01
1.008626782479834505e-01
1.008321871608487408e-01
1.008016893455214169e-01
1.007712029784879060e-01
1.007406916968884847e-01
1.007101736731720876e-01
1.006796489026703378e-01
1.006491173807028128e-01
1.006185791025775433e-01
1.005880340635879611e-01
1.005574822590151185e-01
1.005269236841286884e-01
1.004963765515484164e-01
1.004658044258304739e-01
1.004352255155320228e-01
1.004046398158682796e-01
1.003740473220446350e-01
1.003434480292549891e-01
1.003128419326758669e-01
1.002822290274745787e-01
1.002516093088053339e-01
1.002210010256485151e-01
1.001903676695173329e-01
1.001597274853021080e-01
1.001290804681070346e-01
1.000984266130183209e-01
1.000677659151132937e-01
1.000370983694543470e-01
1.000064239825815271e-01
9.997574467145831090e-02
9.994508012198555225e-02
9.991439376109151338e-02
9.988370387072487144e-02
9.985301044851241370e-02
9.982231349207260074e-02
9.979161299901395665e-02
9.976090896693157184e-02
9.973020139341398638e-02
9.969949027603836056e-02
9.966879391775573804e-02
9.963807570746868736e-02
9.960735394599445902e-02
9.957662863086796934e-02
9.954589975961708470e-02
9.951516732975701496e-02
9.948443133879164568e-02
9.945369178421797907e-02
9.942294866352097138e-02
9.939222029865091290e-02
9.936147004024864504e-02
9.933071620811689817e-02
9.929995879969955030e-02
9.926919781243032093e-02
9.923843324373349262e-02
9.920766509102013631e-02
9.917689335169516118e-02
9.914611802314787781e-02
9.911535744645633139e-02
9.908457493374839276e-02
9.905378882393622852e-02
9.902299911437012492e-02
9.899220580239337375e-02
9.896140888533461188e-02
9.893060836051331686e-02
9.889980422524080605e-02
9.886899647681463010e-02
9.883820347555816177e-02
9.880738849483960973e-02
9.877656989280381161e-02
9.874574766670951576e-02
9.871492181380314701e-02
9.868409233132224845e-02
9.865325921649387153e-02
9.862242246653135647e-02
9.859158207864215928e-02
9.856075643252965035e-02
9.852990652518917036e-02
9.849904602491854622e-02
9.846817477729014056e-02
9.843729277831869684e-02
9.840640002400757869e-02
9.837549651035254472e-02
9.834458223333469862e-02
9.831365718892925987e-02
9.828273981243196289e-02
9.825179322755389633e-02
9.822083586314933612e-02
9.818986771514998102e-02
9.815888877947903657e-02
9.812789905204810648e-02
9.809689852875830285e-02
9.806588720550007965e-02
9.803486507815473150e-02
9.800385063981514877e-02
9.797280689834236833e-02
9.794175234036489597e-02
9.791068696172333663e-02
9.787961075824580526e-02
9.784852372575075785e-02
9.781742586004721352e-02
9.778631715693281157e-02
9.775519761219503279e-02
9.772408577692170972e-02
9.769294454272531292e-02
9.766179245420886224e-02
9.763062950711798305e-02
9.759945569718797564e-02
9.756827102014298259e-02
9.753707547169904180e-02
9.750586904756014528e-02
9.747465174341973793e-02
9.744344216856493102e-02
9.741220309795145527e-02
9.738095313435768396e-02
9.734969227343459597e-02
9.731842051082462142e-02
9.728713784215869964e-02
9.725584426305777797e-02
9.722453976913081330e-02
9.719322435597627097e-02
9.716191669129398134e-02
9.713057943295849705e-02
9.709923124213343248e-02
9.706787211437784002e-02
9.703650204523933676e-02
9.700512103025193955e-02
9.697372906494222677e-02
9.694232614482561905e-02
9.691091226540637926e-02
9.687950615300383594e-02
9.684807034798958991e-02
9.681662357012532638e-02
9.678516581487467407e-02
9.675369707768777250e-02
9.672221735400671205e-02
9.669072663926209232e-02
9.665922492887207840e-02
9.662771221824895118e-02
9.659618850278783864e-02
9.656467257420048300e-02
9.653312684178577685e-02
9.650157009066950842e-02
9.647000231620661559e-02
9.643842351374393163e-02
9.640683367861441200e-02
9.637523280614307408e-02
9.634362089164361098e-02
9.631199793041783641e-02
9.628038277326239625e-02
9.624873771103881204e-02
9.621708158793490506e-02
9.618541439921224345e-02
9.615373614011735182e-02
9.612204680588903871e-02
9.609034639175556558e-02
9.605863489293298141e-02
9.602691230462784278e-02
9.599519753695046065e-02
9.596345276186951656e-02
9.593169688286251606e-02
9.589992989509160681e-02
9.586815179370955509e-02
9.583636257385547141e-02
9.580456223066230459e-02
9.577275075924868153e-02
9.574092815472279305e-02
9.570911338674270574e-02
9.567726850791941073e-02
9.564541248124902584e-02
9.561354530179649869e-02
9.558166696461656286e-02
9.554977746475395994e-02
9.551787679724033087e-02
9.548596495709815724e-02
9.545404193933842985e-02
9.542212677340078386e-02
9.539018139206456581e-02
9.535822481808120532e-02
9.532625704641978226e-02
9.529427807203499912e-02
9.526228788987373131e-02
9.523028649486936503e-02
9.519827388194679330e-02
9.516625004601880766e-02
9.513423407654897357e-02
9.510218778599921485e-02
9.507013025711935628e-02
9.503806148477783600e-02
9.500598146383359976e-02
9.497389018913138248e-02
9.494178765551031240e-02
9.490967385779214283e-02
9.487754879079252079e-02
9.484543160424663277e-02
9.481328398980398697e-02
9.478112509045871770e-02
9.474895490097923201e-02
9.471677341612477763e-02
9.468458063064250085e-02
9.465237653926994454e-02
9.462016113673105133e-02
9.458793441774215882e-02
9.455571559255870895e-02
9.452346623151752780e-02
9.449120553810436141e-02
9.445893350698952862e-02
9.442665013283263464e-02
9.439435541027968446e-02
9.436204933396874495e-02
9.432973189852450480e-02
9.429740309856138314e-02
9.426508220511392588e-02
9.423273066669080045e-02
9.420036774752899023e-02
9.416799344219517476e-02
9.413560774524898367e-02
9.410321065123855577e-02
9.407080215469881823e-02
9.403838225015337393e-02
9.400595093211822073e-02
9.397352753266446923e-02
9.394107337795204460e-02
9.390860779322601770e-02
9.387613077295214881e-02
9.384364231158959235e-02
9.381114240358429113e-02
9.377863104337080813e-02
9.374610822537149390e-02
9.371357394399948415e-02
9.368104759263329306e-02
9.364849037454642255e-02
9.361592167625987226e-02
9.358334149213798359e-02
9.355074981653732635e-02
9.351814664380331266e-02
9.348553196826664413e-02
9.345290578425036188e-02
9.342026808606290755e-02
9.338763832865903947e-02
9.335497759188626787e-02
9.332230532381047272e-02
9.328962151869307773e-02
9.325692617078923385e-02
9.322421927434099143e-02
9.319150082357702258e-02
9.315877081271700666e-02
9.312602923596891014e-02
9.309329561013401921e-02
9.306053089108629051e-02
9.302775458870637948e-02
9.299496669715684449e-02
9.296216721058792043e-02
9.292935612313873994e-02
9.289653342893477994e-02
9.286369912209224697e-02
9.283085319671674496e-02
9.279801523173764055e-02
9.276514605849206507e-02
9.273226524895972211e-02
9.269937279719736578e-02
9.266646869725320146e-02
9.263355294316050204e-02
9.260062552894365862e-02
9.256768644861357309e-02
9.253473569616998962e-02
9.250179291296289907e-02
9.246881880521401476e-02
9.243583300728702712e-02
9.240283551313621668e-02
9.236982631670281885e-02
9.233680541191796598e-02
9.230377279269996738e-02
9.227072845295725134e-02
9.223767238658386880e-02
9.220462429763365275e-02
9.217154476663758089e-02
9.213845349063221057e-02
9.210535046346612909e-02
9.207223567897554473e-02
9.203910913098667379e-02
9.200597081331318705e-02
9.197282071975731998e-02
9.193965884410859601e-02
9.190650495342261861e-02
9.187331950194310703e-02
9.184012224967574856e-02
9.180691319036254905e-02
9.177369231773618852e-02
9.174045962551602429e-02
9.170721510740870164e-02
9.167395875711076281e-02
9.164069056830809190e-02
9.160743037135443689e-02
9.157413849360823699e-02
9.154083475834279282e-02
9.150751915919358437e-02
9.147419168978621062e-02
9.144085234373250382e-02
9.140750111463558092e-02
9.137413799608434806e-02
9.134076298165560992e-02
9.130739596531362023e-02
9.127399714691480925e-02
9.124058641330468067e-02
9.120716375801235509e-02
9.117372917455618397e-02
9.114028265644247284e-02
9.110682419716426006e-02
9.107335379020542465e-02
9.103987142903408047e-02
9.100639707153329594e-02
9.097289078943543439e-02
9.093937253346862093e-02
9.090584229705522823e-02
9.087230007360586059e-02
9.083874585651807720e-02
9.080517963917811297e-02
9.077160141495960177e-02
9.073801117722446463e-02
9.070442894808850021e-02
9.067081467052923172e-02
9.063718835947137675e-02
9.060355000822961635e-02
9.056989961010541990e-02
9.053623715838649000e-02
9.050256264635342385e-02
9.046887606726905506e-02
9.043517741438800162e-02
9.040148677437881419e-02
9.036776396082063512e-02
9.033402905315551790e-02
9.030028204458973029e-02
9.026652292831360835e-02
9.023275169750932800e-02
9.019896834534490981e-02
9.016517286497555128e-02
9.013136524954451501e-02
9.009756565060245137e-02
9.006373375167447959e-02
9.002988969704600608e-02
8.999603347981438572e-02
8.996216509305970943e-02
8.992828452985340837e-02
8.989439178325309143e-02
8.986048684630582040e-02
8.982656971204194818e-02
8.979264037348599903e-02
8.975871905466692446e-02
8.972476529381995247e-02
8.969079930767398512e-02
8.965682108919953430e-02
8.962283063135623173e-02
8.958882792709160769e-02
8.955481296934036939e-02
8.952078575102323521e-02
8.948674626505237484e-02
8.945271480104438622e-02
8.941865076576616111e-02
8.938457444149228159e-02
8.935048582108467974e-02
8.931638489738991105e-02
8.928227166324448349e-02
8.924814611147008359e-02
8.921400823487829479e-02
8.917985802626821057e-02
8.914571584118569092e-02
8.911154095424023147e-02
8.907735371359926102e-02
8.904315411201058073e-02
8.900894214220883560e-02
8.897471779691978888e-02
8.894048106885005245e-02
8.890623195070113116e-02
8.887197043515715489e-02
8.883771694404629660e-02
8.880343061911777358e-02
8.876913187477902811e-02
8.873482070366522922e-02
8.870049709840088781e-02
8.866616105159325079e-02
8.863181255584096085e-02
8.859745160372850536e-02
8.856307818782865882e-02
8.852871279660040615e-02
8.849431443822802779e-02
8.845990359371180833e-02
8.842548025557367408e-02
8.839104441632184006e-02
8.835659606845280845e-02
8.832213520444898158e-02
8.828766181678138203e-02
8.825317589790809825e-02
8.821869800328158151e-02
8.818418700679736544e-02
8.814966345640934398e-02
8.811512734452325857e-02
8.808057866353491416e-02
8.804601740582268521e-02
8.801144356375689703e-02
8.797685712969288696e-02
8.794225809597311372e-02
8.790766708540675989e-02
8.787304283687336071e-02
8.783840596564113090e-02
8.780375646399918299e-02
8.776909432422880242e-02
8.773441953859445475e-02
8.769973209934989189e-02
8.766503199873354468e-02
8.763031922897213111e-02
8.759561448060376732e-02
8.756087635674680847e-02
8.752612554035232861e-02
8.749136202359836245e-02
8.745658579864590276e-02
8.742179685764400743e-02
8.738699519273002148e-02
8.735218079602596886e-02
8.731735365964393702e-02
8.728253454222140162e-02
8.724768191036424980e-02
8.721281651508577815e-02
8.717793834844461687e-02
8.714304740248596248e-02
8.710814366924179986e-02
8.707322714073106873e-02
8.703829780896066293e-02
8.700335566592293235e-02
8.696842153874045911e-02
8.693345375674094155e-02
8.689847313937842932e-02
8.686347967859558983e-02
8.682847336631693835e-02
8.679345419445760879e-02
8.675842215492002296e-02
8.672337723959000488e-02
8.668831944034377512e-02
8.665326965317499130e-02
8.661818606935600684e-02
8.658308957717014698e-02
8.654798016843934239e-02
8.651285783497075776e-02
8.647772256856095519e-02
8.644257436099145320e-02
8.640741320403155790e-02
8.637223908943691963e-02
8.633707298246640072e-02
8.630187293554997252e-02
8.626665990618920254e-02
8.623143388608767168e-02
8.619619486693463895e-02
8.616094284040520801e-02
8.612567779816132640e-02
8.609039973185278471e-02
8.605510863311460756e-02
8.601982553687020916e-02
8.598450835590537578e-02
8.594917811734192892e-02
8.591383481276299028e-02
8.587847843373647150e-02
8.584310897181723909e-02
8.580772641854667038e-02
8.577233076545381918e-02
8.573692200405264030e-02
8.570152123933516553e-02
8.566608624363258873e-02
8.563063811409138415e-02
8.559517684217032851e-02
8.555970241931853959e-02
8.552421483696792670e-02
8.548871408653929693e-02
8.545320015944102288e-02
8.541767304706271435e-02
8.538215392487608080e-02
8.534660042393737989e-02
8.531103371182324757e-02
8.527545377987177933e-02
8.523986061940863612e-02
8.520425422174515706e-02
8.516863457817847038e-02
8.513300167999260371e-02
8.509735551845976076e-02
8.506171733994116746e-02
8.502604463338525598e-02
8.499035863721504658e-02
8.495465934264700980e-02
8.491894674088190653e-02
8.488322082310983951e-02
8.484748158050314792e-02
8.481172900422356831e-02
8.477596308541890391e-02
8.474020514176650032e-02
8.470441251925930892e-02
8.466860652759033989e-02
8.463278715784983142e-02
8.459695440111569820e-02
8.456110824845364249e-02
8.452524869091293525e-02
8.448937571952963577e-02
8.445348932532731334e-02
8.441761089772897853e-02
8.438169763891195663e-02
8.434577093026518479e-02
8.430983076275500032e-02
8.427387712733558356e-02
8.423791001494446151e-02
8.420192941650778140e-02
8.416593532293697999e-02
8.412992772512906114e-02
8.409392808468679759e-02
8.405789345910197330e-02
8.402184530189177325e-02
8.398578360389996611e-02
8.394970835595216840e-02
8.391361954886239483e-02
8.387751717342900593e-02
8.384140122043770571e-02
8.380527168065943222e-02
8.376915008831492537e-02
8.373299335532985443e-02
8.369682300779135442e-02
8.366063903641351995e-02
8.362444143189906587e-02
8.358823018493155566e-02
8.355200528618594857e-02
8.351576672631777498e-02
8.347951449597196261e-02
8.344327020243424986e-02
8.340699061116979562e-02
8.337069732127749822e-02
8.333439032334727381e-02
8.329806960795105297e-02
8.326173516564727706e-02
8.322538698698028758e-02
8.318902506248038176e-02
8.315264938266314632e-02
8.311628162833051281e-02
8.307987841758024405e-02
8.304346142297841515e-02
8.300703063498554579e-02
8.297058604404350390e-02
8.293412764058422093e-02
8.289765541502180923e-02
8.286116935775800219e-02
8.282466945917937862e-02
8.278817747406425065e-02
8.275164987222149993e-02
8.271510840014217880e-02
8.267855304815652229e-02
8.264198380657794551e-02
8.260540066570826179e-02
8.256880361583085470e-02
8.253219264721906034e-02
8.249556775012789611e-02
8.245895075377662753e-02
8.242229797875494368e-02
8.238563124594278086e-02
8.234895054553836857e-02
8.231225586772655811e-02
8.227554720267560295e-02
8.223882454054126656e-02
8.220208787146299212e-02
8.216533718556789934e-02
8.212857247296545538e-02
8.209181564613909909e-02
8.205502285877064317e-02
8.201821601494629910e-02
8.198139510471763591e-02
8.194456011812406571e-02
8.190771104518673740e-02
8.187084787591497603e-02
8.183397060030267456e-02
8.179707920832740564e-02
8.176019568791675907e-02
8.172327604152240799e-02
8.168634224861992532e-02
8.164939429912859703e-02
8.161243218295399782e-02
8.157545588998721398e-02
8.153846541010140170e-02
8.150146073315878148e-02
8.146444184900514252e-02
8.142743082149289657e-02
8.139038350087524076e-02
8.135332194250050053e-02
8.131624613615456854e-02
8.127915607160890454e-02
8.124205173861936968e-02
8.120493312692766974e-02
8.116780022626085556e-02
8.113065302633026832e-02
8.109351366740635836e-02
8.105633784655974505e-02
8.101914769549989348e-02
8.098194320387941403e-02
8.094472436133426374e-02
8.090749115748596676e-02
8.087024358194144780e-02
8.083298162429153333e-02
8.079570527411344960e-02
8.075843674859262133e-02
8.072113159061855558e-02
8.068381200876106885e-02
8.064647799253671367e-02
8.060912953144461213e-02
8.057176661497167380e-02
8.053438923258865456e-02
8.049699737375048958e-02
8.045959102789773665e-02
8.042219248963428102e-02
8.038475714666076799e-02
8.034730728490752094e-02
8.030984289375525664e-02
8.027236396256715034e-02
8.023487048069183336e-02
8.019736243746394821e-02
8.015983982220026283e-02
8.012230262420422244e-02
8.008477321601015220e-02
8.004720682910482221e-02
8.000962582729065353e-02
7.997203019980902994e-02
7.993441993588690231e-02
7.989679502473440165e-02
7.985915545554700401e-02
7.982150121750486438e-02
7.978383229977342728e-02
7.974617115333282324e-02
7.970847285241805524e-02
7.967075983922189408e-02
7.963303210284544686e-02
7.959528963237733068e-02
7.955753241688950927e-02
7.951976044543729305e-02
7.948197370706316933e-02
7.944417219079030756e-02
7.940637842657016776e-02
7.936854733033932296e-02
7.933070142319909035e-02
7.929284069411296487e-02
7.925496513202889837e-02
7.921707472587763421e-02
7.917916946457603800e-02
7.914124933702376685e-02
7.910331433210654462e-02
7.906538705927490529e-02
7.902742227510040074e-02
7.898944258012818853e-02
7.895144796317904445e-02
7.891343841305920037e-02
7.887541391856039974e-02
7.883737446845551222e-02
7.879932005150469543e-02
7.876125065645178669e-02
7.872318897278501870e-02
7.868508959663550462e-02
7.864697520852481638e-02
7.860884579713278697e-02
7.857070135112348419e-02
7.853254185914482211e-02
7.849436730982961574e-02
7.845617769179369372e-02
7.841797299363817420e-02
7.837977598543477420e-02
7.834154110178093156e-02
7.830329110372080681e-02
7.826502597979112519e-02
7.822674571851095937e-02
7.818845030838589283e-02
7.815013973790579938e-02
7.811181399554234517e-02
7.807347306975198631e-02
7.803513981174037273e-02
7.799676849346948160e-02
7.795838195705251383e-02
7.791998019088264282e-02
7.788156318333566697e-02
7.784313092277161950e-02
7.780468339753532359e-02
7.776622059595383885e-02
7.772774250634079118e-02
7.768927206158871002e-02
7.765076336990850425e-02
7.761223935503969162e-02
7.757370000523111653e-02
7.753514530871208343e-02
7.749657525369768596e-02
7.745798982838675295e-02
7.741938902096018316e-02
7.738077281958427589e-02
7.734216423940992735e-02
7.730351722375905510e-02
7.726485477856465112e-02
7.722617689192767809e-02
7.718748355193144617e-02
7.714877474664411094e-02
7.711005046411723018e-02
7.707131069238609689e-02
7.703255541946774088e-02
7.699380774334285693e-02
7.695502144129695576e-02
7.691621960202832398e-02
7.687740221349020908e-02
7.683856926361803952e-02
7.679972074033114549e-02
7.676085663153375815e-02
7.672197692511123490e-02
7.668308160893483327e-02
7.664419386439047521e-02
7.660526730156863584e-02
7.656632509251071195e-02
7.652736722501979338e-02
7.648839368688314932e-02
7.644940446587050742e-02
7.641039954973682935e-02
7.637137892621737034e-02
7.633234258303478459e-02
7.629331378556719612e-02
7.625424597553748240e-02
7.621516240891057503e-02
7.617606307334173765e-02
7.613694795646730462e-02
7.609781704590828921e-02
7.605867032926594273e-02
7.601950779412730563e-02
7.598032942806359769e-02
7.594115858103922534e-02
7.590194852521719993e-02
7.586272260108389842e-02
7.582348079614087411e-02
7.578422309787502531e-02
7.574494949375448760e-02
7.570565997122963298e-02
7.566635451773534582e-02
7.562703312068957962e-02
7.558771921524692905e-02
7.554836590280217257e-02
7.550899660896620569e-02
7.546961132108503945e-02
7.543021002649358264e-02
7.539079271250692660e-02
7.535135936642384236e-02
7.531190997552478228e-02
7.527244452707448907e-02
7.523298654202276170e-02
7.519348894978344910e-02
7.515397526169043108e-02
7.511444546494039365e-02
7.507489954671148213e-02
7.503533749416557708e-02
7.499575929444640687e-02
7.495616493468154617e-02
7.491655440198041749e-02
7.487695130370475294e-02
7.483730839604996188e-02
7.479764927669302343e-02
7.475797393267369362e-02
7.471828235101746207e-02
7.467857451872828012e-02
7.463885042279649884e-02
7.459911005019320696e-02
7.455935338787234024e-02
7.451960413022939989e-02
7.447981485899390908e-02
7.444000925880661645e-02
7.440018731655145823e-02
7.436034901909654993e-02
7.432049435329063369e-02
7.428062330596679752e-02
7.424073586393831192e-02
7.420083201400351491e-02
7.416093553822161732e-02
7.412099884259215621e-02
7.408104569934892414e-02
7.404107609522059263e-02
7.400109001691573818e-02
7.396108745112445204e-02
7.392106838452316975e-02
7.388103280376767668e-02
7.384098069549627219e-02
7.380091204633021373e-02
7.376085073648463997e-02
7.372074897519925729e-02
7.368063063278479374e-02
7.364049569579123045e-02
7.360034414255922641e-02
7.356017489858818204e-02
7.351998720927099829e-02
7.347978106115876651e-02
7.343955644078720146e-02
7.339933732296416435e-02
7.335907572864180937e-02
7.331879562157839203e-02
7.327849698824245861e-02
7.323817981508817798e-02
7.319784408855478652e-02
7.315748979506409011e-02
7.311711692102257354e-02
7.307672545281945764e-02
7.303633946465792892e-02
7.299591077833783581e-02
7.295546345693576518e-02
7.291499748677782167e-02
7.287451285417151370e-02
7.283400954541013883e-02
7.279348754676878697e-02
7.275294684450800409e-02
7.271238742487001749e-02
7.267183346211419925e-02
7.263123657756381801e-02
7.259062093427787188e-02
7.254998651843419522e-02
7.250933331619441313e-02
7.246866131370310882e-02
7.242797049709037704e-02
7.238726085246927067e-02
7.234653236593396874e-02
7.230580931246194387e-02
7.226504311157166960e-02
7.222425802696658126e-02
7.218345404467613191e-02
7.214263115071428700e-02
7.210178933107858068e-02
7.206092857174933863e-02
7.202004885869095485e-02
7.197915017785105896e-02
7.193825690559807473e-02
7.189732025829725925e-02
7.185636460096711531e-02
7.181538991948943629e-02
7.177439619972880713e-02
7.173338342753349250e-02
7.169235158873471514e-02
7.165130066914787710e-02
7.161023065457206016e-02
7.156916602344393086e-02
7.152805778761661681e-02
7.148693041410320026e-02
7.144578388863442875e-02
7.140461819692583978e-02
7.136343332467565137e-02
7.132222925756481757e-02
7.128100598125830523e-02
7.123976348140387271e-02
7.119852633919526719e-02
7.115724536059858663e-02
7.111594511530505702e-02
7.107462558889593440e-02
7.103328676693404509e-02
7.099192863496756045e-02
7.095055117852616666e-02
7.090915438312250796e-02
7.086773823425451813e-02
7.082632741656424979e-02
7.078487252874166025e-02
7.074339824384945352e-02
7.070190454731728469e-02
7.066039142455582400e-02
7.061885886096019860e-02
7.057730684190943737e-02
7.053573535276269624e-02
7.049414437886453166e-02
7.045255870901101503e-02
7.041092873320725642e-02
7.036927922858882134e-02
7.032761018043298673e-02
7.028592157399748963e-02
7.024421339452424640e-02
7.020248562723757635e-02
7.016073825734459035e-02
7.011897127003563490e-02
7.007720955896612480e-02
7.003540330403912328e-02
6.999357738717265631e-02
6.995173179348801451e-02
6.990986650808950209e-02
6.986798151606377072e-02
6.982607680248165138e-02
6.978415235239510128e-02
6.974220815083825853e-02
6.970026919704569446e-02
6.965828545938229643e-02
6.961628192526220227e-02
6.957425857964955052e-02
6.953221540749537910e-02
6.949015239373085295e-02
6.944806952326965099e-02
6.940596678100918737e-02
6.936384415182844654e-02
6.932172674125858247e-02
6.927956430468201754e-02
6.923738193572787081e-02
6.919517961920812477e-02
6.915295733991405625e-02
6.911071508262045526e-02
6.906845283208506991e-02
6.902617057304910597e-02
6.898386829023306355e-02
6.894157119619848118e-02
6.889922883187915570e-02
6.885686639785226770e-02
6.881448387877048267e-02
6.877208125926925764e-02
6.872965852396534236e-02
6.868721565745816715e-02
6.864475264433111956e-02
6.860226946914682600e-02
6.855979145223461968e-02
6.851726791860013321e-02
6.847472417650535270e-02
6.843216021044518094e-02
6.838957600489620203e-02
6.834697154431529365e-02
6.830434681314523360e-02
6.826170179580637321e-02
6.821903647670718440e-02
6.817637628468686817e-02
6.813367032732897677e-02
6.809094402132753743e-02
6.804819735101708122e-02
6.800543030071265482e-02
6.796264285471342870e-02
6.791983499730036566e-02
6.787700671273455555e-02
6.783415798526326590e-02
6.779131435299351471e-02
6.774842470457798083e-02
6.770551456589107842e-02
6.766258392110741093e-02
6.761963275438204191e-02
6.757666104985177169e-02
6.753366879163619219e-02
6.749065596383618804e-02
6.744762255053621258e-02
6.740459419987315792e-02
6.736151958004038542e-02
6.731842432685725131e-02
6.727530842433659952e-02
6.723217185646873650e-02
6.718901460723175623e-02
6.714583666057949429e-02
6.710263800045168647e-02
6.705941861076997190e-02
6.701620425046950213e-02
6.697294336574355356e-02
6.692966170312530938e-02
6.688635924646291198e-02
6.684303597958352050e-02
6.679969188630180410e-02
6.675632695040800701e-02
6.671294115567882876e-02
6.666953448586931952e-02
6.662613281149154520e-02
6.658268435518455153e-02
6.653921497496700921e-02
6.649572465452274761e-02
6.645221337751733293e-02
6.640868112759695796e-02
6.636512788838844212e-02
6.632155364350372784e-02
6.627795837653216449e-02
6.623436807034704943e-02
6.619073072245768019e-02
6.614707230315564068e-02
6.610339279595833784e-02
6.605969218436519297e-02
6.601597045185747525e-02
6.597222758189552616e-02
6.592846355792519875e-02
6.588467836336958650e-02
6.584089809425536233e-02
6.579707052137345746e-02
6.575322172807945842e-02
6.570935169772568196e-02
6.566546041364362818e-02
6.562154785914553479e-02
6.557761401752798536e-02
6.553365887206652474e-02
6.548968240601737989e-02
6.544571082936151418e-02
6.540169168456788640e-02
6.535765116885600134e-02
6.531358926541053211e-02
6.526950595739366978e-02
6.522540122795078554e-02
6.518127506020809925e-02
6.513712743727345655e-02
6.509295834223427502e-02
6.504879409983443939e-02
6.500458202259884466e-02
6.496034842242237595e-02
6.491609328231656706e-02
6.487181658527668704e-02
6.482751831427735478e-02
6.478319845227592522e-02
6.473885698220832596e-02
6.469449388699344272e-02
6.465010914953017718e-02
6.460572922303825516e-02
6.456130116262415175e-02
6.451685140855745182e-02
6.447237994365950797e-02
6.442788675073618521e-02
6.438337181257153263e-02
6.433883511193155824e-02
6.429427663156317418e-02
6.424969635419430780e-02
6.420512084954133059e-02
6.416049693929504194e-02
6.411585118012624873e-02
6.407118355468732762e-02
6.402649404560978308e-02
6.398178263550619027e-02
6.393704930696991751e-02
6.389229404257468214e-02
6.384751682487777025e-02
6.380274434092569891e-02
6.375792317731743264e-02
6.371308000796510607e-02
6.366821481534645777e-02
6.362332758192018600e-02
6.357841829012506052e-02
6.353348692238031115e-02
6.348853346108562778e-02
6.344355788862221512e-02
6.339858701021522380e-02
6.335356717568291218e-02
6.330852517701757165e-02
6.326346099652235822e-02
6.321837461648122103e-02
6.317326601915734807e-02
6.312813518679527558e-02
6.308298210161950026e-02
6.303780674583719934e-02
6.299263604369731429e-02
6.294741610653359354e-02
6.290217384527085898e-02
6.285690924203529706e-02
6.281162227893394290e-02
6.276631293805462475e-02
6.272098120146557543e-02
6.267562705121459965e-02
6.263025027144164536e-02
6.258487754982738904e-02
6.253945475113198427e-02
6.249400890828604727e-02
6.244854000517430226e-02
6.240304802566315479e-02
6.235753295360124682e-02
6.231199477282278743e-02
6.226643346714150207e-02
6.222084902035662779e-02
6.217526860288746793e-02
6.212963783903302506e-02
6.208398388537400558e-02
6.203830672563820370e-02
6.199260634353709332e-02
6.194688272276549501e-02
6.190113584699935556e-02
6.185536569989735778e-02
6.180957226510203073e-02
6.176378283755368237e-02
6.171794279212816647e-02
6.167207940984037462e-02
6.162619267426155956e-02
6.158028256894543251e-02
6.153434907743021709e-02
6.148839218323598477e-02
6.144241186986404424e-02
6.139640812079927290e-02
6.135040835629484990e-02
6.130435770021963604e-02
6.125828355881196563e-02
6.121218591548510668e-02
6.116606475363622897e-02
6.111992005664490524e-02
6.107375180787294466e-02
6.102755999066666881e-02
6.098134458834969518e-02
6.093513314728660202e-02
6.088887053874364463e-02
6.084258429497513276e-02
6.079627439923968035e-02
6.074994083477441853e-02
6.070358358480054672e-02
6.065720263252283306e-02
6.061079796112633922e-02
6.056436955377703102e-02
6.051794508375724080e-02
6.047146916811058093e-02
6.042496946592107454e-02
6.037844596028507649e-02
6.033189863428184418e-02
6.028532747097398170e-02
6.023873245340438665e-02
6.019211356459996942e-02
6.014547078756821152e-02
6.009883192331727519e-02
6.005214133304698221e-02
6.000542680347620283e-02
5.995868831754463946e-02
5.991192585816890182e-02
5.986513940825222146e-02
5.981832895067745737e-02
5.977149446830931634e-02
5.972463594399579634e-02
5.967778130729572972e-02
5.963087466191585584e-02
5.958394392303562048e-02
5.953698907343235591e-02
5.949001009586246669e-02
5.944300697306637016e-02
5.939597968776627601e-02
5.934892822266496504e-02
5.930185256044989695e-02
5.925478076005991079e-02
5.920765666604738131e-02
5.916050832288111128e-02
5.911333571317484159e-02
5.906613881952293976e-02
5.901891762450389711e-02
5.897167211067794179e-02
5.892440226058553998e-02
5.887710805675178127e-02
5.882981768832951097e-02
5.878247473904713027e-02
5.873510738349341231e-02
5.868771560412022747e-02
5.864029938335951764e-02
5.859285870362601623e-02
5.854539354731552736e-02
5.849790389680725733e-02
5.845038973445948471e-02
5.840287938049087968e-02
5.835531615610628497e-02
5.830772836686498595e-02
5.826011599505170890e-02
5.821247902293619214e-02
5.816481743276824545e-02
5.811713120678024813e-02
5.806942032718531710e-02
5.802168477617902775e-02
5.797395300589258671e-02
5.792616807330663864e-02
5.787835841579536122e-02
5.783052401548183230e-02
5.778266485446903467e-02
5.773478091484135488e-02
5.768687217866724781e-02
5.763893862799374102e-02
5.759098024485176381e-02
5.754302561414659234e-02
5.749501752690738821e-02
5.744698455318841823e-02
5.739892667494655987e-02
5.735084387411881757e-02
5.730273613262382160e-02
5.725460343236188354e-02
5.720644575521549591e-02
5.715826308304827741e-02
5.711008413441004405e-02
5.706185143263942106e-02
5.701359368133634975e-02
5.696531086229217333e-02
5.691700295727641912e-02
5.686866994804029574e-02
5.682031181631641559e-02
5.677192854382123732e-02
5.672352011224973678e-02
5.667511537467206928e-02
5.662665658498122756e-02
5.657817258120190207e-02
5.652966334495312939e-02
5.648112885784045689e-02
5.643256910144367477e-02
5.638398405733124896e-02
5.633537370704716496e-02
5.628673803211992066e-02
5.623810602102274903e-02
5.618941965643603487e-02
5.614070791168629393e-02
5.609197076822530770e-02
5.604320820748792675e-02
5.599442021088768540e-02
5.594560675982063191e-02
5.589676783566371876e-02
5.584790341977513561e-02
5.579904263692664346e-02
5.575012719679178774e-02
5.570118620889746852e-02
5.565221965452454844e-02
5.560322751493701476e-02
5.555420977137948135e-02
5.550516640507746624e-02
5.545609739723678100e-02
5.540700272904502954e-02
5.535791166247328032e-02
5.530876563238640298e-02
5.525959388540901962e-02
5.521039640265101855e-02
5.516117316520463554e-02
5.511192415414500889e-02
5.506264935052418430e-02
5.501334873537838677e-02
5.496402228972252502e-02
5.491469941363547047e-02
5.486532126535431653e-02
5.481591722950662771e-02
5.476648728703453761e-02
5.471703141885608801e-02
5.466754960587133505e-02
5.461804182896418114e-02
5.456850806899710138e-02
5.451894830681242032e-02
5.446936279166469941e-02
5.441979662737511658e-02
5.437019973001427919e-02
5.432060162006768778e-02
5.427100226190750831e-02
5.422140161989597029e-02
5.417179965838353484e-02
5.412219634171250293e-02
5.407259163421379577e-02
5.402298550020778745e-02
5.397340746797357758e-02
5.392379837477828675e-02
5.387418774799834775e-02
5.382457555191266785e-02
5.377496175079182761e-02
5.372534630889397311e-02
5.367572919046953439e-02
5.362611035975561879e-02
5.357648978098028536e-02
5.352689699122464839e-02
5.347727281006336986e-02
5.342764677348366131e-02
5.337801884567244803e-02
5.332838899080288853e-02
5.327875717304297876e-02
5.322912335654572669e-02
5.317948750545598013e-02
5.312984958390615242e-02
5.308023913950898898e-02
5.303059697068646106e-02
5.298095262376323333e-02
5.293130606283052986e-02
5.288165725196775080e-02
5.283200615524458188e-02
5.278235273671999517e-02
5.273269696044263766e-02
5.268303879045033167e-02
5.263340778661329544e-02
5.258374472273902311e-02
5.253407915721813870e-02
5.248441105404472173e-02
5.243474037720208258e-02
5.238506709066331757e-02
5.233539115838914402e-02
5.228571254433045379e-02
5.223603121242720304e-02
5.218637673654463738e-02
5.213668986239955450e-02
5.208700016218542617e-02
5.203730759979652287e-02
5.198761213911845536e-02
5.193791374402401129e-02
5.188821237837615286e-02
5.183850800602529674e-02
5.178880059081364395e-02
5.173911972234146450e-02
5.168940611474936997e-02
5.163968935577128994e-02
5.158996940920257401e-02
5.154024623882819123e-02
5.149051980841984344e-02
5.144079008174051726e-02
5.139105702254098684e-02
5.134132059456003594e-02
5.129161040487872913e-02
5.124186713256956294e-02
5.119212038264986386e-02
5.114237011881461736e-02
5.109261630474648541e-02
5.104285890411514037e-02
5.099309788058048465e-02
5.094333319779154046e-02
5.089356481938472898e-02
5.084382237167051066e-02
5.079404649514723813e-02
5.074426681386740023e-02
5.069448329142411946e-02
5.064469589139308781e-02
5.059490457734250324e-02
5.054510931282829578e-02
5.049531006139484912e-02
5.044550678657344633e-02
5.039572913566114920e-02
5.034591770706753344e-02
5.029610214563434711e-02
5.024628241484713209e-02
5.019645847818016149e-02
5.014663029909466330e-02
5.009679784104092981e-02
5.004696106745659678e-02
4.999711994176847529e-02
4.994730413401737845e-02
4.989745419700047924e-02
4.984759979810821084e-02
4.979774090072086601e-02
4.974787746820319434e-02
4.969800946391028651e-02
4.964813685118651954e-02
4.959825959335911749e-02
4.954837765375058600e-02
4.949852072690896776e-02
4.944862931648563720e-02
4.939873311418441215e-02
4.934883208327622839e-02
4.929892618701747775e-02
4.924901538865500417e-02
4.919909965142171826e-02
4.914917893854098274e-02
4.909925321322000658e-02
4.904935219629091847e-02
4.899941633871085500e-02
4.894947535826726925e-02
4.889952921812096287e-02
4.884957788141786050e-02
4.879962131129500502e-02
4.874965947087350759e-02
4.869969232326615272e-02
4.864971983156918256e-02
4.859977174466995065e-02
4.854978845727986325e-02
4.849979971504281284e-02
4.844980548100680240e-02
4.839980571820645672e-02
4.834980038966701921e-02
4.829978945839763504e-02
4.824977288739590309e-02
4.819975063964876405e-02
4.814975249387870582e-02
4.809971878498259246e-02
4.804967928824255274e-02
4.799963396659312487e-02
4.794958278295613496e-02
4.789952570024152978e-02
4.784946268134465663e-02
4.779939368915081532e-02
4.774931868652959599e-02
4.769926748382696813e-02
4.764918035255061302e-02
4.759908709940435800e-02
4.754898768720827729e-02
4.749888207876878932e-02
4.744877023688054418e-02
4.739865212432231578e-02
4.734852770386316356e-02
4.729839693825671487e-02
4.724828967126448731e-02
4.719814610741424055e-02
4.714799608662478825e-02
4.709783957159935364e-02
4.704767652502789277e-02
4.699750690958481858e-02
4.694733068793532915e-02
4.689714782272791371e-02
4.684695827660040335e-02
4.679679192852437275e-02
4.674658891244931613e-02
4.669637910330676212e-02
4.664616246368086250e-02
4.659593895614183579e-02
4.654570854324663332e-02
4.649547118753855068e-02
4.644522685154933717e-02
4.639497549779558749e-02
4.634474704226565489e-02
4.629448154471776933e-02
4.624420891689884350e-02
4.619392912127157080e-02
4.614364212028554402e-02
4.609334787637825448e-02
4.604304635197153939e-02
4.599273750947513451e-02
4.594242131128378759e-02
4.589212771221123921e-02
4.584179669420407333e-02
4.579145820763047547e-02
4.574111221483095902e-02
4.569075867813437997e-02
4.564039755985321856e-02
4.559002882228913034e-02
4.553965242772634037e-02
4.548926833843836004e-02
4.543890654987770006e-02
4.538850696254315142e-02
4.533809956724083046e-02
4.528768432618823780e-02
4.523726120158733099e-02
4.518683015562907634e-02
4.513639115048817541e-02
4.508594414832628461e-02
4.503548911129051646e-02
4.498505607729341715e-02
4.493458486174328748e-02
4.488410549770077695e-02
4.483361794725693183e-02
4.478312217249075244e-02
4.473261813546336452e-02
4.468210579822678996e-02
4.463158512281434342e-02
4.458105607124679404e-02
4.453054872572370648e-02
4.448000281290176439e-02
4.442944840992485434e-02
4.437888547875706857e-02
4.432831398134812195e-02
4.427773387963440666e-02
4.422714513553577254e-02
4.417654771096068966e-02
4.412594156779925392e-02
4.407535683437252549e-02
4.402473314491411882e-02
4.397410062248346962e-02
4.392345922891643939e-02
4.387280892603312443e-02
4.382214967563891062e-02
4.377148143952458437e-02
4.372080417946838660e-02
4.367011785723001749e-02
4.361942243456040647e-02
4.356874809317723418e-02
4.351803436030582395e-02
4.346731141217813343e-02
4.341657921048380775e-02
4.336583771689789257e-02
4.331508689307889126e-02
4.326432670067242858e-02
4.321355710130886374e-02
4.316277805660290179e-02
4.311201979828610531e-02
4.306122175336768443e-02
4.301041414788681072e-02
4.295959694339962498e-02
4.290877010144683590e-02
4.285793358355466376e-02
4.280708735123422981e-02
4.275623136598044605e-02
4.270536558927662263e-02
4.265452030471672540e-02
4.260363483538781582e-02
4.255273945898402355e-02
4.250183413692637524e-02
4.245091883062102056e-02
4.239999350145967627e-02
4.234905811081685068e-02
4.229811262005311878e-02
4.224715699051440065e-02
4.219622155951829878e-02
4.214524554250392852e-02
4.209425927068161100e-02
4.204326270533581544e-02
4.199225580773580102e-02
4.194123853913650501e-02
4.189021086077299172e-02
4.183917273387166569e-02
4.178812411963744866e-02
4.173709541097569975e-02
4.168602571194707229e-02
4.163494540913975639e-02
4.158385446369977645e-02
4.153275283675689211e-02
4.148164048942620807e-02
4.143051738280806306e-02
4.137938347798414407e-02
4.132823873602314846e-02
4.127711360728891776e-02
4.122594708071247727e-02
4.117476960013100040e-02
4.112358112655223330e-02
4.107238162096393808e-02
4.102117104434216399e-02
4.096994935764319834e-02
4.091871652181011676e-02
4.086747249776950808e-02
4.081624779522519120e-02
4.076498128421196521e-02
4.071370346769892512e-02
4.066241430654976563e-02
4.061111376161002928e-02
4.055980179371415639e-02
4.050847836367360566e-02
4.045714343229145360e-02
4.040579696034823920e-02
4.035446951877441624e-02
4.030309985493252256e-02
4.025171853280906653e-02
4.020032551311963909e-02
4.014892075656917303e-02
4.009750422384572577e-02
4.004607587561676008e-02
3.999463567253785934e-02
3.994318357524917484e-02
3.989175021779539643e-02
3.984027422107944139e-02
3.978878621199216647e-02
3.973728615110683204e-02
3.968577399898037816e-02
3.963424971615164827e-02
3.958271326314694027e-02
3.953116460047262359e-02
3.947960368861946900e-02
3.942806122665287738e-02
3.937647570520846907e-02
3.932487781598370535e-02
3.927326751940479754e-02
3.922164477587708475e-02
3.917000954579646921e-02
3.911836178953592702e-02
3.906670146745500061e-02
3.901502853989563535e-02
3.896337377284736503e-02
3.891167552286284304e-02
3.885996454834983460e-02
3.880824080958394928e-02
3.875650426682319960e-02
3.870475488031105415e-02
3.865299261027188571e-02
3.860121741691235897e-02
3.854942926042548290e-02
3.849765897563989236e-02
3.844584478118862059e-02
3.839401750410603720e-02
3.834217710451565120e-02
3.829032354252454029e-02
3.823845677822135247e-02
3.818657677167958120e-02
3.813468348295567800e-02
3.808277687208683204e-02
3.803088784466390759e-02
3.797895447755283982e-02
3.792700766833467796e-02
3.787504737697922064e-02
3.782307356343977967e-02
3.777108618765012693e-02
3.771908520953193289e-02
3.766707058898427496e-02
3.761504228589163112e-02
3.756303127853333201e-02
3.751097549814635945e-02
3.745890591478667764e-02
3.740682248826804335e-02
3.735472517838789308e-02
3.730261394492551119e-02
3.725048874764486095e-02
3.719834954628853385e-02
3.714619630058468847e-02
3.709406006343901607e-02
3.704187861658220227e-02
3.698968300447869062e-02
3.693747318678558544e-02
3.688524912314233850e-02
3.683301077317063799e-02
3.678075809647607386e-02
3.672849105264280878e-02
3.667620960124046148e-02
3.662394487174486235e-02
3.657163449248695963e-02
3.651930958428478702e-02
3.646697010663357830e-02
3.641461601901652134e-02
3.636224728089243463e-02
3.630986385170792419e-02
3.625746569088922344e-02
3.620505275784169363e-02
3.615265626056507475e-02
3.610021367008064974e-02
3.604775618551059324e-02
3.599528376619132164e-02
3.594279637144004447e-02
3.589029396055787302e-02
3.583777649282676725e-02
3.578524392751020189e-02
3.573269622385460975e-02
3.568016467033646721e-02
3.562758657674824914e-02
3.557499322247248408e-02
3.552238456668371791e-02
3.546976056853540227e-02
3.541712118716344726e-02
3.536446638168527778e-02
3.531179611120255357e-02
3.525911033479606216e-02
3.520644042339021729e-02
3.515372352160761604e-02
3.510099099105790099e-02
3.504824279074891802e-02
3.499547887967169313e-02
3.494269921679393764e-02
3.488990376106870794e-02
3.483709247143063070e-02
3.478426530679301631e-02
3.473145372250557861e-02
3.467859469406214812e-02
3.462571966727745476e-02
3.457282860099125665e-02
3.451992145402349443e-02
3.446699818517984237e-02
3.441405875324210495e-02
3.436110311697671005e-02
3.430813123512893581e-02
3.425517464945532220e-02
3.420217016235127527e-02
3.414914930581552932e-02
3.409611203852014327e-02
3.404305831911474955e-02
3.398998810623493627e-02
3.393690135849292133e-02
3.388379803448454686e-02
3.383067809278561544e-02
3.377757316354912387e-02
3.372441987208352199e-02
3.367124983856706333e-02
3.361806302149589198e-02
3.356485937935116404e-02
3.351163887059532831e-02
3.345840145366785201e-02
3.340514708699338087e-02
3.335187572897402308e-02
3.329861910016257420e-02
3.324531364477584239e-02
3.319199107316378461e-02
3.313865134365284737e-02
3.308529441454904907e-02
3.303192024413970085e-02
3.297852879069279597e-02
3.292512001245651021e-02
3.287169386765975698e-02
3.281825031451218733e-02
3.276482117636192459e-02
3.271134269149739149e-02
3.265784667281729226e-02
3.260433307845250761e-02
3.255080186651282403e-02
3.249725299509248488e-02
3.244368642226108657e-02
3.239010210607173867e-02
3.233650000455717821e-02
3.228291203571198587e-02
3.222927424822519260e-02
3.217561854941730637e-02
3.212194489723968482e-02
3.206825324962747636e-02
3.201454356449257022e-02
3.196081579972886999e-02
3.190706991320940711e-02
3.185330586278867226e-02
3.179955566313369397e-02
3.174575516927818919e-02
3.169193638498463139e-02
3.163809926802924055e-02
3.158424377616453338e-02
3.153036986712204337e-02
3.147647749861581801e-02
3.142256662833958769e-02
3.136863721396365712e-02
3.131472136886470636e-02
3.126075475034229001e-02
3.120676946064404600e-02
3.115276545735906621e-02
3.109874269805978919e-02
3.104470114029583838e-02
3.099064074159840754e-02
3.093656145947631941e-02
3.088246325141980053e-02
3.082837833155366303e-02
3.077424215535656815e-02
3.072008692559469178e-02
3.066591259967721417e-02
3.061171913498911268e-02
3.055750648889810073e-02
3.050327461874752233e-02
3.044902348186423469e-02
3.039475303555200236e-02
3.034049559673895891e-02
3.028618641496932939e-02
3.023185779558423825e-02
3.017750969580479392e-02
3.012314207283162126e-02
3.006875488384391781e-02
3.001434808600178528e-02
2.995992163644167761e-02
2.990547549227962065e-02
2.985104207530819842e-02
2.979655642501299884e-02
2.974205095136667198e-02
2.968752561140286517e-02
2.963298036213352082e-02
2.957841516054920961e-02
2.952382996361940792e-02
2.946922472829310857e-02
2.941459941149798807e-02
2.935998654195826063e-02
2.930532094495280626e-02
2.925063513715941976e-02
2.919592907542040150e-02
2.914120271655451511e-02
2.908645601736592479e-02
2.903168893463003997e-02
2.897690142510539468e-02
2.892209344552665318e-02
2.886729763363304890e-02
2.881244859633319555e-02
2.875757895908354067e-02
2.870268867853548178e-02
2.864777771131593598e-02
2.859284601403333514e-02
2.853789354327235239e-02
2.848292025559667762e-02
2.842792610754774074e-02
2.837294384796484881e-02
2.831790786120613745e-02
2.826285088359581366e-02
2.820777287158898750e-02
2.815267378162117362e-02
2.809755357010113030e-02
2.804241219342012981e-02
2.798724960794646277e-02
2.793206577002477209e-02
2.787689354169631262e-02
2.782166708056116322e-02
2.776641923591205430e-02
2.771114996400569908e-02
2.765585922108032557e-02
2.760054696334801605e-02
2.754521314700214552e-02
2.748985772821310736e-02
2.743448066312753619e-02
2.737911492909284039e-02
2.732369445273585828e-02
2.726825219841882975e-02
2.721278812220301324e-02
2.715730218012313291e-02
2.710179432819487255e-02
2.704626452240976864e-02
2.699071271873937361e-02
2.693513887312859456e-02
2.687957608034957646e-02
2.682395803181542027e-02
2.676831780907668046e-02
2.671265536799094509e-02
2.665697066439376428e-02
2.660126365409803961e-02
2.654553429289185917e-02
2.648978253654593606e-02
2.643400834080283923e-02
2.637824491998491672e-02
2.632242572603210595e-02
2.626658395980818739e-02
2.621071957696730070e-02
2.615483253314038192e-02
2.609892278393793896e-02
2.604299028494339030e-02
2.598703499172150266e-02
2.593105685981050845e-02
2.587508922522085975e-02
2.581906529614014234e-02
2.576301839488093215e-02
2.570694847689208862e-02
2.565085549759743566e-02
2.559473941239998052e-02
2.553859882260683944e-02
2.548242892365970569e-02
2.542622925490883867e-02
2.537003328737835739e-02
2.531377395373707317e-02
2.525748469428473753e-02
2.520116533256200331e-02
2.514481578793043015e-02
2.508843601292953807e-02
2.503202596007886305e-02
2.497558558187235045e-02
2.491911483078479428e-02
2.486264734007043176e-02
2.480611571872365362e-02
2.474955358181163412e-02
2.469296088171585302e-02
2.463633757080307962e-02
2.457968360140883046e-02
2.452299892585202423e-02
2.446628349642865352e-02
2.440953726540850965e-02
2.435279403040024881e-02
2.429598607134175747e-02
2.423914716739777875e-02
2.418227727074934164e-02
2.412537633355710254e-02
2.406844430795596068e-02
2.401148114606155293e-02
2.395448679996459163e-02
2.389746122173325160e-02
2.384043837563348811e-02
2.378335020793276300e-02
2.372623066419599080e-02
2.366907969639969744e-02
2.361189725650009175e-02
2.355468329642684822e-02
2.349743776808971285e-02
2.344016062337456185e-02
2.338285181414351266e-02
2.332554547363363540e-02
2.326817320981000581e-02
2.321076913694930521e-02
2.315333320682244622e-02
2.309586537117697125e-02
2.303836558173738558e-02
2.298083379020432471e-02
2.292326994825694131e-02
2.286567400754757617e-02
2.280808027261177484e-02
2.275042000845495238e-02
2.269272750039064146e-02
2.263500269998169889e-02
2.257724555876461370e-02
2.251945602825572434e-02
2.246163405994650031e-02
2.240377960530359758e-02
2.234589261577207830e-02
2.228800756951387907e-02
2.223005538390598890e-02
2.217207051763087078e-02
2.211405292203938444e-02
2.205600254845857533e-02
2.199791934818939865e-02
2.193980327251365825e-02
2.188165427268518037e-02
2.182347229993719662e-02
2.176529200840504608e-02
2.170704396314043771e-02
2.164876279853999996e-02
2.159044846573709986e-02
2.153210091584745189e-02
2.147372009996018072e-02
2.141530596913887585e-02
2.135685847442547747e-02
2.129837756683772287e-02
2.123989807883885916e-02
2.118135021844202992e-02
2.112276879810787156e-02
2.106415376875692136e-02
2.100550508128662397e-02
2.094682268656805624e-02
2.088810653545281060e-02
2.082935657876322511e-02
2.077057276730059909e-02
2.071175505183953103e-02
2.065293846576299330e-02
2.059405281481674344e-02
2.053513311208399195e-02
2.047617930824585653e-02
2.041719135395364537e-02
2.035816919983862716e-02
2.029911279650581379e-02
2.024002209453784618e-02
2.018089704448883248e-02
2.012177286307392787e-02
2.006257898897961800e-02
2.000335061835689654e-02
1.994408770166411493e-02
1.988479018933475562e-02
1.982545803177770960e-02
1.976609117937661031e-02
1.970668958249210956e-02
1.964725319145715909e-02
1.958781740870635391e-02
1.952831130108595437e-02
1.946877025020160579e-02
1.940919420628778314e-02
1.934958311955464749e-02
1.928993694018771299e-02
1.923025561834684760e-02
1.917053910416938178e-02
1.911078734776455734e-02
1.905103593968249243e-02
1.899121357013250355e-02
1.893135580856547540e-02
1.887146260499278361e-02
1.881153390939860337e-02
1.875156967174290701e-02
1.869156984196090887e-02
1.863153436996156653e-02
1.857146320562852448e-02
1.851139213004066031e-02
1.845124945193732380e-02
1.839107093103181656e-02
1.833085651710586461e-02
1.827060615991638048e-02
1.821031980919640691e-02
1.814999741465039840e-02
1.808963892596027190e-02
1.802924429278085494e-02
1.796884948913679558e-02
1.790838243745829228e-02
1.784787909013363372e-02
1.778733939671456321e-02
1.772676330672956491e-02
1.766615076967947839e-02
1.760550173503971916e-02
1.754481615226072266e-02
1.748409397076483573e-02
1.742337135995486452e-02
1.736257585108469392e-02
1.730174359164682318e-02
1.724087453096068145e-02
1.717996861832243871e-02
1.711902580300134202e-02
1.705804603423860533e-02
1.699702926125140623e-02
1.693597543322994392e-02
1.687492091739317690e-02
1.681379284893091963e-02
1.675262757288070725e-02
1.669142503832865554e-02
1.663018519433290265e-02
1.656890798992943781e-02
1.650759337412566197e-02
1.644624129590116501e-02
1.638485170421122294e-02
1.632346116654537216e-02
1.626199641711550958e-02
1.620049400095763259e-02
1.613895386691927003e-02
1.607737596382474710e-02
1.601576024046874602e-02
1.595410664562163516e-02
1.589241512802730405e-02
1.583068563640060988e-02
1.576895494096752781e-02
1.570714937002720690e-02
1.564530567107702552e-02
1.558342379272381617e-02
1.552150368355315058e-02
1.545954529211973627e-02
1.539754856695391139e-02
1.533551345655786990e-02
1.527343990940810414e-02
1.521136490094010529e-02
1.514921434858534921e-02
1.508702520477289699e-02
1.502479741787032808e-02
1.496253093622013086e-02
1.490022570813559488e-02
1.483788168190319778e-02
1.477549880578360453e-02
1.471307702800966899e-02
1.465065353171735030e-02
1.458815381848355131e-02
1.452561504816068938e-02
1.446303716887342716e-02
1.440042012871767252e-02
1.433776387576274347e-02
1.427506835805131269e-02
1.421233352359679847e-02
1.414955932038680642e-02
1.408678314175737523e-02
1.402393006842878043e-02
1.396103747017168883e-02
1.389810529486568136e-02
1.383513349035875306e-02
1.377212200447247570e-02
1.370907078500310794e-02
1.364597977971671039e-02
1.358284893635275381e-02
1.351971586095668254e-02
1.345650520836377817e-02
1.339325456077511411e-02
1.332996386581963844e-02
1.326663307109676726e-02
1.320326212418015954e-02
1.313985097261377577e-02
1.307639956391454250e-02
1.301290784557102009e-02
1.294941363886192853e-02
1.288584116768531906e-02
1.282222822919348859e-02
1.275857477076280944e-02
1.269488073974395226e-02
1.263114608345533574e-02
1.256737074918978792e-02
1.250355468421188165e-02
1.243969783575682442e-02
1.237583824287313838e-02
1.231189969344054225e-02
1.224792020210091481e-02
1.218389971597694243e-02
1.211983818216150199e-02
1.205573554772038092e-02
1.199159175969111146e-02
1.192740676508363684e-02
1.186318051087614789e-02
1.179895125643543041e-02
1.173464234852678034e-02
1.167029202182001679e-02
1.160590022318142012e-02
1.154146689944979265e-02
1.147699199743279497e-02
1.141247546391066514e-02
1.134791724563460891e-02
1.128331728932702172e-02
1.121871407722874192e-02
1.115403050986224498e-02
1.108930504449079368e-02
1.102453762772109824e-02
1.095972820613000387e-02
1.089487672626837655e-02
1.082998313465360907e-02
1.076504737777994603e-02
1.070006940210671553e-02
1.063508791532508102e-02
1.057002536656465042e-02
1.050492043824802213e-02
1.043977307672205868e-02
1.037458322830175916e-02
1.030935083927375651e-02
1.024407585589703906e-02
1.017875822439839872e-02
1.011339789097664976e-02
1.004803379135782437e-02
9.982587918098917434e-03
9.917099181370847560e-03
9.851567527253690670e-03
9.785992901799434041e-03
9.720375251029256258e-03
9.654714520938245670e-03
9.589010657486851663e-03
9.523263606608933785e-03
9.457512534660539316e-03
9.391678972429817751e-03
9.325802060427601514e-03
9.259881744467401976e-03
9.193917970334086753e-03
9.127910683782602952e-03
9.061859830537977167e-03
8.995765356295370996e-03
8.929627206719248367e-03
8.863484781409025626e-03
8.797259144152691501e-03
8.730989668410682469e-03
8.664676299729334730e-03
8.598318983623509659e-03
8.531917665576760346e-03
8.465472291046605147e-03
8.398982805454646705e-03
8.332449154197341112e-03
8.265910972736600915e-03
8.199288852611674727e-03
8.132622402853950661e-03
8.065911568737982318e-03
7.999156295506237857e-03
7.932356528370376747e-03
7.865512212513858792e-03
7.798623293087281194e-03
7.731689715211043090e-03
7.664751352852494648e-03
7.597728320015872949e-03
7.530660463942961957e-03
7.463547729631869743e-03
7.396390062050561820e-03
7.329187406137749328e-03
7.261939706797726490e-03
7.194646908908197691e-03
7.127308957314282267e-03
7.059925796829624733e-03
6.992537569531886987e-03
6.925063852607438175e-03
6.857544761083300688e-03
6.789980239647830373e-03
6.722370232962293635e-03
6.654714685654261608e-03
6.587013542321495940e-03
6.519266747530005901e-03
6.451474245815436159e-03
6.383676423368456199e-03
6.315792368610462226e-03
6.247862440380114180e-03
6.179886583089266860e-03
6.111864741116190824e-03
6.043796858808681005e-03
5.975682880483446091e-03
5.907522750425719948e-03
5.839316412888706509e-03
5.771104500853274644e-03
5.702805608613747967e-03
5.634460341498948033e-03
5.566068643638844016e-03
5.497630459127766933e-03
5.429145732031293026e-03
5.360614406381414287e-03
5.292036426178758912e-03
5.223411735394090094e-03
5.154781216488879547e-03
5.086062964239246309e-03
5.017297833157963183e-03
4.948485767086618914e-03
4.879626709835216403e-03
4.810720605181839638e-03
4.741767396873208806e-03
4.672767028624680297e-03
4.603719444117082560e-03
4.534665778001878422e-03
4.465523620117151093e-03
4.396334076863794849e-03
4.327097091793352668e-03
4.257812608427780088e-03
4.188480570256669644e-03
4.119100920737583937e-03
4.049673177978996286e-03
3.980188417928409716e-03
3.910684505363415386e-03
3.841078485438131906e-03
3.771411721332829092e-03
3.701684148877504299e-03
3.631895703871290682e-03
3.562046322082623728e-03
3.492135939248186549e-03
3.422164491071466585e-03
3.352131913226752413e-03
3.282079931803627559e-03
3.211924938042287625e-03
3.141708621481775765e-03
3.071430917667705707e-03
3.001091762115215555e-03
2.930691090308856772e-03
2.860228837699707594e-03
2.789704939707093878e-03
2.719119331719088706e-03
2.648514069636176416e-03
2.577804884565104704e-03
2.507033795508706309e-03
2.436200737728433374e-03
2.365305646450432953e-03
2.294348456872374875e-03
2.223329104156346325e-03
2.152247523436956467e-03
2.081103649810900347e-03
2.009939872109567371e-03
1.938671255063140197e-03
1.867340150255913933e-03
1.795946492656852467e-03
1.724490217206997578e-03
1.652971258810143063e-03
1.581389552341050386e-03
1.509745032640674722e-03
1.438037634516331487e-03
1.366310082863364528e-03
1.294476769760188883e-03
1.222580382503557495e-03
1.150620855771944395e-03
1.078598124212126752e-03
1.006512122437241974e-03
9.343627850255109557e-04
8.621500465279541281e-04
7.898738414578443390e-04
7.175772339194641525e-04
6.451739370383902106e-04
5.727069769718151626e-04
5.001762881028937180e-04
4.275818047830837187e-04
3.549234613297591601e-04
2.822011920252665007e-04
2.094149311247517353e-04
1.365646128440589635e-04
6.369364366204388617e-05
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00


==> figs/lwr_numerical_flux/greenshields_full/flux_cross_greenshield_supervised_x_0.00.csv <==
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
6.181194856333394050e-05
1.328804536908506639e-04
2.040279099943462238e-04
2.752411002424487441e-04
3.464742382203109261e-04
4.177236667012376725e-04
4.889898555315297379e-04
5.602727520607683753e-04
6.315704142086930872e-04
7.028825373313341007e-04
7.742092564819100242e-04
8.455510382283440429e-04
9.169079333647967012e-04
9.882757160621438719e-04
1.059637077880655476e-03
1.130990603491505153e-03
1.202337638372033557e-03
1.273681663873926784e-03
1.345023416497885538e-03
1.416363030433055725e-03
1.487701137488542380e-03
1.559037870590522512e-03
1.630373362050657748e-03
1.701708241775741481e-03
1.773042640822994342e-03
1.844376689629792510e-03
1.915711016222891583e-03
1.987045749793497906e-03
2.058381018907450011e-03
2.129717449733531387e-03
2.201055169600452111e-03
2.272394471291148965e-03
2.343735646972197606e-03
2.415078656002739299e-03
2.486424453686866820e-03
2.557772998165036560e-03
2.629124579144589968e-03
2.700479485720858053e-03
2.771838006378139763e-03
2.843200096707222679e-03
2.914566708518681604e-03
2.985937796204742034e-03
3.057313645814754843e-03
3.128694542792152811e-03
3.200076744461662070e-03
3.271452592998623510e-03
3.342821831083052364e-03
3.414185410595939330e-03
3.485543285852071849e-03
3.556895742857578424e-03
3.628243066988952326e-03
3.699585542994897336e-03
3.770923122847394393e-03
3.842256754359910098e-03
3.913586388233809832e-03
3.984912306716652253e-03
4.056234791432855591e-03
4.127554123386945051e-03
4.198870582962449527e-03
4.270183164164914613e-03
4.341489438582854521e-03
4.412789051189372480e-03
4.484082272825526405e-03
4.555369373720835613e-03
4.626650623491393444e-03
4.697925959286405884e-03
4.769196313241103047e-03
4.840461621260963576e-03
4.911722150526806607e-03
4.982978167613297260e-03
5.054229938489432361e-03
5.125477728520594356e-03
5.196721802469175810e-03
5.267962424495647999e-03
5.339199858158796830e-03
5.410433703075839817e-03
5.481665548317402048e-03
5.552894992278192832e-03
5.624122296124828280e-03
5.695347720428275973e-03
5.766571525165853362e-03
5.837793969721047360e-03
5.909015305746861957e-03
5.980234648532062325e-03
6.051451430161100542e-03
6.122665911545227546e-03
6.193878353009774074e-03
6.265088351169137426e-03
6.336297491446568619e-03
6.407505369275645624e-03
6.478712242650369602e-03
6.549918368983762007e-03
6.621124005110973210e-03
6.692322289773691701e-03
6.763494801460823158e-03
6.834640815204379161e-03
6.905760588065704142e-03
6.976854376476479547e-03
7.047922436242498589e-03
7.118965022542722565e-03
7.189981728714614495e-03
7.260974131356623396e-03
7.331941822326673575e-03
7.402885054313329549e-03
7.473804079385498733e-03
7.544699148994915561e-03
7.615570513974267985e-03
7.686418424541166527e-03
7.757243130299323886e-03
7.828044880237569614e-03
7.898823922733846925e-03
7.969580505554282879e-03
8.040314875854784327e-03
8.111026621791486702e-03
8.181716968572061432e-03
8.252385003050782819e-03
8.323030966126632180e-03
8.393655102714878136e-03
8.464257657126023071e-03
8.534838873067066012e-03
8.605398993642418559e-03
8.675938261355334302e-03
8.746456918108588829e-03
8.816955205205950774e-03
8.887433363353208771e-03
8.957891632660641701e-03
9.028329596787482147e-03
9.098748806541115397e-03
9.169148844212188232e-03
9.239529947535088383e-03
9.309892353653051456e-03
9.380236299119798504e-03
9.450562019900174415e-03
9.520869751372562639e-03
9.591159728327552925e-03
9.661428185417847425e-03
9.731653945799959016e-03
9.801834605037348935e-03
9.871983013386820272e-03
9.942103987460024217e-03
1.001219904134126315e-02
1.008226772937700910e-02
1.015231025839144485e-02
1.022232683457334479e-02
1.029231766347674104e-02
1.036228295002182553e-02
1.043222289849654594e-02
1.050213771255890938e-02
1.057202694451803149e-02
1.064189274893190262e-02
1.071173272515471564e-02
1.078154967584186996e-02
1.085134120091846288e-02
1.092111009998912585e-02
1.099085389466299134e-02
1.106057498335122347e-02
1.113027091236756805e-02
1.119994447593088138e-02
1.126959327624239837e-02
1.133921880798810511e-02
1.140882329728561129e-02
1.147840688500541273e-02
1.154797255782225029e-02
1.161751790149875840e-02
1.168704447315821460e-02
1.175654332641599964e-02
1.182601629717046354e-02
1.189546102915983727e-02
1.196488034007561763e-02
1.203427187441752366e-02
1.210363844666056954e-02
1.217297048063935294e-02
1.224223963191105324e-02
1.231144416811895403e-02
1.238058174488988750e-02
1.244965517029079927e-02
1.251866210345202457e-02
1.258760534619936255e-02
1.265648256114067227e-02
1.272529654390200382e-02
1.279404496054223350e-02
1.286273060052997574e-02
1.293135113334926978e-02
1.299990806608865290e-02
1.306840290042457497e-02
1.313683331092943551e-02
1.320520207186105799e-02
1.327350686115121026e-02
1.334175044704576096e-02
1.340993051081056098e-02
1.347804981472061625e-02
1.354610604334983981e-02
1.361410195304293969e-02
1.368203523165707758e-02
1.374990862964695082e-02
1.381771983812765670e-02
1.388547034043238759e-02
1.395316161472356931e-02
1.402079135695541434e-02
1.408836230303407711e-02
1.415587215210842298e-02
1.422332363433492786e-02
1.429071445203178303e-02
1.435804732964626740e-02
1.442531997264069610e-02
1.449253509979230026e-02
1.455969041968413480e-02
1.462678864546040902e-02
1.469382748880158907e-02
1.476080841029314694e-02
1.482773286558188020e-02
1.489459857094724282e-02
1.496140822562158634e-02
1.502815954892043615e-02
1.509485523457951284e-02
1.516149300492565521e-02
1.522807554823540910e-02
1.529460058982405612e-02
1.536107081254634021e-02
1.542748394468185236e-02
1.549384266370130991e-02
1.556014470082592305e-02
1.562639149486218237e-02
1.569258447989924088e-02
1.575872139152685592e-02
1.582480489391699385e-02
1.589083272554202286e-02
1.595680754531977885e-02
1.602272709458249511e-02
1.608859402702966790e-02
1.615440608683076096e-02
1.622016592250338785e-02
1.628587128103155257e-02
1.635152480578666578e-02
1.641712424654510893e-02
1.648267102126507733e-02
1.654816654340125759e-02
1.661360856687579823e-02
1.667899972235099837e-02
1.674433776648559524e-02
1.680962532492087658e-02
1.687486015702872877e-02
1.694004488346388670e-02
1.700517726629124926e-02
1.707025992121331825e-02
1.713529061296489853e-02
1.720027195233247985e-02
1.726520170669836041e-02
1.733008127406789056e-02
1.739491204814824776e-02
1.745969180025361278e-02
1.752442312902982580e-02
1.758910380838510368e-02
1.765373643216840149e-02
1.771831877686147472e-02
1.778285343154893672e-02
1.784733817526572286e-02
1.791177559236702133e-02
1.797616346441764656e-02
1.804050437107740379e-02
1.810479609642072496e-02
1.816904001936112123e-02
1.823323751471168930e-02
1.829738637027425452e-02
1.836148915411131566e-02
1.842554365648296777e-02
1.848955244087052696e-02
1.855351329997255438e-02
1.861742879272157425e-02
1.868129671423295057e-02
1.874511961892325052e-02
1.880889530430530920e-02
1.887262632031128096e-02
1.893631046683122432e-02
1.899994910451364982e-02
1.906354359009877764e-02
1.912709172700376159e-02
1.919059605408977853e-02
1.925405437710200895e-02
1.931746923052787834e-02
1.938083842242001309e-02
1.944416448292343724e-02
1.950744522237936318e-02
1.957068316662111118e-02
1.963387612825828743e-02
1.969702662884423305e-02
1.976013248323803262e-02
1.982319503462082189e-02
1.988621562244730079e-02
1.994919206491505004e-02
2.001212687300910065e-02
2.007501786712800884e-02
2.013786755408378260e-02
2.020067375645717700e-02
2.026343897691548768e-02
2.032616104020393277e-02
2.038884244487587649e-02
2.045148101782051642e-02
2.051407925350801076e-02
2.057663498095321786e-02
2.063914952663586933e-02
2.070162421348475945e-02
2.076405687367033348e-02
2.082644999157937105e-02
2.088880140146334718e-02
2.095111242357478032e-02
2.101338553408660381e-02
2.107561625078280265e-02
2.113780705038409424e-02
2.119995808883612387e-02
2.126207183449768667e-02
2.132414381514019519e-02
2.138617649965840473e-02
2.144817000039597743e-02
2.151012284476516712e-02
2.157203665703646966e-02
2.163390698120737365e-02
2.169573628007878674e-02
2.175752470903249969e-02
2.181927472229194809e-02
2.188098187415293827e-02
2.194264861940534161e-02
2.200427511153951743e-02
2.206586379689282063e-02
2.212741023989778233e-02
2.218891688744711876e-02
2.225038389115929771e-02
2.231181140218921333e-02
2.237320185717470156e-02
2.243455083299308872e-02
2.249586076682297264e-02
2.255713180797302986e-02
2.261836638544653666e-02
2.267956008589841477e-02
2.274071533885951846e-02
2.280183229181476090e-02
2.286291336624091119e-02
2.292395415841341766e-02
2.298495709032580270e-02
2.304592230765811767e-02
2.310684995564299404e-02
2.316774242125307914e-02
2.322859509513097720e-02
2.328941034054962667e-02
2.335018830168711368e-02
2.341093138415359376e-02
2.347163520611728060e-02
2.353230217368956767e-02
2.359293242928617307e-02
2.365352837129180985e-02
2.371408562708501866e-02
2.377460659553928823e-02
2.383509141732989556e-02
2.389554023269863103e-02
2.395595543114373283e-02
2.401633265134670014e-02
2.407667428327989190e-02
2.413698046546902676e-02
2.419725358041666108e-02
2.425748927568199820e-02
2.431768993423150116e-02
2.437785569289246945e-02
2.443798892727447325e-02
2.449808529366817589e-02
2.455814716813611853e-02
2.461817468582627733e-02
2.467816798146885149e-02
2.473812942219741351e-02
2.479805467501572380e-02
2.485794610749583744e-02
2.491780385271266662e-02
2.497763027112781531e-02
2.503742103815770337e-02
2.509717851469192573e-02
2.515690283216787115e-02
2.521659412161708635e-02
2.527625473529790390e-02
2.533588035894557278e-02
2.539547334523506450e-02
2.545503382358185740e-02
2.551456413979061311e-02
2.557405998769732292e-02
2.563352371351138026e-02
2.569295544505137419e-02
2.575235752176260884e-02
2.581172564544531589e-02
2.587106215593917846e-02
2.593036717948285497e-02
2.598964084192345592e-02
2.604888547488684591e-02
2.610809678994158167e-02
2.616727711909530574e-02
2.622642658663768001e-02
2.628554751804237921e-02
2.634463563254402230e-02
2.640369325598881933e-02
2.646272051112522061e-02
2.652171971736616563e-02
2.658068660148163453e-02
2.663962348324788731e-02
2.669853048388903805e-02
2.675740772425116987e-02
2.681625751629712617e-02
2.687507559603624641e-02
2.693386427303257058e-02
2.699261813212391892e-02
2.705133442063487048e-02
2.711000888605033521e-02
2.716864383742523259e-02
2.722723939562618489e-02
2.728579786160545417e-02
2.734431499309725178e-02
2.740279309176404943e-02
2.746123227697336300e-02
2.751963266771992322e-02
2.757799655585307930e-02
2.763631971174218549e-02
2.769460442793539312e-02
2.775285082195044772e-02
2.781106117845333348e-02
2.786923127778190290e-02
2.792736340529267114e-02
2.798545767704282983e-02
2.804351637060234492e-02
2.810153527615436020e-02
2.815951667195187857e-02
2.821746067260835766e-02
2.827536739237990204e-02
2.833323910008589408e-02
2.839107159804959979e-02
2.844886715576191993e-02
2.850662588605723524e-02
2.856435005084984047e-02
2.862203546204072913e-02
2.867968438220738769e-02
2.873729692277893211e-02
2.879487533884794725e-02
2.885241545177613665e-02
2.890991951731117227e-02
2.896738764549272593e-02
2.902481994601677218e-02
2.908221866556476298e-02
2.913957963716123922e-02
2.919690510813230389e-02
2.925419518680499875e-02
2.931145211322311317e-02
2.936867172961446504e-02
2.942585627665850190e-02
2.948300586133004164e-02
2.954012271711489723e-02
2.959720269533114290e-02
2.965424803009258925e-02
2.971125882703759546e-02
2.976823519147206443e-02
2.982517934879591603e-02
2.988208716153401001e-02
2.993896085570432741e-02
2.999580053529607437e-02
3.005260841932777538e-02
3.010938037916632837e-02
3.016611863444101926e-02
3.022282328783937322e-02
3.027949655207537449e-02
3.033613430725090598e-02
3.039273876668260876e-02
3.044931003177200890e-02
3.050584820360072169e-02
3.056235548710908856e-02
3.061882783494104809e-02
3.067526944856951987e-02
3.073168746742444002e-02
3.078808489468243259e-02
3.084445761807408370e-02
3.090080782755560973e-02
3.095713561168036976e-02
3.101344315565357501e-02
3.106972635276569750e-02
3.112598738848812441e-02
3.118222635024545109e-02
3.123844332518327382e-02
3.129464049299915396e-02
3.135081375380668889e-02
3.140696528756184436e-02
3.146309518029830055e-02
3.151920560738066812e-02
3.157529247427945385e-02
3.163135795661137228e-02
3.168740213931153793e-02
3.174342719347542086e-02
3.179942902984156383e-02
3.185540981975135133e-02
3.191136964705418300e-02
3.196730859532967428e-02
3.202322883042568735e-02
3.207912626954229074e-02
3.213500307876529516e-02
3.219085934060481047e-02
3.224669721678058432e-02
3.230251262956373992e-02
3.235830774090620032e-02
3.241408263226094877e-02
3.246983946127987575e-02
3.252557415522175366e-02
3.258128887196509726e-02
3.263698369191755932e-02
3.269265869522733348e-02
3.274831603454791962e-02
3.280395164325278223e-02
3.285956767421446822e-02
3.291516420655116182e-02
3.297074338898511869e-02
3.302630115968765989e-02
3.308183966759331573e-02
3.313735899080344494e-02
3.319286127416654075e-02
3.324834246057059572e-02
3.330380469507246421e-02
3.335924805476639388e-02
3.341467261649780363e-02
3.347008052035546632e-02
3.352546771501074829e-02
3.358083634075234580e-02
3.363618647343469270e-02
3.369152024940261225e-02
3.374683362186370328e-02
3.380212872735868790e-02
3.385740564076117343e-02
3.391266649472929329e-02
3.396790724692960728e-02
3.402313003020909776e-02
3.407833491847406249e-02
3.413352198539088000e-02
3.418869335908603091e-02
3.424384500269120335e-02
3.429897904451512103e-02
3.435409555727036990e-02
3.440919666552003098e-02
3.446427833668189167e-02
3.451934269549664092e-02
3.457438981373348041e-02
3.462942181244710316e-02
3.468443466326567859e-02
3.473943048741628958e-02
3.479440935573571703e-02
3.484937133883020399e-02
3.490431855344383605e-02
3.495924697636365597e-02
3.501415872449903377e-02
3.506905386753811360e-02
3.512393451883397133e-02
3.517879665922052368e-02
3.523364240221218968e-02
3.528847181658886778e-02
3.534328701236577608e-02
3.539808397435079135e-02
3.545286481271550660e-02
3.550762959534264906e-02
3.556237838989290134e-02
3.561711330228145567e-02
3.567183032218337879e-02
3.572653155566371530e-02
3.578121706949852210e-02
3.583588896637926458e-02
3.589054323979681826e-02
3.594518199258728286e-02
3.599980529065405221e-02
3.605441523351363142e-02
3.610900781840450935e-02
3.616358514498405063e-02
3.621814727829131275e-02
3.627269428315149646e-02
3.632722825518361343e-02
3.638174519621328873e-02
3.643624720199378775e-02
3.649073433649943632e-02
3.654520869228458646e-02
3.659966627477020951e-02
3.665410917664105317e-02
3.670853746102958892e-02
3.676295321747419242e-02
3.681735245492520625e-02
3.687173726304529553e-02
3.692610770413684573e-02
3.698046384029524125e-02
3.703480775735398800e-02
3.708913546858300103e-02
3.714344905993580137e-02
3.719774859268851208e-02
3.725203614976335675e-02
3.730630774781448777e-02
3.736056546987956417e-02
3.741480937642513438e-02
3.746904154750690941e-02
3.752325800310118975e-02
3.757746082337462545e-02
3.763165006799398804e-02
3.768582579642712482e-02
3.773999008521145004e-02
3.779413895838604209e-02
3.784827449259411947e-02
3.790239674651538215e-02
3.795650779392181762e-02
3.801060366203531937e-02
3.806468642472937702e-02
3.811875613990453604e-02
3.817281487861093336e-02
3.822685867119310354e-02
3.828088958879949377e-02
3.833490768855937758e-02
3.838891302741104239e-02
3.844290767306457468e-02
3.849688765968276027e-02
3.855085505506855581e-02
3.860480991540049533e-02
3.865875430576484750e-02
3.871268426331245238e-02
3.876660185321834096e-02
3.882050713091070304e-02
3.887440015163209917e-02
3.892828097043979363e-02
3.898214964220556022e-02
3.903601023342820331e-02
3.908985477409260278e-02
3.914368733122899902e-02
3.919750795897458673e-02
3.925131671128292976e-02
3.930511364192651458e-02
3.935889880449636169e-02
3.941267225240285832e-02
3.946643804364138863e-02
3.952018822086750260e-02
3.957392684258434490e-02
3.962765396148443253e-02
3.968136963008031537e-02
3.973507390070957213e-02
3.978876682553078581e-02
3.984244845652518130e-02
3.989611884550001153e-02
3.994978204122534571e-02
4.000343010004822619e-02
4.005706707122111410e-02
4.011069300585085040e-02
4.016430795487024863e-02
4.021791196903964916e-02
4.027150509894611430e-02
4.032508739500487160e-02
4.037865890745995223e-02
4.043222367620916136e-02
4.048577377070974870e-02
4.053931323131659825e-02
4.059284210759245282e-02
4.064636044893071842e-02
4.069986830455565863e-02
4.075336572352439291e-02
4.080685275472589746e-02
4.086033343045794575e-02
4.091379983135876031e-02
4.096725599016246000e-02
4.102070195509197048e-02
4.107413776094961944e-02
4.112755250006022711e-02
4.118093671484768237e-02
4.123429047629129096e-02
4.128761385517390470e-02
4.134091089123623219e-02
4.139417371431511339e-02
4.144740636601684791e-02
4.150060891634632654e-02
4.155378143511356814e-02
4.160692399193691160e-02
4.166003665624271046e-02
4.171311949726436152e-02
4.176617258404466404e-02
4.181919993452118400e-02
4.187219371698072679e-02
4.192515795118953448e-02
4.197809270543090276e-02
4.203099804779836246e-02
4.208387404619881589e-02
4.213672076835009439e-02
4.218953828178387266e-02
4.224233058544094033e-02
4.229508988112362644e-02
4.234782016956969986e-02
4.240052151756792953e-02
4.245319399172065022e-02
4.250583765844823114e-02
4.255845258398519015e-02
4.261103883438541184e-02
4.266359647551834500e-02
4.271612948537609200e-02
4.276863010273865284e-02
4.282110230735919343e-02
4.287354616438276977e-02
4.292596173877430421e-02
4.297834909531872416e-02
4.303070829862229441e-02
4.308303941311278362e-02
4.313534250303968642e-02
4.318762152587965475e-02
4.323986875664201368e-02
4.329208815453011727e-02
4.334428026346248686e-02
4.339644597663089298e-02
4.344858537212539784e-02
4.350069851328680626e-02
4.355278546328239520e-02
4.360485016260984281e-02
4.365688491713340391e-02
4.370889366894811778e-02
4.376087648052356949e-02
4.381283341415831423e-02
4.386476453197682424e-02
4.391666989593320802e-02
4.396854956780862911e-02
4.402040360921544160e-02
4.407223594181089443e-02
4.412403890453223121e-02
4.417581642060119940e-02
4.422756855094972517e-02
4.427929535634156366e-02
4.433099689737138305e-02
4.438267323446717927e-02
4.443432442788938785e-02
4.448595053773188313e-02
4.453755546721971381e-02
4.458913158766039664e-02
4.464068280381028320e-02
4.469220917509991731e-02
4.474371076079639020e-02
4.479518762000189724e-02
4.484663981165484814e-02
4.489806739453175433e-02
4.494947425580628209e-02
4.500085279498353130e-02
4.505220690074104861e-02
4.510353663120600376e-02
4.515484204434494497e-02
4.520612319796296630e-02
4.525738014970628886e-02
4.530861295706065106e-02
4.535982167735336246e-02
4.541101018006629686e-02
4.546217089579709936e-02
4.551330769549957744e-02
4.556442063586810254e-02
4.561550977343967195e-02
4.566657516459501909e-02
4.571761686555808613e-02
4.576863493239743952e-02
4.581962942102635328e-02
4.587060418361355030e-02
4.592155168119507747e-02
4.597247576738142105e-02
4.602337649746851556e-02
4.607425392659894592e-02
4.612510810976205855e-02
4.617593910179534911e-02
4.622674695738385187e-02
4.627753173106144424e-02
4.632829725805290288e-02
4.637903602919488111e-02
4.642975188112502538e-02
4.648044486777480611e-02
4.653111504292570255e-02
4.658176246020995226e-02
4.663238717311113390e-02
4.668298923496555508e-02
4.673357246623813244e-02
4.678412938373452401e-02
4.683466380930778605e-02
4.688517579570378180e-02
4.693566539552213035e-02
4.698613266121615117e-02
4.703657764509475148e-02
4.708700039932003922e-02
4.713740097591131994e-02
4.718778317906235920e-02
4.723813955421968247e-02
4.728847390693527442e-02
4.733878628865381688e-02
4.738907675067485781e-02
4.743934534415616966e-02
4.748959212011386044e-02
4.753981712942167981e-02
4.759002042281307299e-02
4.764020578855446275e-02
4.769036580013943927e-02
4.774050424716672070e-02
4.779062117980692470e-02
4.784071664809372293e-02
4.789079070191937237e-02
4.794084339103882320e-02
4.799087476506871952e-02
4.804088859839958370e-02
4.809087748897000747e-02
4.814084521247821713e-02
4.819079181799160172e-02
4.824071735444132591e-02
4.829062187062191369e-02
4.834050541519291366e-02
4.839036803667826070e-02
4.844020978346710860e-02
4.849003441464841413e-02
4.853983455512861367e-02
4.858961396527752830e-02
4.863937269294874022e-02
4.868911078586279917e-02
4.873882829160691710e-02
4.878852525763616166e-02
4.883820173127345621e-02
4.888785775971118963e-02
4.893749708705452672e-02
4.898711236462754970e-02
4.903670733779194602e-02
4.908628205321685645e-02
4.913583655744058198e-02
4.918537089687263775e-02
4.923488511779317012e-02
4.928437926635309552e-02
4.933385707360263273e-02
4.938331121389527567e-02
4.943274541951517276e-02
4.948215973610187168e-02
4.953155420916824370e-02
4.958092888409978971e-02
4.963028380615536195e-02
4.967961902046896805e-02
4.972893457204818901e-02
4.977823417754290158e-02
4.982751053671830022e-02
4.987676736743448802e-02
4.992600471420041708e-02
4.997522262139925120e-02
5.002442113329275131e-02
5.007360029401752843e-02
5.012276014758779152e-02
5.017190073789565274e-02
5.022102576748818659e-02
5.027012796102947600e-02
5.031921102225395126e-02
5.036827499456586477e-02
5.041731992124812156e-02
5.046634584546347280e-02
5.051535281025421043e-02
5.056434085854316640e-02
5.061331368058441527e-02
5.066226402275558760e-02
5.071119557647796317e-02
5.076010838419625637e-02
5.080900248823827514e-02
5.085787793081245067e-02
5.090673475401003012e-02
5.095557299980468802e-02
5.100439271005363651e-02
5.105319756144938159e-02
5.110198032433568849e-02
5.115074467654892598e-02
5.119949065948040112e-02
5.124821831440615205e-02
5.129692768248667045e-02
5.134561880476753992e-02
5.139429172217921393e-02
5.144294647553926403e-02
5.149158672825532301e-02
5.154020527415978381e-02
5.158880577778235388e-02
5.163738827948563537e-02
5.168595281951943177e-02
5.173449943802149731e-02
5.178302817501642674e-02
5.183153907041823660e-02
5.188003577605226901e-02
5.192851110623988853e-02
5.197696871390827811e-02
5.202540863852747610e-02
5.207383091945588793e-02
5.212223559594222899e-02
5.217062270712558014e-02
5.221899229203538773e-02
5.226734438959113049e-02
5.231568263883937253e-02
5.236399987671910838e-02
5.241229974335742670e-02
5.246058227724101353e-02
5.250884751674902984e-02
5.255709550015291720e-02
5.260532626561756353e-02
5.265353985120058145e-02
5.270173629485325195e-02
5.274991922309638093e-02
5.279808149504738868e-02
5.284622673828806572e-02
5.289435499034725319e-02
5.294246628864779369e-02
5.299056067050764152e-02
5.303863817314052875e-02
5.308669883365640940e-02
5.313474626765435360e-02
5.318277335360058200e-02
5.323078370813888460e-02
5.327877736796376995e-02
5.332675436966852200e-02
5.337471474974295194e-02
5.342265854457534102e-02
5.347058579045110838e-02
5.351849652355450404e-02
5.356639434742968553e-02
5.361427216191219647e-02
5.366213357157023633e-02
5.370997861218390623e-02
5.375780731943299862e-02
5.380561972889705280e-02
5.385341587605640967e-02
5.390119579629076840e-02
5.394895952488176771e-02
5.399671065355732269e-02
5.404444210311004637e-02
5.409215746596973684e-02
5.413985631337223103e-02
5.418753826140274010e-02
5.423520334415929400e-02
5.428285159564349982e-02
5.433048304976090259e-02
5.437810128694289813e-02
5.442569924641169066e-02
5.447328050965560831e-02
5.452084511019678059e-02
5.456839308146219092e-02
5.461592445678445373e-02
5.466343926940081532e-02
5.471093755245456935e-02
5.475841933899550096e-02
5.480588819748541396e-02
5.485333708854994716e-02
5.490076958169065602e-02
5.494818570958190374e-02
5.499558550480759811e-02
5.504296899985716696e-02
5.509033622712905531e-02
5.513768721892928215e-02
5.518502200747224529e-02
5.523234414946834314e-02
5.527964662657186556e-02
5.532693299651481045e-02
5.537420329114720041e-02
5.542145754222704834e-02
5.546869578142477053e-02
5.551591804031766331e-02
5.556312435039553743e-02
5.561031825810211493e-02
5.565749276347609076e-02
5.570465141396757636e-02
5.575179409469294134e-02
5.579891957629617982e-02
5.584602760407209043e-02
5.589311821491690924e-02
5.594019144562195622e-02
5.598724733287896438e-02
5.603428941695642873e-02
5.608131072568850461e-02
5.612831480042801413e-02
5.617530167745693470e-02
5.622227139295266074e-02
5.626922398299441519e-02
5.631615948355803147e-02
5.636307793052008908e-02
5.640997935965577637e-02
5.645686729885279753e-02
5.650373479800060994e-02
5.655058538605087226e-02
5.659741909838009177e-02
5.664423597026518875e-02
5.669103603688405157e-02
5.673781933331698002e-02
5.678458589454477012e-02
5.683133923764646656e-02
5.687807243177511740e-02
5.692478899505812318e-02
5.697148896208462099e-02
5.701817236734904593e-02
5.706483924524791140e-02
5.711148963008114143e-02
5.715812355605293105e-02
5.720474105727113567e-02
5.725134563887376848e-02
5.729793039130903765e-02
5.734449882074302285e-02
5.739105096090335589e-02
5.743758684542130122e-02
5.748410650783467024e-02
5.753060998158629480e-02
5.757709730002602555e-02
5.762356849640845602e-02
5.767002706415716440e-02
5.771646611462502574e-02
5.776288914224561588e-02
5.780929617990279712e-02
5.785568726038745058e-02
5.790206241639747620e-02
5.794842168054079035e-02
5.799476508533202290e-02
5.804109611396404689e-02
5.808740789605523758e-02
5.813370391579494867e-02
5.817998420533340709e-02
5.822624879673132803e-02
5.827249772195849942e-02
5.831872871475030085e-02
5.836493891855770721e-02
5.841112836151268750e-02
5.845730051969802443e-02
5.850344855130606980e-02
5.854957593377310698e-02
5.859568270414622360e-02
5.864176889937822157e-02
5.868783455632867185e-02
5.873387971176391442e-02
5.877990440235505987e-02
5.882590866468231927e-02
5.887189596022543436e-02
5.891785947387612188e-02
5.896380266844691853e-02
5.900972558014772051e-02
5.905562824509555386e-02
5.910151069931632306e-02
5.914737297874445021e-02
5.919321511922354118e-02
5.923903715650519208e-02
5.928484253770610612e-02
5.933062447399778394e-02
5.937638641380890703e-02
5.942212839253097068e-02
5.946785044546540333e-02
5.951355260782376089e-02
5.955923491472847608e-02
5.960489740121352464e-02
5.965054350182319443e-02
5.969616645074446448e-02
5.974176968381764152e-02
5.978735323572273441e-02
5.983291714105171133e-02
5.987846143430836099e-02
5.992398614991012451e-02
5.996949132218687417e-02
6.001497698538124648e-02
6.006044656011058636e-02
6.010589330607538083e-02
6.015132064517006438e-02
6.019672861129171659e-02
6.024211723825173559e-02
6.028748655977661519e-02
6.033283660950714000e-02
6.037816742099796907e-02
6.042347902772093882e-02
6.046877483658882890e-02
6.051404813242375336e-02
6.055930232339751251e-02
6.060453744264363007e-02
6.064975352321130830e-02
6.069495059806701009e-02
6.074012870009207199e-02
6.078528786208770018e-02
6.083043147896879943e-02
6.087555285756515722e-02
6.092065539403548891e-02
6.096573912084862767e-02
6.101080407039169429e-02
6.105585027496998607e-02
6.110087776680675486e-02
6.114588657804506666e-02
6.119087674074510930e-02
6.123585163652900398e-02
6.128080459662915702e-02
6.132573900389132193e-02
6.137065489005458230e-02
6.141555228677700318e-02
6.146043122563660255e-02
6.150529173813212847e-02
6.155013385568308681e-02
6.159495760962929722e-02
6.163976636850790336e-02
6.168455348758564161e-02
6.172932233660649581e-02
6.177407294659523207e-02
6.181880534849906739e-02
6.186351957318592110e-02
6.190821565144666305e-02
6.195289361399447525e-02
6.199755681790752870e-02
6.204219863951429548e-02
6.208682243708582571e-02
6.213142824102624306e-02
6.217601608166362093e-02
6.222058598924901096e-02
6.226513799395755333e-02
6.230967212588950366e-02
6.235418841506717991e-02
6.239869020586771842e-02
6.244317089798187559e-02
6.248763383696182006e-02
6.253207905252944343e-02
6.257650657433178054e-02
6.262091643194206414e-02
6.266530865485814283e-02
6.270968327250400765e-02
6.275404031422965323e-02
6.279838311190560907e-02
6.284270508824113532e-02
6.288700957626613963e-02
6.293129660503571365e-02
6.297556620353339518e-02
6.301981840066800400e-02
6.306405322527688928e-02
6.310827070612454182e-02
6.315247416412647641e-02
6.319665704216953506e-02
6.324082266231348393e-02
6.328497105303501624e-02
6.332910224273904931e-02
6.337321625975927963e-02
6.341731313235723921e-02
6.346139288872476580e-02
6.350545555698208777e-02
6.354950444589810288e-02
6.359353302074621794e-02
6.363754459142509368e-02
6.368153918577296180e-02
6.372551683155949775e-02
6.376947755648412763e-02
6.381342138817702736e-02
6.385734835419826227e-02
6.390125848203978554e-02
6.394515506850606545e-02
6.398903160093757925e-02
6.403289137725176605e-02
6.407673442466696456e-02
6.412056077033037593e-02
6.416437044132311529e-02
6.420816346465699209e-02
6.425193986727698037e-02
6.429570293550518345e-02
6.433944617602840865e-02
6.438317287626996177e-02
6.442688306290508815e-02
6.447057676254275282e-02
6.451425400172494662e-02
6.455791480692746331e-02
6.460155920430041276e-02
6.464518714106834429e-02
6.468880182908048893e-02
6.473239679639869459e-02
6.477597531865367242e-02
6.481953742179141775e-02
6.486308313169147910e-02
6.490661247416887325e-02
6.495012547497405753e-02
6.499362215979245794e-02
6.503710255424505204e-02
6.508056992131766583e-02
6.512401781043725135e-02
6.516744948567221307e-02
6.521086497238798296e-02
6.525426429588632171e-02
6.529764748140542974e-02
6.534101455412077986e-02
6.538436553914456217e-02
6.542770368933631397e-02
6.547102257286757654e-02
6.551432544366925237e-02
6.555761232660251014e-02
6.560088324646717872e-02
6.564413822799958220e-02
6.568737729587631469e-02
6.573060047471029899e-02
6.577380778905395076e-02
6.581700248052990698e-02
6.586017813812639066e-02
6.590333800452347068e-02
6.594648210402731525e-02
6.598961046088608340e-02
6.603272309928459594e-02
6.607582004334927595e-02
6.611890131714481811e-02
6.616196694467740835e-02
6.620502015649221139e-02
6.624805456211235732e-02
6.629107339312712011e-02
6.633407667330321056e-02
6.637706442634733195e-02
6.642003667590673510e-02
6.646299344557110578e-02
6.650593475886956707e-02
6.654886383663422000e-02
6.659177430640944584e-02
6.663466939005829870e-02
6.667754911087686587e-02
6.672041349210344752e-02
6.676326255691694689e-02
6.680609632844031198e-02
6.684891482973809307e-02
6.689171808381583206e-02
6.693450930072358807e-02
6.697728212802317449e-02
6.702003977678333557e-02
6.706278226978124035e-02
6.710550962973949041e-02
6.714822187932267816e-02
6.719091904113977387e-02
6.723360113774273783e-02
6.727626819162862981e-02
6.731892340221118376e-02
6.736155980365976514e-02
6.740417996588382588e-02
6.744678391293157382e-02
6.748937166879143135e-02
6.753194325739408921e-02
6.757449870261056368e-02
6.761703802825475007e-02
6.765956442541903870e-02
6.770207158192792507e-02
6.774456268995660002e-02
6.778703777308603406e-02
6.782949685484013225e-02
6.787193995868456842e-02
6.791436710802800647e-02
6.795677832622193382e-02
6.799917363656082792e-02
6.804155621891588845e-02
6.808391978201966399e-02
6.812626750681349819e-02
6.816859941636393971e-02
6.821091553368313631e-02
6.825321588172594822e-02
6.829550048339216861e-02
6.833776936152474724e-02
6.838002253891239945e-02
6.842226318435434829e-02
6.846448502722624063e-02
6.850669123738517552e-02
6.854888183739704655e-02
6.859105684977306883e-02
6.863321943722766605e-02
6.867536020139086705e-02
6.871749172332586308e-02
6.875960147123516553e-02
6.880170201682955788e-02
6.884378083743303289e-02
6.888585049543122230e-02
6.892789847724456465e-02
6.896993733596057385e-02
6.901196082687505173e-02
6.905396271438751787e-02
6.909595553768960174e-02
6.913792680582775407e-02
6.917988904876232192e-02
6.922182978454644031e-02
6.926376153393504209e-02
6.930567806784482254e-02
6.934757316620637768e-02
6.938945933601720073e-02
6.943132411773544899e-02
6.947318000921948178e-02
6.951501455984632205e-02
6.955684025836095241e-02
6.959864466303339325e-02
6.964044025352128520e-02
6.968222082060321343e-02
6.972398016395792153e-02
6.976573074966124777e-02
6.980746015810795901e-02
6.984918084635072244e-02
6.989088040359275888e-02
6.993257127788821137e-02
6.997424106722338610e-02
7.001590221068032527e-02
7.005754851865353405e-02
7.009917381032898520e-02
7.014079051137789289e-02
7.018238624163697370e-02
7.022397341786879021e-02
7.026553966860965561e-02
7.030709740173685107e-02
7.034863425446075125e-02
7.039016262579977923e-02
7.043167634552532919e-02
7.047316925209162752e-02
7.051465373127324687e-02
7.055611744186413015e-02
7.059757276084149824e-02
7.063900735559180966e-02
7.068043359431741557e-02
7.072183915297408641e-02
7.076323639101533836e-02
7.080461915735519751e-02
7.084598130948405181e-02
7.088733519377549142e-02
7.092866850750700891e-02
7.096999358836375560e-02
7.101129814210965785e-02
7.105259449776590852e-02
7.109387036956121841e-02
7.113513807787535947e-02
7.117639149053400782e-02
7.121762448383645028e-02
7.125884936524229385e-02
7.130005387004662021e-02
7.134125029712634625e-02
7.138242639016151303e-02
7.142359443947227104e-02
7.146474219710169384e-02
7.150588194483203930e-02
7.154700756917786730e-02
7.158811296502448629e-02
7.162921040139264006e-02
7.167028765114041855e-02
7.171135697480984783e-02
7.175240615354616658e-02
7.179344743943572027e-02
7.183447473337584155e-02
7.187548194455689599e-02
7.191648131242517339e-02
7.195746063874630671e-02
7.199843215456719348e-02
7.203938366986417652e-02
7.208032740730818677e-02
7.212125118506518273e-02
7.216216721745066787e-02
7.220306942366194747e-02
7.224395173109304791e-02
7.228482634156924158e-02
7.232568109363690656e-02
7.236652818082328631e-02
7.240735544978965654e-02
7.244817508578543785e-02
7.248897494356676408e-02
7.252976720012777045e-02
7.257054579275562523e-02
7.261130466683624052e-02
7.265205598702340062e-02
7.269278762821596018e-02
7.273351174686615295e-02
7.277421622589291816e-02
7.281491321357064228e-02
7.285559060081914229e-02
7.289626052775410869e-02
7.293691694954401727e-02
7.297755382936227386e-02
7.301818329512943517e-02
7.305879325767583587e-02
7.309939583681734909e-02
7.313997895131318927e-02
7.318055471289547365e-02
7.322111104823258998e-02
7.326166006099477102e-02
7.330219572402790762e-02
7.334271201809333673e-02
7.338322103480526826e-02
7.342371072051789849e-02
7.346419315883495615e-02
7.350465630394920069e-02
7.354511223147469634e-02
7.358554890342339228e-02
7.362597838744083800e-02
7.366639467385294182e-02
7.370679176081207373e-02
7.374718170404587214e-02
7.378755248503066078e-02
7.382791615157618947e-02
7.386826069290858277e-02
7.390859814894062962e-02
7.394892252345891537e-02
7.398922782800870790e-02
7.402952609069168854e-02
7.406980532002804818e-02
7.411007753627085748e-02
7.415033075562488252e-02
7.419057699051406773e-02
7.423080426480860305e-02
7.427102458312440092e-02
7.431123196638650397e-02
7.435142044319126287e-02
7.439160200647870758e-02
7.443176469919754457e-02
7.447192050652828854e-02
7.451205747901912257e-02
7.455218759410986440e-02
7.459229890993007706e-02
7.463240339619764407e-02
7.467249509078965897e-02
7.471256803916720424e-02
7.475263419950439747e-02
7.479268164880092939e-02
7.483272233755727809e-02
7.487274435028934416e-02
7.491275962984333958e-02
7.495275626823422188e-02
7.499274620067236663e-02
7.503272348180212159e-02
7.507268217377011110e-02
7.511263420036923266e-02
7.515256767228095658e-02
7.519249450571086069e-02
7.523240281877380253e-02
7.527230452010608142e-02
7.531218773524139820e-02
7.535206436526359353e-02
7.539192848140507941e-02
7.543177416232027532e-02
7.547161329780072148e-02
7.551143403184623626e-02
7.555124824674391837e-02
7.559104409384831413e-02
7.563083344796089902e-02
7.567060446777340577e-02
7.571036902061800689e-02
7.575012119413987444e-02
7.578985508332575227e-02
7.582958254433863621e-02
7.586929175414014459e-02
7.590899456147010005e-02
7.594867915056791041e-02
7.598835736276643438e-02
7.602802329835706141e-02
7.606767106491307828e-02
7.610731249269175880e-02
7.614693578405218322e-02
7.618655276189079117e-02
7.622615163578544406e-02
7.626574422128762354e-02
7.630531873517693020e-02
7.634488698567853948e-02
7.638444308919334347e-02
7.642398116932702656e-02
7.646351302334691846e-02
7.650302688596383183e-02
7.654253454716231087e-02
7.658202424879539949e-02
7.662150777358167630e-02
7.666097337050081784e-02
7.670043281502292309e-02
7.673988023949251946e-02
7.677930978338426415e-02
7.681873321132653976e-02
7.685813879004443905e-02
7.689753827696027555e-02
7.693691994586820959e-02
7.697629554700097243e-02
7.701565336120713701e-02
7.705500513154595055e-02
7.709434500614315011e-02
7.713366714018238257e-02
7.717298326599436598e-02
7.721228168199256725e-02
7.725157411337624236e-02
7.729084886555570577e-02
7.733011765661668147e-02
7.736936879895045527e-02
7.740861400354503985e-02
7.744784743414800943e-02
7.748706326149401580e-02
7.752627318595284311e-02
7.756546553730286897e-02
7.760465200885691139e-02
7.764382093731952983e-02
7.768298400896256339e-02
7.772212956740304213e-02
7.776126929188625914e-02
7.780039736162797093e-02
7.783950796275918016e-02
7.787861276401619737e-02
7.791770012622967201e-02
7.795678171115083543e-02
7.799584588646751859e-02
7.803490430696180535e-02
7.807395116377358057e-02
7.811298063915828038e-02
7.815200126563032201e-02
7.819099909984716934e-02
7.822998577688888844e-02
7.826894969273778813e-02
7.830790247231828038e-02
7.834683252166541045e-02
7.838575145556325730e-02
7.842465348471844289e-02
7.846353282988755007e-02
7.850240109067302408e-02
7.854124669817563742e-02
7.858008124189608257e-02
7.861889316293507735e-02
7.865769404070804827e-02
7.869647232630033740e-02
7.873523958905598308e-02
7.877399006209401255e-02
7.881271798851585686e-02
7.885143492258800402e-02
7.889012934029415725e-02
7.892881278586932892e-02
7.896747374523038765e-02
7.900612375259519204e-02
7.904475130379928771e-02
7.908336792305881158e-02
7.912196786575692586e-02
7.916054539719091787e-02
7.919911202660384619e-02
7.923765627456258454e-02
7.927618965200822210e-02
7.931470074280216886e-02
7.935320104275800368e-02
7.939167909193051154e-02
7.943014636959211394e-02
7.946859715302867500e-02
7.950702572933188161e-02
7.954544356296727736e-02
7.958383921845413322e-02
7.962222415040237644e-02
7.966058693309274741e-02
7.969893901129676550e-02
7.973726896904159700e-02
7.977558824127473081e-02
7.981389112716374967e-02
7.985217193562277327e-02
7.989044208688744764e-02
7.992869018929232849e-02
7.996692765328572428e-02
8.000514309690037740e-02
8.004334792081024830e-02
8.008153075273266586e-02
8.011970298358167542e-02
8.015785893426891073e-02
8.019599293539025897e-02
8.023411636324478957e-02
8.027221786970184514e-02
8.031030882133621818e-02
8.034837787965437572e-02
8.038643640152082215e-02
8.042447872466607084e-02
8.046249919645337423e-02
8.050050915920836658e-02
8.053849729846851435e-02
8.057647494688374712e-02
8.061443079958169333e-02
8.065237617955012261e-02
8.069029979149178189e-02
8.072821294874737985e-02
8.076611001055006289e-02
8.080398534570415459e-02
8.084185025310375305e-02
8.087969346133383475e-02
8.091752625967507662e-02
8.095533738624111075e-02
8.099313812071362584e-02
8.103091721072169795e-02
8.106868592636118365e-02
8.110643864823391391e-02
8.114416976645338897e-02
8.118189053676233558e-02
8.121958973052240127e-02
8.125727859392323227e-02
8.129494590779645646e-02
8.133260290879396059e-02
8.137023838720397473e-02
8.140786357015344921e-02
8.144547285948167126e-02
8.148306066648175472e-02
8.152063820401761474e-02
8.155819428596294829e-02
8.159574011569070695e-02
8.163326451648600379e-02
8.167077868224359438e-02
8.170827144564685174e-02
8.174575399112593566e-02
8.178322074162902577e-02
8.182066612949795426e-02
8.185810132499038438e-02
8.189551518423032750e-02
8.193291886804260349e-02
8.197030124190596290e-02
8.200767345722692614e-02
8.204502438882382842e-02
8.208236517869865745e-02
8.211969027077925531e-02
8.215699411833132793e-02
8.219428784927101939e-02
8.223156036171619387e-02
8.226882277420954903e-02
8.230606399416567909e-02
8.234329513076660279e-02
8.238051064417301061e-02
8.241770500383815978e-02
8.245488930492711477e-02
8.249205247804375363e-02
8.252920560902476943e-02
8.256633763772824874e-02
8.260345964067522528e-02
8.264056056696500452e-02
8.267765148381561735e-02
8.271472687214631581e-02
8.275178122211329645e-02
8.278882558700328964e-02
8.282584893896666189e-02
8.286286232201822699e-02
8.289985471750677126e-02
8.293683716018923624e-02
8.297379864059978294e-02
8.301075018425063679e-02
8.304768629269532187e-02
8.308460147667223739e-02
8.312150674784579696e-02
8.315839111966372155e-02
8.319526559457585124e-02
8.323211919517403690e-02
8.326896291470514688e-02
8.330578578489294950e-02
8.334259878979488612e-02
8.337939645148106926e-02
8.341617330115036477e-02
8.345294030909683469e-02
8.348968652982274863e-02
8.352642292446166294e-02
8.356313855660707501e-02
8.359984437824702352e-02
8.363652946205091254e-02
8.367320475087147713e-02
8.370986478717640233e-02
8.374650412250611575e-02
8.378313368603279576e-02
8.381974257307261977e-02
8.385634170369210549e-02
8.389292018224564496e-02
8.392948891970630765e-02
8.396603702945421022e-02
8.400257541338290723e-02
8.403909863423736359e-02
8.407560126378621490e-02
8.411209419032156243e-02
8.414856654973862371e-02
8.418502922127868437e-02
8.422147134982188588e-02
8.425790380557185433e-02
8.429432116696577992e-02
8.433071802142411144e-02
8.436710522561235992e-02
8.440347194682357168e-02
8.443982903271413099e-02
8.447616565952242862e-02
8.451249266590610265e-02
8.454879923703745304e-02
8.458509620258880535e-02
8.462137816107273558e-02
8.465763971993162107e-02
8.469389169537955286e-02
8.473012329487300542e-02
8.476634532567040026e-02
8.480254700412204194e-02
8.483873912854089649e-02
8.487491092416032945e-02
8.491107318035823193e-02
8.494722051560960052e-02
8.498334755726510981e-02
8.501946508132324221e-02
8.505556233517647113e-02
8.509165008591923485e-02
8.512771758978759928e-02
8.516377560498117338e-02
8.519981339656951258e-02
8.523584171386927588e-02
8.527185519520452672e-02
8.530784848772510198e-02
8.534383232744574554e-02
8.537979600146977655e-02
8.541575023695818780e-02
8.545168432980898565e-02
8.548760899833940385e-02
8.552351354722981247e-02
8.555940868596878524e-02
8.559528907261654274e-02
8.563114937401317128e-02
8.566700028641943687e-02
8.570283113642634953e-02
8.573865261149071770e-02
8.577445404694972186e-02
8.581024612146698205e-02
8.584601817911369226e-02
8.588178088977299618e-02
8.591752893113824285e-02
8.595325698962846817e-02
8.598897572197589101e-02
8.602467449404088695e-02
8.606036395380234350e-02
8.609603347581606947e-02
8.613169369931805708e-02
8.616733931719433581e-02
8.620296503102070629e-02
8.623858146693946791e-02
8.627417802120296297e-02
8.630976531123796258e-02
8.634533274195632657e-02
8.638089092208045550e-02
8.641642926517179024e-02
8.645195837125846383e-02
8.648747295266556723e-02
8.652296773036255439e-02
8.655845329135719579e-02
8.659391907078739514e-02
8.662937564699485504e-02
8.666481246372947922e-02
8.670024009067750503e-02
8.673564798019123279e-02
8.677104669331020537e-02
8.680643096169521344e-02
8.684179552560244986e-02
8.687715093312398107e-02
8.691248665807266294e-02
8.694781323992101241e-02
8.698312016104653432e-02
8.701841795231579635e-02
8.705369610466084929e-02
8.708896514035036063e-02
8.712421981027562712e-02
8.715945487387688484e-02
8.719468084054649015e-02
8.722988722256075356e-02
8.726508452073966637e-02
8.730026225587955713e-02
8.733543092024081966e-02
8.737058004312703297e-02
8.740572010825026217e-02
8.744084588562883731e-02
8.747595215378550781e-02
8.751104938362580521e-02
8.754612712568154986e-02
8.758119584233481358e-02
8.761624509259147153e-02
8.765128533031923963e-02
8.768630612298716764e-02
8.772131791596132766e-02
8.775631549828633027e-02
8.779129366746524221e-02
8.782626285612793460e-02
8.786121265285840032e-02
8.789615348180779275e-02
8.793107493998975066e-02
8.796598744308686824e-02
8.800088579487569396e-02
8.803576480755281874e-02
8.807063488411909224e-02
8.810548564261688753e-02
8.814032747760564002e-02
8.817515001551923248e-02
8.820996364248767652e-02
8.824475799332764936e-02
8.827954344574739931e-02
8.831431482237017683e-02
8.834906695419703082e-02
8.838381020632057883e-02
8.841853423447748606e-02
8.845324939536330922e-02
8.848794535306325759e-02
8.852263245588737339e-02
8.855730037626036166e-02
8.859195945411574291e-02
8.862660453082787937e-02
8.866123045610546649e-02
8.869584755733489478e-02
8.873044552774822513e-02
8.876503468638191618e-02
8.879960473477299665e-02
8.883416598361604244e-02
8.886870814274400177e-02
8.890324151452039247e-02
8.893776095897309997e-02
8.897226134441899026e-02
8.900675296074123111e-02
8.904122553847276800e-02
8.907568935918858122e-02
8.911013416168445112e-02
8.914457021923838376e-02
8.917898727889866928e-02
8.921339560565566540e-02
8.924779007809446885e-02
8.928216558304757910e-02
8.931653237309200577e-02
8.935088021586629070e-02
8.938521935568549681e-02
8.941953956840814621e-02
8.945385109009534874e-02
8.948814370481528169e-02
8.952242764038542688e-02
8.955669779385333484e-02
8.959094907046882827e-02
8.962519168570182160e-02
8.965941544410566122e-02
8.969363055292939313e-02
8.972782682490482165e-02
8.976201445907028287e-02
8.979618327632493680e-02
8.983034346750790045e-02
8.986448994803319934e-02
8.989861764147755174e-02
8.993273672639612304e-02
8.996683704406710502e-02
9.000092876486931459e-02
9.003500173821638031e-02
9.006906612632037401e-02
9.010311685881589039e-02
9.013714887347001881e-02
9.017117232025889662e-02
9.020517706889530363e-02
9.023917326121311255e-02
9.027315077502834351e-02
9.030711974404037612e-02
9.034107005415886738e-02
9.037501183095869584e-02
9.040894002227845005e-02
9.044284958404474883e-02
9.047675062966176185e-02
9.051063306523382535e-02
9.054450699606508834e-02
9.057836233632143852e-02
9.061220918321455375e-02
9.064603745896432363e-02
9.067985725269794850e-02
9.071366353036508512e-02
9.074745126596295286e-02
9.078123053651065977e-02
9.081499128432218848e-02
9.084874357835714953e-02
9.088247736895099793e-02
9.091620271701211786e-02
9.094990958088894351e-02
9.098360801344884674e-02
9.101729299866251344e-02
9.105095952850533747e-02
9.108461764380038073e-02
9.111825732288630908e-02
9.115188859856759862e-02
9.118550145716447508e-02
9.121910592347132196e-02
9.125269199178021040e-02
9.128626967888575638e-02
9.131983398668874763e-02
9.135337992505576654e-02
9.138691749879668258e-02
9.142043672209571037e-02
9.145394759178560040e-02
9.148744012999138198e-02
9.152092432557706880e-02
9.155439020859967858e-02
9.158784775996414718e-02
9.162129199941321245e-02
9.165471795461421767e-02
9.168813559454891404e-02
9.172153496906687575e-02
9.175492603921298063e-02
9.178829886273692784e-02
9.182166339275621425e-02
9.185501466282974814e-02
9.188834771440812510e-02
9.192167248873384100e-02
9.195497906327282367e-02
9.198827737135978344e-02
9.202155749833146325e-02
9.205482936962572360e-02
9.208808307844307262e-02
9.212132854233162638e-02
9.215456081253653453e-02
9.218777494815555418e-02
9.222098085492197450e-02
9.225416864565399999e-02
9.228734821821826806e-02
9.232050969326499601e-02
9.235366296080382842e-02
9.238679814930839118e-02
9.241992514093916311e-02
9.245303900453943902e-02
9.248613481676681847e-02
9.251922244802601725e-02
9.255229204631199025e-02
9.258535347420171480e-02
9.261839688748418897e-02
9.265143214091769996e-02
9.268444939807707339e-02
9.271745850591145421e-02
9.275045455077507439e-02
9.278343262680283088e-02
9.281640256924517107e-02
9.284935456110160468e-02
9.288229842983575235e-02
9.291522436620236469e-02
9.294814218988628474e-02
9.298104209938840015e-02
9.301393390662299199e-02
9.304681271537407206e-02
9.307967363716246334e-02
9.311252647226375689e-02
9.314536143850865590e-02
9.317818832842383880e-02
9.321099736755761311e-02
9.324379834069551620e-02
9.327658148109502223e-02
9.330935656580907622e-02
9.334211871596498344e-02
9.337486306038889072e-02
9.340759936455311774e-02
9.344031788095064073e-02
9.347302836734228126e-02
9.350572108390181603e-02
9.353840578068856049e-02
9.357107759225846699e-02
9.360373166084057228e-02
9.363637772495791989e-02
9.366900606394462647e-02
9.370162640864276860e-02
9.373422904603928574e-02
9.376682369930178229e-02
9.379940066306052815e-02
9.383196965281864754e-02
9.386452582032817071e-02
9.389706432497468835e-02
9.392959487078139658e-02
9.396210777144869963e-02
9.399461272335618567e-02
9.402710004781783537e-02
9.405957943357862172e-02
9.409204120955766415e-02
9.412449505687414675e-02
9.415693614439080150e-02
9.418935964856850473e-02
9.422177523910224561e-02
9.425417326388801920e-02
9.428656338501634204e-02
9.431893595796037033e-02
9.435130063721164362e-02
9.438364778581370684e-02
9.441598705066805985e-02
9.444831361766831135e-02
9.448062268026741206e-02
9.451292387400056505e-02
9.454520758079659748e-02
9.457748342862137836e-02
9.460974180694492475e-02
9.464199233617259788e-02
9.467422541330644536e-02
9.470645065120042450e-02
9.473866325269530986e-02
9.477085842815669015e-02
9.480304577912579411e-02
9.483521572139985700e-02
9.486737784898852111e-02
9.489952258519435135e-02
9.493165951650200940e-02
9.496377907371100768e-02
9.499589083579101922e-02
9.502799002245104765e-02
9.506007186088910599e-02
9.509214591881598455e-02
9.512420264573756556e-02
9.515625160187057840e-02
9.518828324418809883e-02
9.522030712542017827e-02
9.525231847833992571e-02
9.528431254318070476e-02
9.531629886145687180e-02
9.534826790877842795e-02
9.538022921919281361e-02
9.541217327575096663e-02
9.544410960504073893e-02
9.547602869754645560e-02
9.550794007240615002e-02
9.553983897911799694e-02
9.557172067460617537e-02
9.560359466684653640e-02
9.563545146487117954e-02
9.566730056922501113e-02
9.569913249634565133e-02
9.573095673935544392e-02
9.576276382208781524e-02
9.579456323025192788e-02
9.582635022999269614e-02
9.585812009484551144e-02
9.588988229941158847e-02
9.592162738598358773e-02
9.595336482176725079e-02
9.598508515642617533e-02
9.601679784977962262e-02
9.604849345885285716e-02
9.608018143608670902e-02
9.611185706419334007e-02
9.614351563324169403e-02
9.617516658461755519e-02
9.620680049371771458e-02
9.623842679456923177e-02
9.627003606990469642e-02
9.630163774639932672e-02
9.633322241411251818e-02
9.636479949237686249e-02
9.639636428039483063e-02
9.642791208469003728e-02
9.645945231359315253e-02
9.649097557544822346e-02
9.652249127126244499e-02
9.655399001668080183e-02
9.658548120539384163e-02
9.661695546033910453e-02
9.664842216789870655e-02
9.667987664368860035e-02
9.671131421060974453e-02
9.674274424409651241e-02
9.677415738528427624e-02
9.680556300231796252e-02
9.683695174359951974e-02
9.686833296999325382e-02
9.689970200982711557e-02
9.693105419868630612e-02
9.696239888652857797e-02
9.699372673988621019e-02
9.702504710145454236e-02
9.705635064500506282e-02
9.708764670597924695e-02
9.711892596538107547e-02
9.715019775140459890e-02
9.718145740865319349e-02
9.721270028895556692e-02
9.724393570964989797e-02
9.727515436978612096e-02
9.730636557947608400e-02
9.733756004497529091e-02
9.736874706917519884e-02
9.739991736552933155e-02
9.743108022971752602e-02
9.746223102254381043e-02
9.749336511200129562e-02
9.752449178296662691e-02
9.755560176685335039e-02
9.758670434134608662e-02
9.761779024502925672e-02
9.764886874840256192e-02
9.767993059721408189e-02
9.771098505478520435e-02
9.774202749804367096e-02
9.777305331107383202e-02
9.780407174644323298e-02
9.783507356777887409e-02
9.786606802048941622e-02
9.789704587534014957e-02
9.792801637058934361e-02
9.795897028413053098e-02
9.798991684707991645e-02
9.802085145241412611e-02
9.805176950023192228e-02
9.808268021094684874e-02
9.811357438024642663e-02
9.814446122142089779e-02
9.817533153725954698e-02
9.820619453393658604e-02
9.823704102133962168e-02
9.826788019853044398e-02
9.829870747446117774e-02
9.832951826517111193e-02
9.836032175907155617e-02
9.839110878376139402e-02
9.842188852056066306e-02
9.845265180413920181e-02
9.848340780873399147e-02
9.851414737607788741e-02
9.854487967333275256e-02
9.857560012534938299e-02
9.860630416403343146e-02
9.863700094594668455e-02
9.866768133044850897e-02
9.869835446704333659e-02
9.872901122212773828e-02
9.875966073815695134e-02
9.879029845229653217e-02
9.882091980874263548e-02
9.885153393938833633e-02
9.888213172819354524e-02
9.891272230001962873e-02
9.894329654583933209e-02
9.897386358349075097e-02
9.900441431095030609e-02
9.903495783904031624e-02
9.906548962069439135e-02
9.909600511584482074e-02
9.912651342480183203e-02
9.915700546302241847e-02
9.918749032381962705e-02
9.921795892962986807e-02
9.924842036677472557e-02
9.927886556466281043e-02
9.930930360263323653e-02
9.933972994931589140e-02
9.937014008030470302e-02
9.940054306447559940e-02
9.943092984863699524e-02
9.946130949470077809e-02
9.949167295642113995e-02
9.952202928875242272e-02
9.955236945238910007e-02
9.958270249533540674e-02
9.961302390184217925e-02
9.964332916309448507e-02
9.967362731668288900e-02
9.970390934061940102e-02
9.973418426556396321e-02
9.976444307644249943e-02
9.979469479698938050e-02
9.982493041903856001e-02
9.985515895940638709e-02
9.988537591789597991e-02
9.991557680120721763e-02
9.994577061579479338e-02
9.997594837072842910e-02
1.000061190655630594e-01
1.000362737162509008e-01
1.000664213154536242e-01
1.000965528859999454e-01
1.001266774136666537e-01
1.001567904137332654e-01
1.001868874083456928e-01
1.002169773729677527e-01
1.002470513475826053e-01
1.002771183007867828e-01
1.003071692794145764e-01
1.003372132452012289e-01
1.003672457254159434e-01
1.003972622541686732e-01
1.004272717829182149e-01
1.004572653755941292e-01
1.004872519768130190e-01
1.005172226573298744e-01
1.005471863549267653e-01
1.005771341471766722e-01
1.006070749650340712e-01
1.006370043511183310e-01
1.006669178548585397e-01
1.006968243969804111e-01
1.007267150720725368e-01
1.007565987940508556e-01
1.007864666642963591e-01
1.008163275899238709e-01
1.008461726791015645e-01
1.008760108321473670e-01
1.009058376069596474e-01
1.009356485682154081e-01
1.009654526060520530e-01
1.009952408455742079e-01
1.010250221701418094e-01
1.010547877116206861e-01
1.010845463466009120e-01
1.011142892137026905e-01
1.011440251827526726e-01
1.011737498268577840e-01
1.012034587258712759e-01
1.012331607394874045e-01
1.012628470231831668e-01
1.012925264299075478e-01
1.013221901218676613e-01
1.013518469452729942e-01
1.013814880690546150e-01
1.014111223326909506e-01
1.014407453244265955e-01
1.014703526392209953e-01
1.014999531064683103e-01
1.015295379118767438e-01
1.015591158781267156e-01
1.015886781976254039e-01
1.016182336863457603e-01
1.016477735433868879e-01
1.016773065780218199e-01
1.017068283935635420e-01
1.017363346000078050e-01
1.017658339965902270e-01
1.017953177991098856e-01
1.018247948001201331e-01
1.018542562220887682e-01
1.018837108508932054e-01
1.019131543015165398e-01
1.019425821956024825e-01
1.019720033090276146e-01
1.020014088808982033e-01
1.020308076804334885e-01
1.020601909533846996e-01
1.020895674623193417e-01
1.021189284596247249e-01
1.021482827012249461e-01
1.021776258170470908e-01
1.022069534436457761e-01
1.022362743269924490e-01
1.022655797360350061e-01
1.022948784101193609e-01
1.023241616248044550e-01
1.023534381128161086e-01
1.023826991563202560e-01
1.024119534814301735e-01
1.024411967329457718e-01
1.024704245622647392e-01
1.024996456855946647e-01
1.025288514015844088e-01
1.025580504198452259e-01
1.025872340456092657e-01
1.026164109818982206e-01
1.026455725405188146e-01
1.026747274179121705e-01
1.027038712736839110e-01
1.027329997740056289e-01
1.027621216054583897e-01
1.027912280962562375e-01
1.028203279264160441e-01
1.028494124307015589e-01
1.028784902825731207e-01
1.029075528233387993e-01
1.029366087199071744e-01
1.029656536466209138e-01
1.029946832843561255e-01
1.030237062902093492e-01
1.030527140218180371e-01
1.030817151297462875e-01
1.031107009781518924e-01
1.031396802110716715e-01
1.031686441991772063e-01
1.031976015799861979e-01
1.032265480425066384e-01
1.032554792822514833e-01
1.032844039269717462e-01
1.033133133635918965e-01
1.033422162133613154e-01
1.033711038696935036e-01
1.033999849473418164e-01
1.034288551466749917e-01
1.034577101745430272e-01
1.034865586359670631e-01
1.035153919405563117e-01
1.035442186868548164e-01
1.035730302909372291e-01
1.036018353448750484e-01
1.036306252712024256e-01
1.036594086555265859e-01
1.036881812127612990e-01
1.037169386642721736e-01
1.037456895859798500e-01
1.037744254165390845e-01
1.038031547254219533e-01
1.038318689577171772e-01
1.038605766764580940e-01
1.038892693331614492e-01
1.039179554844260611e-01
1.039466308596435073e-01
1.039752911946274505e-01
1.040039450363348106e-01
1.040325838523276647e-01
1.040612161831466209e-01
1.040898335027585220e-01
1.041184443452929931e-01
1.041470401911155919e-01
1.041756295679530098e-01
1.042042082196072972e-01
1.042327718962707817e-01
1.042613291160767730e-01
1.042898713753576678e-01
1.043184071858594408e-01
1.043469280502892782e-01
1.043754424740139242e-01
1.044039419661085266e-01
1.044324350255660949e-01
1.044609174105318727e-01
1.044893848855095175e-01
1.045178459399438431e-01
1.045462920988026179e-01
1.045747318451745733e-01
1.046031567103719029e-01
1.046315751711339170e-01
1.046599787651115721e-01
1.046883759626993649e-01
1.047167625363177312e-01
1.047451342647156003e-01
1.047734996087855697e-01
1.048018501219957210e-01
1.048301942589123792e-01
1.048585235793196291e-01
1.048868465314634069e-01
1.049151588988200268e-01
1.049434564711718143e-01
1.049717476872966126e-01
1.050000241227388997e-01
1.050282942099730610e-01
1.050565495308347086e-01
1.050847985115032635e-01
1.051130327400989217e-01
1.051412606365112468e-01
1.051694779983721184e-01
1.051976806295902289e-01
1.052258769406322902e-01
1.052540585353025082e-01
1.052822338177961670e-01
1.053103943981805735e-01
1.053385486743820820e-01
1.053666882627252166e-01
1.053948215548772271e-01
1.054229443625588902e-01
1.054510525037644086e-01
1.054791544321020402e-01
1.055072418455046956e-01
1.055353231201069386e-01
1.055633898939984383e-01
1.055914505371612355e-01
1.056194966938268642e-01
1.056475367278291722e-01
1.056755664648352244e-01
1.057035817366461794e-01
1.057315908978850305e-01
1.057595856081164909e-01
1.057875742158311816e-01
1.058155483867151969e-01
1.058435164631346126e-01
1.058714701168889660e-01
1.058994176842272261e-01
1.059273550045864432e-01
1.059552779235101161e-01
1.059831947680826003e-01
1.060110972253592299e-01
1.060389936163220748e-01
1.060668756341182073e-01
1.060947515936356278e-01
1.061226131941045425e-01
1.061504687443251549e-01
1.061783140974396633e-01
1.062061451126660727e-01
1.062339700896827166e-01
1.062617807429039885e-01
1.062895853659372447e-01
1.063173756792583635e-01
1.063451599704087758e-01
1.063729295497475857e-01
1.064006922492037877e-01
1.064284439343626265e-01
1.064561804775289722e-01
1.064839101491747431e-01
1.065116246910613462e-01
1.065393323671021131e-01
1.065670249256087110e-01
1.065947106239398257e-01
1.066223853393045706e-01
1.066500449554561025e-01
1.066776977199311860e-01
1.067053353973949625e-01
1.067329662288431513e-01
1.067605819854739457e-01
1.067881909017457387e-01
1.068157847553849460e-01
1.068433717743192402e-01
1.068709478504548671e-01
1.068985088822182461e-01
1.069260630877502671e-01
1.069536022610721449e-01
1.069811346138087038e-01
1.070086519464878982e-01
1.070361624642229836e-01
1.070636579740452676e-01
1.070911466745615437e-01
1.071186244723213443e-01
1.071460872803691733e-01
1.071735432875620675e-01
1.072009843171665699e-01
1.072284185515453014e-01
1.072558378204495066e-01
1.072832502997545512e-01
1.073106478256912744e-01
1.073380385676511173e-01
1.073654184467746631e-01
1.073927833906725415e-01
1.074201415590228526e-01
1.074474848042329400e-01
1.074748212795095803e-01
1.075021428437222260e-01
1.075294576436138794e-01
1.075567575445087187e-01
1.075840506866916901e-01
1.076113330058385276e-01
1.076386004440755273e-01
1.076658611320081560e-01
1.076931069510776995e-01
1.077203460254435585e-01
1.077475702429850357e-01
1.077747877214215722e-01
1.078019903550643810e-01
1.078291862551967739e-01
1.078563713719808415e-01
1.078835416620017584e-01
1.079107052269011047e-01
1.079378539770471379e-01
1.079649960076601301e-01
1.079921232355213201e-01
1.080192437494346680e-01
1.080463535107896722e-01
1.080734484873817625e-01
1.081005367583994792e-01
1.081276102566364750e-01
1.081546770548769687e-01
1.081817290923112185e-01
1.082087744353246173e-01
1.082358050294984775e-01
1.082628289348243622e-01
1.082898421270824807e-01
1.083168405884357699e-01
1.083438323692967886e-01
1.083708094311995329e-01
1.083977798181770535e-01
1.084247354981343614e-01
1.084516845087299952e-01
1.084786188242381488e-01
1.085055464759460686e-01
1.085324634539710509e-01
1.085593657547911373e-01
1.085862614001489312e-01
1.086131423802131346e-01
1.086400167103712677e-01
1.086668763871402876e-01
1.086937294195560733e-01
1.087205678104795070e-01
1.087473995626001000e-01
1.087742206803211098e-01
1.088010271743816149e-01
1.088278270379610668e-01
1.088546122897581236e-01
1.088813909166193028e-01
1.089081549435686469e-01
1.089349123511247353e-01
1.089616551706323322e-01
1.089883913762869638e-01
1.090151169867250025e-01
1.090418280268957152e-01
1.090685324615202623e-01
1.090952223377230079e-01
1.091219056139142718e-01
1.091485743435209876e-01
1.091752364786491847e-01
1.092018840790222045e-01
1.092285250904486693e-01
1.092551555457451085e-01
1.092817714840186305e-01
1.093083808416380753e-01
1.093349756940463768e-01
1.093615639713259591e-01
1.093881377551996770e-01
1.094147049694692564e-01
1.094412616579439890e-01
1.094678038707086465e-01
1.094943395221501525e-01
1.095208607096667119e-01
1.095473753413800377e-01
1.095738755209491599e-01
1.096003691502325239e-01
1.096268483391441007e-01
1.096533209832846190e-01
1.096797831405538770e-01
1.097062308750978987e-01
1.097326720731409133e-01
1.097590988602146767e-01
1.097855191162985800e-01
1.098119249731621117e-01
1.098383243045437108e-01
1.098647092484478227e-01
1.098910876723765417e-01
1.099174556482671594e-01
1.099438092542796008e-01
1.099701563485752098e-01
1.099964890847183741e-01
1.100228153146468046e-01
1.100491271981407504e-01
1.100754325809221723e-01
1.101017236289795753e-01
1.101280081818245549e-01
1.101542823253774395e-01
1.101805421517604300e-01
1.102067954911785108e-01
1.102330345251205657e-01
1.102592670775933703e-01
1.102854853362784104e-01
1.103116971189885831e-01
1.103378946195919252e-01
1.103640856497131173e-01
1.103902663092041769e-01
1.104164327040990101e-01
1.104425926367482158e-01
1.104687383164647541e-01
1.104948775394250515e-01
1.105210025211108560e-01
1.105471210515280300e-01
1.105732253523222797e-01
1.105993232073338439e-01
1.106254107302977463e-01
1.106514879254962280e-01
1.106775470315026211e-01
1.107036035870867519e-01
1.107296498277443586e-01
1.107556857577541298e-01
1.107817036279742928e-01
1.108077189525888961e-01
1.108337239793823481e-01
1.108597187126308392e-01
1.108857031566071183e-01
1.109116695774973183e-01
1.109376334588091373e-01
1.109635870636623278e-01
1.109895303963272517e-01
1.110154557352274751e-01
1.110413785393777886e-01
1.110672910841426497e-01
1.110931933737868138e-01
1.111190854125752581e-01
1.111449594942037766e-01
1.111708310471251071e-01
1.111966923619800984e-01
1.112225434430302307e-01
1.112483765961623239e-01
1.112742072254291892e-01
1.113000276336684746e-01
1.113258378251377745e-01
1.113516378040947385e-01
1.113774198916392955e-01
1.114031994613778331e-01
1.114289688313677695e-01
1.114547280058626466e-01
1.114804769891145075e-01
1.115062081174060249e-01
1.115319367339604462e-01
1.115576551720229292e-01
1.115833634358427973e-01
1.116090538738240268e-01
1.116347418049303819e-01
1.116604195745344863e-01
1.116860871868812777e-01
1.117117446462167485e-01
1.117373843160687219e-01
1.117630214851328407e-01
1.117886485139117370e-01
1.118142654066479058e-01
1.118398645389461765e-01
1.118654611753339689e-01
1.118910476883947513e-01
1.119166240823685765e-01
1.119421903614910563e-01
1.119677389164362435e-01
1.119932849815762355e-01
1.120188209445696081e-01
1.120443468096507522e-01
1.120698549795252630e-01
1.120953606644856659e-01
1.121208562642289075e-01
1.121463417829858256e-01
1.121718172249854262e-01
1.121972750079437420e-01
1.122227303121144382e-01
1.122481755522102276e-01
1.122736107324582844e-01
1.122990282825613861e-01
1.123244433587841651e-01
1.123498483878325183e-01
1.123752433739292900e-01
1.124006283212969359e-01
1.124259956745928823e-01
1.124513605601548116e-01
1.124767154196490426e-01
1.125020602572941453e-01
1.125273875296898263e-01
1.125527123392761064e-01
1.125780271396665810e-01
1.126033319350765449e-01
1.126286267297212929e-01
1.126539039950980592e-01
1.126791788038329911e-01
1.127044436244435399e-01
1.127296984611423358e-01
1.127549357973209321e-01
1.127801706818010175e-01
1.128053955950000242e-01
1.128306105411270854e-01
1.128558155243922778e-01
1.128810030430275058e-01
1.129061881161543823e-01
1.129313632390381295e-01
1.129565284158846050e-01
1.129816761567786210e-01
1.130068214571245955e-01
1.130319568240440997e-01
1.130570822617399940e-01
1.130821977744149165e-01
1.131072958869371869e-01
1.131323915651257228e-01
1.131574773308915427e-01
1.131825531884353420e-01
1.132076116744326622e-01
1.132326677310746543e-01
1.132577138920858317e-01
1.132827501616619492e-01
1.133077765439982065e-01
1.133327855905008619e-01
1.133577922138848115e-01
1.133827889626095042e-01
1.134077758408681413e-01
1.134327454118277956e-01
1.134577125646673013e-01
1.134826698596130279e-01
1.135076173008545686e-01
1.135325548925809058e-01
1.135574752126324305e-01
1.135823931208257420e-01
1.136073011920656906e-01
1.136321994305392602e-01
1.136570804258013601e-01
1.136819590142247871e-01
1.137068277824351270e-01
1.137316867346154226e-01
1.137565358749497157e-01
1.137813678076100010e-01
1.138061973397180293e-01
1.138310170725225778e-01
1.138558270102044134e-01
1.138806197686078048e-01
1.139054101314972978e-01
1.139301907118003276e-01
1.139549615136929428e-01
1.139797225413530790e-01
1.140044664251856354e-01
1.140292079198168551e-01
1.140539396527414651e-01
1.140786616281327381e-01
1.141033664880227172e-01
1.141280689637725332e-01
1.141527616945067769e-01
1.141774446843974999e-01
1.142021179376150330e-01
1.142267741106977597e-01
1.142514279059788640e-01
1.142760719770951061e-01
1.143007063282149294e-01
1.143253309635068327e-01
1.143499385539815671e-01
1.143745437730089298e-01
1.143991392887068748e-01
1.144237251052395710e-01
1.144482939051759129e-01
1.144728603387596966e-01
1.144974170856692952e-01
1.145219641500676566e-01
1.145465015361170624e-01
1.145710219408049846e-01
1.145955399855210777e-01
1.146200483643696755e-01
1.146445470815105616e-01
1.146690288454434992e-01
1.146935082545204598e-01
1.147179780143642858e-01
1.147424381291317630e-01
1.147668886029787338e-01
1.147913221587685273e-01
1.148157533661135488e-01
1.148401749450026488e-01
1.148645868995912811e-01
1.148889819642092136e-01
1.149133746855215410e-01
1.149377577949899365e-01
1.149621312967676334e-01
1.149864951950050340e-01
1.150108422383397944e-01
1.150351869448059672e-01
1.150595220601816626e-01
1.150838475886147294e-01
1.151081562901659638e-01
1.151324626600112033e-01
1.151567594553558060e-01
1.151810466803464550e-01
1.152053243391280568e-01
1.152295851509252400e-01
1.152538430842749984e-01
1.152780907913791841e-01
1.153023282761438950e-01
1.153265483249082957e-01
1.153507653797582466e-01
1.153749722239879039e-01
1.153991688615028099e-01
1.154233552962101172e-01
1.154475243296497755e-01
1.154716903734959166e-01
1.154958462262508645e-01
1.155199918918202728e-01
1.155441201838853793e-01
1.155682454898324663e-01
1.155923606203100862e-01
1.156164655792225604e-01
1.156405603704757645e-01
1.156646378228994299e-01
1.156887122935744694e-01
1.157127766083038689e-01
1.157368307709921162e-01
1.157608676225689859e-01
1.157849014959113076e-01
1.158089252289253301e-01
1.158329388255148751e-01
1.158569422895850964e-01
1.158809284771624704e-01
1.159049116909214860e-01
1.159288847838724212e-01
1.159528477599177099e-01
1.159767934871435147e-01
1.160007362441027867e-01
1.160246688958677108e-01
1.160485914463412760e-01
1.160725038994275260e-01
1.160963991382559235e-01
1.161202914112819951e-01
1.161441735986295520e-01
1.161680457042010839e-01
1.161919006231421081e-01
1.162157525798722668e-01
1.162395944665340908e-01
1.162634262870303470e-01
1.162872480452640800e-01
1.163110526513729814e-01
1.163348542997841295e-01
1.163586458976388349e-01
1.163824274488397537e-01
1.164061918754975555e-01
1.164299533480884219e-01
1.164537047857299723e-01
1.164774461977151065e-01
1.165011777450265518e-01
1.165248924367585093e-01
1.165486044132231225e-01
1.165723066078865888e-01
1.165959990241395294e-01
1.166196746100205961e-01
1.166433474825334660e-01
1.166670105868066742e-01
1.166906639262332845e-01
1.167143075042060274e-01
1.167379342833141931e-01
1.167615583514696742e-01
1.167851726683561964e-01
1.168087772373701538e-01
1.168323720619093842e-01
1.168559501190860606e-01
1.168795254677729156e-01
1.169030910821811653e-01
1.169266469657131435e-01
1.169501861070809667e-01
1.169737225419619220e-01
1.169972492561722754e-01
1.170207662531171922e-01
1.170442735362019482e-01
1.170677641086167453e-01
1.170912519770898608e-01
1.171147301419220854e-01
1.171381986065211933e-01
1.171616503856429681e-01
1.171850994628932385e-01
1.172085388501401537e-01
1.172319685507954845e-01
1.172553885682704466e-01
1.172787919317553884e-01
1.173021925959964462e-01
1.173255835873001085e-01
1.173489649090828646e-01
1.173723296020584561e-01
1.173956915979268989e-01
1.174190439345252357e-01
1.174423866152734530e-01
1.174657196435904272e-01
1.174890360745777795e-01
1.175123498111697584e-01
1.175356539055944505e-01
1.175589483612753949e-01
1.175822262448047439e-01
1.176055014361402362e-01
1.176287669990050966e-01
1.176520229368260839e-01
1.176752692530310118e-01
1.176984990285527832e-01
1.177217261146736305e-01
1.177449435894638019e-01
1.177681514563534426e-01
1.177913428077304592e-01
1.178145314719746262e-01
1.178377105386138601e-01
1.178608800110819144e-01
1.178840398928123756e-01
1.179071832904889372e-01
1.179303240039079603e-01
1.179534551368977557e-01
1.179765766928957960e-01
1.179996817900017536e-01
1.180227842051833620e-01
1.180458770536910174e-01
1.180689603389638576e-01
1.180920340644445732e-01
1.181150913624808840e-01
1.181381459815512569e-01
1.181611910511582986e-01
1.181842265747461984e-01
1.182072456960433504e-01
1.182302621407735899e-01
1.182532690498233063e-01
1.182762664266402974e-01
1.182992542746738596e-01
1.183222257518535825e-01
1.183451945555054063e-01
1.183681538407234668e-01
1.183911036109590587e-01
1.184140370354864746e-01
1.184369677889495764e-01
1.184598890377904779e-01
1.184828007854635268e-01
1.185057030354239038e-01
1.185285889711016893e-01
1.185514722388363862e-01
1.185743460192295595e-01
1.185972103157404423e-01
1.186200583231049044e-01
1.186429036650540336e-01
1.186657395335005694e-01
1.186885659319076858e-01
1.187113828637359481e-01
1.187341835378321053e-01
1.187569815497147574e-01
1.187797701054110755e-01
1.188025492083870649e-01
1.188253120787563510e-01
1.188480722895052799e-01
1.188708230579347824e-01
1.188935643875129733e-01
1.189162962817092439e-01
1.189390119747004704e-01
1.189617250113544356e-01
1.189844286230375414e-01
1.190071228132241199e-01
1.190298008273218966e-01
1.190524761877388982e-01
1.190751421370795371e-01
1.190977986788191445e-01
1.191204458164338842e-01
1.191430768093492132e-01
1.191657051519464106e-01
1.191883241008506178e-01
1.192109336595414959e-01
1.192335270986377704e-01
1.192561178901376251e-01
1.192786993018655206e-01
1.193012713373025613e-01
1.193238339999323494e-01
1.193463805743426032e-01
1.193689245045982950e-01
1.193914590724991509e-01
1.194139842815296615e-01
1.194365001351767597e-01
1.194589999319730089e-01
1.194814970881010185e-01
1.195039848993088016e-01
1.195264633690854006e-01
1.195489258070990268e-01
1.195713856072649905e-01
1.195938360764722264e-01
1.196162772182112199e-01
1.196387090359761207e-01
1.196611248533320793e-01
1.196835380364058010e-01
1.197059419059877117e-01
1.197283364655735705e-01
1.197507150498265394e-01
1.197730910026821305e-01
1.197954576560319451e-01
1.198178150133748510e-01
1.198401630782099936e-01
1.198624951990528986e-01
1.198848246921411231e-01
1.199071449032237946e-01
1.199294558358028340e-01
1.199517508494527540e-01
1.199740432382957467e-01
1.199963263591449780e-01
1.200186002155057552e-01
1.200408648108822751e-01
1.200631135186539522e-01
1.200853596053417793e-01
1.201075964415659336e-01
1.201298240308364407e-01
1.201520357575531772e-01
1.201742448661954343e-01
1.201964447384117340e-01
1.202186353777129901e-01
1.202408167876113931e-01
1.202629823662644815e-01
1.202851453306435503e-01
1.203072990761581140e-01
1.203294436063238604e-01
1.203515723302824858e-01
1.203736984430391899e-01
1.203958153509932516e-01
1.204179230576622461e-01
1.204400215665641372e-01
1.204621043005497660e-01
1.204841844272122597e-01
1.205062553666649827e-01
1.205283171224278971e-01
1.205503631283002530e-01
1.205724065299830783e-01
1.205944407585416989e-01
1.206164658174984639e-01
1.206384817103791085e-01
1.206604818846429561e-01
1.206824794586724425e-01
1.207044678772003499e-01
1.207264471437521358e-01
1.207484107166993392e-01
1.207703716926076809e-01
1.207923235271235463e-01
1.208142662237761122e-01
1.208361997860949444e-01
1.208581176860649142e-01
1.208800329930285744e-01
1.209019391762520268e-01
1.209238362392661692e-01
1.209457176649293975e-01
1.209675965008425447e-01
1.209894662271470134e-01
1.210113268473795856e-01
1.210331783650748227e-01
1.210550142766554926e-01
1.210768476025951279e-01
1.210986718366075521e-01
1.211204869822313790e-01
1.211422865467227106e-01
1.211640835288907980e-01
1.211858714332874065e-01
1.212076502634527042e-01
1.212294200229285246e-01
1.212511742324916542e-01
1.212729258639158592e-01
1.212946684352773641e-01
1.213164019501202784e-01
1.213381199400172528e-01
1.213598353551524900e-01
1.213815417244042405e-01
1.214032390513171134e-01
1.214249273394396589e-01
1.214466001338155854e-01
1.214682703576898115e-01
1.214899315534168633e-01
1.215115837245458463e-01
1.215332204268785854e-01
1.215548545621485954e-01
1.215764796834717942e-01
1.215980957943993412e-01
1.216197028984842277e-01
1.216412945649517630e-01
1.216628836686918791e-01
1.216844637762486969e-01
1.217060348911772061e-01
1.217275970170336175e-01
1.217491437364403017e-01
1.217706878974962881e-01
1.217922230801475325e-01
1.218137492879529660e-01
1.218352601142345115e-01
1.218567683856953132e-01
1.218782676929860420e-01
1.218997580396662395e-01
1.219212394292982227e-01
1.219427054685517930e-01
1.219641689574362808e-01
1.219856234999557310e-01
1.220070690996732932e-01
1.220284993739220170e-01
1.220499271013903986e-01
1.220713458967487286e-01
1.220927557635628213e-01
1.221141567053988797e-01
1.221355423528900919e-01
1.221569254581247321e-01
1.221782996490818340e-01
1.221996649293283221e-01
1.222210149401203871e-01
1.222423624123060715e-01
1.222637009844886324e-01
1.222850306602380477e-01
1.223063514431260712e-01
1.223276569876616815e-01
1.223489599981881781e-01
1.223702541265685451e-01
1.223915393763758130e-01
1.224128094127030497e-01
1.224340769187284295e-01
1.224553355569026336e-01
1.224765853308011354e-01
1.224978262439995191e-01
1.225190519747975104e-01
1.225402751799642975e-01
1.225614895351611611e-01
1.225826950439665719e-01
1.226038853952250429e-01
1.226250732246172981e-01
1.226462522183554005e-01
1.226674223800179320e-01
1.226885837131873047e-01
1.227097299198650626e-01
1.227308736094193664e-01
1.227520084812244727e-01
1.227731345388632378e-01
1.227942454948462991e-01
1.228153539375276271e-01
1.228364535767939580e-01
1.228575444162304242e-01
1.228786264594216582e-01
1.228996934319879775e-01
1.229207578960683223e-01
1.229418135746622176e-01
1.229628604713578488e-01
1.229838923222438818e-01
1.230049216685225599e-01
1.230259422436681960e-01
1.230469540512705851e-01
1.230679570949199664e-01
1.230889451237655030e-01
1.231099306528891102e-01
1.231309074288325922e-01
1.231518754551875205e-01
1.231728284915331040e-01
1.231937790320942749e-01
1.232147208338457700e-01
1.232356539003817697e-01
1.232565782352968431e-01
1.232774876111830675e-01
1.232983944962415812e-01
1.233192926604647632e-01
1.233401821074499027e-01
1.233610566201811531e-01
1.233819286460771658e-01
1.234027919655262262e-01
1.234236465821282325e-01
1.234444924994820281e-01
1.234653235135353411e-01
1.234861520457803952e-01
1.235069718895761004e-01
1.235277830485232986e-01
1.235485793289232692e-01
1.235693731315640198e-01
1.235901582601607873e-01
1.236109347183175222e-01
1.236317025096370648e-01
1.236524554533368070e-01
1.236732059243735860e-01
1.236939477393848574e-01
1.237146809019762372e-01
1.237353992416790893e-01
1.237561151128233616e-01
1.237768223423643121e-01
1.237975209339109983e-01
1.238182108910690360e-01
1.238388860562388838e-01
1.238595587580156310e-01
1.238802228362285707e-01
1.239008782944868714e-01
1.239215189854661059e-01
1.239421572172119124e-01
1.239627868398326949e-01
1.239834078569392872e-01
1.240040202721453544e-01
1.240246179509439939e-01
1.240452131757423526e-01
1.240657998094747971e-01
1.240863778557559916e-01
1.241069473181982130e-01
1.241275020750902125e-01
1.241480543832535477e-01
1.241685981184217358e-01
1.241891332842094964e-01
1.242096537691201319e-01
1.242301718095467633e-01
1.242506812914413450e-01
1.242711822184214832e-01
1.242916745941040624e-01
1.243121523197371348e-01
1.243326276062252100e-01
1.243530943522712651e-01
1.243735525614936277e-01
1.243939961453155996e-01
1.244144372942915799e-01
1.244348699173035699e-01
1.244552940179721734e-01
1.244757095999194374e-01
1.244961105872633977e-01
1.245165091451685968e-01
1.245368991952173765e-01
1.245572807410332272e-01
1.245776477168716867e-01
1.245980122676235147e-01
1.246183683250117746e-01
1.246387158926619554e-01
1.246590549741991572e-01
1.246793795165261898e-01
1.246997016392391022e-01
1.247200152867153911e-01
1.247403204625813777e-01
1.247606111238379611e-01
1.247808993698863445e-01
1.248011791552054994e-01
1.248214504834231908e-01
1.248417133581679606e-01
1.248619617490398515e-01
1.248822077302427225e-01
1.249024452688596853e-01
1.249226743685207808e-01
1.249428890088842836e-01
1.249631012440360900e-01
1.249833050511243715e-01
1.250035004337788913e-01
1.250236873956325767e-01
1.250438599288930530e-01
1.250640300625475709e-01
1.250841917862979269e-01
1.251043451037766041e-01
1.251244840172128225e-01
1.251446205355532526e-01
1.251647486585232838e-01
1.251848683897588965e-01
1.252049797328947944e-01
1.252250767026591438e-01
1.252451712829979469e-01
1.252652574861434775e-01
1.252853353157323824e-01
1.253053987964742877e-01
1.253254598923527197e-01
1.253455126255850760e-01
1.253655569998086694e-01
1.253855930186629219e-01
1.254056147193096660e-01
1.254256340408274606e-01
1.254456450178907390e-01
1.254656476541394228e-01
1.254856359966787238e-01
1.255056219647019411e-01
1.255255996028308840e-01
1.255455689147060294e-01
1.255655299039689088e-01
1.255854766301275904e-01
1.256054209875688832e-01
1.256253570333230041e-01
1.256452847710320397e-01
1.256651982701072479e-01
1.256851094051294471e-01
1.257050122430357075e-01
1.257249067874697257e-01
1.257447930420759197e-01
1.257646650886196649e-01
1.257845347769714905e-01
1.258043961864299676e-01
1.258242493206389034e-01
1.258440882712275055e-01
1.258639248683401934e-01
1.258837532011409799e-01
1.259035732732766144e-01
1.259233850883942352e-01
1.259431827504289281e-01
1.259629780649111352e-01
1.259827651333172982e-01
1.260025439592949992e-01
1.260223086566041872e-01
1.260420710111258003e-01
1.260618251341651397e-01
1.260815710293712311e-01
1.261013087003932664e-01
1.261210322732475020e-01
1.261407535093011512e-01
1.261604665321208185e-01
1.261801713453577500e-01
1.261998679526626366e-01
1.262195504922802303e-01
1.262392307011180326e-01
1.262589027149784715e-01
1.262785665375129041e-01
1.262982163167295502e-01
1.263178637700080875e-01
1.263375030429189638e-01
1.263571341391142022e-01
1.263767570622481573e-01
1.263963659725081401e-01
1.264159725629134257e-01
1.264355709912177161e-01
1.264551612610772535e-01
1.264747375424027931e-01
1.264943115087641679e-01
1.265138773276443529e-01
1.265334350026984245e-01
1.265529845375832352e-01
1.265725201143416134e-01
1.265920533822790239e-01
1.266115785210152889e-01
1.266310955342066502e-01
1.266505986135823547e-01
1.266700993890758076e-01
1.266895920499956918e-01
1.267090766000004143e-01
1.267285530427484930e-01
1.267480155820498444e-01
1.267674758236725929e-01
1.267869279690130302e-01
1.268063720217307289e-01
1.268258021952815562e-01
1.268452300761403473e-01
1.268646498753542295e-01
1.268840615965824425e-01
1.269034652434854471e-01
1.269228550415535950e-01
1.269422425531927523e-01
1.269616220014878061e-01
1.269809933901009380e-01
1.270003509541270947e-01
1.270197062367583452e-01
1.270390534706908325e-01
1.270583926595876822e-01
1.270777238071091331e-01
1.270970411603363770e-01
1.271163562384912682e-01
1.271356632862584712e-01
1.271549623073024993e-01
1.271742475582687826e-01
1.271935305392440374e-01
1.272128055044842720e-01
1.272320724576550544e-01
1.272513314024190101e-01
1.272705766073578548e-01
1.272898195486867334e-01
1.273090544926018808e-01
1.273282814427684206e-01
1.273474946772955585e-01
1.273667056533397957e-01
1.273859086466306301e-01
1.274051036608336851e-01
1.274242906996147506e-01
1.274434640529688578e-01
1.274626351542778591e-01
1.274817982911640168e-01
1.275009534672921219e-01
1.275200949821458374e-01
1.275392342501294740e-01
1.275583655683563689e-01
1.275774889404929779e-01
1.275966043702070341e-01
1.276157061688185657e-01
1.276348057270551006e-01
1.276538973538732247e-01
1.276729810529392828e-01
1.276920511450221341e-01
1.277111190019505904e-01
1.277301789421327882e-01
1.277492309692372374e-01
1.277682750869330031e-01
1.277873056277752939e-01
1.278063339400160592e-01
1.278253543538552250e-01
1.278443668729634108e-01
1.278633658393034667e-01
1.278823625823077847e-01
1.279013514415897057e-01
1.279203324208189052e-01
1.279393055236670573e-01
1.279582651038345675e-01
1.279772224672751646e-01
1.279961719653462948e-01
1.280151136017168567e-01
1.280340417394604802e-01
1.280529676657868876e-01
1.280718857414263057e-01
1.280907959700525733e-01
1.281096983553353108e-01
1.281285872720350216e-01
1.281474739839821853e-01
1.281663528636020066e-01
1.281852239145664929e-01
1.282040871405480398e-01
1.282229369279676567e-01
1.282417845173299820e-01
1.282606242927262219e-01
1.282794562578301600e-01
1.282982748083706936e-01
1.283170911662324110e-01
1.283358997248195132e-01
1.283547004878056175e-01
1.283734934588645626e-01
1.283922730453375682e-01
1.284110504458818580e-01
1.284298200655196176e-01
1.284485819079237978e-01
1.284673303897054808e-01
1.284860766909804997e-01
1.285048152260439003e-01
1.285235459985706319e-01
1.285422690122343670e-01
1.285609786952087719e-01
1.285796862044806255e-01
1.285983859659134421e-01
1.286170779831816158e-01
1.286357566936886521e-01
1.286544332359573772e-01
1.286731020450871954e-01
1.286917631247515015e-01
1.287104164786260219e-01
1.287290565556277744e-01
1.287476944712497295e-01
1.287663246721080235e-01
1.287849471618780495e-01
1.288035563986668075e-01
1.288221634795831960e-01
1.288407628604390509e-01
1.288593545449097100e-01
1.288779385366708441e-01
1.288965093052928390e-01
1.289150779249539913e-01
1.289336388629342411e-01
1.289521921229100920e-01
1.289707321836013332e-01
1.289892701008819031e-01
1.290078003511864191e-01
1.290263229381913290e-01
1.290448378655738026e-01
1.290633396234688313e-01
1.290818392449167851e-01
1.291003312177717577e-01
1.291188155457103637e-01
1.291372867279804160e-01
1.291557557793944766e-01
1.291742171969230135e-01
1.291926709842430299e-01
1.292111171450324725e-01
1.292295501899025645e-01
1.292479811109317200e-01
1.292664044164613668e-01
1.292848201101691186e-01
1.293032227117380528e-01
1.293216231950986561e-01
1.293400160776698171e-01
1.293584013631269847e-01
1.293767790551498265e-01
1.293951436847359804e-01
1.294135062031814276e-01
1.294318611392234475e-01
1.294502084965415967e-01
1.294685428151651774e-01
1.294868750283220127e-01
1.295051996737859867e-01
1.295235167552361011e-01
1.295418262763499695e-01
1.295601227884248252e-01
1.295784172021495206e-01
1.295967040665710890e-01
1.296149833853676436e-01
1.296332497188294464e-01
1.296515139596559618e-01
1.296697706658899163e-01
1.296880198412102003e-01
1.297062614892956489e-01
1.297244901816521634e-01
1.297427167885404908e-01
1.297609358792269352e-01
1.297791474573899428e-01
1.297973461034897524e-01
1.298155426698749393e-01
1.298337317347696418e-01
1.298519133018536387e-01
1.298700873748032669e-01
1.298882485452471092e-01
1.299064076431940551e-01
1.299245592580408615e-01
1.299427033934659192e-01
1.299608346500111256e-01
1.299789638398529124e-01
1.299970855613062359e-01
1.300151998180492652e-01
1.300333066137606686e-01
1.300514005601003387e-01
1.300694924470024438e-01
1.300875768839058200e-01
1.301056538744889135e-01
1.301237180392860182e-01
1.301417801504783367e-01
1.301598348263832694e-01
1.301778820706789852e-01
1.301959218870434309e-01
1.302139489070798795e-01
1.302319738808266902e-01
1.302499914376741841e-01
1.302680015813019176e-01
1.302860043153863390e-01
1.303039942825727215e-01
1.303219822108108161e-01
1.303399627405377736e-01
1.303579358754330397e-01
1.303758962669527843e-01
1.303938546254159725e-01
1.304118056000782011e-01
1.304297491946180276e-01
1.304476854127114560e-01
1.304656089168088062e-01
1.304835303952389669e-01
1.305014445082541830e-01
1.305193512595330119e-01
1.305372453202974792e-01
1.305551373613245136e-01
1.305730220516453377e-01
1.305908993949361774e-01
1.306087693948752571e-01
1.306266267336276266e-01
1.306444820600785039e-01
1.306623300542066324e-01
1.306801707196893481e-01
1.306979987474259364e-01
1.307158247688291475e-01
1.307336434726153462e-01
1.307514548624620909e-01
1.307692589420447749e-01
1.307870504131563028e-01
1.308048398854169680e-01
1.308226220584424171e-01
1.308403969359084873e-01
1.308581592283020179e-01
1.308759195278489385e-01
1.308936725428638259e-01
1.309114182770225732e-01
1.309291567340015727e-01
1.309468826351302129e-01
1.309646065509404433e-01
1.309823232005968285e-01
1.310000325877740956e-01
1.310177294424580974e-01
1.310354243178649125e-01
1.310531119418175128e-01
1.310707923179911250e-01
1.310884654500612534e-01
1.311061260788076721e-01
1.311237847358501241e-01
1.311414361598133294e-01
1.311590803543695727e-01
1.311767120689164012e-01
1.311943418178371790e-01
1.312119643483736220e-01
1.312295796642020118e-01
1.312471877689944111e-01
1.312647834228934385e-01
1.312823771187843214e-01
1.312999636146610083e-01
1.313175429141968387e-01
1.313351097861097938e-01
1.313526747061270483e-01
1.313702324408229649e-01
1.313877829938713826e-01
1.314053263689442530e-01
1.314228573454567783e-01
1.314403863777360293e-01
1.314579082430578638e-01
1.314754229450955658e-01
1.314929252717986219e-01
1.315104256604173183e-01
1.315279188967672375e-01
1.315454049845208861e-01
1.315628839273506046e-01
1.315803505238527515e-01
1.315978151899761528e-01
1.316152727221902574e-01
1.316327231241657403e-01
1.316501612029969959e-01
1.316675973576316161e-01
1.316850263930410270e-01
1.317024483128951262e-01
1.317198631208658099e-01
1.317372656346431636e-01
1.317546662319744599e-01
1.317720597284323669e-01
1.317894461276867268e-01
1.318068202558871915e-01
1.318241924738576265e-01
1.318415576056337635e-01
1.318589156548854446e-01
1.318762666252809579e-01
1.318936053535184061e-01
1.319109421793181469e-01
1.319282719372694146e-01
1.319455946310407191e-01
1.319629051057472635e-01
1.319802136842667672e-01
1.319975152096109494e-01
1.320148096854472097e-01
1.320320971154450018e-01
1.320493723552180199e-01
1.320666457066381749e-01
1.320839120232202291e-01
1.321011713086338024e-01
1.321184235665443518e-01
1.321356636630379167e-01
1.321529018790359444e-01
1.321701330785309270e-01
1.321873572651897089e-01
1.322045693134545896e-01
1.322217794875262808e-01
1.322389826597591966e-01
1.322561788338182942e-01
1.322733680133705847e-01
1.322905450832796981e-01
1.323077202868935820e-01
1.323248885069949754e-01
1.323420497472484469e-01
1.323591989008366387e-01
1.323763461944642561e-01
1.323934865192368249e-01
1.324106198788179700e-01
1.324277462768712610e-01
1.324448606169527642e-01
1.324619731050130089e-01
1.324790786425357192e-01
1.324961772331831322e-01
1.325132637887899700e-01
1.325303484987424563e-01
1.325474262728081887e-01
1.325644971146479612e-01
1.325815610279241219e-01
1.325986129347948572e-01
1.326156630039914130e-01
1.326327061556074605e-01
1.326497423933069020e-01
1.326667666474846685e-01
1.326837890703870260e-01
1.327008045903526612e-01
1.327178132110424791e-01
1.327348149361156637e-01
1.327518047062445916e-01
1.327687926531166962e-01
1.327857737153512185e-01
1.328027478966070651e-01
1.328197101457565532e-01
1.328366705780796297e-01
1.328536241404000284e-01
1.328705708363752125e-01
1.328875106696642550e-01
1.329044385993634059e-01
1.329213647202955872e-01
1.329382839895125179e-01
1.329551964106728268e-01
1.329720969510332917e-01
1.329889956890877301e-01
1.330058875900541060e-01
1.330227726575894387e-01
1.330396508953485823e-01
1.330565172807666174e-01
1.330733818719750383e-01
1.330902396443728875e-01
1.331070906016169064e-01
1.331239297292607371e-01
1.331407670691874268e-01
1.331575976049222398e-01
1.331744213401187538e-01
1.331912382784312676e-01
1.332080434155429316e-01
1.332248467730702268e-01
1.332416433446729775e-01
1.332584331340041506e-01
1.332752111448274324e-01
1.332919873825891832e-01
1.333087568490349262e-01
1.333255195478162403e-01
1.333422754825844825e-01
1.333590196671827766e-01
1.333757620868916693e-01
1.333924977535393963e-01
1.334092266707772034e-01
1.334259438604896153e-01
1.334426592918646626e-01
1.334593679847786429e-01
1.334760699428791386e-01
1.334927651698170625e-01
1.335094486975071937e-01
1.335261304750680056e-01
1.335428055324101027e-01
1.335594738731816222e-01
1.335761305373019403e-01
1.335927854578740082e-01
1.336094336728166354e-01
1.336260751857775153e-01
1.336427100004029533e-01
1.336593331665913986e-01
1.336759545974764984e-01
1.336925693409632410e-01
1.337091774006971545e-01
1.337257738345410951e-01
1.337423685396926243e-01
1.337589565720243567e-01
1.337755379351806551e-01
1.337921126328058263e-01
1.338086757326945597e-01
1.338252371121714246e-01
1.338417918370456983e-01
1.338583399109608552e-01
1.338748764096375221e-01
1.338914111945399554e-01
1.339079393394080331e-01
1.339244608478845078e-01
1.339409757236106335e-01
1.339574790521884662e-01
1.339739806753081908e-01
1.339904756765984417e-01
1.340069640596987521e-01
1.340234458282480445e-01
1.340399160777069332e-01
1.340563846300420470e-01
1.340728465787440205e-01
1.340893019274503328e-01
1.341057457794847529e-01
1.341221879410780526e-01
1.341386235135885174e-01
1.341550525006530714e-01
1.341714749059095269e-01
1.341878858424856436e-01
1.342042950969917769e-01
1.342206977805961432e-01
1.342370938969348892e-01
1.342534785669641795e-01
1.342698615616316205e-01
1.342862379999367750e-01
1.343026078855141803e-01
1.343189712219978182e-01
1.343353231401008818e-01
1.343516733912456518e-01
1.343680171041959914e-01
1.343843542825837734e-01
1.344006800649084066e-01
1.344170041870118015e-01
1.344333217854475904e-01
1.344496328638464799e-01
1.344659374258394546e-01
1.344822306196357675e-01
1.344985221616473159e-01
1.345148071981423499e-01
1.345310857327514098e-01
1.345473529214300523e-01
1.345636184650865208e-01
1.345798775177418638e-01
1.345961300830234020e-01
1.346123761645595107e-01
1.346286109279663523e-01
1.346448440548222991e-01
1.346610707088122805e-01
1.346772908935627289e-01
1.346934997823997504e-01
1.347097070414735587e-01
1.347259078421841894e-01
1.347421021881557435e-01
1.347582900830132102e-01
1.347744667096927862e-01
1.347906417151127911e-01
1.348068102802882917e-01
1.348229724088432779e-01
1.348391232913831450e-01
1.348552725594785451e-01
1.348714154018181288e-01
1.348875518220245540e-01
1.349036818237173141e-01
1.349198006070678191e-01
1.349359177845075308e-01
1.349520285542940568e-01
1.349681329200482782e-01
1.349842260895712243e-01
1.350003176600221289e-01
1.350164028372962677e-01
1.350324816250110804e-01
1.350485540267845064e-01
1.350646152599321304e-01
1.350806749025745268e-01
1.350967281701254130e-01
1.351127750662011184e-01
1.351288108157081003e-01
1.351448449815759734e-01
1.351608727868131021e-01
1.351768942350342617e-01
1.351929093298546714e-01
1.352089133056465498e-01
1.352249157063951102e-01
1.352409117645819725e-01
1.352569014838190808e-01
1.352728801060328889e-01
1.352888571600937007e-01
1.353048278860385922e-01
1.353207922874797853e-01
1.353367503680271700e-01
1.353526973790253329e-01
1.353686428304968214e-01
1.353845819719031174e-01
1.354005148068541664e-01
1.354164365942061576e-01
1.354323568289462210e-01
1.354482707680533249e-01
1.354641784151350836e-01
1.354800797737980567e-01
1.354959701122699367e-01
1.355118589067866863e-01
1.355277414237018307e-01
1.355436176666212633e-01
1.355594829112478084e-01
1.355753466188555634e-01
1.355912040632804016e-01
1.356070552481242197e-01
1.356229001769913012e-01
1.356387341349044595e-01
1.356545665644861565e-01
1.356703927488967509e-01
1.356862126917375844e-01
1.357020263966097207e-01
1.357178291578297058e-01
1.357336303994214344e-01
1.357494254138432166e-01
1.357652142046949506e-01
1.357809920737091947e-01
1.357967684300681599e-01
1.358125385736510538e-01
1.358283025080554429e-01
1.358440602368786720e-01
1.358598070710980155e-01
1.358755524013942062e-01
1.358912915368957752e-01
1.359070244811987349e-01
1.359227465526585688e-01
1.359384671271903766e-01
1.359541815213061167e-01
1.359698897385987482e-01
1.359855917826616745e-01
1.360012829810469670e-01
1.360169726912643928e-01
1.360326562390269389e-01
1.360483336279272315e-01
1.360640001928549170e-01
1.360796652766323445e-01
1.360953242123174589e-01
1.361109770034990007e-01
1.361266236537660435e-01
1.361422595071574704e-01
1.361578938881866097e-01
1.361735221390650841e-01
1.361891442633784699e-01
1.362047556124669212e-01
1.362203654962342858e-01
1.362359692641948450e-01
1.362515669199337864e-01
1.362671584670355762e-01
1.362827392659412551e-01
1.362983186083396858e-01
1.363138918528518650e-01
1.363294590030610931e-01
1.363450154266686032e-01
1.363605704008312713e-01
1.363761192914352827e-01
1.363916621020624942e-01
1.364071988362922649e-01
1.364227248708797524e-01
1.364382494648629929e-01
1.364537679931878134e-01
1.364692804594321296e-01
1.364847822475730443e-01
1.365002826021931015e-01
1.365157769054649584e-01
1.365312651609650874e-01
1.365467473722701830e-01
1.365622189323603131e-01
1.365776890677982136e-01
1.365931531697648915e-01
1.366086112418340437e-01
1.366240586841734883e-01
1.366395047089644654e-01
1.366549447145766205e-01
1.366703787045835949e-01
1.366858066825561990e-01
1.367012240576181981e-01
1.367166400240245605e-01
1.367320499891079844e-01
1.367474539564381697e-01
1.367628473422851099e-01
1.367782393266006036e-01
1.367936253238687949e-01
1.368090053376568305e-01
1.368243793715321899e-01
1.368397428506725744e-01
1.368551049372013217e-01
1.368704610545146694e-01
1.368858112061785426e-01
1.369011508244782904e-01
1.369164890573106863e-01
1.369318213351845004e-01
1.369471476616633265e-01
1.369624680403095929e-01
1.369777779122700601e-01
1.369930864077074650e-01
1.370083889659950427e-01
1.370236855906953877e-01
1.370389717300249388e-01
1.370542564999937540e-01
1.370695353470524624e-01
1.370848082747598284e-01
1.371000752866726735e-01
1.371153318398221632e-01
1.371305870325795762e-01
1.371458363202128217e-01
1.371610797062776665e-01
1.371763126548358747e-01
1.371915442501859816e-01
1.372067699546312691e-01
1.372219897717250614e-01
1.372372037050215710e-01
1.372524072273475504e-01
1.372676094054571805e-01
1.372828057104238386e-01
1.372979961457996279e-01
1.373131807151345418e-01
1.373283548999954529e-01
1.373435277496444784e-01
1.373586947438998895e-01
1.373738558863105697e-01
1.373890066654149811e-01
1.374041561165207370e-01
1.374192997264226390e-01
1.374344374986669060e-01
1.374495694367989795e-01
1.374646910380487030e-01
1.374798113203276051e-01
1.374949257791279744e-01
1.375100344179920886e-01
1.375251327410842994e-01
1.375402297524376261e-01
1.375553209544813082e-01
1.375704063507561248e-01
1.375854859448040757e-01
1.376005552494321549e-01
1.376156232513718325e-01
1.376306854617010411e-01
1.376457418839595603e-01
1.376607880378503679e-01
1.376758328963020861e-01
1.376908719772937939e-01
1.377059052843617737e-01
1.377209328210414752e-01
1.377359501156342203e-01
1.377509661238598970e-01
1.377659763723008135e-01
1.377809808644891443e-01
1.377959751355845031e-01
1.378109681275799248e-01
1.378259553739206167e-01
1.378409368781351452e-01
1.378559126437560733e-01
1.378708782144899558e-01
1.378858425152201250e-01
1.379008010879428370e-01
1.379157539361871576e-01
1.379306966104805743e-01
1.379456380220538403e-01
1.379605737197291404e-01
1.379755037070319879e-01
1.379904279874886175e-01
1.380053421201269392e-01
1.380202549991624839e-01
1.380351621819224661e-01
1.380500636719311225e-01
1.380649550349994370e-01
1.380798451517645797e-01
1.380947295863432234e-01
1.381096083422554410e-01
1.381244814230215834e-01
1.381393444029074269e-01
1.381542061456280113e-01
1.381690622237584654e-01
1.381839126408164753e-01
1.381987529778124224e-01
1.382135920849606459e-01
1.382284255415862084e-01
1.382432533512029105e-01
1.382580755173268838e-01
1.382728876293746190e-01
1.382876985207332488e-01
1.383025037791378309e-01
1.383173034081022768e-01
1.383320930037499341e-01
1.383468813860418978e-01
1.383616641494253563e-01
1.383764412974107239e-01
1.383912128335079150e-01
1.384059743622005900e-01
1.384207346867158961e-01
1.384354894098651645e-01
1.384502385351573106e-01
1.384649776737443827e-01
1.384797156155040398e-01
1.384944479699218856e-01
1.385091747405023943e-01
1.385238959307495965e-01
1.385386071601307778e-01
1.385533172018818537e-01
1.385680216738065518e-01
1.385827205794065708e-01
1.385974095447804477e-01
1.386120973298898273e-01
1.386267795591740182e-01
1.386414562361327762e-01
1.386561273642640257e-01
1.386707885779328020e-01
1.386854486205529868e-01
1.387001031248364935e-01
1.387147520942790813e-01
1.387293911698395665e-01
1.387440290817321120e-01
1.387586614692672971e-01
1.387732883359378278e-01
1.387879096852371319e-01
1.388025211663412861e-01
1.388171314930151667e-01
1.388317363127894444e-01
1.388463356291564366e-01
1.388609250978501408e-01
1.388755134195066021e-01
1.388900962482225165e-01
1.389046735874839844e-01
1.389192454407783273e-01
1.389338074720119498e-01
1.389483683654634816e-01
1.389629237834044684e-01
1.389774737293203999e-01
1.389920182066934906e-01
1.390065528875772394e-01
1.390210864399427093e-01
1.390356145342131478e-01
1.390501371738704917e-01
1.390646500374634331e-01
1.390791617799573832e-01
1.390936680782762225e-01
1.391081689358996676e-01
1.391226643563057142e-01
1.391371500261439076e-01
1.391516345841639635e-01
1.391661137153958339e-01
1.391805874233150164e-01
1.391950514010329432e-01
1.392095142743643987e-01
1.392239717348047190e-01
1.392384237858270146e-01
1.392528704309035081e-01
1.392673073711986897e-01
1.392817432164056846e-01
1.392961736660796035e-01
1.393105987236885612e-01
1.393250140968214090e-01
1.393394283823126134e-01
1.393538372861430896e-01
1.393682408117807303e-01
1.393826389626905971e-01
1.393970274544688026e-01
1.394114148679199694e-01
1.394257969170383249e-01
1.394401736052873764e-01
1.394545406546479627e-01
1.394689066331419314e-01
1.394832672611518443e-01
1.394976225421398763e-01
1.395119724795662042e-01
1.395263128033713551e-01
1.395406520656409799e-01
1.395549859947253224e-01
1.395693145940814506e-01
1.395836335999988687e-01
1.395979515518536718e-01
1.396122641843483003e-01
1.396265715009374353e-01
1.396408735050754801e-01
1.396551659409657198e-01
1.396694573321414223e-01
1.396837434212239715e-01
1.396980242116645510e-01
1.397122954539799511e-01
1.397265656590646610e-01
1.397408305758576219e-01
1.397550902078071866e-01
1.397693445583610972e-01
1.397835893859031287e-01
1.397978331855795342e-01
1.398120717141999036e-01
1.398263049752097031e-01
1.398405287332682434e-01
1.398547514709572726e-01
1.398689689513666901e-01
1.398831811779397416e-01
1.398973881541180631e-01
1.399115856523808210e-01
1.399257821396545087e-01
1.399399733868537665e-01
1.399541593974181763e-01
1.399683359500653590e-01
1.399825114992326314e-01
1.399966818220773623e-01
1.400108469220355811e-01
1.400250068025434280e-01
1.400391572500944148e-01
1.400533067035583668e-01
1.400674509478743168e-01
1.400815899864740754e-01
1.400957196120526937e-01
1.401098482510663712e-01
1.401239716946573455e-01
1.401380899462567609e-01
1.401522030092934856e-01
1.401663066841905558e-01
1.401804093819310482e-01
1.401945069013919021e-01
1.402085992459992103e-01
1.402226822223412439e-01
1.402367642290593963e-01
1.402508410711981734e-01
1.402649127521822803e-01
1.402789792754339793e-01
1.402930364552253950e-01
1.403070926748137270e-01
1.403211437469343292e-01
1.403351896750070216e-01
1.403492262794298617e-01
1.403632619311948049e-01
1.403772924491663021e-01
1.403913178367623416e-01
1.404053380973994680e-01
1.404193490591131299e-01
1.404333590776044582e-01
1.404473639793810680e-01
1.404613637678567284e-01
1.404753584464450422e-01
1.404893438507920922e-01
1.405033283213607542e-01
1.405173076922740516e-01
1.405312819669440327e-01
1.405452469870877574e-01
1.405592110810122697e-01
1.405731700889175095e-01
1.405871240142105294e-01
1.406010728602981597e-01
1.406150124764628528e-01
1.406289511758665456e-01
1.406428848062779569e-01
1.406568133711006419e-01
1.406707327256533913e-01
1.406846511710142522e-01
1.406985645609920010e-01
1.407124728989872509e-01
1.407263761884000042e-01
1.407402702920684812e-01
1.407541634960136623e-01
1.407680516615705812e-01
1.407819347921356878e-01
1.407958087565452376e-01
1.408096818288133156e-01
1.408235498762742122e-01
1.408374129023224341e-01
1.408512709103512117e-01
1.408651197766723207e-01
1.408789677603320967e-01
1.408928107361471782e-01
1.409066487075069651e-01
1.409204775566837986e-01
1.409343055307903381e-01
1.409481285106069515e-01
1.409619464995215954e-01
1.409757595009198394e-01
1.409895634045030266e-01
1.410033664425094369e-01
1.410171645031533805e-01
1.410309575898194834e-01
1.410447415981328501e-01
1.410585247484690274e-01
1.410723029349709168e-01
1.410860761610202574e-01
1.410998444299960686e-01
1.411136036449082143e-01
1.411273620113480676e-01
1.411411154308484517e-01
1.411548639067856659e-01
1.411686033480581415e-01
1.411823419484671827e-01
1.411960756154372887e-01
1.412098043523431490e-01
1.412235281625567329e-01
1.412372429623156567e-01
1.412509569307263124e-01
1.412646659825590456e-01
1.412783701211825504e-01
1.412920652686863177e-01
1.413057595924602228e-01
1.413194490131288727e-01
1.413331335340601846e-01
1.413468131586188004e-01
1.413604838161874877e-01
1.413741536595540804e-01
1.413878186166404594e-01
1.414014786908106003e-01
1.414151298172632854e-01
1.414287801371381659e-01
1.414424255841795208e-01
1.414560661617476622e-01
1.414697018732011258e-01
1.414833286609875618e-01
1.414969546517340082e-01
1.415105757864379976e-01
1.415241920684552346e-01
1.415377994460125244e-01
1.415514060341642733e-01
1.415650077796921646e-01
1.415786046859475178e-01
1.415921967562843720e-01
1.416057799461323818e-01
1.416193623561218251e-01
1.416329399402427858e-01
1.416465127018433079e-01
1.416600766020991164e-01
1.416736397301393557e-01
1.416871980457006241e-01
1.417007515521296335e-01
1.417143002527709861e-01
1.417278401159573487e-01
1.417413792164856079e-01
1.417549135212556877e-01
1.417684430336091927e-01
1.417819637275883893e-01
1.417954836665575868e-01
1.418089988231320264e-01
1.418225092006483168e-01
1.418360148024456757e-01
1.418495116096783470e-01
1.418630076714684218e-01
1.418764989675474486e-01
1.418899855012509814e-01
1.419034632594041723e-01
1.419169402797724189e-01
1.419304125477628964e-01
1.419438800667080502e-01
1.419573428399376613e-01
1.419707968613480586e-01
1.419842501545490188e-01
1.419976987120211143e-01
1.420111425370926272e-01
1.420245816330901745e-01
1.420380120009543945e-01
1.420514416501881816e-01
1.420648665803232458e-01
1.420782867946830952e-01
1.420916982998239875e-01
1.421051090940034789e-01
1.421185151823721737e-01
1.421319165682516372e-01
1.421453132549607146e-01
1.421587012560551200e-01
1.421720887860270510e-01
1.421854735637650968e-01
1.421988559382832973e-01
1.422122319253144584e-01
1.422256095008792576e-01
1.422389846799961832e-01
1.422523574649208200e-01
1.422657278579089746e-01
1.422790918782568803e-01
1.422924574948469245e-01
1.423058207262600239e-01
1.423191815747514299e-01
1.423325360624523861e-01
1.423458921525604381e-01
1.423592458664974525e-01
1.423725972065131851e-01
1.423859461748557820e-01
1.423992887971902710e-01
1.424126330296348608e-01
1.424259748971479222e-01
1.424393144019740487e-01
1.424526475725905739e-01
1.424659823594801589e-01
1.424793147904150903e-01
1.424926448676373525e-01
1.425059725933886523e-01
1.425192939996483554e-01
1.425326170298803485e-01
1.425459377153615592e-01
1.425592560583323065e-01
1.425725680935571171e-01
1.425858817589138461e-01
1.425991930884701886e-01
1.426125020844615232e-01
1.426258087491224513e-01
1.426391091206914985e-01
1.426524111300880304e-01
1.426657108148541298e-01
1.426790081772226215e-01
1.426922992581945437e-01
1.427055919831482500e-01
1.427188823923950522e-01
1.427321704881624465e-01
1.427454562726791498e-01
1.427587357903880583e-01
1.427720169597704869e-01
1.427852958245821036e-01
1.427985723870457968e-01
1.428118426943470465e-01
1.428251146594737842e-01
1.428383843289232069e-01
1.428516517049168155e-01
1.428649167896779426e-01
1.428781756337996200e-01
1.428914361434338032e-01
1.429046943684922910e-01
1.429179503111928096e-01
1.429312000248489922e-01
1.429444514101648744e-01
1.429577005197719686e-01
1.429709473558866684e-01
1.429841919207212042e-01
1.429974302709715595e-01
1.430106703005635249e-01
1.430239080655141271e-01
1.430371435680338199e-01
1.430503728675119324e-01
1.430636038524747966e-01
1.430768325816362818e-01
1.430900590572037334e-01
1.431032832813848299e-01
1.431165013169193867e-01
1.431297210456157210e-01
1.431429385295428514e-01
1.431561537709051257e-01
1.431693628351113357e-01
1.431825735986192449e-01
1.431957821261697350e-01
1.432089884199640450e-01
1.432221924822020265e-01
1.432353903816158125e-01
1.432485899880036606e-01
1.432617873694314037e-01
1.432749825280957845e-01
1.432881715353763186e-01
1.433013622557659517e-01
1.433145507599797308e-01
1.433277370502114567e-01
1.433409211286555962e-01
1.433540990699819218e-01
1.433672787320841580e-01
1.433804561889739371e-01
1.433936314428406189e-01
1.434068044958746180e-01
1.434199714260229186e-01
1.434331400846107218e-01
1.434463065489292033e-01
1.434594708211646696e-01
1.434726289818737399e-01
1.434857888771512990e-01
1.434989465869008773e-01
1.435121021133040631e-01
1.435252554585454976e-01
1.435384027064277590e-01
1.435515516965366611e-01
1.435646985120255792e-01
1.435778431550742695e-01
1.435909817120717968e-01
1.436041220174203992e-01
1.436172601568612150e-01
1.436303961325724465e-01
1.436435299467274107e-01
1.436566576889354852e-01
1.436697871871473464e-01
1.436829145303250010e-01
1.436960397206421547e-01
1.437091588502685813e-01
1.437222797420180109e-01
1.437353984874193413e-01
1.437485150886410046e-01
1.437616295478517658e-01
1.437747379604104592e-01
1.437878481427393718e-01
1.438009561895590704e-01
1.438140621030334909e-01
1.438271619810620461e-01
1.438402636349752073e-01
1.438533631620350639e-01
1.438664605644036643e-01
1.438795558442435563e-01
1.438926451026122932e-01
1.439057361445064132e-01
1.439188250703504202e-01
1.439319118823033095e-01
1.439449926839400096e-01
1.439580752752106507e-01
1.439711557590611646e-01
1.439842341376454948e-01
1.439973104131198611e-01
1.440103806921874119e-01
1.440234527685243515e-01
1.440365227482092725e-01
1.440495906333926213e-01
1.440626525332738272e-01
1.440757162365282618e-01
1.440887778517311868e-01
1.441018373810304398e-01
1.441148948265727481e-01
1.441279463006598371e-01
1.441409995857490522e-01
1.441540507935193949e-01
1.441670999261150943e-01
1.441801430983062349e-01
1.441931880875996774e-01
1.442062310081466681e-01
1.442192718620883274e-01
1.442323106515646658e-01
1.442453434286629088e-01
1.442583771463586406e-01
1.442714076773615184e-01
1.442844350243656648e-01
1.442974553096779688e-01
1.443104762977085453e-01
1.443234941098142654e-01
1.443365087486868092e-01
1.443495202170134717e-01
1.443625246418225871e-01
1.443755297780656144e-01
1.443885317518243117e-01
1.444015305657854187e-01
1.444145223507375397e-01
1.444275148540941078e-01
1.444405042057029243e-01
1.444534904082464544e-01
1.444664734644048321e-01
1.444794495096530795e-01
1.444924262820183603e-01
1.445053999160366143e-01
1.445183704143834791e-01
1.445313339162702104e-01
1.445442981522407355e-01
1.445572592605685602e-01
1.445702172439266575e-01
1.445831721049892771e-01
1.445961199876136249e-01
1.446090686130285796e-01
1.446220141241614243e-01
1.446349565236816348e-01
1.446478919591508983e-01
1.446608281443761967e-01
1.446737612259899608e-01
1.446866912066601119e-01
1.446996180890507411e-01
1.447125380253379556e-01
1.447254587200837994e-01
1.447383763245389532e-01
1.447512908413666199e-01
1.447641984264166903e-01
1.447771067768863218e-01
1.447900120477059738e-01
1.448029142415331316e-01
1.448158133610257248e-01
1.448287055666122036e-01
1.448415985463162858e-01
1.448544884596495996e-01
1.448673753092668548e-01
1.448802590978201521e-01
1.448931359902960736e-01
1.449060136655853648e-01
1.449188882877618934e-01
1.449317598594744849e-01
1.449446245493423158e-01
1.449574900289774537e-01
1.449703524660894693e-01
1.449832118633246902e-01
1.449960682233257803e-01
1.450089177192351308e-01
1.450217680136020038e-01
1.450346152786628484e-01
1.450474595170582748e-01
1.450602969055329039e-01
1.450731350994158841e-01
1.450859702745496138e-01
1.450988024335699289e-01
1.451116315791151634e-01
1.451244538924161276e-01
1.451372770198102180e-01
1.451500971416314067e-01
1.451629142605113110e-01
1.451757245612576575e-01
1.451885356830428520e-01
1.452013438097787268e-01
1.452141489440942346e-01
1.452269510886186055e-01
1.452397464326083965e-01
1.452525426063171476e-01
1.452653357981116833e-01
1.452781260106161265e-01
1.452909094366364173e-01
1.453036936993168382e-01
1.453164749905743180e-01
1.453292533130282616e-01
1.453420286693015706e-01
1.453547972566132662e-01
1.453675666892587648e-01
1.453803331635750706e-01
1.453930966821794235e-01
1.454058534458106955e-01
1.454186110617116112e-01
1.454313657297417461e-01
1.454441174525145097e-01
1.454568662326394812e-01
1.454696082752400810e-01
1.454823511787780022e-01
1.454950911474973685e-01
1.455078281840067045e-01
1.455205584969181398e-01
1.455332896776982965e-01
1.455460179340851146e-01
1.455587432686835103e-01
1.455714656840956800e-01
1.455841813932821083e-01
1.455968979789972195e-01
1.456096116533301954e-01
1.456223224188810672e-01
1.456350264920713844e-01
1.456477314487177321e-01
1.456604335043722442e-01
1.456731326616335087e-01
1.456858289230956727e-01
1.456985185094918367e-01
1.457112089879979422e-01
1.457238965784828366e-01
1.457365812835380026e-01
1.457492593273330139e-01
1.457619382701567101e-01
1.457746143353194079e-01
1.457872875254072054e-01
1.457999578430069776e-01
1.458126215165641004e-01
1.458252860977982124e-01
1.458379478142976526e-01
1.458506066686451885e-01
1.458632588926944695e-01
1.458759120313344870e-01
1.458885623155657396e-01
1.459012097479660541e-01
1.459138543311150338e-01
1.459264923011068249e-01
1.459391311943292191e-01
1.459517672460279858e-01
1.459644004587778432e-01
1.459770270720540664e-01
1.459896546154685892e-01
1.460022793276509190e-01
1.460149012111731093e-01
1.460275202686026064e-01
1.460401327436237073e-01
1.460527461574160912e-01
1.460653567528201191e-01
1.460779645324011278e-01
1.460905657431942339e-01
1.461031678996625449e-01
1.461157672479997394e-01
1.461283637907688226e-01
1.461409575305303021e-01
1.461535447184927894e-01
1.461661328607541943e-01
1.461787182076855207e-01
1.461913007618461102e-01
1.462038805257908081e-01
1.462164537548821808e-01
1.462290279468933529e-01
1.462415993563519478e-01
1.462541679858126997e-01
1.462667300939462511e-01
1.462792931718911449e-01
1.462918534774893531e-01
1.463044110132905584e-01
1.463169657818426672e-01
1.463295140459368593e-01
1.463420632884544492e-01
1.463546097713613880e-01
1.463671534972023625e-01
1.463796907320488727e-01
1.463922289522054943e-01
1.464047644229228284e-01
1.464172971467410100e-01
1.464298271261996742e-01
1.464423506314575518e-01
1.464548751306279928e-01
1.464673968930528258e-01
1.464799159212657464e-01
1.464924284886818806e-01
1.465049420568914074e-01
1.465174528984893310e-01
1.465299610160105126e-01
1.465424664119856502e-01
1.465549653638789085e-01
1.465674653251600179e-01
1.465799625724810151e-01
1.465924571083707662e-01
1.466049452135210207e-01
1.466174343349300191e-01
1.466299207524831005e-01
1.466424044687034134e-01
1.466548854861129958e-01
1.466673600894228824e-01
1.466798357175783662e-01
1.466923086544846266e-01
1.467047789026609261e-01
1.467172427500177401e-01
1.467297076290849378e-01
1.467421698269717467e-01
1.467546293461936546e-01
1.467670861892633183e-01
1.467795366480773578e-01
1.467919881471785315e-01
1.468044369776634883e-01
1.468168831420428311e-01
1.468293229353854201e-01
1.468417637758732130e-01
1.468542019577789293e-01
1.468666374836096189e-01
1.468790703558701116e-01
1.468914968735804960e-01
1.469039244470027872e-01
1.469163493743647075e-01
1.469287716581685332e-01
1.469411876005797257e-01
1.469536046055525125e-01
1.469660189744664280e-01
1.469784307098168097e-01
1.469908398141011041e-01
1.470032425934028608e-01
1.470156464438246990e-01
1.470280476706642969e-01
1.470404462764153264e-01
1.470528385702793983e-01
1.470652319421059673e-01
1.470776227003167125e-01
1.470900108473993662e-01
1.471023963858422157e-01
1.471147756287318198e-01
1.471271559581319721e-01
1.471395336863506875e-01
1.471519088158721456e-01
1.471642776628745986e-01
1.471766476032230209e-01
1.471890149523197300e-01
1.472013797126466295e-01
1.472137418866814595e-01
1.472260977944555571e-01
1.472384548041120178e-01
1.472508092349092967e-01
1.472631610893221921e-01
1.472755066904483656e-01
1.472878534002837747e-01
1.473001975411545317e-01
1.473125391155353792e-01
1.473248781258941209e-01
1.473372108991453655e-01
1.473495447896331911e-01
1.473618761235058194e-01
1.473742049032306656e-01
1.473865274587607965e-01
1.473988511383446109e-01
1.474111722711746730e-01
1.474234908597146232e-01
1.474358069064253263e-01
1.474481167450434893e-01
1.474604277162329113e-01
1.474727361529747927e-01
1.474850420577255017e-01
1.474973454329411293e-01
1.475096426161262575e-01
1.475219409403938364e-01
1.475342367424932744e-01
1.475465300248772760e-01
1.475588171280468597e-01
1.475711053791046168e-01
1.475833911178011104e-01
1.475956743465842158e-01
1.476079550679034180e-01
1.476202296259923608e-01
1.476325053404704546e-01
1.476447785548235525e-01
1.476570492714952554e-01
1.476693138376929393e-01
1.476815795670762821e-01
1.476938428061061459e-01
1.477061035572233005e-01
1.477183618228667950e-01
1.477306139539438790e-01
1.477428672566962198e-01
1.477551180812867737e-01
1.477673664301537571e-01
1.477796086571488421e-01
1.477918520626049226e-01
1.478040929996380926e-01
1.478163314706785192e-01
1.478285674781594228e-01
1.478407973795987096e-01
1.478530284679783757e-01
1.478652571000828031e-01
1.478774832783401050e-01
1.478897033631907942e-01
1.479019246417593858e-01
1.479141434737544780e-01
1.479263598615999098e-01
1.479385738077179657e-01
1.479507816761833627e-01
1.479629907468331673e-01
1.479751973830153444e-01
1.479874015871487369e-01
1.479995997262015250e-01
1.480117990742084166e-01
1.480239959974136155e-01
1.480361904982319121e-01
1.480483825790757102e-01
1.480605686105177510e-01
1.480727558593696869e-01
1.480849406954801162e-01
1.480971231212609429e-01
1.481092995101502829e-01
1.481214771232088334e-01
1.481336523331578392e-01
1.481458251424032091e-01
1.481579955533485760e-01
1.481701599430056970e-01
1.481823255652751636e-01
1.481944887964520841e-01
1.482066496389377042e-01
1.482188044725841203e-01
1.482309605455938151e-01
1.482431142371063992e-01
1.482552655495179561e-01
1.482674144852262343e-01
1.482795574276213335e-01
1.482917016178101344e-01
1.483038434384743032e-01
1.483159828920068701e-01
1.483281163646158474e-01
1.483402510917598560e-01
1.483523834589386414e-01
1.483645134685427358e-01
1.483766411229568427e-01
1.483887628118965574e-01
1.484008857637903467e-01
1.484130063676487588e-01
1.484251246258548318e-01
1.484372369309139295e-01
1.484493505056577178e-01
1.484614617418907878e-01
1.484735706419924584e-01
1.484856772083424925e-01
1.484977778369169776e-01
1.485098797435827067e-01
1.485219793236223218e-01
1.485340765794093687e-01
1.485461679096906629e-01
1.485582605247833810e-01
1.485703508227391167e-01
1.485824388059285295e-01
1.485945244767198359e-01
1.486066042373018203e-01
1.486186852910895140e-01
1.486307640395795326e-01
1.486428404851380947e-01
1.486549110326929046e-01
1.486669828801636117e-01
1.486790524317924134e-01
1.486911196899378673e-01
1.487031846569624727e-01
1.487152437412030404e-01
1.487273041337419666e-01
1.487393622422324424e-01
1.487514180690316379e-01
1.487634680251924690e-01
1.487755192963517437e-01
1.487875682928807564e-01
1.487996150171331244e-01
1.488116594714592456e-01
1.488236980702910550e-01
1.488357379924901691e-01
1.488477756518092887e-01
1.488598110505974237e-01
1.488718441912018631e-01
1.488838714914117456e-01
1.488959001233508550e-01
1.489079265041367006e-01
1.489199506361120751e-01
1.489319689397468061e-01
1.489439885817924747e-01
1.489560059820484450e-01
1.489680211428530132e-01
1.489800340665436429e-01
1.489920411769171116e-01
1.490040496340518383e-01
1.490160558610776342e-01
1.490280598603284656e-01
1.490400580582532108e-01
1.490520576096110994e-01
1.490640549401883730e-01
1.490760500523126697e-01
1.490880429483126823e-01
1.491000300579380933e-01
1.491120185293313694e-01
1.491240047915790568e-01
1.491359888470066841e-01
1.491479671279877794e-01
1.491599467773995769e-01
1.491719242269576307e-01
1.491838994789825845e-01
1.491958725357939719e-01
1.492078398330328737e-01
1.492198085070231550e-01
1.492317749927518644e-01
1.492437392925343720e-01
1.492556978446136218e-01
1.492676577800957638e-01
1.492796155365730404e-01
1.492915711163538828e-01
1.493035245217504414e-01
1.493154721942425711e-01
1.493274212584450589e-01
1.493393681551888341e-01
1.493513128867799411e-01
1.493632518972737855e-01
1.493751923061185094e-01
1.493871305567248120e-01
1.493990666513933530e-01
1.494110005924261242e-01
1.494229288270849110e-01
1.494348584683879988e-01
1.494467859629550199e-01
1.494587113130821376e-01
1.494706309685808199e-01
1.494825520373552208e-01
1.494944709685760431e-01
1.495063877645368966e-01
1.495183024275308359e-01
1.495302114105435121e-01
1.495421218151113396e-01
1.495540300935827016e-01
1.495659362482466559e-01
1.495778367346174420e-01
1.495897386491596426e-01
1.496016384467540039e-01
1.496135361296853650e-01
1.496254317002371770e-01
1.496373216170663878e-01
1.496492129703334006e-01
1.496611022180643347e-01
1.496729893625398100e-01
1.496848708649193282e-01
1.496967538103436968e-01
1.497086346593435868e-01
1.497205134141963989e-01
1.497323900771758698e-01
1.497442611125552325e-01
1.497561335992296239e-01
1.497680040008485536e-01
1.497798723196823167e-01
1.497917350224820532e-01
1.498035991831717095e-01
1.498154612678817554e-01
1.498273212788783781e-01
1.498391792184280424e-01
1.498510315563637008e-01
1.498628853604264677e-01
1.498747370998319006e-01
1.498865867768420790e-01
1.498984308637443807e-01
1.499102764233566920e-01
1.499221199273524929e-01
1.499339613779879232e-01
1.499458007775200108e-01
1.499576346012909678e-01
1.499694699059930802e-01
1.499813031663558838e-01
1.499931343846320209e-01
1.500049600385910953e-01
1.500167871800537345e-01
1.500286122861813065e-01
1.500404353592212359e-01
1.500522564014220572e-01
1.500640718935754570e-01
1.500758888814393566e-01
1.500877038452016476e-01
1.500995167871043146e-01
1.501113277093897302e-01
1.501231330958558430e-01
1.501349399862326184e-01
1.501467448637129332e-01
1.501585477305373839e-01
1.501703450728943956e-01
1.501821439257140511e-01
1.501939407745859767e-01
1.502057356217453843e-01
1.502175284694245438e-01
1.502293158067916079e-01
1.502411046628036040e-01
1.502528915260308295e-01
1.502646763987024459e-01
1.502764557723528793e-01
1.502882366711901785e-01
1.503000155861546894e-01
1.503117925194712989e-01
1.503235674733650051e-01
1.503353369423158226e-01
1.503471079446209169e-01
1.503588769741707742e-01
1.503706440331859517e-01
1.503824056184897562e-01
1.503941687436773922e-01
1.504059299049846921e-01
1.504176891046287712e-01
1.504294463448252461e-01
1.504411981253136465e-01
1.504529514538387458e-01
1.504647028295570399e-01
1.504764522546784833e-01
1.504881962312642485e-01
1.504999417624035551e-01
1.505116853495752638e-01
1.505234269949863868e-01
1.505351667008432148e-01
1.505469009720925011e-01
1.505586368060327640e-01
1.505703707070329411e-01
1.505821026772941607e-01
1.505938292240612264e-01
1.506055573400225112e-01
1.506172835318470016e-01
1.506290078017331613e-01
1.506407301518766229e-01
1.506524470923797376e-01
1.506641656102004068e-01
1.506758822148652199e-01
1.506875969085683109e-01
1.506993062036832698e-01
1.507110170826061468e-01
1.507227260571416538e-01
1.507344331294782624e-01
1.507461383018051104e-01
1.507578380893226933e-01
1.507695394687554868e-01
1.507812389547367182e-01
1.507929365494519169e-01
1.508046287703505017e-01
1.508163225896423376e-01
1.508280145242150705e-01
1.508397045762482347e-01
1.508513927479214201e-01
1.508630755594830286e-01
1.508747599775291381e-01
1.508864425217470440e-01
1.508981231943115620e-01
1.509097985176989232e-01
1.509214754540368908e-01
1.509331505252409777e-01
1.509448237334833354e-01
1.509564950809345052e-01
1.509681610928390039e-01
1.509798287257676508e-01
1.509914945044090184e-01
1.510031584309305952e-01
1.510148170327800243e-01
1.510264772621059959e-01
1.510381356458041502e-01
1.510497921860375348e-01
1.510614468849666991e-01
1.510730962727798166e-01
1.510847472961275861e-01
1.510963964846496199e-01
1.511080438405024706e-01
1.511196858960540124e-01
1.511313295935805545e-01
1.511429714649037415e-01
1.511546115121766287e-01
1.511662497375518277e-01
1.511778826761076555e-01
1.511895172646811059e-01
1.512011500378065421e-01
1.512127809976329673e-01
1.512244066813957510e-01
1.512360340216031829e-01
1.512476595549496761e-01
1.512592832835799594e-01
1.512709052096360973e-01
1.512825218730373122e-01
1.512941402009078118e-01
1.513057567326291375e-01
1.513173714703392458e-01
1.513289809560908750e-01
1.513405921127262133e-01
1.513522014817626493e-01
1.513638090653339763e-01
1.513754148655750975e-01
1.513870154271921287e-01
1.513986176677026285e-01
1.514102181312784179e-01
1.514218168200504588e-01
1.514334137361488808e-01
1.514450054269144696e-01
1.514565988045742384e-01
1.514681904159402293e-01
1.514797802631384083e-01
1.514913648956094372e-01
1.515029512213666996e-01
1.515145357893247224e-01
1.515261186016051975e-01
1.515376996603280402e-01
1.515492755175433803e-01
1.515608530760280126e-01
1.515724288873097070e-01
1.515840029535024391e-01
1.515955718287348986e-01
1.516071424116158806e-01
1.516187112557525474e-01
1.516302783632546003e-01
1.516418437362344607e-01
1.516534039313982007e-01
1.516649658421785341e-01
1.516765260247632252e-01
1.516880844812598661e-01
1.516996377704271093e-01
1.517111927815774086e-01
1.517227460729540511e-01
1.517342976466597992e-01
1.517458475047977484e-01
1.517573922086790650e-01
1.517689386424926345e-01
1.517804833670379216e-01
1.517920263844121376e-01
1.518035642579588229e-01
1.518151038677897913e-01
1.518266417767382137e-01
1.518381779868979153e-01
1.518497125003626658e-01
1.518612418829980992e-01
1.518727730098504147e-01
1.518843024462803726e-01
1.518958301943762468e-01
1.519073528220131197e-01
1.519188772002064702e-01
1.519303998963261182e-01
1.519419209124589498e-01
1.519534402506866888e-01
1.519649544813813646e-01
1.519764704705477421e-01
1.519879847880554746e-01
1.519994974359851758e-01
1.520110049866920110e-01
1.520225143021965986e-01
1.520340219543560578e-01
1.520455279452467279e-01
1.520570322769434490e-01
1.520685315242711888e-01
1.520800325442943635e-01
1.520915319113418929e-01
1.521030296274849536e-01
1.521145222695122756e-01
1.521260166905462619e-01
1.521375094668820371e-01
1.521490006005869478e-01
1.521604900937263416e-01
1.521719745255301071e-01
1.521834607442221765e-01
1.521949453285395548e-01
1.522064282805455360e-01
1.522179061814107337e-01
1.522293858754601437e-01
1.522408639433786015e-01
1.522523403872217407e-01
1.522638152090476371e-01
1.522752849924403074e-01
1.522867565768809550e-01
1.522982265454681516e-01
1.523096949002550327e-01
1.523211582267459674e-01
1.523326233605677427e-01
1.523440868867427800e-01
1.523555488073175535e-01
1.523670091243423674e-01
1.523784644257056842e-01
1.523899215422448439e-01
1.524013770613712460e-01
1.524128309851273122e-01
1.524242799033001527e-01
1.524357306429193759e-01
1.524471797932949735e-01
1.524586273564658701e-01
1.524700733344721559e-01
1.524815177293497026e-01
1.524929537242913358e-01
1.525043949599650950e-01
1.525158346186178959e-01
1.525272727022837227e-01
1.525387092129960043e-01
1.525501441527866708e-01
1.525615775236863203e-01
1.525730093277243293e-01
1.525844395669309628e-01
1.525958614329065433e-01
1.526072885494607623e-01
1.526187141072619657e-01
1.526301381083372544e-01
1.526415605547076781e-01
1.526529814483977843e-01
1.526644007914287338e-01
1.526758185858224093e-01
1.526872348335979179e-01
1.526986427346702646e-01
1.527100558961846932e-01
1.527214675171330582e-01
1.527328775995332455e-01
1.527442861453985334e-01
1.527556931567434217e-01
1.527670986355807448e-01
1.527785025839226707e-01
1.527899050037799800e-01
1.528012991032819401e-01
1.528126984731060789e-01
1.528240963204725578e-01
1.528354926473852182e-01
1.528468874558528423e-01
1.528582807478790495e-01
1.528696725254674593e-01
1.528810627889737317e-01
1.528924515093219028e-01
1.529038318909818894e-01
1.529152175082031384e-01
1.529266015763086073e-01
1.529379840972364124e-01
1.529493650729250587e-01
1.529607445053120518e-01
1.529721223963332322e-01
1.529834987479233299e-01
1.529948735620175193e-01
1.530062400631274078e-01
1.530176118089383586e-01
1.530289820230480990e-01
1.530403507073860858e-01
1.530517178638804432e-01
1.530630834944607388e-01
1.530744476010522104e-01
1.530858101855821496e-01
1.530971712499745729e-01
1.531085240269119963e-01
1.531198820577045483e-01
1.531312385741271376e-01
1.531425935781015601e-01
1.531539470715471696e-01
1.531652990563839856e-01
1.531766495345277534e-01
1.531879985078973272e-01
1.531993459784075085e-01
1.532106851868170749e-01
1.532220296582446073e-01
1.532333726325550427e-01
1.532447141116575762e-01
1.532560540974650110e-01
1.532673925918861535e-01
1.532787295968291441e-01
1.532900651142031223e-01
1.533013991459145631e-01
1.533127249407057469e-01
1.533240560076914449e-01
1.533353855947260924e-01
1.533467137037150541e-01
1.533580403365588096e-01
1.533693654951587271e-01
1.533806891814139539e-01
1.533920113972240817e-01
1.534033321444863152e-01
1.534146446798359542e-01
1.534259624965639834e-01
1.534372788504302365e-01
1.534485937433282543e-01
1.534599071771512446e-01
1.534712191537908610e-01
1.534825296751379797e-01
1.534938387430813678e-01
1.535051463595107357e-01
1.535164457888607004e-01
1.535277505087854211e-01
1.535390537828549284e-01
1.535503556129531599e-01
1.535616560009644416e-01
1.535729549487714340e-01
1.535842524582553548e-01
1.535955485312972546e-01
1.536068431697770742e-01
1.536181296458410395e-01
1.536294214216826770e-01
1.536407117685941737e-01
1.536520006884510292e-01
1.536632881831273001e-01
1.536745742544974869e-01
1.536858589044330370e-01
1.536971421348069522e-01
1.537084239474882374e-01
1.537196976222447997e-01
1.537309766059939409e-01
1.537422541776557461e-01
1.537535303390979435e-01
1.537648050921843201e-01
1.537760784387819379e-01
1.537873503807522524e-01
1.537986209199600496e-01
1.538098900582645090e-01
1.538211510829634032e-01
1.538324174258767774e-01
1.538436823734664061e-01
1.538549459275890818e-01
1.538662080901016527e-01
1.538774688628595233e-01
1.538887282477181540e-01
1.538999862465304513e-01
1.539112428611488781e-01
1.539224913863088684e-01
1.539337452389152316e-01
1.539449977128796720e-01
1.539562488100497117e-01
1.539674985322730394e-01
1.539787468813961779e-01
1.539899938592649842e-01
1.540012394677239271e-01
1.540124837086168652e-01
1.540237198840286315e-01
1.540349613961277675e-01
1.540462015461845913e-01
1.540574403360388533e-01
1.540686777675290275e-01
1.540799138424927550e-01
1.540911485627659561e-01
1.541023819301849951e-01
1.541136139465841270e-01
1.541248379213107644e-01
1.541360672419730404e-01
1.541472952171128452e-01
1.541585218485595488e-01
1.541697471381449080e-01
1.541809710876949069e-01
1.541921936990395259e-01
1.542034149740041937e-01
1.542146349144150608e-01
1.542258535220967786e-01
1.542370641143601673e-01
1.542482800628436346e-01
1.542594946840664116e-01
1.542707079798462111e-01
1.542819199520042983e-01
1.542931306023593296e-01
1.543043399327277410e-01
1.543155479449281331e-01
1.543267546407747215e-01
1.543379533446550544e-01
1.543491574140196665e-01
1.543603601724717334e-01
1.543715616218221953e-01
1.543827617638813821e-01
1.543939606004597342e-01
1.544051581333661383e-01
1.544163543644064274e-01
1.544275492953906537e-01
1.544387362576903344e-01
1.544499285947468215e-01
1.544611196371578066e-01
1.544723093867272912e-01
1.544834978452569452e-01
1.544946850145466066e-01
1.545058708963973904e-01
1.545170554926074691e-01
1.545282388049739053e-01
1.545394141717730263e-01
1.545505949226053666e-01
1.545617743949822542e-01
1.545729525906965329e-01
1.545841295115399916e-01
1.545953051593058625e-01
1.546064795357850463e-01
1.546176526427663345e-01
1.546288244820395175e-01
1.546399883986926405e-01
1.546511577086651101e-01
1.546623257562880771e-01
1.546734925433476127e-01
1.546846580716276787e-01
1.546958223429101831e-01
1.547069853589778665e-01
1.547181471216117488e-01
1.547293076325914063e-01
1.547404602437335019e-01
1.547516182574844579e-01
1.547627750249142564e-01
1.547739305477985883e-01
1.547850848279125890e-01
1.547962378670311723e-01
1.548073896669260874e-01
1.548185402293706936e-01
1.548296895561352415e-01
1.548408310056790804e-01
1.548519778671262892e-01
1.548631234981998617e-01
1.548742679006680500e-01
1.548854110762947212e-01
1.548965530268463509e-01
1.549076937540871390e-01
1.549188332597800644e-01
1.549299715456871063e-01
1.549411019768240916e-01
1.549522378291659508e-01
1.549633724670020363e-01
1.549745058920903862e-01
1.549856381061875399e-01
1.549967691110505363e-01
1.550078989084345826e-01
1.550190275000938311e-01
1.550301548877813240e-01
1.550412744429841561e-01
1.550523994286994722e-01
1.550635232156969412e-01
1.550746458057244426e-01
1.550857672005302446e-01
1.550968874018643362e-01
1.551080064114707113e-01
1.551191242310956397e-01
1.551302408624832263e-01
1.551413496835077344e-01
1.551524639443561115e-01
1.551635770221941879e-01
1.551746889187612943e-01
1.551857996357984826e-01
1.551969091750430296e-01
1.552080175382338778e-01
1.552191247271055285e-01
1.552302307433952033e-01
1.552413289712809563e-01
1.552524326483062378e-01
1.552635351579471634e-01
1.552746365019383457e-01
1.552857366820099561e-01
1.552968356998908894e-01
1.553079335573100406e-01
1.553190302559954161e-01
1.553301257976733574e-01
1.553412135727415544e-01
1.553523068062693802e-01
1.553633988879633554e-01
1.553744898195462687e-01
1.553855796027399094e-01
1.553966682392664000e-01
1.554077557308444213e-01
1.554188420791926539e-01
1.554299272860303338e-01
1.554410047478892443e-01
1.554520876775325466e-01
1.554631694708110135e-01
1.554742501294390511e-01
1.554853296551298447e-01
1.554964080495959688e-01
1.555074853145479441e-01
1.555185614516960135e-01
1.555296364627495875e-01
1.555407037502955503e-01
1.555517765149514453e-01
1.555628481586343037e-01
1.555739186830472631e-01
1.555849880898962367e-01
1.555960563808839736e-01
1.556071235577123901e-01
1.556181896220834027e-01
1.556292545756975398e-01
1.556403118271131314e-01
1.556513745649685254e-01
1.556624361971616910e-01
1.556734967253888824e-01
1.556845561513440779e-01
1.556956144767228101e-01
1.557066717032188352e-01
1.557177278325255210e-01
1.557287828663317941e-01
1.557398302190876049e-01
1.557508830676186951e-01
1.557619348257183733e-01
1.557729854950754556e-01
1.557840350773759264e-01
1.557950835743060480e-01
1.558061309875498068e-01
1.558171773187914111e-01
1.558282225697147361e-01
1.558392601605739225e-01
1.558503032565444202e-01
1.558613452772369401e-01
1.558723862243320823e-01
1.558834260995052290e-01
1.558944649044355368e-01
1.559055026407989986e-01
1.559165393102696084e-01
1.559275749145219159e-01
1.559386028795374801e-01
1.559496363590043289e-01
1.559606687782675305e-01
1.559717001389987479e-01
1.559827304428671457e-01
1.559937596915397795e-01
1.560047878866844817e-01
1.560158150299684188e-01
1.560268411230557595e-01
1.560378595975757676e-01
1.560488835958865339e-01
1.560599065489912118e-01
1.560709284585508616e-01
1.560819493262259883e-01
1.560929691536759867e-01
1.561039879425589749e-01
1.561150056945336817e-01
1.561260224112567263e-01
1.561370315299215883e-01
1.561480461817205678e-01
1.561590598032301935e-01
1.561700723961043646e-01
1.561810839619942048e-01
1.561920945025510599e-01
1.562031040194244991e-01
1.562141125142634812e-01
1.562251199887156328e-01
1.562361198854605449e-01
1.562471253246855429e-01
1.562581297484612053e-01
1.562691331584323273e-01
1.562801355562402628e-01
1.562911369435293074e-01
1.563021373219387056e-01
1.563131366931102550e-01
1.563241350586828116e-01
1.563351258667425858e-01
1.563461222266282480e-01
1.563571175858257667e-01
1.563681119459710001e-01
1.563791053086988625e-01
1.563900976756422145e-01
1.564010890484329730e-01
1.564120794287037763e-01
1.564230688180853202e-01
1.564340506699913314e-01
1.564450380830700316e-01
1.564560245101437319e-01
1.564670099528406855e-01
1.564779944127865918e-01
1.564889778916047081e-01
1.564999603909203452e-01
1.565109419123561496e-01
1.565219224575338242e-01
1.565329020280754602e-01
1.565438740832218456e-01
1.565548517099267234e-01
1.565658283668512896e-01
1.565768040556135277e-01
1.565877787778284791e-01
1.565987525351119070e-01
1.566097253290785751e-01
1.566206971613406385e-01
1.566316680335118616e-01
1.566426314099945705e-01
1.566536003673864030e-01
1.566645683695165880e-01
1.566755354179955040e-01
1.566865015144289219e-01
1.566974666604243893e-01
1.567084308575890095e-01
1.567193941075256669e-01
1.567303564118387449e-01
1.567413112400157793e-01
1.567522716584512921e-01
1.567632311360668829e-01
1.567741896744644925e-01
1.567851472752426201e-01
1.567961039399988765e-01
1.568070596703310393e-01
1.568180144678339993e-01
1.568289683341057561e-01
1.568399147436390639e-01
1.568508667527782618e-01
1.568618178354641568e-01
1.568727679932869767e-01
1.568837172278381709e-01
1.568946655407075230e-01
1.569056129334823746e-01
1.569165594077515102e-01
1.569275049651006615e-01
1.569384430849558032e-01
1.569493868137658565e-01
1.569603296304103446e-01
1.569712715364714462e-01
1.569822125335313956e-01
1.569931526231699848e-01
1.570040918069694480e-01
1.570150300865065240e-01
1.570259674633621705e-01
1.570368974218126490e-01
1.570478329985671162e-01
1.570587676773656516e-01
1.570697014597840502e-01
1.570806343473947209e-01
1.570915663417692953e-01
1.571024974444807931e-01
1.571134276570986810e-01
1.571243569811937579e-01
1.571352789058221844e-01
1.571462064581007900e-01
1.571571331265596005e-01
1.571680589127616989e-01
1.571789838182738874e-01
1.571899078446582498e-01
1.572008309934801451e-01
1.572117532662984374e-01
1.572226746646777640e-01
1.572335886823745255e-01
1.572445083370698216e-01
1.572554271220014122e-01
1.572663450387257189e-01
1.572772620887996076e-01
1.572881782737793888e-01
1.572990935952177649e-01
1.573100080546691593e-01
1.573209216536869404e-01
1.573318278906563061e-01
1.573427397739687317e-01
1.573536508014989899e-01
1.573645609747948981e-01
1.573754702954037188e-01
1.573863787648734913e-01
1.573972863847492021e-01
1.574081931565776138e-01
1.574190990819007152e-01
1.574299976636580056e-01
1.574409019011029365e-01
1.574518052966699666e-01
1.574627078518987533e-01
1.574736095683281212e-01
1.574845104474983937e-01
1.574954104909452868e-01
1.575063097002058488e-01
1.575172080768161287e-01
1.575280991281921561e-01
1.575389958445984062e-01
1.575498917329545834e-01
1.575607867947929619e-01
1.575716810316442063e-01
1.575825744450387034e-01
1.575934670365043977e-01
1.576043588075700108e-01
1.576152497597638757e-01
1.576261334049048890e-01
1.576370227244172084e-01
1.576479112296318985e-01
1.576587989220723518e-01
1.576696858032617943e-01
1.576805718747209539e-01
1.576914571379715024e-01
1.577023415945327800e-01
1.577132252459220174e-01
1.577241016082924219e-01
1.577349836543717188e-01
1.577458648998310009e-01
1.577567453461841129e-01
1.577676249949463982e-01
1.577785038476299251e-01
1.577893819057478164e-01
1.578002591708109748e-01
1.578111356443302471e-01
1.578220048467126047e-01
1.578328797421406637e-01
1.578437538505483295e-01
1.578546271734443951e-01
1.578654997123333237e-01
1.578763714687196340e-01
1.578872424441086775e-01
1.578981126400015311e-01
1.579089820579015480e-01
1.579198442224005738e-01
1.579307120892777805e-01
1.579415791826618287e-01
1.579524455040500763e-01
1.579633110549412689e-01
1.579741758368297666e-01
1.579850398512147036e-01
1.579959030995867209e-01
1.580067655834414553e-01
1.580176208314821307e-01
1.580284817912327999e-01
1.580393419909398300e-01
1.580502014320946946e-01
1.580610601161851481e-01
1.580719180447008321e-01
1.580827752191268365e-01
1.580936316409503051e-01
1.581044873116583260e-01
1.581153357639922818e-01
1.581261899373626045e-01
1.581370433640666984e-01
1.581478960455841576e-01
1.581587479833969079e-01
1.581695991789845990e-01
1.581804496338259369e-01
1.581912993493985731e-01
1.582021483271802142e-01
1.582129901038831776e-01
1.582238376109463829e-01
1.582346843846440532e-01
1.582455304264470120e-01
1.582563757378306901e-01
1.582672203202638017e-01
1.582780641752191686e-01
1.582889073041649497e-01
1.582997497085701921e-01
1.583105849290440403e-01
1.583214258892003401e-01
1.583322661292163036e-01
1.583431056505573142e-01
1.583539444546855357e-01
1.583647825430670175e-01
1.583756199171610923e-01
1.583864565784316447e-01
1.583972925283377853e-01
1.584081213113157083e-01
1.584189558432938516e-01
1.584297896682821394e-01
1.584406227877380724e-01
1.584514552031182077e-01
1.584622869158765490e-01
1.584731179274676549e-01
1.584839482393441967e-01
1.584947778529592899e-01
1.585056003165043470e-01
1.585164285383611760e-01
1.585272560663070207e-01
1.585380829017892790e-01
1.585489090462564588e-01
1.585597345011543480e-01
1.585705592679293452e-01
1.585813833480265167e-01
1.585922067428877091e-01
1.586030230043944944e-01
1.586138450335230488e-01
1.586246663817424962e-01
1.586354870504935177e-01
1.586463070412159060e-01
1.586571263553483435e-01
1.586679449943265707e-01
1.586787629595899363e-01
1.586895802525724597e-01
1.587003904287694889e-01
1.587112063818928442e-01
1.587220216670369166e-01
1.587328362856350594e-01
1.587436502391156301e-01
1.587544635289109274e-01
1.587652761564494197e-01
1.587760881231602972e-01
1.587868994304700299e-01
1.587977036374224049e-01
1.588085136306020551e-01
1.588193229686572505e-01
1.588301316530134066e-01
1.588409396850912758e-01
1.588517470663154407e-01
1.588625537981054880e-01
1.588733598818819481e-01
1.588841653190647407e-01
1.588949701110715651e-01
1.589057678208068980e-01
1.589165713270975222e-01
1.589273741924622785e-01
1.589381764183154244e-01
1.589489780060707735e-01
1.589597789571418618e-01
1.589705792729402267e-01
1.589813789548792378e-01
1.589921780043670463e-01
1.590029699877099079e-01
1.590137677768987401e-01
1.590245649378617121e-01
1.590353614720047548e-01
1.590461573807360196e-01
1.590569526654583843e-01
1.590677473275761700e-01
1.590785413684936422e-01
1.590893347896110699e-01
1.591001211605714838e-01
1.591109133466619974e-01
1.591217049171544939e-01
1.591324958734472994e-01
1.591432862169374629e-01
1.591540759490223111e-01
1.591648650710983937e-01
1.591756535845600951e-01
1.591864414908005232e-01
1.591972223627299288e-01
1.592080090590686781e-01
1.592187951523637013e-01
1.592295806440053862e-01
1.592403655353836212e-01
1.592511498278869619e-01
1.592619335229016886e-01
1.592727166218169677e-01
1.592834991260173028e-01
1.592942746116126629e-01
1.593050559308914482e-01
1.593158366596079123e-01
1.593266167991449489e-01
1.593373963508830093e-01
1.593481753162032111e-01
1.593589536964860054e-01
1.593697314931101228e-01
1.593805087074523508e-01
1.593912789187548751e-01
1.594020549730112979e-01
1.594128304491141956e-01
1.594236053484374138e-01
1.594343796723552975e-01
1.594451534222406930e-01
1.594559265994666686e-01
1.594666992054012411e-01
1.594774712414158135e-01
1.594882362898183414e-01
1.594990071904359707e-01
1.595097775252375394e-01
1.595205472955892878e-01
1.595313165028560132e-01
1.595420851484028457e-01
1.595528532335935279e-01
1.595636207597901368e-01
1.595743877283560819e-01
1.595851477245997518e-01
1.595959135823147856e-01
1.596066788864781150e-01
1.596174436384476536e-01
1.596282078395816484e-01
1.596389714912359037e-01
1.596497345947674451e-01
1.596604971515292459e-01
1.596712591628761113e-01
1.596820142170539136e-01
1.596927751419530139e-01
1.597035355254927680e-01
1.597142953690233180e-01
1.597250546738956389e-01
1.597358134414570419e-01
1.597465716730548380e-01
1.597573293700382258e-01
1.597680865337503531e-01
1.597788367553080735e-01
1.597895928568303647e-01
1.598003484291151133e-01
1.598111034735046898e-01
1.598218579913396331e-01
1.598326119839605375e-01
1.598433654527082748e-01
1.598541183989206083e-01
1.598648708239376326e-01
1.598756163216776827e-01
1.598863677086189150e-01
1.598971185783725213e-01
1.599078689322720459e-01
1.599186187716499785e-01
1.599293680978407517e-01
1.599401169121758559e-01
1.599508652159853384e-01
1.599616130106010781e-01
1.599723538926821620e-01
1.599831006731954886e-01
1.599938469484983861e-01
1.600045927199179596e-01
1.600153379887779836e-01
1.600260827564057298e-01
1.600368270241234181e-01
1.600475707932549341e-01
1.600583140651223868e-01
1.600690504390633317e-01
1.600797927206602522e-01
1.600905345089529974e-01
1.601012758052610119e-01
1.601120166109022969e-01
1.601227569271929663e-01
1.601334967554502442e-01
1.601442360969882461e-01
1.601549749531221978e-01
1.601657069258028421e-01
1.601764448153541465e-01
1.601871822234385290e-01
1.601979191513659972e-01
1.602086556004466145e-01
1.602193915719906658e-01
1.602301270673037181e-01
1.602408620876960565e-01
1.602515966344720821e-01
1.602623243121337193e-01
1.602730579158752611e-01
1.602837910499141372e-01
1.602945237155553038e-01
1.603052559140981104e-01
1.603159876468459033e-01
1.603267189150986427e-01
1.603374497201550675e-01
1.603481800633135834e-01
1.603589035515643468e-01
1.603696329750944893e-01
1.603803619406182768e-01
1.603910904494290079e-01
1.604018185028228682e-01
1.604125461020936005e-01
1.604232732485309509e-01
1.604339999434289399e-01
1.604447261880767028e-01
1.604554455918883460e-01
1.604661709401747349e-01
1.604768958420768055e-01
1.604876202988849698e-01
1.604983443118846997e-01
1.605090678823603012e-01
1.605197910115975790e-01
1.605305137008813388e-01
1.605412359514937215e-01
1.605519513752080019e-01
1.605626727525827357e-01
1.605733936951291296e-01
1.605841142041270486e-01
1.605948342808558027e-01
1.606055539265919263e-01
1.606162731426128421e-01
1.606269919301963056e-01
1.606377102906158538e-01
1.606484218379463091e-01
1.606591393481142105e-01
1.606698564349383074e-01
1.606805730996908599e-01
1.606912893436431844e-01
1.607020051680654316e-01
1.607127205742250320e-01
1.607234355633933021e-01
1.607341501368359515e-01
1.607448579108660680e-01
1.607555716569029625e-01
1.607662849910119762e-01
1.607769979144567651e-01
1.607877104285002079e-01
1.607984225344055162e-01
1.608091342334324048e-01
1.608198455268441407e-01
1.608305564158987178e-01
1.608412605190878142e-01
1.608519706034445829e-01
1.608626802872187289e-01
1.608733895716659146e-01
1.608840984580427458e-01
1.608948069476032749e-01
1.609055150416018876e-01
1.609162227412904711e-01
1.609269300479220788e-01
1.609376305821051401e-01
1.609483371066077750e-01
1.609590432418029904e-01
1.609697489889420075e-01
1.609804543492704410e-01
1.609911593240362926e-01
1.610018639144855102e-01
1.610125681218633753e-01
1.610232719474132823e-01
1.610339690138020696e-01
1.610446720796555597e-01
1.610553747674082214e-01
1.610660770783038931e-01
1.610767790135812505e-01
1.610874805744802463e-01
1.610981817622391121e-01
1.611088825780958023e-01
1.611195830232869941e-01
1.611302767224742083e-01
1.611409764302603187e-01
1.611516757710866332e-01
1.611623747461846667e-01
1.611730733567879326e-01
1.611837716041290003e-01
1.611944694894381080e-01
1.612051670139451054e-01
1.612158641788798974e-01
1.612265609854696691e-01
1.612372510605254994e-01
1.612479471543209475e-01
1.612586428934507099e-01
1.612693382791397512e-01
1.612800333126145347e-01
1.612907279950960282e-01
1.613014223278074200e-01
1.613121163119713430e-01
1.613228099488067668e-01
1.613334968669971614e-01
1.613441898130417163e-01
1.613548824154155126e-01
1.613655746753356879e-01
1.613762665940188246e-01
1.613869581726811719e-01
1.613976494125362593e-01
1.614083403147996698e-01
1.614190308806838781e-01
1.614297147406845157e-01
1.614404046376455848e-01
1.614510942018617112e-01
1.614617834345424829e-01
1.614724723368972659e-01
1.614831609101331500e-01
1.614938491554592237e-01
1.615045370740810782e-01
1.615152246672041936e-01
1.615259055670775767e-01
1.615365925130100577e-01
1.615472791370547445e-01
1.615579654404150078e-01
1.615686514242914429e-01
1.615793370898856995e-01
1.615900224383967076e-01
1.616007074710231195e-01
1.616113921889654748e-01
1.616220702261665365e-01
1.616327543185137605e-01
1.616434380997633924e-01
1.616541215711105872e-01
1.616648047337506666e-01
1.616754875888756771e-01
1.616861701376776650e-01
1.616968523813487324e-01
1.617075343210790384e-01
1.617182095924535878e-01
1.617288909280507614e-01
1.617395719632738760e-01
1.617502526993114254e-01
1.617609331373471848e-01
1.617716132785684824e-01
1.617822931241610362e-01
1.617929726753072339e-01
1.618036519331904066e-01
1.618143245349770720e-01
1.618250032100550517e-01
1.618356815954135053e-01
1.618463596922335990e-01
1.618570375016941121e-01
1.618677150249734908e-01
1.618783922632481276e-01
1.618890692176953028e-01
1.618997458894914643e-01
1.619104159173260227e-01
1.619210920275083176e-01
1.619317678585613374e-01
1.619424434116561451e-01
1.619531186879645812e-01
1.619637936886582641e-01
1.619744684149068692e-01
1.619851428678792393e-01
1.619958170487431626e-01
1.620064845976572077e-01
1.620171582379675845e-01
1.620278316096699922e-01
1.620385047139288881e-01
1.620491775519082300e-01
1.620598501247725864e-01
1.620705224336827510e-01
1.620811944798022930e-01
1.620918662642905073e-01
1.621025314287168895e-01
1.621132026935777626e-01
1.621238737002856367e-01
1.621345444499978083e-01
1.621452149438702972e-01
1.621558851830605108e-01
1.621665551687227480e-01
1.621772249020122514e-01
1.621878943840807663e-01
1.621985572578550361e-01
1.622092262410902985e-01
1.622198949765600307e-01
1.622305634654170881e-01
1.622412317088082201e-01
1.622518997078821745e-01
1.622625674637898086e-01
1.622732349776748739e-01
1.622839022506850082e-01
1.622945629270443613e-01
1.623052297218811613e-01
1.623158962792757842e-01
1.623265626003712048e-01
1.623372286863107861e-01
1.623478945382327843e-01
1.623585601572811732e-01
1.623692255445930988e-01
1.623798907013097037e-01
1.623905492728969224e-01
1.624012139719691605e-01
1.624118784438551288e-01
1.624225426896930280e-01
1.624332067106140087e-01
1.624438705077542733e-01
1.624545340822472483e-01
1.624651974352247508e-01
1.624758605678190415e-01
1.624865171266876018e-01
1.624971798220351538e-01
1.625078423003883388e-01
1.625185045628751435e-01
1.625291666106239985e-01
1.625398284447595598e-01
1.625504900664107577e-01
1.625611514766997501e-01
1.625718126767535243e-01
1.625824673143639321e-01
1.625931280974379223e-01
1.626037886736423910e-01
1.626144490440994961e-01
1.626251092099282869e-01
1.626357691722488119e-01
1.626464289321809531e-01
1.626570884908402070e-01
1.626677478493460671e-01
1.626784006565716312e-01
1.626890596182331561e-01
1.626997183830862781e-01
1.627103769522451060e-01
1.627210353268205845e-01
1.627316935079274329e-01
1.627423514966754303e-01
1.627530092941769091e-01
1.627636669015388171e-01
1.627743179686673702e-01
1.627849751991934379e-01
1.627956322429051639e-01
1.628062891009107171e-01
1.628169457743149362e-01
1.628276022642229925e-01
1.628382585717387809e-01
1.628489146979663627e-01
1.628595706440090773e-01
1.628702200607420880e-01
1.628808756498231203e-01
1.628915310620205892e-01
1.629021862984341706e-01
1.629128413601634850e-01
1.629234962483052662e-01
1.629341509639569696e-01
1.629448055082141078e-01
1.629554598821739142e-01
1.629661077376322598e-01
1.629767617743774766e-01
1.629874156441055155e-01
1.629980693479088916e-01
1.630087228868785654e-01
1.630193762621038323e-01
1.630300294746777623e-01
1.630406825256874859e-01
1.630513354162211881e-01
1.630619817989457654e-01
1.630726343718849058e-01
1.630832867876076953e-01
1.630939390471998762e-01
1.631045911517448044e-01
1.631152431023282223e-01
1.631258949000312652e-01
1.631365465459354569e-01
1.631471980411233758e-01
1.631578430390763224e-01
1.631684942361581458e-01
1.631791452857627722e-01
1.631897961889661741e-01
1.632004469468466556e-01
1.632110975604796899e-01
1.632217480309426372e-01
1.632323983593085281e-01
1.632430485466520032e-01
1.632536922472193064e-01
1.632643421558205299e-01
1.632749919266163197e-01
1.632856415606780409e-01
1.632962910590756156e-01
1.633069404228795207e-01
1.633175896531562366e-01
1.633282387509749634e-01
1.633388877174024589e-01
1.633495302073958433e-01
1.633601789143162009e-01
1.633708274930406601e-01
1.633814759446335918e-01
1.633921242701587007e-01
1.634027724706772489e-01
1.634134205472512202e-01
1.634240685009419325e-01
1.634347163328078723e-01
1.634453576984681300e-01
1.634560052899352023e-01
1.634666527627528509e-01
1.634773001179790075e-01
1.634879473566682173e-01
1.634985944798763580e-01
1.635092414886591961e-01
1.635198883840686124e-01
1.635305351671589302e-01
1.635411818389814198e-01
1.635518220558282998e-01
1.635624685083345575e-01
1.635731148527245216e-01
1.635837610900476302e-01
1.635944072213516010e-01
1.636050532476842068e-01
1.636156991700924435e-01
1.636263449896225297e-01
1.636369907073194074e-01
1.636476299800270762e-01
1.636582754972483733e-01
1.636689209157673464e-01
1.636795662366241078e-01
1.636902114608619341e-01
1.637008565895210488e-01
1.637115016236406206e-01
1.637221465642596518e-01
1.637327914124168116e-01
1.637434298254600296e-01
1.637540744918580815e-01
1.637647190689038301e-01
1.637753635576318922e-01
1.637860079590767737e-01
1.637966522742723141e-01
1.638072965042509099e-01
1.638179406500450686e-01
1.638285847126856321e-01
1.638392223499736677e-01
1.638498662494469738e-01
1.638605100688543814e-01
1.638711538092263442e-01
1.638817974715878201e-01
1.638924410569678192e-01
1.639030845663917435e-01
1.639137280008833297e-01
1.639243713614679798e-01
1.639350083063502717e-01
1.639456515222333932e-01
1.639562946672777355e-01
1.639669377425045926e-01
1.639775807489337600e-01
1.639882236875848665e-01
1.639988665594778183e-01
1.640095093656309122e-01
1.640201521070605017e-01
1.640307884423251594e-01
1.640414310573959922e-01
1.640520736107913824e-01
1.640627161035245751e-01
1.640733585366113134e-01
1.640840009110629549e-01
1.640946432278923561e-01
1.641052854881100420e-01
1.641159276927279809e-01
1.641265635006073920e-01
1.641372055970844457e-01
1.641478476409873877e-01
1.641584896333239674e-01
1.641691315751011016e-01
1.641797734673255404e-01
1.641904153110008147e-01
1.642010571071325642e-01
1.642116988567242641e-01
1.642223342188953716e-01
1.642329758784417115e-01
1.642436174944551519e-01
1.642542590679354486e-01
1.642649005998823020e-01
1.642755420912950792e-01
1.642861835431730921e-01
1.642968249565133765e-01
1.643074663323127460e-01
1.643181013298982140e-01
1.643287426336249024e-01
1.643393839027977310e-01
1.643500251384080735e-01
1.643606663414515223e-01
1.643713075129186740e-01
1.643819486538028452e-01
1.643925897650939105e-01
1.644032308477821891e-01
1.644138655613544553e-01
1.644245065898205516e-01
1.644351475926479900e-01
1.644457885708267564e-01
1.644564295253413411e-01
1.644670704571779551e-01
1.644777113673209779e-01
1.644883522567547329e-01
1.644989931264632665e-01
1.645096276360454302e-01
1.645202684692596562e-01
1.645309092856935274e-01
1.645415500863277036e-01
1.645521908721404025e-01
1.645628316441118399e-01
1.645734724032200669e-01
1.645841131504420241e-01
1.645947538867547633e-01
1.646053882718208072e-01
1.646160289892463213e-01
1.646266696986877220e-01
1.646373104011181754e-01
1.646479510975103477e-01
1.646585917888367390e-01
1.646692324760692383e-01
1.646798731601781807e-01
1.646905138421332349e-01
1.647011481816153533e-01
1.647117888621695281e-01
1.647224295434746022e-01
1.647330702264985236e-01
1.647437109122054655e-01
1.647543516015637088e-01
1.647649922955348178e-01
1.647756329950851306e-01
1.647862737011770440e-01
1.647969080734640879e-01
1.648075487955206753e-01
1.648181895270043329e-01
1.648288302688744045e-01
1.648394710220902337e-01
1.648501117876127742e-01
1.648607525663974838e-01
1.648713933594029846e-01
1.648820341675851231e-01
1.648926686505224337e-01
1.649033094919153952e-01
1.649139503513505356e-01
1.649245912297815364e-01
1.649352321281600808e-01
1.649458730474400725e-01
1.649565139885710852e-01
1.649671549525060787e-01
1.649777959401925731e-01
1.649884306110891430e-01
1.649990716491122056e-01
1.650097127137336583e-01
1.650203538058997998e-01
1.650309949265564846e-01
1.650416360766490120e-01
1.650522772571237362e-01
1.650629184689230144e-01
1.650735597129914800e-01
1.650841946486179546e-01
1.650948359600302728e-01
1.651054773065349646e-01
1.651161186890752752e-01
1.651267601085882331e-01
1.651374015660150296e-01
1.651480430622921380e-01
1.651586845983575302e-01
1.651693261751487340e-01
1.651799614517420189e-01
1.651906031127648444e-01
1.652012448173181824e-01
1.652118865663366742e-01
1.652225283607520190e-01
1.652331702014974146e-01
1.652438120895042273e-01
1.652544540257038230e-01
1.652650960110255141e-01
1.652757317042890528e-01
1.652863737906142827e-01
1.652970159288466023e-01
1.653076581199144912e-01
1.653183003647454297e-01
1.653289426642640669e-01
1.653395850193951078e-01
1.653502274310644782e-01
1.653608699001946625e-01
1.653715060853037100e-01
1.653821486720885581e-01
1.653927913191010624e-01
1.654034340272616532e-01
1.654140767974901505e-01
1.654247196307065959e-01
1.654353625278284223e-01
1.654460054897746168e-01
1.654566485174610579e-01
1.654672852690599605e-01
1.654779284309367826e-01
1.654885716613015978e-01
1.654992149610676200e-01
1.655098583311507832e-01
1.655205017724603600e-01
1.655311452859113408e-01
1.655417888724142750e-01
1.655524325328791568e-01
1.655630699250863480e-01
1.655737137361594780e-01
1.655843576239227066e-01
1.655950015892835858e-01
1.656056456331490012e-01
1.656162897564252279e-01
1.656269339600175972e-01
1.656375782448312184e-01
1.656482226117711454e-01
1.656588607181807005e-01
1.656695052520306688e-01
1.656801498707151654e-01
1.656907945751333044e-01
1.657014393661879192e-01
1.657120842447777354e-01
1.657227292118018114e-01
1.657333742681587063e-01
1.657440194147462575e-01
1.657546583084321679e-01
1.657653036381171452e-01
1.657759490607215169e-01
1.657865945771404004e-01
1.657972401882675806e-01
1.658078858949971757e-01
1.658185316982214164e-01
1.658291775988326999e-01
1.658398235977218138e-01
1.658504696957807112e-01
1.658611095492912302e-01
1.658717558482972199e-01
1.658824022491384720e-01
1.658930487527034425e-01
1.659036953598803654e-01
1.659143420715540329e-01
1.659249888886117352e-01
1.659356358119367103e-01
1.659462828424145830e-01
1.659569236357595345e-01
1.659675708831283569e-01
1.659782182402968487e-01
1.659888657081474705e-01
1.659995132875607959e-01
1.660101609794168431e-01
1.660208087845951863e-01
1.660314567039741229e-01
1.660421047384325610e-01
1.660527465430728933e-01
1.660633948102503421e-01
1.660740431951342466e-01
1.660846916986025712e-01
1.660953403215271740e-01
1.661059890647836879e-01
1.661166379292439710e-01
1.661272869157800480e-01
1.661379360252654425e-01
1.661485789121474599e-01
1.661592282700652956e-01
1.661698777535423610e-01
1.661805273634459068e-01
1.661911771006440719e-01
1.662018269660043290e-01
1.662124769603950392e-01
1.662231270846803444e-01
1.662337773397262741e-01
1.662444213792854675e-01
1.662550718983664688e-01
1.662657225507980785e-01
1.662763733374447161e-01
1.662870242591671932e-01
1.662976753168271538e-01
1.663083265112845210e-01
1.663189778433994959e-01
1.663296293140297810e-01
1.663402745761924928e-01
1.663509263263468485e-01
1.663615782175894009e-01
1.663722302507770756e-01
1.663828824267657436e-01
1.663935347464088332e-01
1.664041872105624931e-01
1.664148398200789303e-01
1.664254925758111847e-01
1.664361391299962190e-01
1.664467921806268014e-01
1.664574453800276577e-01
1.664680987290472758e-01
1.664787522285364196e-01
1.664894058793429665e-01
1.665000596823152934e-01
1.665107136382997788e-01
1.665213677481431898e-01
1.665320156632636439e-01
1.665426700832702278e-01
1.665533246596702655e-01
1.665639793933088031e-01
1.665746342850290551e-01
1.665852893356725151e-01
1.665959445460806210e-01
1.666065999170959766e-01
1.666172554495579106e-01
1.666279047940222857e-01
1.666385606517984397e-01
1.666492166735383806e-01
1.666598728600786616e-01
1.666705292122562798e-01
1.666811857309080658e-01
1.666918424168700730e-01
1.667024992709757458e-01
1.667131562940604717e-01
1.667238071357780016e-01
1.667344644992178604e-01
1.667451220341340523e-01
1.667557797413581899e-01
1.667664376217205535e-01
1.667770956760523671e-01
1.667877539051827451e-01
1.667984123099403027e-01
1.668090708911519893e-01
1.668197232975321964e-01
1.668303822340294618e-01
1.668410413494609834e-01
1.668517006446532114e-01
1.668623601204287654e-01
1.668730197776127633e-01
1.668836796170295456e-01
1.668943396394999001e-01
1.669049998458471684e-01
1.669156538838017512e-01
1.669263144602540772e-01
1.669369752230429604e-01
1.669476361729885228e-01
1.669582973109089430e-01
1.669689586376231216e-01
1.669796201539470171e-01
1.669902818606977535e-01
1.670009437586908452e-01
1.670115994946377858e-01
1.670222617774456686e-01
1.670329242539385639e-01
1.670435869249312089e-01
1.670542497912339552e-01
1.670649128536594308e-01
1.670755761130194306e-01
1.670862395701230296e-01
1.670969032257805242e-01
1.671075607256433670e-01
1.671182247807169174e-01
1.671288890367686464e-01
1.671395534946055195e-01
1.671502181550358346e-01
1.671608830188638928e-01
1.671715480868939951e-01
1.671822133599322746e-01
1.671928788387808118e-01
1.672035381679934374e-01
1.672142040607493829e-01
1.672248701617227717e-01
1.672355364717146853e-01
1.672462029915262050e-01
1.672568697219562472e-01
1.672675366638037842e-01
1.672782038178677322e-01
1.672888711849456755e-01
1.672995324084510238e-01
1.673102002038183156e-01
1.673208682145881365e-01
1.673315364415556283e-01
1.673422048855147670e-01
1.673528735472590290e-01
1.673635424275827233e-01
1.673742115272758291e-01
1.673848808471317673e-01
1.673955440293889430e-01
1.674062137918096993e-01
1.674168837767646689e-01
1.674275539850402783e-01
1.674382244174272838e-01
1.674488950747126115e-01
1.674595659576827988e-01
1.674702370671247720e-01
1.674809084038249019e-01
1.674915736088055107e-01
1.675022454022369045e-01
1.675129174252790731e-01
1.675235896787145573e-01
1.675342621633257312e-01
1.675449348798939697e-01
1.675556078292003703e-01
1.675662810120265855e-01
1.675769544291497160e-01
1.675876217203449148e-01
1.675982956082621711e-01
1.676089697328130290e-01
1.676196440947740340e-01
1.676303186949233415e-01
1.676409935340351098e-01
1.676516686128847744e-01
1.676623439322478815e-01
1.676730194928971462e-01
1.676836889333152003e-01
1.676943649787112078e-01
1.677050412677112967e-01
1.677157178010868499e-01
1.677263945796065858e-01
1.677370716040428866e-01
1.677477488751639711e-01
1.677584263937378917e-01
1.677691041605342548e-01
1.677797758127063665e-01
1.677904540780971177e-01
1.678011325940086396e-01
1.678118113612063200e-01
1.678224903804542700e-01
1.678331696525181549e-01
1.678438491781595876e-01
1.678545289581425126e-01
1.678652089932291536e-01
1.678758829192102953e-01
1.678865634666332207e-01
1.678972442714409263e-01
1.679079253343941924e-01
1.679186066562506352e-01
1.679292882377688700e-01
1.679399700797061801e-01
1.679506521828198484e-01
1.679613345478658815e-01
1.679720108092359609e-01
1.679826937002556475e-01
1.679933768554720541e-01
1.680040602756391888e-01
1.680147439615107263e-01
1.680254279138371221e-01
1.680361121333718288e-01
1.680467966208645247e-01
1.680574813770671083e-01
1.680681600349324678e-01
1.680788453306402142e-01
1.680895308973043289e-01
1.681002167356722699e-01
1.681109028464914945e-01
1.681215892305096271e-01
1.681322758884704061e-01
1.681429628211203453e-01
1.681536500292041270e-01
1.681643375134656004e-01
1.681750189052208522e-01
1.681857069439012808e-01
1.681963952609870638e-01
1.682070838572204963e-01
1.682177727333410977e-01
1.682284618900890538e-01
1.682391513282054385e-01
1.682498410484269402e-01
1.682605310514933006e-01
1.682712149672068169e-01
1.682819055380047613e-01
1.682925963938578517e-01
1.683032875355008895e-01
1.683139789636699524e-01
1.683246706790992864e-01
1.683353626825222493e-01
1.683460549746726431e-01
1.683567475562815496e-01
1.683674340556056692e-01
1.683781272181549271e-01
1.683888206723571090e-01
1.683995144189426307e-01
1.684102084586396320e-01
1.684209027921775292e-01
1.684315974202843513e-01
1.684422923436879604e-01
1.684529875631139428e-01
1.684636767052333783e-01
1.684743725187062280e-01
1.684850686303772105e-01
1.684957650409718011e-01
1.685064617512136986e-01
1.685171587618254918e-01
1.685278560735298803e-01
1.685385536870478984e-01
1.685492516031020793e-01
1.685599434467431323e-01
1.685706419698470571e-01
1.685813407976448630e-01
1.685920399308550865e-01
1.686027393701962085e-01
1.686134391163858215e-01
1.686241391701404635e-01
1.686348395321750626e-01
1.686455402032069895e-01
1.686562348066341088e-01
1.686669360976174037e-01
1.686776376997390359e-01
1.686883396137121571e-01
1.686990418402487535e-01
1.687097443800607555e-01
1.687204472338589833e-01
1.687311504023542574e-01
1.687418538862565653e-01
1.687525513072770100e-01
1.687632554239296701e-01
1.687739598581147749e-01
1.687846646105395920e-01
1.687953696819103344e-01
1.688060750729317716e-01
1.688167807843116153e-01
1.688274868167536913e-01
1.688381931709614370e-01
1.688488934669259978e-01
1.688596004665840478e-01
1.688703077901172467e-01
1.688810154382270334e-01
1.688917234116130706e-01
1.689024317109789064e-01
1.689131403370219275e-01
1.689238492904419076e-01
1.689345585719377874e-01
1.689452617997428407e-01
1.689559717392865035e-01
1.689666820089980592e-01
1.689773926095721190e-01
1.689881035417067356e-01
1.689988148060944106e-01
1.690095264034301992e-01
1.690202383344083237e-01
1.690309505997198980e-01
1.690416568158117361e-01
1.690523697516707058e-01
1.690630830239393534e-01
1.690737966333072939e-01
1.690845105804669735e-01
1.690952248661052315e-01
1.691059394909129043e-01
1.691166544555764428e-01
1.691273697607844628e-01
1.691380790211576834e-01
1.691487950093098491e-01
1.691595113400654049e-01
1.691702280141070824e-01
1.691809450321208885e-01
1.691916623947906095e-01
1.692023801027990881e-01
1.692130981568299997e-01
1.692238165575636888e-01
1.692345289177672463e-01
1.692452480137441873e-01
1.692559674584659946e-01
1.692666872526139010e-01
1.692774073968653092e-01
1.692881278918982879e-01
1.692988487383916829e-01
1.693095699370227303e-01
1.693202914884666122e-01
1.693310070036014858e-01
1.693417292624885828e-01
1.693524518762146713e-01
1.693631748454539898e-01
1.693738981708798885e-01
1.693846218531649406e-01
1.693953458929819411e-01
1.694060702910020200e-01
1.694167950478956963e-01
1.694275137726202751e-01
1.694382392490599298e-01
1.694489650863816310e-01
1.694596912852561199e-01
1.694704178463504740e-01
1.694811447703319374e-01
1.694918720578673654e-01
1.695025997096236137e-01
1.695133277262663163e-01
1.695240497147981751e-01
1.695347784629877563e-01
1.695455075780567533e-01
1.695562370606681357e-01
1.695669669114842626e-01
1.695776971311666603e-01
1.695884277203767998e-01
1.695991586797755413e-01
1.696098900100235785e-01
1.696206153161370911e-01
1.696313473898395374e-01
1.696420798363659221e-01
1.696528126563767169e-01
1.696635458505277860e-01
1.696742794194757153e-01
1.696850133638775349e-01
1.696957476843861667e-01
1.697064823816585855e-01
1.697172110586951943e-01
1.697279465112302987e-01
1.697386823424892888e-01
1.697494185531244204e-01
1.697601551437878942e-01
1.697708921151302452e-01
1.697816294678019533e-01
1.697923672024523323e-01
1.698031053197333606e-01
1.698138374205942491e-01
1.698245763048503165e-01
1.698353155736792575e-01
1.698460552277291091e-01
1.698567952676457438e-01
1.698675356940750336e-01
1.698782765076626289e-01
1.698890177090526254e-01
1.698997592988902849e-01
1.699104948760455924e-01
1.699212372444738883e-01
1.699319800032778605e-01
1.699427231530987181e-01
1.699534666945772821e-01
1.699642106283545950e-01
1.699749549550705896e-01
1.699856996753646432e-01
1.699964447898748010e-01
1.700071838953622905e-01
1.700179297999844796e-01
1.700286761007354652e-01
1.700394227982522932e-01
1.700501698931708994e-01
1.700609173861252210e-01
1.700716652777520821e-01
1.700824135686830330e-01
1.700931622595542314e-01
1.701039049449816210e-01
1.701146544373880465e-01
1.701254043316307030e-01
1.701361546283392534e-01
1.701469053281450816e-01
1.701576564316776841e-01
1.701684079395675564e-01
1.701791598524424742e-01
1.701899121709307683e-01
1.702006584874786732e-01
1.702114116188324089e-01
1.702221651576823480e-01
1.702329191046521029e-01
1.702436734603666180e-01
1.702544282254516150e-01
1.702651834005311504e-01
1.702759389862285033e-01
1.702866949831656207e-01
1.702974449815889968e-01
1.703082018026290667e-01
1.703189590367755746e-01
1.703297166846480248e-01
1.703404747468679203e-01
1.703512332240534888e-01
1.703619921168241236e-01
1.703727514257984410e-01
1.703835111515932810e-01
1.703942712948277594e-01
1.704050254432610267e-01
1.704157864229716157e-01
1.704265478219674779e-01
1.704373096408642319e-01
1.704480718802763861e-01
1.704588345408176164e-01
1.704695976231017651e-01
1.704803611277398434e-01
1.704911250553442503e-01
1.705018829914120015e-01
1.705126477665295792e-01
1.705234129664476295e-01
1.705341785917744435e-01
1.705449446431183125e-01
1.705557111210876942e-01
1.705664780262924896e-01
1.705772453593382698e-01
1.705880131208318273e-01
1.705987748939759574e-01
1.706095435139289296e-01
1.706203125641463370e-01
1.706310820452348054e-01
1.706418519577963533e-01
1.706526223024339428e-01
1.706633930797520349e-01
1.706741642903525924e-01
1.706849359348359685e-01
1.706957015940812061e-01
1.707064741078754277e-01
1.707172470573551371e-01
1.707280204431193549e-01
1.707387942657668800e-01
1.707495685258961782e-01
1.707603432241044938e-01
1.707711183609881833e-01
1.707818939371466005e-01
1.707926635311016184e-01
1.708034399873302189e-01
1.708142168846175091e-01
1.708249942235578467e-01
1.708357720047451456e-01
1.708465502287734306e-01
1.708573288962333958e-01
1.708681080077185110e-01
1.708788875638201921e-01
1.708896611406798827e-01
1.709004415875198246e-01
1.709112224807467495e-01
1.709220038209502412e-01
1.709327856087186071e-01
1.709435678446402096e-01
1.709543505293015797e-01
1.709651336632904139e-01
1.709759172471927435e-01
1.709866948547426047e-01
1.709974793399608450e-01
1.710082642768476213e-01
1.710190496659895754e-01
1.710298355079681309e-01
1.710406218033664882e-01
1.710514085527671257e-01
1.710621957567531326e-01
1.710729834159044338e-01
1.710837651015159611e-01
1.710945536724690630e-01
1.711053427003285665e-01
1.711161321856736195e-01
1.711269221290828146e-01
1.711377125311336900e-01
1.711485033924035615e-01
1.711592947134705778e-01
1.711700864949093903e-01
1.711808723055496806e-01
1.711916650091867553e-01
1.712024581749213570e-01
1.712132518033275819e-01
1.712240458949795263e-01
1.712348404504506205e-01
1.712456354703134620e-01
1.712564309551392050e-01
1.712672269054991148e-01
1.712780168877273135e-01
1.712888137705897429e-01
1.712996111206974148e-01
1.713104089386188744e-01
1.713212072249221118e-01
1.713320059801770046e-01
1.713428052049491002e-01
1.713536048998058892e-01
1.713644050653149176e-01
1.713751992652871592e-01
1.713860003735144244e-01
1.713968019540880738e-01
1.714076040075728780e-01
1.714184065345330521e-01
1.714292095355305912e-01
1.714400130111275455e-01
1.714508169618874089e-01
1.714616213883713991e-01
1.714724198518417508e-01
1.714832252311691563e-01
1.714940310879021212e-01
1.715048374225992545e-01
1.715156442358168887e-01
1.715264515281156310e-01
1.715372593000520918e-01
1.715480675521841025e-01
1.715588762850666638e-01
1.715696790573895125e-01
1.715804887531554024e-01
1.715912989313388981e-01
1.716021095924940565e-01
1.716129207371742682e-01
1.716237323659337566e-01
1.716345444793245800e-01
1.716453570778986304e-01
1.716561701622086877e-01
1.716669772883381850e-01
1.716777913454798909e-01
1.716886058900088941e-01
1.716994209224730339e-01
1.717102364434219819e-01
1.717210524534039662e-01
1.717318689529664932e-01
1.717426859426567920e-01
1.717535034230228130e-01
1.717643149475200359e-01
1.717751334105796501e-01
1.717859523659514553e-01
1.717967718141782396e-01
1.718075917558065657e-01
1.718184121913772233e-01
1.718292331214348878e-01
1.718400545465202933e-01
1.718508764671779487e-01
1.718616924342063479e-01
1.718725153473321665e-01
1.718833387576506055e-01
1.718941626657013444e-01
1.719049870720240070e-01
1.719158119771576065e-01
1.719266373816391025e-01
1.719374632860063978e-01
1.719482896907973957e-01
1.719591101441293457e-01
1.719699375510757022e-01
1.719807654600538638e-01
1.719915938715965154e-01
1.720024227862396171e-01
1.720132522045161871e-01
1.720240821269590770e-01
1.720349125541029145e-01
1.720457434864784974e-01
1.720565684694982389e-01
1.720674004136300561e-01
1.720782328645876214e-01
1.720890658229009551e-01
1.720998992890982460e-01
1.721107332637101806e-01
1.721215677472649475e-01
1.721324027402897916e-01
1.721432382433120689e-01
1.721540677990122670e-01
1.721649043233057785e-01
1.721757413591763486e-01
1.721865789071502229e-01
1.721974169677489841e-01
1.722082555415006544e-01
1.722190946289264835e-01
1.722299342305510517e-01
1.722407743468962193e-01
1.722516085178825707e-01
1.722624496649278192e-01
1.722732913282589706e-01
1.722841335083954428e-01
1.722949762058587631e-01
1.723058194211666838e-01
1.723166631548401218e-01
1.723275074073962188e-01
1.723383521793543371e-01
1.723491910078492340e-01
1.723600368198506261e-01
1.723708831528034113e-01
1.723817300072238434e-01
1.723925773836262332e-01
1.724034252825265012e-01
1.724142737044384033e-01
1.724251226498762501e-01
1.724359721193529094e-01
1.724468156471968827e-01
1.724576661659755206e-01
1.724685172103293529e-01
1.724793687807693043e-01
1.724902208778070212e-01
1.725010735019503749e-01
1.725119266537114004e-01
1.725227803335981358e-01
1.725336345421191186e-01
1.725444828107697837e-01
1.725553380777673507e-01
1.725661938749200597e-01
1.725770502027375586e-01
1.725879070617226674e-01
1.725987644523827580e-01
1.726096223752221492e-01
1.726204808307453820e-01
1.726313398194558868e-01
1.726421928699932162e-01
1.726530529262697566e-01
1.726639135172430839e-01
1.726747746434140196e-01
1.726856363052835519e-01
1.726964985033531130e-01
1.727073612381223033e-01
1.727182245100916114e-01
1.727290883197614146e-01
1.727399526676277608e-01
1.727508110791274865e-01
1.727616765045622005e-01
1.727725424696877066e-01
1.727834089750009960e-01
1.727942760209978390e-01
1.728051436081732284e-01
1.728160117370231563e-01
1.728268804080431154e-01
1.728377496217250453e-01
1.728486129005966099e-01
1.728594832007613880e-01
1.728703540450680087e-01
1.728812254340088006e-01
1.728920973680751483e-01
1.729029698477584920e-01
1.729138428735489397e-01
1.729247164459364328e-01
1.729355905654110237e-01
1.729464587515678886e-01
1.729573339663558196e-01
1.729682097296962318e-01
1.729790860420767351e-01
1.729899629039829967e-01
1.730008403159026265e-01
1.730117182783217356e-01
1.730225967917238816e-01
1.730334758565963971e-01
1.730443489895773790e-01
1.730552291585115143e-01
1.730661098803680242e-01
1.730769911556281904e-01
1.730878729847735720e-01
1.730987553682881153e-01
1.731096383066521027e-01
1.731205218003462609e-01
1.731314058498514830e-01
1.731422839688275817e-01
1.731531691310625454e-01
1.731640548505467558e-01
1.731749411277574979e-01
1.731858279631734998e-01
1.731967153572716023e-01
1.732076033105297008e-01
1.732184918234244142e-01
1.732293808964290860e-01
1.732402640402045391e-01
1.732511542345243627e-01
1.732620449903815585e-01
1.732729363082473051e-01
1.732838281885977771e-01
1.732947206319023215e-01
1.733056136386375568e-01
1.733165072092722747e-01
1.733274013442789863e-01
1.733382895512904365e-01
1.733491848161156645e-01
1.733600806467248123e-01
1.733709770435850062e-01
1.733818740071665365e-01
1.733927715379373069e-01
1.734036696363652763e-01
1.734145683029174601e-01
1.734254675380623723e-01
1.734363608463834749e-01
1.734472612197707209e-01
1.734581621631465231e-01
1.734690636769757877e-01
1.734799657617241420e-01
1.734908684178546601e-01
1.735017716458313042e-01
1.735126754461163712e-01
1.735235798191719914e-01
1.735344782665148022e-01
1.735453837861571369e-01
1.735562898799546394e-01
1.735671965483669976e-01
1.735781037918552316e-01
1.735890116108798620e-01
1.735999200058969127e-01
1.736108289773680147e-01
1.736217385257496915e-01
1.736326421494645555e-01
1.736435528526949490e-01
1.736544641342064876e-01
1.736653759944564168e-01
1.736762884338991508e-01
1.736872014529904917e-01
1.736981150521835771e-01
1.737090292319335982e-01
1.737199439926956912e-01
1.737308528297755728e-01
1.737417687535691702e-01
1.737526852597311433e-01
1.737636023487129089e-01
1.737745200209662721e-01
1.737854382769407069e-01
1.737963571170867416e-01
1.738072765418545718e-01
1.738181965516937266e-01
1.738291106387745977e-01
1.738400318197508287e-01
1.738509535871421985e-01
1.738618759413964043e-01
1.738727988829587012e-01
1.738837224122776193e-01
1.738946465297975252e-01
1.739055712359636185e-01
1.739164965312219313e-01
1.739274159045856027e-01
1.739383423790078487e-01
1.739492694438527498e-01
1.739601970995638958e-01
1.739711253465832663e-01
1.739820541853521196e-01
1.739929836163135457e-01
1.740039136399069708e-01
1.740148442565744302e-01
1.740257689521483297e-01
1.740367007559281975e-01
1.740476331540977695e-01
1.740585661470993584e-01
1.740694997353672280e-01
1.740804339193414707e-01
1.740913686994596254e-01
1.741023040761567886e-01
1.741132400498695554e-01
1.741241701032333888e-01
1.741351072719287685e-01
1.741460450389455406e-01
1.741569834047164145e-01
1.741679223696777634e-01
1.741788619342621303e-01
1.741898020989015583e-01
1.742007428640291455e-01
1.742116842300755475e-01
1.742226196764569135e-01
1.742335622452780841e-01
1.742445054163122009e-01
1.742554491899887537e-01
1.742663935667365660e-01
1.742773385469855718e-01
1.742882841311640396e-01
1.742992303197006265e-01
1.743101771130213806e-01
1.743211179872987682e-01
1.743320659911101744e-01
1.743430146009865567e-01
1.743539638173526307e-01
1.743649136406357214e-01
1.743758640712585462e-01
1.743868151096470975e-01
1.743977667562234268e-01
1.744087190114125829e-01
1.744196653481219772e-01
1.744306188214401199e-01
1.744415729046366881e-01
1.744525275981342882e-01
1.744634829023535838e-01
1.744744388177152938e-01
1.744853953446382500e-01
1.744963524835436153e-01
1.745073102348497218e-01
1.745182620681821617e-01
1.745292210451803161e-01
1.745401806358335972e-01
1.745511408405594489e-01
1.745621016597744823e-01
1.745730630938937544e-01
1.745840251433357637e-01
1.745949878085146234e-01
1.746059510898457789e-01
1.746169084536495775e-01
1.746278729681591813e-01
1.746388381000614776e-01
1.746498038497698024e-01
1.746607702176983801e-01
1.746717372042571603e-01
1.746827048098598123e-01
1.746936730349159528e-01
1.747046418798361977e-01
1.747156048076218826e-01
1.747265748931322027e-01
1.747375455997373650e-01
1.747485169278455430e-01
1.747594888778645217e-01
1.747704614502029741e-01
1.747814346452676859e-01
1.747924084634661090e-01
1.748033829052050847e-01
1.748143514301409018e-01
1.748253271198059733e-01
1.748363034342278466e-01
1.748472803738114756e-01
1.748582579389611480e-01
1.748692361300807629e-01
1.748802149475738310e-01
1.748911943918424194e-01
1.749021744632889286e-01
1.749131486182083361e-01
1.749241299448429654e-01
1.749351118998612176e-01
1.749460944836611631e-01
1.749570776966454244e-01
1.749680615392127936e-01
1.749790460117631730e-01
1.749900311146937448e-01
1.750010168484035789e-01
1.750119966658052473e-01
1.750229836618905077e-01
1.750339712899469657e-01
1.750449595503713596e-01
1.750559484435587065e-01
1.750669379699067441e-01
1.750779281298079360e-01
1.750889189236586874e-01
1.750999103518527389e-01
1.751109024147842197e-01
1.751218885615848375e-01
1.751328818947908705e-01
1.751438758639116688e-01
1.751548704693409730e-01
1.751658657114675277e-01
1.751768615906844628e-01
1.751878581073817442e-01
1.751988552619502815e-01
1.752098530547768762e-01
1.752208449315758032e-01
1.752318440017105461e-01
1.752428437112701909e-01
1.752538440606457582e-01
1.752648450502213295e-01
1.752758466803861492e-01
1.752868489515258532e-01
1.752978518640261330e-01
1.753088554182736236e-01
1.753198530565376889e-01
1.753308578950508179e-01
1.753418633764631807e-01
1.753528695011604688e-01
1.753638762695265974e-01
1.753748836819426504e-01
1.753858917387915439e-01
1.753969004404561938e-01
1.754079097873175730e-01
1.754189132181859789e-01
1.754299238561997099e-01
1.754409351405507578e-01
1.754519470716209284e-01
1.754629596497877531e-01
1.754739728754322048e-01
1.754849867489319815e-01
1.754960012706654471e-01
1.755070164410080791e-01
1.755180256952960094e-01
1.755290421636050424e-01
1.755400592816547811e-01
1.755510770498204254e-01
1.755620954684780632e-01
1.755731145380026170e-01
1.755841342587685094e-01
1.755951546311483868e-01
1.756061756555183373e-01
1.756171907637140150e-01
1.756282130927910301e-01
1.756392360749736703e-01
1.756502597106358587e-01
1.756612840001480214e-01
1.756723089438799179e-01
1.756833345422035841e-01
1.756943607954887798e-01
1.757053877041045431e-01
1.757164086963751704e-01
1.757274369163689953e-01
1.757384657928000582e-01
1.757494953260356207e-01
1.757605255164427782e-01
1.757715563643902912e-01
1.757825878702428679e-01
1.757936200343677147e-01
1.758046528571297062e-01
1.758156797633215751e-01
1.758267139040606275e-01
1.758377487045318377e-01
1.758487841650971939e-01
1.758598202861230142e-01
1.758708570679717864e-01
1.758818945110037224e-01
1.758929326155835859e-01
1.759039713820713668e-01
1.759150042317120799e-01
1.759260443227058102e-01
1.759370850766908134e-01
1.759481264940267464e-01
1.759591685750740986e-01
1.759702113201908058e-01
1.759812547297359142e-01
1.759922988040673597e-01
1.760033435435445770e-01
1.760143823658429363e-01
1.760254284362833821e-01
1.760364751729396326e-01
1.760475225761677920e-01
1.760585706463219102e-01
1.760696193837592016e-01
1.760806687888333832e-01
1.760917188618995044e-01
1.761027696033115597e-01
1.761138144271616190e-01
1.761248665059254592e-01
1.761359192540947749e-01
1.761469726720206741e-01
1.761580267600545979e-01
1.761690815185488757e-01
1.761801369478540047e-01
1.761911930483208155e-01
1.762022498202988618e-01
1.762133006742822583e-01
1.762243587899319230e-01
1.762354175781408183e-01
1.762464770392565550e-01
1.762575371736282426e-01
1.762685979816041582e-01
1.762796594635281933e-01
1.762907216197509008e-01
1.763017844506156173e-01
1.763128413629987401e-01
1.763239055437842984e-01
1.763349704002488694e-01
1.763460359327376215e-01
1.763571021415935025e-01
1.763681690271621805e-01
1.763792365897836056e-01
1.763903048298033904e-01
1.764013737475635946e-01
1.764124367463049681e-01
1.764235070201660704e-01
1.764345779727921615e-01
1.764456496045240796e-01
1.764567219157004430e-01
1.764677949066623674e-01
1.764788685777508026e-01
1.764899429293027011e-01
1.765010179616574582e-01
1.765120870744052439e-01
1.765231634689730655e-01
1.765342405453572128e-01
1.765453183038939167e-01
1.765563967449206850e-01
1.765674758687720836e-01
1.765785556757848984e-01
1.765896361662953606e-01
1.766007173406357600e-01
1.766117925947325307e-01
1.766228751373310479e-01
1.766339583647627554e-01
1.766450422773609974e-01
1.766561268754579528e-01
1.766672121593872435e-01
1.766782981294801602e-01
1.766893847860683819e-01
1.767004721294813119e-01
1.767115535519615532e-01
1.767226422696094867e-01
1.767337316750738352e-01
1.767448217686836687e-01
1.767559125507693341e-01
1.767670040216589022e-01
1.767780961816803886e-01
1.767891890311614755e-01
1.768002825704297898e-01
1.768113701880273947e-01
1.768224651074378206e-01
1.768335607176161339e-01
1.768446570188863531e-01
1.768557540115744953e-01
1.768668516960039683e-01
1.768779500725006226e-01
1.768890491413885324e-01
1.769001489029901064e-01
1.769112427421354328e-01
1.769223438897231659e-01
1.769334457309934550e-01
1.769445482662693747e-01
1.769556514958699478e-01
1.769667554201196924e-01
1.769778600393376866e-01
1.769889653538441743e-01
1.770000713639598433e-01
1.770111714507813239e-01
1.770222788526573665e-01
1.770333869510987701e-01
1.770444957464253899e-01
1.770556052389538615e-01
1.770667154290019307e-01
1.770778263168863442e-01
1.770889379029244037e-01
1.771000501874320232e-01
1.771111565477615502e-01
1.771222702297399199e-01
1.771333846111335375e-01
1.771444996922583726e-01
1.771556154734266197e-01
1.771667319549549702e-01
1.771778491371551190e-01
1.771889670203399270e-01
1.772000856048222550e-01
1.772111982641955130e-01
1.772223182517909112e-01
1.772334389416200251e-01
1.772445603339922737e-01
1.772556824292201849e-01
1.772668052276135109e-01
1.772779287294805606e-01
1.772890529351310307e-01
1.773001778448752286e-01
1.773112968285287527e-01
1.773224231469630041e-01
1.773335501704156880e-01
1.773446778991936701e-01
1.773558063336022617e-01
1.773669354739489945e-01
1.773780653205413449e-01
1.773891958736825147e-01
1.774003271336804799e-01
1.774114524665589276e-01
1.774225851407602583e-01
1.774337185227306546e-01
1.774448526127751502e-01
1.774559874111947821e-01
1.774671229182932519e-01
1.774782591343740390e-01
1.774893960597391240e-01
1.775005336946891554e-01
1.775116720395276682e-01
1.775228044560501206e-01
1.775339442211403274e-01
1.775450846970208496e-01
1.775562258839891716e-01
1.775673677823451091e-01
1.775785103923892549e-01
1.775896537144175946e-01
1.776007977487306655e-01
1.776119424956246751e-01
1.776230813130760811e-01
1.776342274856008152e-01
1.776453743715971645e-01
1.776565219713627242e-01
1.776676702851920919e-01
1.776788193133821969e-01
1.776899690562266931e-01
1.777011195140209554e-01
1.777122706870596369e-01
1.777234159294810434e-01
1.777345685334623115e-01
1.777457218535670180e-01
1.777568758900889834e-01
1.777680306433196411e-01
1.777791861135518681e-01
1.777903423010764872e-01
1.778014992061847654e-01
1.778126568291666931e-01
1.778238085203147079e-01
1.778349675794876905e-01
1.778461273574052925e-01
1.778572878543571156e-01
1.778684490706298194e-01
1.778796110065125613e-01
1.778907736622951652e-01
1.779019370382628473e-01
1.779131011347036551e-01
1.779242592980448401e-01
1.779354248358629986e-01
1.779465910950127627e-01
1.779577580757809030e-01
1.779689257784520251e-01
1.779800942033120670e-01
1.779912633506446906e-01
1.780024332207337245e-01
1.780136038138631083e-01
1.780247684725828616e-01
1.780359405122114436e-01
1.780471132757297514e-01
1.780582867634198374e-01
1.780694609755623103e-01
1.780806359124396110e-01
1.780918115743325147e-01
1.781029879615223521e-01
1.781141650742877336e-01
1.781253362512880134e-01
1.781365148156132672e-01
1.781476941063533936e-01
1.781588741237872253e-01
1.781700548681927621e-01
1.781812363398483923e-01
1.781924185390308391e-01
1.782036014660181578e-01
1.782147851210870160e-01
1.782259628389902262e-01
1.782371479506160150e-01
1.782483337911505150e-01
1.782595203608707268e-01
1.782707076600497653e-01
1.782818956889625217e-01
1.782930844478836652e-01
1.783042739370869212e-01
1.783154641568457377e-01
1.783266484379951722e-01
1.783378401192464158e-01
1.783490325318715652e-01
1.783602256761411264e-01
1.783714195523270485e-01
1.783826141606995597e-01
1.783938095015302761e-01
1.784050055750896480e-01
1.784162023816469045e-01
1.784273932481076352e-01
1.784385915210328633e-01
1.784497905277649399e-01
1.784609902685703742e-01
1.784721907437186172e-01
1.784833919534756785e-01
1.784945938981105651e-01
1.785057965778893974e-01
1.785169999930798501e-01
1.785281974666413363e-01
1.785394023530116892e-01
1.785506079755915798e-01
1.785618143346440756e-01
1.785730214304345753e-01
1.785842292632266459e-01
1.785954378332850201e-01
1.786066471408737089e-01
1.786178571862541142e-01
1.786290612884317008e-01
1.786402728097459258e-01
1.786514850696407919e-01
1.786626980683771460e-01
1.786739118062167231e-01
1.786851262834200926e-01
1.786963415002476574e-01
1.787075574569600978e-01
1.787187741538179275e-01
1.787299849058546775e-01
1.787412030833375187e-01
1.787524220017421284e-01
1.787636416613272439e-01
1.787748620623504925e-01
1.787860832050685023e-01
1.787973050897397886e-01
1.788085277166221454e-01
1.788197510859699801e-01
1.788309685088371181e-01
1.788421933634415928e-01
1.788534189612813186e-01
1.788646453026080385e-01
1.788758723876780476e-01
1.788871002167464197e-01
1.788983287900658969e-01
1.789095581078894992e-01
1.789207881704718561e-01
1.789320122848707117e-01
1.789432438372830503e-01
1.789544761352100943e-01
1.789657091789047527e-01
1.789769429686174917e-01
1.789881775045994439e-01
1.789994127871017970e-01
1.790106488163743514e-01
1.790218855926658525e-01
1.790331164190306357e-01
1.790443546896667293e-01
1.790555937080687277e-01
1.790668334744869861e-01
1.790780739891699724e-01
1.790893152523636012e-01
1.791005572643160626e-01
1.791118000252758802e-01
1.791230435354871364e-01
1.791342810939846042e-01
1.791455261029930024e-01
1.791567718619913041e-01
1.791680183712246466e-01
1.791792656309384446e-01
1.791905136413761146e-01
1.792017624027820721e-01
1.792130119154017320e-01
1.792242621794760682e-01
1.792355064900093553e-01
1.792467582572757068e-01
1.792580107767248743e-01
1.792692640485994970e-01
1.792805180731411041e-01
1.792917728505905028e-01
1.793030283811893333e-01
1.793142846651765154e-01
1.793255417027938559e-01
1.793367927850026411e-01
1.793480513301475288e-01
1.793593106296407780e-01
1.793705706837202540e-01
1.793818314926234891e-01
1.793930930565893478e-01
1.794043553758564724e-01
1.794156184506595086e-01
1.794268822812373210e-01
1.794381401544990484e-01
1.794494054968825969e-01
1.794606715957506315e-01
1.794719384513360771e-01
1.794832060638746896e-01
1.794944744336014475e-01
1.795057435607505525e-01
1.795170134455562616e-01
1.795282840882516662e-01
1.795395487716811012e-01
1.795508209304048641e-01
1.795620938477177075e-01
1.795733675238509464e-01
1.795846419590377829e-01
1.795959171535093657e-01
1.796071931074965655e-01
1.796184698212308639e-01
1.796297472949429097e-01
1.796410188073994663e-01
1.796522978013030403e-01
1.796635775558722004e-01
1.796748580713383170e-01
1.796861393479279867e-01
1.796974213858695268e-01
1.797087041853939748e-01
1.797199877467253182e-01
1.797312720700935396e-01
1.797425504301782828e-01
1.797538362778443588e-01
1.797651228882267693e-01
1.797764102615497794e-01
1.797876983980410959e-01
1.797989872979238180e-01
1.798102769614244867e-01
1.798215673887672006e-01
1.798328585801769464e-01
1.798441438062335362e-01
1.798554365259907306e-01
1.798667300104847544e-01
1.798780242599374857e-01
1.798893192745713021e-01
1.799006150546107463e-01
1.799119116002746988e-01
1.799232089117858702e-01
1.799345069893664717e-01
1.799458058332344401e-01
1.799570987094092911e-01
1.799683990860593830e-01
1.799797002296589787e-01
1.799910021404262928e-01
1.800023048185809826e-01
1.800136082643421509e-01
1.800249124779260690e-01
1.800362174595538933e-01
1.800475232094406186e-01
1.800588229894841685e-01
1.800701302760843725e-01
1.800814383315949008e-01
1.800927471562327464e-01
1.801040567502125156e-01
1.801153671137506462e-01
1.801266782470624661e-01
1.801379901503630809e-01
1.801493028238660976e-01
1.801606095253373008e-01
1.801719237394292517e-01
1.801832387243643696e-01
1.801945544803583710e-01
1.802058710076222536e-01
1.802171883063686253e-01
1.802285063768102602e-01
1.802398252191577677e-01
1.802511448336251432e-01
1.802624584738337643e-01
1.802737796327087416e-01
1.802851015643343602e-01
1.802964242689211738e-01
1.803077477466780154e-01
1.803190719978141066e-01
1.803303970225395014e-01
1.803417228210625889e-01
1.803530493935921464e-01
1.803643699895992603e-01
1.803756981103031842e-01
1.803870270056354697e-01
1.803983566758033397e-01
1.804096871210157382e-01
1.804210183414763913e-01
1.804323503373929105e-01
1.804436831089688553e-01
1.804550166564131142e-01
1.804663442250348249e-01
1.804776793243638711e-01
1.804890152001731862e-01
1.805003518526668294e-01
1.805116892820480268e-01
1.805230274885218922e-01
1.805343664722910413e-01
1.805457062335556473e-01
1.805570467725209904e-01
1.805683813303264329e-01
1.805797234248328609e-01
1.805910662976447645e-01
1.806024099489617618e-01
1.806137543789851918e-01
1.806250995879150056e-01
1.806364455759523757e-01
1.806477923432956989e-01
1.806591398901456480e-01
1.806704814534598746e-01
1.806818305594533602e-01
1.806931804455492174e-01
1.807045311119440112e-01
1.807158825588366935e-01
1.807272347864247730e-01
1.807385877949047592e-01
1.807499415844747714e-01
1.807612961553275444e-01
1.807726447402362990e-01
1.807840008737831017e-01
1.807953577892018604e-01
1.808067154866884185e-01
1.808180739664372316e-01
1.808294332286414230e-01
1.808407932734973356e-01
1.808521541011972045e-01
1.808635157119350967e-01
1.808748713342796521e-01
1.808862345112059455e-01
1.808975984717479113e-01
1.809089632160975070e-01
1.809203287444467456e-01
1.809316950569892501e-01
1.809430621539129813e-01
1.809544300354111179e-01
1.809657987016722314e-01
1.809771613770568277e-01
1.809885316129480892e-01
1.809999026341735373e-01
1.810112744409208552e-01
1.810226470333798354e-01
1.810340204117387719e-01
1.810453945761845707e-01
1.810567695269078015e-01
1.810681452640942046e-01
1.810795150078857163e-01
1.810908923180920560e-01
1.811022704153218976e-01
1.811136492997628133e-01
1.811250289716002104e-01
1.811364094310198292e-01
1.811477906782064662e-01
1.811591727133457508e-01
1.811705555366213138e-01
1.811819323639493051e-01
1.811933167635816910e-01
1.812047019519044122e-01
1.812160879290986015e-01
1.812274746953488891e-01
1.812388622508371849e-01
1.812502505957447885e-01
1.812616397302562743e-01
1.812730296545519426e-01
1.812844135803104439e-01
1.812958050842473634e-01
1.813071973785127522e-01
1.813185904632864665e-01
1.813299843387480847e-01
1.813413790050781293e-01
1.813527744624565674e-01
1.813641707110605350e-01
1.813755677510711095e-01
1.813869587899210045e-01
1.813983574128072984e-01
1.814097568276330508e-01
1.814211570345779512e-01
1.814325580338187471e-01
1.814439598255314645e-01
1.814553624098935725e-01
1.814667657870805417e-01
1.814781699572693974e-01
1.814895681236400327e-01
1.815009738798860628e-01
1.815123804296605026e-01
1.815237877731367133e-01
1.815351959104900548e-01
1.815466048418955536e-01
1.815580145675244061e-01
1.815694250875534155e-01
1.815808364021531673e-01
1.815922417102425190e-01
1.816036546140303298e-01
1.816150683129070798e-01
1.816264828070465187e-01
1.816378980966174006e-01
1.816493141817931978e-01
1.816607310627437744e-01
1.816721487396411039e-01
1.816835672126552170e-01
1.816949796764320557e-01
1.817063997417135979e-01
1.817178206036207389e-01
1.817292422623231207e-01
1.817406647179875545e-01
1.817520879707855697e-01
1.817635120208819788e-01
1.817749368684483668e-01
1.817863625136496575e-01
1.817977821468562127e-01
1.818092093873556192e-01
1.818206374259915270e-01
1.818320662629300255e-01
1.818434958983379257e-01
1.818549263323803733e-01
1.818663575652231246e-01
1.818777895970311587e-01
1.818892224279688996e-01
1.819006492441189726e-01
1.819120836733337798e-01
1.819235189021708998e-01
1.819349549307935354e-01
1.819463917593666102e-01
1.819578293880517728e-01
1.819692678170111155e-01
1.819807070464090071e-01
1.819921470764053750e-01
1.820035810887887795e-01
1.820150227199917592e-01
1.820264651522779942e-01
1.820379083858087998e-01
1.820493524207445479e-01
1.820607972572446109e-01
1.820722428954705818e-01
1.820836893355811670e-01
1.820951365777344066e-01
1.821065777994177459e-01
1.821180266456571273e-01
1.821294762944176138e-01
1.821409267458542480e-01
1.821523780001281789e-01
1.821638300573944491e-01
1.821752829178107103e-01
1.821867365815337259e-01
1.821981910487220357e-01
1.822096394925482032e-01
1.822210955666532239e-01
1.822325524446880562e-01
1.822440101268102408e-01
1.822554686131739876e-01
1.822669279039342283e-01
1.822783879992459499e-01
1.822898488992623078e-01
1.823013106041379006e-01
1.823127662827310758e-01
1.823242295973057092e-01
1.823356937171978220e-01
1.823471586425612911e-01
1.823586243735491053e-01
1.823700909103113665e-01
1.823815582530016188e-01
1.823930264017701308e-01
1.824044953567687810e-01
1.824159651181487263e-01
1.824274288499625474e-01
1.824389002240744961e-01
1.824503724050174913e-01
1.824618453929416906e-01
1.824733191879964189e-01
1.824847937903305573e-01
1.824962692000923203e-01
1.825077454174309777e-01
1.825192224424953547e-01
1.825306934350037213e-01
1.825421720754786259e-01
1.825536515241218960e-01
1.825651317810784158e-01
1.825766128464970106e-01
1.825880947205221205e-01
1.825995774033013497e-01
1.826110608949806924e-01
1.826225451957027013e-01
1.826340234608526125e-01
1.826455093796189311e-01
1.826569961078648441e-01
1.826684836457339034e-01
1.826799719933707156e-01
1.826914611509203312e-01
1.827029511185237487e-01
1.827144418963261296e-01
1.827259334844680838e-01
1.827374190339873805e-01
1.827489122427571888e-01
1.827604062622936176e-01
1.827719010927400523e-01
1.827833967342377131e-01
1.827948931869263216e-01
1.828063904509483195e-01
1.828178885264442610e-01
1.828293874135523134e-01
1.828408802589552296e-01
1.828523807692264413e-01
1.828638820915292618e-01
1.828753842260048001e-01
1.828868871727893364e-01
1.828983909320229251e-01
1.829098955038436780e-01
1.829214008883887077e-01
1.829329070857950157e-01
1.829444072383847320e-01
1.829559150614443186e-01
1.829674236977761326e-01
1.829789331475174530e-01
1.829904434108051148e-01
1.830019544877747872e-01
1.830134663785618065e-01
1.830249790833007872e-01
1.830364926021282868e-01
1.830480000729968748e-01
1.830595152199175901e-01
1.830710311813293356e-01
1.830825479573671699e-01
1.830940655481619883e-01
1.831055839538493490e-01
1.831171031745599254e-01
1.831286232104297751e-01
1.831401440615880172e-01
1.831516588616166619e-01
1.831631813432648137e-01
1.831747046405978185e-01
1.831862287537480150e-01
1.831977536828459652e-01
1.832092794280228976e-01
1.832208059894077090e-01
1.832323333671319054e-01
1.832438615613239397e-01
1.832553837011854370e-01
1.832669135282169459e-01
1.832784441721058699e-01
1.832899756329798846e-01
1.833015079109684420e-01
1.833130410061967197e-01
1.833245749187966123e-01
1.833361096488933528e-01
1.833476451966147835e-01
1.833591746867754280e-01
1.833707118696406568e-01
1.833822498705106052e-01
1.833937886895105063e-01
1.834053283267693679e-01
1.834168687824095367e-01
1.834284100565575781e-01
1.834399521493389473e-01
1.834514950608790440e-01
1.834630319115987396e-01
1.834745764605389406e-01
1.834861218286097384e-01
1.834976680159352003e-01
1.835092150226375063e-01
1.835207628488416676e-01
1.835323114946679768e-01
1.835438609602412230e-01
1.835554112456830866e-01
1.835669554670177339e-01
1.835785073920728205e-01
1.835900601373608998e-01
1.836016137030040407e-01
1.836131680891227580e-01
1.836247232958371778e-01
1.836362793232684809e-01
1.836478361715364604e-01
1.836593938407599658e-01
1.836709454425609622e-01
1.836825047535659006e-01
1.836940648858851333e-01
1.837056258396358444e-01
1.837171876149389371e-01
1.837287502119109850e-01
1.837403136306693940e-01
1.837518778713316814e-01
1.837634429340162523e-01
1.837750019259338785e-01
1.837865686325224623e-01
1.837981361614827169e-01
1.838097045129329365e-01
1.838212736869846431e-01
1.838328436837575741e-01
1.838444145033649169e-01
1.838559861459225786e-01
1.838675586115448568e-01
1.838791250030284985e-01
1.838906991146341818e-01
1.839022740496470965e-01
1.839138498081812068e-01
1.839254263903510322e-01
1.839370037962676507e-01
1.839485820260462479e-01
1.839601610797990117e-01
1.839717409576375751e-01
1.839833147579372219e-01
1.839948962837924529e-01
1.840064786340693259e-01
1.840180618088784192e-01
1.840296458083315878e-01
1.840412306325399650e-01
1.840528162816129631e-01
1.840644027556607165e-01
1.840759900547948025e-01
1.840875712729621028e-01
1.840991602221033752e-01
1.841107499966571637e-01
1.841223405967339355e-01
1.841339320224407716e-01
1.841455242738871401e-01
1.841571173511799553e-01
1.841687112544285743e-01
1.841803059837391343e-01
1.841918946286313363e-01
1.842034910098953038e-01
1.842150882175444537e-01
1.842266862516826476e-01
1.842382851124167997e-01
1.842498847998524925e-01
1.842614853140960296e-01
1.842730866552528268e-01
1.842846888234276892e-01
1.842962849037025896e-01
1.843078887257347809e-01
1.843194933750990083e-01
1.843310988518991334e-01
1.843427051562376295e-01
1.843543122882205232e-01
1.843659202479497328e-01
1.843775290355288421e-01
1.843891386510593255e-01
1.844007421751829856e-01
1.844123534464314207e-01
1.844239655459388727e-01
1.844355784738057613e-01
1.844471922301361144e-01
1.844588068150286309e-01
1.844704222285850626e-01
1.844820384709054406e-01
1.844936555420914615e-01
1.845052665183359863e-01
1.845168852470567278e-01
1.845285048049419840e-01
1.845401251920910091e-01
1.845517464086021686e-01
1.845633684545748276e-01
1.845749913301079070e-01
1.845866150352989954e-01
1.845982395702464030e-01
1.846098580066926620e-01
1.846214842009499257e-01
1.846331112252566631e-01
1.846447390797089083e-01
1.846563677644024737e-01
1.846679972794358360e-01
1.846796276249032531e-01
1.846912588009029244e-01
1.847028908075268872e-01
1.847145167120648468e-01
1.847261503797343329e-01
1.847377848783156029e-01
1.847494202079011938e-01
1.847610563685893048e-01
1.847726933604713628e-01
1.847843311836431801e-01
1.847959698381962945e-01
1.848076093242261297e-01
1.848192427045580177e-01
1.848308838533221921e-01
1.848425258338404209e-01
1.848541686462044087e-01
1.848658122905080248e-01
1.848774567668404201e-01
1.848891020752957415e-01
1.849007482159640281e-01
1.849123951889371509e-01
1.849240429943042607e-01
1.849356846899309348e-01
1.849473341598633080e-01
1.849589844624606738e-01
1.849706355978136263e-01
1.849822875660110388e-01
1.849939403671428395e-01
1.850055940012980682e-01
1.850172484685648211e-01
1.850289037690317495e-01
1.850405529560948947e-01
1.850522099227301376e-01
1.850638677228297890e-01
1.850755263564802799e-01
1.850871858237701506e-01
1.850988461247849992e-01
1.851105072596138101e-01
1.851221692283405718e-01
1.851338320310523811e-01
1.851454887166714691e-01
1.851571531871135656e-01
1.851688184917985036e-01
1.851804846308116037e-01
1.851921516042349114e-01
1.852038194121566894e-01
1.852154880546592608e-01
1.852271575318272245e-01
1.852388278437454572e-01
1.852504920348569395e-01
1.852621640160274641e-01
1.852738368321974471e-01
1.852855104834496003e-01
1.852971849698676343e-01
1.853088602915333172e-01
1.853205364485294715e-01
1.853322134409371991e-01
1.853438912688390450e-01
1.853555629721953535e-01
1.853672424708306954e-01
1.853789228052026838e-01
1.853906039753928092e-01
1.854022859814806745e-01
1.854139688235483252e-01
1.854256525016726442e-01
1.854373370159358991e-01
1.854490223664174153e-01
1.854607015885908483e-01
1.854723886112462639e-01
1.854840764703564182e-01
1.854957651659985274e-01
1.855074546982524719e-01
1.855191450671950237e-01
1.855308362729051752e-01
1.855425283154589211e-01
1.855542211949348097e-01
1.855659079423172542e-01
1.855776024953684211e-01
1.855892978855706033e-01
1.856009941130009055e-01
1.856126911777353783e-01
1.856243890798497387e-01
1.856360878194194819e-01
1.856477873965198255e-01
1.856594878112253766e-01
1.856711820900294185e-01
1.856828841796713259e-01
1.856945871071419285e-01
1.857062908725171102e-01
1.857179954758687579e-01
1.857297009172709790e-01
1.857414071967973257e-01
1.857531143145199626e-01
1.857648222705134966e-01
1.857765240867734757e-01
1.857882337190250310e-01
1.857999441897625892e-01
1.858116554990598135e-01
1.858233676469876472e-01
1.858350806336173666e-01
1.858467944590203591e-01
1.858585091232666797e-01
1.858702246264275493e-01
1.858819339860000586e-01
1.858936511667010349e-01
1.859053691865283353e-01
1.859170880455494612e-01
1.859288077438359110e-01
1.859405282814556859e-01
1.859522496584778972e-01
1.859639718749718784e-01
1.859756949310060192e-01
1.859874118395701825e-01
1.859991365743880465e-01
1.860108621489498515e-01
1.860225885633236542e-01
1.860343158175744582e-01
1.860460439117729847e-01
1.860577728459836266e-01
1.860695026202730529e-01
1.860812332347091536e-01
1.860929576977750632e-01
1.861046899921992570e-01
1.861164231269682445e-01
1.861281571021447534e-01
1.861398919177953970e-01
1.861516275739854009e-01
1.861633640707791582e-01
1.861751014082401179e-01
1.861868395864337833e-01
1.861985716093341736e-01
1.862103114686838867e-01
1.862220521689573194e-01
1.862337937102173657e-01
1.862455360925280301e-01
1.862572793159507634e-01
1.862690233805494033e-01
1.862807682863852343e-01
1.862925140335218721e-01
1.863042536214182809e-01
1.863160010508393971e-01
1.863277493217436187e-01
1.863394984341950056e-01
1.863512483882522330e-01
1.863629991839789168e-01
1.863747508214322890e-01
1.863865033006756322e-01
1.863982566217666781e-01
1.864100037796503906e-01
1.864217587841169865e-01
1.864335146306089763e-01
1.864452713191888100e-01
1.864570288499129425e-01
1.864687872228406040e-01
1.864805464380309696e-01
1.864923064955415488e-01
1.865040673954298511e-01
1.865158221281228990e-01
1.865275847124384656e-01
1.865393481393065045e-01
1.865511124087803063e-01
1.865628775209203227e-01
1.865746434757805661e-01
1.865864102734179353e-01
1.865981779138889962e-01
1.866099463972495931e-01
1.866217087094031446e-01
1.866334788782066378e-01
1.866452498900652013e-01
1.866570217450347902e-01
1.866687944431694723e-01
1.866805679845237043e-01
1.866923423691528305e-01
1.867041175971092537e-01
1.867158936684474302e-01
1.867276635645465643e-01
1.867394413223062988e-01
1.867512199236087689e-01
1.867629993685048784e-01
1.867747796570494723e-01
1.867865607892927882e-01
1.867983427652890605e-01
1.868101255850893594e-01
1.868219092487454214e-01
1.868336867331092943e-01
1.868454720841283279e-01
1.868572582791578895e-01
1.868690453182472178e-01
1.868808332014476048e-01
1.868926219288113977e-01
1.869044115003859474e-01
1.869162019162233790e-01
1.869279931763709324e-01
1.869397782531527774e-01
1.869515712015695219e-01
1.869633649944447140e-01
1.869751596318292575e-01
1.869869551137703367e-01
1.869987514403173012e-01
1.870105486115174465e-01
1.870223466274182900e-01
1.870341454880682375e-01
1.870459381612589178e-01
1.870577387110463063e-01
1.870695401057249629e-01
1.870813423453410174e-01
1.870931454299418761e-01
1.871049493595735580e-01
1.871167541342819707e-01
1.871285597541135770e-01
1.871403662191128414e-01
1.871521664925375195e-01
1.871639746475070587e-01
1.871757836477815351e-01
1.871875934934049690e-01
1.871994041844225465e-01
1.872112157208780103e-01
1.872230281028156029e-01
1.872348413302806214e-01
1.872466554033148656e-01
1.872584632806395533e-01
1.872702790444406573e-01
1.872820956539421600e-01
1.872939131091855836e-01
1.873057314102154480e-01
1.873175505570728316e-01
1.873293705498005335e-01
1.873411913884403535e-01
1.873530130730334253e-01
1.873648356036220486e-01
1.873766519338841419e-01
1.873884761560834500e-01
1.874003012244016553e-01
1.874121271388786703e-01
1.874239538995558507e-01
1.874357815064732202e-01
1.874476099596705247e-01
1.874594392591876213e-01
1.874712694050645889e-01
1.874830933464368687e-01
1.874949251846459997e-01
1.875067578693319081e-01
1.875185914005340626e-01
1.875304257782890449e-01
1.875422610026373227e-01
1.875540970736163104e-01
1.875659339912630341e-01
1.875777717556164070e-01
1.875896033112692263e-01
1.876014427686414909e-01
1.876132830728319267e-01
1.876251242238763384e-01
1.876369662218111412e-01
1.876488090666731390e-01
1.876606527584991913e-01
1.876724972973249916e-01
1.876843426831861783e-01
1.876961818561310724e-01
1.877080289356629073e-01
1.877198768623363212e-01
1.877317256361852871e-01
1.877435752572442218e-01
1.877554257255482639e-01
1.877672770411311087e-01
1.877791292040277282e-01
1.877909822142700969e-01
1.878028290073636697e-01
1.878146837118961354e-01
1.878265392638756581e-01
1.878383956633349339e-01
1.878502529103065477e-01
1.878621110048236953e-01
1.878739699469172408e-01
1.878858297366212127e-01
1.878976903739674742e-01
1.879095447899100657e-01
1.879214071221269600e-01
1.879332703020820117e-01
1.879451343298021992e-01
1.879569992053209404e-01
1.879688649286676561e-01
1.879807314998728773e-01
1.879925989189679125e-01
1.880044671859808503e-01
1.880163292273213660e-01
1.880281991897559957e-01
1.880400700001995107e-01
1.880519416586794446e-01
1.880638141652251072e-01
1.880756875198656974e-01
1.880875617226297480e-01
1.880994367735449591e-01
1.881113126726392526e-01
1.881231823417707782e-01
1.881350599368017962e-01
1.881469383800966066e-01
1.881588176716811334e-01
1.881706978115826878e-01
1.881825787998288591e-01
1.881944606364453487e-01
1.882063433214585246e-01
1.882182268548955317e-01
1.882301041540603292e-01
1.882419893839160085e-01
1.882538754622725130e-01
1.882657623891565990e-01
1.882776501645911926e-01
1.882895387886024952e-01
1.883014282612153756e-01
1.883133185824536482e-01
1.883252097523437363e-01
1.883370946836352977e-01
1.883489875503923106e-01
1.883608812658715270e-01
1.883727758300964839e-01
1.883846712430913839e-01
1.883965675048783761e-01
1.884084646154818854e-01
1.884203625749226174e-01
1.884322613832252191e-01
1.884441539485871009e-01
1.884560544541712956e-01
1.884679558086844731e-01
1.884798580121462286e-01
1.884917610645786001e-01
1.885036649660037922e-01
1.885155697164416222e-01
1.885274753159140171e-01
1.885393817644415160e-01
1.885512819656666172e-01
1.885631901118594023e-01
1.885750991071680760e-01
1.885870089516131221e-01
1.885989196452131922e-01
1.886108311879891586e-01
1.886227435799589514e-01
1.886346568211431096e-01
1.886465709115593969e-01
1.886584787502961214e-01
1.886703945387281367e-01
1.886823111764482919e-01
1.886942286634752386e-01
1.887061469998265739e-01
1.887180661855188402e-01
1.887299862205721879e-01
1.887419071050021602e-01
1.887538288388260765e-01
1.887657443165748905e-01
1.887776677487313370e-01
1.887895920303328534e-01
1.888015171613945942e-01
1.888134431419333792e-01
1.888253699719655287e-01
1.888372976515055313e-01
1.888492261805695405e-01
1.888611555591740432e-01
1.888730786772894188e-01
1.888850097545109463e-01
1.888969416813179869e-01
1.889088744577234746e-01
1.889208080837420090e-01
1.889327425593885224e-01
1.889446778846762265e-01
1.889566140596195543e-01
1.889685510842313843e-01
1.889804818439259071e-01
1.889924205674088920e-01
1.890043601406009577e-01
1.890163005635138171e-01
1.890282418361610706e-01
1.890401839585542643e-01
1.890521269307065544e-01
1.890640707526299313e-01
1.890760154243337210e-01
1.890879538266758142e-01
1.890999001974746907e-01
1.891118474180883413e-01
1.891237954885305883e-01
1.891357444088116457e-01
1.891476941789418387e-01
1.891596447989324914e-01
1.891715962687923192e-01
1.891835485885325352e-01
1.891954946344474586e-01
1.892074486534709443e-01
1.892194035224034621e-01
1.892313592412542822e-01
1.892433158100339519e-01
1.892552732287492989e-01
1.892672314974093717e-01
1.892791906160248283e-01
1.892911505846018860e-01
1.893031042748748449e-01
1.893150659428949334e-01
1.893270284608999376e-01
1.893389918288984064e-01
1.893509560468987774e-01
1.893629211149072122e-01
1.893748870329307055e-01
1.893868538009771951e-01
1.893988214190515107e-01
1.894107827543288214e-01
1.894227520719736768e-01
1.894347222396652874e-01
1.894466932574126461e-01
1.894586651252166409e-01
1.894706378430860982e-01
1.894826114110247373e-01
1.894945858290389418e-01
1.895065610971339853e-01
1.895185300779215765e-01
1.895305070456824170e-01
1.895424848635376969e-01
1.895544635314904691e-01
1.895664430495450081e-01
1.895784234177055327e-01
1.895904046359745410e-01
1.896023867043563627e-01
1.896143696228541620e-01
1.896263462495187957e-01
1.896383308677506152e-01
1.896503163361072941e-01
1.896623026545898316e-01
1.896742898232021135e-01
1.896862778419448614e-01
1.896982667108204623e-01
1.897102564298313032e-01
1.897222469989797156e-01
1.897342312717544277e-01
1.897462235406719988e-01
1.897582166597300279e-01
1.897702106289284041e-01
1.897822054482677934e-01
1.897942011177493060e-01
1.898061976373737192e-01
1.898181950071388679e-01
1.898301932270468617e-01
1.898421851460271870e-01
1.898541850657121111e-01
1.898661858355359389e-01
1.898781874555005023e-01
1.898901899256030257e-01
1.899021932458441198e-01
1.899141974162211199e-01
1.899262024367314172e-01
1.899382083073749006e-01
1.899502150281492385e-01
1.899622154429162491e-01
1.899742238634387070e-01
1.899862331340854138e-01
1.899982432548528166e-01
1.900102542257378069e-01
1.900222660467381641e-01
1.900342787178501136e-01
1.900462922390713238e-01
1.900583066103961327e-01
1.900703146711277269e-01
1.900823307421440900e-01
1.900943476632535600e-01
1.901063654344516962e-01
1.901183840557345572e-01
1.901304035270969250e-01
1.901424238485326379e-01
1.901544450200383096e-01
1.901664670416081671e-01
1.901784827479824358e-01
1.901905064691578051e-01
1.902025310403799296e-01
1.902145564616448681e-01
1.902265827329446268e-01
1.902386098542721005e-01
1.902506378256229036e-01
1.902626666469893757e-01
1.902746963183650775e-01
1.902867196699296048e-01
1.902987510407955773e-01
1.903107832616482975e-01
1.903228163324812150e-01
1.903348502532862252e-01
1.903468850240552235e-01
1.903589206447804938e-01
1.903709571154529323e-01
1.903829944360651005e-01
1.903950254322358537e-01
1.904070644521931865e-01
1.904191043220630486e-01
1.904311450418386120e-01
1.904431866115061656e-01
1.904552290310593810e-01
1.904672723004872115e-01
1.904793164197807198e-01
1.904913613889289703e-01
1.905034000289915208e-01
1.905154466973135730e-01
1.905274942154586149e-01
1.905395425834172096e-01
1.905515918011764787e-01
1.905636418687286504e-01
1.905756927860599581e-01
1.905877445531592440e-01
1.905997971700156834e-01
1.906118434531294814e-01
1.906238977689574399e-01
1.906359529345041937e-01
1.906480089497619712e-01
1.906600658147138971e-01
1.906721235293488692e-01
1.906841820936555076e-01
1.906962415076177697e-01
1.907083017712249418e-01
1.907203556964190971e-01
1.907324176587673614e-01
1.907444804707197350e-01
1.907565441322610633e-01
1.907686086433776906e-01
1.907806740040554616e-01
1.907927402142803319e-01
1.908048072740378132e-01
1.908168751833113075e-01
1.908289367494875877e-01
1.908410063572447690e-01
1.908530768144747758e-01
1.908651481211615097e-01
1.908772202772878179e-01
1.908892932828403777e-01
1.909013671378021471e-01
1.909134418421558066e-01
1.909255173958871454e-01
1.909375866018223622e-01
1.909496638537516167e-01
1.909617419550070916e-01
1.909738209055724667e-01
1.909859007054294788e-01
1.909979813545636396e-01
1.910100628529536326e-01
1.910221452005843035e-01
1.910342283974373889e-01
1.910463052417838981e-01
1.910583901365209281e-01
1.910704758804253056e-01
1.910825624734791006e-01
1.910946499156629952e-01
1.911067382069587817e-01
1.911188273473471977e-01
1.911309173368085368e-01
1.911430081753232590e-01
1.911550926566082942e-01
1.911671851926667887e-01
1.911792785777202686e-01
1.911913728117477507e-01
1.912034678947294175e-01
1.912155638266467839e-01
1.912276606074767571e-01
1.912397582371985760e-01
1.912518567157938110e-01
1.912639488324224257e-01
1.912760490081919507e-01
1.912881500327699436e-01
1.913002519061346995e-01
1.913123546282635146e-01
1.913244581991366822e-01
1.913365626187309432e-01
1.913486678870239821e-01
1.913607740039940941e-01
1.913728737542469416e-01
1.913849815679963817e-01
1.913970902303537835e-01
1.914091997412959434e-01
1.914213101007999351e-01
1.914334213088433323e-01
1.914455333654014879e-01
1.914576462704518089e-01
1.914697600239690933e-01
1.914818674060108084e-01
1.914939828558850921e-01
1.915060991541548963e-01
1.915182163007956850e-01
1.915303342957806465e-01
1.915424531390877982e-01
1.915545728306904394e-01
1.915666933705639785e-01
1.915788147586828805e-01
1.915909297705517544e-01
1.916030528545795697e-01
1.916151767867741440e-01
1.916273015671118851e-01
1.916394271955664808e-01
1.916515536721095647e-01
1.916636809967172672e-01
1.916758091693614441e-01
1.916879381900145063e-01
1.917000608296324238e-01
1.917121915457208892e-01
1.917243231097348066e-01
1.917364555216513611e-01
1.917485887814414647e-01
1.917607228890762516e-01
1.917728578445299648e-01
1.917849936477720174e-01
1.917971302987750981e-01
1.918092605639465931e-01
1.918213989098814798e-01
1.918335381034924625e-01
1.918456781447502313e-01
1.918578190336249212e-01
1.918699607700878884e-01
1.918821033541104337e-01
1.918942467856618594e-01
1.919063910647128002e-01
1.919185289531227800e-01
1.919306749265781709e-01
1.919428217474430931e-01
1.919549694156864605e-01
1.919671179312791298e-01
1.919792672941902922e-01
1.919914175043875293e-01
1.920035685618416976e-01
1.920157204665202677e-01
1.920278659757382322e-01
1.920400195742679728e-01
1.920521740199285787e-01
1.920643293126886864e-01
1.920764854525149334e-01
1.920886424393760672e-01
1.921008002732400022e-01
1.921129589540748750e-01
1.921251184818465463e-01
1.921372716093250332e-01
1.921494328303688937e-01
1.921615948982525190e-01
1.921737578129405488e-01
1.921859215744030625e-01
1.921980861826025344e-01
1.922102516375086556e-01
1.922224179390856769e-01
1.922345850872995698e-01
1.922467458303793175e-01
1.922589146712619379e-01
1.922710843586797891e-01
1.922832548925965668e-01
1.922954262729799635e-01
1.923075984997919541e-01
1.923197715730007862e-01
1.923319454925694894e-01
1.923441202584629250e-01
1.923562886143672102e-01
1.923684650722989331e-01
1.923806423764483631e-01
1.923928205267796954e-01
1.924049995232568477e-01
1.924171793658427387e-01
1.924293600545025074e-01
1.924415415891979064e-01
1.924537239698927982e-01
1.924658999357339306e-01
1.924780840078129107e-01
1.924902689257805277e-01
1.925024546895993116e-01
1.925146412992311817e-01
1.925268287546381130e-01
1.925390170557835789e-01
1.925512062026298321e-01
1.925633961951363493e-01
1.925755870332669928e-01
1.925877714511275429e-01
1.925999639798857688e-01
1.926121573541521581e-01
1.926243515738872980e-01
1.926365466390527192e-01
1.926487425496082873e-01
1.926609393055149777e-01
1.926731369067342658e-01
1.926853353532245183e-01
1.926975273745585859e-01
1.927097275109710406e-01
1.927219284925356102e-01
1.927341303192129374e-01
1.927463329909607781e-01
1.927585365077401636e-01
1.927707408695091273e-01
1.927829460762292002e-01
1.927951521278573610e-01
1.928073517494308664e-01
1.928195594902489818e-01
1.928317680758526720e-01
1.928439775061973616e-01
1.928561877812453029e-01
1.928683989009513100e-01
1.928806108652751372e-01
1.928928236741753732e-01
1.929050373276075536e-01
1.929172445460780039e-01
1.929294598879453537e-01
1.929416760742181380e-01
1.929538931048524475e-01
1.929661109798057050e-01
1.929783296990346675e-01
1.929905492624948704e-01
1.930027696701451800e-01
1.930149909219407434e-01
1.930272057338577874e-01
1.930394286733083664e-01
1.930516524567724157e-01
1.930638770842060814e-01
1.930761025555647326e-01
1.930883288708016843e-01
1.931005560298748591e-01
1.931127840327385714e-01
1.931250128793482457e-01
1.931372352811521198e-01
1.931494658146148402e-01
1.931616971916865766e-01
1.931739294123223094e-01
1.931861624764758534e-01
1.931983963841031882e-01
1.932106311351560191e-01
1.932228667295890490e-01
1.932351031673572028e-01
1.932473331553827833e-01
1.932595712791764786e-01
1.932718102461645215e-01
1.932840500562995611e-01
1.932962907095355787e-01
1.933085322058248900e-01
1.933207745451199222e-01
1.933330177273725470e-01
1.933452617525368566e-01
1.933574993230146033e-01
1.933697450333544676e-01
1.933819915864618544e-01
1.933942389822876917e-01
1.934064872207859609e-01
1.934187363019042594e-01
1.934309862255976231e-01
1.934432369918155370e-01
1.934554886005094287e-01
1.934677337495611105e-01
1.934799870425578106e-01
1.934922411778835505e-01
1.935044961554878151e-01
1.935167519753215326e-01
1.935290086373343543e-01
1.935412661414774305e-01
1.935535244877010230e-01
1.935657836759535066e-01
1.935780363995998621e-01
1.935902972712590375e-01
1.936025589847969464e-01
1.936148215401619077e-01
1.936270849373035174e-01
1.936393491761717045e-01
1.936516142567137888e-01
1.936638801788787001e-01
1.936761469426158122e-01
1.936884072367729970e-01
1.937006756829972032e-01
1.937129449706387896e-01
1.937252150996454647e-01
1.937374860699632162e-01
1.937497578815419730e-01
1.937620305343291105e-01
1.937743040282711160e-01
1.937865783633149763e-01
1.937988462237988374e-01
1.938111222403887668e-01
1.938233990979226218e-01
1.938356767963475003e-01
1.938479553356086127e-01
1.938602347156541672e-01
1.938725149364294298e-01
1.938847959978811653e-01
1.938970778999538624e-01
1.939093533224760524e-01
1.939216369051304789e-01
1.939339213282449959e-01
1.939462065917653133e-01
1.939584926956346433e-01
1.939707796398004169e-01
1.939830674242069564e-01
1.939953560487989725e-01
1.940076455135227862e-01
1.940199284936934276e-01
1.940322196380125375e-01
1.940445116222936361e-01
1.940568044464845432e-01
1.940690981105279711e-01
1.940813926143684642e-01
1.940936879579503449e-01
1.941059841412152709e-01
1.941182811641091188e-01
1.941305716974419115e-01
1.941428703989220295e-01
1.941551699398587627e-01
1.941674703201976548e-01
1.941797715398793645e-01
1.941920735988490465e-01
1.942043764970478037e-01
1.942166802344178489e-01
1.942289848109026718e-01
1.942412828928126722e-01
1.942535891468528675e-01
1.942658962398337019e-01
1.942782041716971109e-01
1.942905129423854738e-01
1.943028225518392271e-01
1.943151329999997512e-01
1.943274442868098140e-01
1.943397564122092969e-01
1.943520620380096986e-01
1.943643758399122845e-01
1.943766904802279316e-01
1.943890059588970209e-01
1.944013222758581572e-01
1.944136394310553295e-01
1.944259574244256439e-01
1.944382762559109246e-01
1.944505959254509420e-01
1.944629090903592927e-01
1.944752304353279948e-01
1.944875526181712999e-01
1.944998756388270356e-01
1.945121994972350832e-01
1.945245241933348801e-01
1.945368497270660302e-01
1.945491760983667495e-01
1.945615033071755873e-01
1.945738240063134006e-01
1.945861528894561321e-01
1.945984826099229625e-01
1.946108131676521080e-01
1.946231445625825618e-01
1.946354767946516517e-01
1.946478098637964838e-01
1.946601437699550519e-01
1.946724785130664048e-01
1.946848067414589933e-01
1.946971431577873002e-01
1.947094804108803756e-01
1.947218185006738822e-01
1.947341574271057030e-01
1.947464971901122777e-01
1.947588377896299350e-01
1.947711792255964469e-01
1.947835214979481422e-01
1.947958572505252839e-01
1.948082011949565095e-01
1.948205459755804614e-01
1.948328915923350224e-01
1.948452380451534127e-01
1.948575853339726827e-01
1.948699334587288279e-01
1.948822824193569003e-01
1.948946322157917854e-01
1.949069754873904992e-01
1.949193269547466745e-01
1.949316792577160395e-01
1.949440323962305377e-01
1.949563863702289956e-01
1.949687411796429126e-01
1.949810968244073406e-01
1.949934533044568319e-01
1.950058106197253283e-01
1.950181614050893741e-01
1.950305203901006035e-01
1.950428802101329406e-01
1.950552408651197167e-01
1.950676023549949289e-01
1.950799646796914089e-01
1.950923278391429871e-01
1.951046918332814406e-01
1.951170566620417657e-01
1.951294149558204238e-01
1.951417814531241635e-01
1.951541487848464929e-01
1.951665169509207431e-01
1.951788859512796348e-01
1.951912557858551667e-01
1.952036264545781163e-01
1.952159979573828696e-01
1.952283702942009813e-01
1.952407434649620077e-01
1.952531100950926080e-01
1.952654849330417997e-01
1.952778606047282928e-01
1.952902371100864176e-01
1.953026144490445648e-01
1.953149926215363985e-01
1.953273716274908645e-01
1.953397514668397950e-01
1.953521321395131904e-01
1.953645062664656207e-01
1.953768886050841203e-01
1.953892717768188070e-01
1.954016557815990707e-01
1.954140406193557999e-01
1.954264262900188287e-01
1.954388127935178243e-01
1.954512001297821211e-01
1.954635882987423301e-01
1.954759699168835962e-01
1.954883597505258641e-01
1.955007504166519361e-01
1.955131419151897032e-01
1.955255342460694434e-01
1.955379274092187147e-01
1.955503214045662408e-01
1.955627162320411339e-01
1.955751118915735054e-01
1.955875009951817955e-01
1.955998983181143069e-01
1.956122964728864155e-01
1.956246954594271781e-01
1.956370952776640415e-01
1.956494959275250634e-01
1.956618974089384122e-01
1.956742997218305358e-01
1.956867028661293251e-01
1.956990994493947311e-01
1.957115042557931450e-01
1.957239098933791221e-01
1.957363163620793878e-01
1.957487236618221105e-01
1.957611317925327388e-01
1.957735407541384420e-01
1.957859505465650574e-01
1.957983611697400317e-01
1.958107652267643828e-01
1.958231775107179273e-01
1.958355906251977308e-01
1.958480045701269101e-01
1.958604193454343556e-01
1.958728349510452382e-01
1.958852513868829526e-01
1.958976686528759448e-01
1.959100867489476649e-01
1.959224982737470255e-01
1.959349180292565551e-01
1.959473386146205476e-01
1.959597600297623976e-01
1.959721822746089415e-01
1.959846053490823525e-01
1.959970292531085789e-01
1.960094539866107377e-01
1.960218795495143329e-01
1.960342985360172263e-01
1.960467257570002175e-01
1.960591538071549955e-01
1.960715826864062317e-01
1.960840123946780977e-01
1.960964429318925450e-01
1.961088742979741339e-01
1.961213064928457039e-01
1.961337395164302055e-01
1.961461659584808337e-01
1.961586006387657233e-01
1.961710361475336173e-01
1.961834724847060785e-01
1.961959096502041699e-01
1.962083476439526741e-01
1.962207864658732093e-01
1.962332261158872826e-01
1.962456665939180667e-01
1.962581004852730349e-01
1.962705426186072133e-01
1.962829855797232903e-01
1.962954293685425511e-01
1.963078739849874466e-01
1.963203194289778186e-01
1.963327657004363402e-01
1.963452127992825202e-01
1.963576607254385320e-01
1.963701020597756197e-01
1.963825516398206572e-01
1.963950020469374946e-01
1.964074532810491380e-01
1.964199053420722096e-01
1.964323582299296045e-01
1.964448119445408314e-01
1.964572664858259543e-01
1.964697218537057033e-01
1.964821706246140942e-01
1.964946276449489049e-01
1.965070854916369236e-01
1.965195441645986585e-01
1.965320036637526746e-01
1.965444639890187029e-01
1.965569251403167517e-01
1.965693871175640539e-01
1.965818499206813397e-01
1.965943061216708920e-01
1.966067705757919004e-01
1.966192358555378106e-01
1.966317019608286309e-01
1.966441688915824271e-01
1.966566366477160432e-01
1.966691052291511532e-01
1.966815746358030470e-01
1.966940448675899566e-01
1.967065084920896489e-01
1.967189803734101239e-01
1.967314530796194783e-01
1.967439266106359996e-01
1.967564009663766433e-01
1.967688761467594194e-01
1.967813521517000064e-01
1.967938289811153596e-01
1.968063066349249324e-01
1.968187776762800878e-01
1.968312569781343058e-01
1.968437371041321660e-01
1.968562180541900686e-01
1.968686998282235256e-01
1.968811824261516019e-01
1.968936658478870894e-01
1.969061500933487197e-01
1.969186351624508946e-01
1.969311136139284546e-01
1.969436003295702564e-01
1.969560878686005267e-01
1.969685762309362764e-01
1.969810654164906860e-01
1.969935554251804888e-01
1.970060462569214188e-01
1.970185379116284330e-01
1.970310303892143233e-01
1.970435162440006271e-01
1.970560103666040841e-01
1.970685053118322871e-01
1.970810010796009704e-01
1.970934976698237029e-01
1.971059950824165519e-01
1.971184933172918652e-01
1.971309923743644887e-01
1.971434922535490464e-01
1.971559855047516074e-01
1.971684870274117984e-01
1.971809893719249640e-01
1.971934925382047288e-01
1.972059965261649395e-01
1.972185013357194427e-01
1.972310069667814747e-01
1.972435134192640493e-01
1.972560206930804583e-01
1.972685213337303511e-01
1.972810302494631962e-01
1.972935399862690842e-01
1.973060505440612511e-01
1.973185619227498244e-01
1.973310741222497056e-01
1.973435871424725763e-01
1.973561009833296742e-01
1.973686156447347351e-01
1.973811236677842085e-01
1.973936399695311317e-01
1.974061570915612851e-01
1.974186750337869611e-01
1.974311937961196195e-01
1.974437133784697762e-01
1.974562337807503898e-01
1.974687550028713656e-01
1.974812770447468280e-01
1.974937924430707481e-01
1.975063161236944032e-01
1.975188406238046479e-01
1.975313659433097779e-01
1.975438920821240285e-01
1.975564190401540299e-01
1.975689468173136287e-01
1.975814754135118423e-01
1.975940048286589090e-01
1.976065275950595335e-01
1.976190586473477451e-01
1.976315905183155808e-01
1.976441232078724464e-01
1.976566567159288579e-01
1.976691910423934995e-01
1.976817261871773312e-01
1.976942621501897035e-01
1.977067989313385787e-01
1.977193290585402274e-01
1.977318674752038263e-01
1.977444067097338110e-01
1.977569467620374777e-01
1.977694876320241213e-01
1.977820293196028145e-01
1.977945718246816864e-01
1.978071151471695321e-01
1.978196592869749248e-01
1.978321967676259785e-01
1.978447425413048522e-01
1.978572891320266036e-01
1.978698365396981407e-01
1.978823847642275924e-01
1.978949338055249196e-01
1.979074836634945878e-01
1.979200343380476124e-01
1.979325858290896800e-01
1.979451381365286422e-01
1.979576837790253951e-01
1.979702377184940354e-01
1.979827924740804601e-01
1.979953480456941861e-01
1.980079044332392901e-01
1.980204616366249559e-01
1.980330196557575917e-01
1.980455784905438832e-01
1.980581381408881292e-01
1.980706911210774468e-01
1.980832524017765994e-01
1.980958144977539859e-01
1.981083774089165694e-01
1.981209411351707028e-01
1.981335056764220170e-01
1.981460710325756991e-01
1.981586372035393229e-01
1.981712041892177978e-01
1.981837644995238512e-01
1.981963331138618667e-01
1.982089025426324036e-01
1.982214727857376513e-01
1.982340438430869045e-01
1.982466157145819641e-01
1.982591884001288496e-01
1.982717618996328035e-01
1.982843362129986797e-01
1.982969038457723099e-01
1.983094797860892600e-01
1.983220565399836377e-01
1.983346341073574104e-01
1.983472124881151544e-01
1.983597916821603357e-01
1.983723716893994737e-01
1.983849525097357014e-01
1.983975341430728179e-01
1.984101090905927012e-01
1.984226923491586581e-01
1.984352764204352915e-01
1.984478613043271777e-01
1.984604470007390042e-01
1.984730335095723497e-01
1.984856208307328451e-01
1.984982089641211256e-01
1.985107979096412678e-01
1.985233801641199669e-01
1.985359707331293411e-01
1.985485621139801982e-01
1.985611543065732842e-01
1.985737473108128426e-01
1.985863411266019507e-01
1.985989357538401889e-01
1.986115311924324667e-01
1.986241274422793079e-01
1.986367169958569989e-01
1.986493148674386422e-01
1.986619135499824718e-01
1.986745130433901219e-01
1.986871133475612838e-01
1.986997144624018663e-01
1.987123163878095622e-01
1.987249191236874490e-01
1.987375226699370501e-01
1.987501195146826882e-01
1.987627246808965076e-01
1.987753306571843903e-01
1.987879374434486923e-01
1.988005450395911033e-01
1.988131534455102600e-01
1.988257626611077411e-01
1.988383726862848477e-01
1.988509835209422705e-01
1.988635876488596410e-01
1.988762001016953773e-01
1.988888133637120581e-01
1.989014274348093747e-01
1.989140423148884063e-01
1.989266580038487331e-01
1.989392745015890474e-01
1.989518918080113163e-01
1.989645099230132885e-01
1.989771213260387861e-01
1.989897410574199554e-01
1.990023615970798465e-01
1.990149829449184282e-01
1.990276051008362801e-01
1.990402280647287081e-01
1.990528518364987898e-01
1.990654764160432744e-01
1.990781018032635186e-01
1.990907204732644820e-01
1.991033474750470433e-01
1.991159752841996089e-01
1.991286039006202047e-01
1.991412333242089661e-01
1.991538635548630309e-01
1.991664945924807029e-01
1.991791264369606185e-01
1.991917590882015809e-01
1.992043850169809005e-01
1.992170192809539775e-01
1.992296543513820128e-01
1.992422902281610342e-01
1.992549269111891230e-01
1.992675644003654156e-01
1.992802026955842187e-01
1.992928417967453347e-01
1.993054817037450688e-01
1.993181148830395211e-01
1.993307564009282329e-01
1.993433987243483640e-01
1.993560418531944989e-01
1.993686857873659402e-01
1.993813305267572722e-01
1.993939760712657994e-01
1.994066224207894367e-01
1.994192695752226019e-01
1.994319099967029052e-01
1.994445587601664238e-01
1.994572083282296071e-01
1.994698587007898150e-01
1.994825098777401884e-01
1.994951618589785314e-01
1.995078146444004830e-01
1.995204682339014046e-01
1.995331226273778236e-01
1.995457702826513025e-01
1.995584262832847400e-01
1.995710830875805364e-01
1.995837406954328319e-01
1.995963991067373766e-01
1.996090583213890879e-01
1.996217183392834937e-01
1.996343791603149564e-01
1.996470407843792816e-01
1.996596956649888677e-01
1.996723588943241090e-01
1.996850229263752441e-01
1.996976877610376899e-01
1.997103533982059753e-01
1.997230198377749066e-01
1.997356870796372363e-01
1.997483551236888810e-01
1.997610239698228707e-01
1.997736860672496007e-01
1.997863565167533051e-01
1.997990277680219973e-01
1.998116998209493733e-01
1.998243726754276306e-01
1.998370463313530188e-01
1.998497207886186233e-01
1.998623960471158090e-01
1.998750721067401037e-01
1.998877414124001772e-01
1.999004190734789965e-01
1.999130975353640705e-01
1.999257767979477629e-01
1.999384568611236590e-01
1.999511377247830679e-01
1.999638193888215731e-01
1.999765018531299288e-01
1.999891851176004431e-01
2.000018616228518287e-01
2.000145464868491874e-01
2.000272321506872397e-01
2.000399186142572394e-01
2.000526058774523830e-01
2.000652939401639241e-01
2.000779828022852258e-01
2.000906724637072087e-01
2.001033629243219036e-01
2.001160466204580657e-01
2.001287386786562705e-01
2.001414315357240015e-01
2.001541251915510133e-01
2.001668196460277271e-01
2.001795148990470063e-01
2.001922109505006042e-01
2.002049078002783311e-01
2.002176054482714407e-01
2.002302963265267244e-01
2.002429955701500175e-01
2.002556956116615661e-01
2.002683964509525683e-01
2.002810980879144998e-01
2.002938005224370599e-01
2.003065037544108917e-01
2.003192077837272489e-01
2.003319126102756087e-01
2.003446106618240741e-01
2.003573170820324156e-01
2.003700242991451885e-01
2.003827323130502047e-01
2.003954411236385513e-01
2.004081507307995391e-01
2.004208611344245328e-01
2.004335723344011777e-01
2.004462843306208386e-01
2.004589895465767047e-01
2.004717031344746547e-01
2.004844175182841082e-01
2.004971326978928770e-01
2.005098486731912155e-01
2.005225654440681571e-01
2.005352830104125128e-01
2.005480013721150367e-01
2.005607205290615425e-01
2.005734329004830729e-01
2.005861536471142959e-01
2.005988751886574328e-01
2.006115975250022387e-01
2.006243206560359149e-01
2.006370445816472170e-01
2.006497693017248451e-01
2.006624948161560007e-01
2.006752211248311046e-01
2.006879482276370807e-01
2.007006685390649858e-01
2.007133972293228541e-01
2.007261267133758076e-01
2.007388569911111031e-01
2.007515880624177740e-01
2.007643199271816337e-01
2.007770525852911048e-01
2.007897860366350540e-01
2.008025202810985732e-01
2.008152477289193993e-01
2.008279835588138718e-01
2.008407201814918497e-01
2.008534575968394797e-01
2.008661958047424090e-01
2.008789348050905588e-01
2.008916745977700202e-01
2.009044151826652747e-01
2.009171565596668541e-01
2.009298911347585093e-01
2.009426340951549483e-01
2.009553778473158192e-01
2.009681223911284342e-01
2.009808677264775523e-01
2.009936138532490424e-01
2.010063607713309386e-01
2.010191084806079997e-01
2.010318569809674272e-01
2.010445986741489222e-01
2.010573487558582895e-01
2.010700996283071307e-01
2.010828512913806487e-01
2.010956037449650458e-01
2.011083569889464684e-01
2.011211110232090093e-01
2.011338658476392593e-01
2.011466214621235316e-01
2.011593702641625847e-01
2.011721274579360008e-01
2.011848854414202137e-01
2.011976442144965960e-01
2.012104037770523490e-01
2.012231641289716211e-01
2.012359252701395596e-01
2.012486872004403682e-01
2.012614499197596940e-01
2.012742058213647378e-01
2.012869701179040294e-01
2.012997352031151710e-01
2.013125010768815892e-01
2.013252677390888201e-01
2.013380351896195686e-01
2.013508034283615356e-01
2.013635724551949835e-01
2.013763422700060590e-01
2.013891052618343447e-01
2.014018766517809422e-01
2.014146488293569459e-01
2.014274217944461154e-01
2.014401955469312666e-01
2.014529700866973805e-01
2.014657454136256076e-01
2.014785215276003183e-01
2.014912984285048281e-01
2.015040685011575960e-01
2.015168469751054681e-01
2.015296262356304768e-01
2.015424062826197127e-01
2.015551871159557140e-01
2.015679687355209082e-01
2.015807511411966124e-01
2.015935343328680851e-01
2.016063183104169765e-01
2.016190954544418434e-01
2.016318810029257280e-01
2.016446673369333698e-01
2.016574544563490279e-01
2.016702423610553518e-01
2.016830310509321600e-01
2.016958205258650993e-01
2.017086107857347099e-01
2.017214018304223644e-01
2.017341860363169315e-01
2.017469786498215512e-01
2.017597720477892209e-01
2.017725662301049216e-01
2.017853611966470839e-01
2.017981569472996339e-01
2.018109534819445550e-01
2.018237508004611658e-01
2.018365489027331150e-01
2.018493401609419702e-01
2.018621398298980352e-01
2.018749402822540562e-01
2.018877415178887968e-01
2.019005435366841295e-01
2.019133463385205385e-01
2.019261499232798407e-01
2.019389542908436308e-01
2.019517594410903949e-01
2.019645577420046689e-01
2.019773644567957049e-01
2.019901719539141660e-01
2.020029802332374280e-01
2.020157892946494727e-01
2.020285991380297297e-01
2.020414097632559081e-01
2.020542211702117674e-01
2.020670333587761269e-01
2.020798386927362134e-01
2.020926524436919003e-01
2.021054669758970412e-01
2.021182822892294007e-01
2.021310983835693520e-01
2.021439152588002108e-01
2.021567329147965220e-01
2.021695513514398801e-01
2.021823705686114914e-01
2.021951829259118205e-01
2.022080037033110456e-01
2.022208252608750922e-01
2.022336475984845561e-01
2.022464707160183117e-01
2.022592946133542902e-01
2.022721192903724208e-01
2.022849447469520223e-01
2.022977709829714144e-01
2.023105903538504058e-01
2.023234181479227622e-01
2.023362467210726989e-01
2.023490760731763149e-01
2.023619062041163152e-01
2.023747371137665785e-01
2.023875688020080887e-01
2.024004012687206089e-01
2.024132345137801825e-01
2.024260608884301815e-01
2.024388956893565239e-01
2.024517312682632686e-01
2.024645676250336757e-01
2.024774047595422899e-01
2.024902426716660986e-01
2.025030813612854197e-01
2.025159208282783507e-01
2.025287610725191589e-01
2.025415944410826063e-01
2.025544362389945507e-01
2.025672788137893865e-01
2.025801221653446005e-01
2.025929662935376796e-01
2.026058111982463883e-01
2.026186568793477694e-01
2.026315033367187546e-01
2.026443505702366088e-01
2.026571909228083723e-01
2.026700397077884630e-01
2.026828892685473282e-01
2.026957396049622329e-01
2.027085907169082213e-01
2.027214426042623918e-01
2.027342952669031195e-01
2.027471487047048382e-01
2.027600029175457008e-01
2.027728502441729641e-01
2.027857060062585592e-01
2.027985625430127614e-01
2.028114198543107261e-01
2.028242779400308837e-01
2.028371368000467800e-01
2.028499964342349582e-01
2.028628568424725165e-01
2.028757180246356651e-01
2.028885723153185938e-01
2.029014350444977577e-01
2.029142985472306426e-01
2.029271628233921820e-01
2.029400278728569207e-01
2.029528936955021790e-01
2.029657602912031122e-01
2.029786276598339878e-01
2.029914958012710713e-01
2.030043570459629243e-01
2.030172267321792012e-01
2.030300971908274854e-01
2.030429684217833763e-01
2.030558404249215854e-01
2.030687132001177120e-01
2.030815867472465230e-01
2.030944610661828964e-01
2.031073361568017099e-01
2.031202043454095052e-01
2.031330809785584224e-01
2.031459583830130255e-01
2.031588365586502465e-01
2.031717155053434087e-01
2.031845952229671126e-01
2.031974757113942931e-01
2.032103569705014934e-01
2.032232390001635358e-01
2.032361141225492718e-01
2.032489976924812258e-01
2.032618820325900466e-01
2.032747671427487801e-01
2.032876530228310274e-01
2.033005396727133873e-01
2.033134270922660192e-01
2.033263152813655772e-01
2.033392042398842747e-01
2.033520939676972672e-01
2.033649767823871302e-01
2.033778680479498835e-01
2.033907600824253481e-01
2.034036528856910664e-01
2.034165464576155324e-01
2.034294407980764552e-01
2.034423359069439941e-01
2.034552317840925273e-01
2.034681284293954340e-01
2.034810181563139753e-01
2.034939163370871329e-01
2.035068152856334134e-01
2.035197150018263068e-01
2.035326154855368053e-01
2.035455167366415630e-01
2.035584187550093516e-01
2.035713215405145493e-01
2.035842250930299246e-01
2.035971217219023077e-01
2.036100268075992092e-01
2.036229326599228728e-01
2.036358392787470106e-01
2.036487466639426147e-01
2.036616548153842299e-01
2.036745637329409053e-01
2.036874734164878520e-01
2.037003838658959509e-01
2.037132873864006544e-01
2.037261993666902304e-01
2.037391121124564886e-01
2.037520256235723082e-01
2.037649398999090145e-01
2.037778549413371554e-01
2.037907707477294994e-01
2.038036873189587039e-01
2.038166046548932631e-01
2.038295150566702407e-01
2.038424339211798997e-01
2.038553535500113867e-01
2.038682739430364155e-01
2.038811951001242573e-01
2.038941170211487908e-01
2.039070397059803419e-01
2.039199631544891811e-01
2.039328873665476327e-01
2.039458046391911528e-01
2.039587303775048932e-01
2.039716568789810558e-01
2.039845841434896889e-01
2.039975121709016737e-01
2.040104409610878355e-01
2.040233705139185560e-01
2.040363008292652158e-01
2.040492319069969751e-01
2.040621560400621703e-01
2.040750886417225241e-01
2.040880220053815086e-01
2.041009561309081732e-01
2.041138910181731214e-01
2.041268266670467346e-01
2.041397630773953420e-01
2.041527002490958198e-01
2.041656381820137200e-01
2.041785691650092049e-01
2.041915086195204565e-01
2.042044488348599418e-01
2.042173898108971541e-01
2.042303315475016978e-01
2.042432740445450645e-01
2.042562173018944716e-01
2.042691613194196343e-01
2.042821060969931546e-01
2.042950439193940149e-01
2.043079902162148742e-01
2.043209372726912942e-01
2.043338850886918800e-01
2.043468336640836824e-01
2.043597829987394143e-01
2.043727330925266261e-01
2.043856839453145335e-01
2.043986355569733515e-01
2.044115802082088762e-01
2.044245333367616380e-01
2.044374872237900709e-01
2.044504418691647785e-01
2.044633972727531446e-01
2.044763534344246625e-01
2.044893103540480483e-01
2.045022680314910746e-01
2.045152264666237341e-01
2.045281779360886842e-01
2.045411378857533991e-01
2.045540985927118416e-01
2.045670600568327835e-01
2.045800222779858291e-01
2.045929852560371964e-01
2.046059489908553242e-01
2.046189134823093170e-01
2.046318787302670583e-01
2.046448370073121747e-01
2.046578037674306461e-01
2.046707712836571824e-01
2.046837395558577799e-01
2.046967085839022649e-01
2.047096783676581322e-01
2.047226489069932098e-01
2.047356202017741045e-01
2.047485922518682555e-01
2.047615573258076416e-01
2.047745308856838142e-01
2.047875052004751173e-01
2.048004802700522653e-01
2.048134560942792004e-01
2.048264326730256379e-01
2.048394100061577405e-01
2.048523880935423369e-01
2.048653669350483653e-01
2.048783387951582102e-01
2.048913191440557280e-01
2.049043002466751640e-01
2.049172821028827363e-01
2.049302647125454957e-01
2.049432480755299935e-01
2.049562321917044461e-01
2.049692170609331843e-01
2.049822026830844246e-01
2.049951813186025040e-01
2.050081684457497055e-01
2.050211563254188407e-01
2.050341449574775710e-01
2.050471343417902825e-01
2.050601244782239707e-01
2.050731153666452422e-01
2.050861070069222580e-01
2.050990993989182942e-01
2.051120847990445806e-01
2.051250786936305581e-01
2.051380733395368750e-01
2.051510687366263630e-01
2.051640648847674053e-01
2.051770617838252764e-01
2.051900594336646955e-01
2.052030578341531020e-01
2.052160569851547156e-01
2.052290491390534877e-01
2.052420497902332497e-01
2.052550511915242071e-01
2.052680533427918008e-01
2.052810562439023045e-01
2.052940598947200490e-01
2.053070642951093649e-01
2.053200694449389130e-01
2.053330753440715806e-01
2.053460742408706463e-01
2.053590816377599548e-01
2.053720897835497605e-01
2.053850986781039500e-01
2.053981083212872982e-01
2.054111187129663008e-01
2.054241298530054549e-01
2.054371417412687584e-01
2.054501543776216521e-01
2.054631600064122932e-01
2.054761741380929374e-01
2.054891890174584401e-01
2.055022046443724659e-01
2.055152210187005113e-01
2.055282381403055747e-01
2.055412560090548180e-01
2.055542746248094077e-01
2.055672939874364502e-01
2.055803063372743655e-01
2.055933271927932182e-01
2.056063487947767388e-01
2.056193711430884252e-01
2.056323942375939406e-01
2.056454180781573382e-01
2.056584426646416719e-01
2.056714679969117165e-01
2.056844940748316919e-01
2.056975131347393293e-01
2.057105407031058486e-01
2.057235690167148467e-01
2.057365980754278789e-01
2.057496278791116073e-01
2.057626584276283088e-01
2.057756897208414260e-01
2.057887217586134576e-01
2.058017545408107329e-01
2.058147802997755127e-01
2.058278145699674044e-01
2.058408495841738128e-01
2.058538853422594017e-01
2.058669218440847826e-01
2.058799590895155074e-01
2.058929970784149077e-01
2.059060358106449273e-01
2.059190752860693419e-01
2.059321077330437677e-01
2.059451486940035436e-01
2.059581903977479866e-01
2.059712328441386520e-01
2.059842760330399258e-01
2.059973199643134745e-01
2.060103646378220188e-01
2.060234100534293900e-01
2.060364562109995301e-01
2.060494953349031322e-01
2.060625429755415516e-01
2.060755913577284604e-01
2.060886404813278006e-01
2.061016903462019600e-01
2.061147409522126606e-01
2.061277922992234557e-01
2.061408443870959561e-01
2.061538972156929383e-01
2.061669507848767902e-01
2.061799973146051235e-01
2.061930523641090640e-01
2.062061081537856500e-01
2.062191646834986569e-01
2.062322219531091405e-01
2.062452799624791555e-01
2.062583387114726441e-01
2.062713981999487189e-01
2.062844584277715998e-01
2.062975116109295182e-01
2.063105733165894184e-01
2.063236357611809568e-01
2.063366989445655220e-01
2.063497628666048356e-01
2.063628275271610080e-01
2.063758929260965380e-01
2.063889590632709825e-01
2.064020259385480061e-01
2.064150857639557857e-01
2.064281541145801535e-01
2.064412232028897676e-01
2.064542930287480149e-01
2.064673635920141193e-01
2.064804348925520228e-01
2.064935069302188952e-01
2.065065797048797891e-01
2.065196532163935395e-01
2.065327196728375947e-01
2.065457946572031855e-01
2.065588703780064650e-01
2.065719468351076005e-01
2.065850240283679806e-01
2.065981019576472177e-01
2.066111806228078662e-01
2.066242600237101490e-01
2.066373401602152882e-01
2.066504132364505031e-01
2.066634948433036523e-01
2.066765771853423805e-01
2.066896602624246349e-01
2.067027440744133027e-01
2.067158286211683293e-01
2.067289139025513811e-01
2.067419999184208490e-01
2.067550866686372890e-01
2.067681663533896819e-01
2.067812545714453054e-01
2.067943435234301797e-01
2.068074332092038059e-01
2.068205236286259630e-01
2.068336147815582615e-01
2.068467066678593702e-01
2.068597992873899560e-01
2.068728926400120738e-01
2.068859789219763545e-01
2.068990737399191704e-01
2.069121692905326881e-01
2.069252655736734114e-01
2.069383625892051715e-01
2.069514603369863592e-01
2.069645588168750883e-01
2.069776580287335244e-01
2.069907579724200586e-01
2.070038508402600730e-01
2.070169522467458778e-01
2.070300543846390062e-01
2.070431572537981268e-01
2.070562608540844063e-01
2.070693651853539596e-01
2.070824702474706180e-01
2.070955760402909407e-01
2.071086825636744289e-01
2.071217820060285986e-01
2.071348899896822693e-01
2.071479987034774428e-01
2.071611081472738980e-01
2.071742183209290267e-01
2.071873292243035514e-01
2.072004408572556411e-01
2.072135532196444085e-01
2.072266663113305762e-01
2.072397723168030170e-01
2.072528868662223966e-01
2.072660021445135725e-01
2.072791181515360459e-01
2.072922348871496512e-01
2.073053523512107810e-01
2.073184705435813235e-01
2.073315894641179491e-01
2.073447091126781050e-01
2.073578216698489518e-01
2.073709427736020183e-01
2.073840646049541214e-01
2.073971871637665387e-01
2.074103104498958294e-01
2.074234344632012172e-01
2.074365592035414818e-01
2.074496846707740705e-01
2.074628108647558755e-01
2.074759299621751207e-01
2.074890576088022076e-01
2.075021859817538505e-01
2.075153150808885516e-01
2.075284449060663117e-01
2.075415754571435234e-01
2.075547067339781893e-01
2.075678387364284783e-01
2.075809714643533921e-01
2.075940970905433280e-01
2.076072312685561250e-01
2.076203661716163329e-01
2.076335017995825649e-01
2.076466381523113802e-01
2.076597752296597266e-01
2.076729130314873273e-01
2.076860515576514077e-01
2.076991908080085270e-01
2.077123229514650782e-01
2.077254636493502393e-01
2.077386050710015586e-01
2.077517472162766499e-01
2.077648900850340152e-01
2.077780336771292147e-01
2.077911779924203617e-01
2.078043230307630718e-01
2.078174687920183450e-01
2.078306074412094584e-01
2.078437546474262154e-01
2.078569025761251021e-01
2.078700512271635659e-01
2.078832006003980548e-01
2.078963506956862384e-01
2.079095015128850088e-01
2.079226530518504257e-01
2.079358053124409356e-01
2.079489504558102442e-01
2.079621041587910169e-01
2.079752585829657274e-01
2.079884137281940437e-01
2.080015695943306375e-01
2.080147261812314574e-01
2.080278834887555051e-01
2.080410415167594507e-01
2.080542002650970224e-01
2.080673518910611808e-01
2.080805120792114105e-01
2.080936729872668312e-01
2.081068346150852233e-01
2.081199969625217028e-01
2.081331600294318296e-01
2.081463238156748274e-01
2.081594883211034253e-01
2.081726535455772353e-01
2.081858116425258642e-01
2.081989783042275111e-01
2.082121456845418273e-01
2.082253137833262047e-01
2.082384826004350931e-01
2.082516521357252182e-01
2.082648223890523065e-01
2.082779933602732503e-01
2.082911650492429989e-01
2.083043296055410165e-01
2.083175027291512271e-01
2.083306765700779217e-01
2.083438511281778815e-01
2.083570264033068886e-01
2.083702023953203364e-01
2.083833791040756722e-01
2.083965565294271793e-01
2.084097346712306398e-01
2.084229056752203157e-01
2.084360852490687033e-01
2.084492655389360571e-01
2.084624465446773822e-01
2.084756282661509030e-01
2.084888107032104587e-01
2.085019938557094443e-01
2.085151777235065840e-01
2.085283623064542735e-01
2.085415397464535636e-01
2.085547257588466485e-01
2.085679124859601830e-01
2.085810999276455635e-01
2.085942880837610702e-01
2.086074769541603202e-01
2.086206665386991510e-01
2.086338568372335667e-01
2.086470478496151859e-01
2.086602317139148455e-01
2.086734241531383316e-01
2.086866173057761453e-01
2.086998111716839577e-01
2.087130057507174952e-01
2.087262010427303749e-01
2.087393970475778238e-01
2.087525937651160124e-01
2.087657911951980583e-01
2.087789814720681925e-01
2.087921803263790843e-01
2.088053798927997917e-01
2.088185801711846534e-01
2.088317811613876751e-01
2.088449828632634175e-01
2.088581852766678848e-01
2.088713884014539723e-01
2.088845922374771291e-01
2.088977889151625855e-01
2.089109941727992914e-01
2.089242001412366934e-01
2.089374068203293522e-01
2.089506142099318842e-01
2.089638223098972958e-01
2.089770311200813691e-01
2.089902406403373880e-01
2.090034508705204130e-01
2.090166618104842833e-01
2.090298655864225030e-01
2.090430779450876964e-01
2.090562910130982499e-01
2.090695047903048387e-01
2.090827192765647990e-01
2.090959344717299717e-01
2.091091503756546954e-01
2.091223669881944192e-01
2.091355843092025379e-01
2.091487944610679883e-01
2.091620131981520858e-01
2.091752326432653741e-01
2.091884527962624696e-01
2.092016736569972113e-01
2.092148952253239380e-01
2.092281175010950456e-01
2.092413404841657054e-01
2.092545641743890905e-01
2.092677806903602833e-01
2.092810057940286961e-01
2.092942316044107964e-01
2.093074581213612562e-01
2.093206853447319715e-01
2.093339132743763376e-01
2.093471419101492481e-01
2.093603712519039872e-01
2.093736012994932838e-01
2.093868241677266373e-01
2.094000556261264023e-01
2.094132877899205769e-01
2.094265206589634998e-01
2.094397542331091766e-01
2.094529885122094481e-01
2.094662234961177094e-01
2.094794591846886878e-01
2.094926955777740019e-01
2.095059247864021201e-01
2.095191625876566266e-01
2.095324010929867087e-01
2.095456403022434300e-01
2.095588802152810182e-01
2.095721208319520357e-01
2.095853621521107657e-01
2.095986041756086049e-01
2.096118469022977826e-01
2.096250824394345069e-01
2.096383265716499911e-01
2.096515714066166658e-01
2.096648169441872600e-01
2.096780631842149467e-01
2.096913101265523438e-01
2.097045577710516251e-01
2.097178061175669628e-01
2.097310551659501421e-01
2.097442970196883860e-01
2.097575474709476584e-01
2.097707986236320710e-01
2.097840504775960735e-01
2.097973030326909516e-01
2.098105562887699338e-01
2.098238102456838061e-01
2.098370649032866297e-01
2.098503202614314112e-01
2.098635684198454920e-01
2.098768251782118233e-01
2.098900826366775774e-01
2.099033407950937624e-01
2.099165996533121081e-01
2.099298592111880080e-01
2.099431194685693614e-01
2.099563804253115618e-01
2.099696420812653397e-01
2.099828965324093133e-01
2.099961595859282104e-01
2.100094233382155395e-01
2.100226877891237520e-01
2.100359529385063539e-01
2.100492187862125770e-01
2.100624853320957608e-01
2.100757525760089117e-01
2.100890205178032599e-01
2.101022812497089776e-01
2.101155505864059081e-01
2.101288206205395026e-01
2.101420913519614908e-01
2.101553627805242130e-01
2.101686349060800096e-01
2.101819077284802773e-01
2.101951812475756354e-01
2.102084554632208113e-01
2.102217224639059689e-01
2.102349980717854727e-01
2.102482743757688732e-01
2.102615513757072341e-01
2.102748290714523405e-01
2.102881074628543123e-01
2.103013865497673773e-01
2.103146663320404897e-01
2.103279468095270999e-01
2.103412200669881882e-01
2.103545019340398170e-01
2.103677844958590226e-01
2.103810677522968131e-01
2.103943517032057509e-01


==> figs/lwr_numerical_flux/greenshields_full/flux_cross_greenshield_supervised_x_0.25.csv <==
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
4.686238736447551068e-05
1.742254292498857104e-04
3.015484487668002034e-04
4.288314463230524787e-04
5.560744222863206465e-04
6.832773769832808930e-04
8.104391267094515627e-04
9.375620400676257238e-04
1.064644932899233565e-03
1.191687805370225672e-03
1.318690657606882977e-03
1.445653489693950189e-03
1.572576301675759902e-03
1.699459093557197098e-03
1.826301865301624416e-03
1.953104616832020135e-03
2.079867348031422258e-03
2.206590058741311755e-03
2.333272748763257076e-03
2.459914238711658624e-03
2.586516886971354512e-03
2.713079513702941481e-03
2.839602118544164167e-03
2.966084701093295306e-03
3.092527260906013237e-03
3.218929797498635420e-03
3.345292310345512887e-03
3.471614798880771902e-03
3.597897262496929649e-03
3.724139700546021808e-03
3.850342112338762945e-03
3.976504497143824868e-03
4.102625679889615462e-03
4.228708008737595142e-03
4.354750308159897887e-03
4.480752577261271075e-03
4.606714815105196481e-03
4.732637020713706399e-03
4.858519193067092207e-03
4.984361331105212345e-03
5.110163433725452287e-03
5.235925499783702919e-03
5.361647528095793425e-03
5.487329517433810200e-03
5.612971466530350395e-03
5.738572204620220885e-03
5.864134069634017316e-03
5.989655890350706335e-03
6.115137665334825084e-03
6.240579393110019801e-03
6.365981072157182730e-03
6.491342700915964797e-03
6.616664277783367021e-03
6.741945801114843789e-03
6.867186103126164676e-03
6.992388680383043731e-03
7.117548867468716234e-03
7.242671324724597043e-03
7.367751389633851733e-03
7.492793719469224845e-03
7.617793654614450627e-03
7.742755849272420221e-03
7.867675646727564920e-03
7.992557698113494924e-03
8.117397349614967339e-03
8.242196925307206101e-03
8.366958746238745137e-03
8.491678162944729658e-03
8.616359818882854404e-03
8.740999067489835933e-03
8.865600549150799009e-03
8.990159620204080104e-03
9.114680917963687706e-03
9.239159801668499206e-03
9.363600905560220261e-03
9.487999591779493896e-03
9.612360491494453124e-03
9.736678969748075591e-03
9.860957340355351597e-03
9.985197914099974009e-03
1.010939606037784821e-02
1.023355640267258754e-02
1.035767431328222035e-02
1.048175441261501445e-02
1.060579207587176651e-02
1.072979192038485061e-02
1.085374932425913971e-02
1.097766890175026072e-02
1.110154603386546632e-02
1.122538302572566662e-02
1.134918217941802837e-02
1.147293888030435915e-02
1.159665773494842483e-02
1.172033413161707033e-02
1.184397267379352567e-02
1.196756875264987433e-02
1.209112696859163116e-02
1.221464271569363061e-02
1.233812059128155253e-02
1.246155599233625400e-02
1.258495351310281313e-02
1.270830855346713473e-02
1.283162340825919068e-02
1.295490036927209043e-02
1.307813484074939886e-02
1.320133140923315795e-02
1.332448548187282339e-02
1.344760164212786130e-02
1.357067530005387490e-02
1.369371103602595383e-02
1.381670426300854113e-02
1.393965955829071929e-02
1.406257233774463669e-02
1.418544717557514503e-02
1.430827949056110229e-02
1.443107156722444814e-02
1.455382568704330359e-02
1.467653727316142048e-02
1.479921089206500534e-02
1.492184196980675739e-02
1.504443506978504069e-02
1.516698562096205002e-02
1.528949818364699204e-02
1.541196818971163340e-02
1.553440019637603725e-02
1.565678963842265931e-02
1.577914106997958116e-02
1.590144992874139435e-02
1.602371848889873676e-02
1.614594902159519063e-02
1.626813696889200037e-02
1.639028687718685484e-02
1.651239419145384899e-02
1.663446345499640724e-02
1.675649011570210650e-02
1.687847871377915615e-02
1.700042470002805645e-02
1.712233261156150335e-02
1.724419790209502645e-02
1.736602510564341090e-02
1.748780967883774989e-02
1.760955388551482120e-02
1.773125998645914969e-02
1.785292344267595810e-02
1.797454878043195856e-02
1.809613146364903724e-02
1.821767601549363971e-02
1.833917790280405191e-02
1.846064164564628629e-02
1.858206271377621510e-02
1.870344562415634376e-02
1.882478584946186209e-02
1.894608790355123765e-02
1.906734726201867944e-02
1.918856617832319367e-02
1.930974690286418882e-02
1.943088491561573150e-02
1.955198472267277027e-02
1.967304180693034421e-02
1.979406067137577663e-02
1.991503680182615463e-02
2.003597469815887600e-02
2.015686984911443935e-02
2.027772675146056330e-02
2.039854089686053348e-02
2.051931677897116807e-02
2.064004989237932033e-02
2.076074248013857690e-02
2.088139678223582818e-02
2.100200829764511251e-02
2.112258151224036956e-02
2.124311192792312925e-02
2.136360402745163256e-02
2.148405331565327731e-02
2.160446427217042886e-02
2.172483240475817090e-02
2.184516218994109540e-02
2.196544913840276989e-02
2.208569772354866678e-02
2.220590345899180543e-02
2.232606857735040112e-02
2.244619530816837488e-02
2.256627916945567330e-02
2.268632462681294260e-02
2.280632720118169407e-02
2.292629135503988433e-02
2.304621261226091899e-02
2.316609543219777176e-02
2.328593534165776524e-02
2.340573679686717978e-02
2.352549532756761583e-02
2.364521538685789709e-02
2.376489250741492185e-02
2.388452891138958395e-02
2.400412681785183203e-02
2.412368176388264562e-02
2.424319819475588902e-02
2.436267165049093783e-02
2.448210657322897818e-02
2.460149850592854501e-02
2.472085188759549565e-02
2.484016226412896766e-02
2.495943407139988510e-02
2.507866285824712771e-02
2.519785305740579115e-02
2.531700022065561106e-02
2.543610655964846645e-02
2.555517428294302312e-02
2.567419894673560535e-02
2.579318497591136586e-02
2.591212792961137407e-02
2.603103001543689149e-02
2.614989565127607413e-02
2.626871597316769724e-02
2.638749540042320887e-02
2.650623392402311207e-02
2.662493595556253423e-02
2.674359264306972253e-02
2.686220839956447379e-02
2.698078321582853684e-02
2.709931708259379762e-02
2.721781440358082144e-02
2.733626634181842568e-02
2.745467730245339591e-02
2.757304727601728525e-02
2.769138065992376996e-02
2.780966862921412791e-02
2.792791558272834235e-02
2.804612151079831361e-02
2.816429080452276246e-02
2.828241465096644272e-02
2.840049744265684545e-02
2.851853916972316508e-02
2.863653982224480254e-02
2.875450378341972216e-02
2.887242225535453094e-02
2.899029962267798965e-02
2.910813587526503779e-02
2.922593538998505269e-02
2.934368938099237920e-02
2.946140222658640007e-02
2.957907391643941480e-02
2.969670882108358181e-02
2.981429816673347374e-02
2.993184632535152850e-02
3.004935328640618436e-02
3.016681903931322378e-02
3.028424794667462783e-02
3.040163124979421497e-02
3.051897331270548436e-02
3.063627412461954885e-02
3.075353804178534642e-02
3.087075631759112621e-02
3.098793330971987003e-02
3.110506900717499232e-02
3.122216775984556006e-02
3.133922083321626084e-02
3.145623257861106248e-02
3.157320298482650667e-02
3.169013204060446010e-02
3.180702408787408619e-02
3.192387040725868513e-02
3.204067534212261953e-02
3.215743888099992925e-02
3.227416535944177545e-02
3.239084607019597495e-02
3.250748535025090036e-02
3.262408318793072470e-02
3.274064391240111976e-02
3.285715882854696457e-02
3.297363226697356403e-02
3.309006421579246959e-02
3.320645466306488408e-02
3.332280792996358820e-02
3.343911533656285240e-02
3.355538120547662401e-02
3.367160552455228384e-02
3.378779260855906130e-02
3.390393378973893118e-02
3.402003338430370505e-02
3.413609137988657394e-02
3.425210776406827085e-02
3.436808684360241617e-02
3.448401996595890084e-02
3.459991143933360130e-02
3.471576125109353955e-02
3.483157370156840515e-02
3.494734015042642167e-02
3.506306489944283067e-02
3.517874793576811210e-02
3.529439355330112049e-02
3.540999312392257431e-02
3.552555094297752541e-02
3.564106699739906514e-02
3.575654127406713290e-02
3.587197805882866991e-02
3.598736873884972320e-02
3.610271760142637343e-02
3.621802463321871501e-02
3.633329411362429262e-02
3.644851744205323402e-02
3.656369964978067877e-02
3.667884176933774998e-02
3.679394808188663629e-02
3.690900999989281395e-02
3.702403179899403651e-02
3.713901346653277619e-02
3.725395498979803405e-02
3.736886063529373803e-02
3.748372183016247805e-02
3.759854284229528776e-02
3.771332365876184367e-02
3.782806853985826168e-02
3.794276892448442129e-02
3.805742907432461963e-02
3.817204897622918092e-02
3.828663288427634759e-02
3.840117224913853350e-02
3.851567132628345297e-02
3.863013010234091216e-02
3.874454856388534485e-02
3.885893095721108803e-02
3.897326874772527594e-02
3.908756618311431952e-02
3.920182324973009447e-02
3.931604418763066933e-02
3.943022047402733321e-02
3.954435635037062413e-02
3.965845180278925602e-02
3.977251106509410716e-02
3.988652562631777448e-02
4.000049972166517392e-02
4.011443333704095560e-02
4.022832645829178821e-02
4.034218331140788233e-02
4.045599540021824203e-02
4.056976695210864903e-02
4.068349795270104208e-02
4.079719262171642435e-02
4.091084247484010061e-02
4.102445173319066440e-02
4.113802038216333307e-02
4.125155263520078469e-02
4.136504001986049395e-02
4.147848675098457505e-02
4.159189281374048308e-02
4.170525819323681049e-02
4.181858709505553717e-02
4.193187106161724853e-02
4.204511429990347160e-02
4.215831679479572353e-02
4.227148274557392116e-02
4.238460370656736698e-02
4.249768387846019485e-02
4.261072324590192695e-02
4.272372600186172265e-02
4.283668371259572588e-02
4.294960057247794449e-02
4.306247656592608608e-02
4.317531167729979358e-02
4.328811009166542295e-02
4.340086339020986228e-02
4.351357575940704991e-02
4.362624718338267010e-02
4.373888184086946462e-02
4.385147132501905631e-02
4.396401981597258812e-02
4.407652729762194521e-02
4.418899794235335576e-02
4.430142335530215525e-02
4.441380771026660901e-02
4.452615099090133366e-02
4.463845318080320035e-02
4.475071844441229352e-02
4.486293840186801607e-02
4.497511721902325288e-02
4.508725487923736369e-02
4.519935554057997323e-02
4.531141083521582347e-02
4.542342492262915754e-02
4.553539778593965193e-02
4.564733357683750659e-02
4.575922393952932404e-02
4.587107302711973533e-02
4.598288082249063491e-02
4.609464730846138392e-02
4.620637662872865287e-02
4.631806044258036936e-02
4.642970289513093790e-02
4.654130396895961308e-02
4.665286780135641936e-02
4.676438606369422851e-02
4.687586289468335249e-02
4.698729827666002501e-02
4.709869634049486387e-02
4.721004876966716779e-02
4.732135969647045109e-02
4.743262910299723273e-02
4.754385697127853222e-02
4.765504742414423955e-02
4.776619216023465786e-02
4.787729530380469695e-02
4.798835683664107871e-02
4.809938087512686394e-02
4.821035913005375373e-02
4.832129571923324957e-02
4.843219062420395238e-02
4.854304795489207403e-02
4.865385943426051019e-02
4.876462917366412159e-02
4.887535715439449147e-02
4.898604335768032281e-02
4.909669188535645268e-02
4.920729447563021441e-02
4.931785523176991648e-02
4.942837413475349717e-02
4.953885527993128618e-02
4.964929041772826734e-02
4.975968364492885931e-02
4.987003494226040223e-02
4.998034839857383449e-02
5.009061577653460551e-02
5.020084116643014349e-02
5.031102454873531693e-02
5.042116590386230834e-02
5.053126931251927800e-02
5.064132655270368877e-02
5.075134170656320221e-02
5.086131475425550302e-02
5.097124976996067480e-02
5.108113854396614806e-02
5.119098515189304810e-02
5.130078957364388875e-02
5.141055587685695871e-02
5.152027586413167326e-02
5.162995360454984695e-02
5.173958907775785820e-02
5.184918226333512514e-02
5.195873722072505418e-02
5.206824576794825965e-02
5.217771196589431060e-02
5.228713579388538646e-02
5.239652130479230396e-02
5.250586032899941247e-02
5.261515692082641138e-02
5.272441105933554917e-02
5.283362679081134161e-02
5.294279595802529881e-02
5.305192260871413601e-02
5.316100672167774210e-02
5.327004827565084283e-02
5.337905130866665848e-02
5.348800767901312758e-02
5.359692142617794586e-02
5.370579252863245251e-02
5.381462501779175900e-02
5.392341076438482428e-02
5.403215380128442019e-02
5.414085410669650794e-02
5.424951570540435808e-02
5.435813048060265940e-02
5.446670245853396652e-02
5.457523161713782878e-02
5.468371793428945804e-02
5.479216542645957977e-02
5.490056599245952962e-02
5.500892365022513886e-02
5.511723837736073883e-02
5.522551418367460663e-02
5.533374298049800744e-02
5.544192877910418538e-02
5.555007155682853415e-02
5.565817531679902175e-02
5.576623198289323846e-02
5.587424555970705448e-02
5.598221602430546173e-02
5.609014335368504856e-02
5.619803154260148703e-02
5.630587253065340303e-02
5.641367031406748639e-02
5.652142486956861223e-02
5.662914018519690784e-02
5.673680821315599254e-02
5.684443294296120941e-02
5.695201435106215376e-02
5.705955641877151485e-02
5.716705111092210134e-02
5.727450241030243583e-02
5.738191029308670199e-02
5.748927473537888966e-02
5.759659971005650497e-02
5.770387719778003605e-02
5.781111117290712448e-02
5.791830161126394760e-02
5.802545247896329084e-02
5.813255576935656699e-02
5.823961545003974311e-02
5.834663149655903991e-02
5.845360786824592425e-02
5.856053657117046840e-02
5.866742156615060294e-02
5.877426282845104460e-02
5.888106033326799549e-02
5.898781803143233332e-02
5.909452794495211742e-02
5.920119402614975462e-02
5.930781624993615442e-02
5.941439856032540434e-02
5.952093299210723526e-02
5.962742349078754833e-02
5.973387003099354248e-02
5.984027654990477230e-02
5.994663509512090233e-02
6.005294960531524368e-02
6.015922005483025081e-02
6.026544641793473572e-02
6.037163262323982232e-02
6.047777073439989520e-02
6.058386468152547610e-02
6.068991443859618473e-02
6.079592392735144041e-02
6.090188522432016943e-02
6.100780225274337470e-02
6.111367498631168488e-02
6.121950339864355023e-02
6.132528746328499286e-02
6.143102715370746258e-02
6.153673031584992736e-02
6.164238117465033195e-02
6.174798757920986481e-02
6.185354950270804952e-02
6.195906691825043416e-02
6.206453979886976391e-02
6.216996811752519003e-02
6.227535184710145111e-02
6.238069880640531584e-02
6.248599327285621341e-02
6.259124306843787122e-02
6.269644816573873014e-02
6.280160853727323467e-02
6.290672415548104190e-02
6.301179499272835383e-02
6.311682102130614092e-02
6.322180221342971196e-02
6.332674635721910472e-02
6.343163778943813891e-02
6.353648430139882675e-02
6.364128586501796581e-02
6.374604245213660869e-02
6.385075403451909160e-02
6.395542058385536577e-02
6.406004207175922116e-02
6.416461846976953542e-02
6.426915753514148011e-02
6.437364366431057305e-02
6.447808461774251487e-02
6.458248036667166292e-02
6.468683088225601896e-02
6.479113613557697937e-02
6.489539609763964045e-02
6.499961073937179923e-02
6.510378779044276309e-02
6.520791170061066011e-02
6.531199020277060618e-02
6.541602326754242247e-02
6.552001086547010189e-02
6.562395296701958869e-02
6.572784954257993029e-02
6.583170056246190338e-02
6.593550599689884661e-02
6.603927354434954711e-02
6.614298771488505424e-02
6.624665621020781048e-02
6.635027900023857117e-02
6.645385605482156954e-02
6.655738734372231014e-02
6.666087283662654184e-02
6.676431250314343591e-02
6.686770631280256061e-02
6.697106193266022522e-02
6.707436393345472814e-02
6.717761998550386693e-02
6.728083005802250327e-02
6.738399412014395296e-02
6.748711214092396882e-02
6.759018408933764599e-02
6.769320993428105948e-02
6.779619731473615629e-02
6.789913085566706696e-02
6.800201819933508751e-02
6.810485931431550788e-02
6.820765416910465340e-02
6.831040273211830272e-02
6.841310497169193761e-02
6.851576085608013233e-02
6.861837035345738633e-02
6.872094107103243754e-02
6.882345769512439315e-02
6.892592783623965880e-02
6.902835146222816021e-02
6.913072854085910990e-02
6.923305903981991083e-02
6.933534292671716948e-02
6.943758016907386477e-02
6.953977073433326161e-02
6.964192219772996628e-02
6.974401930731136123e-02
6.984606964162885789e-02
6.994807316779649842e-02
7.005002985284618233e-02
7.015193966372797185e-02
7.025380256730759387e-02
7.035561853036952085e-02
7.045739509955145641e-02
7.055911707809503497e-02
7.066079201597261217e-02
7.076241987963588498e-02
7.086400063545308936e-02
7.096553424970940271e-02
7.106702068860570876e-02
7.116845991826011020e-02
7.126985190470572218e-02
7.137120416220885111e-02
7.147250155647622005e-02
7.157375160512829959e-02
7.167495427386277873e-02
7.177610952829155400e-02
7.187721733394226986e-02
7.197827765625833263e-02
7.207929046059757816e-02
7.218025571223318781e-02
7.228118089284363279e-02
7.238205093100068266e-02
7.248287331175937154e-02
7.258364862153839081e-02
7.268438619349730512e-02
7.278508913663508939e-02
7.288575740802896719e-02
7.298639096465239784e-02
7.308699725658435176e-02
7.318756125156755665e-02
7.328809040206193948e-02
7.338858466461802010e-02
7.348904399568136070e-02
7.358946835159020650e-02
7.368985768857805319e-02
7.379021196277049666e-02
7.389053113018737018e-02
7.399082261649031489e-02
7.409107143536494688e-02
7.419128501487926020e-02
7.429146331062531916e-02
7.439160627808756587e-02
7.449171387264269528e-02
7.459178604956026581e-02
7.469182276400118670e-02
7.479182397101898083e-02
7.489179707157324339e-02
7.499172712581696210e-02
7.509162153714339649e-02
7.519148026017227759e-02
7.529130324941246677e-02
7.539109045926586927e-02
7.549084184402396480e-02
7.559055735786918140e-02
7.569023695487389625e-02
7.578988801101077533e-02
7.588949563342850535e-02
7.598906720056067265e-02
7.608860266603870159e-02
7.618810198338531181e-02
7.628756510600988305e-02
7.638699198721388139e-02
7.648638258018541913e-02
7.658574423843955703e-02
7.668506211135553419e-02
7.678434355493489460e-02
7.688358852191830295e-02
7.698279696493841306e-02
7.708196883651308173e-02
7.718110408904858832e-02
7.728020275086971980e-02
7.737926649282797498e-02
7.747830335790990841e-02
7.757729854636183364e-02
7.767625939239458654e-02
7.777518585123474604e-02
7.787407787800046388e-02
7.797293542770111774e-02
7.807175845523545155e-02
7.817054691539478128e-02
7.826930076285844307e-02
7.836802730538489081e-02
7.846671178847119954e-02
7.856536152223983493e-02
7.866397646092943008e-02
7.876255655866951089e-02
7.886110176947828954e-02
7.895961204726276161e-02
7.905808734581851183e-02
7.915653495122602912e-02
7.925494014965371592e-02
7.935331022956831903e-02
7.945164514432059844e-02
7.954994484714697500e-02
7.964820929117386039e-02
7.974643842941352145e-02
7.984463221476659212e-02
7.994279060002001946e-02
8.004092084658748218e-02
8.013900828690675993e-02
8.023706018480711299e-02
8.033507649262339179e-02
8.043305716257612148e-02
8.053100214677222368e-02
8.062891139720521072e-02
8.072678486575315948e-02
8.082462250418054328e-02
8.092243154893180579e-02
8.102019737927335097e-02
8.111792835635439625e-02
8.121564088930929848e-02
8.131334039836993210e-02
8.141102686406057054e-02
8.150870026684457759e-02
8.160636058712451846e-02
8.170401507937646857e-02
8.180164917464394225e-02
8.189927012825801156e-02
8.199687792038212741e-02
8.209447253112100995e-02
8.219205394051615210e-02
8.228962212855078784e-02
8.238717707514728317e-02
8.248471876016708060e-02
8.258225442868338817e-02
8.267976952889984077e-02
8.277727130675724410e-02
8.287475974187458183e-02
8.297223481380898435e-02
8.306969650205606182e-02
8.316714478605140293e-02
8.326457964516707777e-02
8.336200105871566235e-02
8.345941626223969678e-02
8.355681072133883114e-02
8.365419167243590137e-02
8.375155909459587600e-02
8.384890424179551605e-02
8.394615173073269321e-02
8.404328421917797720e-02
8.414030175913297938e-02
8.423721161731181906e-02
8.433399940710642473e-02
8.443067240347758295e-02
8.452723065780037848e-02
8.462367422129404848e-02
8.472000314502181606e-02
8.481621747989134819e-02
8.491231727665284057e-02
8.500830258590222344e-02
8.510418059610005970e-02
8.519993707296613650e-02
8.529557921317260094e-02
8.539110706669109097e-02
8.548652068333656429e-02
8.558182011276821433e-02
8.567700540448958124e-02
8.577207660784913479e-02
8.586703377203738774e-02
8.596188400756661629e-02
8.605661323187875633e-02
8.615122856366395909e-02
8.624573005149135940e-02
8.634011774377295390e-02
8.643439168876648759e-02
8.652855193457283101e-02
8.662259852913782587e-02
8.671653851393357204e-02
8.681035794077160417e-02
8.690406385927482158e-02
8.699765631676500965e-02
8.709113536041032666e-02
8.718450103722252820e-02
8.727775339405752231e-02
8.737089247761539723e-02
8.746391833444178143e-02
8.755683792861046477e-02
8.764963746255774457e-02
8.774232390847759577e-02
8.783489731229247865e-02
8.792735771977007453e-02
8.801970517652078774e-02
8.811193972800175633e-02
8.820406141951298018e-02
8.829607029619937486e-02
8.838797324501872221e-02
8.847977632598139075e-02
8.857151059236587076e-02
8.866317619772423608e-02
8.875477323527912465e-02
8.884630179817729068e-02
8.893776197948907725e-02
8.902915387220911025e-02
8.912048437024142067e-02
8.921173995938982970e-02
8.930292753848453891e-02
8.939404720021913719e-02
8.948509903721112158e-02
8.957608314200393718e-02
8.966699960706608907e-02
8.975784852478974063e-02
8.984862998749482133e-02
8.993935084302701055e-02
9.002999766734470777e-02
9.012057731315893661e-02
9.021108987249201738e-02
9.030153543729078913e-02
9.039191409942878841e-02
9.048222595070493091e-02
9.057247108284496862e-02
9.066264958750105962e-02
9.075276826702603772e-02
9.084281378642924953e-02
9.093279295287015618e-02
9.102270585770827482e-02
9.111255259222772462e-02
9.120233324764233374e-02
9.129204791509144823e-02
9.138169668564188886e-02
9.147128632167947360e-02
9.156080356645121543e-02
9.165025518709704611e-02
9.173964127439344918e-02
9.182896191904660332e-02
9.191821721168928760e-02
9.200740724288183903e-02
9.209653210311377625e-02
9.218559188280302241e-02
9.227459329989902426e-02
9.236352318463697531e-02
9.245238825966180241e-02
9.254118861510592098e-02
9.262992434102851336e-02
9.271859552742033050e-02
9.280720226419898744e-02
9.289574464121341801e-02
9.298422274823950340e-02
9.307264325934372362e-02
9.316099309067091272e-02
9.324927892092410575e-02
9.333750083959871380e-02
9.342565893611987082e-02
9.351375329984235041e-02
9.360178402005089882e-02
9.368975118596020724e-02
9.377766143309179681e-02
9.386550175305177768e-02
9.395327878594687820e-02
9.404099262071356768e-02
9.412864334621912077e-02
9.421623105126236686e-02
9.430375582457192762e-02
9.439121775480752152e-02
9.447861693056089361e-02
9.456595994450420206e-02
9.465323387213250839e-02
9.474044531064644559e-02
9.482759434836288137e-02
9.491468107352994676e-02
9.500170557432793816e-02
9.508866793886830426e-02
9.517556891504573569e-02
9.526240941996783063e-02
9.534919600927704852e-02
9.543591584311929277e-02
9.552257547890788403e-02
9.560917500670797209e-02
9.569571451651370797e-02
9.578219409825050601e-02
9.586861384177491896e-02
9.595497383687306980e-02
9.604128060033122194e-02
9.612752136322652574e-02
9.621370264664896865e-02
9.629982454010893589e-02
9.638588713304779843e-02
9.647189051484039712e-02
9.655783477479050469e-02
9.664372000213558578e-02
9.672954628604360505e-02
9.681532010301159563e-02
9.690102876290253298e-02
9.698667874645928999e-02
9.707227014257788222e-02
9.715780304008607426e-02
9.724327752774516997e-02
9.732869369424765327e-02
9.741405162821943631e-02
9.749935141821866602e-02
9.758459950099881985e-02
9.766978326414284262e-02
9.775490914859230607e-02
9.783997724263651663e-02
9.792498763449795918e-02
9.800994041233340726e-02
9.809483566423216061e-02
9.817967347821655866e-02
9.826446025616861202e-02
9.834918345386499394e-02
9.843384947732432277e-02
9.851845841430345585e-02
9.860301035249402490e-02
9.868750537952186708e-02
9.877194358294716370e-02
9.885632505026289985e-02
9.894064986889782032e-02
9.902492440201013379e-02
9.910913618110246681e-02
9.919329157341184866e-02
9.927739066610574703e-02
9.936143354628552971e-02
9.944542030098761642e-02
9.952935101718334010e-02
9.961322578177983500e-02
9.969704468161838529e-02
9.978081404166867785e-02
9.986452146811297670e-02
9.994817328994448635e-02
1.000317695937469192e-01
1.001153104660389842e-01
1.001987959932773287e-01
1.002822262618523474e-01
1.003656013580918466e-01
1.004489213682592114e-01
1.005321925796674593e-01
1.006154026721380879e-01
1.006985579369519962e-01
1.007816584601171905e-01
1.008647043275797683e-01
1.009476956252219476e-01
1.010306324388630800e-01
1.011135148542589429e-01
1.011963491256917536e-01
1.012791229975769924e-01
1.013618427281139517e-01
1.014445084028074706e-01
1.015271201070999940e-01
1.016096779263697542e-01
1.016921819459353782e-01
1.017746322510511420e-01
1.018570289269095930e-01
1.019393781911293873e-01
1.020216678598233756e-01
1.021039041544719722e-01
1.021860871600195064e-01
1.022682169613493841e-01
1.023502936432832411e-01
1.024323172905805407e-01
1.025142879879389346e-01
1.025962058199961918e-01
1.026780769682274774e-01
1.027598893194251739e-01
1.028416490588714288e-01
1.029233562709584160e-01
1.030050110400183572e-01
1.030866134503214127e-01
1.031681635860779850e-01
1.032496615314376642e-01
1.033311134361832723e-01
1.034125072490825747e-01
1.034938491236777475e-01
1.035751391438750335e-01
1.036563773935236521e-01
1.037375639564110941e-01
1.038186989162651341e-01
1.038997823567545664e-01
1.039808143614864983e-01
1.040618010450765352e-01
1.041427304250649444e-01
1.042236086197701472e-01
1.043044357125616772e-01
1.043852117867513918e-01
1.044659369255902803e-01
1.045466112122713787e-01
1.046272347299280620e-01
1.047078075616352522e-01
1.047883357873503202e-01
1.048688074923864871e-01
1.049492287603504131e-01
1.050295996740820276e-01
1.051099203163632367e-01
1.051901907699160504e-01
1.052704111174063151e-01
1.053505814414403136e-01
1.054307077915965229e-01
1.055107783125938670e-01
1.055907990576129690e-01
1.056707701090281032e-01
1.057506915491566724e-01
1.058305634602575707e-01
1.059103859245329876e-01
1.059901590241275615e-01
1.060698828411277411e-01
1.061495633914117664e-01
1.062291888855992489e-01
1.063087653431166318e-01
1.063882928458223520e-01
1.064677714755175447e-01
1.065472013139471263e-01
1.066265824427991282e-01
1.067059149437049603e-01
1.067851988982384398e-01
1.068644402890806672e-01
1.069436273917683672e-01
1.070227661924766649e-01
1.071018567725544740e-01
1.071808992132956967e-01
1.072598935959369754e-01
1.073388400016600519e-01
1.074177385115909350e-01
1.074965950793163177e-01
1.075753980372616270e-01
1.076541533424628244e-01
1.077328610758223892e-01
1.078115213181885385e-01
1.078901341503533395e-01
1.079686996530537790e-01
1.080472179069723315e-01
1.081256889927350445e-01
1.082041188316713448e-01
1.082824958192855347e-01
1.083608258803016727e-01
1.084391090951273423e-01
1.085173455441156287e-01
1.085955353075649804e-01
1.086736784657196531e-01
1.087517750987689741e-01
1.088298252868482169e-01
1.089078349195207185e-01
1.089857924544053863e-01
1.090637037844077312e-01
1.091415689894471436e-01
1.092193881493891405e-01
1.092971613440459205e-01
1.093748886531748093e-01
1.094525701564803416e-01
1.095302117156995436e-01
1.096078018428612716e-01
1.096853464029982489e-01
1.097628454756023608e-01
1.098402991401111473e-01
1.099177074759096068e-01
1.099950705623299330e-01
1.100723884786512646e-01
1.101496613040996858e-01
1.102268948695684925e-01
1.103040777473943967e-01
1.103812157717165982e-01
1.104583090215509461e-01
1.105353575758606655e-01
1.106123615135574390e-01
1.106893209135007966e-01
1.107662358544966863e-01
1.108431064153012763e-01
1.109199383964478008e-01
1.109967204296343074e-01
1.110734583185893631e-01
1.111501521418595123e-01
1.112268019779415890e-01
1.113034079052803299e-01
1.113799700022689715e-01
1.114564883472493467e-01
1.115329687141728005e-01
1.116093997867125542e-01
1.116857873419677405e-01
1.117621314580766329e-01
1.118384322131252134e-01
1.119146896851488798e-01
1.119909039521330141e-01
1.120670750920110953e-01
1.121432031826670589e-01
1.122192939686001006e-01
1.122953361910678238e-01
1.123713355976674044e-01
1.124472922660806340e-01
1.125232062739391359e-01
1.125990776988241709e-01
1.126749066182685527e-01
1.127506931097538440e-01
1.128264372507115365e-01
1.129021447566643521e-01
1.129778044255238256e-01
1.130534219758590059e-01
1.131289974849038343e-01
1.132045310298425561e-01
1.132800226878089012e-01
1.133554725358885407e-01
1.134308806511177409e-01
1.135062527236595786e-01
1.135815776010058314e-01
1.136568609763213000e-01
1.137321029264467681e-01
1.138073035281734480e-01
1.138824628582439241e-01
1.139575809933528194e-01
1.140326580101457959e-01
1.141076939852188749e-01
1.141826945806513199e-01
1.142576486988416962e-01
1.143325620048203650e-01
1.144074345749916122e-01
1.144822664857118172e-01
1.145570578132884543e-01
1.146318086339821463e-01
1.147065190240056237e-01
1.147811890595233364e-01
1.148558243749956131e-01
1.149304139268140096e-01
1.150049633523411441e-01
1.150794727275511464e-01
1.151539421283728909e-01
1.152283716306849726e-01
1.153027613103210919e-01
1.153771112430669321e-01
1.154514270392254516e-01
1.155256977024142484e-01
1.155999288457939533e-01
1.156741205449636350e-01
1.157482728754747892e-01
1.158223859128326566e-01
1.158964597324957935e-01
1.159704944098763763e-01
1.160444900203398688e-01
1.161184521474488834e-01
1.161923698470946065e-01
1.162662487056487642e-01
1.163400887982925930e-01
1.164138902001616016e-01
1.164876529863447668e-01
1.165613772318856711e-01
1.166350630117815174e-01
1.167087104009851134e-01
1.167823249567792876e-01
1.168558957864254261e-01
1.169294284499682035e-01
1.170029230221774630e-01
1.170763795777780697e-01
1.171498036596509834e-01
1.172231789378272576e-01
1.172965273540713393e-01
1.173698271270151444e-01
1.174431001758314969e-01
1.175163247415205586e-01
1.175895227207517241e-01
1.176626723768049998e-01
1.177357955839362924e-01
1.178088815136890816e-01
1.178819193597778620e-01
1.179549309630033155e-01
1.180278946419581060e-01
1.181008322152529016e-01
1.181737220234511110e-01
1.182465858630593336e-01
1.183194129440708481e-01
1.183921924983398211e-01
1.184649462893831995e-01
1.185376527123087192e-01
1.186103335087516780e-01
1.186829670954822474e-01
1.187555751923427133e-01
1.188281362376791550e-01
1.189006719296285680e-01
1.189731715268293188e-01
1.190456243093878236e-01
1.191180519430459217e-01
1.191904329197078644e-01
1.192627888836308714e-01
1.193350983479890964e-01
1.194073829356415289e-01
1.194796211809454195e-01
1.195518346854503311e-01
1.196240127555587285e-01
1.196961447187467470e-01
1.197682521447634707e-01
1.198403136205420660e-01
1.199123506947398221e-01
1.199843419751692730e-01
1.200563089894838148e-01
1.201282303662877526e-01
1.202001276123174922e-01
1.202719900808615350e-01
1.203438071458920178e-01
1.204156002829321753e-01
1.204873481721896039e-01
1.205590722684895671e-01
1.206307512725271064e-01
1.207024066185169164e-01
1.207740170275568015e-01
1.208456039133361803e-01
1.209171566751550131e-01
1.209886647326080811e-01
1.210601494687588986e-01
1.211315896553366855e-01
1.212030066550966179e-01
1.212743792598698772e-01
1.213457288121890104e-01
1.214170341239018819e-01
1.214883165174056173e-01
1.215595654371433576e-01
1.216307703474663188e-01
1.217019525407285058e-01
1.217730908784444427e-01
1.218442066330468754e-01
1.219152786857672921e-01
1.219863282892050677e-01
1.220573343442220293e-01
1.221283180836689325e-01
1.221992689962681650e-01
1.222701765902650672e-01
1.223410620690476708e-01
1.224119043821843694e-01
1.224827247135294450e-01
1.225535020319836743e-01
1.226242575019534931e-01
1.226949806460052028e-01
1.227656610059308789e-01
1.228363197171217364e-01
1.229069357964427123e-01
1.229775303600507963e-01
1.230480824438460602e-01
1.231186131448365473e-01
1.231891015178742249e-01
1.232595686409019980e-01
1.233300040792390251e-01
1.234003974170489043e-01
1.234707697038357893e-01
1.235411000414625843e-01
1.236114094605821612e-01
1.236816770817130706e-01
1.237519239167413632e-01
1.238221291047572753e-01
1.238923136389653151e-01
1.239624671265836670e-01
1.240325791932958416e-01
1.241026708044397076e-01
1.241727211451687657e-01
1.242427511623495628e-01
1.243127400594143672e-01
1.243827087648433360e-01
1.244526365002616014e-01
1.245225441758482099e-01
1.245924214398733409e-01
1.246622579586943586e-01
1.247320746151926590e-01
1.248018506761145729e-01
1.248716070062500655e-01
1.249413228902473277e-01
1.250110191748884381e-01
1.250806751626395985e-01
1.251503116823595441e-01
1.252199184225258333e-01
1.252894850893267464e-01
1.253590324848914972e-01
1.254285399558673908e-01
1.254980282866709485e-01
1.255674768414756226e-01
1.256369063870668157e-01
1.257062963050626370e-01
1.257756673447011087e-01
1.258450092338267989e-01
1.259143117176190763e-01
1.259835955191503654e-01
1.260528400632879853e-01
1.261220660557654250e-01
1.261912529386036153e-01
1.262604214002807923e-01
1.263295611986815503e-01
1.263986621087352935e-01
1.264677447931937260e-01
1.265367887366011246e-01
1.266058145846610250e-01
1.266748018387836572e-01
1.267437711277074608e-01
1.268127019696258517e-01
1.268816149763951628e-01
1.269504999437811588e-01
1.270193466842257091e-01
1.270881757844163351e-01
1.271569668041447887e-01
1.272257403134246512e-01
1.272944758885422023e-01
1.273631940829181852e-01
1.274318744892534716e-01
1.275005376444587335e-01
1.275691733813520135e-01
1.276377715490573106e-01
1.277063526598739285e-01
1.277748963471787014e-01
1.278434231069664473e-01
1.279119125887417108e-01
1.279803852722769530e-01
1.280488208231232994e-01
1.281172397049118450e-01
1.281856317866889028e-01
1.282539869534368160e-01
1.283223256447319494e-01
1.283906275658820706e-01
1.284589131405290685e-01
1.285271620897416311e-01
1.285953948213083564e-01
1.286635910719777787e-01
1.287317712337663900e-01
1.287999252111235449e-01
1.288680429240701142e-01
1.289361447411179473e-01
1.290042104378600896e-01
1.290722603672414537e-01
1.291402743202515468e-01
1.292082726343481425e-01
1.292762351158371070e-01
1.293441820867705372e-01
1.294121034861857589e-01
1.294799892683221876e-01
1.295478597322809455e-01
1.296156947222991129e-01
1.296835145222761387e-01
1.297512989914822723e-01
1.298190683986966132e-01
1.298868127092895342e-01
1.299545219035561638e-01
1.300222162277459570e-01
1.300898755783589933e-01
1.301575201867278264e-01
1.302251299641029592e-01
1.302927251269804521e-01
1.303602856012813227e-01
1.304278315887448247e-01
1.304953530878814605e-01
1.305628401117617243e-01
1.306303128401422597e-01
1.306977512352706650e-01
1.307651754623494755e-01
1.308325654980167507e-01
1.308999414930002159e-01
1.309672834382482332e-01
1.310346114700960407e-01
1.311019156193822255e-01
1.311691859311490127e-01
1.312364425202898754e-01
1.313036654131802261e-01
1.313708747105237773e-01
1.314380504527260796e-01
1.315052127263773296e-01
1.315723415858356671e-01
1.316394571036590966e-01
1.317065493422109324e-01
1.317736083776966105e-01
1.318406542617757138e-01
1.319076670833371490e-01
1.319746668802088962e-01
1.320416337549521479e-01
1.321085877316429680e-01
1.321755089264375349e-01
1.322424173497387390e-01
1.323093030946300708e-01
1.323761562676826486e-01
1.324429968589386220e-01
1.325098050181940657e-01
1.325766007220184894e-01
1.326433641335248992e-01
1.327101152158877140e-01
1.327768341454599876e-01
1.328435408721018174e-01
1.329102255188205350e-01
1.329768782217529144e-01
1.330435189109371585e-01
1.331101277954750695e-01
1.331767247922891195e-01
1.332432901234439915e-01
1.333098436928254749e-01
1.333763756461633088e-01
1.334428761420407561e-01
1.335093650649359365e-01
1.335758226689765238e-01
1.336422688258023794e-01
1.337086838022261692e-01
1.337750874571297377e-01
1.338414600699353030e-01
1.339078214868427708e-01
1.339741618820902147e-01
1.340404714424176247e-01
1.341067699951505321e-01
1.341730378508916022e-01
1.342392948244831297e-01
1.343055212388612474e-01
1.343717368964644221e-01
1.344379221324853435e-01
1.345040967370352281e-01
1.345702509120728640e-01
1.346363748717020470e-01
1.347024883876935530e-01
1.347685718255398069e-01
1.348346449448797335e-01
1.349006881231914479e-01
1.349667211080618212e-01
1.350327242888739177e-01
1.350987174012420466e-01
1.351646906740555654e-01
1.352306343479995066e-01
1.352965681408752618e-01
1.353624724714904692e-01
1.354283670458685807e-01
1.354942322944504007e-01
1.355600879115607116e-01
1.356259143391975175e-01
1.356917312600626202e-01
1.357575289291924614e-01
1.358232976130682723e-01
1.358890569771077361e-01
1.359547874918600741e-01
1.360205088113158045e-01
1.360862014173095935e-01
1.361518849524833707e-01
1.362175399098797535e-01
1.362831859208705754e-01
1.363488132658553786e-01
1.364144122363322720e-01
1.364800024469121353e-01
1.365455644183203310e-01
1.366111177540909605e-01
1.366766429858859710e-01
1.367421597062420391e-01
1.368076484576821183e-01
1.368731288218208997e-01
1.369385911036432590e-01
1.370040256188856387e-01
1.370694519329261618e-01
1.371348506151025826e-01
1.372002412200661325e-01
1.372656043277465931e-01
1.373309569027392207e-01
1.373962713394498159e-01
1.374615345317524717e-01
1.375267659804473575e-01
1.375919462993812348e-01
1.376570949645286590e-01
1.377221926142763730e-01
1.377872586998339921e-01
1.378522738840674278e-01
1.379172575934838885e-01
1.379822001879026927e-01
1.380470920515821931e-01
1.381119525740876486e-01
1.381767624792201443e-01
1.382415411319933285e-01
1.383062692804766236e-01
1.383709662651938510e-01
1.384356128584235401e-01
1.385002283762581110e-01
1.385648032329078183e-01
1.386293278667508899e-01
1.386938215573459421e-01
1.387582651372362419e-01
1.388226778616989121e-01
1.388870405872789648e-01
1.389513725450340353e-01
1.390156546154507067e-01
1.390799060054254688e-01
1.391441171829593260e-01
1.392082786399557182e-01
1.392724095471803425e-01
1.393364908447188855e-01
1.394005416793262231e-01
1.394645430148246101e-01
1.395285139740157776e-01
1.395924355443993736e-01
1.396563268248839362e-01
1.397201783366679440e-01
1.397839806245884664e-01
1.398477527518221519e-01
1.399114757648113050e-01
1.399751687029853198e-01
1.400388126362615282e-01
1.401024265803805235e-01
1.401659916286769336e-01
1.402295267732619477e-01
1.402930225879464032e-01
1.403564696699186043e-01
1.404198869759527568e-01
1.404832556576748881e-01
1.405465946483754336e-01
1.406098851228961277e-01
1.406731459910998960e-01
1.407363678673168861e-01
1.407995413890546221e-01
1.408626854311421650e-01
1.409257812262136866e-01
1.409888476258165935e-01
1.410518658856013685e-01
1.411148548338901354e-01
1.411777957492930669e-01
1.412407074369642357e-01
1.413035805628192199e-01
1.413664058156964276e-01
1.414292019661021471e-01
1.414919503498023867e-01
1.415546697142786026e-01
1.416173414180595391e-01
1.416799841856573594e-01
1.417425793983080329e-01
1.418051457576112173e-01
1.418676739805012632e-01
1.419301548065812768e-01
1.419926069031867966e-01
1.420550117080784935e-01
1.421173878658212042e-01
1.421797168366871755e-01
1.422420172425260532e-01
1.423042705660667040e-01
1.423664954064995380e-01
1.424286825312148230e-01
1.424908227300201169e-01
1.425529345682210458e-01
1.426149995844476492e-01
1.426770363214840964e-01
1.427390263402261716e-01
1.428009881609934584e-01
1.428629033668887827e-01
1.429247904558242355e-01
1.429866402450889473e-01
1.430484435741450344e-01
1.431102189073918396e-01
1.431719478832178538e-01
1.432336489437521510e-01
1.432953037494012483e-01
1.433569307200773246e-01
1.434185115381519382e-01
1.434800646013753567e-01
1.435415807763880114e-01
1.436030509517571274e-01
1.436644934920912053e-01
1.437258901344383721e-01
1.437872592213810807e-01
1.438485825117434280e-01
1.439098783261362757e-01
1.439711375692089013e-01
1.440323511673481660e-01
1.440935374083089915e-01
1.441546781051215032e-01
1.442157915237050059e-01
1.442768594986784669e-01
1.443379002741789208e-01
1.443988957063610523e-01
1.444598640176326110e-01
1.445207961610311953e-01
1.445816831110923462e-01
1.446425430577295557e-01
1.447033579107084023e-01
1.447641458383467361e-01
1.448248887717605016e-01
1.448856048577261968e-01
1.449462760486584234e-01
1.450069204698451741e-01
1.450675291221789065e-01
1.451280930278140424e-01
1.451886302799045292e-01
1.452491228838813653e-01
1.453095889115423867e-01
1.453700103894340900e-01
1.454304057130432759e-01
1.454907577877331271e-01
1.455510846841510664e-01
1.456113774509029124e-01
1.456716271568812560e-01
1.457318518016455511e-01
1.457920334838203602e-01
1.458521901825866607e-01
1.459123040167109031e-01
1.459723929450489344e-01
1.460324391064558025e-01
1.460924604395158477e-01
1.461524480379762791e-01
1.462123930156354890e-01
1.462723132807661197e-01
1.463321910222205313e-01
1.463920441281293949e-01
1.464518548072532567e-01
1.465116409276334131e-01
1.465713847178865548e-01
1.466311040260167287e-01
1.466907899903907853e-01
1.467504337691935279e-01
1.468100531804704956e-01
1.468696305022549886e-01
1.469291835326840268e-01
1.469886945694704183e-01
1.470481813908932067e-01
1.471076351696664619e-01
1.471670470981417123e-01
1.472264349249112758e-01
1.472857809966581777e-01
1.473451030422468500e-01
1.474043834278601639e-01
1.474636398626855416e-01
1.475228547323551298e-01
1.475820457264302443e-01
1.476412040613285792e-01
1.477003209728788291e-01
1.477594141212986156e-01
1.478184659406239221e-01
1.478774940715740227e-01
1.479364809674581782e-01
1.479954442495473310e-01
1.480543663903745866e-01
1.481132649918130983e-01
1.481721313134773399e-01
1.482309566341700746e-01
1.482897585267599627e-01
1.483485195116239774e-01
1.484072571423588061e-01
1.484659539583897958e-01
1.485246274940930644e-01
1.485832603078945935e-01
1.486418699149973655e-01
1.487004476177140044e-01
1.487589847373194385e-01
1.488174987603533839e-01
1.488759722925257212e-01
1.489344228013288196e-01
1.489928329113018313e-01
1.490512200709372959e-01
1.491095669235549537e-01
1.491678908986991126e-01
1.492261833408815574e-01
1.492844356133584682e-01
1.493426651173426489e-01
1.494008545428892609e-01
1.494590212723851674e-01
1.495171480144946996e-01
1.495752521328286011e-01
1.496333163992577542e-01
1.496913611439429359e-01
1.497493795625596813e-01
1.498073630637188902e-01
1.498653289742293282e-01
1.499232600683825245e-01
1.499811736572713161e-01
1.500390525306805889e-01
1.500969139840443445e-01
1.501547494373760561e-01
1.502125503261346195e-01
1.502703339223696033e-01
1.503280830543585744e-01
1.503858149786300724e-01
1.504435125387638128e-01
1.505011929758228173e-01
1.505588391486334110e-01
1.506164682828483592e-01
1.506740718327567174e-01
1.507316412678460504e-01
1.507891937907579472e-01
1.508467122981960451e-01
1.509042139775305658e-01
1.509616817405213252e-01
1.510191327593212729e-01
1.510765499606913087e-01
1.511339505016225937e-01
1.511913258701286233e-01
1.512486675691769311e-01
1.513059927331177335e-01
1.513632843259791749e-01
1.514205594670854915e-01
1.514778011352775899e-01
1.515350264349082654e-01
1.515922183595778128e-01
1.516493939987215711e-01
1.517065448735335775e-01
1.517636625199202116e-01
1.518207640050423524e-01
1.518778323591636892e-01
1.519348846346626758e-01
1.519919038763751784e-01
1.520489071219510990e-01
1.521058774307459116e-01
1.521628318257354784e-01
1.522197618607553093e-01
1.522766591041124773e-01
1.523335405568726486e-01
1.523903893144546440e-01
1.524472223633834278e-01
1.525040228134099118e-01
1.525608076365738974e-01
1.526175599569055130e-01
1.526742967320115496e-01
1.527310095478328633e-01
1.527876900045456177e-01
1.528443550382040383e-01
1.529009878083101570e-01
1.529576052366191652e-01
1.530141904967274036e-01
1.530707604961429880e-01
1.531272984225073297e-01
1.531838211691332052e-01
1.532403203535378511e-01
1.532967876072382774e-01
1.533532398023523813e-01
1.534096601614038102e-01
1.534660655424489595e-01
1.535224391818726664e-01
1.535787979237208389e-01
1.536351334097071641e-01
1.536914372953622210e-01
1.537477264038111802e-01
1.538039840058698371e-01
1.538602269107842146e-01
1.539164384030491939e-01
1.539726352780835528e-01
1.540288008340117976e-01
1.540849518524766704e-01
1.541410800058391206e-01
1.541971769800432879e-01
1.542532595361645331e-01
1.543093110061775075e-01
1.543653481375106828e-01
1.544213542755894786e-01
1.544773461542471582e-01
1.545333071323082008e-01
1.545892539300639801e-01
1.546451782500037897e-01
1.547010718079736558e-01
1.547569513040426836e-01
1.548128001303128443e-01
1.548686349734405276e-01
1.549244392387466862e-01
1.549802295995254264e-01
1.550359894742689981e-01
1.550917355229582684e-01
1.551474594777005889e-01
1.552031530837302276e-01
1.552588329811531997e-01
1.553144826211696472e-01
1.553701186307011040e-01
1.554257244739417898e-01
1.554813167646786065e-01
1.555368789800516127e-01
1.555924277207627326e-01
1.556479547480303371e-01
1.557034518359715902e-01
1.557589355657573171e-01
1.558143894466707258e-01
1.558698300469243125e-01
1.559252408885720420e-01
1.559806385269185414e-01
1.560360064967389326e-01
1.560913613404792122e-01
1.561466948479660333e-01
1.562019988216982458e-01
1.562572897849310583e-01
1.563125513040235781e-01
1.563677998894978660e-01
1.564230191202611864e-01
1.564782254941528838e-01
1.565334108229035348e-01
1.565885669307435779e-01
1.566437102965827222e-01
1.566988245304813121e-01
1.567539260987891037e-01
1.568089986239429856e-01
1.568640585597834702e-01
1.569190895410737530e-01
1.569741080091965613e-01
1.570291058036041021e-01
1.570840747760303691e-01
1.571390313492604107e-01
1.571939591886612198e-01
1.572488747046802138e-01
1.573037615748405504e-01
1.573586361973031145e-01
1.574134822616996277e-01
1.574683161539508214e-01
1.575231297407438946e-01
1.575779149008253444e-01
1.576326880018515120e-01
1.576874327635116591e-01
1.577421655413467072e-01
1.577968700669838686e-01
1.578515626838952468e-01
1.579062271355999580e-01
1.579608797535526632e-01
1.580155124311826698e-01
1.580701170737658923e-01
1.581247099948187573e-01
1.581792749673766874e-01
1.582338282930584039e-01
1.582883537566218968e-01
1.583428676478366992e-01
1.583973537631368500e-01
1.584518283804899619e-01
1.585062834195883896e-01
1.585607108117546571e-01
1.586151268173442153e-01
1.586695152617719762e-01
1.587238923937115964e-01
1.587782420500881420e-01
1.588325804679416031e-01
1.588868914956580447e-01
1.589411913586933067e-01
1.589954720025222867e-01
1.590497253840381098e-01
1.591039677114063633e-01
1.591581828614616612e-01
1.592123870309031519e-01
1.592665641078635230e-01
1.593207302776225021e-01
1.593748775053810962e-01
1.594289977675924230e-01
1.594831072324962573e-01
1.595371898162631641e-01
1.595912616758310976e-01
1.596453067385065483e-01
1.596993411499732507e-01
1.597533488486225783e-01
1.598073459689324793e-01
1.598613245010473138e-01
1.599152764461509724e-01
1.599692179219997790e-01
1.600231328945000420e-01
1.600770374703177623e-01
1.601309156262845090e-01
1.601847834580230889e-01
1.602386249532439522e-01
1.602924561965747563e-01
1.603462692026328407e-01
1.604000559968690176e-01
1.604538326475042631e-01
1.605075831692436283e-01
1.605613236194278759e-01
1.606150380234785124e-01
1.606687424279049092e-01
1.607224208687990374e-01
1.607760893818841741e-01
1.608297400057867310e-01
1.608833647897615349e-01
1.609369797534366264e-01
1.609905689593842115e-01
1.610441484165607562e-01
1.610977021980503354e-01
1.611512463021839703e-01
1.612047648125128352e-01
1.612582737167884417e-01
1.613117650771889733e-01
1.613652309663129447e-01
1.614186873561292701e-01
1.614721183561553530e-01
1.615255399278958393e-01
1.615789361911757482e-01
1.616323230970812819e-01
1.616856847756997784e-01
1.617390371677427663e-01
1.617923723584810680e-01
1.618456824434036656e-01
1.618989833477461060e-01
1.619522592270580263e-01
1.620055258926979269e-01
1.620587668338306919e-01
1.621119978324395139e-01
1.621652109914555884e-01
1.622183984244101040e-01
1.622715760197031287e-01
1.623247279693451894e-01
1.623778701510978917e-01
1.624309867674589847e-01
1.624840936855946327e-01
1.625371751184455649e-01
1.625902469226278291e-01
1.626433012245745713e-01
1.626963301611154822e-01
1.627493495731262008e-01
1.628023436994607553e-01
1.628553283705556354e-01
1.629082878355532227e-01
1.629612379144970147e-01
1.630141628667733378e-01
1.630670785020761904e-01
1.631199769698931656e-01
1.631728504299102545e-01
1.632257146763818056e-01
1.632785539941114528e-01
1.633313841671154010e-01
1.633841894902879344e-01
1.634369857374514123e-01
1.634897572135473320e-01
1.635425196822478111e-01
1.635952653156529102e-01
1.636479862958633014e-01
1.637006983714104913e-01
1.637533858721609004e-01
1.638060645366070101e-01
1.638587187045094373e-01
1.639113641043647152e-01
1.639639850857849690e-01
1.640165973673148869e-01
1.640691931432275985e-01
1.641217646175998912e-01
1.641743274941331043e-01
1.642268661468755109e-01
1.642793962696854071e-01
1.643319022463113899e-01
1.643843997608131213e-01
1.644368732065952798e-01
1.644893382579626084e-01
1.645417871309244329e-01
1.645942120511008910e-01
1.646466286782461708e-01
1.646990214297170962e-01
1.647514059556221266e-01
1.648037666828250369e-01
1.648561192518292751e-01
1.649084558952524371e-01
1.649607688551706919e-01
1.650130737577658047e-01
1.650653550534793568e-01
1.651176283589973481e-01
1.651698781341188194e-01
1.652221199860776646e-01
1.652743383839867242e-01
1.653265489256712240e-01
1.653787438647172647e-01
1.654309154639798662e-01
1.654830793072504524e-01
1.655352198867426905e-01
1.655873527769458620e-01
1.656394624792398296e-01
1.656915645588546426e-01
1.657436435262938934e-01
1.657957149375710870e-01
1.658477710668157801e-01
1.658998041972352400e-01
1.659518298710981332e-01
1.660038326215342863e-01
1.660558279817009597e-01
1.661078004937047714e-01
1.661597656816360957e-01
1.662117080965351823e-01
1.662636432534684572e-01
1.663155634466831345e-01
1.663674609793166226e-01
1.664193513529768909e-01
1.664712191408572184e-01
1.665230798356451547e-01
1.665749180193237533e-01
1.666267491757029429e-01
1.666785558105691456e-01
1.667303307966407633e-01
1.667820602923205664e-01
1.668337366544412614e-01
1.668853753371486726e-01
1.669369610070654542e-01
1.669885090912267833e-01
1.670400042831695631e-01
1.670914619828814118e-01
1.671428669107499487e-01
1.671942344397795432e-01
1.672455569601770664e-01
1.672968268889305221e-01
1.673480595586900044e-01
1.673992397566919643e-01
1.674503827887643959e-01
1.675014734687717277e-01
1.675525270757834972e-01
1.676035284502304379e-01
1.676544928444872462e-01
1.677054127085651214e-01
1.677562805189732054e-01
1.678071114881613257e-01
1.678578905227010032e-01
1.679086328085064861e-01
1.679593232784956924e-01
1.680099770921097135e-01
1.680605867454388891e-01
1.681111447608495679e-01
1.681616662581915944e-01
1.682121362359770833e-01
1.682625697877406235e-01
1.683129519381217076e-01
1.683632977544036735e-01
1.684135922872909419e-01
1.684638505778793538e-01
1.685140651809426404e-01
1.685642286772520426e-01
1.686143560687361209e-01
1.686644324709934417e-01
1.687144728599214716e-01
1.687644623769670726e-01
1.688144159720584847e-01
1.688643188124298034e-01
1.689141858221029913e-01
1.689640096139126413e-01
1.690137828264104136e-01
1.690635203448745683e-01
1.691132074007378472e-01
1.691628588535278310e-01
1.692124599602486679e-01
1.692620255547396257e-01
1.693115409195150578e-01
1.693610208627886193e-01
1.694104580548337624e-01
1.694598451913653936e-01
1.695091970422731853e-01
1.695584989535791065e-01
1.696077656697015934e-01
1.696569825619584637e-01
1.697061643493587013e-01
1.697552964284549659e-01
1.698043934929098220e-01
1.698534482698200176e-01
1.699024535114477819e-01
1.699514238735493898e-01
1.700003448154980001e-01
1.700492309678554859e-01
1.700980678150181558e-01
1.701468699624164305e-01
1.701956229194063197e-01
1.702443412663486866e-01
1.702930177865506212e-01
1.703416452882119680e-01
1.703902383142001098e-01
1.704387824360114601e-01
1.704872921715965550e-01
1.705357531172015662e-01
1.705841797659202463e-01
1.706325649443593273e-01
1.706809015038038280e-01
1.707292039001777340e-01
1.707774577913380998e-01
1.708256776085044504e-01
1.708738490340733773e-01
1.709219864746204520e-01
1.709700756370227115e-01
1.710181309032723640e-01
1.710661451551074852e-01
1.711141112986740431e-01
1.711620436792039013e-01
1.712099280645102695e-01
1.712577787753946645e-01
1.713055816039405488e-01
1.713533508465779898e-01
1.714010723196016939e-01
1.714487602951305367e-01
1.714964077094317252e-01
1.715440075229107963e-01
1.715915739713339550e-01
1.716390929312624491e-01
1.716865786143026429e-01
1.717340169210176126e-01
1.717814220389150548e-01
1.718287798924999776e-01
1.718761046452414731e-01
1.719233892873348879e-01
1.719706268328493048e-01
1.720178314093034344e-01
1.720649890008040250e-01
1.721121137109798138e-01
1.721591915476747559e-01
1.722062365906865122e-01
1.722532348715352657e-01
1.723002004462502179e-01
1.723471263583628843e-01
1.723940056750099259e-01
1.724408524166762546e-01
1.724876526738166049e-01
1.725344204432957551e-01
1.725811418390398588e-01
1.726278308343499879e-01
1.726744735665669828e-01
1.727210839854875501e-01
1.727676551873878197e-01
1.728141802918819192e-01
1.728606732136244439e-01
1.729071201482325626e-01
1.729535349870067740e-01
1.729999039487712942e-01
1.730462409015316450e-01
1.730925389821771354e-01
1.731387913507325405e-01
1.731850118403692462e-01
1.732311867276796202e-01
1.732773298226861214e-01
1.733234274249849938e-01
1.733694933215106093e-01
1.734155138348057179e-01
1.734615027287735312e-01
1.735074531920021979e-01
1.735533584359539305e-01
1.735992321900948210e-01
1.736450608340817936e-01
1.736908580744983277e-01
1.737366103137448214e-01
1.737823312355792627e-01
1.738280072650873753e-01
1.738736520632614135e-01
1.739192588698043607e-01
1.739648209470338047e-01
1.740103519218987038e-01
1.740558382759498646e-01
1.741012936135164224e-01
1.741467044386328100e-01
1.741920843330665436e-01
1.742374198232787275e-01
1.742827244685320187e-01
1.743279915590657536e-01
1.743732144074726098e-01
1.744184065393666050e-01
1.744635545370265550e-01
1.745086719037086398e-01
1.745537452439170356e-01
1.745987880386072888e-01
1.746437869144520094e-01
1.746887553301644247e-01
1.747336866158756830e-01
1.747785724254412587e-01
1.748234249365407111e-01
1.748682308365870908e-01
1.749130035308221476e-01
1.749577297303885337e-01
1.750024228167218754e-01
1.750470695246337527e-01
1.750916832118163957e-01
1.751362572746890112e-01
1.751807851332574106e-01
1.752252801097155532e-01
1.752697289977764306e-01
1.753141450960467584e-01
1.753585152216895759e-01
1.754028526497895812e-01
1.754471508178243044e-01
1.754914031866417201e-01
1.755356229961565484e-01
1.755797971218917564e-01
1.756239387803943952e-01
1.756680348704238448e-01
1.757120985852211048e-01
1.757561168467209334e-01
1.758001028249193409e-01
1.758440500095337922e-01
1.758879519133759450e-01
1.759318216716905803e-01
1.759756462640845454e-01
1.760194388027146450e-01
1.760631862901484990e-01
1.761069018155163313e-01
1.761505724042861099e-01
1.761942111226225682e-01
1.762378115118659050e-01
1.762813671361761203e-01
1.763248910273852166e-01
1.763683702679443577e-01
1.764118178668759862e-01
1.764552209293189788e-01
1.764985924415454210e-01
1.765419195313202017e-01
1.765852151622289423e-01
1.766284729266229814e-01
1.766716864393960418e-01
1.767148686302186522e-01
1.767580066831539731e-01
1.768011135053388361e-01
1.768441763032503056e-01
1.768872079615525783e-01
1.769301957090763933e-01
1.769731524080744856e-01
1.770160717012978502e-01
1.770589472537666131e-01
1.771017918942328073e-01
1.771445929071443770e-01
1.771873630989974358e-01
1.772300897763789407e-01
1.772727857235900373e-01
1.773154382692990749e-01
1.773580601756713782e-01
1.774006451352472813e-01
1.774431868625645503e-01
1.774856980866995060e-01
1.775281661912602726e-01
1.775706038833415046e-01
1.776129985684202495e-01
1.776553629316703353e-01
1.776976907039391207e-01
1.777399756378588713e-01
1.777822303858358766e-01
1.778244424077589925e-01
1.778666243342650333e-01
1.779087636469036116e-01
1.779508729546033785e-01
1.779929397605121144e-01
1.780349764062941487e-01
1.780769703490791001e-01
1.781189126241018161e-01
1.781608157891644562e-01
1.782026674164135793e-01
1.782444800365584892e-01
1.782862412486496129e-01
1.783279635563732035e-01
1.783696345856143617e-01
1.784112668131067891e-01
1.784528540841120448e-01
1.784943902706449259e-01
1.785358878091420909e-01
1.785773343922711920e-01
1.786187424296909743e-01
1.786600996406646491e-01
1.787014184081401891e-01
1.787426864779070868e-01
1.787839162062742626e-01
1.788251014982498721e-01
1.788662362852859178e-01
1.789073328838612920e-01
1.789483791057810413e-01
1.789893872410562858e-01
1.790303451277811542e-01
1.790712650295671338e-01
1.791121348107280187e-01
1.791529667085475230e-01
1.791937546870951969e-01
1.792344927365779605e-01
1.792751930549144335e-01
1.793158435716696864e-01
1.793564564586049848e-01
1.793970196712677267e-01
1.794375453553313793e-01
1.794780214922572503e-01
1.795184602016986763e-01
1.795588555061049252e-01
1.795992014537571013e-01
1.796395101254052717e-01
1.796797695670033779e-01
1.797199918334543012e-01
1.797601649963893045e-01
1.798003010849309469e-01
1.798403881963224482e-01
1.798804383339729918e-01
1.799204455780320233e-01
1.799604040341782063e-01
1.800003256673799179e-01
1.800401986386140629e-01
1.800800348873080881e-01
1.801198225998167923e-01
1.801595736900916678e-01
1.801992822826939122e-01
1.802389425274783519e-01
1.802785663003115546e-01
1.803181418506988321e-01
1.803576810292016053e-01
1.803971721104663251e-01
1.804366269198200146e-01
1.804760337569847883e-01
1.805154044221162213e-01
1.805547330962786190e-01
1.805940139855305437e-01
1.806332588523976990e-01
1.806724560590041162e-01
1.807116173428753025e-01
1.807507310909781950e-01
1.807898090159048288e-01
1.808288395293998485e-01
1.808678343191888749e-01
1.809067876221713278e-01
1.809456936999406240e-01
1.809845642030471213e-01
1.810233876048898960e-01
1.810621755313203407e-01
1.811009164802848681e-01
1.811396220530015200e-01
1.811782807718968491e-01
1.812169042136247965e-01
1.812554866702559553e-01
1.812940224582549886e-01
1.813325231175536290e-01
1.813709772314893165e-01
1.814093963155961331e-01
1.814477689774615099e-01
1.814861067082874369e-01
1.815243981398459716e-01
1.815626547390742918e-01
1.816008708525499171e-01
1.816390408509502286e-01
1.816771761649368655e-01
1.817152654864577499e-01
1.817533202220767974e-01
1.817913290876954358e-01
1.818293034658455265e-01
1.818672320963180544e-01
1.819051263376792738e-01
1.819429805903553521e-01
1.819807892785783865e-01
1.820185637250860966e-01
1.820562927291096422e-01
1.820939875895880855e-01
1.821316371294125769e-01
1.821692526237875254e-01
1.822068285145690691e-01
1.822443592671881274e-01
1.822818561213690736e-01
1.823193079588741328e-01
1.823567259958564224e-01
1.823940991375134213e-01
1.824314385764945201e-01
1.824687332413643948e-01
1.825059943013351282e-01
1.825432162509483258e-01
1.825803936080265533e-01
1.826175375067464746e-01
1.826546369338136466e-01
1.826917030001300735e-01
1.827287247155434113e-01
1.827657131677480895e-01
1.828026573896692208e-01
1.828395684458573867e-01
1.828764408828882360e-01
1.829132692703264451e-01
1.829500646381300999e-01
1.829868160766377760e-01
1.830235345928285240e-01
1.830602092998939723e-01
1.830968511818974465e-01
1.831334493748188186e-01
1.831700148398722194e-01
1.832065421750192769e-01
1.832430260009194900e-01
1.832794772446347531e-01
1.833158850988352018e-01
1.833522604678964329e-01
1.833885925670524220e-01
1.834248922780570557e-01
1.834611488386430900e-01
1.834973731080087878e-01
1.835335597348538850e-01
1.835697033902899122e-01
1.836058148997995465e-01
1.836418835570869379e-01
1.836779201652406213e-01
1.837139140402395121e-01
1.837498759628430067e-01
1.837857952712418919e-01
1.838216827239316231e-01
1.838575330197096680e-01
1.838933408794930779e-01
1.839291170285023702e-01
1.839648508601785248e-01
1.840005530776376297e-01
1.840362130963094089e-01
1.840718415972716626e-01
1.841074333178420175e-01
1.841429830172360005e-01
1.841785013435943141e-01
1.842139777670405709e-01
1.842494229138379735e-01
1.842848262758774169e-01
1.843201984576079977e-01
1.843555289726237501e-01
1.843908284036261114e-01
1.844260915368906850e-01
1.844613131803049255e-01
1.844965038840682969e-01
1.845316532157534051e-01
1.845667717039719546e-01
1.846018489377778404e-01
1.846368954242592342e-01
1.846719007738875928e-01
1.847068754722916983e-01
1.847418143540680013e-01
1.847767122751389213e-01
1.848115796890633655e-01
1.848464062595819024e-01
1.848812024189542824e-01
1.849159578521170910e-01
1.849506829700950372e-01
1.849853674789590507e-01
1.850200217685618043e-01
1.850546407211859645e-01
1.850892192401547842e-01
1.851237676836831603e-01
1.851582758104015070e-01
1.851927539575131676e-01
1.852271919045617443e-01
1.852615999678027814e-01
1.852959679476303967e-01
1.853303061394158957e-01
1.853646094724940574e-01
1.853988728969573341e-01
1.854331066769688841e-01
1.854673006647754308e-01
1.855014651038160156e-01
1.855355898669671932e-01
1.855696851770076428e-01
1.856037409273820493e-01
1.856377673202699863e-01
1.856717593314280990e-01
1.857057170137807467e-01
1.857396303170514851e-01
1.857735195106970105e-01
1.858073745342068428e-01
1.858411954404466382e-01
1.858749722197433341e-01
1.859087250601095531e-01
1.859424439417031727e-01
1.859761289173307297e-01
1.860097800397892409e-01
1.860433873498075485e-01
1.860769709343050304e-01
1.861105208239194342e-01
1.861440370713923487e-01
1.861775097574929760e-01
1.862109588888347378e-01
1.862443745361600234e-01
1.862777567521566036e-01
1.863111055894996204e-01
1.863444111786605462e-01
1.863776934265756746e-01
1.864109424537688520e-01
1.864441583128645663e-01
1.864773311738135986e-01
1.865104808643816003e-01
1.865435975446346484e-01
1.865766812671480479e-01
1.866097320844861684e-01
1.866427402156002335e-01
1.866757253899960223e-01
1.867086778168196293e-01
1.867415975485897939e-01
1.867744846378104062e-01
1.868073293520463585e-01
1.868401513233287625e-01
1.868729408094967903e-01
1.869056978630104227e-01
1.869384127900441672e-01
1.869711051452174755e-01
1.870037652250408078e-01
1.870363930819333442e-01
1.870689887683043562e-01
1.871015426382394986e-01
1.871340741502965088e-01
1.871665736489810383e-01
1.871990411866590320e-01
1.872314671554715648e-01
1.872638709376896748e-01
1.872962429159332476e-01
1.873285831425327841e-01
1.873608916698073779e-01
1.873931589371134188e-01
1.874254042320705749e-01
1.874576179845940382e-01
1.874898002469682634e-01
1.875219414960427045e-01
1.875540609442800932e-01
1.875861490591526071e-01
1.876182058929100616e-01
1.876502314977940011e-01
1.876822163971752777e-01
1.877141797102698240e-01
1.877461119511512899e-01
1.877780131720274137e-01
1.878098739332081657e-01
1.878417132798770317e-01
1.878735217631059273e-01
1.879052994350754180e-01
1.879370463479563547e-01
1.879687531078841067e-01
1.880004386681996542e-01
1.880320936258832454e-01
1.880637180330770319e-01
1.880953025322988081e-01
1.881268660039807361e-01
1.881583990815470508e-01
1.881899018171151738e-01
1.882213742627949493e-01
1.882528071062360142e-01
1.882842191374324292e-01
1.883156010350204301e-01
1.883469528510850477e-01
1.883782653091042036e-01
1.884095571272841885e-01
1.884408190201498634e-01
1.884720510397660254e-01
1.885032532381906156e-01
1.885344163833395648e-01
1.885655591043836898e-01
1.885966721603650476e-01
1.886277556033234548e-01
1.886588002364467387e-01
1.886898246182377725e-01
1.887208195430770952e-01
1.887517850629833738e-01
1.887827212299725832e-01
1.888136188909795010e-01
1.888444965168721568e-01
1.888753449458540623e-01
1.889061642299246502e-01
1.889369452507378699e-01
1.889677064096145220e-01
1.889984385795403510e-01
1.890291418124994960e-01
1.890598161604746530e-01
1.890904525481727494e-01
1.891210692906792334e-01
1.891516573041115978e-01
1.891822166404393268e-01
1.892127382585357676e-01
1.892432404050575223e-01
1.892737140303510923e-01
1.893041591863749984e-01
1.893345759250864291e-01
1.893649552477207620e-01
1.893953153160966296e-01
1.894256471230011951e-01
1.894559507203827375e-01
1.894862171430896358e-01
1.895164644856304204e-01
1.895466837744680666e-01
1.895768750615435538e-01
1.896070383987983610e-01
1.896371648627510065e-01
1.896672724644696273e-01
1.896973522721669969e-01
1.897274043377794872e-01
1.897574197708843946e-01
1.897874165163593307e-01
1.898173856755383249e-01
1.898473273003553063e-01
1.898772414427431499e-01
1.899071192532597874e-01
1.899369785947410683e-01
1.899668106095773745e-01
1.899966153497024413e-01
1.900263839981800595e-01
1.900561343527718827e-01
1.900858575884386559e-01
1.901155537571148080e-01
1.901452229107362668e-01
1.901748562726542080e-01
1.902044715599863767e-01
1.902340599880595895e-01
1.902636197641005278e-01
1.902931470935775027e-01
1.903226331287366790e-01
1.903520955032974860e-01
1.903815254800996781e-01
1.904109231155042825e-01
1.904402797205687337e-01
1.904696128518499620e-01
1.904989138107911484e-01
1.905281826537466028e-01
1.905574194370694696e-01
1.905866155196148382e-01
1.906157883622391636e-01
1.906449293142677970e-01
1.906740384320484982e-01
1.907031071123723165e-01
1.907321527401451555e-01
1.907611667026949676e-01
1.907901490563677915e-01
1.908190998575099717e-01
1.908480105499569812e-01
1.908768984244317291e-01
1.909057549153935218e-01
1.909345800791882319e-01
1.909633653969864675e-01
1.909921280847736158e-01
1.910208596144120363e-01
1.910495600422481843e-01
1.910782294246289592e-01
1.911068592890209639e-01
1.911354667587418787e-01
1.911640433520355731e-01
1.911925891252513887e-01
1.912210956425913211e-01
1.912495799538488639e-01
1.912780336140690041e-01
1.913064566796070509e-01
1.913348492068208950e-01
1.913632028054566558e-01
1.913915344341552971e-01
1.914198356935931378e-01
1.914481066401347853e-01
1.914763389196621479e-01
1.915045494185020347e-01
1.915327297735346102e-01
1.915608800411331414e-01
1.915890002776728385e-01
1.916170821738302221e-01
1.916451425262981345e-01
1.916731730168349246e-01
1.917011737018275708e-01
1.917291363074869193e-01
1.917570775594049648e-01
1.917849891749427715e-01
1.918128712105009737e-01
1.918407237224835638e-01
1.918685384811426309e-01
1.918963321239542941e-01
1.919240964124070137e-01
1.919518314029194650e-01
1.919795289006789585e-01
1.920072054732741562e-01
1.920348529171948537e-01
1.920624712888773511e-01
1.920900606447624170e-01
1.921176128333278166e-01
1.921451443355627342e-01
1.921726469913336566e-01
1.922001208571007536e-01
1.922275578156729670e-01
1.922549742793688565e-01
1.922823621224553359e-01
1.923097214014115319e-01
1.923370521727255367e-01
1.923643463617452642e-01
1.923916202957084154e-01
1.924188658915051975e-01
1.924460832056456294e-01
1.924732641972079772e-01
1.925004251259742893e-01
1.925275579426328487e-01
1.925546627037185710e-01
1.925817394657721171e-01
1.926087802296586604e-01
1.926358011715995355e-01
1.926627942841541985e-01
1.926897596238921762e-01
1.927166892248050323e-01
1.927435991968747542e-01
1.927704815658578819e-01
1.927973363883508373e-01
1.928241637209592574e-01
1.928509560279698110e-01
1.928777309789913019e-01
1.929044808257243393e-01
1.929312056263817188e-01
1.929578974870563568e-01
1.929845723776524580e-01
1.930112223968420138e-01
1.930378476028684620e-01
1.930644480539840391e-01
1.930910158932436227e-01
1.931175670166595526e-01
1.931440935599537390e-01
1.931705955814107811e-01
1.931970731393252982e-01
1.932235184132836125e-01
1.932499472262767248e-01
1.932763517506455864e-01
1.933027320447197883e-01
1.933290803169995520e-01
1.933554123326883256e-01
1.933817202931106261e-01
1.934080042566337365e-01
1.934342642816354041e-01
1.934604926123710822e-01
1.934867049425908481e-01
1.935128935094625746e-01
1.935390583714046431e-01
1.935651918009632377e-01
1.935913094353577391e-01
1.936174035401188320e-01
1.936434741737061982e-01
1.936695213945894833e-01
1.936955375102929477e-01
1.937215380881547044e-01
1.937475154287723600e-01
1.937734695906588589e-01
1.937993929090081058e-01
1.938253008958858992e-01
1.938511858796280185e-01
1.938770479187949813e-01
1.939028870719596842e-01
1.939286957085132879e-01
1.939544892722148695e-01
1.939802601256877257e-01
1.940060083275522707e-01
1.940317262742451143e-01
1.940574293555140106e-01
1.940831099610969279e-01
1.941087681496655726e-01
1.941344039799050847e-01
1.941600098816680386e-01
1.941856011779747870e-01
1.942111702920685246e-01
1.942367172826874877e-01
1.942622346061043392e-01
1.942877375325895994e-01
1.943132185118773558e-01
1.943386776027616614e-01
1.943641148640481986e-01
1.943895227846457463e-01
1.944149165696765214e-01
1.944402887015979076e-01
1.944656392392755118e-01
1.944909606974100924e-01
1.945162682296404100e-01
1.945415543442898243e-01
1.945668191002812852e-01
1.945920625565533968e-01
1.946172772596591050e-01
1.946424782996733771e-01
1.946676582168578029e-01
1.946928170702135197e-01
1.947179474314590930e-01
1.947430643404529371e-01
1.947681603626960078e-01
1.947932355572508656e-01
1.948182899831988890e-01
1.948433162433236554e-01
1.948683293155062668e-01
1.948933217964018139e-01
1.949182937451566233e-01
1.949432377890910895e-01
1.949681688571424654e-01
1.949930795705748510e-01
1.950179699886010753e-01
1.950428401704519532e-01
1.950676827737259367e-01
1.950925126669760257e-01
1.951173225018308366e-01
1.951421123375927935e-01
1.951668748557646993e-01
1.951916248772305462e-01
1.952163550775963818e-01
1.952410655162367947e-01
1.952657562525432766e-01
1.952904199975061539e-01
1.953150715132200843e-01
1.953397035048685393e-01
1.953643160319189775e-01
1.953889018286351642e-01
1.954134756107189230e-01
1.954380301067002723e-01
1.954625653761214998e-01
1.954870814785452104e-01
1.955115711769306597e-01
1.955360491297914449e-01
1.955605080944419205e-01
1.955849481305227677e-01
1.956093620236334096e-01
1.956337643871760013e-01
1.956581480011758689e-01
1.956825129253554063e-01
1.957068592194575185e-01
1.957311796969808948e-01
1.957554889157449296e-01
1.957797796837652260e-01
1.958040520608678170e-01
1.958282988825544024e-01
1.958525346628194608e-01
1.958767522317537979e-01
1.959009516492679903e-01
1.959251329752957904e-01
1.959492890724428005e-01
1.959734344007266760e-01
1.959975618174351064e-01
1.960216713825870261e-01
1.960457631562256831e-01
1.960698300276164929e-01
1.960938864037006235e-01
1.961179251685148117e-01
1.961419463821911513e-01
1.961659429550045852e-01
1.961899292520787597e-01
1.962138981785324088e-01
1.962378497945886646e-01
1.962617841604958613e-01
1.962856942123876736e-01
1.963095942639278280e-01
1.963334772461843014e-01
1.963573432194988810e-01
1.963811851403716446e-01
1.964050172819477857e-01
1.964288325957332659e-01
1.964526311421669336e-01
1.964764129817112570e-01
1.965001710959219661e-01
1.965239197081061484e-01
1.965476517949177049e-01
1.965713674169183023e-01
1.965950595753860886e-01
1.966187424544089957e-01
1.966424090504364786e-01
1.966660594241311510e-01
1.966896936361795245e-01
1.967133047121095157e-01
1.967369067878008693e-01
1.967604928840443468e-01
1.967840630616301545e-01
1.968076103651611730e-01
1.968311488926050845e-01
1.968546716839013055e-01
1.968781787999449584e-01
1.969016703016584213e-01
1.969251392570833536e-01
1.969485997176156356e-01
1.969720447467257773e-01
1.969954744054431273e-01
1.970188817802362435e-01
1.970422808858989239e-01
1.970656648044023795e-01
1.970890335968848717e-01
1.971123873245128055e-01
1.971357190963824446e-01
1.971590428823554175e-01
1.971823517871225395e-01
1.972056458719618210e-01
1.972289182637429472e-01
1.972521828970440483e-01
1.972754328944037461e-01
1.972986683172137934e-01
1.973218892268954749e-01
1.973450887721280578e-01
1.973682808442079606e-01
1.973914585875772565e-01
1.974146220637725824e-01
1.974377644385937880e-01
1.974608995693743485e-01
1.974840206177498336e-01
1.975071276453762015e-01
1.975302207139369992e-01
1.975532930102247009e-01
1.975763583499444975e-01
1.975994099158171757e-01
1.976224477696473247e-01
1.976454651146899999e-01
1.976684757340148313e-01
1.976914728268793775e-01
1.977144564552116290e-01
1.977374266809712733e-01
1.977603767275794011e-01
1.977833203381428318e-01
1.978062507321796670e-01
1.978291679717742446e-01
1.978520652961504311e-01
1.978749564171132236e-01
1.978978345700572183e-01
1.979206998171945953e-01
1.979435522207690645e-01
1.979663850393443003e-01
1.979892119464313760e-01
1.980120261968608686e-01
1.980348278530049133e-01
1.980576101885683504e-01
1.980803868470977225e-01
1.981031510986390742e-01
1.981259030056967685e-01
1.981486426308075866e-01
1.981713632661862845e-01
1.981940785187636389e-01
1.982167816771893409e-01
1.982394728041350085e-01
1.982621452062875711e-01
1.982848124619612240e-01
1.983074678743536323e-01
1.983301115062728048e-01
1.983527434205608619e-01
1.983753569415788176e-01
1.983979656127120572e-01
1.984205627549274209e-01
1.984431484312054461e-01
1.984657227045622252e-01
1.984882789165669514e-01
1.985108305766164483e-01
1.985333710229812421e-01
1.985559003188177851e-01
1.985784118191286640e-01
1.986009190067959673e-01
1.986234152335991932e-01
1.986459005628369301e-01
1.986683750578450425e-01
1.986908320899917479e-01
1.987132851098716291e-01
1.987357274857257383e-01
1.987581592810350462e-01
1.987805738799243160e-01
1.988029847078384149e-01
1.988253851458512966e-01
1.988477752575910085e-01
1.988701551067239004e-01
1.988925180928953484e-01
1.989148776109692374e-01
1.989372270576363622e-01
1.989595664967134525e-01
1.989818893399240007e-01
1.990042089583517471e-01
1.990265187608440123e-01
1.990488188113669343e-01
1.990711091739274241e-01
1.990933832749204879e-01
1.991156544565653164e-01
1.991379161424764177e-01
1.991601683968149128e-01
1.991824046573704987e-01
1.992046382439619234e-01
1.992268625916759350e-01
1.992490777648295852e-01
1.992712838277792831e-01
1.992934742321327279e-01
1.993156622705691827e-01
1.993378413920890990e-01
1.993600116612088968e-01
1.993821665402460142e-01
1.994043193008617765e-01
1.994264634028451721e-01
1.994485989108736868e-01
1.994707258896641910e-01
1.994928378144917303e-01
1.995149479316143393e-01
1.995370497138767574e-01
1.995591432261598075e-01
1.995812219537585752e-01
1.996032991233068488e-01
1.996253682177479560e-01
1.996474293021282265e-01
1.996694824415361225e-01
1.996915211333610551e-01
1.997135585805776548e-01
1.997355882783204417e-01
1.997576102918466878e-01
1.997796181278719274e-01
1.998016249711467018e-01
1.998236243262112577e-01
1.998456162584932860e-01
1.998676008334629717e-01
1.998895715690591213e-01
1.999115416281303792e-01
1.999335045265403232e-01
1.999554603299315836e-01
1.999774025648722586e-01
1.999993443773962765e-01
2.000212792920741667e-01
2.000432073747248907e-01
2.000651286912098481e-01
2.000870367784476633e-01
2.001089447623350392e-01
2.001308461778915082e-01
2.001527410911577431e-01
2.001746230469777232e-01
2.001965051558510511e-01
2.002183809608034382e-01
2.002402505280556355e-01
2.002621139238730530e-01
2.002839647025687064e-01
2.003058159562838281e-01
2.003276612333017015e-01
2.003495004496395615e-01
2.003713270938783653e-01
2.003931542458007864e-01
2.004149754672310546e-01
2.004367908266432297e-01
2.004586003925541149e-01
2.004803977373973423e-01
2.005021959237059670e-01
2.005239885223054630e-01
2.005457756018862170e-01
2.005675507416341263e-01
2.005893269910210830e-01
2.006110979277066497e-01
2.006328636205581828e-01
2.006546241384872531e-01
2.006763730686621505e-01
2.006981234451509499e-01
2.007198688537006337e-01
2.007416093634017129e-01
2.007633385674382209e-01
2.007850694883006049e-01
2.008067957178363283e-01
2.008285173253159528e-01
2.008502343800566414e-01
2.008719404823050003e-01
2.008936486410067002e-01
2.009153524551745285e-01
2.009370519943086131e-01
2.009587473279560721e-01
2.009804320629096919e-01
2.010021191956092856e-01
2.010238023317193201e-01
2.010454815409723206e-01
2.010671504350285688e-01
2.010888220010715044e-01
2.011104898497156901e-01
2.011321540508819727e-01
2.011538146745392441e-01
2.011754653379651814e-01
2.011971190177114788e-01
2.012187693301170366e-01
2.012404163453410666e-01
2.012620536847821440e-01
2.012836943172409687e-01
2.013053318632621325e-01
2.013269663931969711e-01
2.013485979774463364e-01
2.013702202420919463e-01
2.013918461471896904e-01
2.014134693180738567e-01
2.014350898253397526e-01
2.014567012984395944e-01
2.014783166911941481e-01
2.014999296323916333e-01
2.015215401928251437e-01
2.015431484433383158e-01
2.015647480171254835e-01
2.015863518611608896e-01
2.016079536080832291e-01
2.016295533289352016e-01
2.016511446595257162e-01
2.016727405421188390e-01
2.016943346120521063e-01
2.017159269405712496e-01
2.017375175989731262e-01
2.017591002258614374e-01
2.017806877585649750e-01
2.018022738353257850e-01
2.018238585276446451e-01
2.018454354759817160e-01
2.018670176144861661e-01
2.018885985833418217e-01
2.019101784542557954e-01
2.019317572989905718e-01
2.019533287598461180e-01
2.019749057679623983e-01
2.019964819654725408e-01
2.020180574243469196e-01
2.020396257879781554e-01
2.020611999858692165e-01
2.020827736613312331e-01
2.021043468865467430e-01
2.021259217016213028e-01
2.021474937719841825e-01
2.021690760276990961e-01
2.021906621098699119e-01
2.022122520889282626e-01
2.022338396003341976e-01
2.022554375834712259e-01
2.022770396751004118e-01
2.022986459458720743e-01
2.023202564664932646e-01
2.023418648664180586e-01
2.023634840977566185e-01
2.023851077913715046e-01
2.024067360181906472e-01
2.024283624024872108e-01
2.024499999073140766e-01
2.024716421584389914e-01
2.024932892270117912e-01
2.025149411842387115e-01
2.025365916474430039e-01
2.025582535943123708e-01
2.025799206437718103e-01
2.026015928672521560e-01
2.026232638761369387e-01
2.026449466605886596e-01
2.026666348336763623e-01
2.026883284670615293e-01
2.027100276324600991e-01
2.027317259333524246e-01
2.027534363764566805e-01
2.027751525670483668e-01
2.027968745770752368e-01
2.028185960033127011e-01
2.028403298664958609e-01
2.028620697652821769e-01
2.028838157718517166e-01
2.029055679584426397e-01
2.029273199129687510e-01
2.029490846746558330e-01
2.029708558334092361e-01
2.029926334617016270e-01
2.030144111399721785e-01
2.030362019230172455e-01
2.030579993933554761e-01
2.030798036236960702e-01
2.031016146868097894e-01
2.031234261533069740e-01
2.031452510984246285e-01
2.031670830949623419e-01
2.031889222159294073e-01
2.032107685343968184e-01
2.032326156106069592e-01
2.032544765413263899e-01
2.032763448890967384e-01
2.032982207272307218e-01
2.033200976072877253e-01
2.033419886440442081e-01
2.033638873914448975e-01
2.033857939230485357e-01
2.034077083124730956e-01
2.034296240999329819e-01
2.034515544237050222e-01
2.034734928265014009e-01
2.034954393821881424e-01
2.035173876215113919e-01
2.035393507023405546e-01
2.035613221580082621e-01
2.035833020626297285e-01
2.036052904903836169e-01
2.036272809596854916e-01
2.036492866538926749e-01
2.036713010941200164e-01
2.036933243547979777e-01
2.037153499440824134e-01
2.037373910665206678e-01
2.037594412330566152e-01
2.037815005183752082e-01
2.038035689972237663e-01
2.038256401644374660e-01
2.038477272520510530e-01
2.038698237578019379e-01
2.038919297566944289e-01
2.039140387325061032e-01
2.039361639400691650e-01
2.039582988661543805e-01
2.039804435860249343e-01
2.040025981750101802e-01
2.040247561025666789e-01
2.040469306530324767e-01
2.040691152989706769e-01
2.040913101159708143e-01
2.041135085616302969e-01
2.041357239447042504e-01
2.041579497259869702e-01
2.041801859813322240e-01
2.042024327866615308e-01
2.042246835842420338e-01
2.042469517143698787e-01
2.042692306226231158e-01
2.042915203851888017e-01
2.043138144316649085e-01
2.043361261283982155e-01
2.043584489083888067e-01
2.043807828480930788e-01
2.044031280240372062e-01
2.044254778494720981e-01
2.044478457243334713e-01
2.044702257023019720e-01
2.044926206638375266e-01
2.045150243374380394e-01
2.045374501564049818e-01
2.045598915233289017e-01
2.045823485162688304e-01
2.046048212133489141e-01
2.046273029894274675e-01
2.046498073246958704e-01
2.046723275988598101e-01
2.046948597673322601e-01
2.047173789359609253e-01
2.047398964045509806e-01
2.047624055012409461e-01
2.047849062675481391e-01
2.048073987449886835e-01
2.048298762765885794e-01
2.048523523032730331e-01
2.048748201656147294e-01
2.048972799051231863e-01
2.049197248745011080e-01
2.049421684952552059e-01
2.049646041176841904e-01
2.049870317832928335e-01
2.050094515335840750e-01
2.050318567330767228e-01
2.050542607795658723e-01
2.050766572166067836e-01
2.050990474030587318e-01
2.051214249740956341e-01
2.051438033109825587e-01
2.051661757843525058e-01
2.051885424356345577e-01
2.052109033062511079e-01
2.052332517772242904e-01
2.052556012124404916e-01
2.052779449912077725e-01
2.053002831549220752e-01
2.053226090912748381e-01
2.053449361506945736e-01
2.053672577192045268e-01
2.053895738381792679e-01
2.054118845489856515e-01
2.054341832473731699e-01
2.054564832675039587e-01
2.054787780035214617e-01
2.055010674967717166e-01
2.055233517885935168e-01
2.055456242824868218e-01
2.055678982969645907e-01
2.055901672339852659e-01
2.056124311348664357e-01
2.056346834090886921e-01
2.056569373630897646e-01
2.056791864048576612e-01
2.057014305756895423e-01
2.057236699168759619e-01
2.057458978450972531e-01
2.057681276522532188e-01
2.057903527535931143e-01
2.058125731903882316e-01
2.058347823848596103e-01
2.058569936177175874e-01
2.058792003098014467e-01
2.059014025023634675e-01
2.059236002366501561e-01
2.059457869415306230e-01
2.059679758842867803e-01
2.059901604924672114e-01
2.060123408073017692e-01
2.060345102627590408e-01
2.060566821158179573e-01
2.060788497991774271e-01
2.061010133540485956e-01
2.061231728216386949e-01
2.061453216420134904e-01
2.061674730598321292e-01
2.061896205139515936e-01
2.062117640455634060e-01
2.062338970993925213e-01
2.062560329106815082e-01
2.062781649229969982e-01
2.063002931775151094e-01
2.063224177154042993e-01
2.063445319869400829e-01
2.063666492161482513e-01
2.063887628522066697e-01
2.064108729362709171e-01
2.064329729228341070e-01
2.064550760273922980e-01
2.064771757033914412e-01
2.064992719919739872e-01
2.065213649342776403e-01
2.065434479897947373e-01
2.065655343639113406e-01
2.065876175151340755e-01
2.066096974845887391e-01
2.066317677355455629e-01
2.066538414657460854e-01
2.066759121375255359e-01
2.066979797919963335e-01
2.067200444702704532e-01
2.067420996400669286e-01
2.067641584901230289e-01
2.067862144872848751e-01
2.068082676726514524e-01
2.068303115172832884e-01
2.068523592031549230e-01
2.068744042005019046e-01
2.068964465504131156e-01
2.069184862939754399e-01
2.069405169061500072e-01
2.069625515610105937e-01
2.069845837327547455e-01
2.070066134624602983e-01
2.070286342279891723e-01
2.070506591975364297e-01
2.070726818482513942e-01
2.070947022212017430e-01
2.071167203574539595e-01
2.071387297382222825e-01
2.071607435249055718e-01
2.071827551980661153e-01
2.072047647987617924e-01
2.072267658106712596e-01
2.072487713901946249e-01
2.072707750204074717e-01
2.072927767423612955e-01
2.073147765971058154e-01
2.073367680711223904e-01
2.073587643151190985e-01
2.073807588150352321e-01
2.074027516119160419e-01
2.074247361942657408e-01
2.074467257086793082e-01
2.074687136431686840e-01
2.074907000387739009e-01
2.075126849365314385e-01
2.075346618272034260e-01
2.075566438527930990e-01
2.075786245036298772e-01
2.076006038207487414e-01
2.076225752964943883e-01
2.076445520696394709e-01
2.076665276321488229e-01
2.076885020250525682e-01
2.077104752893798312e-01
2.077324409191846910e-01
2.077544120435062813e-01
2.077763820246482374e-01
2.077983508518865263e-01
2.078203120218023170e-01
2.078422786682077583e-01
2.078642442873452623e-01
2.078862089214161546e-01
2.079081726126165430e-01
2.079301288589285590e-01
2.079520907911954486e-01
2.079740519071237859e-01
2.079960122488822838e-01
2.080179718586324666e-01
2.080399242354460110e-01
2.080618825078257572e-01
2.080838401746315514e-01
2.081057972779983278e-01
2.081277473176441906e-01
2.081497034206529484e-01
2.081716590865803629e-01
2.081936143575378317e-01
2.082155692756288701e-01
2.082375173410981606e-01
2.082594716798216450e-01
2.082814257919438916e-01
2.083033797195470160e-01
2.083253269630686855e-01
2.083472806478731121e-01
2.083692342743511672e-01
2.083911878845609023e-01
2.084131415205532634e-01
2.084350886827321392e-01
2.084570424963830826e-01
2.084789964619253311e-01
2.085009506213884034e-01
2.085228984749223358e-01
2.085448531482033407e-01
2.085668081414476516e-01
2.085887634966627213e-01
2.086107192558515344e-01
2.086326689185672711e-01
2.086546256115376363e-01
2.086765828344450124e-01
2.086985406292718170e-01
2.087204924948690143e-01
2.087424515592580798e-01
2.087644113214693897e-01
2.087863718234657384e-01
2.088083331072030646e-01
2.088302886703757022e-01
2.088522516431855214e-01
2.088742155235681353e-01
2.088961803534622463e-01
2.089181396294102766e-01
2.089401064838092570e-01
2.089620744134952635e-01
2.089840434603881247e-01
2.090060136664040613e-01
2.090279785263697843e-01
2.090499511759869311e-01
2.090719251104368737e-01
2.090939003716191791e-01
2.091158704527608381e-01
2.091378484926603720e-01
2.091598279849520570e-01
2.091818089715184459e-01
2.092037914942371235e-01
2.092257690440596507e-01
2.092477547642162261e-01
2.092697421461264251e-01
2.092917312316534550e-01
2.093137155097020419e-01
2.093357081274986875e-01
2.093577025744668973e-01
2.093796988924567781e-01
2.094016971233126634e-01
2.094236907531027148e-01
2.094456929346111274e-01
2.094676971544880695e-01
2.094897034545654402e-01
2.095117053184178957e-01
2.095337159037257146e-01
2.095557286946970466e-01
2.095777437331493021e-01
2.095997610608983375e-01
2.096217748997217523e-01
2.096438002574991244e-01
2.096658307057851500e-01
2.096878662905852231e-01
2.097099004895602026e-01
2.097319464838498237e-01
2.097539977526684529e-01
2.097760543420323087e-01
2.097981162979565828e-01
2.098201770901530205e-01
2.098422499156253340e-01
2.098643282457092751e-01
2.098864121264313876e-01
2.099084950208966460e-01
2.099305901392960749e-01
2.099526909464144719e-01
2.099747974882895107e-01
2.099969098109603360e-01
2.100190213689698826e-01
2.100411453896081637e-01
2.100632753291653276e-01
2.100854112336937307e-01
2.101075465506380413e-01
2.101296945214638501e-01
2.101518485954204096e-01
2.101740088185714561e-01
2.101961752369844727e-01
2.102183412889245817e-01
2.102405202341961210e-01
2.102627055129386024e-01
2.102848971712316939e-01
2.103070952551609474e-01
2.103292931934691301e-01
2.103515042649878319e-01
2.103737219004026548e-01
2.103959461458132507e-01
2.104181704220999538e-01
2.104404080238091723e-01
2.104626523738203081e-01
2.104849035182468353e-01
2.105071615032077792e-01
2.105294197394466382e-01
2.105516915417734725e-01
2.105739703230000981e-01
2.105962561292613888e-01
2.106185423629445830e-01
2.106408423555678200e-01
2.106631495116406128e-01
2.106854638773161259e-01
2.107077854987493559e-01
2.107301077675771128e-01
2.107524440368180041e-01
2.107747877003003922e-01
2.107971388041980643e-01
2.108194907312972433e-01
2.108418568523170167e-01
2.108642305522899218e-01
2.108866118774108400e-01
2.109090008738775668e-01
2.109313909131060316e-01
2.109537953885596284e-01
2.109762076739742365e-01
2.109986278316669517e-01
2.110210492388403802e-01
2.110434853076577355e-01
2.110659294025364618e-01
2.110883815696947274e-01
2.111108418553599153e-01
2.111333036095326132e-01
2.111557802684546070e-01
2.111782651845782732e-01
2.112007584041506736e-01
2.112232532672996821e-01
2.112457632300264732e-01
2.112682816349650827e-01
2.112908085283856929e-01
2.113133439565632044e-01
2.113358812469749159e-01
2.113584338809427199e-01
2.113809951885179950e-01
2.114035652160009549e-01
2.114261372804981109e-01
2.114487248840864475e-01
2.114713213465052588e-01
2.114939267140772683e-01
2.115165410331347473e-01
2.115391576075137670e-01
2.115617899658563672e-01
2.115844314146994865e-01
2.116070820003997099e-01
2.116297350159315194e-01
2.116524040116843641e-01
2.116750822833892987e-01
2.116977698774285543e-01
2.117204668401909962e-01
2.117431664507610223e-01
2.117658822873400293e-01
2.117886076318370725e-01
2.118113425306698272e-01
2.118340802515625843e-01
2.118568343954624900e-01
2.118795982329764738e-01
2.119023718105481902e-01
2.119251551746311746e-01
2.119479415784402132e-01
2.119707446519785432e-01
2.119935576514138387e-01
2.120163806232262804e-01
2.120392068087763038e-01
2.120620498618120131e-01
2.120849030266996615e-01
2.121077663499509880e-01
2.121306398780842817e-01
2.121535168373281655e-01
2.121764109117378894e-01
2.121993153306184765e-01
2.122222301405199962e-01
2.122451485553175921e-01
2.122680842838102766e-01
2.122910305430062705e-01
2.123139873794875065e-01
2.123369548398420237e-01
2.123599261221959245e-01
2.123829149669011207e-01
2.124059145752845990e-01
2.124289249939683433e-01
2.124519397525951869e-01
2.124749782762272443e-01
2.124980357496270567e-01
2.125211122181147050e-01
2.125442077270166541e-01
2.125673154312825164e-01
2.125904491513334327e-01
2.126136020478325561e-01
2.126367741661484012e-01
2.126599586383622897e-01
2.126831693307000282e-01
2.127063993810100750e-01
2.127296488347041326e-01
2.127529177372026459e-01
2.127761991916977680e-01
2.127995071222814338e-01
2.128228346379837377e-01
2.128461817842658144e-01
2.128695486066043974e-01
2.128929281789641026e-01
2.129163344839822558e-01
2.129397606015294986e-01
2.129632065771236427e-01
2.129866654611083099e-01
2.130101512834417232e-01
2.130336571004279866e-01
2.130571829576284326e-01
2.130807289006155791e-01
2.131042879498991904e-01
2.131278741952054856e-01
2.131514806630713244e-01
2.131751073991158818e-01
2.131987473997364602e-01
2.132224148029630284e-01
2.132461026112770774e-01
2.132698108284851179e-01
2.132935380345681031e-01
2.133172764660564991e-01
2.133410403135365951e-01
2.133648225437241863e-01
2.133886231961471258e-01
2.134124352101144650e-01
2.134362728200951687e-01
2.134601289709126271e-01
2.134840037021152326e-01
2.135078970532545972e-01
2.135318019359508934e-01
2.135557326400593647e-01
2.135796820827756681e-01
2.136036503036713163e-01
2.136276301920073395e-01
2.136516360823686733e-01
2.136756608696396553e-01
2.136997045934107831e-01
2.137237672932773280e-01
2.137478418302842242e-01
2.137719425954653918e-01
2.137960624555471367e-01
2.138202014501465464e-01
2.138443524175242250e-01
2.138685297942954922e-01
2.138927264244520343e-01
2.139169423476313392e-01
2.139411776034745305e-01
2.139654250014982606e-01
2.139896990358301776e-01
2.140139925217751093e-01
2.140383054989975220e-01
2.140626307538043005e-01
2.140869828267591146e-01
2.141113545100054028e-01
2.141357458432304184e-01
2.141601568661264388e-01
2.141845803357262934e-01
2.142090308511694907e-01
2.142335011753832008e-01
2.142579913480843756e-01
2.142824941026726104e-01
2.143070240855739494e-01
2.143315740361333432e-01
2.143561439940900593e-01
2.143807339991891103e-01
2.144053367550248779e-01
2.144299669676668907e-01
2.144546173467126726e-01
2.144792879319331325e-01
2.145039714028632027e-01
2.145286825137150410e-01
2.145534139500764881e-01
2.145781657517424612e-01
2.146029379585152885e-01
2.146277232195927809e-01
2.146525363498985317e-01
2.146773700047416855e-01
2.147022242239499390e-01
2.147270916322390200e-01
2.147519870935282460e-01
2.147769032386921684e-01
2.148018401075852679e-01
2.148267977400675488e-01
2.148517687299847934e-01
2.148767680030380933e-01
2.149017881592907575e-01
2.149268292386312951e-01
2.149518838099963580e-01
2.149769668489389107e-01
2.150020709306618427e-01
2.150271960950816685e-01
2.150523423821195934e-01
2.150775023293107491e-01
2.151026909750596849e-01
2.151279008632259460e-01
2.151531320337612962e-01
2.151783769988633299e-01
2.152036508476469212e-01
2.152289460986852310e-01
2.152542627919569462e-01
2.152796009674511346e-01
2.153049531054281041e-01
2.153303343589280661e-01
2.153557372146460702e-01
2.153811617125991618e-01
2.154066078928128236e-01
2.154320682033129264e-01
2.154575578616631515e-01
2.154830693223823701e-01
2.155086026255279563e-01
2.155341501931231085e-01
2.155597272947787357e-01
2.155853263590620794e-01
2.156109474260588521e-01
2.156365905358656743e-01
2.156622480777358186e-01
2.156879353868782212e-01
2.157136448591498445e-01
2.157393765346777292e-01
2.157651227762862056e-01
2.157908989720925819e-01
2.158166974915712299e-01
2.158425183748815257e-01
2.158683616621917822e-01
2.158942196830206939e-01
2.159201078921594852e-01
2.159460186258382042e-01
2.159719519242566110e-01
2.159979000900751345e-01
2.160238786318560977e-01
2.160498798590176905e-01
2.160759038117950614e-01
2.161019505304304922e-01
2.161280122837402895e-01
2.161541046480427997e-01
2.161802198989723756e-01
2.162063580768062709e-01
2.162325114230715384e-01
2.162586955687212376e-01
2.162849027621489284e-01
2.163111330436673641e-01
2.163373864535983460e-01
2.163636551990858192e-01
2.163899551270357935e-01
2.164162789857036473e-01
2.164426268668223075e-01
2.164689909521210487e-01
2.164953870013619497e-01
2.165218072034735819e-01
2.165482516019553716e-01
2.165747202403176808e-01
2.166012052642664609e-01
2.166277225057133826e-01
2.166542641176278927e-01
2.166808301435663442e-01
2.167074127001825390e-01
2.167340276775736041e-01
2.167606671997117651e-01
2.167873313101973676e-01
2.168140200526438577e-01
2.168407255070983752e-01
2.168674636369794517e-01
2.168942265297166827e-01
2.169210142289696996e-01
2.169478187852666717e-01
2.169746562211510854e-01
2.170015185945865788e-01
2.170284059492794126e-01
2.170553183289482546e-01
2.170822475860676448e-01
2.171091798383775473e-01
2.171360848209288041e-01
2.171629625269137776e-01
2.171898049528573627e-01
2.172166280933758020e-01
2.172434239368362940e-01
2.172701924763819348e-01
2.172969337051437189e-01
2.173236396602615528e-01
2.173503262549355275e-01
2.173769855181404420e-01
2.174036174429550827e-01
2.174302140990525545e-01
2.174567913344248038e-01
2.174833412105698915e-01
2.175098637205156449e-01
2.175363588572777618e-01
2.175628187312410311e-01
2.175892591087932315e-01
2.176156720921353371e-01
2.176420576742307544e-01
2.176684079980712727e-01
2.176947387646891718e-01
2.177210421088826564e-01
2.177473180235658945e-01
2.177735665016411193e-01
2.177997797269049796e-01
2.178259733186002634e-01
2.178521394523202093e-01
2.178782781209174790e-01
2.179043815408713280e-01
2.179304652659173058e-01
2.179565215043232362e-01
2.179825502488919320e-01
2.180085514924118006e-01
2.180345174922665719e-01
2.180604637202097629e-01
2.180863824254017369e-01
2.181122736005820517e-01
2.181381372384791628e-01
2.181639656374337322e-01
2.181897741871084706e-01
2.182155551776119307e-01
2.182413086016218029e-01
2.182670267902827310e-01
2.182927250675115727e-01
2.183183957562108424e-01
2.183440388490097694e-01
2.183696543385257038e-01
2.183952345969600028e-01
2.184207948659436238e-01
2.184463275094246093e-01
2.184718325199711264e-01
2.184973023026691441e-01
2.185227520332436446e-01
2.185481741085179286e-01
2.185735685210122570e-01
2.185989352632343174e-01
2.186242640734770981e-01
2.186495655338971111e-01
2.186748320186370220e-01
2.187000635259671033e-01
2.187252525514457036e-01
2.187504141091188570e-01
2.187755406840829475e-01
2.188006322745364163e-01
2.188256888786570820e-01
2.188507030440305368e-01
2.188756896803739083e-01
2.189006413248094918e-01
2.189255579754431358e-01
2.189504322214941567e-01
2.189752788891948243e-01
2.190000905573009915e-01
2.190248672238438443e-01
2.190496088868386093e-01
2.190743081875584086e-01
2.190989798478585326e-01
2.191236164985451429e-01
2.191482181375600247e-01
2.191727774478337276e-01
2.191973090676949676e-01
2.192218056696048634e-01
2.192462672514337296e-01
2.192706938110341730e-01
2.192950780834194979e-01
2.193194346024866237e-01
2.193437560927775920e-01
2.193680425520738997e-01
2.193922867570680113e-01
2.194165031580884995e-01
2.194406845213540125e-01
2.194648308445748264e-01
2.194889421254458683e-01
2.195130111927743322e-01
2.195370523923980688e-01
2.195610585426467642e-01
2.195850296411449021e-01
2.196089585584055370e-01
2.196328595566497954e-01
2.196567254959095328e-01
2.196805563737398992e-01
2.197043521876774486e-01
2.197281058603846593e-01
2.197518315495277930e-01
2.197755221672854642e-01
2.197991777111253930e-01
2.198227911454438410e-01
2.198463765442374707e-01
2.198699268614152658e-01
2.198934420943772783e-01
2.199169222405049362e-01
2.199403603163784249e-01
2.199637702913749826e-01
2.199871451715832982e-01
2.200104849543186025e-01
2.200337826979227307e-01
2.200570522880478941e-01
2.200802867725434320e-01
2.201034861486567684e-01
2.201266504136173974e-01
2.201497726779894915e-01
2.201728667227342284e-01
2.201959256479182614e-01
2.202189494507056922e-01
2.202419312834517640e-01
2.202648848433367557e-01
2.202878032722169754e-01
2.203106865671893566e-01
2.203335347253340681e-01
2.203563409512688254e-01
2.203791188374075727e-01
2.204018615778635393e-01
2.204245691696514742e-01
2.204472348592119157e-01
2.204698721551178742e-01
2.204924742933028758e-01
2.205150412707161667e-01
2.205375730842916437e-01
2.205600630327730904e-01
2.205825245198873852e-01
2.206049508338661369e-01
2.206273419715790718e-01
2.206496912736282401e-01
2.206720120598327506e-01
2.206942976602800643e-01
2.207165480717750983e-01
2.207387632911045616e-01
2.207609367112180476e-01
2.207830815470067931e-01
2.208051911808994461e-01
2.208272656096210151e-01
2.208493048298792172e-01
2.208713022869939480e-01
2.208932710908806385e-01
2.209152046763347976e-01
2.209371030400014424e-01
2.209589596691144686e-01
2.209807875895756502e-01
2.210025802780908877e-01
2.210243377312422208e-01
2.210460599455960629e-01
2.210677404608039909e-01
2.210893921977025722e-01
2.211110086854113921e-01
2.211325899204334144e-01
2.211541294843717143e-01
2.211756402139784805e-01
2.211971156803186345e-01
2.212185558798355767e-01
2.212399608089549718e-01
2.212613241017459542e-01
2.212826584898030247e-01
2.213039575966518346e-01
2.213252214186584854e-01
2.213464436318825501e-01
2.213676368837561581e-01
2.213887948397929573e-01
2.214099174962967653e-01
2.214310048495584937e-01
2.214520506281525136e-01
2.214730673742565659e-01
2.214940488058959323e-01
2.215149949192991297e-01
2.215358994850732954e-01
2.215567749611560833e-01
2.215776151076001843e-01
2.215984199205736360e-01
2.216191893962297377e-01
2.216399173577442427e-01
2.216606161577011347e-01
2.216812796087138937e-01
2.217019077068770327e-01
2.217224943174397056e-01
2.217430517086640129e-01
2.217635737352332548e-01
2.217840603931821863e-01
2.218045116785314907e-01
2.218249215091515070e-01
2.218453020478470261e-01
2.218656472019170101e-01
2.218859569673225784e-01
2.219062253040517130e-01
2.219264642905036666e-01
2.219466678760894374e-01
2.219668360567133569e-01
2.219869688282643527e-01
2.220070602034049934e-01
2.220271221549715013e-01
2.220471486850454090e-01
2.220671397894578847e-01
2.220870895230351305e-01
2.221070097741199290e-01
2.221268945869512290e-01
2.221467439573026059e-01
2.221665578809343400e-01
2.221863304654052573e-01
2.222060734933829218e-01
2.222257810618341878e-01
2.222454531664616040e-01
2.222650839570342041e-01
2.222846851316350458e-01
2.223042508294365560e-01
2.223237810460833852e-01
2.223432757772075830e-01
2.223627292253703980e-01
2.223821529828668153e-01
2.224015412416530391e-01
2.224208939973061627e-01
2.224402054946423846e-01
2.224594872412812563e-01
2.224787334714316556e-01
2.224979441806123892e-01
2.225171193643314116e-01
2.225362533202576154e-01
2.225553574501038245e-01
2.225744260409252273e-01
2.225934590881715747e-01
2.226124509318195555e-01
2.226314128888104427e-01
2.226503392884984500e-01
2.226692301262804818e-01
2.226880853975390373e-01
2.227068994951645342e-01
2.227256836300702814e-01
2.227444321845198361e-01
2.227631451538409912e-01
2.227818169732805609e-01
2.228004587688818261e-01
2.228190649652608268e-01
2.228376355576895673e-01
2.228561705414295047e-01
2.228746644047051861e-01
2.228931281674098874e-01
2.229115563071282224e-01
2.229299488190682188e-01
2.229483056984224165e-01
2.229666214864311213e-01
2.229849070967641345e-01
2.230031570600153612e-01
2.230213713713246060e-01
2.230395446143688676e-01
2.230576876177899903e-01
2.230757949546141039e-01
2.230938666199279163e-01
2.231119026088070056e-01
2.231298975580072175e-01
2.231478621898215220e-01
2.231657911303473463e-01
2.231836843746070331e-01
2.232015366018490488e-01
2.232193584492322136e-01
2.232371445853398029e-01
2.232548950051428949e-01
2.232726097035971635e-01
2.232902834131005598e-01
2.233079266643282212e-01
2.233255341790040260e-01
2.233431059520351591e-01
2.233606367583620134e-01
2.233781370434221036e-01
2.233956015714781695e-01
2.234130303373857429e-01
2.234304233359862557e-01
2.234477753954397794e-01
2.234650968545633110e-01
2.234823825308308864e-01
2.234996324190341999e-01
2.235168413899335238e-01
2.235340196969970439e-01
2.235511622002955001e-01
2.235682688945688501e-01
2.235853397745455884e-01
2.236023697642739450e-01
2.236193690104667509e-01
2.236363324264730723e-01
2.236532600069707499e-01
2.236701467186702208e-01
2.236870026228182096e-01
2.237038226754195780e-01
2.237206068711019569e-01
2.237373552044824021e-01
2.237540626956304179e-01
2.237707392988936839e-01
2.237873800236304667e-01
2.238039848644067242e-01
2.238205488840097901e-01
2.238370819512133514e-01
2.238535791180845946e-01
2.238700403791415161e-01
2.238864657288890947e-01
2.239028502835507528e-01
2.239192038048536393e-01
2.239355213982937021e-01
2.239518030583268482e-01
2.239680439439536985e-01
2.239842537312073389e-01
2.240004275683554757e-01
2.240165654498061376e-01
2.240326673699561399e-01
2.240487285413151342e-01
2.240647585327260605e-01
2.240807525459555527e-01
2.240967105753541300e-01
2.241126278762683444e-01
2.241285139317285569e-01
2.241443639863343606e-01
2.241601780343869810e-01
2.241759560701759302e-01
2.241916934026360608e-01
2.242073994074540999e-01
2.242230693828079491e-01
2.242387033229403803e-01
2.242542965796859300e-01
2.242698584427972874e-01
2.242853842533458208e-01
2.243008740055269512e-01
2.243163276935250527e-01
2.243317407228388460e-01
2.243471222757261740e-01
2.243624687035150056e-01
2.243778023393642185e-01
2.243931280061845501e-01
2.244084548391698797e-01
2.244237782689836869e-01
2.244390982948004098e-01
2.244544149157943758e-01
2.244697235687082570e-01
2.244850333785866070e-01
2.245003397811538015e-01
2.245156427755766737e-01
2.245309378026540403e-01
2.245462339793004025e-01
2.245615267452946706e-01
2.245768160997979046e-01
2.245921020419699987e-01
2.246073800176838775e-01
2.246226591336808465e-01
2.246379348348152005e-01
2.246532071202396730e-01
2.246684714398923810e-01
2.246837368923690903e-01
2.246989989265862353e-01
2.247142575416910537e-01
2.247295127368302281e-01
2.247447599670275298e-01
2.247600083206852672e-01
2.247752532518052515e-01
2.247904947595283365e-01
2.248057328429916568e-01
2.248209629623157402e-01
2.248361941956938947e-01
2.248514220022200805e-01
2.248666463810300442e-01
2.248818627963206085e-01
2.248970803181116751e-01
2.249122944095772181e-01
2.249275050698447131e-01
2.249427122980415805e-01
2.249579115634720017e-01
2.249731119259256729e-01
2.249883088536810960e-01
2.250035023458598071e-01
2.250186878758569931e-01
2.250338744952676828e-01
2.250490576764606065e-01
2.250642374185515826e-01
2.250794137206567624e-01
2.250945820612887394e-01
2.251097514817901324e-01
2.251249174596470226e-01
2.251400799939691777e-01
2.251552345673688560e-01
2.251703902129786328e-01
2.251855424123808125e-01
2.252006911646829979e-01
2.252158364689902381e-01
2.252309738130449657e-01
2.252461122197028653e-01
2.252612471756769708e-01
2.252763786800693890e-01
2.252915022247309329e-01
2.253066268242875370e-01
2.253217479695611702e-01
2.253368656596486108e-01
2.253519798936455265e-01
2.253670861685485582e-01
2.253821934886836575e-01
2.253972973500126820e-01
2.254123977516296340e-01
2.254274901946491383e-01
2.254425836751471901e-01
2.254576736932059622e-01
2.254727602479146831e-01
2.254878433383615266e-01
2.255029184708179368e-01
2.255179946310363337e-01
2.255330673242533779e-01
2.255481365495533574e-01
2.255631978173386898e-01
2.255782601050917990e-01
2.255933189221797086e-01
2.256083742676825432e-01
2.256234261406833697e-01
2.256384700567497514e-01
2.256535149830197762e-01
2.256685564340253913e-01
2.256835944088450563e-01
2.256986244271880770e-01
2.257136554479043933e-01
2.257286829896641422e-01
2.257437070515442290e-01
2.257587276326180059e-01
2.257737402577776886e-01
2.257887538754994039e-01
2.258037640096358656e-01
2.258187706592593713e-01
2.258337693534098745e-01
2.258487690322589225e-01
2.258637652238080773e-01
2.258787579271263057e-01
2.258937471412827969e-01
2.259087284005120710e-01
2.259237106345902690e-01
2.259386893767105775e-01
2.259536646259403536e-01
2.259686319206755667e-01
2.259836001823641305e-01
2.259985649483595149e-01
2.260135262177267457e-01
2.260284839895302933e-01
2.260434338073739058e-01
2.260583845822846105e-01
2.260733318568218242e-01
2.260882756300486851e-01
2.261032114497398826e-01
2.261181482185758429e-01
2.261330814832863134e-01
2.261480112429319345e-01
2.261629374965740680e-01
2.261778557972076720e-01
2.261927750370671952e-01
2.262076907681021543e-01
2.262226029893721901e-01
2.262375072580533608e-01
2.262524124580140850e-01
2.262673141453851455e-01
2.262822123192239632e-01
2.262971069785872924e-01
2.263119936858862813e-01
2.263268813145185021e-01
2.263417654258459422e-01
2.263566460189254115e-01
2.263715230928137201e-01
2.263863922151602703e-01
2.264012622488801862e-01
2.264161287605748196e-01
2.264309917492997593e-01
2.264458467869036040e-01
2.264607027279037510e-01
2.264755551430975844e-01
2.264904040315403599e-01
2.265052493922858901e-01
2.265200868024371816e-01
2.265349251060019831e-01
2.265497598790313649e-01
2.265645911205795837e-01
2.265794144119565035e-01
2.265942385887546040e-01
2.266090592312306473e-01
2.266238763384391119e-01
2.266386899094315899e-01
2.266534955307874522e-01
2.266683020275633287e-01
2.266831049852828794e-01
2.266979044029994173e-01
2.267126958715094398e-01
2.267274882074332143e-01
2.267422770005122490e-01
2.267570622497991351e-01
2.267718439543467412e-01
2.267866177102322855e-01
2.268013923235174811e-01
2.268161633892208928e-01
2.268309309063969437e-01
2.268456904753510806e-01
2.268604508936875597e-01
2.268752077606553397e-01
2.268899610753081220e-01
2.269047108366971099e-01
2.269194526504232368e-01
2.269341953035063364e-01
2.269489344004872455e-01
2.269636699404187219e-01
2.269783975331408077e-01
2.269931259571958959e-01
2.270078508213637103e-01
2.270225721246988404e-01
2.270372898662542660e-01
2.270519996611768954e-01
2.270667102774002188e-01
2.270814173290078286e-01
2.270961208150562571e-01
2.271108163549397374e-01
2.271255127080968328e-01
2.271402054928602365e-01
2.271548947082853709e-01
2.271695803534291569e-01
2.271842580530061273e-01
2.271989365558195195e-01
2.272136114855216049e-01
2.272282828411691935e-01
2.272429462517372434e-01
2.272576104575135258e-01
2.272722710864075735e-01
2.272869281374783612e-01
2.273015816097849195e-01
2.273162271376344967e-01
2.273308734506552242e-01
2.273455161820893689e-01
2.273601553309972934e-01
2.273747865359568299e-01
2.273894185180599936e-01
2.274040469148183030e-01
2.274186717252930645e-01
2.274332929485461952e-01
2.274479062285024722e-01
2.274625202755689024e-01
2.274771307326012848e-01
2.274917375986634238e-01
2.275063365219617273e-01
2.275209362043457140e-01
2.275355322929527579e-01
2.275501247868470522e-01
2.275647136850950103e-01
2.275792946412607543e-01
2.275938763464868120e-01
2.276084544532648857e-01
2.276230289606650525e-01
2.276375955265412809e-01
2.276521628334603475e-01
2.276667265382061323e-01
2.276812866398477686e-01
2.276958431374556668e-01
2.277103916942572748e-01
2.277249409820848447e-01
2.277394866630927939e-01
2.277540287363525873e-01
2.277685628693942310e-01
2.277830977254542422e-01
2.277976289709865432e-01
2.278121566050670399e-01
2.278266806267699729e-01
2.278411967090089307e-01
2.278557135042628135e-01
2.278702266843687929e-01
2.278847362484057171e-01
2.278992378735972824e-01
2.279137402038072246e-01
2.279282389151847110e-01
2.279427340068098107e-01
2.279572254777642581e-01
2.279717090106680444e-01
2.279861932386043066e-01
2.280006738431162305e-01
2.280151508232874935e-01
2.280296241782034383e-01
2.280440895958880110e-01
2.280585556986285400e-01
2.280730181733703343e-01
2.280874770192016787e-01
2.281019279284753898e-01
2.281163795148322682e-01
2.281308274695441063e-01
2.281452717917029083e-01
2.281597124803990129e-01
2.281741452334012932e-01
2.281885786535309268e-01
2.282030084374769840e-01
2.282174345843323016e-01
2.282318527962055588e-01
2.282462716672508662e-01
2.282606868984942694e-01
2.282750984890335455e-01
2.282895064379663608e-01
2.283039062027227839e-01
2.283183034429496772e-01
2.283326930267031707e-01
2.283470749552177215e-01
2.283614449477087693e-01
2.283758115717224868e-01
2.283901705441918062e-01
2.284045218663478538e-01
2.284188655394205902e-01
2.284331972940177313e-01
2.284475256748877414e-01
2.284618464103584934e-01
2.284761595016566726e-01
2.284904606884989864e-01
2.285047584974084223e-01
2.285190486658217335e-01
2.285333311949637181e-01
2.285476060860575642e-01
2.285618690901968231e-01
2.285761287111382489e-01
2.285903806976990471e-01
2.286046250511003519e-01
2.286188575315279969e-01
2.286330866245437909e-01
2.286473080880588316e-01
2.286615219232925322e-01
2.286757281314620860e-01
2.286899224841166811e-01
2.287041134440837009e-01
2.287182967806379863e-01
2.287324724949964527e-01
2.287466363677880254e-01
2.287607968436695116e-01
2.287749497009984312e-01
2.287890949409904229e-01
2.288032325648572951e-01
2.288173583645746190e-01
2.288314807620995817e-01
2.288455955471375147e-01
2.288597027208995049e-01
2.288737980844299802e-01
2.288878900415405315e-01
2.289019743910067906e-01
2.289160511340393445e-01
2.289301202718463379e-01
2.289441776168014142e-01
2.289582315500515164e-01
2.289722778817013804e-01
2.289863166129599281e-01
2.290003435652563923e-01
2.290143671016163784e-01
2.290283830412065402e-01
2.290423913852311921e-01
2.290563914711923887e-01
2.290703776940792857e-01
2.290843583457355948e-01
2.290983292600289323e-01
2.291122904410480832e-01
2.291262377371610093e-01
2.291401794667884961e-01
2.291541114753976038e-01
2.291680337670709000e-01
2.291819463458896200e-01
2.291958450746897080e-01
2.292097382429299501e-01
2.292236217105511620e-01
2.292374954816284727e-01
2.292513554305489754e-01
2.292652098236487301e-01
2.292790545324236429e-01
2.292928895609444573e-01
2.293067149132804738e-01
2.293205264782287589e-01
2.293343324932781147e-01
2.293481288443405264e-01
2.293619155354815753e-01
2.293756884670061225e-01
2.293894558533650097e-01
2.294032135919860660e-01
2.294169616869269901e-01
2.294307001422458137e-01
2.294444248726056346e-01
2.294581440637187275e-01
2.294718536273736564e-01
2.294855535676245673e-01
2.294992438885220531e-01
2.295129205190571398e-01
2.295265916162617104e-01
2.295402531062594731e-01
2.295539049930973574e-01
2.295675432172060715e-01
2.295811759127184826e-01
2.295947990172022557e-01
2.296084125347008231e-01
2.296220164692537313e-01
2.296356067755670471e-01
2.296491915592013267e-01
2.296627667720057553e-01
2.296763324180162158e-01
2.296898844633349368e-01
2.297034309907100003e-01
2.297169679633940809e-01
2.297304953854170106e-01
2.297440132608102314e-01
2.297575175698957639e-01
2.297710163669603456e-01
2.297845056294802735e-01
2.297979853614829371e-01
2.298114515546429981e-01
2.298249122405221501e-01
2.298383634079558813e-01
2.298518050609659191e-01
2.298652372035746572e-01
2.298786558416243686e-01
2.298920689783205407e-01
2.299054726166718798e-01
2.299188667606957281e-01
2.299322474275466988e-01
2.299456225977896673e-01
2.299589882857511758e-01
2.299723444954425711e-01
2.299856912308785306e-01
2.299990245233231589e-01
2.300123523250994229e-01
2.300256706646489069e-01
2.300389795459811815e-01
2.300522750116312243e-01
2.300655649913662670e-01
2.300788455249023756e-01
2.300921166162457343e-01
2.301053782693995298e-01
2.301186265409586040e-01
2.301318693325525855e-01
2.301451026979615677e-01
2.301583266411877937e-01
2.301715372300514040e-01
2.301847423437136664e-01
2.301979380471875780e-01
2.302111243444709410e-01
2.302243012395588928e-01
2.302374648142772040e-01
2.302506229197585075e-01
2.302637716350269814e-01
2.302769109640762091e-01
2.302900369999134611e-01
2.303031575712911616e-01
2.303162687684215393e-01
2.303293705952929593e-01
2.303424630558952302e-01
2.303555422571902933e-01
2.303686160000048555e-01
2.303816803885111453e-01
2.303947354266936420e-01
2.304077772326550977e-01
2.304208135849286077e-01
2.304338405988294314e-01
2.304468582783409381e-01
2.304598666274447760e-01
2.304728617781430788e-01
2.304858514811515824e-01
2.304988318656924218e-01
2.305118029357450249e-01
2.305247608344092036e-01
2.305377132901905157e-01
2.305506564434155470e-01
2.305635902980590624e-01
2.305765148580971036e-01
2.305894262804764061e-01
2.306023322659938590e-01
2.306152289688265244e-01
2.306281163929475575e-01
2.306409907063599607e-01
2.306538595877353215e-01
2.306667192023120760e-01
2.306795695540607150e-01
2.306924106469503966e-01
2.307052386627769791e-01
2.307180612526116281e-01
2.307308745954904095e-01
2.307436786953812047e-01
2.307564697450927294e-01
2.307692553736568897e-01
2.307820317711290481e-01
2.307947989414729784e-01
2.308075568886553963e-01
2.308203018192226397e-01
2.308330413347124965e-01
2.308457716389260006e-01
2.308584927358258154e-01
2.308712046293724396e-01
2.308839035398252970e-01
2.308965970412869551e-01
2.309092813512740316e-01
2.309219564737453045e-01
2.309346186399104939e-01
2.309472754019615270e-01
2.309599229883699256e-01
2.309725614030926910e-01
2.309851906500857699e-01
2.309978069742165685e-01
2.310104179003472091e-01
2.310230196706127281e-01
2.310356122889685726e-01
2.310481920111861487e-01
2.310607663403064782e-01
2.310733315293765355e-01
2.310858875823465497e-01
2.310984345031708020e-01
2.311109685612247611e-01
2.311234972323274461e-01
2.311360167831353896e-01
2.311485272175984873e-01
2.311610248159567949e-01
2.311735170322925526e-01
2.311860001441300994e-01
2.311984741554185541e-01
2.312109390701046485e-01
2.312233911819824850e-01
2.312358379180156076e-01
2.312482755692870651e-01
2.312607041397437557e-01
2.312731199339988497e-01
2.312855303573663757e-01
2.312979317117535016e-01
2.313103240011064599e-01
2.313227072293688735e-01
2.313350777146551129e-01
2.313474428352660928e-01
2.313597989066163430e-01
2.313721459326489871e-01
2.313844802422572178e-01
2.313968091921753678e-01
2.314091291086008972e-01
2.314214399954768742e-01
2.314337418567435356e-01
2.314460310347412619e-01
2.314583148592980755e-01
2.314705896700668397e-01
2.314828554709869590e-01
2.314951086151352810e-01
2.315073564108591775e-01
2.315195952085511988e-01
2.315318250121495836e-01
2.315440458255935696e-01
2.315562540153545679e-01
2.315684568629791107e-01
2.315806507322619168e-01
2.315928356271397814e-01
2.316050079247793381e-01
2.316171748853290135e-01
2.316293328832830234e-01
2.316414819225781629e-01
2.316536220071492291e-01
2.316657495275057932e-01
2.316778717171025237e-01
2.316899849637807374e-01
2.317020892714760638e-01
2.317141810413495540e-01
2.317262674855432025e-01
2.317383450025569114e-01
2.317504135963237011e-01
2.317624732707782020e-01
2.317745204403706683e-01
2.317865622906564171e-01
2.317985952334283284e-01
2.318106192726195891e-01
2.318226308332934638e-01
2.318346370797739753e-01
2.318466344344711771e-01
2.318586229013179789e-01
2.318706024842462909e-01
2.318825696215555676e-01
2.318945314510871825e-01
2.319064844084947619e-01
2.319184284977103827e-01
2.319303601676002691e-01
2.319422865348640950e-01
2.319542040457278076e-01
2.319661127041229842e-01
2.319780125139798144e-01
2.319898999373499193e-01
2.320017820645563500e-01
2.320136553550147251e-01
2.320255198126558449e-01
2.320373719100574661e-01
2.320492187164827635e-01
2.320610567018799864e-01
2.320728858701788244e-01
2.320847062253092452e-01
2.320965142529806124e-01
2.321083169961852821e-01
2.321201109380077177e-01
2.321318960823794963e-01
2.321436689254942620e-01
2.321554364893679279e-01
2.321671962861114880e-01
2.321789495531447201e-01
2.321906962960377241e-01
2.322024330202706599e-01
2.322141667251869657e-01
2.322258939143235223e-01
2.322376145904677114e-01
2.322493287564055264e-01
2.322610329273176455e-01
2.322727340831414744e-01
2.322844287371160776e-01
2.322961168920293917e-01
2.323077950708053452e-01
2.323194702378854060e-01
2.323311389142587169e-01
2.323428011027117157e-01
2.323544568060280646e-01
2.323661025567964611e-01
2.323777453001250048e-01
2.323893815666708829e-01
2.324010113592187565e-01
2.324126312180704867e-01
2.324242480729006854e-01
2.324358584620848100e-01
2.324474623884056346e-01
2.324590598546480980e-01
2.324706474107388066e-01
2.324822319670968862e-01
2.324938100717254819e-01
2.325053817274084222e-01
2.325169434917603306e-01
2.325285022598214124e-01
2.325400545872859381e-01
2.325516004769366818e-01
2.325631399315566394e-01
2.325746695183482649e-01
2.325861961131709399e-01
2.325977162813105403e-01
2.326092300255509504e-01
2.326207339207483904e-01
2.326322348274478258e-01
2.326437293185947830e-01
2.326552173969708703e-01
2.326666990653591949e-01
2.326781709081701677e-01
2.326896397668391514e-01
2.327011022238670845e-01
2.327125582820366856e-01
2.327240045333831553e-01
2.327354478040883912e-01
2.327468846842819516e-01
2.327583151767464997e-01
2.327697392842640323e-01
2.327811536083859711e-01
2.327925649562589960e-01
2.328039699275327723e-01
2.328153685249890747e-01
2.328267573577756933e-01
2.328381432178441846e-01
2.328495227124430245e-01
2.328608958443557087e-01
2.328722626163639564e-01
2.328836196470929210e-01
2.328949737095363237e-01
2.329063214204240562e-01
2.329176627825396695e-01
2.329289944220737651e-01
2.329403230968843386e-01
2.329516454312720031e-01
2.329629614280200878e-01
2.329742710899119773e-01
2.329855710525794432e-01
2.329968680549966975e-01
2.330081587309082991e-01
2.330194430830990204e-01
2.330307177547361608e-01
2.330419894697189909e-01
2.330532548693324824e-01
2.330645139563614632e-01
2.330757667335905392e-01
2.330870098535898771e-01
2.330982500214516806e-01
2.331094838878665088e-01
2.331207114556215765e-01
2.331319293847931018e-01
2.331431443654578550e-01
2.331543530558176647e-01
2.331655554586578027e-01
2.331767515767657617e-01
2.331879380795839340e-01
2.331991216384552978e-01
2.332102989209521859e-01
2.332214699298612026e-01
2.332326313421047570e-01
2.332437898140668486e-01
2.332549420208029911e-01
2.332660879650986230e-01
2.332772276497435682e-01
2.332883577609868309e-01
2.332994849365561119e-01
2.333106058608380717e-01
2.333217205366204250e-01
2.333328256576024939e-01
2.333439278466140632e-01
2.333550237954935547e-01
2.333661135070300707e-01
2.333771969840137683e-01
2.333882709294344271e-01
2.333993419475385300e-01
2.334104067394607296e-01
2.334214653079907387e-01
2.334325176559199910e-01
2.334435604955090171e-01
2.334546004124632979e-01
2.334656341171919558e-01
2.334766616124859806e-01
2.334876796180069825e-01
2.334986947046590045e-01
2.335097035902549134e-01
2.335207062775868647e-01
2.335317027694489567e-01
2.335426897947375791e-01
2.335536739058872158e-01
2.335646518299500096e-01
2.335756235697200589e-01
2.335865858614644686e-01
2.335975452428759036e-01
2.336084984483809412e-01
2.336194454807751786e-01
2.336303863428556005e-01
2.336413177800847896e-01
2.336522463117644000e-01
2.336631686815212050e-01
2.336740848921521896e-01
2.336849916964628404e-01
2.336958955990708353e-01
2.337067933509486273e-01
2.337176849548954771e-01
2.337285704137100351e-01
2.337394464893575163e-01
2.337503196681390283e-01
2.337611867101888619e-01
2.337720476183089424e-01
2.337828991617741936e-01
2.337937478122646406e-01
2.338045903372292789e-01
2.338154267394719210e-01
2.338262570217944925e-01
2.338370779625943974e-01
2.338478960153104746e-01
2.338587079565171978e-01
2.338695137890199893e-01
2.338803102984978177e-01
2.338911039238256162e-01
2.339018914488657508e-01
2.339126728764229224e-01
2.339234482093039968e-01
2.339342142422737303e-01
2.339449773960400880e-01
2.339557344635532221e-01
2.339664854476209976e-01
2.339772271502588152e-01
2.339879659776745724e-01
2.339986987300720633e-01
2.340094254102617066e-01
2.340201460210548645e-01
2.340308573735118136e-01
2.340415658557503664e-01
2.340522682770264651e-01
2.340629646401521935e-01
2.340736517634107172e-01
2.340843360204775681e-01
2.340950142278333534e-01
2.341056863882930994e-01
2.341163525046702776e-01
2.341270094042584571e-01
2.341376634427179138e-01
2.341483114455428227e-01
2.341589534155495422e-01
2.341695861872218898e-01
2.341802161018402550e-01
2.341908399920931139e-01
2.342014578607992115e-01
2.342120697107779037e-01
2.342226723854839432e-01
2.342332722082596796e-01
2.342438660207680212e-01
2.342544538258299891e-01
2.342650324740640499e-01
2.342756082744889556e-01
2.342861780759353252e-01
2.342967418812257341e-01
2.343072996931836460e-01
2.343178483713615479e-01
2.343283942069143699e-01
2.343389340576098601e-01
2.343494679262745350e-01
2.343599926795902899e-01
2.343705145944534607e-01
2.343810305357666435e-01
2.343915405063585755e-01
2.344020445090572724e-01
2.344125394194415124e-01
2.344230314966203044e-01
2.344335176143954591e-01
2.344439977755982119e-01
2.344544688629082163e-01
2.344649371212352285e-01
2.344753994314867640e-01
2.344858557964950019e-01
2.344963062190959513e-01
2.345067475908248489e-01
2.345171861388818391e-01
2.345276187530348500e-01
2.345380454361215561e-01
2.345484630867488707e-01
2.345588779179779149e-01
2.345692868266525122e-01
2.345796898156107813e-01
2.345900868876931722e-01
2.346004749503261544e-01
2.346108601989365106e-01
2.346212395391915062e-01
2.346316129739329792e-01
2.346419805060034336e-01
2.346523390516300211e-01
2.346626947886451542e-01
2.346730446315197782e-01
2.346833885830995614e-01
2.346937235666337607e-01
2.347040557459132426e-01
2.347143820424354987e-01
2.347247024590473075e-01
2.347350169985978896e-01
2.347453225930981047e-01
2.347556253888214983e-01
2.347659223160311059e-01
2.347762133775769811e-01
2.347864955124647213e-01
2.347967748529855569e-01
2.348070483363980387e-01
2.348173159655566056e-01
2.348275777433158074e-01
2.348378306174016550e-01
2.348480807026661621e-01
2.348583249450967303e-01
2.348685633475484091e-01
2.348787928647130263e-01
2.348890195975205653e-01
2.348992404989237448e-01
2.349094555717820554e-01
2.349196648189552650e-01
2.349298652038189772e-01
2.349400628099406751e-01
2.349502545989611280e-01
2.349604405737432122e-01
2.349706177045953748e-01
2.349807920612237422e-01
2.349909606122068673e-01
2.350011233604098471e-01
2.350112803086987778e-01
2.350214284360282457e-01
2.350315737948186490e-01
2.350417133622978993e-01
2.350518471413360899e-01
2.350619721177877319e-01
2.350720943302759269e-01
2.350822107629345625e-01
2.350923214186344534e-01
2.351024263002498005e-01
2.351125224022418969e-01
2.351226157460269972e-01
2.351327033243488240e-01
2.351427851400829105e-01
2.351528581945643848e-01
2.351629284954699917e-01
2.351729930771027099e-01
2.351830533218065566e-01
2.351931099467525765e-01
2.352031599589686217e-01
2.352132093515431621e-01
2.352232551304279107e-01
2.352332972976490244e-01
2.352433328645425203e-01
2.352533678155903640e-01
2.352633991610554864e-01
2.352734269029681524e-01
2.352834510433589599e-01
2.352934685989374608e-01
2.353034855434534833e-01
2.353134988925452697e-01
2.353235086482494132e-01
2.353335118315617591e-01
2.353435144076688190e-01
2.353535133964996806e-01
2.353635088000936015e-01
2.353735006204918379e-01
2.353834858840363475e-01
2.353934705452356280e-01
2.354034516293684876e-01
2.354134291384786803e-01
2.354234001031751400e-01
2.354333704694460128e-01
2.354433372668375823e-01
2.354533004973995980e-01
2.354632601631829747e-01
2.354732133001126715e-01
2.354831658435563302e-01
2.354931148283821440e-01
2.355030602566429709e-01
2.355129991685088742e-01
2.355229374908723861e-01
2.355328722628452498e-01
2.355428034864875952e-01
2.355527311638612731e-01
2.355626552970283560e-01
2.355725699769554149e-01
2.355824870300107232e-01
2.355924005450533154e-01
2.356023105241502047e-01
2.356122169693684598e-01
2.356221198827792573e-01
2.356320192664527191e-01
2.356419151224599107e-01
2.356518074528755613e-01
2.356616903676111430e-01
2.356715756551630570e-01
2.356814574233470072e-01
2.356913356742423860e-01
2.357012104099256433e-01
2.357110816324772817e-01
2.357209493439807457e-01
2.357308135465165377e-01
2.357406742421689905e-01
2.357505255596965554e-01
2.357603792499246009e-01
2.357702294395260800e-01
2.357800761305887116e-01
2.357899193252028236e-01
2.357997590254591880e-01
2.358095952334496870e-01
2.358194279512673130e-01
2.358292571810065574e-01
2.358390770701737638e-01
2.358488993321204985e-01
2.358587181122777099e-01
2.358685334127452182e-01
2.358783452356238430e-01
2.358881535830144038e-01
2.358979584570197741e-01
2.359077598597438818e-01
2.359175577932925427e-01
2.359273464238157425e-01
2.359371374273980249e-01
2.359469249681266367e-01
2.359567090481117235e-01
2.359664896694638192e-01
2.359762668342968994e-01
2.359860405447236631e-01
2.359958108028594181e-01
2.360055776108201941e-01
2.360153351533000321e-01
2.360250950693184580e-01
2.360348515415168213e-01
2.360446045720168695e-01
2.360543541629400721e-01
2.360641003164105078e-01
2.360738430345531991e-01
2.360835823194944449e-01
2.360933181733617658e-01
2.361030447992878978e-01
2.361127737994345166e-01
2.361224993748947676e-01
2.361322215278016667e-01
2.361419402602877859e-01
2.361516555744884172e-01
2.361613674725396850e-01
2.361710759565784357e-01
2.361807810287441800e-01
2.361904769105074853e-01
2.362001751673757921e-01
2.362098700187931777e-01
2.362195614669012067e-01
2.362292495138463289e-01
2.362389341617735505e-01
2.362486154128313198e-01
2.362582932691664195e-01
2.362679677329306283e-01
2.362776330438304262e-01
2.362873007309237439e-01
2.362969650319013404e-01
2.363066259489182697e-01
2.363162834841294746e-01
2.363259376396935618e-01
2.363355884177685828e-01
2.363452358205149761e-01
2.363548798500936798e-01
2.363645147643437805e-01
2.363741520560826426e-01
2.363837859811435127e-01
2.363934165416938238e-01
2.364030437398997320e-01
2.364126675779303355e-01
2.364222880579573416e-01
2.364319051821501816e-01
2.364415189526828942e-01
2.364511236454203691e-01
2.364607307171504580e-01
2.364703344417435904e-01
2.364799348213787455e-01
2.364895318582345141e-01
2.364991255544916515e-01
2.365087159123315241e-01
2.365183029339376630e-01
2.365278866214933773e-01
2.365374612687873301e-01
2.365470382967846952e-01
2.365566119972919434e-01
2.365661823724977131e-01
2.365757494245928627e-01
2.365853131557696387e-01
2.365948735682213422e-01
2.366044306641429951e-01
2.366139844457293417e-01
2.366235292245853494e-01
2.366330763860674535e-01
2.366426202398088652e-01
2.366521607880112676e-01
2.366616980328767883e-01
2.366712319766093309e-01
2.366807626214135207e-01
2.366902899694958151e-01
2.366998140230636705e-01
2.367093291114326092e-01
2.367188465845609935e-01
2.367283607698041359e-01
2.367378716693755991e-01
2.367473792854892234e-01
2.367568836203607363e-01
2.367663846762073088e-01
2.367758824552461672e-01
2.367853769596975910e-01
2.367948625364791893e-01
2.368043505003662452e-01
2.368138351963301469e-01
2.368233166265962808e-01
2.368327947933904221e-01
2.368422696989389009e-01
2.368517413454716558e-01
2.368612097352174595e-01
2.368706748704095255e-01
2.368801311154604128e-01
2.368895897501767100e-01
2.368990451370390216e-01
2.369084972782836140e-01
2.369179461761479755e-01
2.369273918328713147e-01
2.369368342506953939e-01
2.369462734318604769e-01
2.369557093786107127e-01
2.369651364727499154e-01
2.369745659593290865e-01
2.369839922182294667e-01
2.369934152516999792e-01
2.370028350619904356e-01
2.370122516513517019e-01
2.370216650220359766e-01
2.370310751762984003e-01
2.370404821163926701e-01
2.370498858445767576e-01
2.370592807618468467e-01
2.370686780748949007e-01
2.370780721828078530e-01
2.370874630878486156e-01
2.370968507922801005e-01
2.371062352983669408e-01
2.371156166083747685e-01
2.371249947245708811e-01
2.371343696492245190e-01
2.371437358004908069e-01
2.371531043507678627e-01
2.371624697163145501e-01
2.371718318994049390e-01
2.371811909023140985e-01
2.371905467273187074e-01
2.371998993766974428e-01
2.372092488527279830e-01
2.372185951576923912e-01
2.372279327267967086e-01
2.372372726983633662e-01
2.372466095057114699e-01
2.372559431511288008e-01
2.372652736369019744e-01
2.372746009653204369e-01
2.372839251386734682e-01
2.372932461592530684e-01
2.373025640293522365e-01
2.373118732011171295e-01
2.373211847790132056e-01
2.373304932133141754e-01
2.373397985063184223e-01
2.373491006603252185e-01
2.373583996776357230e-01
2.373676955605529826e-01
2.373769883113794332e-01
2.373862779324217853e-01
2.373955588926521254e-01
2.374048422629065347e-01
2.374141225102968655e-01
2.374233996371348243e-01
2.374326736457324505e-01
2.374419445384022831e-01
2.374512123174596923e-01
2.374604769852200481e-01
2.374697385440005526e-01
2.374789914794927514e-01
2.374882468291206750e-01
2.374974990767275695e-01
2.375067482246369099e-01
2.375159942751720044e-01
2.375252372306586035e-01
2.375344770934234573e-01
2.375437138657952585e-01
2.375529475501028109e-01
2.375621726486436547e-01
2.375714001656558105e-01
2.375806246015986778e-01
2.375898459588089429e-01
2.375990642396220709e-01
2.376082794463768022e-01
2.376174915814118771e-01
2.376267006470674237e-01
2.376359066456863456e-01
2.376451040960574357e-01
2.376543039694568038e-01
2.376635007828517554e-01
2.376726945385906897e-01
2.376818852390196191e-01
2.376910728864904399e-01
2.377002574833554926e-01
2.377094390319658412e-01
2.377186175346768238e-01
2.377277875266569085e-01
2.377369599464484451e-01
2.377461293274105714e-01
2.377552956719020671e-01
2.377644589822843768e-01
2.377736192609200550e-01
2.377827765101736546e-01
2.377919307324096176e-01
2.378010819235397699e-01
2.378102245094366185e-01
2.378193693488481197e-01
2.378285109932444241e-01
2.378376494467978608e-01
2.378467847136804814e-01
2.378559167980650590e-01
2.378650457041227573e-01
2.378741714360235737e-01
2.378832939979390049e-01
2.378924079602957042e-01
2.379015241966270233e-01
2.379106372754753451e-01
2.379197472010085024e-01
2.379288539773922739e-01
2.379379576087921055e-01
2.379470580993756079e-01
2.379561554533065060e-01
2.379652496747483581e-01
2.379743353509823911e-01
2.379834233217979489e-01
2.379925081726114167e-01
2.380015899075845764e-01
2.380106685308785996e-01
2.380197440466539915e-01
2.380288164590689814e-01
2.380378857722841857e-01
2.380469519904576670e-01
2.380560097175184464e-01
2.380650697599205889e-01
2.380741267197500899e-01
2.380831806011635687e-01
2.380922314083157576e-01
2.381012791453628874e-01
2.381103238164576363e-01
2.381193654257547920e-01
2.381284039774055339e-01
2.381374340917905008e-01
2.381464665424242177e-01
2.381554959478660027e-01
2.381645223122650368e-01
2.381735456397726103e-01
2.381825659345375712e-01
2.381915832007085454e-01
2.382005974424338812e-01
2.382096086638610388e-01
2.382186115016163286e-01
2.382276166966806885e-01
2.382366188838833665e-01
2.382456180673689361e-01
2.382546142512825260e-01
2.382636074397678771e-01
2.382725976369685084e-01
2.382815848470262177e-01
2.382905690740840243e-01
2.382995449708166791e-01
2.383085232460699365e-01
2.383174985507435228e-01
2.383264708889774597e-01
2.383354402649096038e-01
2.383444066826805319e-01
2.383533701464268240e-01
2.383623306602866698e-01
2.383712882283963164e-01
2.383802375192798362e-01
2.383891892100475918e-01
2.383981379674700030e-01
2.384070837956815403e-01
2.384160266988157861e-01
2.384249666810068224e-01
2.384339037463873989e-01
2.384428378990895436e-01
2.384517691432445075e-01
2.384606921630254006e-01
2.384696176042065408e-01
2.384785401492305335e-01
2.384874598022252989e-01
2.384963765673205338e-01
2.385052904486438252e-01
2.385142014503244812e-01
2.385231095764874243e-01
2.385320148312602972e-01
2.385409119142666845e-01
2.385498114403413750e-01
2.385587081073997084e-01
2.385676019195656639e-01
2.385764928809633312e-01
2.385853809957158012e-01
2.385942662679443327e-01
2.386031487017732933e-01
2.386120283013221655e-01
2.386208997814661115e-01
2.386297737265017371e-01
2.386386448496166657e-01
2.386475131549299356e-01
2.386563786465607517e-01
2.386652413286265983e-01
2.386741012052450706e-01
2.386829582805346517e-01
2.386918125586101613e-01
2.387006587693979442e-01
2.387095074670544381e-01
2.387183533798409307e-01
2.387271965118728523e-01
2.387360368672619138e-01
2.387448744501229347e-01
2.387537092645690140e-01
2.387625413147101971e-01
2.387713706046596940e-01
2.387801918791969680e-01
2.387890156627339722e-01
2.387978366984075396e-01
2.388066549903276603e-01
2.388154705426037694e-01
2.388242833593426928e-01
2.388330934446540876e-01
2.388419008026437806e-01
2.388507054374189309e-01
2.388595021084150560e-01
2.388683013106973063e-01
2.388770978020786084e-01
2.388858915866641786e-01
2.388946826685598435e-01
2.389034710518679883e-01
2.389122567406918862e-01
2.389210397391334784e-01
2.389298200512949832e-01
2.389385976812781198e-01
2.389473674045693441e-01
2.389561396840907959e-01
2.389649092937325969e-01
2.389736762375928025e-01
2.389824405197725765e-01
2.389912021443696966e-01
2.389999611154809411e-01
2.390087174372048096e-01
2.390174711136361929e-01
2.390262169345012122e-01
2.390349653342097036e-01
2.390437111009109938e-01
2.390524542387013063e-01
2.390611947516734226e-01
2.390699326439222894e-01
2.390786679195396336e-01
2.390874005826194026e-01
2.390961306372531570e-01
2.391048528872041778e-01
2.391135777387687344e-01
2.391222999941578498e-01
2.391310196574625291e-01
2.391397367327713908e-01
2.391484512241734972e-01
2.391571631357590766e-01
2.391658724716136941e-01
2.391745792358265787e-01
2.391832782460034390e-01
2.391919798807188857e-01
2.392006789560492397e-01
2.392093754760810098e-01
2.392180694448971523e-01
2.392267608665836209e-01
2.392354497452253703e-01
2.392441360849038023e-01
2.392528198897034830e-01
2.392614959908746508e-01
2.392701747396671075e-01
2.392788509658235196e-01
2.392875246734255668e-01
2.392961958665539846e-01
2.393048645492877324e-01
2.393135307257070465e-01
2.393221943998916634e-01
2.393308555759188772e-01
2.393395090984888895e-01
2.393481652919181024e-01
2.393568189994215722e-01
2.393654702250749278e-01
2.393741189729546304e-01
2.393827652471357537e-01
2.393914090516936488e-01
2.394000503907031119e-01
2.394086892682371626e-01
2.394173205422492345e-01
2.394259545105169584e-01
2.394345860295269413e-01
2.394432151033515921e-01
2.394518417360628759e-01
2.394604659317319806e-01
2.394690876944289837e-01
2.394777070282252951e-01
2.394863239371901598e-01
2.394949332923294039e-01
2.395035453652775148e-01
2.395121550255973619e-01
2.395207622773583567e-01
2.395293671246265799e-01
2.395379695714695556e-01
2.395465696219536977e-01
2.395551672801439769e-01
2.395637625501071954e-01
2.395723503157073941e-01
2.395809408228260495e-01
2.395895289539080597e-01
2.395981147130180622e-01
2.396066981042170863e-01
2.396152791315687147e-01
2.396238577991340879e-01
2.396324341109766776e-01
2.396410080711566803e-01
2.396495745762009522e-01
2.396581438466323100e-01
2.396667107775791172e-01
2.396752753731010710e-01
2.396838376372569246e-01
2.396923975741040436e-01
2.397009551877011813e-01
2.397095104821062583e-01
2.397180634613745309e-01
2.397266090345009926e-01
2.397351573970404881e-01
2.397437034566095582e-01
2.397522472172629593e-01
2.397607886830557256e-01
2.397693278580421694e-01
2.397778647462749935e-01
2.397863993518088987e-01
2.397949316786953111e-01
2.398034566481994090e-01
2.398119844313000293e-01
2.398205099479058244e-01
2.398290332020693860e-01
2.398375541978390868e-01
2.398460729392667412e-01
2.398545894304008330e-01
2.398631036752899570e-01
2.398716156779830411e-01
2.398801203718212705e-01
2.398886279035971070e-01
2.398971332053173589e-01
2.399056362810291776e-01
2.399141371347782159e-01
2.399226357706104040e-01
2.399311321925720608e-01
2.399396264047066185e-01
2.399481184110599519e-01
2.399566031568510782e-01
2.399650907650804910e-01
2.399735761796554234e-01
2.399820594046196409e-01
2.399905404440140777e-01
2.399990193018816109e-01
2.400074959822626752e-01
2.400159704891982604e-01
2.400244428267293562e-01
2.400329079517601882e-01
2.400413759638872491e-01
2.400498418187248517e-01
2.400583055203120431e-01
2.400667670726867597e-01
2.400752264798861613e-01
2.400836837459481288e-01
2.400921388749083785e-01
2.401005918708047915e-01
2.401090377020318467e-01
2.401174864451703361e-01
2.401259330673477521e-01
2.401343775725988672e-01
2.401428199649574546e-01
2.401512602484573433e-01
2.401596984271316404e-01
2.401681345050123983e-01
2.401765684861317252e-01
2.401849953501817292e-01
2.401934251511184115e-01
2.402018528673859343e-01
2.402102785030146848e-01
2.402187020620341618e-01
2.402271235484759182e-01
2.402355429663661224e-01
2.402439603197353835e-01
2.402523756126121457e-01
2.402607838357868064e-01
2.402691950209819849e-01
2.402776041577638910e-01
2.402860112501582490e-01
2.402944163021916157e-01
2.403028193178902705e-01
2.403112203012781611e-01
2.403196192563814004e-01
2.403280161872226039e-01
2.403364060955012205e-01
2.403447989910921234e-01
2.403531898744885043e-01
2.403615787497144773e-01
2.403699656207918256e-01
2.403783504917419989e-01
2.403867333665855033e-01
2.403951142493440107e-01
2.404034931314243395e-01
2.404118650061374818e-01
2.404202398615635783e-01
2.404286127088555158e-01
2.404369835519428733e-01
2.404453523947521210e-01
2.404537192412108948e-01
2.404620840952447769e-01
2.404704469607802375e-01
2.404788078417418040e-01
2.404871617611783474e-01
2.404955186859436544e-01
2.405038736379070397e-01
2.405122266209901438e-01
2.405205776391171613e-01
2.405289266962089001e-01
2.405372737961883889e-01
2.405456189429759917e-01
2.405539621404932937e-01
2.405622984222899885e-01
2.405706377341814139e-01
2.405789751085597450e-01
2.405873105493426256e-01
2.405956440604481439e-01
2.406039756457948320e-01
2.406123053092994457e-01
2.406206330548785188e-01
2.406289588864490847e-01
2.406372778478726993e-01
2.406455998643055594e-01
2.406539199784727967e-01
2.406622381942882805e-01
2.406705545156657688e-01
2.406788689465184095e-01
2.406871814907582952e-01
2.406954921522984070e-01
2.407038009350498386e-01
2.407121028929999906e-01
2.407204079310216183e-01
2.407287111019839054e-01
2.407370124097971131e-01
2.407453118583696705e-01
2.407536094516114500e-01
2.407619051934296039e-01
2.407701990877324505e-01
2.407784911384262538e-01
2.407867813494181108e-01
2.407950647857231563e-01
2.408033513301200967e-01
2.408116360465292205e-01
2.408199189388560701e-01
2.408282000110036902e-01
2.408364792668773458e-01
2.408447567103786935e-01
2.408530323454101119e-01
2.408613061758753116e-01
2.408695732765140374e-01
2.408778435106191940e-01
2.408861119518578842e-01
2.408943786041310986e-01
2.409026434713374965e-01
2.409109065573776243e-01
2.409191678661485869e-01
2.409274274015498207e-01
2.409356851674783750e-01
2.409439362482126423e-01
2.409521904879361465e-01
2.409604429698745109e-01
2.409686936979223981e-01
2.409769426759776345e-01
2.409851899079326620e-01
2.409934318420852151e-01
2.410016644468799818e-01
2.410098877293020414e-01
2.410180968080649078e-01
2.410263014843900820e-01
2.410344968714351888e-01
2.410426829802202464e-01
2.410508598217626086e-01
2.410590274070726347e-01
2.410671857471544111e-01
2.410753348530094153e-01
2.410834747356314089e-01
2.410916005632959824e-01
2.410997220378914285e-01
2.411078343221952358e-01
2.411159374271810152e-01
2.411240313638154387e-01
2.411321161430582949e-01
2.411401917758665414e-01
2.411482582731904745e-01
2.411563156459733959e-01
2.411643591115271157e-01
2.411723982734634286e-01
2.411804283436552732e-01
2.411884493330234691e-01
2.411964612524865603e-01
2.412044641129569289e-01
2.412124579253397405e-01
2.412204427005367191e-01
2.412284184494429273e-01
2.412363804378762633e-01
2.412443381722303992e-01
2.412522869129405945e-01
2.412602266708808174e-01
2.412681574569210952e-01
2.412760792819229061e-01
2.412839921567435097e-01
2.412918960922352807e-01
2.412997910992445427e-01
2.413076724915708682e-01
2.413155496794381349e-01
2.413234179713241168e-01
2.413312773780529330e-01
2.413391279104444842e-01
2.413469695793127867e-01
2.413548023954664723e-01
2.413626263697077889e-01
2.413704415128363201e-01
2.413782431861087874e-01
2.413860407046278245e-01
2.413938294243880289e-01
2.414016093561653920e-01
2.414093805107307977e-01
2.414171428988482471e-01
2.414248965312809081e-01
2.414326414187809022e-01
2.414403775720980194e-01
2.414481003994290997e-01
2.414558191217968108e-01
2.414635291421914354e-01
2.414712304713398372e-01
2.414789231199656050e-01
2.414866070987846114e-01
2.414942824185099535e-01
2.415019490898469567e-01
2.415096071234971720e-01
2.415172519740774182e-01
2.415248927695670123e-01
2.415325249594340584e-01
2.415401485543576809e-01
2.415477635650137844e-01
2.415553700020693917e-01
2.415629678761894161e-01
2.415705571980320543e-01
2.415781379782485083e-01
2.415857057173634859e-01
2.415932694513431289e-01
2.416008246756192190e-01
2.416083714008220307e-01
2.416159096375778415e-01
2.416234393965092653e-01
2.416309606882308114e-01
2.416384735233532699e-01
2.416459779124814911e-01
2.416534694015302631e-01
2.416609569354818965e-01
2.416684360552167621e-01
2.416759067713183939e-01
2.416833690943654411e-01
2.416908230349316122e-01
2.416982686035843986e-01
2.417057058108874612e-01
2.417131346673975223e-01
2.417205507639097473e-01
2.417279629554459630e-01
2.417353668278237055e-01
2.417427623915802126e-01
2.417501496572447839e-01
2.417575286353449426e-01
2.417648993363999410e-01
2.417722617709258670e-01
2.417796159494333130e-01
2.417869575070886734e-01
2.417942952099710885e-01
2.418016246883264442e-01
2.418089459526442941e-01
2.418162590134085854e-01
2.418235638810971033e-01
2.418308605661845800e-01
2.418381490791374211e-01
2.418454294304192009e-01
2.418526972990631130e-01
2.418599613632196887e-01
2.418672172970559586e-01
2.418744651110141253e-01
2.418817048155310623e-01
2.418889364210393689e-01
2.418961599379629290e-01
2.419033753767247941e-01
2.419105827477395776e-01
2.419177777734035639e-01
2.419249690449453705e-01
2.419321522799508517e-01
2.419393274888164136e-01
2.419464946819293583e-01
2.419536538696772099e-01
2.419608050624367790e-01
2.419679482705849316e-01
2.419750835044893189e-01
2.419822065294036650e-01
2.419893258506451428e-01
2.419964356165191788e-01
2.420035230877791710e-01
2.420105855518042137e-01
2.420176230352191760e-01
2.420246355646301084e-01
2.420316231666217455e-01
2.420385858677595592e-01
2.420455195674085513e-01
2.420524325612494754e-01
2.420593207337919939e-01
2.420661841115180901e-01
2.420730227208906515e-01
2.420798365883522485e-01
2.420866257403248012e-01
2.420933902032094132e-01
2.421001300033864823e-01
2.421068411726641778e-01
2.421135317411500232e-01
2.421201977259345717e-01
2.421268391533194508e-01
2.421334560495844723e-01
2.421400484409886866e-01
2.421466163537712712e-01
2.421531598141528074e-01
2.421596788483313945e-01
2.421661696192868307e-01
2.421726398940964309e-01
2.421790858211651520e-01
2.421855074266111574e-01
2.421919047365345690e-01
2.421982777770134709e-01
2.422046265741067406e-01
2.422109511538525495e-01
2.422172515422708616e-01
2.422235240322505034e-01
2.422297761303648933e-01
2.422360041150743437e-01
2.422422080123137200e-01
2.422483878480050090e-01
2.422545436480461056e-01
2.422606754383163641e-01
2.422667832446755987e-01
2.422728670929629735e-01
2.422789234047283968e-01
2.422849594285526598e-01
2.422909715716897172e-01
2.422969598599007957e-01
2.423029243189270820e-01
2.423088649744892797e-01
2.423147818522884411e-01
2.423206749780065228e-01
2.423265443773058303e-01
2.423323865991515724e-01
2.423382086366216992e-01
2.423440070245263533e-01
2.423497817884481265e-01
2.423555329539508474e-01
2.423612605465803038e-01
2.423669645918614113e-01
2.423726451152977135e-01
2.423783021423757678e-01
2.423839356985625360e-01
2.423895424729485826e-01
2.423951291776221262e-01
2.424006924876707658e-01
2.424062324284830261e-01
2.424117490254282803e-01
2.424172423038561397e-01
2.424227122890966202e-01
2.424281590064617520e-01
2.424335824812424711e-01
2.424389795273489967e-01
2.424443566065713762e-01
2.424497105189533097e-01
2.424550412897098495e-01
2.424603489440349535e-01
2.424656335071059821e-01
2.424708950040783129e-01
2.424761334600904483e-01
2.424813489002601852e-01
2.424865382621012588e-01
2.424917077595436510e-01
2.424968543163700807e-01
2.425019779576204071e-01
2.425070787083188906e-01
2.425121565934676982e-01
2.425172116380526766e-01
2.425222438670383007e-01
2.425272533053716151e-01
2.425322370129597838e-01
2.425372009582961175e-01
2.425421421876909345e-01
2.425470607260140632e-01
2.425519565981170689e-01
2.425568298288329760e-01
2.425616804429749918e-01
2.425665084653383929e-01
2.425713139206979174e-01
2.425760939901545621e-01
2.425808543991727628e-01
2.425855923153874549e-01
2.425903077634991023e-01
2.425950007681901277e-01
2.425996713541221372e-01
2.426043195459409163e-01
2.426089453682717112e-01
2.426135488457198952e-01
2.426181272793871968e-01
2.426226861540965452e-01
2.426272227576171669e-01
2.426317371144813828e-01
2.426362292492023620e-01
2.426406991862740670e-01
2.426451469501726965e-01
2.426495725653558533e-01
2.426539760562623771e-01
2.426583548428097870e-01
2.426627141715539393e-01
2.426670514492115793e-01
2.426713667001480501e-01
2.426756599487085997e-01
2.426799312192217672e-01
2.426841805359959414e-01
2.426884079233220803e-01
2.426926134054736006e-01
2.426967945200066978e-01
2.427009562775672147e-01
2.427050962026447434e-01
2.427092143194358176e-01
2.427133106521219830e-01
2.427173852248661334e-01
2.427214380618111234e-01
2.427254691870815440e-01
2.427294786247850000e-01
2.427334640289522949e-01
2.427374301766591635e-01
2.427413747089957052e-01
2.427452976499954174e-01
2.427491990236760877e-01
2.427530788540338547e-01
2.427569371650487584e-01
2.427607739806810216e-01
2.427645893248749909e-01
2.427683809669736181e-01
2.427721534528070046e-01
2.427759045389071835e-01
2.427796342491455595e-01
2.427833426073743861e-01
2.427870296374283199e-01
2.427906953631232545e-01
2.427943398082592075e-01
2.427979629966144359e-01
2.428015628116944602e-01
2.428051435703924565e-01
2.428087031435304244e-01
2.428122415548153445e-01
2.428157588279394874e-01
2.428192549865747507e-01
2.428227300543757128e-01
2.428261840549805761e-01
2.428296170120067266e-01
2.428330269219762250e-01
2.428364178751370450e-01
2.428397878554567346e-01
2.428431368864820694e-01
2.428464649917430052e-01
2.428497721947512900e-01
2.428530585190024627e-01
2.428563239879710234e-01
2.428595686251188712e-01
2.428627905388435759e-01
2.428659935950313042e-01
2.428691758896536212e-01
2.428723374460985962e-01
2.428754782877351470e-01
2.428785984379183138e-01
2.428816979199818205e-01
2.428847767572441252e-01
2.428878349730044794e-01
2.428908707864146366e-01
2.428938878412565394e-01
2.428968843443779502e-01
2.428998603190090089e-01
2.429028157883609818e-01
2.429057507756298695e-01
2.429086653039919108e-01
2.429115593966068576e-01
2.429144330766180304e-01
2.429172846728059887e-01
2.429201176090965419e-01
2.429229302020924908e-01
2.429257224748651578e-01
2.429284944504704336e-01
2.429312461519467781e-01
2.429339776023147768e-01
2.429366888245774736e-01
2.429393798417199823e-01
2.429420490910405017e-01
2.429446997788411444e-01
2.429473303303624765e-01
2.429499407685217771e-01
2.429525311162186729e-01
2.429551013963359707e-01
2.429576516317386026e-01
2.429601818452735706e-01
2.429626920597737216e-01
2.429651808199442264e-01
2.429676511166799502e-01
2.429701014827561067e-01
2.429725319409332673e-01
2.429749425139592356e-01
2.429773332245588890e-01
2.429797040954448928e-01
2.429820551493114267e-01
2.429843864088350736e-01
2.429866965250328525e-01
2.429889882755941755e-01
2.429912602997276738e-01
2.429935126200410411e-01
2.429957452591270384e-01
2.429979582395595528e-01
2.430001515838966508e-01
2.430023272301450876e-01
2.430044897847332686e-01
2.430066381875798376e-01
2.430087750186862849e-01
2.430108990109165479e-01
2.430130101820531796e-01
2.430151085498633012e-01
2.430171941321015439e-01
2.430192669465039979e-01
2.430213270107966506e-01
2.430233743426889470e-01
2.430254077511320165e-01
2.430274296788525468e-01
2.430294389272026345e-01
2.430314355138324944e-01
2.430334194563789629e-01
2.430353907724643325e-01
2.430373494796958522e-01
2.430392955956674483e-01
2.430412291379561163e-01
2.430431489830552905e-01
2.430450574381255446e-01
2.430469533721517639e-01
2.430488368026559320e-01
2.430507077471435462e-01
2.430525662231068362e-01
2.430544122480230995e-01
2.430562458393565883e-01
2.430580670145560673e-01
2.430598747168085105e-01
2.430616711194015234e-01
2.430634551581100089e-01
2.430652268503270541e-01
2.430669862134285375e-01
2.430687332647784027e-01
2.430704680217244396e-01
2.430721905016017814e-01
2.430739007217310177e-01
2.430755976911547211e-01
2.430772834509711267e-01
2.430789570029051050e-01
2.430806183642190144e-01
2.430822675521626119e-01
2.430839045839703894e-01
2.430855294768647923e-01
2.430871422480511135e-01
2.430887429147234324e-01
2.430903305509456436e-01
2.430919070672983295e-01
2.430934715306195537e-01
2.430950239580456640e-01
2.430965643666998521e-01
2.430980927736887676e-01
2.430996091961087902e-01
2.431011136510387582e-01
2.431026061555441875e-01
2.431040867266791028e-01
2.431055545097847159e-01
2.431070112723633381e-01
2.431084561526333787e-01
2.431098891675915752e-01
2.431113103342191217e-01
2.431127196694855552e-01
2.431141171903449805e-01
2.431155029137387902e-01
2.431168768565939442e-01
2.431182382275344778e-01
2.431195886670315387e-01
2.431209273766758439e-01
2.431222543733405073e-01
2.431235696738824337e-01
2.431248732951455382e-01
2.431261652539598028e-01
2.431274455671413315e-01
2.431287142514932387e-01
2.431299705781089227e-01
2.431312160620588414e-01
2.431324499674926698e-01
2.431336723111599540e-01
2.431348831097934204e-01
2.431360823801136384e-01
2.431372701388266333e-01
2.431384464026256076e-01
2.431396111881898858e-01
2.431407638282747086e-01
2.431419057141679385e-01
2.431430361717720756e-01
2.431441552177118215e-01
2.431452628685990547e-01
2.431463591410298886e-01
2.431474440515882240e-01
2.431485176168465823e-01
2.431495798533599428e-01
2.431506301547414761e-01
2.431516697901089374e-01
2.431526981463107417e-01
2.431537152398511870e-01
2.431547210872182507e-01
2.431557157048884754e-01
2.431566991093248031e-01
2.431576713169749659e-01
2.431586323442750386e-01
2.431595816448988145e-01
2.431605203673903870e-01
2.431614479587480560e-01
2.431623644353531066e-01
2.431632698135753889e-01
2.431641641097694317e-01
2.431650473402768298e-01
2.431659195214273539e-01
2.431667806695340106e-01
2.431676302975442350e-01
2.431684694350094156e-01
2.431692975882875918e-01
2.431701147736414770e-01
2.431709210073205174e-01
2.431717163055574504e-01
2.431725006845762982e-01
2.431732741605875936e-01
2.431740367497842725e-01
2.431747880235997084e-01
2.431755288941686022e-01
2.431762589264224173e-01
2.431769781365050731e-01
2.431776865405466670e-01
2.431783841546623637e-01
2.431790709949573359e-01
2.431797470775213243e-01
2.431804124184319682e-01
2.431810666468278703e-01
2.431817105589893502e-01
2.431823437776409191e-01
2.431829663188088686e-01
2.431835781985056122e-01
2.431841794327277428e-01
2.431847700374640819e-01
2.431853500286859648e-01
2.431859194223539578e-01
2.431864779045391778e-01
2.431870261572183778e-01
2.431875638601361800e-01
2.431880910292006925e-01
2.431886076803059793e-01
2.431891138293360011e-01
2.431896094921582319e-01
2.431900946846303757e-01
2.431905694225958703e-01
2.431910334482918490e-01
2.431914873309288794e-01
2.431919308065026430e-01
2.431923638908051744e-01
2.431927865996148519e-01
2.431931989487002288e-01
2.431936009538123722e-01
2.431939926306933009e-01
2.431943739950706562e-01
2.431947448445861970e-01
2.431951056372113062e-01
2.431954561644318891e-01
2.431957964419216855e-01
2.431961264853481630e-01
2.431964463103614138e-01
2.431967559325999839e-01
2.431970553676898184e-01
2.431973446312436504e-01
2.431976235755520799e-01
2.431978925488644250e-01
2.431981513973954789e-01
2.431984001367083481e-01
2.431986387823543150e-01
2.431988673498697850e-01
2.431990858547791734e-01
2.431992943125952378e-01
2.431994927388178573e-01
2.431996810396306330e-01
2.431998594550692783e-01
2.432000278853289066e-01
2.432001863458578828e-01
2.432003348520939134e-01
2.432004734194608830e-01
2.432006020633708521e-01
2.432007207992233910e-01
2.432008296424048588e-01
2.432009285522493958e-01
2.432010176620728048e-01
2.432010969253020072e-01
2.432011663572730686e-01
2.432012259733123960e-01
2.432012757887308529e-01
2.432013158188292556e-01
2.432013460788935433e-01
2.432013665842003292e-01
2.432013773464923312e-01
2.432013783938486440e-01
2.432013697321879775e-01
2.432013513767355417e-01
2.432013233427065546e-01
2.432012856452995808e-01
2.432012387133428710e-01
2.432011837746623772e-01
2.432011209218790659e-01
2.432010502135505958e-01
2.432009715793746474e-01
2.432008850731824934e-01
2.432007907089837606e-01
2.432006885007715891e-01
2.432005784625328459e-01
2.432004606082378562e-01
2.432003349518470081e-01
2.432002015073091994e-01
2.432000603750320566e-01
2.431999114006188067e-01
2.431997546798223553e-01
2.431995902265456366e-01
2.431994180546770967e-01
2.431992381780928025e-01
2.431990506106595507e-01
2.431988553662289831e-01
2.431986524586440268e-01
2.431984420294900917e-01
2.431982238416200426e-01
2.431979980320402857e-01
2.431977646145461192e-01
2.431975236029205178e-01
2.431972750109335224e-01
2.431970188523453480e-01
2.431967551409021655e-01
2.431964838903405424e-01
2.431962052827583154e-01
2.431959189995933635e-01
2.431956252184381828e-01
2.431953239529824340e-01
2.431950152169036206e-01
2.431946990238672557e-01
2.431943753875266956e-01
2.431940443215244163e-01
2.431937058394931239e-01
2.431933601633810005e-01
2.431930068945331036e-01
2.431926462504699904e-01
2.431922782447747955e-01
2.431919028910222713e-01
2.431915202027718492e-01
2.431911301935740788e-01
2.431907328769662979e-01
2.431903282664767407e-01
2.431899166232505682e-01
2.431894974698562417e-01
2.431890710630826291e-01
2.431886374164090592e-01
2.431881965433067561e-01
2.431877484572312897e-01
2.431872931716314579e-01
2.431868306999403484e-01
2.431863610555818345e-01
2.431858845382474099e-01
2.431854005930338958e-01
2.431849095153464368e-01
2.431844113185632761e-01
2.431839060160514432e-01
2.431833936211649227e-01
2.431828741472489841e-01
2.431823476076340751e-01
2.431818140156429275e-01
2.431812737088661636e-01
2.431807260562220963e-01
2.431801713910884399e-01
2.431796097267407974e-01
2.431790410764451127e-01
2.431784654534523971e-01
2.431778828710068896e-01
2.431772933423374528e-01
2.431766968806649554e-01
2.431760934991967771e-01
2.431754835768847878e-01
2.431748663995100812e-01
2.431742423418902233e-01
2.431736114171880736e-01
2.431729736385568330e-01
2.431723290191361020e-01
2.431716775720571544e-01
2.431710193104379969e-01
2.431703542473872548e-01
2.431696827984074494e-01
2.431690041758040044e-01
2.431683187910169686e-01
2.431676266571100031e-01
2.431669277871345569e-01
2.431662221941321422e-01
2.431655098911321700e-01
2.431647908911545586e-01
2.431640652072052933e-01
2.431633332907125467e-01
2.431625942817674524e-01
2.431618486278014912e-01
2.431610963417784599e-01
2.431603374366512194e-01
2.431595719253632493e-01
2.431587998208427082e-01
2.431580211360114818e-01
2.431572358837775782e-01
2.431564445508647143e-01
2.431556462064040081e-01
2.431548413331943714e-01
2.431540299441012354e-01
2.431532120519788731e-01
2.431523876696713438e-01
2.431515568100101055e-01
2.431507194858166243e-01
2.431498757099035957e-01
2.431490260036671680e-01
2.431481693665258903e-01
2.431473063160242143e-01
2.431464368649288721e-01
2.431455610259968259e-01
2.431446788119731028e-01
2.431437902355934044e-01
2.431428953095817191e-01
2.431419940466514884e-01
2.431410870022611692e-01
2.431401731073487560e-01
2.431392529135862346e-01
2.431383264336444139e-01
2.431373936801820013e-01
2.431364546658490999e-01
2.431355094032837671e-01
2.431345579051130135e-01
2.431336001839538019e-01
2.431326368287133888e-01
2.431316667030764544e-01
2.431306903922306195e-01
2.431297079087508806e-01
2.431287192651997997e-01
2.431277244741305577e-01
2.431267235480855660e-01
2.431257164995984099e-01
2.431247033411874647e-01
2.431236846946019936e-01
2.431226593574902228e-01
2.431216279479488929e-01
2.431205904784555227e-01
2.431195469614809701e-01
2.431184974094817708e-01
2.431174418349040245e-01
2.431163802501858928e-01
2.431153126677532694e-01
2.431142397415919643e-01
2.431131602045218387e-01
2.431120747069463461e-01
2.431109832612491362e-01
2.431098858798034779e-01
2.431087825749730924e-01
2.431076733591110428e-01
2.431065582445599005e-01
2.431054372436509126e-01
2.431043110420118003e-01
2.431031783088318798e-01
2.431020397262210753e-01
2.431008953064707212e-01
2.430997450618592737e-01
2.430985890046574727e-01
2.430974271471243453e-01
2.430962595015077055e-01
2.430950860800479840e-01
2.430939075994195675e-01
2.430927226663716634e-01
2.430915319941257535e-01
2.430903355948804689e-01
2.430891334808223947e-01
2.430879256641289565e-01
2.430867121569662559e-01
2.430854929714900137e-01
2.430842681198476796e-01
2.430830383491711655e-01
2.430818022049505700e-01
2.430805604309315693e-01
2.430793130392202572e-01
2.430780600419115145e-01
2.430768014510892860e-01
2.430755372788285795e-01
2.430742675371935224e-01
2.430729922382385277e-01
2.430717121589723861e-01
2.430704257847922101e-01
2.430691338893870568e-01
2.430678364847689288e-01
2.430665335829418905e-01
2.430652251958991261e-01
2.430639113356239944e-01
2.430625920140893070e-01
2.430612672432580501e-01
2.430599378294344692e-01
2.430586021990885914e-01
2.430572611552675455e-01
2.430559147098945161e-01
2.430545628748812526e-01
2.430532056621317327e-01
2.430518430835369448e-01
2.430504751509801054e-01
2.430491018763355493e-01
2.430477240946239958e-01
2.430463401745441843e-01
2.430449509479253867e-01
2.430435564266014148e-01
2.430421566223930907e-01
2.430407515471150193e-01
2.430393412125696484e-01
2.430379256305492675e-01
2.430365048128376726e-01
2.430350796226056764e-01
2.430336483719223173e-01
2.430322119208287446e-01
2.430307702810693971e-01
2.430293234643784994e-01
2.430278714824767872e-01
2.430264143470810545e-01
2.430249520698927745e-01
2.430234846626078138e-01
2.430220130159795322e-01
2.430205353865818041e-01
2.430190526621024971e-01
2.430175648541973987e-01
2.430160719745100284e-01
2.430145740346769667e-01
2.430130710463218047e-01
2.430115630210613054e-01
2.430100499705006301e-01
2.430085328124145239e-01
2.430070097490104053e-01
2.430054816950592556e-01
2.430039486621269895e-01
2.430024106617706403e-01
2.430008677055381372e-01
2.429993198049671954e-01
2.429977669715850386e-01
2.429962092169120069e-01
2.429946474851801264e-01
2.429930799253532947e-01
2.429915074787247775e-01
2.429899301567739478e-01
2.429883479709715188e-01
2.429867609327759914e-01
2.429851690536397046e-01
2.429835723450041174e-01
2.429819708182986981e-01
2.429803654436669125e-01
2.429787543179363629e-01
2.429771384083675989e-01
2.429755177263539512e-01
2.429738922832799797e-01
2.429722620905173658e-01
2.429706271594335720e-01
2.429689875013817391e-01
2.429673431277080131e-01
2.429656950339110777e-01
2.429640412657860238e-01
2.429623828160109023e-01
2.429607196958946669e-01
2.429590519167342810e-01
2.429573794898187145e-01
2.429557024264272225e-01
2.429540207378287908e-01
2.429523344352843561e-01
2.429506445391029223e-01
2.429489490451414713e-01
2.429472489709499361e-01
2.429455443277520055e-01
2.429438351267599883e-01
2.429421213791777001e-01
2.429404030961993533e-01
2.429386802890095565e-01
2.429369529687843698e-01
2.429352221801032163e-01
2.429334858699677135e-01
2.429317450802612743e-01
2.429299998221198242e-01
2.429282501066735711e-01
2.429264959450417316e-01
2.429247373483335304e-01
2.429229743276498654e-01
2.429212068940828084e-01
2.429194361159440207e-01
2.429176598924608355e-01
2.429158792893064689e-01
2.429140943175338574e-01
2.429123049881901086e-01
2.429105113123099513e-01
2.429087133009208421e-01
2.429069109650395242e-01
2.429051043156742473e-01
2.429032933638242686e-01
2.429014792035441572e-01
2.428996596822319831e-01
2.428978358913702618e-01
2.428960078419203916e-01
2.428941755448364992e-01
2.428923390110623859e-01
2.428904982515315281e-01
2.428886532771692974e-01
2.428868040988939603e-01
2.428849518333704438e-01
2.428830942824689032e-01
2.428812325603412203e-01
2.428793666778666371e-01
2.428774966459182894e-01
2.428756224753549908e-01
2.428737441770318917e-01
2.428718617617906528e-01
2.428699752404671619e-01
2.428680857518112357e-01
2.428661910532199375e-01
2.428642922809888249e-01
2.428623894459157051e-01
2.428604825587910576e-01
2.428585716303926501e-01
2.428566566714943087e-01
2.428547376928578694e-01
2.428528147052359532e-01
2.428508888689440703e-01
2.428489578979483587e-01
2.428470229501673572e-01
2.428450840363191032e-01
2.428431411671096440e-01
2.428411943532404194e-01
2.428392436054016557e-01
2.428372889342749197e-01
2.428353303505326743e-01
2.428333690355373164e-01
2.428314026608626719e-01
2.428294324055308984e-01
2.428274582801797088e-01
2.428254802954368796e-01
2.428234984619223047e-01
2.428215127902451087e-01
2.428195232910084211e-01
2.428175299748043248e-01
2.428155340435286802e-01
2.428135331273921227e-01
2.428115284260079498e-01
2.428095199499320511e-01
2.428075077097145984e-01
2.428054917158952719e-01
2.428034719790044815e-01
2.428014485095654762e-01
2.427994213180907357e-01
2.427973916265006027e-01
2.427953570246642601e-01
2.427933187322737774e-01
2.427912767598084387e-01
2.427892311177381468e-01
2.427871818165232565e-01
2.427851288666165730e-01
2.427830722784623529e-01
2.427810120624945833e-01
2.427789494601509390e-01
2.427768820219727286e-01
2.427748109872268634e-01
2.427727363663145788e-01
2.427706581696267851e-01
2.427685764075462882e-01
2.427664910904472340e-01
2.427644022286959413e-01
2.427623098326477935e-01
2.427602151627583638e-01
2.427581157312455051e-01
2.427560127964492054e-01
2.427539063686920406e-01
2.427517964582880938e-01
2.427496830755425661e-01
2.427475662307511661e-01
2.427454459342029414e-01
2.427433221961771692e-01
2.427411962956466107e-01
2.427390657075059188e-01
2.427369317086690015e-01
2.427347943093810523e-01
2.427326535198782165e-01
2.427305093503893119e-01
2.427283618111343855e-01
2.427262109123240474e-01
2.427240566641621355e-01
2.427219003636429950e-01
2.427197394493313398e-01
2.427175752162185618e-01
2.427154076744742484e-01
2.427132368342579949e-01
2.427110627057216807e-01
2.427088852990091916e-01
2.427067046242552539e-01
2.427045206915867115e-01
2.427023348155319948e-01
2.427001443993069274e-01
2.426979507554909432e-01
2.426957538941758585e-01
2.426935538254479385e-01
2.426913505593817910e-01
2.426891441060469723e-01
2.426869344755014923e-01
2.426847216777962557e-01
2.426825070445065569e-01
2.426802879444757144e-01
2.426780657073835390e-01
2.426758403432465183e-01
2.426736118620754779e-01
2.426713802738706960e-01
2.426691455886244575e-01
2.426669078163228299e-01
2.426646669669404455e-01
2.426624243886132959e-01
2.426601774167846393e-01
2.426579273977488849e-01
2.426556743414489126e-01
2.426534182578198862e-01
2.426511591567875326e-01
2.426488970482713059e-01
2.426466319421801687e-01
2.426443638484163667e-01
2.426420941311985824e-01
2.426398200935284688e-01
2.426375430978366388e-01
2.426352631539914206e-01
2.426329802718534823e-01
2.426306944612765526e-01
2.426284057321044241e-01
2.426261140941738392e-01
2.426238195573119372e-01
2.426215235013438054e-01
2.426192231977854497e-01
2.426169200247262903e-01
2.426146139919629907e-01
2.426123051092807237e-01
2.426099933864593328e-01
2.426076786991286371e-01
2.426053608841043374e-01
2.426030399498491086e-01
2.426007172914175780e-01
2.425983901479005223e-01
2.425960599124857286e-01
2.425937265942681442e-01
2.425913902023358326e-01
2.425890507457699186e-01
2.425867082336425895e-01
2.425843626750175952e-01
2.425820140789516355e-01
2.425796638568393226e-01
2.425773092148263976e-01
2.425749515624894825e-01
2.425725909088526921e-01
2.425702272629337020e-01
2.425678606337404175e-01
2.425654910302741940e-01
2.425631184615294478e-01
2.425607429364897150e-01
2.425583658824534972e-01
2.425559844734983539e-01
2.425536001351512039e-01
2.425512128763679387e-01
2.425488227060932922e-01
2.425464296332651148e-01
2.425440336668150398e-01
2.425416348156644308e-01
2.425392330887278236e-01
2.425368299287771756e-01
2.425344224786828429e-01
2.425320121794956041e-01
2.425295990400982982e-01
2.425271830693666586e-01
2.425247642761678146e-01
2.425223426693631779e-01
2.425199182578041124e-01
2.425174910503358761e-01
2.425150625047723940e-01
2.425126297336422376e-01
2.425101941930832838e-01
2.425077558919118137e-01
2.425053148389318958e-01
2.425028710429428247e-01
2.425004245127356239e-01
2.424979752570909364e-01
2.424955232847864073e-01
2.424930700682533802e-01
2.424906126905271853e-01
2.424881526224140771e-01
2.424856898726581167e-01
2.424832244499962042e-01
2.424807563631580232e-01
2.424782856208639314e-01
2.424758122318282916e-01
2.424733362047578611e-01
2.424708590262803498e-01
2.424683777507861127e-01
2.424658938633235117e-01
2.424634073725690508e-01
2.424609182871900193e-01
2.424584266158475443e-01
2.424559323671942046e-01
2.424534355498751403e-01
2.424509361725283307e-01
2.424484342437837614e-01
2.424459312655536936e-01
2.424434242613819901e-01
2.424409147316521351e-01
2.424384026849640827e-01
2.424358881299111812e-01
2.424333710750779525e-01
2.424308515290404253e-01
2.424283295003706873e-01
2.424258049976287244e-01
2.424232795360443671e-01
2.424207495020347380e-01
2.424182156447043379e-01
2.424156779716288290e-01
2.424131364927702981e-01
2.424105912180844480e-01
2.424080421575148803e-01
2.424054893209967587e-01
2.424029327184588078e-01
2.424003738867741009e-01
2.423978097841710810e-01
2.423952419452708451e-01
2.423926703799647031e-01
2.423900950981356384e-01
2.423875161096595288e-01
2.423849334244013165e-01
2.423823470522172285e-01
2.423797570029560533e-01
2.423771648332669337e-01
2.423745674615375711e-01
2.423719664422176456e-01
2.423693617851201965e-01
2.423667535000503803e-01
2.423641415968023627e-01
2.423615260851643693e-01
2.423589069749151337e-01
2.423562842758237856e-01
2.423536595638403623e-01
2.423510297184646722e-01
2.423483963134980268e-01
2.423457593586767489e-01
2.423431188637261702e-01
2.423404748383654606e-01
2.423378272923028542e-01
2.423351762352398686e-01
2.423325216768678070e-01
2.423298652119661445e-01
2.423272036820900421e-01
2.423245386799235956e-01
2.423218702151254123e-01
2.423191982973436631e-01
2.423165229362194140e-01
2.423138441413839606e-01
2.423111619224615487e-01
2.423084762890662658e-01
2.423057888543438954e-01
2.423030964228350403e-01
2.423004006056421744e-01
2.422977014123453010e-01
2.422949988525175402e-01
2.422922929357220756e-01
2.422895836715143192e-01
2.422868710694427441e-01
2.422841551390431669e-01
2.422814375113638286e-01
2.422787149548619179e-01
2.422759890985928255e-01
2.422732599520597274e-01
2.422705275247614143e-01
2.422677918261826324e-01
2.422650528658040203e-01
2.422623106530977233e-01
2.422595651975245068e-01
2.422568181475753812e-01
2.422540662365427200e-01
2.422513111109760864e-01
2.422485527803040495e-01
2.422457912539475733e-01
2.422430265413190731e-01
2.422402586518229706e-01
2.422374875948537509e-01
2.422347133797992935e-01
2.422319376721385753e-01
2.422291571709104807e-01
2.422263735397052198e-01
2.422235867878759219e-01
2.422207969247676118e-01
2.422180039597174872e-01
2.422152079020563065e-01
2.422124087611043919e-01
2.422096065461747938e-01
2.422068029392821509e-01
2.422039946061196880e-01
2.422011832268625708e-01
2.421983688107900989e-01
2.421955513671746885e-01
2.421927309052792077e-01
2.421899074343590863e-01
2.421870809636605393e-01
2.421842515024226761e-01
2.421814207487495985e-01
2.421785853358850993e-01
2.421757469601439339e-01
2.421729056307290739e-01
2.421700613568419924e-01
2.421672141476707840e-01
2.421643640123969932e-01
2.421615109601941151e-01
2.421586550002283178e-01
2.421557978462470784e-01
2.421529360999364333e-01
2.421500714733039739e-01
2.421472039754828942e-01
2.421443336155978399e-01
2.421414604027651851e-01
2.421385843460944209e-01
2.421357054546848797e-01
2.421328237376308978e-01
2.421299409238833467e-01
2.421270535844536886e-01
2.421241634466031467e-01
2.421212705193905301e-01
2.421183748118692636e-01
2.421154763330834458e-01
2.421125750920699593e-01
2.421096710978558608e-01
2.421067643594629892e-01
2.421038566206086262e-01
2.421009444225070140e-01
2.420980295072340804e-01
2.420951118837774696e-01
2.420921915611177200e-01
2.420892685482277651e-01
2.420863428540709905e-01
2.420834144876064520e-01
2.420804834577808817e-01
2.420775515226458730e-01
2.420746151944879188e-01
2.420716762297623337e-01
2.420687346373865401e-01
2.420657904262696336e-01
2.420628436053133270e-01
2.420598941834100071e-01
2.420569421694465095e-01
2.420539875723001777e-01
2.420510321639234297e-01
2.420480724285384855e-01
2.420451101365512780e-01
2.420421452968070652e-01
2.420391779181462200e-01
2.420362080093967916e-01
2.420332355793833323e-01
2.420302606369210685e-01
2.420272831908162336e-01
2.420243050264986318e-01
2.420213226009789165e-01
2.420183376981870915e-01
2.420153503268988038e-01
2.420123604958823171e-01
2.420093682138985125e-01
2.420063734897001662e-01
2.420033763320321718e-01
2.420003767496310410e-01
2.419973765409787481e-01
2.419943721367263101e-01
2.419913653339023085e-01
2.419883561412127237e-01
2.419853445673558201e-01
2.419823306210242553e-01
2.419793143108997513e-01
2.419762956456584790e-01
2.419732746339688378e-01
2.419702530869425883e-01
2.419672274097143805e-01
2.419641994119903772e-01
2.419611691024080025e-01
2.419581364895964648e-01
2.419551015821790330e-01
2.419520643887685951e-01
2.419490249179733765e-01
2.419459831783930537e-01
2.419429409933523956e-01
2.419398947433061275e-01
2.419368462502211048e-01
2.419337955226649739e-01
2.419307425692006630e-01
2.419276873983807752e-01
2.419246300187521403e-01
2.419215704388538168e-01
2.419185086672153151e-01
2.419154465389662390e-01
2.419123804107058961e-01
2.419093121162487203e-01
2.419062416640960222e-01
2.419031690627414521e-01
2.419000943206703891e-01
2.418970174463607181e-01
2.418939384482853838e-01
2.418908573349056179e-01
2.418877759527416904e-01
2.418846906353636639e-01
2.418816032280209360e-01
2.418785137391496476e-01
2.418754221771740043e-01
2.418723285505129938e-01
2.418692328675779990e-01
2.418661351367734635e-01
2.418630353664941168e-01
2.418599354142446090e-01
2.418568315913797173e-01
2.418537257541797936e-01
2.418506179110135879e-01
2.418475080702367497e-01
2.418443962402040959e-01
2.418412824292583974e-01
2.418381666457389279e-01
2.418350488979729151e-01
2.418319291942829241e-01
2.418288094039059977e-01
2.418256858144609001e-01
2.418225602940119456e-01
2.418194328508505020e-01
2.418163034932626632e-01
2.418131722295276398e-01
2.418100390679153722e-01
2.418069040166893613e-01
2.418037670841064468e-01
2.418006301495355115e-01
2.417974894800886676e-01
2.417943469540052570e-01
2.417912025795127540e-01
2.417880563648312497e-01
2.417849083181736192e-01
2.417817584477457427e-01
2.417786067617451740e-01
2.417754532683625834e-01
2.417722998567056747e-01
2.417691427741689436e-01
2.417659839087761831e-01
2.417628232686887535e-01
2.417596608620611320e-01
2.417564966970411344e-01
2.417533307817694710e-01
2.417501631243800242e-01
2.417469937329981278e-01
2.417438245060748447e-01
2.417406516720789766e-01
2.417374771284213630e-01
2.417343008831988049e-01
2.417311229445026632e-01
2.417279433204146954e-01
2.417247620190123292e-01
2.417215790483634996e-01
2.417183944165305354e-01
2.417152100309162277e-01
2.417120221018487780e-01
2.417088325357334977e-01
2.417056413406051263e-01
2.417024485244898546e-01
2.416992540954059354e-01
2.416960580613652376e-01
2.416928604303734129e-01
2.416896612104274533e-01
2.416864623174975746e-01
2.416832599445461471e-01
2.416800560065867631e-01
2.416768505115901022e-01
2.416736434675188505e-01
2.416704348823287551e-01
2.416672247639666260e-01
2.416640131203758868e-01
2.416607999594910794e-01
2.416575872054615992e-01
2.416543710346545915e-01
2.416511533703112335e-01
2.416479342203352032e-01
2.416447135926284573e-01
2.416414914950810733e-01
2.416382679355813523e-01
2.416350429220062712e-01
2.416318164622281439e-01
2.416285904881960711e-01
2.416253611604484153e-01
2.416221304100673040e-01
2.416188982448940759e-01
2.416156646727682378e-01
2.416124297015190825e-01
2.416091933389694080e-01
2.416059555929349623e-01
2.416027164712260533e-01
2.415994779132124570e-01
2.415962360643629236e-01
2.415929928632200019e-01
2.415897483175665217e-01
2.415865024351779300e-01
2.415832552238209030e-01
2.415800066912568989e-01
2.415767568452416025e-01
2.415735056935208180e-01
2.415702551825102407e-01
2.415670014433622392e-01
2.415637464217067487e-01
2.415604901252626502e-01
2.415572325617456606e-01
2.415539737388600616e-01
2.415507136643071928e-01
2.415474523457800116e-01
2.415441897909637592e-01
2.415409279529461828e-01
2.415376629493097282e-01
2.415343967323983487e-01
2.415311293098697520e-01
2.415278606893782043e-01
2.415245908785675910e-01
2.415213198850783560e-01
2.415180477165413397e-01
2.415147743805833302e-01
2.415115018365930344e-01
2.415082261893234383e-01
2.415049493974638639e-01
2.415016714686115673e-01
2.414983924103590307e-01
2.414951122302912978e-01
2.414918309359861404e-01
2.414885485350150018e-01
2.414852650349451069e-01
2.414819824011002480e-01
2.414786960789891412e-01
2.414753998045218730e-01
2.414720910957816602e-01
2.414687699698679357e-01
2.414654364438640344e-01
2.414620905348387470e-01
2.414587322598459873e-01
2.414553616359278454e-01
2.414519806998397522e-01
2.414485854364604722e-01
2.414451778751739441e-01
2.414417580329610846e-01
2.414383259267883219e-01
2.414348815736053755e-01
2.414314249903500298e-01
2.414279561939438046e-01
2.414244752012934536e-01
2.414209841146625624e-01
2.414174787874301398e-01
2.414139613145778185e-01
2.414104317129544541e-01
2.414068899993934703e-01
2.414033361907138575e-01
2.413997703037213949e-01
2.413961923552062627e-01
2.413926023619444861e-01
2.413890024908902365e-01
2.413853884655569604e-01
2.413817624457070821e-01
2.413781244480583954e-01
2.413744744893137062e-01
2.413708125861623865e-01
2.413671387552789871e-01
2.413634530133222933e-01
2.413597553769400994e-01
2.413560480769711969e-01
2.413523267086776225e-01
2.413485934957966261e-01
2.413448484549169937e-01
2.413410916026122455e-01
2.413373229554411914e-01
2.413335425299490966e-01
2.413297503426666824e-01
2.413259464101097929e-01
2.413221330262038666e-01
2.413183056595651910e-01
2.413144665971044822e-01
2.413106158552817959e-01
2.413067534505415890e-01
2.413028793993150511e-01
2.412989937180171629e-01
2.412950964230525797e-01
2.412911875308075826e-01
2.412872693974975613e-01
2.412833373666859460e-01
2.412793937876632211e-01
2.412754386767606563e-01
2.412714720502956989e-01
2.412674939245705863e-01
2.412635043158756210e-01
2.412595032404844519e-01
2.412554907146582939e-01
2.412514691561147284e-01
2.412474337849439543e-01
2.412433870120257451e-01
2.412393288535661928e-01
2.412352593257539590e-01
2.412311784447657703e-01
2.412270862267650307e-01
2.412229826878996009e-01
2.412188678443033529e-01
2.412147441744157406e-01
2.412106067764213102e-01
2.412064581220066950e-01
2.412022982272511995e-01
2.411981271082188072e-01
2.411939447809606230e-01
2.411897512615150396e-01
2.411855465659029085e-01
2.411813307101360326e-01
2.411771062325943071e-01
2.411728681111139361e-01
2.411686188774134210e-01
2.411643585474457785e-01
2.411600871371508692e-01
2.411558046624566187e-01
2.411515111392730781e-01
2.411472065835017498e-01
2.411428910110262058e-01
2.411385670194016728e-01
2.411342294676592224e-01
2.411298809467767867e-01
2.411255214725827600e-01
2.411211510608945452e-01
2.411167697275155009e-01
2.411123774882337756e-01
2.411079743588242508e-01
2.411035603550508166e-01
2.410991381328753680e-01
2.410947024340582279e-01
2.410902559080702612e-01
2.410857985706184592e-01
2.410813304373959354e-01
2.410768515240830356e-01
2.410723618463481710e-01
2.410678614198421554e-01
2.410633502602052558e-01
2.410588283830631395e-01
2.410542985787132442e-01
2.410497573209758326e-01
2.410452081487776121e-01
2.410406510766293087e-01
2.410360861190290471e-01
2.410315132904592983e-01
2.410269326053914862e-01
2.410223440782812698e-01
2.410177477235747046e-01
2.410131463018695963e-01
2.410085343398927771e-01
2.410039145935640170e-01
2.409992870772756923e-01
2.409946518054063014e-01
2.409900087923199652e-01
2.409853580523691474e-01
2.409806995998953205e-01
2.409760334492215827e-01
2.409713624023083756e-01
2.409666809027307677e-01
2.409619917478455497e-01
2.409572949519275253e-01
2.409525905292371206e-01
2.409478784940223828e-01
2.409431588605197017e-01
2.409384316429473150e-01
2.409336968555191305e-01
2.409289573408627261e-01
2.409242074607821360e-01
2.409194500533843319e-01
2.409146851328259342e-01
2.409099127132527940e-01
2.409051328087945532e-01
2.409003454335714722e-01
2.408955506016871584e-01
2.408907483272361150e-01
2.408859414928384290e-01
2.408811243798957280e-01
2.408762998665786581e-01
2.408714679669285985e-01
2.408666286949755486e-01
2.408617820647342977e-01
2.408569280902089771e-01
2.408520667853897290e-01
2.408471981642542614e-01
2.408423251487336603e-01
2.408374419411871137e-01
2.408325514591721506e-01
2.408276537166160192e-01
2.408227487274329781e-01
2.408178365055240744e-01
2.408129170647784756e-01
2.408079904190724152e-01
2.408030565822697477e-01
2.407981185149398740e-01
2.407931703417461322e-01
2.407882150189625814e-01
2.407832525604003959e-01
2.407782829798605362e-01
2.407733062911322497e-01
2.407683225079891298e-01
2.407633316441945004e-01
2.407583337134985846e-01
2.407533317144437413e-01
2.407483196953369986e-01
2.407433006504958173e-01
2.407382745936205160e-01
2.407332415384002555e-01
2.407282014985078766e-01
2.407231544876070051e-01
2.407181005193487766e-01
2.407130396073703382e-01
2.407079747875267572e-01
2.407029000330904722e-01
2.406978183757652601e-01
2.406927298291384187e-01
2.406876344067876983e-01
2.406825321222750835e-01
2.406774229891521233e-01
2.406723070209579873e-01
2.406671842312198550e-01
2.406620576924459187e-01
2.406569213041925281e-01
2.406517781348918583e-01
2.406466281980210731e-01
2.406414715070451238e-01
2.406363080754173600e-01
2.406311379165771980e-01
2.406259610439536178e-01
2.406207774709628322e-01
2.406155903061198420e-01
2.406103933765657010e-01
2.406051897868106138e-01
2.405999795502226646e-01
2.405947626801563932e-01
2.405895391899545155e-01
2.405843090929480343e-01
2.405790724024545191e-01
2.405738291317820465e-01
2.405685824248045002e-01
2.405633260375452109e-01
2.405580631099444311e-01
2.405527936552612767e-01
2.405475176867407083e-01
2.405422352176179723e-01
2.405369462611149367e-01
2.405316508304398138e-01
2.405263489387913234e-01
2.405210437647655186e-01
2.405157289945475396e-01
2.405104078028685866e-01
2.405050802028821377e-01
2.404997462077224646e-01
2.404944058305170107e-01
2.404890590843793419e-01
2.404837059824122547e-01
2.404783465377051677e-01
2.404729839629392019e-01
2.404676118757353431e-01
2.404622334849830234e-01
2.404568488037244767e-01
2.404514578449901685e-01
2.404460606218001284e-01
2.404406571471589538e-01
2.404352474340631929e-01
2.404298314954965710e-01
2.404244125775934493e-01
2.404189842306769798e-01
2.404135496971601671e-01
2.404081089899791635e-01
2.404026621220575199e-01
2.403972091063084626e-01
2.403917499556335602e-01
2.403862846829205591e-01
2.403808133010474357e-01
2.403753390889825647e-01
2.403698555309959350e-01
2.403643659024027879e-01
2.403588702160343593e-01
2.403533684847078411e-01
2.403478607212325979e-01
2.403423469384030620e-01
2.403368271490031738e-01
2.403313013658050501e-01
2.403257728999895759e-01
2.403202351710185813e-01
2.403146914864889294e-01
2.403091418591259965e-01
2.403035863016451668e-01
2.402980248267480579e-01
2.402924574471265728e-01
2.402868841754597917e-01
2.402813050244151927e-01
2.402757233367726064e-01
2.402701324684171635e-01
2.402645357586115082e-01
2.402589332199784877e-01
2.402533248651284592e-01
2.402477107066604556e-01
2.402420907571610198e-01
2.402364650292074799e-01
2.402308335353641744e-01
2.402251996493992570e-01
2.402195566648426817e-01
2.402139079520149711e-01
2.402082535234335015e-01
2.402025933916084877e-01
2.401969275690335470e-01
2.401912560681955244e-01
2.401855789015678311e-01
2.401798960816106665e-01
2.401742110124790441e-01
2.401685169265586617e-01
2.401628172246215720e-01
2.401571119190841208e-01
2.401514010223537721e-01
2.401456845468228907e-01
2.401399625048759034e-01
2.401342348659745718e-01
2.401285015337539241e-01
2.401227659371988898e-01
2.401170212484702304e-01
2.401112708984856070e-01
2.401055148996947275e-01
2.400997532645342547e-01
2.400939860054306929e-01
2.400882131347985560e-01
2.400824346650414221e-01
2.400766506085507679e-01
2.400708644296813965e-01
2.400650692401666286e-01
2.400592685010217164e-01
2.400534622245921179e-01
2.400476504232144648e-01
2.400418331092150637e-01
2.400360102949062879e-01
2.400301819925911850e-01
2.400243482145623108e-01
2.400185124546043158e-01
2.400126677652211216e-01
2.400068176369229977e-01
2.400009620819589240e-01
2.399951011125623923e-01
2.399892347409607885e-01
2.399833629793665102e-01
2.399774858399824073e-01
2.399716033350010602e-01
2.399657189870491036e-01
2.399598257905826704e-01
2.399539272650192401e-01
2.399480234225089825e-01
2.399421142751858582e-01
2.399361998351765557e-01
2.399302801145968278e-01
2.399243551255476614e-01
2.399184248801241592e-01
2.399124893904068800e-01
2.399065522103813741e-01
2.399006062713875398e-01
2.398946551242722158e-01
2.398886987810733284e-01
2.398827372538197000e-01
2.398767705545266082e-01
2.398707986952000604e-01
2.398648216878337402e-01
2.398588395444128385e-01
2.398528558465289895e-01
2.398468634699470470e-01
2.398408659931887121e-01
2.398348634281934899e-01
2.398288557868919479e-01
2.398228430812021639e-01
2.398168253230329450e-01
2.398108025242807195e-01
2.398047746968317573e-01
2.397987454493127335e-01
2.397927076030668125e-01
2.397866647637120208e-01
2.397806169430915513e-01
2.397745641530385496e-01
2.397685064053763360e-01
2.397624437119135199e-01
2.397563760844533265e-01
2.397503035347833822e-01
2.397442296979919729e-01
2.397381473421484888e-01
2.397320600993949058e-01
2.397259679814788824e-01
2.397198710001373634e-01
2.397137691670959136e-01
2.397076624940712164e-01
2.397015509927657995e-01
2.396954346748766396e-01
2.396893172013819795e-01
2.396831912882164128e-01
2.396770605934777087e-01
2.396709251288183240e-01
2.396647849058800017e-01
2.396586399362941044e-01
2.396524902316792827e-01
2.396463358036472480e-01
2.396401766637971664e-01
2.396340164984402943e-01
2.396278479725001409e-01
2.396216747694689397e-01
2.396154969009056668e-01
2.396093143783573631e-01
2.396031272133599122e-01
2.395969354174393717e-01
2.395907390021119188e-01
2.395845379788824059e-01
2.395783360588360500e-01
2.395721258570070455e-01
2.395659110817216497e-01
2.395596917444453577e-01
2.395534678566306752e-01
2.395472394297207264e-01
2.395410064751486434e-01
2.395347690043358457e-01
2.395285270286961476e-01
2.395222842829355936e-01
2.395160328155842011e-01
2.395097759081543098e-01
2.395035135725039899e-01
2.394972458204782106e-01
2.394909726639093961e-01
2.394846941146216990e-01
2.394784101844257274e-01
2.394721208851228189e-01
2.394658299813818836e-01
2.394595299824054391e-01
2.394532246496504646e-01
2.394469139948738334e-01
2.394405980298212056e-01
2.394342767662259730e-01
2.394279502158134232e-01
2.394216183902952433e-01
2.394152813013711301e-01
2.394089427419980876e-01
2.394025951644457306e-01
2.393962423585202504e-01
2.393898843358803763e-01
2.393835211081721814e-01
2.393771526870305255e-01
2.393707790840814420e-01
2.393644003109398621e-01
2.393580163792062843e-01
2.393516311095617577e-01
2.393452368984702594e-01
2.393388375635257526e-01
2.393324331162864360e-01
2.393260235683032922e-01
2.393196089311129815e-01
2.393131892162427277e-01
2.393067644352092072e-01
2.393003345995173836e-01
2.392939035570124107e-01
2.392874636494736196e-01
2.392810187217220830e-01
2.392745687852205760e-01
2.392681138514201611e-01
2.392616539317620750e-01
2.392551890376771739e-01
2.392487191805829361e-01
2.392422443718907887e-01
2.392357684860570988e-01
2.392292838112837772e-01
2.392227942190674472e-01
2.392162997207740172e-01
2.392098003277571827e-01
2.392032960513639228e-01
2.391967869029280047e-01
2.391902728937714828e-01
2.391837540352087510e-01
2.391772342277608820e-01
2.391707057071538745e-01
2.391641723710091760e-01
2.391576342305959391e-01
2.391510912971747671e-01
2.391445435819951615e-01
2.391379910962956323e-01
2.391314338513047533e-01
2.391248718582411059e-01
2.391183090431445168e-01
2.391117375903575315e-01
2.391051614230794709e-01
2.390985805524867280e-01
2.390919949897458152e-01
2.390854047460099774e-01
2.390788098324241884e-01
2.390722102601217647e-01
2.390656060402276406e-01
2.390590011237639367e-01
2.390523876447653295e-01
2.390457695514759950e-01
2.390391468549765142e-01
2.390325195663377533e-01
2.390258876966226409e-01
2.390192512568805605e-01
2.390126102581507372e-01
2.390059647114656238e-01
2.389993185922930641e-01
2.389926639854362822e-01
2.389860048636434642e-01
2.389793412379053739e-01
2.389726731191957887e-01
2.389660005184863212e-01
2.389593234467345950e-01
2.389526419148870762e-01
2.389459559338801276e-01
2.389392695031002933e-01
2.389325746591820510e-01
2.389258753988481310e-01
2.389191717329960940e-01
2.389124636725100115e-01
2.389057512282672380e-01
2.388990344111321384e-01
2.388923132319605847e-01
2.388855877015971796e-01
2.388788618428179800e-01
2.388721276451437059e-01
2.388653891287457753e-01
2.388586463044287678e-01
2.388518991829873817e-01
2.388451477752052687e-01
2.388383920918580317e-01
2.388316321437075063e-01
2.388248679415097553e-01
2.388181035309070999e-01
2.388113308553532210e-01
2.388045539579451426e-01
2.387977728493976270e-01
2.387909875404138349e-01
2.387841980416866017e-01
2.387774043639021571e-01
2.387706065177309656e-01
2.387638045138377740e-01
2.387570024202175789e-01
2.387501921352924161e-01
2.387433777245684396e-01
2.387365591986702618e-01
2.387297365682112815e-01
2.387229098437945174e-01
2.387160790360137730e-01
2.387092441554523603e-01
2.387024052126853757e-01
2.386955662975454584e-01
2.386887192644522315e-01
2.386818682008077230e-01
2.386750131171462841e-01
2.386681540239927735e-01
2.386612909318606701e-01
2.386544238512544047e-01
2.386475527926695817e-01
2.386406777665919798e-01
2.386338028841822889e-01
2.386269199568791244e-01
2.386200330934707958e-01
2.386131423044020594e-01
2.386062476001106214e-01
2.385993489910208654e-01
2.385924464875488482e-01
2.385855401001015785e-01
2.385786298390753513e-01
2.385717198364609715e-01
2.385648018617208543e-01
2.385578800445272707e-01
2.385509543952364364e-01
2.385440249241990163e-01
2.385370916417504095e-01
2.385301545582201865e-01
2.385232136839268158e-01
2.385162690291802168e-01
2.385093206042788738e-01
2.385023725637684389e-01
2.384954166316499147e-01
2.384884569602112592e-01
2.384814935597127650e-01
2.384745264404072862e-01
2.384675556125342988e-01
2.384605810863267283e-01
2.384536028720076195e-01
2.384466209797881375e-01
2.384396395839900595e-01
2.384326503687491106e-01
2.384256575061822758e-01
2.384186610064663592e-01
2.384116608797636760e-01
2.384046571362316014e-01
2.383976497860151311e-01
2.383906388392513787e-01
2.383836243060661331e-01
2.383766103800646352e-01
2.383695887065017116e-01
2.383625634768353763e-01
2.383555347011532821e-01
2.383485023895365873e-01
2.383414665520533493e-01
2.383344271987659080e-01
2.383273843397242242e-01
2.383203379849694326e-01
2.383132923469051256e-01
2.383062390328813951e-01
2.382991822532051218e-01
2.382921220178840782e-01
2.382850583369104380e-01
2.382779912202700467e-01
2.382709206779375921e-01
2.382638467198820442e-01
2.382567693560576072e-01
2.382496928171835560e-01
2.382426086736725845e-01
2.382355211542031004e-01
2.382284302686951127e-01
2.382213360270578062e-01
2.382142384391931489e-01
2.382071375149921177e-01
2.382000332643397500e-01
2.381929256971058728e-01
2.381858190618473259e-01
2.381787048929984718e-01
2.381715874371274633e-01
2.381644667040704322e-01
2.381573427036556279e-01
2.381502154456988096e-01
2.381430849400105187e-01
2.381359511963875852e-01
2.381288142246220652e-01
2.381216782906301344e-01
2.381145348938206174e-01
2.381073882981781242e-01
2.381002385134540211e-01
2.380930855493944009e-01
2.380859294157330330e-01
2.380787701221969144e-01
2.380716076785008295e-01
2.380644420943549555e-01
2.380572776525643475e-01
2.380501058184595342e-01
2.380429308729655191e-01
2.380357528257543431e-01
2.380285716864880552e-01
2.380213874648195449e-01
2.380142001703923205e-01
2.380070098128426737e-01
2.379998164017949613e-01
2.379926242364808764e-01
2.379854247490860164e-01
2.379782222370099287e-01
2.379710167098449403e-01
2.379638081771708324e-01
2.379565966485587825e-01
2.379493821335719184e-01
2.379421646417649305e-01
2.379349441826812961e-01
2.379277250715131631e-01
2.379204987082298994e-01
2.379132694062454090e-01
2.379060371750685299e-01
2.378988020241996071e-01
2.378915639631294932e-01
2.378843230013405474e-01
2.378770791483065250e-01
2.378698324134906339e-01
2.378625871275883430e-01
2.378553346592715556e-01
2.378480793375075675e-01
2.378408211717251697e-01
2.378335601713443825e-01
2.378262963457773438e-01
2.378190297044265877e-01
2.378117602566834909e-01
2.378044880119342674e-01
2.377972173159206837e-01
2.377899395069304478e-01
2.377826589290287229e-01
2.377753755915649192e-01
2.377680895038810638e-01
2.377608006753083592e-01
2.377535091151692925e-01
2.377462148327788571e-01
2.377389178374424983e-01
2.377316224894977514e-01
2.377243200977532944e-01
2.377170150209222399e-01
2.377097072682740064e-01
2.377023968490711847e-01
2.376950837725672061e-01
2.376877680480055655e-01
2.376804496846231518e-01
2.376731286916470842e-01
2.376658094435628032e-01
2.376584832205987929e-01
2.376511543956643102e-01
2.376438229779532785e-01
2.376364889766470756e-01
2.376291524009227496e-01
2.376218132599468014e-01
2.376144715628769610e-01
2.376071273188630206e-01
2.375997849160954023e-01
2.375924356071097421e-01
2.375850837785715708e-01
2.375777294395941541e-01
2.375703725992852622e-01
2.375630132667423955e-01
2.375556514510546724e-01
2.375482871613031621e-01
2.375409204065593305e-01
2.375335555882813199e-01
2.375261839321928248e-01
2.375188098382727819e-01
2.375114333155597945e-01
2.375040543730825293e-01
2.374966730198634357e-01
2.374892892649144160e-01
2.374819031172394901e-01
2.374745145858350726e-01
2.374671280849869337e-01
2.374597348144827924e-01
2.374523391871810607e-01
2.374449412120428482e-01
2.374375408980214930e-01
2.374301382540617844e-01
2.374227332891009623e-01
2.374153260120670517e-01
2.374079164318805835e-01
2.374005089752217468e-01
2.373930948168142541e-01
2.373856783819575655e-01
2.373782596795381838e-01
2.373708387184343960e-01
2.373634155075164398e-01
2.373559900556436730e-01
2.373485623716712900e-01
2.373411324644419396e-01
2.373337047726056248e-01
2.373262704466773121e-01
2.373188339239720168e-01
2.373113952133007465e-01
2.373039543234672366e-01
2.372965112632661744e-01
2.372890660414837538e-01
2.372816186668989524e-01
2.372741691482808113e-01
2.372667219358214896e-01
2.372592681566798034e-01
2.372518122597606638e-01
2.372443542538023031e-01
2.372368941475323512e-01
2.372294319496715542e-01
2.372219676689328871e-01
2.372145013140197212e-01
2.372070328936290995e-01
2.371995668690717318e-01
2.371920943449989938e-01
2.371846197814818646e-01
2.371771431871852465e-01
2.371696645707621065e-01
2.371621839408613597e-01
2.371547013061208187e-01
2.371472166751719124e-01
2.371397300566376876e-01
2.371322459225302937e-01
2.371247553558318844e-01
2.371172628273613969e-01
2.371097683457097927e-01
2.371022719194585404e-01
2.370947735571828918e-01
2.370872732674471073e-01
2.370797710588121165e-01
2.370722669398245275e-01
2.370647653927873688e-01
2.370572574798409660e-01
2.370497476821403215e-01
2.370422360082026225e-01
2.370347224665373398e-01
2.370272070656461727e-01
2.370196898140239372e-01
2.370121707201554573e-01
2.370046497925180073e-01
2.369971315232906606e-01
2.369896069545977535e-01
2.369820805775174066e-01
2.369745524004950865e-01
2.369670224319679885e-01
2.369594906803662027e-01
2.369519571541122138e-01
2.369444218616205133e-01
2.369368848112960446e-01
2.369293460115373118e-01
2.369218099650198806e-01
2.369142676925867219e-01
2.369067236958615763e-01
2.368991779832122502e-01
2.368916305629962249e-01
2.368840814435654862e-01
2.368765306332612508e-01
2.368689781404203498e-01
2.368614239733705107e-01
2.368538726438038089e-01
2.368463151542694045e-01
2.368387560154544547e-01
2.368311952356568773e-01
2.368236328231628773e-01
2.368160687862536085e-01
2.368085031332016199e-01
2.368009358722709123e-01
2.367933670117190470e-01
2.367858010718612571e-01
2.367782290377485332e-01
2.367706554287341003e-01
2.367630802530437673e-01
2.367555035188952384e-01
2.367479252345002783e-01
2.367403454080607150e-01
2.367327640477713269e-01
2.367251811618193424e-01
2.367176012787411410e-01
2.367100153668927343e-01
2.367024279538917364e-01
2.366948390478954001e-01
2.366872486570524847e-01
2.366796567895035341e-01
2.366720634533813206e-01
2.366644686568140643e-01
2.366568724079174957e-01
2.366492792430576753e-01
2.366416801146803972e-01
2.366340795582775880e-01
2.366264775819373334e-01
2.366188741937396145e-01
2.366112694017553642e-01
2.366036632140512408e-01
2.365960556386817459e-01
2.365884466836979394e-01
2.365808408929039319e-01
2.365732292036185624e-01
2.365656161588176043e-01
2.365580017665180890e-01
2.365503860347332177e-01
2.365427689714663662e-01
2.365351505847134161e-01
2.365275308824641431e-01
2.365199098726989413e-01
2.365122921062756678e-01
2.365046685061614196e-01
2.364970436224264616e-01
2.364894174630225998e-01
2.364817900358925362e-01
2.364741613489718119e-01
2.364665314101917493e-01
2.364589002274718466e-01
2.364512678087263842e-01
2.364436387114797755e-01
2.364360038451193691e-01
2.364283677664266725e-01
2.364207304832846024e-01
2.364130920035701355e-01
2.364054523351520332e-01
2.363978114858927837e-01
2.363901694636458828e-01
2.363825262762587753e-01
2.363748864875435673e-01
2.363672409940699715e-01
2.363595943589485993e-01
2.363519465899955874e-01
2.363442976950223540e-01
2.363366476818303807e-01
2.363289965582152652e-01
2.363213443319656659e-01
2.363136910108609157e-01
2.363060411646232817e-01
2.362983856777629565e-01
2.362907291193414028e-01
2.362830714971096979e-01
2.362754128188115366e-01
2.362677530921835078e-01
2.362600923249557616e-01
2.362524305248492329e-01
2.362447676995799162e-01
2.362371084244038744e-01
2.362294435725219022e-01
2.362217777185733891e-01
2.362141108702414671e-01
2.362064430352071032e-01
2.361987742211400509e-01
2.361911044357051237e-01
2.361834336865588080e-01
2.361757619813490972e-01
2.361680939005005864e-01
2.361604203066448027e-01
2.361527457796272489e-01
2.361450703270694396e-01
2.361373939565828417e-01
2.361297166757758137e-01
2.361220384922463333e-01
2.361143594135863277e-01
2.361066794473806185e-01
2.360990031788487986e-01
2.360913214607944788e-01
2.360836388779014028e-01
2.360759554377248048e-01
2.360682711478148121e-01
2.360605860157120595e-01
2.360529000489518525e-01
2.360452132550613924e-01
2.360375256415619405e-01
2.360298417981053221e-01
2.360221525683975363e-01
2.360144625415947495e-01
2.360067717251878583e-01
2.359990801266641514e-01
2.359913877534993154e-01
2.359836946131668167e-01
2.359760007131286863e-01
2.359683060608422367e-01
2.359606152500297593e-01
2.359529191160245065e-01
2.359452222520962428e-01
2.359375246656717495e-01
2.359298263641715909e-01
2.359221273550126674e-01
2.359144276456004996e-01
2.359067272433372775e-01
2.358990261556160317e-01
2.358913289798718615e-01
2.358836265437850299e-01
2.358759234443743580e-01
2.358682196890067861e-01
2.358605152850389297e-01
2.358528102398256832e-01
2.358451045607093399e-01
2.358373982550278081e-01
2.358296913301131670e-01
2.358219883867573863e-01
2.358142802456998366e-01
2.358065715073547897e-01
2.357988621790272354e-01
2.357911522680125049e-01
2.357834417816003780e-01
2.357757307270733071e-01
2.357680191117076940e-01
2.357603069427721687e-01
2.357525988240629089e-01
2.357448855700846058e-01
2.357371717842971504e-01
2.357294574739419168e-01
2.357217426462529519e-01
2.357140273084593063e-01
2.357063114677795945e-01
2.356985951314296002e-01
2.356908783066167246e-01
2.356831655997920216e-01
2.356754478199266645e-01
2.356677295731738342e-01
2.356600108667142313e-01
2.356522917077203960e-01
2.356445721033602059e-01
2.356368520607906025e-01
2.356291315871666403e-01
2.356214106896334370e-01
2.356136939769518657e-01
2.356059722532541922e-01
2.355982501270409424e-01
2.355905276054312547e-01
2.355828046955381061e-01
2.355750814044657027e-01
2.355673577393146978e-01
2.355596337071759194e-01
2.355519093151348664e-01
2.355441891739182281e-01
2.355364640835068690e-01
2.355287386544067663e-01
2.355210128936748859e-01
2.355132868083636422e-01
2.355055604055185103e-01
2.354978336921786930e-01
2.354901066753755656e-01
2.354823793621339534e-01
2.354746563648049129e-01
2.354669284799038032e-01
2.354592003195963290e-01
2.354514718908830018e-01
2.354437432007533970e-01
2.354360142561952030e-01
2.354282850641865599e-01
2.354205556316996129e-01
2.354128259657007893e-01
2.354051006798250079e-01
2.353973705678005235e-01
2.353896402431179813e-01
2.353819097127145543e-01
2.353741789835254727e-01
2.353664480624750310e-01
2.353587169564849146e-01
2.353509856724666505e-01
2.353432542173272690e-01
2.353355272056534830e-01
2.353277954290575735e-01
2.353200635020158416e-01
2.353123314314111703e-01
2.353045992241153961e-01
2.352968668869977464e-01
2.352891344269172902e-01
2.352814018507292104e-01
2.352736691652828616e-01
2.352659363774173840e-01
2.352582081023888438e-01
2.352504751302367803e-01
2.352427420761480925e-01
2.352350089469379957e-01
2.352272757494157651e-01
2.352195424903838483e-01
2.352118091766397523e-01
2.352040758149711031e-01
2.351963424121629731e-01
2.351886135837234493e-01
2.351808801189739229e-01
2.351731466333910614e-01
2.351654131337329035e-01
2.351576796267518255e-01
2.351499461191911555e-01
2.351422126177901695e-01
2.351344791292806491e-01
2.351267456603888251e-01
2.351190168265487879e-01
2.351112834170211441e-01
2.351035500472453132e-01
2.350958167239211583e-01
2.350880834537437125e-01
2.350803502433997938e-01
2.350726170995705022e-01
2.350648840289304986e-01
2.350571510381493923e-01
2.350494227422664784e-01
2.350416899311237873e-01
2.350339572198033578e-01
2.350262246149483758e-01
2.350184921231945889e-01
2.350107597511735258e-01
2.350030275055105533e-01
2.349952953928217125e-01
2.349875634197198249e-01
2.349798362005293684e-01
2.349721045263191144e-01
2.349643730114899243e-01
2.349566416626279186e-01
2.349489104863141664e-01
2.349411794891229088e-01
2.349334486776216147e-01
2.349257180583743665e-01
2.349179876379329235e-01
2.349102620295896449e-01
2.349025320262790872e-01
2.348948022414007464e-01
2.348870726814867305e-01
2.348793433530619312e-01
2.348716142626438574e-01
2.348638854167446888e-01
2.348561568218712758e-01
2.348484284845219761e-01
2.348407050166377297e-01
2.348329772136496518e-01
2.348252496876457318e-01
2.348175224451004017e-01
2.348097954924823760e-01
2.348020688362551511e-01
2.347943424828756176e-01
2.347866164387930610e-01
2.347788907104532141e-01
2.347711699081332370e-01
2.347634448303893562e-01
2.347557200876810857e-01
2.347479956864275685e-01
2.347402716330432293e-01
2.347325479339368304e-01
2.347248245955085855e-01
2.347171016241549890e-01
2.347093790262659296e-01
2.347016614101468113e-01
2.346939395780989202e-01
2.346862181386427659e-01
2.346784970981461438e-01
2.346707764629664683e-01
2.346630562394574904e-01
2.346553364339670211e-01
2.346476170528356553e-01
2.346398981023987695e-01
2.346321841886839787e-01
2.346244661183513602e-01
2.346167484976794948e-01
2.346090313329786681e-01
2.346013146305556130e-01
2.345935983967074034e-01
2.345858826377278383e-01
2.345781673599058315e-01
2.345704525695202491e-01
2.345627428700157724e-01
2.345550290730252785e-01
2.345473157822761667e-01
2.345396030040267643e-01
2.345318907445266277e-01
2.345241790100227597e-01
2.345164678067543917e-01
2.345087571409560367e-01
2.345010470188534368e-01
2.344933420410054148e-01
2.344856330246229970e-01
2.344779245705810866e-01
2.344702166850844982e-01
2.344625093743301636e-01
2.344548026445108513e-01
2.344470965018140562e-01
2.344393909524185582e-01
2.344316860024995841e-01
2.344239862494297277e-01
2.344162825165981290e-01
2.344085794017284341e-01
2.344008769109710566e-01
2.343931750504717471e-01
2.343854738263704829e-01
2.343777732447998030e-01
2.343700733118885271e-01
2.343623740337572592e-01
2.343546800042979328e-01
2.343469820536722148e-01
2.343392847761543996e-01
2.343315881778441634e-01
2.343238922648328559e-01
2.343161970432096064e-01
2.343085025190531079e-01
2.343008086984409988e-01
2.342931155874423133e-01
2.342854277761706183e-01
2.342777361021519678e-01
2.342700451559193708e-01
2.342623549435164931e-01
2.342546654709862786e-01
2.342469767443619011e-01
2.342392887696750914e-01
2.342316015529478657e-01
2.342239151001983544e-01
2.342162339974735996e-01
2.342085490902471867e-01
2.342008649650147989e-01
2.341931816277709189e-01
2.341854990845060325e-01
2.341778173412027431e-01
2.341701364038393796e-01
2.341624562783881092e-01
2.341547769708148818e-01
2.341471030628096139e-01
2.341394254083744020e-01
2.341317485896807216e-01
2.341240726126723182e-01
2.341163974832847772e-01
2.341087232074534064e-01
2.341010497911041321e-01
2.340933772401582735e-01
2.340857055605319315e-01
2.340780393292679062e-01
2.340703694094753429e-01
2.340627003787120186e-01
2.340550322428696095e-01
2.340473650078361278e-01
2.340396986794947565e-01
2.340320332637193523e-01
2.340243687663831063e-01
2.340167051933482179e-01
2.340090471167318720e-01
2.340013854093179191e-01
2.339937246437633345e-01
2.339860648259139420e-01
2.339784059616041301e-01
2.339707480566691200e-01
2.339630911169314764e-01
2.339554351482128758e-01
2.339477801563281667e-01
2.339401307081818149e-01
2.339324776867984790e-01
2.339248256596557773e-01
2.339171746325491852e-01
2.339095246112642967e-01
2.339018756015840972e-01
2.338942276092839112e-01
2.338865806401352887e-01
2.338789346999015084e-01
2.338712943499979824e-01
2.338636504842495079e-01
2.338560076646767349e-01
2.338483658970226253e-01
2.338407251870247006e-01
2.338330855404155417e-01
2.338254469629226784e-01
2.338178094602665347e-01
2.338101730381634269e-01
2.338025422522586050e-01
2.337949080077352804e-01
2.337872748608761375e-01
2.337796428173757879e-01
2.337720118829232918e-01
2.337643820632009928e-01
2.337567533638877371e-01
2.337491257906549880e-01
2.337414993491713222e-01
2.337338785890369364e-01
2.337262544273456810e-01
2.337186314143675503e-01
2.337110095557471401e-01
2.337033888571254381e-01
2.336957693241372702e-01
2.336881509624120778e-01
2.336805337775727520e-01
2.336729177752390751e-01
2.336653029610222254e-01
2.336576938774944101e-01
2.336500814556154437e-01
2.336424702386590835e-01
2.336348602322161350e-01
2.336272514418737400e-01
2.336196438732118796e-01
2.336120375318079811e-01
2.336044324232301461e-01
2.335968285530452548e-01
2.335892304572074751e-01
2.335816290797346206e-01
2.335740289573138284e-01
2.335664300954904404e-01
2.335588324998010279e-01
2.335512361757796085e-01
2.335436411289546488e-01
2.335360473648486201e-01
2.335284548889776657e-01
2.335208682304148464e-01
2.335132783467722684e-01
2.335056897678816634e-01
2.334981024992414111e-01
2.334905165463422860e-01
2.334829319146690119e-01
2.334753486097029263e-01
2.334677666369202598e-01
2.334601860017899155e-01
2.334526112262365616e-01
2.334450332819949514e-01
2.334374566917826188e-01
2.334298814610475947e-01
2.334223075952344684e-01
2.334147350997816672e-01
2.334071639801227338e-01
2.333995942416862146e-01
2.333920258898959377e-01
2.333844634392646111e-01
2.333768978761791013e-01
2.333693337159756243e-01
2.333617709640553595e-01
2.333542096258157117e-01
2.333466497066488676e-01
2.333390912119427396e-01
2.333315341470785786e-01
2.333239785174328063e-01
2.333164288298471556e-01
2.333088760858845201e-01
2.333013247932366196e-01
2.332937749572594477e-01
2.332862265833046123e-01
2.332786796767168380e-01
2.332711342428375745e-01
2.332635902870028310e-01
2.332560478145428995e-01
2.332485113243698560e-01
2.332409718337380977e-01
2.332334338424402187e-01
2.332258973557845283e-01
2.332183623790771154e-01
2.332108289176181848e-01
2.332032969767017794e-01
2.331957665616177233e-01
2.331882376776513999e-01
2.331807148155287113e-01
2.331731890087122561e-01
2.331656647488338230e-01
2.331581420411593664e-01
2.331506208909471245e-01
2.331431013034519495e-01
2.331355832839243636e-01
2.331280668376070064e-01
2.331205519697408524e-01
2.331130431626104449e-01
2.331055314663952882e-01
2.330980213643155108e-01
2.330905128615908817e-01
2.330830059634364515e-01
2.330755006750600544e-01
2.330679970016669711e-01
2.330604949484566535e-01
2.330529945206237241e-01
2.330455001917596247e-01
2.330380030292678595e-01
2.330305075077033772e-01
2.330230136322402612e-01
2.330155214080480985e-01
2.330080308402922018e-01
2.330005419341329986e-01
2.329930546947237002e-01
2.329855691272139095e-01
2.329780896962556080e-01
2.329706074869721810e-01
2.329631269650049852e-01
2.329556481354855824e-01
2.329481710035379294e-01
2.329406955742823748e-01
2.329332218528345488e-01
2.329257498443037533e-01
2.329182795537971251e-01
2.329108154367747763e-01
2.329033485965800176e-01
2.328958834896920349e-01
2.328884201211974259e-01
2.328809584961780144e-01
2.328734986197090184e-01
2.328660404968609376e-01
2.328585841327020511e-01
2.328511295322929775e-01
2.328436811416589314e-01
2.328362300828554776e-01
2.328287808029551043e-01
2.328213333069988344e-01
2.328138876000244717e-01
2.328064436870645459e-01
2.327990015731460915e-01
2.327915612632935338e-01
2.327841227625237486e-01
2.327766905071823600e-01
2.327692556385270173e-01
2.327618225939763752e-01
2.327543913785298235e-01
2.327469619971804238e-01
2.327395344549179623e-01
2.327321087567266189e-01
2.327246849075868540e-01
2.327172629124713565e-01
2.327098471978101268e-01
2.327024289245395172e-01
2.326950125201870390e-01
2.326875979897088942e-01
2.326801853380555118e-01
2.326727745701743233e-01
2.326653656910042667e-01
2.326579587054845577e-01
2.326505536185456968e-01
2.326431548464565346e-01
2.326357535703182378e-01
2.326283542075262001e-01
2.326209567629923813e-01
2.326135612416262433e-01
2.326061676483298091e-01
2.325987759880037697e-01
2.325913862655409892e-01
2.325839984858308340e-01
2.325766170547468037e-01
2.325692331740275010e-01
2.325618512506986146e-01
2.325544712896307487e-01
2.325470932956893999e-01
2.325397172737367901e-01
2.325323432286290903e-01
2.325249711652181417e-01
2.325176010883509559e-01
2.325102373932694810e-01
2.325028713028221006e-01
2.324955072134297640e-01
2.324881451299222190e-01
2.324807850571215528e-01
2.324734269998487424e-01
2.324660709629176591e-01
2.324587169511383999e-01
2.324513649693166206e-01
2.324440194018291272e-01
2.324366714931025979e-01
2.324293256287197629e-01
2.324219818134672932e-01
2.324146400521271416e-01
2.324073003494774858e-01
2.323999627102921739e-01
2.323926271393382259e-01
2.323852936413802750e-01
2.323779665897006130e-01
2.323706372507667872e-01
2.323633099990906614e-01
2.323559848394179395e-01
2.323486617764899398e-01
2.323413408150423187e-01
2.323340219598085676e-01
2.323267052155145174e-01
2.323193905868852771e-01
2.323120824358761438e-01
2.323047720514561099e-01
2.322974637968376888e-01
2.322901576767246734e-01
2.322828536958200796e-01
2.322755518588170420e-01
2.322682521704083625e-01
2.322609546352783494e-01
2.322536592581116999e-01
2.322463703893126175e-01
2.322390793408048992e-01
2.322317904642763886e-01
2.322245037643888566e-01
2.322172192458047402e-01
2.322099369131772617e-01
2.322026567711574785e-01
2.321953788243915628e-01
2.321881030775211352e-01
2.321808338691758733e-01
2.321735625346845744e-01
2.321662934139847589e-01
2.321590265116988960e-01
2.321517618324465682e-01
2.321444993808429724e-01
2.321372391614975883e-01
2.321299811790180634e-01
2.321227254380031635e-01
2.321154762650852188e-01
2.321082250194467234e-01
2.321009760290500545e-01
2.320937292984788236e-01
2.320864848323108132e-01
2.320792426351226956e-01
2.320720027114835382e-01
2.320647650659601324e-01
2.320575297031139961e-01
2.320502966275024836e-01
2.320430701521636330e-01
2.320358416633049869e-01
2.320286154753244956e-01
2.320213915927610282e-01
2.320141700201494572e-01
2.320069507620214355e-01
2.319997338229026207e-01
2.319925192073157283e-01
2.319853069197785334e-01
2.319781012608648219e-01
2.319708936415681433e-01
2.319636883638475644e-01
2.319564854322010428e-01
2.319492848511250371e-01
2.319420866251106772e-01
2.319348907586468167e-01
2.319276972562157035e-01
2.319205061222959219e-01
2.319133216447785695e-01
2.319061352598829617e-01
2.318989512569052391e-01
2.318917696403078321e-01
2.318845904145481196e-01
2.318774135840789841e-01
2.318702391533481455e-01
2.318630671267991605e-01
2.318558975088742535e-01
2.318487345745652295e-01
2.318415697857458824e-01
2.318344074188404824e-01
2.318272474782710479e-01
2.318200899684582095e-01
2.318129348938131606e-01
2.318057822587477057e-01
2.317986320676675982e-01
2.317914843249735402e-01
2.317843432925492109e-01
2.317772004583492085e-01
2.317700600857109938e-01
2.317629221790198923e-01
2.317557867426565110e-01
2.317486537809947400e-01
2.317415232984078033e-01
2.317343952992623746e-01
2.317272697879219634e-01
2.317201510129491271e-01
2.317130304888027625e-01
2.317059124655231894e-01
2.316987969474572640e-01
2.316916839389448479e-01
2.316845734443278015e-01
2.316774654679369938e-01
2.316703600141027386e-01
2.316632570871512420e-01
2.316561609221101659e-01
2.316490630603690870e-01
2.316419677384574105e-01
2.316348749606839119e-01
2.316277847313552019e-01
2.316206970547699528e-01
2.316136119352242839e-01
2.316065293770104283e-01
2.315994493844156232e-01
2.315923761787309076e-01
2.315853013286860995e-01
2.315782290570972957e-01
2.315711593682356906e-01
2.315640922663666501e-01
2.315570277557553736e-01
2.315499658406581784e-01
2.315429065253323815e-01
2.315358498140263621e-01
2.315287999140861475e-01
2.315217484219986854e-01
2.315146995466558777e-01
2.315076532922932251e-01
2.315006096631391230e-01
2.314935686634204681e-01
2.314865302973576622e-01
2.314794945691709405e-01
2.314724614830705463e-01
2.314654352322537134e-01
2.314584074413746917e-01
2.314513823051968511e-01
2.314443598279188885e-01
2.314373400137332837e-01
2.314303228668283530e-01
2.314233083913915801e-01
2.314162965916005121e-01
2.314092874716356940e-01
2.314022852103363448e-01
2.313952814609319120e-01
2.313882804038562835e-01
2.313812820432700756e-01
2.313742863833303520e-01
2.313672934281894022e-01
2.313603031819961298e-01
2.313533156488956077e-01
2.313463308330274693e-01
2.313393528986805170e-01
2.313323735280584104e-01
2.313253968870638277e-01
2.313184229798234126e-01
2.313114518104558148e-01
2.313044833830775193e-01
2.312975177018025130e-01
2.312905547707389542e-01
2.312835945939902826e-01
2.312766413210920469e-01
2.312696866636244075e-01
2.312627347727599370e-01
2.312557856525878641e-01
2.312488393071921444e-01
2.312418957406524589e-01
2.312349549570466567e-01
2.312280169604477575e-01
2.312210817549233965e-01
2.312141534750603022e-01
2.312072238622083775e-01
2.312002970526120804e-01
2.311933730503247242e-01
2.311864518593953477e-01
2.311795334838684934e-01
2.311726179277854842e-01
2.311657051951847008e-01
2.311587952900978626e-01
2.311518923319660912e-01
2.311449880923020506e-01
2.311380866922281840e-01
2.311311881357602238e-01
2.311242924269121257e-01
2.311173995696955141e-01
2.311105095681146304e-01
2.311036224261727168e-01
2.310967381478662985e-01
2.310898608372968233e-01
2.310829822965311808e-01
2.310761066313700707e-01
2.310692338457976391e-01
2.310623639437911492e-01
2.310554969293274752e-01
2.310486328063762196e-01
2.310417715789052640e-01
2.310349132508777159e-01
2.310280619108602829e-01
2.310212093918592169e-01
2.310143597841662344e-01
2.310075130917287889e-01
2.310006693184909476e-01
2.309938284683933363e-01
2.309869905453710293e-01
2.309801555533581574e-01
2.309733234962826898e-01
2.309664984469894655e-01
2.309596722698056270e-01
2.309528490393187306e-01
2.309460287594444217e-01
2.309392114340913515e-01
2.309323970671642856e-01
2.309255856625677672e-01
2.309187772241972914e-01
2.309119717559499074e-01
2.309051733147567953e-01
2.308983737966441852e-01
2.308915772603115646e-01
2.308847837096371647e-01
2.308779931484978287e-01
2.308712055807649599e-01
2.308644210103053540e-01
2.308576394409843080e-01
2.308508608766612347e-01
2.308440893581732989e-01
2.308373168136176323e-01
2.308305472856152507e-01
2.308237807780141315e-01
2.308170172946540366e-01
2.308102568393730070e-01
2.308034994160065856e-01
2.307967450283827660e-01
2.307899936803302077e-01
2.307832493963997145e-01
2.307765041371340753e-01
2.307697619288955337e-01
2.307630227754941532e-01
2.307562866807371105e-01
2.307495536484302501e-01
2.307428236823720336e-01
2.307360967863623658e-01
2.307293729641908264e-01
2.307226562239432233e-01
2.307159385589794831e-01
2.307092239792093435e-01
2.307025124884128919e-01
2.306958040903646090e-01
2.306890987888345901e-01
2.306823965875902660e-01
2.306756974903956814e-01
2.306690015010105510e-01
2.306623126108671706e-01
2.306556228465075908e-01
2.306489362012121846e-01
2.306422526787273997e-01
2.306355722827949095e-01
2.306288950171505592e-01
2.306222208855305822e-01
2.306155498916653279e-01
2.306088820392815930e-01
2.306022213029803591e-01
2.305955597428471782e-01
2.305889013353527028e-01
2.305822460842082977e-01
2.305755939931232179e-01
2.305689450658031658e-01
2.305622993059490700e-01
2.305556567172586946e-01
2.305490173034272505e-01
2.305423810681433983e-01
2.305357519670994670e-01
2.305291220980720257e-01
2.305224954186419484e-01
2.305158719324854055e-01
2.305092516432743488e-01
2.305026345546780653e-01
2.304960206703637882e-01
2.304894099939908125e-01
2.304828025292194882e-01
2.304762022145311340e-01
2.304696011820016044e-01
2.304630033720252991e-01
2.304564087882441381e-01
2.304498174343000416e-01
2.304432293138296561e-01
2.304366444304656314e-01
2.304300627878383412e-01
2.304234843895733298e-01
2.304169131567702644e-01
2.304103412561560038e-01
2.304037726107598938e-01
2.303972072241934343e-01
2.303906451000663491e-01
2.303840862419817004e-01
2.303775306535414402e-01
2.303709783383444121e-01
2.303644292999830756e-01
2.303578874420015299e-01
2.303513449661252488e-01
2.303448057778462177e-01
2.303382698807436846e-01
2.303317372783966754e-01
2.303252079743750014e-01
2.303186819722498058e-01
2.303121592755892899e-01
2.303056398879536615e-01
2.302991276951550370e-01
2.302926149342682804e-01
2.302861054930722129e-01
2.302795993751163839e-01
2.302730965839465127e-01
2.302665971231032671e-01
2.302601009961255385e-01
2.302536082065481660e-01
2.302471187579016032e-01
2.302406365180971748e-01
2.302341537599001398e-01
2.302276743532062908e-01
2.302211983015323704e-01
2.302147256083940108e-01
2.302082562773014596e-01
2.302017903117619668e-01
2.301953277152797850e-01
2.301888684913547256e-01
2.301824164898236269e-01
2.301759640194848133e-01
2.301695149321814626e-01
2.301630692314010074e-01
2.301566269206253290e-01
2.301501880033359204e-01
2.301437524830066694e-01
2.301373203631132403e-01
2.301308916471237476e-01
2.301244701666361747e-01
2.301180482668168659e-01
2.301116297812874634e-01
2.301052147135042580e-01
2.300988030669199880e-01
2.300923948449841716e-01
2.300859900511409983e-01
2.300795886888352126e-01
2.300731907615035654e-01
2.300668000823395953e-01
2.300604090332090679e-01
2.300540214293499974e-01
2.300476372741852016e-01
2.300412565711382751e-01
2.300348793236279832e-01
2.300285055350674845e-01
2.300221352088722138e-01
2.300157683484485016e-01
2.300094087484163552e-01
2.300030488276796903e-01
2.299966923829181442e-01
2.299903394175291660e-01
2.299839899349032102e-01
2.299776439384301208e-01
2.299713014314935244e-01
2.299649624174759377e-01
2.299586268997563243e-01
2.299522986542172909e-01
2.299459701371275311e-01
2.299396451264495433e-01
2.299333236255480251e-01
2.299270056377849536e-01
2.299206911665205855e-01
2.299143802151089044e-01
2.299080727869028951e-01
2.299017688852509900e-01
2.298954722671371353e-01
2.298891754265192100e-01
2.298828821224808139e-01
2.298765923583555582e-01
2.298703061374773315e-01
2.298640234631743606e-01
2.298577443387735952e-01
2.298514687675958235e-01
2.298451967529610562e-01
2.298389320327955954e-01
2.298326671390673592e-01
2.298264058118182351e-01
2.298201480543538566e-01
2.298138938699787470e-01
2.298076432619906573e-01
2.298013962336868943e-01
2.297951527883602685e-01
2.297889129293009813e-01
2.297826803752156533e-01
2.297764476964050950e-01
2.297702186137101088e-01
2.297639931304074623e-01
2.297577712497695934e-01
2.297515529750699392e-01
2.297453383095731660e-01
2.297391272565444398e-01
2.297329198192432642e-01
2.297267196970009251e-01
2.297205194987672061e-01
2.297143229260233954e-01
2.297081299820166178e-01
2.297019406699919442e-01
2.296957549931910592e-01
2.296895729548518728e-01
2.296833945582103520e-01
2.296772198064988002e-01
2.296710523795107983e-01
2.296648849251620161e-01
2.296587211254189076e-01
2.296525609834977333e-01
2.296464045026155310e-01
2.296402516859852305e-01
2.296341025368163757e-01
2.296279570583153462e-01
2.296218152536858015e-01
2.296156807830349034e-01
2.296095463335502407e-01
2.296034155675272248e-01
2.295972884881542497e-01
2.295911650986203201e-01
2.295850454021091669e-01
2.295789294018023563e-01
2.295728171008770135e-01
2.295667085025094867e-01
2.295606072469619230e-01
2.295545060610096888e-01
2.295484085871177804e-01
2.295423148284491677e-01
2.295362247881639894e-01
2.295301384694178326e-01
2.295240558753635640e-01
2.295179770091508309e-01
2.295119018739262828e-01
2.295058340899588378e-01
2.294997664239111224e-01
2.294937024982725005e-01
2.294876423161760215e-01
2.294815858807538467e-01
2.294755331951331967e-01
2.294694842624395159e-01
2.294634390857958062e-01
2.294573976683191852e-01
2.294513636101312426e-01
2.294453297180903406e-01
2.294392995945525593e-01
2.294332732426256904e-01
2.294272506654125854e-01
2.294212318660139860e-01
2.294152168475276921e-01
2.294092056130464519e-01
2.294031981656626251e-01
2.293971980851990944e-01
2.293911982190093291e-01
2.293852021491694648e-01
2.293792098787585942e-01
2.293732214108523126e-01
2.293672367485248276e-01
2.293612558948450175e-01
2.293552788528797626e-01
2.293493056256917795e-01
2.293433397726605816e-01
2.293373741819295653e-01
2.293314124151497047e-01
2.293254544753686175e-01
2.293195003656367525e-01
2.293135500890005618e-01
2.293076036485011127e-01
2.293016610471783068e-01
2.292957222880694368e-01
2.292897909099582132e-01
2.292838598420778307e-01
2.292779326255004468e-01
2.292720092632499762e-01
2.292660897583477242e-01
2.292601741138123317e-01
2.292542623326596085e-01
2.292483544179011457e-01
2.292424503725474239e-01
2.292365537146439092e-01
2.292306574148039733e-01
2.292247649933760734e-01
2.292188764533589773e-01
2.292129917977469566e-01
2.292071110295314518e-01
2.292012341517006280e-01
2.291953611672398194e-01
2.291894920791324175e-01
2.291836268903584273e-01
2.291777690957492175e-01
2.291719117122391625e-01
2.291660582369811627e-01
2.291602086729441212e-01
2.291543630230918893e-01
2.291485212903862090e-01
2.291426834777862132e-01
2.291368495882491474e-01
2.291310196247267617e-01
2.291251970610098665e-01
2.291193749560209714e-01
2.291135567858877398e-01
2.291077425535510970e-01
2.291019322619495813e-01
2.290961259140184558e-01
2.290903235126910964e-01
2.290845250608956607e-01
2.290787305615599179e-01
2.290729434672909015e-01
2.290671568792839730e-01
2.290613742524981733e-01
2.290555955898480045e-01
2.290498208942461922e-01
2.290440501686027974e-01
2.290382834158227743e-01
2.290325206388104662e-01
2.290267618404665528e-01
2.290210104520717938e-01
2.290152596173792854e-01
2.290095127700388367e-01
2.290037699129379711e-01
2.289980310489642679e-01
2.289922961810015312e-01
2.289865653119287359e-01
2.289808384446246348e-01
2.289751155819622630e-01
2.289694001337594931e-01
2.289636852866058780e-01
2.289579744527013849e-01
2.289522676349083907e-01
2.289465648360868300e-01
2.289408660590961930e-01
2.289351713067895866e-01
2.289294805820196732e-01
2.289237938876360068e-01
2.289181146118497434e-01
2.289124359843663359e-01
2.289067613957974645e-01
2.289010908489809148e-01
2.288954243467506422e-01
2.288897618919390475e-01
2.288841034873754232e-01
2.288784491358875073e-01
2.288727988402969871e-01
2.288671559670769629e-01
2.288615137893219020e-01
2.288558756759162538e-01
2.288502416296733233e-01
2.288446116534032515e-01
2.288389857499110169e-01
2.288333639220036519e-01
2.288277461724789186e-01
2.288221325041373544e-01
2.288165262615752260e-01
2.288109207615455776e-01
2.288053193510756755e-01
2.287997220329510140e-01
2.287941288099572534e-01
2.287885396848756137e-01
2.287829546604854269e-01
2.287773737395626950e-01
2.287717969248791450e-01
2.287662275390236477e-01
2.287606589426790515e-01
2.287550944608749415e-01
2.287495340963767165e-01
2.287439778519407829e-01
2.287384257303268220e-01
2.287328777342857999e-01
2.287273338665698486e-01
2.287217941299285462e-01
2.287162618248037571e-01
2.287107303560778071e-01
2.287052030266526481e-01
2.286996798392659236e-01
2.286941607966522239e-01
2.286886459015431972e-01
2.286831351566688264e-01
2.286776283949091826e-01
2.286721239398641359e-01
2.286666246433703420e-01
2.286611239492379322e-01
2.286556251395739925e-01
2.286501282166785165e-01
2.286446331828480005e-01
2.286391400403744445e-01
2.286336487915507920e-01
2.286281594386661009e-01
2.286226719840044885e-01
2.286171896983870133e-01
2.286117060458873751e-01
2.286062242984521764e-01
2.286007444583580961e-01
2.285952665278787044e-01
2.285897905092844073e-01
2.285843164048429466e-01
2.285788442168197321e-01
2.285733739474789528e-01
2.285679088573549511e-01
2.285624424310084279e-01
2.285569779301157012e-01
2.285515153569300240e-01
2.285460547137006526e-01
2.285405960026755112e-01
2.285351392261000814e-01
2.285296843862171245e-01
2.285242314852674039e-01
2.285187837733952954e-01
2.285133347558612193e-01
2.285078876839646278e-01
2.285024425599340714e-01
2.284969993859973236e-01
2.284915581643790494e-01
2.284861188973024704e-01
2.284806815869879215e-01
2.284752462356509084e-01
2.284698160829395364e-01
2.284643846550325486e-01
2.284589551927399542e-01
2.284535276982697094e-01
2.284481021738266615e-01
2.284426786216134375e-01
2.284372570438288896e-01
2.284318374426717035e-01
2.284264198203370677e-01
2.284210074058636297e-01
2.284155937465647823e-01
2.284101820726567311e-01
2.284047723863237844e-01
2.283993646897480856e-01
2.283939589851117780e-01
2.283885552745907321e-01
2.283831535603602081e-01
2.283777538445932453e-01
2.283723593456191137e-01
2.283669636320931340e-01
2.283615699235332364e-01
2.283561782220993042e-01
2.283507885299562168e-01
2.283454008492576404e-01
2.283400151821606272e-01
2.283346315308195651e-01
2.283292498973832352e-01
2.283238734893654476e-01
2.283184958969750045e-01
2.283131203289248123e-01
2.283077467873562139e-01
2.283023752744079982e-01
2.282970057922144580e-01
2.282916383429099971e-01
2.282862729286264658e-01
2.282809095514897746e-01
2.282755514080967441e-01
2.282701921104161591e-01
2.282648348562542617e-01
2.282594796477291355e-01
2.282541264869576980e-01
2.282487753760534255e-01
2.282434263171285171e-01
2.282380793122916196e-01
2.282327343636500472e-01
2.282273946567766609e-01
2.282220538256069520e-01
2.282167150569368030e-01
2.282113783528630924e-01
2.282060437154810328e-01
2.282007111468828953e-01
2.281953806491585635e-01
2.281900522243955343e-01
2.281847258746785845e-01
2.281794047744594711e-01
2.281740825798413419e-01
2.281687624665104108e-01
2.281634444365409631e-01
2.281581284920060071e-01
2.281528146349769970e-01
2.281475028675236660e-01
2.281421931917101409e-01
2.281368856096005482e-01
2.281315832844239555e-01
2.281262798946536163e-01
2.281209786047636023e-01
2.281156794168067159e-01
2.281103823328365365e-01
2.281050873549019808e-01
2.280997944850507442e-01
2.280945037253256369e-01
2.280892150777709682e-01
2.280839316942929740e-01
2.280786472759348538e-01
2.280733649758573400e-01
2.280680847960961377e-01
2.280628067386804569e-01
2.280575308056387862e-01
2.280522569989967829e-01
2.280469853207784392e-01
2.280417157730056932e-01
2.280364514961642497e-01
2.280311862140642076e-01
2.280259230684573701e-01
2.280206620613566271e-01
2.280154031947712046e-01
2.280101464707098846e-01
2.280048918911762312e-01
2.279996394581730867e-01
2.279943891737015171e-01
2.279891410397593132e-01
2.279838981840303647e-01
2.279786543558477430e-01
2.279734126841732045e-01
2.279681731709964909e-01
2.279629358183031806e-01
2.279577006280794071e-01
2.279524676023056418e-01
2.279472367429614676e-01
2.279420080520241920e-01
2.279367846455553903e-01
2.279315602960609866e-01
2.279263381208914141e-01
2.279211181220144322e-01
2.279159003013951912e-01
2.279106846609989523e-01
2.279054712027868135e-01
2.279002599287170416e-01
2.278950508407463493e-01
2.278898470432166312e-01
2.278846423320005643e-01
2.278794398127389487e-01
2.278742394873802812e-01
2.278690413578703389e-01
2.278638454261512347e-01
2.278586516941648599e-01
2.278534601638486090e-01
2.278482708371394327e-01
2.278430868065667303e-01
2.278379018915562826e-01
2.278327191859469969e-01
2.278275386924593082e-01
2.278223610413718236e-01
2.278171867794409611e-01
2.278120159090619157e-01
2.278068484326292720e-01
2.278016843525337842e-01
2.277965267456478760e-01
2.277913694633652564e-01
2.277862155845764014e-01
2.277810651116623508e-01
2.277759180470031453e-01
2.277707743929711093e-01
2.277656341519417316e-01
2.277604973262839505e-01
2.277553639183642620e-01
2.277502369867330234e-01
2.277451104193423670e-01
2.277399872767753020e-01
2.277348675613883322e-01
2.277297512755350195e-01
2.277246384215679265e-01
2.277195290018344531e-01
2.277144230186812779e-01
2.277093204744518595e-01
2.277042244092593593e-01
2.276991287478439263e-01
2.276940365323649740e-01
2.276889477651548588e-01
2.276838624485447160e-01
2.276787805848616841e-01
2.276737021764304036e-01
2.276686272255736831e-01
2.276635557346102789e-01
2.276584907251056888e-01
2.276534261588143426e-01
2.276483650593568719e-01
2.276433074290459824e-01
2.276382532701852757e-01
2.276332025850804630e-01
2.276281553760322596e-01
2.276231116453391046e-01
2.276180713952978829e-01
2.276130376288122981e-01
2.276080043448749368e-01
2.276029745484592359e-01
2.275979482418516442e-01
2.275929254273360014e-01
2.275879061071932052e-01
2.275828902836999346e-01
2.275778779591319245e-01
2.275728691357622457e-01
2.275678667977245606e-01
2.275628649814687154e-01
2.275578666732135935e-01
2.275528718752189428e-01
2.275478805897462320e-01
2.275428928190537103e-01
2.275379085653936873e-01
2.275329278310204151e-01
2.275279506181830946e-01
2.275229798921356572e-01
2.275180097270051993e-01
2.275130430901425305e-01
2.275080799837878587e-01
2.275031204101758964e-01
2.274981643715420776e-01
2.274932118701183947e-01
2.274882629081334540e-01
2.274833174878149178e-01
2.274783785554280735e-01
2.274734402229960373e-01
2.274685054388926320e-01
2.274635742053349174e-01
2.274586465245365119e-01
2.274537223987078693e-01
2.274488018300597769e-01
2.274438848207973041e-01
2.274389713731252427e-01
2.274340644142169854e-01
2.274291580941995572e-01
2.274242553423677093e-01
2.274193561609154646e-01
2.274144605520327933e-01
2.274095685179093884e-01
2.274046800607302243e-01
2.273997951826807751e-01
2.273949138859421293e-01
2.273900390784850956e-01
2.273851649487629856e-01
2.273802944068787357e-01
2.273754274550017218e-01
2.273705640953043172e-01
2.273657043299508462e-01
2.273608481611052445e-01
2.273559955909283947e-01
2.273511466215801802e-01
2.273463041417279062e-01
2.273414623783538979e-01
2.273366242222677469e-01
2.273317896756202328e-01
2.273269587405575831e-01
2.273221314192218068e-01
2.273173077137564668e-01
2.273124876263001304e-01
2.273076711589896992e-01
2.273028611810817834e-01
2.272980519583031600e-01
2.272932463620624399e-01
2.272884443944883093e-01
2.272836460577050688e-01
2.272788513538350763e-01
2.272740602849969149e-01
2.272692728533092787e-01
2.272644890608843671e-01
2.272597117574712833e-01
2.272549352477374329e-01
2.272501623835948004e-01
2.272453931671507554e-01
2.272406276005049519e-01
2.272358656857595416e-01
2.272311074250108476e-01
2.272263528203554706e-01
2.272216018738844601e-01
2.272168574157318877e-01
2.272121137897170629e-01
2.272073738281504274e-01
2.272026375331139825e-01
2.271979049066898404e-01
2.271931759509561166e-01
2.271884506679877624e-01
2.271837290598593961e-01
2.271790111286420832e-01
2.271742996847551654e-01
2.271695891113687527e-01
2.271648822210900476e-01
2.271601790159813450e-01
2.271554794981031633e-01
2.271507836695103588e-01
2.271460915322581764e-01
2.271414030883983637e-01
2.271367183399813916e-01
2.271320400776122850e-01
2.271273627240136816e-01
2.271226890719902913e-01
2.271180191235837031e-01
2.271133528808297330e-01
2.271086903457659179e-01
2.271040315204231330e-01
2.270993764068345300e-01
2.270947250070257661e-01
2.270900800916946793e-01
2.270854361233083929e-01
2.270807958747732558e-01
2.270761593481083196e-01
2.270715265453303044e-01
2.270668974684524888e-01
2.270622721194877069e-01
2.270576505004457957e-01
2.270530326133325394e-01
2.270484212088352272e-01
2.270438107893661961e-01
2.270392041078341250e-01
2.270346011662354169e-01
2.270300019665665303e-01
2.270254065108208708e-01
2.270208148009884019e-01
2.270162268390580329e-01
2.270116426270175070e-01
2.270070648954447545e-01
2.270024881868923372e-01
2.269979152341725648e-01
2.269933460392622449e-01
2.269887806041366307e-01
2.269842189307669789e-01
2.269796610211240462e-01
2.269751068771759250e-01
2.269705565008875991e-01
2.269660126026392111e-01
2.269614697653097313e-01
2.269569307015220083e-01
2.269523954132327548e-01
2.269478639023960742e-01
2.269433361709625729e-01
2.269388122208816361e-01
2.269342920541026487e-01
2.269297756725687232e-01
2.269252630782223057e-01
2.269207569588866380e-01
2.269162519424754443e-01
2.269117507190657745e-01
2.269072532905900275e-01
2.269027596589813789e-01
2.268982698261667319e-01
2.268937837940739888e-01
2.268893015646281652e-01
2.268848231397503912e-01
2.268803511868646705e-01
2.268758803746115937e-01
2.268714133726786875e-01
2.268669501829791990e-01
2.268624908074248214e-01
2.268580352479238060e-01
2.268535835063824613e-01
2.268491355847049307e-01
2.268446914847928597e-01
2.268402538535808088e-01
2.268358174006181449e-01
2.268313847751133872e-01
2.268269559789590772e-01
2.268225310140459805e-01
2.268181098822626418e-01
2.268136925854965513e-01
2.268092791256297036e-01
2.268048695045461471e-01
2.268004663485939099e-01
2.267960644084214272e-01
2.267916663126625099e-01
2.267872720631900485e-01
2.267828816618753796e-01
2.267784951105867308e-01
2.267741124111914419e-01
2.267697335655523561e-01
2.267653585755327050e-01
2.267609900468084971e-01
2.267566227713029847e-01
2.267522593569885614e-01
2.267478998057183004e-01
2.267435441193423884e-01
2.267391922997098463e-01
2.267348443486691401e-01
2.267305002680621850e-01
2.267261600597328952e-01
2.267218263085942209e-01
2.267174938480261970e-01
2.267131652652494833e-01
2.267088405620953373e-01
2.267045197403952939e-01
2.267002028019808879e-01
2.266958897486758828e-01
2.266915805823077057e-01
2.266872753046978994e-01
2.266829764799095925e-01
2.266786789829556836e-01
2.266743853802159481e-01
2.266700956735020478e-01
2.266658098646259223e-01
2.266615279554000661e-01
2.266572499476289804e-01
2.266529758431192199e-01
2.266487056436755632e-01
2.266444418924196680e-01
2.266401795061759872e-01
2.266359210303936500e-01
2.266316664668663328e-01
2.266274158173872122e-01
2.266231690837469115e-01
2.266189262677326677e-01
2.266146873711316623e-01
2.266104523957274131e-01
2.266062238636195048e-01
2.266019967336135865e-01
2.265977735301436535e-01
2.265935542549833981e-01
2.265893389099088440e-01
2.265851274966896312e-01
2.265809200170950666e-01
2.265767164728926808e-01
2.265725168658472288e-01
2.265683236969456837e-01
2.265641319671519160e-01
2.265599441797955249e-01
2.265557603366342154e-01
2.265515804394218624e-01
2.265474044899108419e-01
2.265432324898507543e-01
2.265390644409917553e-01
2.265349003450783383e-01
2.265307426819017089e-01
2.265265864947513808e-01
2.265224342657708445e-01
2.265182859966984319e-01
2.265141416892699211e-01
2.265100013452177041e-01
2.265058649662748946e-01
2.265017325541697768e-01
2.264976041106290250e-01
2.264934820941666427e-01
2.264893615905632096e-01
2.264852450606925638e-01
2.264811325062749958e-01
2.264770239290259113e-01
2.264729193306621591e-01
2.264688187128944263e-01
2.264647220774351766e-01
2.264606294259917663e-01
2.264565431957147323e-01
2.264524585150454183e-01
2.264483778235054090e-01
2.264443011227950109e-01
2.264402284146110889e-01
2.264361597006520621e-01
2.264320949826120200e-01
2.264280342621818320e-01
2.264239775410531452e-01
2.264199272349303738e-01
2.264158785150797160e-01
2.264118337995873476e-01
2.264077930901355895e-01
2.264037563884032100e-01
2.263997236960698656e-01
2.263956950148107161e-01
2.263916703462991453e-01
2.263876496922088144e-01
2.263836354467169132e-01
2.263796228240785302e-01
2.263756142208637190e-01
2.263716096387343168e-01
2.263676090793532159e-01
2.263636125443801994e-01
2.263596200354732746e-01
2.263556315542876729e-01
2.263516471024775156e-01
2.263476690526143309e-01
2.263436926621048007e-01
2.263397203059175911e-01
2.263357519857003286e-01
2.263317877030957548e-01
2.263278274597452788e-01
2.263238712572899769e-01
2.263199190973666508e-01
2.263159709816110476e-01
2.263120292609101525e-01
2.263080892359775054e-01
2.263041532601068884e-01
2.263002213349259995e-01
2.262962934620609268e-01
2.262923696431352605e-01
2.262884498797722577e-01
2.262845341735901239e-01
2.262806225262065096e-01
2.262767172667469739e-01
2.262728137393866801e-01
2.262689142756668659e-01
2.262650188771972437e-01
2.262611275455863047e-01
2.262572402824390982e-01
2.262533570893603962e-01
2.262494779679531387e-01
2.262456029198162688e-01
2.262417342522314301e-01
2.262378673529995554e-01
2.262340045318258497e-01
2.262301457903034829e-01
2.262262911300226276e-01
2.262224405525714022e-01
2.262185940595372036e-01
2.262147516525038204e-01
2.262109133330540423e-01
2.262070813865518781e-01
2.262032512445717458e-01
2.261994251949104862e-01
2.261956032391443383e-01
2.261917853788443233e-01
2.261879716155830722e-01
2.261841619509287749e-01
2.261803563864483446e-01
2.261765549237080286e-01
2.261727598260752647e-01
2.261689665690549966e-01
2.261651774184577079e-01
2.261613923758410971e-01
2.261576114427595319e-01
2.261538346207691008e-01
2.261500619114191202e-01
2.261462933162607936e-01
2.261425288368425490e-01
2.261387707144608128e-01
2.261350144687021557e-01
2.261312623433156532e-01
2.261275143398388532e-01
2.261237704598122455e-01
2.261200307047730451e-01
2.261162950762535817e-01
2.261125635757884056e-01
2.261088362049073486e-01
2.261051151827659922e-01
2.261013960731767525e-01
2.260976810977521900e-01
2.260939702580165300e-01
2.260902635554897788e-01
2.260865609916931640e-01
2.260828625681430837e-01
2.260791682863559915e-01
2.260754781478458986e-01
2.260717921541235964e-01
2.260681124996534730e-01
2.260644347975650503e-01
2.260607612447891324e-01
2.260570918428305154e-01
2.260534265931912756e-01
2.260497654973724901e-01
2.260461085568741257e-01
2.260424557731921524e-01
2.260388071478215410e-01
2.260351648529281832e-01
2.260315245461789191e-01
2.260278884022148271e-01
2.260242564225242168e-01
2.260206286085926219e-01
2.260170049619045773e-01
2.260133854839414536e-01
2.260097701761837330e-01
2.260061590401104548e-01
2.260025542255169606e-01
2.259989514347514605e-01
2.259953528200948081e-01
2.259917583830174381e-01
2.259881681249884533e-01
2.259845820474753464e-01
2.259810001519430567e-01
2.259774224398570230e-01
2.259738489126783545e-01
2.259702816977602891e-01
2.259667165422784563e-01
2.259631555760797661e-01
2.259595988006158906e-01
2.259560462173417217e-01
2.259524978277075435e-01
2.259489536331625303e-01
2.259454136351543574e-01
2.259418778351293677e-01
2.259383483379275859e-01
2.259348209356936699e-01
2.259312977357662011e-01
2.259277787395850834e-01
2.259242639485856685e-01
2.259207533642041965e-01
2.259172469878726330e-01
2.259137448210231658e-01
2.259102468650836526e-01
2.259067552023156233e-01
2.259032656699664354e-01
2.258997803528048354e-01
2.258962992522516866e-01
2.258928223697290183e-01
2.258893497066543077e-01
2.258858812644440328e-01
2.258824170445145052e-01
2.258789570482782616e-01
2.258755033353455066e-01
2.258720517882087941e-01
2.258686044689927064e-01
2.258651613791053947e-01
2.258617225199487377e-01
2.258582878929262239e-01
2.258548574994400648e-01
2.258514313408874208e-01
2.258480094186656739e-01
2.258445937696704764e-01
2.258411803217689751e-01
2.258377711143803035e-01
2.258343661488931287e-01
2.258309654266962285e-01
2.258275689491754390e-01
2.258241767177175396e-01
2.258207887337031483e-01
2.258174049985168796e-01
2.258140275262654484e-01
2.258106522903340907e-01
2.258072813073620511e-01
2.258039145787230084e-01
2.258005521057896980e-01
2.257971938899336894e-01
2.257938399325240542e-01
2.257904902349281984e-01
2.257871447985119184e-01
2.257838056145327621e-01
2.257804687020230072e-01
2.257771360547782824e-01
2.257738076741577782e-01
2.257704835615169658e-01
2.257671637182128155e-01
2.257638481455982449e-01
2.257605368450251726e-01
2.257572298178425751e-01
2.257539290323943848e-01
2.257506305534899838e-01
2.257473363520154930e-01
2.257440464293152815e-01
2.257407607867286670e-01
2.257374794255978534e-01
2.257342023472606596e-01
2.257309295530518511e-01
2.257276610443073595e-01
2.257243987663883344e-01
2.257211388300124910e-01
2.257178831830936039e-01
2.257146318269585561e-01
2.257113847629349523e-01
2.257081419923461785e-01
2.257049035165143436e-01
2.257016693367610571e-01
2.256984394544064298e-01
2.256952157917659907e-01
2.256919945055954613e-01
2.256887775207690461e-01
2.256855648386000834e-01
2.256823564604004129e-01
2.256791523874767669e-01
2.256759526211381539e-01
2.256727571626910289e-01
2.256695660134374615e-01
2.256663810725856312e-01
2.256631985430584963e-01
2.256600203266262428e-01
2.256568464245874983e-01
2.256536768382383373e-01
2.256505115688720586e-01
2.256473506177810728e-01
2.256441939862569024e-01
2.256410416755874060e-01
2.256378955618096316e-01
2.256347518941340669e-01
2.256316125511709236e-01
2.256284775342013993e-01
2.256253468445061361e-01
2.256222204833650546e-01
2.256190984520546339e-01
2.256159807518506866e-01
2.256128673840281929e-01
2.256097602013893422e-01
2.256066554995603268e-01
2.256035551339243272e-01
2.256004591057473307e-01
2.255973674162954912e-01
2.255942800668348514e-01
2.255911970586266246e-01
2.255881183929302480e-01
2.255850440710083782e-01
2.255819759223670062e-01
2.255789102891700426e-01
2.255758490035129071e-01
2.255727920666488751e-01
2.255697394798276134e-01
2.255666912443000660e-01
2.255636473613130688e-01
2.255606078321125696e-01
2.255575726579445162e-01
2.255545436449616914e-01
2.255515171819857945e-01
2.255484950777656983e-01
2.255454773335375251e-01
2.255424639505395068e-01
2.255394549300053786e-01
2.255364502731688758e-01
2.255334499812609028e-01
2.255304540555115866e-01
2.255274642786605499e-01
2.255244770863098491e-01
2.255214942637971953e-01
2.255185158123462763e-01
2.255155417331796142e-01
2.255125720275172885e-01
2.255096066965783796e-01
2.255066457415798586e-01
2.255036891637357543e-01
2.255007387223141868e-01
2.254977908998127001e-01
2.254948474581033313e-01
2.254919083983951689e-01
2.254889737218956358e-01
2.254860434298112670e-01
2.254831175233455998e-01
2.254801960037016717e-01
2.254772788720816323e-01
2.254743678642180393e-01
2.254714595096249385e-01
2.254685555466489078e-01
2.254656559764827151e-01
2.254627608003222372e-01
2.254598700193584659e-01
2.254569836347821710e-01
2.254541016477802917e-01
2.254512240595404338e-01
2.254483525822073564e-01
2.254454837924243504e-01
2.254426194049541365e-01
2.254397594209774369e-01
2.254369038416746407e-01
2.254340526682219736e-01
2.254312059017964387e-01
2.254283635435715971e-01
2.254255255947213987e-01
2.254226937437422973e-01
2.254198646145227913e-01
2.254170398981860113e-01
2.254142195958993566e-01
2.254114037088272848e-01
2.254085922381333651e-01
2.254057851849792793e-01
2.254029825505272089e-01
2.254001843359337287e-01
2.253973922059959167e-01
2.253946028319563366e-01
2.253918178812451267e-01
2.253890373550116455e-01
2.253862612544100807e-01
2.253834895805884586e-01
2.253807223346956379e-01
2.253779595178775352e-01
2.253752011312802339e-01
2.253724471760465975e-01
2.253696992905704355e-01
2.253669541988461700e-01
2.253642135419064441e-01
2.253614773208895694e-01
2.253587455369307491e-01
2.253560181911642424e-01
2.253532952847229764e-01
2.253505768187379910e-01
2.253478627943404367e-01
2.253451548261024007e-01
2.253424496856125669e-01
2.253397489900892947e-01
2.253370527406554080e-01
2.253343609384346191e-01
2.253316735845461993e-01
2.253289906801101972e-01
2.253263122262451068e-01
2.253236382240661473e-01
2.253209702642737233e-01
2.253183051661558078e-01
2.253156445230629634e-01
2.253129883361056907e-01
2.253103366063926027e-01
2.253076893350320353e-01
2.253050465231277721e-01
2.253024081717857618e-01
2.252997742821075122e-01
2.252971464208667340e-01
2.252945214551601016e-01
2.252919009544152029e-01
2.252892849197305480e-01
2.252866733522009279e-01
2.252840662529206339e-01
2.252814636229813483e-01
2.252788654634730325e-01
2.252762717754876465e-01
2.252736841018150304e-01
2.252710993574680853e-01
2.252685190879008537e-01
2.252659432941966910e-01
2.252633719774388976e-01
2.252608051387059995e-01
2.252582427790792430e-01
2.252556848996344896e-01
2.252531315014484337e-01
2.252505841032816369e-01
2.252480396681628139e-01
2.252454997175223905e-01
2.252429642524296227e-01
2.252404332739532111e-01
2.252379067831609682e-01
2.252353847811188747e-01
2.252328672688911348e-01
2.252303542475399545e-01
2.252278472117418273e-01
2.252253431726501942e-01
2.252228436276161316e-01
2.252203485776950176e-01
2.252178580239433958e-01
2.252153719674157561e-01
2.252128904091645345e-01
2.252104133502418892e-01
2.252079407916967591e-01
2.252054742040698332e-01
2.252030106467406423e-01
2.252005515929296209e-01
2.251980970436813778e-01
2.251956470000389121e-01
2.251932014630421142e-01
2.251907604337313740e-01
2.251883239131456937e-01
2.251858919023216332e-01
2.251834658476140616e-01
2.251810428567296851e-01
2.251786243787082253e-01
2.251762104145820786e-01
2.251738009653801997e-01
2.251713960321308217e-01
2.251689956158620665e-01
2.251665997175982814e-01
2.251642083383647019e-01
2.251618229002801397e-01
2.251594405594776194e-01
2.251570627407686875e-01
2.251546894451707526e-01
2.251523206737016114e-01
2.251499564273772291e-01
2.251475967072115170e-01
2.251452415142159436e-01
2.251428908494044201e-01
2.251405461106101291e-01
2.251382045024922784e-01
2.251358674255828363e-01
2.251335348808879422e-01
2.251312068694104052e-01
2.251288833921549215e-01
2.251265644501220242e-01
2.251242500443123018e-01
2.251219401757256766e-01
2.251196362178626842e-01
2.251173354240044722e-01
2.251150391703568010e-01
2.251127474579121546e-01
2.251104602876615735e-01
2.251081776605973750e-01
2.251058995777072136e-01
2.251036260399784106e-01
2.251013570483987314e-01
2.250990939520887135e-01
2.250968340530485889e-01
2.250945787031075063e-01
2.250923279032456814e-01
2.250900816544430527e-01
2.250878399576762279e-01
2.250856028139242015e-01
2.250833702241607504e-01
2.250811421893592623e-01
2.250789200342148133e-01
2.250767011095405890e-01
2.250744867427412754e-01
2.250722769347870411e-01
2.250700716866440021e-01
2.250678709992789406e-01
2.250656748736547530e-01
2.250634833107360566e-01
2.250612963114820286e-01
2.250591151761134889e-01
2.250569373043505572e-01
2.250547639991313797e-01
2.250525952614093605e-01
2.250504310921428441e-01
2.250482714922828476e-01
2.250461164627819421e-01
2.250439660045910339e-01
2.250418201186594191e-01
2.250396800806847564e-01
2.250375433393888014e-01
2.250354111731924789e-01
2.250332835830398115e-01
2.250311605698737116e-01
2.250290421346352043e-01
2.250269282782639269e-01
2.250248190016986838e-01
2.250227143058781132e-01
2.250206154419301940e-01
2.250185199076722986e-01
2.250164289569603349e-01
2.250143425907294437e-01
2.250122608099084376e-01
2.250101836154254631e-01
2.250081110082123304e-01
2.250060429891924119e-01
2.250039795592913006e-01
2.250019219450287711e-01
2.249998676934024111e-01
2.249978180336634215e-01
2.249957729667322881e-01
2.249937324935266658e-01
2.249916966149660413e-01
2.249896653319649609e-01
2.249876386454383037e-01
2.249856165563001720e-01
2.249836002664118428e-01
2.249815873720448778e-01
2.249795790777981974e-01
2.249775753845801862e-01
2.249755762932978964e-01
2.249735818048568814e-01
2.249715919201620284e-01
2.249696066401162819e-01
2.249676259656208654e-01
2.249656510738370918e-01
2.249636796103962610e-01
2.249617127552039908e-01
2.249597505091551208e-01
2.249577928731456011e-01
2.249558398480692722e-01
2.249538914348193086e-01
2.249519476342870528e-01
2.249500084473612382e-01
2.249480750264613582e-01
2.249461450666653262e-01
2.249442197231376062e-01
2.249422989967647113e-01
2.249403828884297685e-01
2.249384713990150719e-01
2.249365645294009730e-01
2.249346622804683782e-01
2.249327646530950853e-01
2.249308727749143588e-01
2.249289843905353248e-01
2.249271006303433795e-01
2.249252214952117135e-01
2.249233469860120183e-01
2.249214771036156524e-01
2.249196118488916984e-01
2.249177512227091835e-01
2.249158952259344701e-01
2.249140449613720172e-01
2.249121982232490380e-01
2.249103561171275634e-01
2.249085186438684603e-01
2.249066858043333172e-01
2.249048575993815025e-01
2.249030340298698305e-01
2.249012150966563373e-01
2.248994008005978373e-01
2.248975922196260746e-01
2.248957871976715595e-01
2.248939868154289923e-01
2.248921910737496366e-01
2.248903999734832015e-01
2.248886135154767318e-01
2.248868317005789375e-01
2.248850545296330328e-01
2.248832820034848412e-01
2.248815141229773551e-01
2.248797519383630150e-01
2.248779933488908589e-01
2.248762394075800586e-01
2.248744901152697206e-01
2.248727454727966202e-01
2.248710054809960335e-01
2.248692701407010164e-01
2.248675394527477334e-01
2.248658134179644663e-01
2.248640930616518374e-01
2.248623763329300473e-01
2.248606642598677818e-01
2.248589568432932118e-01
2.248572540840300671e-01
2.248555559829043538e-01
2.248538625407393021e-01
2.248521737583571434e-01
2.248504896365771666e-01
2.248488111757032115e-01
2.248471363748089091e-01
2.248454662369724355e-01
2.248438007630104707e-01
2.248421399537368637e-01
2.248404838099661851e-01
2.248388323325100080e-01
2.248371855221775184e-01
2.248355433797815661e-01
2.248339068805875196e-01
2.248322740737039305e-01
2.248306459371768873e-01
2.248290224718126340e-01
2.248274036784137508e-01
2.248257895577832621e-01
2.248241801107240256e-01
2.248225753380334035e-01
2.248209752405111450e-01
2.248193807683518397e-01
2.248177900207724011e-01
2.248162039507514698e-01
2.248146225590836322e-01
2.248130458465608106e-01
2.248114738139745383e-01
2.248099064621151277e-01
2.248083437917736127e-01
2.248067858037365863e-01
2.248052334230855598e-01
2.248036847992258003e-01
2.248021408600293092e-01
2.248006016062766843e-01
2.247990670387520762e-01
2.247975371582368598e-01
2.247960119655084688e-01
2.247944914613466127e-01
2.247929756465300022e-01
2.247914654209884899e-01
2.247899589843925239e-01
2.247884572394643898e-01
2.247869601869785794e-01
2.247854678277060314e-01
2.247839801624172962e-01
2.247824971918815362e-01
2.247810189168663597e-01
2.247795453381394859e-01
2.247780773304414725e-01
2.247766131437851089e-01
2.247751536557097696e-01
2.247736988669760683e-01
2.247722487783465062e-01
2.247708033905809200e-01
2.247693627044366482e-01
2.247679267206720288e-01
2.247664954400437343e-01
2.247650697120702201e-01
2.247636478371731750e-01
2.247622306676734794e-01
2.247608182043242531e-01
2.247594104478728427e-01
2.247580073990704808e-01
2.247566090586646248e-01
2.247552154274037872e-01
2.247538265060328166e-01
2.247524431188093197e-01
2.247510636166422660e-01
2.247496888265953507e-01
2.247483187494087042e-01
2.247469533858245105e-01
2.247455927365806794e-01
2.247442368024148984e-01
2.247428855840631345e-01
2.247415390822615766e-01
2.247401980959731205e-01
2.247388610266623510e-01
2.247375286761011948e-01
2.247362010450201231e-01
2.247348781341496626e-01
2.247335599442168985e-01
2.247322464759518024e-01
2.247309377300788502e-01
2.247296337073235728e-01
2.247283351813176844e-01
2.247270406041549373e-01
2.247257507522773534e-01
2.247244656264076323e-01
2.247231852272644215e-01


==> figs/lwr_numerical_flux/greenshields_full/flux_cross_greenshield_supervised_x_0.50.csv <==
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.147804901124871435e-04
2.305797649145707728e-04
3.463536451288051765e-04
4.621015999195510204e-04
5.778236376916406902e-04
6.935197668484355260e-04
8.091899957941711685e-04
9.248337945333973131e-04
1.040452248381784628e-03
1.156044827222105220e-03
1.271611539454681195e-03
1.387152393478197077e-03
1.502667397689935735e-03
1.618156560487735152e-03
1.733619352713378081e-03
1.849056857990596936e-03
1.964468547039688318e-03
2.079854428254257481e-03
2.195214510026521904e-03
2.310548800749281928e-03
2.425856771979637005e-03
2.541139505894282613e-03
2.656396473928526736e-03
2.771627684471769659e-03
2.886833145911316123e-03
3.002012866632777777e-03
3.117166855022918126e-03
3.232294583472739014e-03
3.347397132472479386e-03
3.462473974291876977e-03
3.577525117313573588e-03
3.692550569918642833e-03
3.807550340487159124e-03
3.922523902122179718e-03
4.037472333873914909e-03
4.152395108724712958e-03
4.267292235050831883e-03
4.382163721228238273e-03
4.497009575631358280e-03
4.611829806635034390e-03
4.726624422611389043e-03
4.841393431932392022e-03
4.956136842968944523e-03
5.070853595926572144e-03
5.185545835743696208e-03
5.300212502384368807e-03
5.414853604216188221e-03
5.529469149605573119e-03
5.644059146918581349e-03
5.758623604518828265e-03
5.873162530769887590e-03
5.987675934035666114e-03
6.102163822677059146e-03
6.216626205054490151e-03
6.331063089528771171e-03
6.445473419144656657e-03
6.559859333124709591e-03
6.674219774274015027e-03
6.788554750949554739e-03
6.902864271505951277e-03
7.017148344298007601e-03
7.131406977677126613e-03
7.245640179997611674e-03
7.359847959608520340e-03
7.474030324861338781e-03
7.588187284104944141e-03
7.702318845687547433e-03
7.816425017955791477e-03
7.930504747022476542e-03
8.044560165936728846e-03
8.158590220573358476e-03
8.272594919275164105e-03
8.386574270384375418e-03
8.500528282241820444e-03
8.614456963188243943e-03
8.728360321562558810e-03
8.842238365703636305e-03
8.956091103947808052e-03
9.069918544632252222e-03
9.183720696091496327e-03
9.297497566660220536e-03
9.411248105501826555e-03
9.524974439523006819e-03
9.638675517649394897e-03
9.752351348212784377e-03
9.866001939540638976e-03
9.979627299961449372e-03
1.009322743780231846e-02
1.020680236138976626e-02
1.032035207904791196e-02
1.043387659910152698e-02
1.054737592987289863e-02
1.066085007968405052e-02
1.077429905685646505e-02
1.088772181359067004e-02
1.100112047067668131e-02
1.111449398007939571e-02
1.122784235011525800e-02
1.134116558910021333e-02
1.145446370534861091e-02
1.156773670717424485e-02
1.168098460288866103e-02
1.179420740080398822e-02
1.190740510922953799e-02
1.202057773647563499e-02
1.213372529084902340e-02
1.224684778065857071e-02
1.235994416112956573e-02
1.247301654695820439e-02
1.258606389313730867e-02
1.269908620796805776e-02
1.281208349975228311e-02
1.292505577679203821e-02
1.303800304738518545e-02
1.315092531982978152e-02
1.326382260242443822e-02
1.337669385248138609e-02
1.348954223124480822e-02
1.360236354354134314e-02
1.371516200020174436e-02
1.382793340790912373e-02
1.394068197563286260e-02
1.405340351191337878e-02
1.416610222385922269e-02
1.427877392186553684e-02
1.439142281118226119e-02
1.450404470405873558e-02
1.461664170702824117e-02
1.472921592476875152e-02
1.484176317230746778e-02
1.495428765025282047e-02
1.506678517548197538e-02
1.517925994674988732e-02
1.529170778278221565e-02
1.540413288048096685e-02
1.551653106042052976e-02
1.562890651764940741e-02
1.574125507458945528e-02
1.585358092443811540e-02
1.596587989146357189e-02
1.607815407616582093e-02
1.619040557720055618e-02
1.630263022159869624e-02
1.641483219793765658e-02
1.652700733509264441e-02
1.663915981979409431e-02
1.675128548275912899e-02
1.686338850887153518e-02
1.697546473068757555e-02
1.708751833124956543e-02
1.719954514495171394e-02
1.731154726721098602e-02
1.742352679160380502e-02
1.753547955528123037e-02
1.764740973667904000e-02
1.775931317478333937e-02
1.787119404619116891e-02
1.798304819172363844e-02
1.809487978613763537e-02
1.820668467208805263e-02
1.831846702249445569e-02
1.843022268184303647e-02
1.854195582121873076e-02
1.865366228693711437e-02
1.876534416843057829e-02
1.887700355329779978e-02
1.898863629059907576e-02
1.910024654683398215e-02
1.921183017288949357e-02
1.932339133343398407e-02
1.943492588118084230e-02
1.954643797896755963e-02
1.965792348133268974e-02
1.976938654928450667e-02
1.988082303918413396e-02
1.999223711021309857e-02
2.010362462055545474e-02
2.021498765368306971e-02
2.032632829124472740e-02
2.043764239415619965e-02
2.054893411703222206e-02
2.066019932260880487e-02
2.077144216367667051e-02
2.088265850479079089e-02
2.099385249691802791e-02
2.110502000643028897e-02
2.121616518247360084e-02
2.132728389323577944e-02
2.143838028604311274e-02
2.154945023089568923e-02
2.166049580533359331e-02
2.177151908507739264e-02
2.188251594284763846e-02
2.199349052142643424e-02
2.210443869534581274e-02
2.221536460557056725e-02
2.232626412844310182e-02
2.243714140311377225e-02
2.254799230773367469e-02
2.265882097964022623e-02
2.276962329879254898e-02
2.288040340071499645e-02
2.299115716717221869e-02
2.310188666979423600e-02
2.321259397840323702e-02
2.332327497747109513e-02
2.343393379799744991e-02
2.354456632625788470e-02
2.365517669144334700e-02
2.376576078163215866e-02
2.387632272420844859e-02
2.398685840905188937e-02
2.409737196174001339e-02
2.420785927395323334e-02
2.431832446946320669e-02
2.442876344174875480e-02
2.453917825655702045e-02
2.464957097783181117e-02
2.475993750174843022e-02
2.487028194757344435e-02
2.498060021327584701e-02
2.509089641632186729e-02
2.520116645647536846e-02
2.531141444940339380e-02
2.542163629666351066e-02
2.553183611212438142e-02
2.564200979913450196e-02
2.575216146976656850e-02
2.586228702915936706e-02
2.597238853720167107e-02
2.608246805198814744e-02
2.619252148134143532e-02
2.630255293284745888e-02
2.641255831611677429e-02
2.652254173694251760e-02
2.663249910672106646e-02
2.674243452945503086e-02
2.685234391832586054e-02
2.696223137554520921e-02
2.707209281607909912e-02
2.718193234034961547e-02
2.729174586510590972e-02
2.740153544440215860e-02
2.751130313050975662e-02
2.762104484284674810e-02
2.773076467737056738e-02
2.784045855527923774e-02
2.795013057074494101e-02
2.805977664674462468e-02
2.816940087566596751e-02
2.827899918226531306e-02
2.838857565714673903e-02
2.849812622684076702e-02
2.860765498017224517e-02
2.871715784544615069e-02
2.882663687091061022e-02
2.893609410303484009e-02
2.904552547278342611e-02
2.915493506453462058e-02
2.926431881102387056e-02
2.937368079485125349e-02
2.948301634669586724e-02
2.959232156833720151e-02
2.970158992288796096e-02
2.981082549703630014e-02
2.992002423837709923e-02
3.002919023099163975e-02
3.013831942505239281e-02
3.024741387050131070e-02
3.035647561468524103e-02
3.046550061163731671e-02
3.057449293893127473e-02
3.068344855317090003e-02
3.079236950102630377e-02
3.090125985423719523e-02
3.101011151730093118e-02
3.111892856323004997e-02
3.122771100842780534e-02
3.133646291944806872e-02
3.144517621107166538e-02
3.155385495112600358e-02
3.166249915598391695e-02
3.177110884201109209e-02
3.187968806929371290e-02
3.198822876544231419e-02
3.209673499181374401e-02
3.220520676474430966e-02
3.231364813915803269e-02
3.242205105290574263e-02
3.253041956217983532e-02
3.263875368328744697e-02
3.274705746599963774e-02
3.285532285838879685e-02
3.296355391149147218e-02
3.307175064158629496e-02
3.317991306494441628e-02
3.328804522491063400e-02
3.339613908230527894e-02
3.350419868173530602e-02
3.361222403944337522e-02
3.372021919364245890e-02
3.382817611533092683e-02
3.393609884398228471e-02
3.404398739581047939e-02
3.415184580390701052e-02
3.425966604943055105e-02
3.436745216672867920e-02
3.447520417198780829e-02
3.458292208138508128e-02
3.469060992162494028e-02
3.479825968653520174e-02
3.490587540407467937e-02
3.501345709039274667e-02
3.512100876709486896e-02
3.522852243812200912e-02
3.533600212633294935e-02
3.544344784784773938e-02
3.555086361918123605e-02
3.565824145437319903e-02
3.576558537118683379e-02
3.587289538571560021e-02
3.598017151404342417e-02
3.608741776633800358e-02
3.619462616922827780e-02
3.630180073413087627e-02
3.640894147709959616e-02
3.651605240323457791e-02
3.662312554921937080e-02
3.673016492139603850e-02
3.683717053579441125e-02
3.694414639245326148e-02
3.705108453809018154e-02
3.715798897398876754e-02
3.726485971614697246e-02
3.737169678055674016e-02
3.747850416095019344e-02
3.758527391655820671e-02
3.769201004235223085e-02
3.779871255429513577e-02
3.790538544108126850e-02
3.801202077193371887e-02
3.811862253678371948e-02
3.822519075156607937e-02
3.833172543220859929e-02
3.843823056112333214e-02
3.854469821999471912e-02
3.865113239246827093e-02
3.875753309444428252e-02
3.886390430331720935e-02
3.897023811072234528e-02
3.907653849528530676e-02
3.918280547287849441e-02
3.928904301589158238e-02
3.939524322588730532e-02
3.950141007648481223e-02
3.960754358352711751e-02
3.971364376285028974e-02
3.981971458060010877e-02
3.992574815072386096e-02
4.003174844059471937e-02
4.013771546601937329e-02
4.024365318816022774e-02
4.034955373085012675e-02
4.045542105647603748e-02
4.056125518081630382e-02
4.066706006005826879e-02
4.077282782790371540e-02
4.087856244176004544e-02
4.098426391737954033e-02
4.108993227050530828e-02
4.119557145111846924e-02
4.130117360523059139e-02
4.140674268404018893e-02
4.151227870326434921e-02
4.161778560792823989e-02
4.172325555386945800e-02
4.182869248733223078e-02
4.193409642400289933e-02
4.203947130396405718e-02
4.214480929285980421e-02
4.225011433198647137e-02
4.235538643700380301e-02
4.246062562356447967e-02
4.256583582558362555e-02
4.267100922093753496e-02
4.277614974475243276e-02
4.288125741265284840e-02
4.298633615362953270e-02
4.309137815532512045e-02
4.319638734793981860e-02
4.330136374706965163e-02
4.340631127679175916e-02
4.351122213449489656e-02
4.361610024546322406e-02
4.372094562526455258e-02
4.382575828946197460e-02
4.393054215600124268e-02
4.403528943443010130e-02
4.414000404389829130e-02
4.424468599993946344e-02
4.434933921560899744e-02
4.445395591015704334e-02
4.455853999783983277e-02
4.466309149416245600e-02
4.476761430729524899e-02
4.487210066617657728e-02
4.497655448017459645e-02
4.508097576476789714e-02
4.518536453542827680e-02
4.528972469423246661e-02
4.539404848220170152e-02
4.549833980260994948e-02
4.560259867090032948e-02
4.570682898428759383e-02
4.581102299343739470e-02
4.591518459675892477e-02
4.601931380966729074e-02
4.612341452452269064e-02
4.622747900161848500e-02
4.633151113450615505e-02
4.643551093857468948e-02
4.653947842920284905e-02
4.664341749269943632e-02
4.674732040136250766e-02
4.685119104268832546e-02
4.695502943202931045e-02
4.705883945085855696e-02
4.716261338106263884e-02
4.726635510529973022e-02
4.737006463889589097e-02
4.747374585850010903e-02
4.757739105556460513e-02
4.768100410792348864e-02
4.778458503087384956e-02
4.788813383970671328e-02
4.799165440505336749e-02
4.809513903030077087e-02
4.819859158726206433e-02
4.830201209119901889e-02
4.840540440794161015e-02
4.850876085040145558e-02
4.861208528558646352e-02
4.871537772873148903e-02
4.881864204087055237e-02
4.892187054442419941e-02
4.902506710160432074e-02
4.912823172761767582e-02
4.923136443766459175e-02
4.933446908679944842e-02
4.943753800930356102e-02
4.954057506140313594e-02
4.964358025827218107e-02
4.974655745019021524e-02
4.984949898090509229e-02
4.995240870186877513e-02
5.005528662822614216e-02
5.015813660549210684e-02
5.026095098686474139e-02
5.036373361902765633e-02
5.046648451709955657e-02
5.056920369619155586e-02
5.067189499587385071e-02
5.077455078113166792e-02
5.087717489270249249e-02
5.097976734567007118e-02
5.108233197486106852e-02
5.118486115466752695e-02
5.128735872108209498e-02
5.138982468916013235e-02
5.149226288899225873e-02
5.159466570436278127e-02
5.169703696652502151e-02
5.179937669050702076e-02
5.190168489133200475e-02
5.200396539318297845e-02
5.210621059155774726e-02
5.220842431179944371e-02
5.231060656890310079e-02
5.241276118233708509e-02
5.251488055694884111e-02
5.261696851336540581e-02
5.271902506655343906e-02
5.282105403127415610e-02
5.292304782171017991e-02
5.302501025377760052e-02
5.312694134241578714e-02
5.322884110255879375e-02
5.333071334309627543e-02
5.343255048985217498e-02
5.353435635286899613e-02
5.363613094705272505e-02
5.373787807660803523e-02
5.383959017665099211e-02
5.394127105253522514e-02
5.404292071913962409e-02
5.414454297599152061e-02
5.424613026748101308e-02
5.434768639428444459e-02
5.444921137125112443e-02
5.455070521322574056e-02
5.465217171390023693e-02
5.475360332923493584e-02
5.485500385406710117e-02
5.495637330321432451e-02
5.505771546571038705e-02
5.515902280675178543e-02
5.526029911651550441e-02
5.536154440979203228e-02
5.546276247096582762e-02
5.556394577445143007e-02
5.566509810577547485e-02
5.576621947969973014e-02
5.586730991097937221e-02
5.596837317820093499e-02
5.606940176727680941e-02
5.617039945793070310e-02
5.627136626489166044e-02
5.637230596211767475e-02
5.647321104469886499e-02
5.657408528772811529e-02
5.667492870590649240e-02
5.677574506857279574e-02
5.687652687997594991e-02
5.697727791058860430e-02
5.707799817508368845e-02
5.717868768812667951e-02
5.727935021329458309e-02
5.737997826626244080e-02
5.748057561173654934e-02
5.758114226435541438e-02
5.768168198309595734e-02
5.778218729275338972e-02
5.788266195343267501e-02
5.798310597974518088e-02
5.808352312607465567e-02
5.818390592632154135e-02
5.828425813599664301e-02
5.838457976968323276e-02
5.848487084195945485e-02
5.858513510148200681e-02
5.868536509350615743e-02
5.878556456781218464e-02
5.888573353895036611e-02
5.898587575100479319e-02
5.908598375829707955e-02
5.918606130603133730e-02
5.928610840873217019e-02
5.938612880591948029e-02
5.948611506096115886e-02
5.958607091449795445e-02
5.968599638102616012e-02
5.978589147503340917e-02
5.988575993034903067e-02
5.998559432162623578e-02
6.008539838381050935e-02
6.018517213136290872e-02
6.028491929356835644e-02
6.038463245408871166e-02
6.048431534332295023e-02
6.058396797570570619e-02
6.068359407598507976e-02
6.078318623681600030e-02
6.088274818405910865e-02
6.098227993212215758e-02
6.108178149540491320e-02
6.118125659299929187e-02
6.128069782877454408e-02
6.138010892293195575e-02
6.147948988984439089e-02
6.157884444408805169e-02
6.167816519848343115e-02
6.177745586871509487e-02
6.187671646912831086e-02
6.197595070979119991e-02
6.207515121246133527e-02
6.217432168831107941e-02
6.227346215166135873e-02
6.237257261682305209e-02
6.247165678824201374e-02
6.257070729882113769e-02
6.266972785410834801e-02
6.276871846838931457e-02
6.286768284162125298e-02
6.296661361560357273e-02
6.306551449139460863e-02
6.316438548325299662e-02
6.326322660542894882e-02
6.336203787216745931e-02
6.346081929770540364e-02
6.355957825205811595e-02
6.365830003566058659e-02
6.375699202073605021e-02
6.385565422149484804e-02
6.395428665214093755e-02
6.405288932686982462e-02
6.415146225987286566e-02
6.425000546533275736e-02
6.434852629547599401e-02
6.444701008616052218e-02
6.454546419181185490e-02
6.464388862658626556e-02
6.474228340463310249e-02
6.484064854009499723e-02
6.493898404710732319e-02
6.503728993979879247e-02
6.513556623229180276e-02
6.523382025688091723e-02
6.533203738911347314e-02
6.543022496347471184e-02
6.552838299405899791e-02
6.562651149495465908e-02
6.572461048024212660e-02
6.582267996399762677e-02
6.592071996028786574e-02
6.601873048317448422e-02
6.611671884510525454e-02
6.621467046114579147e-02
6.631259264592634373e-02
6.641048541347935319e-02
6.650834877783322330e-02
6.660618275300680957e-02
6.670398735301454052e-02
6.680176259186307308e-02
6.689951576442901282e-02
6.699723232076608415e-02
6.709491955792375173e-02
6.719257748988173573e-02
6.729020613061248435e-02
6.738780549408152076e-02
6.748537559424874765e-02
6.758291644506611573e-02
6.768042806047901150e-02
6.777791771567835688e-02
6.787537089991625694e-02
6.797279489054638968e-02
6.807018970148709380e-02
6.816755534665076832e-02
6.826489183994055576e-02
6.836219919525572675e-02
6.845947742648660073e-02
6.855672654751787665e-02
6.865395381393694929e-02
6.875114475402853420e-02
6.884830662553373393e-02
6.894543944230904775e-02
6.904254321820599283e-02
6.913961796706719065e-02
6.923666370272897608e-02
6.933368043902278510e-02
6.943067541418102007e-02
6.952763419104177056e-02
6.962456400998347228e-02
6.972146488480956972e-02
6.981833682931497254e-02
6.991517985728941398e-02
7.001199398251503614e-02
7.010877921876780550e-02
7.020553557981576431e-02
7.030227028444764603e-02
7.039896893421673796e-02
7.049563875004796754e-02
7.059227974568174635e-02
7.068889193485332345e-02
7.078547533129134206e-02
7.088202994871575791e-02
7.097855580084110050e-02
7.107505290137483556e-02
7.117152844974387882e-02
7.126796808605026512e-02
7.136437901184725097e-02
7.146076124081533754e-02
7.155711478662789282e-02
7.165343966295162348e-02
7.174973588344565889e-02
7.184600346176357732e-02
7.194224958018977101e-02
7.203845991295468321e-02
7.213464164446278803e-02
7.223079478833839551e-02
7.232691935820076412e-02
7.242301536766243553e-02
7.251908283032837410e-02
7.261512175979611960e-02
7.271113216965868764e-02
7.280712122299308475e-02
7.290307463226827767e-02
7.299899956267270895e-02
7.309489602776959860e-02
7.319076404111744816e-02
7.328660361626557207e-02
7.338241476675880226e-02
7.347819750613408807e-02
7.357395184792049625e-02
7.366968493607305157e-02
7.376538252113311322e-02
7.386105174915597038e-02
7.395669263364340607e-02
7.405230518809102769e-02
7.414788942598943278e-02
7.424344536081968482e-02
7.433897300605754599e-02
7.443447948872586317e-02
7.452995059307362946e-02
7.462539344821478293e-02
7.472080806759801019e-02
7.481619446466461487e-02
7.491155265284889231e-02
7.500688264557858753e-02
7.510218445627439565e-02
7.519745809834943451e-02
7.529271067985633670e-02
7.538792802280915029e-02
7.548311723734374423e-02
7.557827833684563346e-02
7.567341133469530912e-02
7.576851624426533816e-02
7.586359307892147352e-02
7.595864185202237662e-02
7.605366257692057486e-02
7.614866234277758994e-02
7.624362700921247238e-02
7.633856366746140376e-02
7.643347233084958614e-02
7.652835301269339530e-02
7.662320572630446081e-02
7.671803048498811173e-02
7.681282730204040676e-02
7.690759619075250575e-02
7.700234422147470004e-02
7.709705729127144802e-02
7.719174247255833343e-02
7.728639977859956545e-02
7.738102922264981920e-02
7.747563081795957873e-02
7.757020457777066835e-02
7.766475051531833429e-02
7.775927568430100745e-02
7.785376601493088078e-02
7.794822856296387825e-02
7.804266334160769869e-02
7.813707036406378204e-02
7.823144964352593544e-02
7.832580119318166556e-02
7.842012502621122094e-02
7.851442115578866066e-02
7.860869661695261967e-02
7.870293737705660875e-02
7.879715047318790189e-02
7.889133591849331606e-02
7.898549372611171626e-02
7.907962390917491757e-02
7.917372648080864272e-02
7.926780145413102330e-02
7.936184884225311320e-02
7.945587566163531124e-02
7.954986791661253220e-02
7.964383262568347499e-02
7.973776980193339470e-02
7.983167945843797075e-02
7.992556160826758127e-02
8.001941626448511036e-02
8.011324344014689181e-02
8.020705013526394089e-02
8.030082238691166330e-02
8.039456719713168609e-02
8.048828457895286503e-02
8.058197454539713089e-02
8.067563710947819877e-02
8.076927228420532900e-02
8.086288008257845605e-02
8.095646051759193551e-02
8.105002057082413836e-02
8.114354631603590273e-02
8.123704473682874516e-02
8.133051584616918239e-02
8.142395965701708371e-02
8.151737618232327010e-02
8.161076543503473224e-02
8.170412742808869089e-02
8.179746217441774547e-02
8.189077663724773914e-02
8.198405692686511204e-02
8.207731000851112291e-02
8.217053589508907518e-02
8.226373459949594402e-02
8.235690613462191834e-02
8.245005051334969304e-02
8.254316774855460781e-02
8.263626478721486368e-02
8.272932777195561582e-02
8.282236365176062765e-02
8.291537243947791347e-02
8.300835414794967282e-02
8.310130879000837689e-02
8.319423637848294417e-02
8.328713692619219011e-02
8.338001044594978151e-02
8.347286386652752466e-02
8.356568336678288356e-02
8.365847587748501124e-02
8.375124141142015199e-02
8.384397998136616792e-02
8.393669160009400998e-02
8.402937628036849516e-02
8.412203403494677989e-02
8.421466487657947031e-02
8.430727571590851399e-02
8.439985276787023705e-02
8.449240294509577365e-02
8.458492626030898742e-02
8.467742272622350019e-02
8.476989235554917290e-02
8.486233516098591612e-02
8.495475115522946319e-02
8.504714723287043476e-02
8.513950964078624561e-02
8.523184527555033307e-02
8.532415414982882917e-02
8.541643627628120461e-02
8.550869166755968587e-02
8.560092033630914421e-02
8.569312229516831692e-02
8.578529755676878032e-02
8.587745299771575025e-02
8.596957490067594354e-02
8.606167014422967665e-02
8.615373874097920215e-02
8.624578070352124926e-02
8.633779604444415112e-02
8.642978477632984324e-02
8.652174691175443244e-02
8.661368246328403353e-02
8.670559828961785231e-02
8.679748070905606017e-02
8.688933658226329071e-02
8.698116592177788930e-02
8.707296874013281673e-02
8.716474504985326222e-02
8.725649486345790629e-02
8.734821819345849059e-02
8.743992188269625321e-02
8.753159228102376510e-02
8.762323623323793609e-02
8.771485375182433430e-02
8.780644484925798077e-02
8.789800953800808170e-02
8.798954783053625217e-02
8.808105973929741817e-02
8.817254527673844267e-02
8.826401126793689822e-02
8.835544409809148458e-02
8.844685059422871531e-02
8.853823076876712883e-02
8.862958463411918508e-02
8.872091220268987777e-02
8.881221348687631800e-02
8.890348849907073192e-02
8.899473725165635285e-02
8.908596655201767023e-02
8.917716282055469790e-02
8.926833286659210942e-02
8.935947670248614583e-02
8.945059434058426351e-02
8.954168579322713262e-02
8.963275107274926157e-02
8.972379019147758150e-02
8.981480994113238969e-02
8.990579677327793784e-02
8.999675748156728272e-02
9.008769207829951664e-02
9.017860057576590482e-02
9.026948298624934419e-02
9.036033932202745811e-02
9.045116959536929346e-02
9.054197381853765214e-02
9.063275876570223155e-02
9.072351092334378364e-02
9.081423706755779868e-02
9.090493721057682497e-02
9.099561136462844257e-02
9.108625954193200203e-02
9.117688175469923495e-02
9.126747801513585001e-02
9.135804833543968717e-02
9.144859947230142561e-02
9.153911794697418280e-02
9.162961051806542412e-02
9.172007719774460943e-02
9.181051799817339931e-02
9.190093293150637666e-02
9.199132200989254549e-02
9.208168524547048761e-02
9.217202937945820351e-02
9.226234096389024364e-02
9.235262674189326226e-02
9.244288672557925135e-02
9.253312092705280600e-02
9.262332935840968118e-02
9.271351203174092726e-02
9.280366895912800507e-02
9.289380015264742108e-02
9.298391233617625540e-02
9.307399209624132863e-02
9.316404615862225458e-02
9.325407453536527225e-02
9.334407723850879357e-02
9.343405428008515201e-02
9.352400567211968663e-02
9.361393142662871591e-02
9.370383155562253541e-02
9.379371276571175919e-02
9.388356167777067718e-02
9.397338500030197328e-02
9.406318274528778500e-02
9.415295492470024397e-02
9.424270155050762376e-02
9.433242263466756761e-02
9.442211818913262555e-02
9.451179490522518267e-02
9.460143943422796853e-02
9.469105846934834647e-02
9.478065202251001464e-02
9.487022010562759511e-02
9.495976273061008943e-02
9.504927990935711779e-02
9.513877165376306844e-02
9.522823797571369764e-02
9.531768554940023286e-02
9.540710106017780134e-02
9.549649118411591975e-02
9.558585593307174222e-02
9.567519531889399909e-02
9.576450935342514792e-02
9.585379804850041596e-02
9.594306141594648174e-02
9.603229946758408409e-02
9.612151886054447203e-02
9.621070631411239582e-02
9.629986848728902538e-02
9.638900539186574801e-02
9.647811703962484720e-02
9.656720344234259734e-02
9.665626461178819517e-02
9.674530055972256626e-02
9.683431792817112638e-02
9.692330346645970651e-02
9.701226381847768976e-02
9.710119899595673343e-02
9.719010901062019592e-02
9.727899387418642574e-02
9.736785359836339082e-02
9.745668819485439616e-02
9.754549767535329596e-02
9.763428866495905967e-02
9.772304794666039629e-02
9.781178214740976484e-02
9.790049127887279212e-02
9.798917535270776358e-02
9.807783438056350001e-02
9.816646837408375681e-02
9.825507734490310230e-02
9.834366130465010958e-02
9.843222686156641310e-02
9.852076083215965951e-02
9.860926982652011563e-02
9.869775385624539321e-02
9.878621293292640104e-02
9.887464706814569348e-02
9.896305627347883049e-02
9.905144056049416945e-02
9.913980652251032366e-02
9.922814100571039631e-02
9.931645060525347291e-02
9.940473533267685236e-02
9.949299519951225468e-02
9.958123021728215729e-02
9.966944039750208484e-02
9.975762575168076185e-02
9.984578629131890537e-02
9.993392859300939679e-02
1.000220395361911541e-01
1.001101256992904254e-01
1.001981870937768415e-01
1.002862237311144128e-01
1.003742356227579208e-01
1.004622227801559575e-01
1.005501852147476088e-01
1.006381229379676584e-01
1.007260425097522283e-01
1.008139308426567043e-01
1.009017944984431786e-01
1.009896334885136276e-01
1.010774478242644908e-01
1.011652375170813134e-01
1.012530025783452137e-01
1.013407430194284697e-01
1.014284588516954494e-01
1.015161566184969583e-01
1.016038232653655587e-01
1.016914653374669242e-01
1.017790828461369312e-01
1.018666758027015895e-01
1.019542442184805525e-01
1.020417881047849251e-01
1.021293074729182071e-01
1.022168088515446049e-01
1.023042792153932290e-01
1.023917250949388930e-01
1.024791465014541353e-01
1.025665434462051662e-01
1.026539159404493973e-01
1.027412639954381895e-01
1.028285876224131340e-01
1.029158868326103399e-01
1.030031681382334446e-01
1.030904185467319822e-01
1.031776445721133972e-01
1.032648462255810612e-01
1.033520235183321284e-01
1.034391764615556625e-01
1.035263050664335938e-01
1.036134093441386239e-01
1.037004893058373622e-01
1.037875514473418914e-01
1.038745828086857781e-01
1.039615898874756555e-01
1.040485726948462558e-01
1.041355312419261631e-01
1.042224655398343580e-01
1.043093755996826466e-01
1.043962614325755628e-01
1.044831295198105359e-01
1.045699669302712354e-01
1.046567801470434378e-01
1.047435691812002717e-01
1.048303340438067888e-01
1.049170747459221842e-01
1.050037912985944122e-01
1.050904837128664726e-01
1.051771519997730664e-01
1.052638026243451208e-01
1.053504226877961802e-01
1.054370186569386914e-01
1.055235905427754639e-01
1.056101383563018969e-01
1.056966621085054653e-01
1.057831618103663995e-01
1.058696374728561318e-01
1.059560891069385724e-01
1.060425231614467029e-01
1.061289267697882871e-01
1.062153063825684307e-01
1.063016620107205962e-01
1.063879936651690034e-01
1.064743013568317243e-01
1.065605850966171025e-01
1.066468448954264736e-01
1.067330871877475718e-01
1.068192991354957183e-01
1.069054871749253732e-01
1.069916513169060363e-01
1.070777915722999074e-01
1.071639079519611792e-01
1.072500004667351764e-01
1.073360691274606316e-01
1.074221139449676732e-01
1.075081413376677841e-01
1.075941384994230504e-01
1.076801118504029375e-01
1.077660614014077090e-01
1.078519871632266369e-01
1.079378891466434426e-01
1.080237673624322436e-01
1.081096218213599136e-01
1.081954525341849160e-01
1.082812659033078329e-01
1.083670491544052733e-01
1.084528086916299039e-01
1.085385445257086856e-01
1.086242566673602250e-01
1.087099451272950656e-01
1.087956099162169371e-01
1.088812510448194382e-01
1.089668749013265325e-01
1.090524687395846570e-01
1.091380389495618525e-01
1.092235855419207563e-01
1.093091085273161095e-01
1.093946079163947704e-01
1.094800837197950905e-01
1.095655359481485513e-01
1.096509646120777115e-01
1.097363760839138447e-01
1.098217576490755909e-01
1.099071156816334022e-01
1.099924501921766273e-01
1.100777611912882314e-01
1.101630486895418953e-01
1.102483126975045968e-01
1.103335532257338769e-01
1.104187702847791164e-01
1.105039702311466782e-01
1.105891403816960938e-01
1.106742870946635926e-01
1.107594103805658869e-01
1.108445102499134860e-01
1.109295867132072955e-01
1.110146397809395474e-01
1.110996694635956739e-01
1.111846821036664157e-01
1.112696650458519926e-01
1.113546246343675855e-01
1.114395608796652781e-01
1.115244737921898821e-01
1.116093633823758702e-01
1.116942296606520113e-01
1.117790726374361110e-01
1.118638923231415061e-01
1.119486950445501144e-01
1.120334681775635999e-01
1.121182180506819503e-01
1.122029446742848352e-01
1.122876480587409048e-01
1.123723283549065560e-01
1.124569861358266087e-01
1.125416214707244122e-01
1.126262343700704105e-01
1.127108311453978995e-01
1.127953992033529085e-01
1.128799448571219943e-01
1.129644681171433629e-01
1.130489689938484754e-01
1.131334474976590371e-01
1.132179036389897309e-01
1.133023374282461221e-01
1.133867551635631132e-01
1.134711442781947965e-01
1.135555110719219801e-01
1.136398555551199480e-01
1.137241777381525487e-01
1.138084776313778024e-01
1.138927552451436120e-01
1.139770105897918440e-01
1.140612436756536785e-01
1.141454607858485293e-01
1.142296493834477067e-01
1.143138157532099242e-01
1.143979599054358864e-01
1.144820818504153070e-01
1.145661815984325427e-01
1.146502591597622078e-01
1.147343145446708956e-01
1.148183477634166227e-01
1.149023650841649313e-01
1.149863539996780065e-01
1.150703207797542926e-01
1.151542654346205397e-01
1.152381879744922705e-01
1.153220884095786380e-01
1.154059667500797887e-01
1.154898230061876668e-01
1.155736634328266704e-01
1.156574755490479556e-01
1.157412656114028271e-01
1.158250336300507555e-01
1.159087796151416772e-01
1.159925035768173129e-01
1.160762055252114594e-01
1.161598854704504191e-01
1.162435434226500586e-01
1.163271856218958400e-01
1.164107996166973136e-01
1.164943916487613251e-01
1.165779617281705871e-01
1.166615098650009563e-01
1.167450360693174510e-01
1.168285403511791359e-01
1.169120227206361523e-01
1.169954831877286772e-01
1.170789279777650072e-01
1.171623446685901293e-01
1.172457394871250919e-01
1.173291124433769872e-01
1.174124635473456635e-01
1.174957928090213238e-01
1.175791002383850536e-01
1.176623858454118876e-01
1.177456558423228550e-01
1.178288978329368741e-01
1.179121180310830908e-01
1.179953164467028304e-01
1.180784930897246510e-01
1.181616479700731415e-01
1.182447810976606090e-01
1.183278924823928657e-01
1.184109821341671198e-01
1.184940562505395478e-01
1.185771024644358684e-01
1.186601269750145876e-01
1.187431297921369144e-01
1.188261109256566195e-01
1.189090703854206038e-01
1.189920081812645136e-01
1.190749243230168064e-01
1.191578188204961281e-01
1.192406978566536296e-01
1.193235490934025644e-01
1.194063787152860878e-01
1.194891867320899137e-01
1.195719731535901664e-01
1.196547441546482599e-01
1.197374812497428581e-01
1.198202091057837676e-01
1.199029030817801433e-01
1.199855878317738628e-01
1.200682387276005014e-01
1.201508804104469558e-01
1.202334882649639253e-01
1.203160869194924709e-01
1.203986640728009483e-01
1.204812074364602220e-01
1.205637416195668998e-01
1.206462420387600654e-01
1.207287332903203003e-01
1.208111908036617749e-01
1.208936391622611323e-01
1.209760660872313265e-01
1.210584593124496289e-01
1.211408434022058639e-01
1.212231938178030266e-01
1.213055351107557578e-01
1.213878427551004363e-01
1.214701412895883570e-01
1.215524062009783746e-01
1.216346620152692071e-01
1.217168964822005067e-01
1.217990973642240071e-01
1.218812891682300448e-01
1.219634474127353069e-01
1.220455965919058083e-01
1.221277122369441165e-01
1.222098188293000709e-01
1.222918919128481718e-01
1.223739559563387092e-01
1.224559987380209602e-01
1.225380080488063655e-01
1.226200083384135636e-01
1.227019751823463511e-01
1.227839330176482696e-01
1.228658574324560521e-01
1.229477728511511880e-01
1.230296548744913149e-01
1.231115279142063479e-01
1.231933797769411976e-01
1.232751982819533798e-01
1.233570078220147664e-01
1.234387840293885708e-01
1.235205512842224851e-01
1.236022852313622550e-01
1.236840102383434392e-01
1.237657019625816313e-01
1.238473847590120247e-01
1.239290464625613652e-01
1.240106749207180309e-01
1.240922944695346253e-01
1.241738807978049891e-01
1.242554582290088527e-01
1.243370024644718241e-01
1.244185378151111271e-01
1.245000399947719383e-01
1.245815333018205628e-01
1.246630055993517838e-01
1.247444447629706132e-01
1.248258750722372190e-01
1.249072722722497919e-01
1.249886606300427694e-01
1.250700159031973846e-01
1.251513623462349734e-01
1.252326757292079040e-01
1.253139802941341530e-01
1.253952639321649354e-01
1.254765145469125542e-01
1.255577563616616099e-01
1.256389651775948191e-01
1.257201652055221219e-01
1.258013322590585681e-01
1.258824905365493185e-01
1.259636279508888901e-01
1.260447324273965553e-01
1.261258281457411923e-01
1.262068909505716374e-01
1.262879450091191902e-01
1.263689661784300755e-01
1.264499786133060910e-01
1.265309581831789432e-01
1.266119290304343892e-01
1.266928790958280482e-01
1.267737963324878647e-01
1.268547048641966157e-01
1.269355805912979751e-01
1.270164476251859353e-01
1.270972818785494063e-01
1.271781074504034215e-01
1.272589002657741331e-01
1.273396844113069415e-01
1.274204478555059084e-01
1.275011785792013741e-01
1.275819006505074515e-01
1.276625900252428003e-01
1.277432707591789063e-01
1.278239188204336185e-01
1.279045582524474256e-01
1.279851650356256532e-01
1.280657632010886726e-01
1.281463407449802694e-01
1.282268856757248776e-01
1.283074220059813586e-01
1.283879257468278356e-01
1.284684208986288656e-01
1.285488834847148265e-01
1.286293374931643807e-01
1.287097589595494473e-01
1.287901718596754785e-01
1.288705642172212618e-01
1.289509240680964397e-01
1.290312753697164805e-01
1.291115941882071960e-01
1.291919044687359353e-01
1.292721822896334694e-01
1.293524515838291866e-01
1.294326884418471602e-01
1.295129167843900309e-01
1.295931246625628419e-01
1.296733001396571383e-01
1.297534671180530230e-01
1.298336017187143865e-01
1.299137278318191480e-01
1.299938215904890559e-01
1.300739068727117531e-01
1.301539717508522764e-01
1.302340043094240285e-01
1.303140284081484579e-01
1.303940202104942325e-01
1.304740035640149232e-01
1.305539546443020282e-01
1.306338972867541193e-01
1.307138076790722858e-01
1.307937096445102032e-01
1.308735912826738401e-01
1.309534407052715954e-01
1.310332817173575637e-01
1.311130905368675659e-01
1.311928909567350032e-01
1.312726592069693721e-01
1.313524190683965087e-01
1.314321467830908419e-01
1.315118661197770544e-01
1.315915652051962703e-01
1.316712321781504935e-01
1.317508907892299130e-01
1.318305173106325556e-01
1.319101354808735471e-01
1.319897215841794313e-01
1.320692993470009291e-01
1.321488450655855240e-01
1.322283824543286634e-01
1.323078996670069285e-01
1.323873848694112898e-01
1.324668617578722007e-01
1.325463066586438921e-01
1.326257432560259963e-01
1.327051478882592672e-01
1.327845442276211485e-01
1.328639086243295631e-01
1.329432647386486754e-01
1.330226007512917141e-01
1.331019048549372807e-01
1.331812006918539348e-01
1.332604646421532424e-01
1.333397203361177952e-01
1.334189441658005792e-01
1.334981597495066841e-01
1.335773434912203572e-01
1.336565189972793999e-01
1.337356744752269955e-01
1.338147981445314549e-01
1.338939135935972580e-01
1.339729972561953808e-01
1.340520727087861630e-01
1.341311163970381193e-01
1.342101518854784403e-01
1.342891674024522530e-01
1.343681511881950619e-01
1.344471267893515287e-01
1.345260706812916873e-01
1.346050063987493939e-01
1.346839104289585809e-01
1.347628062947525407e-01
1.348416704952192235e-01
1.349205265413022381e-01
1.349993626880035824e-01
1.350781672021731383e-01
1.351569635769364897e-01
1.352357283409745259e-01
1.353144849755442969e-01
1.353932100211470424e-01
1.354719269471827692e-01
1.355506123059649626e-01
1.356292895550429423e-01
1.357079469759812362e-01
1.357865728621468482e-01
1.358651906533353548e-01
1.359437769313479316e-01
1.360223551241535600e-01
1.361009018253310499e-01
1.361794404510351109e-01
1.362579476066129169e-01
1.363364466964122057e-01
1.364149260284598097e-01
1.364933739225462073e-01
1.365718137653259556e-01
1.366502221915286974e-01
1.367286225760256380e-01
1.368069915652816160e-01
1.368853525223943657e-01
1.369636821055558729e-01
1.370420036660977559e-01
1.371203055384166425e-01
1.371985760686298406e-01
1.372768385904389321e-01
1.373550697913125673e-01
1.374332929932107761e-01
1.375114848952965763e-01
1.375896688077963281e-01
1.376678214415597568e-01
1.377459660950874076e-01
1.378240911290516679e-01
1.379021849158028334e-01
1.379802707362727809e-01
1.380583253304864533e-01
1.381363719676739210e-01
1.382143873995114736e-01
1.382923948835370342e-01
1.383703828007937786e-01
1.384483395439734810e-01
1.385262883530911093e-01
1.386042060089185124e-01
1.386821157398005488e-01
1.387599943381324086e-01
1.388378650205949472e-01
1.389157045911990351e-01
1.389935362182014300e-01
1.390713482100435217e-01
1.391491289804710485e-01
1.392269017173454748e-01
1.393046432541968360e-01
1.393823767671708291e-01
1.394600791014620200e-01
1.395377734215106913e-01
1.396154365841655309e-01
1.396930917421718710e-01
1.397707273292518870e-01
1.398483317907799062e-01
1.399259282619704226e-01
1.400034936287734288e-01
1.400810510147278976e-01
1.401585773174064409e-01
1.402360956486849441e-01
1.403135829177492300e-01
1.403910622248196460e-01
1.404685220297291481e-01
1.405459508039217376e-01
1.406233716301510395e-01
1.407007614465970169e-01
1.407781433243797675e-01
1.408554942132635990e-01
1.409328371727413542e-01
1.410101491641514992e-01
1.410874532353723343e-01
1.411647378722558632e-01
1.412419915722231689e-01
1.413192373657454481e-01
1.413964522430542492e-01
1.414736592230278478e-01
1.415508353074396986e-01
1.416280035035830664e-01
1.417051408247640143e-01
1.417822702667008161e-01
1.418593803411703214e-01
1.419364595714799338e-01
1.420135309360011644e-01
1.420905714768327388e-01
1.421676041607900787e-01
1.422446060414766233e-01
1.423216000741627241e-01
1.423985633239428783e-01
1.424755187345521090e-01
1.425524548436029604e-01
1.426293602001997840e-01
1.427062577307874613e-01
1.427831245291562023e-01
1.428599835102362103e-01
1.429368117792801929e-01
1.430136322397111692e-01
1.430904334491759911e-01
1.431672039767799276e-01
1.432439667087038460e-01
1.433206987788188114e-01
1.433974230618186851e-01
1.434741167030075815e-01
1.435508025656046516e-01
1.436274578063356788e-01
1.437041052769512106e-01
1.437807335607754200e-01
1.438573312525538994e-01
1.439339211868489732e-01
1.440104805489120787e-01
1.440870321618565597e-01
1.441635532223285998e-01
1.442400665420028316e-01
1.443165493289119139e-01
1.443930243832989846e-01
1.444694803140795236e-01
1.445459057415546811e-01
1.446223234488371034e-01
1.446987106723859051e-01
1.447750901839043314e-01
1.448514392312090227e-01
1.449277805746004844e-01
1.450040914732436681e-01
1.450803946760445273e-01
1.451566788174256106e-01
1.452329325431561124e-01
1.453091785850665896e-01
1.453853942306566061e-01
1.454616022003829556e-01
1.455377797930664796e-01
1.456139497177967868e-01
1.456900892847059203e-01
1.457662211915271289e-01
1.458423340981049865e-01
1.459184166755930767e-01
1.459944916047046237e-01
1.460705362238119698e-01
1.461465732022920183e-01
1.462225798897999751e-01
1.462985789443818629e-01
1.463745477269687012e-01
1.464505088842850689e-01
1.465264511015128557e-01
1.466023630751099316e-01
1.466782674348316717e-01
1.467541415697614093e-01
1.468300080983530043e-01
1.469058444209390135e-01
1.469816731446774716e-01
1.470574829744027978e-01
1.471332626261964149e-01
1.472090346902897862e-01
1.472847765950977550e-01
1.473605109195778584e-01
1.474362151033634660e-01
1.475119117141455716e-01
1.475875782027698535e-01
1.476632371256653697e-01
1.477388772128621353e-01
1.478144872056021963e-01
1.478900896434378609e-01
1.479656620052129390e-01
1.480412268192404235e-01
1.481167615755476508e-01
1.481922887912144327e-01
1.482677859674465803e-01
1.483432756100967476e-01
1.484187464743113305e-01
1.484941873264136458e-01
1.485696206554320553e-01
1.486450239904825166e-01
1.487204198093858565e-01
1.487957856524091405e-01
1.488711439861741259e-01
1.489464723620898545e-01
1.490217932355871189e-01
1.490970953868484550e-01
1.491723676072028160e-01
1.492476323353043588e-01
1.493228671503875615e-01
1.493980944799345734e-01
1.494732919142963135e-01
1.495484818697869478e-01
1.496236419478679525e-01
1.496987945536942255e-01
1.497739284924121117e-01
1.498490325802775969e-01
1.499241292057187924e-01
1.499991959979412592e-01
1.500742553342304664e-01
1.501492848548760251e-01
1.502243069260290054e-01
1.502992991990564353e-01
1.503742840289817306e-01
1.504492502458388836e-01
1.505241866907393589e-01
1.505991157020285520e-01
1.506740149587348365e-01
1.507489067880933287e-01
1.508237688801847831e-01
1.508986235511415308e-01
1.509734596503030102e-01
1.510482660380615960e-01
1.511230650139088194e-01
1.511978342955242471e-01
1.512725961713124456e-01
1.513473283699807714e-01
1.514220531688547922e-01
1.514967483076624377e-01
1.515714360526572713e-01
1.516461052779369267e-01
1.517207448686209714e-01
1.517953770743676878e-01
1.518699796624258802e-01
1.519445748713979527e-01
1.520191404795289136e-01
1.520936987143735319e-01
1.521682273651661088e-01
1.522427486484199677e-01
1.523172514629178853e-01
1.523917247184368717e-01
1.524661906149392676e-01
1.525406269691033101e-01
1.526150559698660203e-01
1.526894554448716690e-01
1.527638475720392019e-01
1.528382101899711798e-01
1.529125654655746902e-01
1.529869023222504842e-01
1.530612096943625433e-01
1.531355097323109926e-01
1.532097803020677218e-01
1.532840435430367076e-01
1.533582773321272019e-01
1.534325037977517792e-01
1.535067008277508083e-01
1.535808905395522894e-01
1.536550618811096114e-01
1.537292038113069470e-01
1.538033384311099372e-01
1.538774436556543113e-01
1.539515415749380667e-01
1.540256101150037915e-01
1.540996713548895003e-01
1.541737032315367850e-01
1.542477278130280904e-01
1.543217340717985830e-01
1.543957109911885395e-01
1.544696806228574026e-01
1.545436209309729580e-01
1.546175539562559542e-01
1.546914576737525304e-01
1.547653541132495147e-01
1.548392322661793497e-01
1.549130811348591874e-01
1.549869227326839682e-01
1.550607350618720126e-01
1.551345361109266741e-01
1.552082629702871142e-01
1.552819269392470003e-01
1.553555061042356245e-01
1.554290224294903044e-01
1.555024649818022020e-01
1.555758228718674141e-01
1.556491179978057859e-01
1.557223285556601222e-01
1.557954763995283987e-01
1.558685397692231578e-01
1.559415404748589196e-01
1.560144567999779686e-01
1.560873105107570269e-01
1.561600907722587306e-01
1.562327867932565284e-01
1.563054202740993825e-01
1.563779696074623637e-01
1.564504564498628292e-01
1.565228592375544348e-01
1.565951995832653987e-01
1.566674559667873834e-01
1.567396499571002411e-01
1.568117708171067881e-01
1.568838078532322489e-01
1.569557825689156250e-01
1.570276735526056067e-01
1.570995022641007433e-01
1.571712473352404327e-01
1.572429301822212966e-01
1.573145294802322236e-01
1.573860666019120669e-01
1.574575309075798013e-01
1.575289118008880163e-01
1.576002305892152122e-01
1.576714660559419556e-01
1.577426394649899810e-01
1.578137296429446002e-01
1.578847578103150795e-01
1.579557028368496208e-01
1.580265858996842410e-01
1.580973964561344092e-01
1.581681240066695193e-01
1.582387896634400160e-01
1.583093724039261463e-01
1.583798932970097995e-01
1.584503313631911992e-01
1.585207076281218985e-01
1.585910116242758849e-01
1.586612329271362976e-01
1.587313939345025571e-01
1.588014780272031246e-01
1.588715064158606194e-01
1.589414582792333941e-01
1.590113545095858671e-01
1.590811743249498089e-01
1.591509385781313679e-01
1.592206369056131943e-01
1.592902589831104165e-01
1.593598256043422257e-01
1.594293160852938984e-01
1.594987511803604430e-01
1.595681102446148969e-01
1.596374139931834579e-01
1.597066418201710525e-01
1.597758144014890247e-01
1.598449214613894553e-01
1.599139527631191493e-01
1.599829289238650920e-01
1.600518294350834203e-01
1.601206748748790210e-01
1.601894447735563443e-01
1.602581596701921629e-01
1.603267991338845344e-01
1.603953836647341591e-01
1.604639030742266714e-01
1.605323472126042594e-01
1.606007365216012006e-01
1.606690506670743479e-01
1.607373100519144948e-01
1.608054943805895254e-01
1.608736240171984300e-01
1.609416787047683872e-01
1.610096787686611797e-01
1.610776144138059696e-01
1.611454888521550444e-01
1.612133294274091244e-01
1.612811159602792477e-01
1.613488686877769251e-01
1.614165674567105413e-01
1.614842324778585081e-01
1.615518436240860334e-01
1.616194210799787589e-01
1.616869548028002646e-01
1.617544347758371193e-01
1.618218811444656346e-01
1.618892738465090853e-01
1.619566330012591204e-01
1.620239385724465686e-01
1.620912106533191899e-01
1.621584292334764810e-01
1.622256143801630579e-01
1.622927561088092774e-01
1.623598444606829116e-01
1.624268994641001052e-01
1.624939011731499072e-01
1.625608695902493461e-01
1.626277847952106170e-01
1.626946667645932376e-01
1.627615055587806336e-01
1.628282912638473745e-01
1.628950438176416937e-01
1.629617433641038504e-01
1.630284098153288175e-01
1.630950233408350880e-01
1.631616038270033431e-01
1.632281314688908691e-01
1.632946261272061883e-01
1.633610779197561258e-01
1.634274769898555746e-01
1.634938431597799391e-01
1.635601566882524116e-01
1.636264373719781284e-01
1.636926654950748294e-01
1.637588608287196545e-01
1.638250036823845068e-01
1.638911138017551672e-01
1.639571813616516049e-01
1.640231965622152011e-01
1.640891791109744813e-01
1.641551093806125072e-01
1.642210070532678923e-01
1.642868525268390834e-01
1.643526654581162205e-01
1.644184262701707255e-01
1.644841545944855654e-01
1.645498406624814336e-01
1.646154747307224109e-01
1.646810763928051036e-01
1.647466261345581218e-01
1.648121435243708188e-01
1.648776090731054744e-01
1.649430423239828247e-01
1.650084238128591285e-01
1.650737730578271667e-01
1.651390803465048740e-01
1.652043359914754372e-01
1.652695594732106477e-01
1.653347313898807514e-01
1.653998711969287549e-01
1.654649595173807719e-01
1.655300157816889661e-01
1.655950206376962108e-01
1.656599934909041005e-01
1.657249246847279367e-01
1.657898045873726633e-01
1.658546525669835070e-01
1.659194493332760145e-01
1.659842142295437639e-01
1.660489279901816995e-01
1.661136099336693595e-01
1.661782504465458554e-01
1.662428399400037449e-01
1.663073976953722000e-01
1.663719045085772508e-01
1.664363796362310632e-01
1.665008038988043670e-01
1.665651965282317071e-01
1.666295383694869625e-01
1.666938486298670807e-01
1.667581177510063517e-01
1.668223361990175957e-01
1.668865231443084074e-01
1.669506594929490162e-01
1.670147643908038437e-01
1.670788187683146242e-01
1.671428417468389382e-01
1.672068142811528602e-01
1.672707554681466258e-01
1.673346558041618193e-01
1.673985058098461653e-01
1.674623245454587295e-01
1.675260930264429737e-01
1.675898302886862923e-01
1.676535173718318172e-01
1.677171732874320476e-01
1.677807790992939252e-01
1.678443537946719133e-01
1.679078879242298095e-01
1.679713720627672713e-01
1.680348251611639143e-01
1.680982283434686031e-01
1.681616005363588129e-01
1.682249228879147129e-01
1.682882143006478315e-01
1.683514559466318672e-01
1.684146667042504819e-01
1.684778371781085748e-01
1.685409579967770133e-01
1.686040480025159105e-01
1.686670884272229443e-01
1.687300980891229818e-01
1.687930582439765570e-01
1.688559876860097619e-01
1.689188676948111256e-01
1.689817170406454072e-01
1.690445263816806876e-01
1.691072863998875075e-01
1.691700158296572110e-01
1.692326960099842792e-01
1.692953456513915100e-01
1.693579461165721223e-01
1.694205160922147291e-01
1.694830462778915414e-01
1.695455273968476395e-01
1.696079781000897069e-01
1.696703798094003901e-01
1.697327511520427268e-01
1.697950735733711747e-01
1.698573656769445939e-01
1.699196089316505065e-01
1.699818219173794276e-01
1.700439953866071385e-01
1.701061201153208635e-01
1.701682146479736868e-01
1.702302605121337464e-01
1.702922762286731284e-01
1.703542433485695229e-01
1.704161803691535138e-01
1.704780688647749010e-01
1.705399273092552959e-01
1.706017465076103412e-01
1.706635172882060847e-01
1.707252580896689576e-01
1.707869505446260594e-01
1.708486130682858872e-01
1.709102273165249708e-01
1.709718116811674848e-01
1.710333478413030295e-01
1.710948541654085109e-01
1.711563215106771396e-01
1.712177407574939914e-01
1.712791302393789905e-01
1.713404716933014382e-01
1.714017834295205045e-01
1.714630472080971302e-01
1.715242813160652580e-01
1.715854675365392490e-01
1.716466241333640952e-01
1.717077420155558309e-01
1.717688121151618452e-01
1.718298526613080413e-01
1.718908454945929365e-01
1.719518088210402473e-01
1.720127245041819519e-01
1.720736107269728310e-01
1.721344493758446836e-01
1.721952586107179661e-01
1.722560293920750718e-01
1.723167527032771762e-01
1.723774466697566843e-01
1.724380932350424445e-01
1.724987105016212996e-01
1.725592804357991839e-01
1.726198211171485752e-01
1.726803235459417329e-01
1.727407787452079346e-01
1.728012047602129064e-01
1.728615836140604822e-01
1.729219333291873995e-01
1.729822359513578656e-01
1.730425094802122699e-01
1.731027359841416646e-01
1.731629334400254516e-01
1.732230928989877128e-01
1.732832054347557549e-01
1.733432889901311558e-01
1.734033256899211728e-01
1.734633334542504401e-01
1.735232944304326008e-01
1.735832265159507892e-01
1.736431118805916718e-01
1.737029683992273033e-01
1.737627871734914176e-01
1.738225593274683733e-01
1.738823027021786927e-01
1.739419995234500471e-01
1.740016676097757009e-01
1.740612892093411634e-01
1.741208821181455257e-01
1.741804286066996055e-01
1.742399464485419880e-01
1.742994267954753318e-01
1.743588608216090352e-01
1.744182662668509465e-01
1.744776254573805752e-01
1.745369561107286693e-01
1.745962405752827518e-01
1.746554965462276121e-01
1.747147063941299761e-01
1.747738877918596501e-01
1.748330319410577871e-01
1.748921300655243705e-01
1.749511998047191541e-01
1.750102235845116816e-01
1.750692190221282973e-01
1.751281685655020071e-01
1.751870898096604956e-01
1.752459652245666466e-01
1.753048123830805993e-01
1.753636225363522649e-01
1.754223869575435579e-01
1.754811231863238064e-01
1.755398137475946974e-01
1.755984761589353127e-01
1.756570929671667503e-01
1.757156816678142053e-01
1.757742335503067188e-01
1.758327399259791701e-01
1.758912182573283967e-01
1.759496511458375767e-01
1.760080560320267107e-01
1.760664155391865882e-01
1.761247470858922359e-01
1.761830333172112739e-01
1.762412916298047583e-01
1.762995133620377242e-01
1.763576898740341903e-01
1.764158385296431542e-01
1.764739420282378513e-01
1.765320177118304690e-01
1.765900483014612998e-01
1.766480511173393886e-01
1.767060089021401659e-01
1.767639389542987882e-01
1.768218326607940150e-01
1.768796814302260878e-01
1.769375025284256331e-01
1.769952787520252258e-01
1.770530273451604575e-01
1.771107311259903505e-01
1.771684073169842166e-01
1.772260387578009355e-01
1.772836426492734319e-01
1.773412104266811895e-01
1.773987335467879789e-01
1.774562291780303613e-01
1.775136802136773051e-01
1.775711038006071441e-01
1.776284828534783200e-01
1.776858344976403603e-01
1.777431416691130917e-01
1.778004214717469333e-01
1.778576653888138681e-01
1.779148649249300274e-01
1.779720371517554411e-01
1.780291650585787699e-01
1.780862656956350154e-01
1.781433220734694456e-01
1.782003512209220097e-01
1.782573361697627201e-01
1.783142939274691696e-01
1.783712160249981138e-01
1.784280940145185346e-01
1.784849448715160602e-01
1.785417516806946936e-01
1.785985313962509258e-01
1.786552671240096701e-01
1.787119757969064526e-01
1.787686405418587310e-01
1.788252782705712640e-01
1.788818805613844598e-01
1.789384390137184755e-01
1.789949705074857234e-01
1.790514582222057782e-01
1.791079190166322554e-01
1.791643360912741623e-01
1.792207262837582360e-01
1.792770812090705435e-01
1.793333925031799503e-01
1.793896769720711437e-01
1.794459178686004241e-01
1.795021319776966551e-01
1.795583025731037896e-01
1.796144464187223455e-01
1.796705468091572278e-01
1.797266204873083084e-01
1.797826591150227526e-01
1.798386543749954380e-01
1.798946229786808348e-01
1.799505482727083161e-01
1.800064469476029827e-01
1.800623023707527137e-01
1.801181312117844657e-01
1.801739168588171180e-01
1.802296759606044907e-01
1.802854002255618038e-01
1.803410813828244252e-01
1.803967360498895667e-01
1.804523476665835235e-01
1.805079328296022578e-01
1.805634749994053656e-01
1.806189907519135107e-01
1.806744635681915567e-01
1.807299100034147898e-01
1.807853218122798256e-01
1.808406907700782773e-01
1.808960334009194759e-01
1.809513332372573724e-01
1.810066067825243930e-01
1.810618375896830556e-01
1.811170421415152498e-01
1.811722040114654708e-01
1.812273396616927434e-01
1.812824408928929432e-01
1.813374995262348466e-01
1.813925319929944602e-01
1.814475219176985288e-01
1.815024857110690837e-01
1.815574070180178967e-01
1.816123022287401412e-01
1.816671550085054987e-01
1.817219817270085136e-01
1.817767742306679035e-01
1.818315243862510533e-01
1.818862485327538137e-01
1.819409303862226934e-01
1.819955862652185563e-01
1.820501999060534504e-01
1.821047876068803140e-01
1.821593412494910691e-01
1.822138527359325466e-01
1.822683383337986296e-01
1.823227818299449909e-01
1.823771994716239797e-01
1.824315750658614677e-01
1.824859248395970246e-01
1.825402326200005476e-01
1.825945146137237518e-01
1.826487627477955678e-01
1.827029689693844550e-01
1.827571494547563791e-01
1.828112880813317631e-01
1.828654010051519452e-01
1.829194721236918342e-01
1.829735175727951746e-01
1.830275212699641330e-01
1.830814993308710337e-01
1.831354437275201918e-01
1.831893464519360193e-01
1.832432235895839479e-01
1.832970591079196576e-01
1.833508690723014978e-01
1.834046374701213400e-01
1.834583803466573182e-01
1.835120817092125711e-01
1.835657575830081933e-01
1.836193999847569036e-01
1.836730009510800787e-01
1.837265764771595922e-01
1.837801106199686563e-01
1.838336193546965813e-01
1.838870867581389179e-01
1.839405287855170323e-01
1.839939295334252489e-01
1.840473049371394720e-01
1.841006470578269993e-01
1.841539479764496001e-01
1.842072235984135997e-01
1.842604580697011496e-01
1.843136672758371453e-01
1.843668353825145267e-01
1.844199782554016565e-01
1.844730800798770887e-01
1.845261567017776050e-01
1.845792002264688980e-01
1.846322027790013587e-01
1.846851801755070577e-01
1.847381166504747929e-01
1.847910280002641736e-01
1.848438984789641526e-01
1.848967438631876070e-01
1.849495562925072001e-01
1.850023279260926135e-01
1.850550745109795781e-01
1.851077803501536279e-01
1.851604611709640191e-01
1.852131012959118417e-01
1.852657164326820538e-01
1.853182909232694298e-01
1.853708404557178613e-01
1.854233572133591190e-01
1.854758333990154939e-01
1.855282846713160461e-01
1.855806954208831516e-01
1.856330812867624802e-01
1.856854266789865759e-01
1.857377472170441413e-01
1.857900273303536576e-01
1.858422826188694255e-01
1.858945053094415156e-01
1.859466876483049091e-01
1.859988452061556996e-01
1.860509624607759038e-01
1.861030549633836406e-01
1.861551072110656513e-01
1.862071347355873652e-01
1.862591220533164615e-01
1.863110846765874684e-01
1.863630148755306970e-01
1.864149049395601165e-01
1.864667703519053976e-01
1.865185956770381015e-01
1.865703963788153397e-01
1.866221570409107855e-01
1.866738931078289476e-01
1.867255891824210756e-01
1.867772606898652765e-01
1.868289000814811751e-01
1.868805000324033627e-01
1.869320759571818091e-01
1.869836125084118894e-01
1.870351250657585063e-01
1.870865983006256006e-01
1.871380475737364490e-01
1.871894575752776069e-01
1.872408436470534288e-01
1.872921981468063934e-01
1.873435134510570976e-01
1.873948048732778648e-01
1.874460571505072448e-01
1.874972855773600067e-01
1.875484749095722714e-01
1.875996404229258729e-01
1.876507745077989064e-01
1.877018695732595444e-01
1.877529408668867361e-01
1.878039731910523535e-01
1.878549817745636397e-01
1.879059514384046614e-01
1.879568973926339370e-01
1.880078044768248025e-01
1.880586878823108654e-01
1.881095400412070018e-01
1.881603534042129433e-01
1.882111431346200625e-01
1.882618941183664130e-01
1.883126215000800463e-01
1.883633101842034918e-01
1.884139752967235182e-01
1.884646017605624002e-01
1.885152046830906591e-01
1.885657765379173401e-01
1.886163098171274866e-01
1.886668196002097564e-01
1.887172908561842166e-01
1.887677387930314366e-01
1.888181489928416612e-01
1.888685365668834049e-01
1.889188865269539885e-01
1.889692139042005448e-01
1.890195112196844662e-01
1.890697710123473152e-01
1.891200082863500054e-01
1.891702080980898759e-01
1.892203854337775881e-01
1.892705253675961985e-01
1.893206428678360642e-01
1.893707230264345120e-01
1.894207807937939025e-01
1.894708087308615285e-01
1.895207994163221887e-01
1.895707677738022456e-01
1.896206989394914333e-01
1.896706078192021971e-01
1.897204795667732091e-01
1.897703290702338341e-01
1.898201415010398185e-01
1.898699317294680333e-01
1.899196923560396988e-01
1.899694159988769837e-01
1.900191175016850698e-01
1.900687820798323546e-01
1.901184245593447730e-01
1.901680301731045464e-01
1.902176137294900315e-01
1.902671678595894145e-01
1.903166852119892449e-01
1.903661805686522324e-01
1.904156392061117364e-01
1.904650758887557194e-01
1.905144759105247831e-01
1.905638540182645890e-01
1.906131955232941710e-01
1.906625151549447839e-01
1.907118055833372239e-01
1.907610594959575079e-01
1.908102915959219437e-01
1.908594872378653884e-01
1.909086611074622963e-01
1.909577985766248154e-01
1.910069143136162995e-01
1.910559937075927417e-01
1.911050514094354835e-01
1.911540801279993651e-01
1.912030725893727467e-01
1.912520434184153129e-01
1.913009780472750831e-01
1.913498910835008948e-01
1.913987679763861360e-01
1.914476233161967467e-01
1.914964425693452821e-01
1.915452403088428734e-01
1.915940092819842233e-01
1.916427422531704061e-01
1.916914537695857679e-01
1.917401293403088181e-01
1.917887834953426462e-01
1.918374017607826776e-01
1.918859986494768910e-01
1.919345597045092611e-01
1.919830994216038811e-01
1.920316105862050204e-01
1.920800860007338684e-01
1.921285401352789968e-01
1.921769585752713116e-01
1.922253557737430563e-01
1.922737173330138494e-01
1.923220576890907751e-01
1.923703624611541874e-01
1.924186460682106581e-01
1.924669013335680579e-01
1.925151210973848059e-01
1.925633197532189422e-01
1.926114829622852243e-01
1.926596251012121508e-01
1.927077318479801515e-01
1.927558175623121928e-01
1.928038679389256493e-01
1.928518973206719556e-01
1.928998985684373391e-01
1.929478645598371178e-01
1.929958096124601008e-01
1.930437194627452890e-01
1.930916084114730202e-01
1.931394622117242610e-01
1.931872951474999101e-01
1.932351001087235509e-01
1.932828700019532109e-01
1.933306190860695495e-01
1.933783331556376828e-01
1.934260264528262774e-01
1.934736847887471578e-01
1.935213223888822831e-01
1.935689250808641515e-01
1.936165070735155758e-01
1.936640612938493322e-01
1.937115806853924871e-01
1.937590794320262766e-01
1.938065434025686151e-01
1.938539867643074566e-01
1.939013954024869368e-01
1.939487834678296219e-01
1.939961368619786408e-01
1.940434697191179558e-01
1.940907750030779755e-01
1.941380456940844101e-01
1.941852959015587243e-01
1.942325115680292869e-01
1.942797067864431571e-01
1.943268675156379910e-01
1.943740078321109788e-01
1.944211137109829735e-01
1.944681992123273861e-01
1.945152573365270532e-01
1.945622811002423735e-01
1.946092845389589543e-01
1.946562536683922318e-01
1.947032025076697592e-01
1.947501170886987432e-01
1.947970114142727194e-01
1.948438715324662118e-01
1.948907114297653564e-01
1.949375241428417949e-01
1.949843027245285465e-01
1.950310611368974989e-01
1.950777854683282964e-01
1.951244896646467664e-01
1.951711598303119966e-01
1.952178098949297058e-01
1.952644259790098369e-01
1.953110219959668381e-01
1.953575910185006703e-01
1.954041261353633707e-01
1.954506412357201461e-01
1.954971224801053398e-01
1.955435837415520073e-01
1.955900111965593602e-01
1.956364187020541434e-01
1.956827993585851799e-01
1.957291462826643569e-01
1.957754733071016273e-01
1.958217666482015840e-01
1.958680401227280987e-01
1.959142799628643961e-01
1.959604999693528582e-01
1.960066863902302781e-01
1.960528530102428890e-01
1.960989929655203301e-01
1.961450994080450039e-01
1.961911860986106648e-01
1.962372393247841795e-01
1.962832728314222730e-01
1.963292729218611421e-01
1.963752533250461285e-01
1.964212003600582512e-01
1.964671277399512583e-01
1.965130286361901346e-01
1.965588962359828828e-01
1.966047442285928648e-01
1.966505589723621938e-01
1.966963541407253380e-01
1.967421161076874092e-01
1.967878585308744377e-01
1.968335677999305533e-01
1.968792575566994385e-01
1.969249210077374523e-01
1.969705513752360027e-01
1.970161622774091459e-01
1.970617401428934323e-01
1.971072985741772476e-01
1.971528240154550582e-01
1.971983300535118944e-01
1.972438031480766851e-01
1.972892568702562799e-01
1.973346844614591866e-01
1.973800791786261000e-01
1.974254545693878149e-01
1.974707971322081090e-01
1.975161203990942749e-01
1.975614108839622296e-01
1.976066821032224363e-01
1.976519205862193318e-01
1.976971398337885877e-01
1.977423331219562708e-01
1.977874937421784940e-01
1.978326351719695286e-01
1.978777439791493398e-01
1.979228336257108922e-01
1.979678906948262873e-01
1.980129286329903038e-01
1.980579407429952643e-01
1.981029203429865715e-01
1.981478808562522620e-01
1.981928089042465646e-01
1.982377178948152852e-01
1.982825944646855743e-01
1.983274520062828783e-01
1.983722771715850097e-01
1.984170833376199261e-01
1.984618638413916392e-01
1.985066120351581531e-01
1.985513412728883154e-01
1.985960382445945138e-01
1.986407162889005928e-01
1.986853621109923029e-01
1.987299890341716890e-01
1.987745837787781022e-01
1.988191596528129379e-01
1.988637100272683811e-01
1.989082282882959629e-01
1.989527277209838241e-01
1.989971950834601155e-01
1.990416436455643145e-01
1.990860601805035657e-01
1.991304579428907762e-01
1.991748237209895189e-01
1.992191707542067536e-01
1.992634924473068725e-01
1.993077822201163862e-01
1.993520532892707475e-01
1.993962924805860737e-01
1.994405129955429679e-01
1.994847016749414226e-01
1.995288717051291738e-01
1.995730099418688841e-01
1.996171295563947401e-01
1.996612239870300121e-01
1.997052866870645815e-01
1.997493308051019045e-01
1.997933432342221260e-01
1.998373371079664451e-01
1.998812993343069000e-01
1.999252430317440266e-01
1.999691551231189135e-01
2.000130487119098355e-01
2.000569172697873599e-01
2.001007608135488280e-01
2.001445663068948111e-01
2.001883598800962283e-01
2.002321284893273379e-01
2.002758721512240270e-01
2.003195778590582954e-01
2.003632716834551075e-01
2.004069406101787187e-01
2.004505846557042559e-01
2.004942038364652124e-01
2.005377851825879965e-01
2.005813546903587319e-01
2.006248993824205906e-01
2.006684192750460283e-01
2.007119014277527480e-01
2.007553717775360513e-01
2.007988173764501116e-01
2.008422382406071516e-01
2.008856343860744298e-01
2.009289929090067872e-01
2.009723396724954203e-01
2.010156617652540390e-01
2.010589592031905015e-01
2.011022191116787761e-01
2.011454672948616573e-01
2.011886908706929378e-01
2.012318898549156354e-01
2.012750642632335496e-01
2.013182012574421531e-01
2.013613265682075160e-01
2.014044273499266402e-01
2.014475036181402334e-01
2.014905553883461209e-01
2.015335698586439295e-01
2.015765726864558738e-01
2.016195510625057863e-01
2.016625050021300658e-01
2.017054217323860921e-01
2.017483268522679007e-01
2.017912075814777273e-01
2.018340639351855204e-01
2.018768959285215936e-01
2.019196908246435607e-01
2.019624741497089426e-01
2.020052331595405537e-01
2.020479678691044501e-01
2.020906655703530452e-01
2.021333517313408934e-01
2.021760136367044824e-01
2.022186513012443621e-01
2.022612647397196706e-01
2.023038412799796348e-01
2.023464063176458883e-01
2.023889471732725487e-01
2.024314638614532758e-01
2.024739437386756102e-01
2.025164121427717734e-01
2.025588564229516830e-01
2.026012765936426319e-01
2.026436726692319168e-01
2.026860320419066608e-01
2.027283799774560469e-01
2.027707038608101420e-01
2.028130037061913749e-01
2.028552669342680859e-01
2.028975187533486046e-01
2.029397465768637554e-01
2.029819504188678791e-01
2.030241302933734338e-01
2.030662736565580773e-01
2.031084056450683795e-01
2.031505137078637169e-01
2.031925978587896808e-01
2.032346455823561271e-01
2.032766819580286433e-01
2.033186944631135695e-01
2.033606831112910462e-01
2.034026479161960554e-01
2.034445763976616695e-01
2.034864935638611150e-01
2.035283869274425450e-01
2.035702565018770172e-01
2.036120898351785335e-01
2.036539118786337421e-01
2.036957101730917097e-01
2.037374847318533244e-01
2.037792355681779521e-01
2.038209502652225391e-01
2.038626537033389197e-01
2.039043334585380063e-01
2.039459895439100778e-01
2.039876095706534276e-01
2.040292183625169176e-01
2.040708035235676565e-01
2.041123650667256983e-01
2.041539030048719894e-01
2.041954049841680219e-01
2.042368957577810062e-01
2.042783629647605959e-01
2.043198066178167904e-01
2.043612143910153445e-01
2.044026109811931669e-01
2.044439840553191612e-01
2.044853336259326027e-01
2.045266597055312718e-01
2.045679500029728426e-01
2.046092291448536327e-01
2.046504848329532555e-01
2.046917170795979901e-01
2.047329136214144085e-01
2.047740990289371732e-01
2.048152610317265365e-01
2.048563996419411615e-01
2.048975148716932759e-01
2.049385944922365033e-01
2.049796630041922918e-01
2.050207081717669022e-01
2.050617300069028093e-01
2.051027163084902516e-01
2.051436915213495360e-01
2.051846434373374439e-01
2.052255720682243378e-01
2.052664774257395297e-01
2.053073473432376339e-01
2.053482061959460980e-01
2.053890418102053417e-01
2.054298541975702053e-01
2.054706312189075179e-01
2.055113971938924422e-01
2.055521399763898804e-01
2.055928595777828660e-01
2.056335560094119108e-01
2.056742171664527608e-01
2.057148672992960836e-01
2.057554942961337674e-01
2.057960981681319357e-01
2.058366668378547870e-01
2.058772245003849810e-01
2.059177590713152650e-01
2.059582705616377907e-01
2.059987589823043808e-01
2.060392122900369938e-01
2.060796546109327776e-01
2.061200738947579492e-01
2.061604701522896932e-01
2.062008433942603691e-01
2.062411816114724239e-01
2.062815088611953951e-01
2.063218131272901434e-01
2.063620944203156948e-01
2.064023407582784020e-01
2.064425761435020046e-01
2.064827885870652580e-01
2.065229780993510234e-01
2.065631446906991131e-01
2.066032764130515675e-01
2.066433972001887331e-01
2.066834950971390139e-01
2.067235701140679172e-01
2.067636103300098394e-01
2.068036396240190145e-01
2.068436460682312461e-01
2.068836296726332125e-01
2.069235904471691812e-01
2.069635165046731784e-01
2.070034316559268839e-01
2.070433240068775271e-01
2.070831935672929336e-01
2.071230284769926266e-01
2.071628524922454195e-01
2.072026537459960849e-01
2.072424322478344239e-01
2.072821880073066891e-01
2.073219091978989459e-01
2.073616195078681335e-01
2.074013071038386669e-01
2.074409719951801623e-01
2.074806023822598211e-01
2.075202218990269687e-01
2.075598187389986748e-01
2.075993929113651992e-01
2.076389444252726424e-01
2.076784615146296531e-01
2.077179677456215401e-01
2.077574513453198379e-01
2.077969123226917625e-01
2.078363389384281779e-01
2.078757547046029275e-01
2.079151478750801973e-01
2.079545184586485129e-01
2.079938664640493262e-01
2.080331801853940177e-01
2.080724830672321946e-01
2.081117633968594394e-01
2.081510211828400958e-01
2.081902447459708372e-01
2.082294574768771556e-01
2.082686476895521666e-01
2.083078153923799136e-01
2.083469605936970614e-01
2.083860716476040598e-01
2.084251718774318141e-01
2.084642496304880133e-01
2.085033049149307149e-01
2.085423261114569549e-01
2.085813364896490496e-01
2.086203244234237641e-01
2.086592899207559415e-01
2.086982329895749055e-01
2.087371420437724723e-01
2.087760402858522546e-01
2.088149161229345407e-01
2.088537695627668000e-01
2.088925890457510870e-01
2.089313977208139550e-01
2.089701840215952844e-01
2.090089479556603014e-01
2.090476895305300731e-01
2.090863972196920773e-01
2.091250941052018864e-01
2.091637686537987095e-01
2.092024208728182899e-01
2.092410392621798232e-01
2.092796468505196683e-01
2.093182321310156080e-01
2.093567951108200598e-01
2.093953357970396167e-01
2.094338427225814203e-01
2.094723388494060812e-01
2.095108127036890144e-01
2.095492642923530158e-01
2.095876821746549545e-01
2.096260892592924918e-01
2.096644740987988198e-01
2.097028366999124649e-01
2.097411770693246580e-01
2.097794837991884820e-01
2.098177797317066495e-01
2.098560534523175314e-01
2.098943049675277006e-01
2.099325228957680534e-01
2.099707300261192677e-01
2.100089149703067704e-01
2.100470777346502005e-01
2.100852183254227346e-01
2.101233253938611378e-01
2.101614216627270548e-01
2.101994957765603300e-01
2.102375477414473171e-01
2.102755775634272128e-01
2.103135739264965220e-01
2.103515594871895877e-01
2.103895229228116004e-01
2.104274642392161276e-01
2.104653721465729321e-01
2.105032692484971324e-01
2.105411442484769746e-01
2.105789971521765669e-01
2.106168279652135267e-01
2.106546254304366150e-01
2.106924120853878590e-01
2.107301766662448006e-01
2.107679191784336825e-01
2.108056283909167383e-01
2.108433267884390894e-01
2.108810031332941648e-01
2.109186574307216622e-01
2.109562896859118741e-01
2.109938887004340902e-01
2.110314768931025320e-01
2.110690430588239574e-01
2.111065872026003654e-01
2.111440981520543436e-01
2.111815982733130648e-01
2.112190763873454946e-01
2.112565324989620630e-01
2.112939666129267646e-01
2.113313675893990773e-01
2.113687577287103603e-01
2.114061258843718816e-01
2.114434720609559837e-01
2.114807851446255382e-01
2.115180873831253583e-01
2.115553676559754626e-01
2.115926259675562637e-01
2.116298623221999076e-01
2.116670656385430394e-01
2.117042580986560063e-01
2.117414286145380686e-01
2.117785771903295533e-01
2.118156927706230097e-01
2.118527974849930273e-01
2.118898802714002383e-01
2.119269411337910691e-01
2.119639800760636794e-01
2.120009860752268827e-01
2.120379811952916860e-01
2.120749544066383718e-01
2.121119057129736696e-01
2.121488241172186651e-01
2.121857316309699870e-01
2.122226172505283781e-01
2.122594809794027260e-01
2.122963228210529296e-01
2.123331318107696264e-01
2.123699298946793990e-01
2.124067061014538182e-01
2.124434604343570510e-01
2.124801819545538706e-01
2.125168925558325039e-01
2.125535812927417667e-01
2.125902481683509815e-01
2.126268931856793165e-01
2.126635054382124135e-01
2.127001067543558832e-01
2.127366862209841281e-01
2.127732438409197790e-01
2.128097687334868093e-01
2.128462826748184211e-01
2.128827747776307344e-01
2.129192450445497597e-01
2.129556934781521305e-01
2.129921092300432195e-01
2.130285140110468878e-01
2.130648969661653735e-01
2.131012580977764692e-01
2.131375865832971228e-01
2.131739040813302455e-01
2.132102000894488536e-01
2.132464751399699709e-01
2.132827292420275134e-01
2.133189516039299127e-01
2.133551638204078393e-01
2.133913550934280479e-01
2.134275254245606435e-01
2.134636640468746960e-01
2.134997925049808287e-01
2.135359000256086270e-01
2.135719866101293829e-01
2.136080522598640952e-01
2.136440862388196693e-01
2.136801022269369799e-01
2.137160785659097950e-01
2.137520151819244096e-01
2.137879013846871734e-01
2.138237585669305052e-01
2.138595760264010992e-01
2.138953537630383650e-01
2.139310917767186793e-01
2.139667794360188280e-01
2.140024380150043204e-01
2.140380568702914266e-01
2.140736360015091932e-01
2.141091648243301226e-01
2.141446645178847197e-01
2.141801244858841380e-01
2.142155447277088176e-01
2.142509252426773592e-01
2.142862555053340889e-01
2.143215565761330543e-01
2.143568179176565669e-01
2.143920395289726777e-01
2.144272214090896245e-01
2.144623530914288867e-01
2.144974555177540099e-01
2.145325182095240424e-01
2.145675411654943965e-01
2.146025139661961734e-01
2.146374574584275774e-01
2.146723612107540591e-01
2.147072252216795096e-01
2.147420494896478682e-01
2.147768236540827658e-01
2.148115684430564887e-01
2.148462734840246580e-01
2.148809387751778044e-01
2.149155540030627254e-01
2.149501398007539754e-01
2.149846858428258456e-01
2.150191921272174844e-01
2.150536586518050908e-01
2.150880751620503073e-01
2.151224621722520880e-01
2.151568094158970712e-01
2.151911168906093519e-01
2.152253743889928073e-01
2.152596023303030015e-01
2.152937904951675030e-01
2.153279388809545836e-01
2.153620474849691491e-01
2.153961061587650883e-01
2.154301352027528094e-01
2.154641244565031200e-01
2.154980739170667681e-01
2.155319734831657175e-01
2.155658433601100321e-01
2.155996734346363186e-01
2.156334637035401958e-01
2.156672141635524453e-01
2.157009147723809861e-01
2.157345856164112341e-01
2.157682166413598113e-01
2.158018078437016207e-01
2.158353492283487940e-01
2.158688607865134057e-01
2.159023325111107949e-01
2.159357643983596253e-01
2.159691564444128908e-01
2.160024987132135310e-01
2.160358110769527995e-01
2.160690835875709592e-01
2.161023162409643206e-01
2.161354991483190324e-01
2.161686520865693240e-01
2.162017651548945874e-01
2.162348383489322012e-01
2.162678716642528198e-01
2.163008552711280230e-01
2.163338088273592252e-01
2.163667224912030340e-01
2.163995962579714494e-01
2.164324203452248629e-01
2.164652143154118802e-01
2.164979683740734795e-01
2.165306825162599536e-01
2.165633567369591728e-01
2.165959813128769118e-01
2.166285756872015078e-01
2.166611301246090526e-01
2.166936446198269028e-01
2.167261103623007168e-01
2.167585634844124698e-01
2.167910007878606216e-01
2.168234223052164233e-01
2.168558280690261464e-01
2.168882084627698770e-01
2.169205828217148913e-01
2.169529415246186366e-01
2.169852846039432015e-01
2.170176024617051780e-01
2.170499143958052601e-01
2.170822108035761477e-01
2.171144917173943312e-01
2.171467571696165111e-01
2.171789975852106425e-01
2.172112322158054054e-01
2.172434514817353501e-01
2.172756554152699693e-01
2.173078344595669176e-01
2.173400078295857629e-01
2.173721659638852832e-01
2.174043088946536195e-01
2.174364366540544324e-01
2.174685397077656679e-01
2.175006372253406040e-01
2.175327196679075203e-01
2.175647870675474493e-01
2.175968299077812862e-01
2.176288673221834502e-01
2.176608897897639450e-01
2.176928973425198421e-01
2.177248900124259257e-01
2.177568583050946416e-01
2.177888213095547365e-01
2.178207695269558375e-01
2.178527029891879629e-01
2.178846217281235620e-01
2.179165162712248804e-01
2.179484056634544420e-01
2.179802804278613559e-01
2.180121405962324732e-01
2.180439767133439399e-01
2.180758077892434588e-01
2.181076243643308987e-01
2.181394264703089281e-01
2.181712141388598702e-01
2.182029779361874255e-01
2.182347368291230882e-01
2.182664813795418823e-01
2.182982116190426702e-01
2.183299181308006043e-01
2.183616198474159220e-01
2.183933073477735132e-01
2.184249806633876689e-01
2.184566398257529740e-01
2.184882754390513881e-01
2.185199063935127084e-01
2.185515232890740400e-01
2.185831261571459794e-01
2.186147056185452908e-01
2.186462805299466405e-01
2.186778415079584370e-01
2.187093885839090646e-01
2.187409217891064794e-01
2.187724317649501482e-01
2.188039373265905085e-01
2.188354291112659111e-01
2.188669071502024055e-01
2.188983621010991143e-01
2.189298127462213084e-01
2.189612497391459356e-01
2.189926731110147240e-01
2.190240828929494732e-01
2.190554697628170344e-01
2.190868524621937818e-01
2.191182216648693282e-01
2.191495774018828724e-01
2.191809103670670222e-01
2.192122392697835598e-01
2.192435547998227707e-01
2.192748569881447507e-01
2.193061458656841989e-01
2.193374121460257287e-01
2.193686744986747539e-01
2.193999236332200287e-01
2.194311595805164272e-01
2.194623730697836117e-01
2.194935827389735694e-01
2.195247793133487391e-01
2.195559628236813943e-01
2.195871333007251847e-01
2.196182814930350280e-01
2.196494259995379339e-01
2.196805575648787812e-01
2.197116762197286743e-01
2.197427727279477605e-01
2.197738656575722593e-01
2.198049457685886110e-01
2.198360130915865962e-01
2.198670676571357618e-01
2.198981002480238645e-01
2.199291293940821290e-01
2.199601458742693749e-01
2.199911497190754905e-01
2.200221317262646969e-01
2.200531103954329049e-01
2.200840765205542282e-01
2.201150301320359826e-01
2.201459712602654717e-01
2.201768907215276017e-01
2.202078069780311620e-01
2.202387108423145001e-01
2.202696023446841234e-01
2.203004723160764677e-01
2.203313391891189021e-01
2.203621937910374973e-01
2.203930361520577974e-01
2.204238663023860290e-01
2.204546750910729158e-01
2.204854809141711947e-01
2.205162746170653554e-01
2.205470562298815773e-01
2.205778166159986786e-01
2.206085741425345970e-01
2.206393196692407466e-01
2.206700532261602066e-01
2.207007748433206795e-01
2.207314754018094849e-01
2.207621732329803632e-01
2.207928592143385549e-01
2.208235333758289953e-01
2.208541866125474928e-01
2.208848372275583061e-01
2.209154761124097199e-01
2.209461032969658734e-01
2.209767188110738079e-01
2.210073135671365152e-01
2.210379058332586355e-01
2.210684865183401016e-01
2.210990556521475470e-01
2.211296041607727081e-01
2.211601497259930160e-01
2.211906819998797902e-01
2.212212009621758457e-01
2.212517066416735678e-01
2.212821899831742822e-01
2.213126691873108787e-01
2.213431351949001480e-01
2.213735880346545670e-01
2.214040277352676278e-01
2.214344452610369496e-01
2.214648587732628293e-01
2.214952592323004288e-01
2.215256466667644974e-01
2.215560120563951907e-01
2.215863735313344240e-01
2.216167220674147287e-01
2.216470576931723335e-01
2.216773804371223178e-01
2.217076812981198519e-01
2.217379783677395078e-01
2.217682626409721303e-01
2.217985341462537785e-01
2.218287838975777637e-01
2.218590299559733969e-01
2.218892633316023599e-01
2.219194840528234125e-01
2.219496921479752749e-01
2.219798786497840237e-01
2.220100615814765144e-01
2.220402319719908535e-01
2.220703898495866024e-01
2.221005262618260256e-01
2.221306592019969273e-01
2.221607797139064089e-01
2.221908878257365938e-01
2.222209835656514809e-01
2.222510579995664315e-01
2.222811290837269360e-01
2.223111878803362418e-01
2.223412344174800492e-01
2.223712597756069831e-01
2.224012818816305526e-01
2.224312918123201865e-01
2.224612895956845082e-01
2.224912752597115184e-01
2.225212399028309584e-01
2.225512014156635632e-01
2.225811508930021498e-01
2.226110883627567816e-01
2.226410049375908695e-01
2.226709184793945473e-01
2.227008200972261931e-01
2.227307098189192369e-01
2.227605876722912048e-01
2.227904447876088989e-01
2.228202989912222431e-01
2.228501414098360001e-01
2.228799720711897303e-01
2.229097821194870876e-01
2.229395893529432793e-01
2.229693849122321159e-01
2.229991688250172743e-01
2.230289411189412263e-01
2.230586929554425890e-01
2.230884420979402649e-01
2.231181797043839954e-01
2.231479058023416173e-01
2.231776115668913651e-01
2.232073147339105890e-01
2.232370064750234251e-01
2.232666868177204667e-01
2.232963557894744322e-01
2.233260045822293705e-01
2.233556508978062904e-01
2.233852859247353051e-01
2.234149096904142762e-01
2.234445134001314393e-01
2.234741147287577778e-01
2.235037048782018143e-01
2.235332838757859431e-01
2.235628517488115197e-01
2.235923997190699120e-01
2.236219454281062335e-01
2.236514800943723569e-01
2.236810037450946420e-01
2.237105076151159055e-01
2.237400093196206807e-01
2.237695000901437359e-01
2.237989799538379621e-01
2.238284489378375430e-01
2.238578982931194727e-01
2.238873456022772990e-01
2.239167821130220726e-01
2.239462078524135369e-01
2.239756140841920318e-01
2.240050183651691174e-01
2.240344119558503877e-01
2.240637948832225335e-01
2.240931671742504294e-01
2.241225201084494634e-01
2.241518712107647415e-01
2.241812117575178176e-01
2.242105417755999863e-01
2.242398525569992140e-01
2.242691616014607370e-01
2.242984601978103565e-01
2.243277483728666200e-01
2.243570261534302557e-01
2.243862848469022619e-01
2.244155419218838987e-01
2.244447886826556604e-01
2.244740251559432520e-01
2.245032513684560027e-01
2.245324586428093239e-01
2.245616644168610676e-01
2.245908600101447772e-01
2.246200454492960075e-01
2.246492120689598526e-01
2.246783772826848047e-01
2.247075324220653980e-01
2.247366775136631356e-01
2.247658125840231169e-01
2.247949289826491059e-01
2.248240440930587836e-01
2.248531492617459882e-01
2.248822445151812677e-01
2.249113212146133800e-01
2.249403967198224108e-01
2.249694623890776679e-01
2.249985182487775903e-01
2.250275643253037694e-01
2.250565919944072513e-01
2.250856185865509063e-01
2.251146354745472422e-01
2.251436426847049366e-01
2.251726316042363119e-01
2.252016195404344945e-01
2.252305978776040218e-01
2.252595666419823228e-01
2.252885258597875362e-01
2.253174669323861901e-01
2.253464071384561063e-01
2.253753378764953574e-01
2.254042591726508338e-01
2.254331624394693145e-01
2.254620649330210114e-01
2.254909580630162780e-01
2.255198418555317552e-01
2.255487163366230452e-01
2.255775729326419954e-01
2.256064288717473665e-01
2.256352755774903573e-01
2.256641130758579306e-01
2.256929328041014093e-01
2.257217519683327178e-01
2.257505620030363924e-01
2.257793629341280917e-01
2.258081547875067374e-01
2.258369290138788621e-01
2.258657027921426863e-01
2.258944675702757587e-01
2.259232233741068074e-01
2.259519616649666718e-01
2.259806996002615975e-01
2.260094286386256646e-01
2.260381488058172406e-01
2.260668601275752088e-01
2.260955540783416151e-01
2.261242477890028912e-01
2.261529327313387683e-01
2.261816089310214051e-01
2.262102678728410421e-01
2.262389266667437782e-01
2.262675767948920669e-01
2.262962182828868185e-01
2.263248511563097642e-01
2.263534669127201249e-01
2.263820826362319405e-01
2.264106898218107844e-01
2.264392884949718576e-01
2.264678701633470737e-01
2.264964518906626978e-01
2.265250251819899141e-01
2.265535900627752564e-01
2.265821465584446359e-01
2.266106861890569979e-01
2.266392259931898912e-01
2.266677574883804447e-01
2.266962806999859303e-01
2.267247871578684237e-01
2.267532938807628740e-01
2.267817923960385729e-01
2.268102827289866785e-01
2.268387649048796417e-01
2.268672304656632888e-01
2.268956964056092207e-01
2.269241542642093656e-01
2.269526040666680899e-01
2.269810373644660095e-01
2.270094711325714165e-01
2.270378969200421981e-01
2.270663147520130265e-01
2.270947246536058062e-01
2.271231181880466743e-01
2.271515123065179220e-01
2.271798985698601503e-01
2.272082770031264298e-01
2.272366391788095130e-01
2.272650020293268958e-01
2.272933571248167139e-01
2.273217044902639539e-01
2.273500441506353109e-01
2.273783676898371298e-01
2.274066920171723405e-01
2.274350087142278098e-01
2.274633178059053962e-01
2.274916193170884726e-01
2.275199048429108750e-01
2.275481912699309217e-01
2.275764701910016341e-01
2.276047416309402438e-01
2.276329971937296193e-01
2.276612537479997256e-01
2.276895028954830646e-01
2.277177446609303102e-01
2.277459788403635166e-01
2.277741968061002265e-01
2.278024154044144545e-01
2.278306262483023592e-01
2.278588293626256644e-01
2.278870163718808572e-01
2.279152041038775001e-01
2.279433841807853578e-01
2.279715566274008454e-01
2.279997214685012819e-01
2.280278703398506690e-01
2.280560200464384346e-01
2.280841622217389120e-01
2.281122968904648329e-01
2.281404156972594022e-01
2.281685354291249634e-01
2.281966477284446404e-01
2.282247526198644960e-01
2.282528501280154387e-01
2.282809319084756206e-01
2.283090147260913305e-01
2.283370902342202746e-01
2.283651584574259430e-01
2.283932110599042054e-01
2.284212647890426495e-01
2.284493113068443160e-01
2.284773506378073860e-01
2.285053828064138592e-01
2.285333994874667873e-01
2.285614174068581472e-01
2.285894282372349373e-01
2.286174320030142648e-01
2.286454203873525270e-01
2.286734100992103280e-01
2.287013928196170442e-01
2.287293685729251957e-01
2.287573373834713153e-01
2.287852909446925487e-01
2.288132459447084488e-01
2.288411940748667495e-01
2.288691353594394240e-01
2.288970614999574771e-01
2.289249891681308380e-01
2.289529100634299097e-01
2.289808242100616065e-01
2.290087316322185762e-01
2.290366240413874988e-01
2.290645180890902854e-01
2.290924054847894853e-01
2.291202862526128259e-01
2.291481521118832465e-01
2.291760196982317588e-01
2.292038807289846769e-01
2.292317352282056131e-01
2.292595832199452732e-01
2.292874164331581421e-01
2.293152514839340850e-01
2.293430800992705132e-01
2.293709023031518801e-01
2.293987098321134677e-01
2.294265192868707171e-01
2.294543224020271499e-01
2.294821192015051303e-01
2.295099097092106466e-01
2.295376856709910873e-01
2.295654636686662309e-01
2.295932354461866498e-01
2.296210010273983526e-01
2.296487521654692054e-01
2.296765054273595674e-01
2.297042525643707422e-01
2.297319936002848173e-01
2.297597285588685589e-01
2.297874492022842774e-01
2.298151720792355468e-01
2.298428770325311454e-01
2.298705516830393536e-01
2.298981878192410122e-01
2.299258019381933138e-01
2.299533858205298209e-01
2.299809394886646319e-01
2.300084629649871149e-01
2.300359480840669935e-01
2.300634112528063824e-01
2.300908442967358192e-01
2.301182472381413102e-01
2.301456119473638817e-01
2.301729547594225656e-01
2.302002675356487615e-01
2.302275502982217281e-01
2.302548030692970482e-01
2.302820177637844301e-01
2.303092106271468487e-01
2.303363735653147226e-01
2.303635066003402732e-01
2.303906016826697822e-01
2.304176749863582618e-01
2.304447184528999326e-01
2.304717321042436540e-01
2.304987159623130277e-01
2.305256620218284758e-01
2.305525863678813403e-01
2.305794809862719008e-01
2.306063458988223958e-01
2.306331811273291121e-01
2.306599787106231869e-01
2.306867546451590867e-01
2.307135009608828335e-01
2.307402176794884074e-01
2.307668968749812533e-01
2.307935544731403721e-01
2.308201825391092143e-01
2.308467810944832832e-01
2.308733501608321026e-01
2.308998818559818977e-01
2.309263920176586604e-01
2.309528727548609550e-01
2.309793240890591348e-01
2.310057381730216686e-01
2.310321307742637109e-01
2.310584940367534090e-01
2.310848279818598083e-01
2.311111326309287506e-01
2.311374001802657951e-01
2.311636463099084327e-01
2.311898632073930981e-01
2.312160508939660464e-01
2.312422016006478176e-01
2.312683309377245866e-01
2.312944311274736098e-01
2.313205021910426651e-01
2.313465441495545227e-01
2.313725492772834014e-01
2.313985330976087718e-01
2.314244878760937651e-01
2.314504136337632578e-01
2.314763026793803524e-01
2.315021704670290059e-01
2.315280092967855197e-01
2.315538191895785136e-01
2.315796001663114889e-01
2.316053445787207843e-01
2.316310677945491170e-01
2.316567621568778046e-01
2.316824276865132592e-01
2.317080567694594917e-01
2.317336647046112363e-01
2.317592438693415469e-01
2.317847942843612730e-01
2.318103159703577831e-01
2.318358013560287700e-01
2.318612656544897788e-01
2.318867012858387699e-01
2.319121082706683823e-01
2.319374790717210755e-01
2.319628288337112210e-01
2.319881500108075256e-01
2.320134426235063163e-01
2.320387066922809383e-01
2.320639347222967774e-01
2.320891417730374107e-01
2.321143203411255573e-01
2.321394704469396109e-01
2.321645846294705939e-01
2.321896778802428063e-01
2.322147427297299171e-01
2.322397791982163118e-01
2.322647873059623391e-01
2.322897596341109150e-01
2.323147110895045220e-01
2.323396342447967000e-01
2.323645291201559271e-01
2.323893883303334573e-01
2.324142267146485641e-01
2.324390368793894934e-01
2.324638188446317422e-01
2.324885726304266043e-01
2.325132908934080533e-01
2.325379883887553900e-01
2.325626577646693616e-01
2.325872990411088914e-01
2.326119049081044055e-01
2.326364900537422065e-01
2.326610471596426144e-01
2.326855762456740973e-01
2.327100773316823634e-01
2.327345431493117456e-01
2.327589883030480589e-01
2.327834055161555060e-01
2.328077948083878690e-01
2.328321489445766279e-01
2.328564824625395102e-01
2.328807881187501816e-01
2.329050659328726347e-01
2.329293159245486855e-01
2.329535308999594045e-01
2.329777253138522741e-01
2.330018919640826081e-01
2.330260308702014616e-01
2.330501348713663046e-01
2.330742183560812475e-01
2.330982741551991533e-01
2.331223022881830642e-01
2.331463027744732353e-01
2.331702684943156301e-01
2.331942137536702764e-01
2.332181314245122539e-01
2.332420215261910013e-01
2.332658840780361120e-01
2.332897120012407677e-01
2.333135195195109590e-01
2.333372995457958510e-01
2.333610520993364690e-01
2.333847701339811231e-01
2.334084678078386932e-01
2.334321380665367873e-01
2.334557809292281405e-01
2.334793964150434220e-01
2.335029775185214485e-01
2.335265383160352037e-01
2.335500717939297255e-01
2.335735779712494464e-01
2.335970498749823376e-01
2.336205015163186349e-01
2.336439259140753455e-01
2.336673230872106932e-01
2.336906930546604477e-01
2.337140288838499003e-01
2.337373445047410403e-01
2.337606329766198088e-01
2.337838943183346840e-01
2.338071216295589394e-01
2.338303287754801563e-01
2.338535088476521584e-01
2.338766618648396856e-01
2.338997878457853563e-01
2.339228799303473272e-01
2.339459519029944701e-01
2.339689968954947186e-01
2.339920149265062865e-01
2.340149991679348618e-01
2.340379633398767534e-01
2.340609006061711017e-01
2.340838109853903559e-01
2.341066944960864538e-01
2.341295443501041074e-01
2.341523741873203224e-01
2.341751772115390484e-01
2.341979534412295116e-01
2.342206961200828108e-01
2.342434188240065107e-01
2.342661147886748174e-01
2.342887840324731075e-01
2.343114265737649138e-01
2.343340356959344173e-01
2.343566248951668984e-01
2.343791874468548753e-01
2.344017233692806679e-01
2.344242259774821369e-01
2.344467087040651154e-01
2.344691648561001429e-01
2.344915944517860229e-01
2.345139975093011586e-01
2.345363673831294127e-01
2.345587174266492991e-01
2.345810409864052259e-01
2.346033380804935509e-01
2.346256020948586651e-01
2.346478463196918773e-01
2.346700641330189685e-01
2.346922555528560550e-01
2.347144205971973818e-01
2.347365526911930900e-01
2.347586650462922531e-01
2.347807510797537967e-01
2.348028108094926125e-01
2.348248376919259139e-01
2.348468448757038973e-01
2.348688258093751258e-01
2.348907805107733893e-01
2.349127089977122718e-01
2.349346047655778980e-01
2.349564808847585395e-01
2.349783308427960682e-01
2.350001546574261857e-01
2.350219458551118246e-01
2.350437174438247401e-01
2.350654629422078146e-01
2.350871823679154815e-01
2.351088757385834116e-01
2.351305366194059165e-01
2.351521779405711943e-01
2.351737932594788749e-01
2.351953825936851650e-01
2.352169395392756379e-01
2.352384769643998119e-01
2.352599884573709499e-01
2.352814740356651002e-01
2.353029337167423241e-01
2.353243611351844011e-01
2.353457690818304138e-01
2.353671511835131180e-01
2.353885074576153036e-01
2.354098315694218013e-01
2.354311362481106562e-01
2.354524151512422669e-01
2.354736682961177940e-01
2.354948957000243259e-01
2.355160910665120566e-01
2.355372670479140007e-01
2.355584173400812609e-01
2.355795419602206286e-01
2.356006346424037168e-01
2.356217079776746215e-01
2.356427556924236555e-01
2.356637778037831421e-01
2.356847743288662533e-01
2.357057390397781504e-01
2.357266844511821668e-01
2.357476043275313626e-01
2.357684986858616383e-01
2.357893675431932401e-01
2.358102047095402554e-01
2.358310226234395790e-01
2.358518150872779273e-01
2.358725821179990800e-01
2.358933175558547146e-01
2.359140337786644337e-01
2.359347246190709180e-01
2.359553900939436732e-01
2.359760302201331927e-01
2.359966388755753708e-01
2.360172283624171752e-01
2.360377925510117603e-01
2.360583314581363723e-01
2.360788389917816699e-01
2.360993273937417314e-01
2.361197905644457085e-01
2.361402285205967955e-01
2.361606412788800624e-01
2.361810227847470078e-01
2.362013852047714357e-01
2.362217224768672352e-01
2.362420346176467012e-01
2.362623156024410143e-01
2.362825775378270265e-01
2.363028143916188484e-01
2.363230261803557219e-01
2.363432129205577936e-01
2.363633686247962884e-01
2.363835053248743989e-01
2.364036170258694280e-01
2.364237037442306621e-01
2.364437595222307897e-01
2.364637963320336822e-01
2.364838082084386173e-01
2.365037951678232442e-01
2.365237572265472821e-01
2.365436884639039172e-01
2.365636007777253136e-01
2.365834882398553385e-01
2.366033508665830454e-01
2.366231827667288345e-01
2.366429957788374616e-01
2.366627840043001307e-01
2.366825474593357015e-01
2.367022861601456030e-01
2.367219942523524912e-01
2.367416835006073139e-01
2.367613480431293715e-01
2.367809878960509262e-01
2.368005972343480980e-01
2.368201877637348129e-01
2.368397536518043189e-01
2.368592949146183235e-01
2.368788115682207152e-01
2.368982978241773174e-01
2.369177653147420681e-01
2.369372082441204563e-01
2.369566266282868150e-01
2.369760147079930379e-01
2.369953840568966297e-01
2.370147289084082176e-01
2.370340492784335784e-01
2.370533451828633065e-01
2.370726108988221448e-01
2.370918579269397641e-01
2.371110805370243990e-01
2.371302787448981708e-01
2.371494468567004743e-01
2.371685963148099097e-01
2.371877214180669879e-01
2.372068221822282164e-01
2.372258986230293965e-01
2.372449450827746331e-01
2.372639729312392420e-01
2.372829765034522864e-01
2.373019558150846753e-01
2.373209052372859673e-01
2.373398360819191089e-01
2.373587427128783789e-01
2.373776251457685726e-01
2.373964833961775267e-01
2.374153118712108990e-01
2.374341218105477380e-01
2.374529076140622919e-01
2.374716692972757559e-01
2.374904012959761501e-01
2.375091147922635537e-01
2.375278042147130897e-01
2.375464695787804503e-01
2.375651108999049799e-01
2.375837226496224086e-01
2.376023159382696925e-01
2.376208852301919805e-01
2.376394305407645846e-01
2.376579463700384531e-01
2.376764437711058886e-01
2.376949172368464369e-01
2.377133667825706009e-01
2.377317924235731739e-01
2.377501886954488108e-01
2.377685665799385006e-01
2.377869206054888107e-01
2.378052507873301691e-01
2.378235571406763782e-01
2.378418342365555826e-01
2.378600929855818058e-01
2.378783279516578641e-01
2.378965391499335835e-01
2.379147211796995842e-01
2.379328848948368824e-01
2.379510248875280065e-01
2.379691411728616646e-01
2.379872338152482225e-01
2.380052989540494268e-01
2.380233480821603020e-01
2.380413758272771352e-01
2.380593822048128749e-01
2.380773618742799969e-01
2.380953255691921622e-01
2.381132679426721799e-01
2.381311890100749618e-01
2.381490887867424300e-01
2.381669619638431268e-01
2.381848192113370510e-01
2.382026552140270870e-01
2.382204699871977582e-01
2.382382582472614141e-01
2.382560306135002581e-01
2.382737817959791893e-01
2.382915118099254437e-01
2.383092206705512694e-01
2.383269031257245485e-01
2.383445697315826617e-01
2.383622152296676622e-01
2.383798396351365922e-01
2.383974377209382434e-01
2.384150199928596059e-01
2.384325812175434045e-01
2.384501214100899213e-01
2.384676405855846726e-01
2.384851335482300883e-01
2.385026107410763985e-01
2.385200669620414771e-01
2.385375022261545797e-01
2.385549113625407280e-01
2.385723047642224204e-01
2.385896772540577748e-01
2.386070288470217571e-01
2.386243595580760934e-01
2.386416642473969119e-01
2.386589532456740159e-01
2.386762214068411658e-01
2.386934687458042159e-01
2.387106901475006260e-01
2.387278958929177630e-01
2.387450808607672337e-01
2.387622450659021012e-01
2.387793885231619950e-01
2.387965061483367235e-01
2.388136081604833039e-01
2.388306894691887838e-01
2.388477500892390026e-01
2.388647849610278651e-01
2.388818042542272535e-01
2.388988029030446603e-01
2.389157809222143269e-01
2.389327383264554239e-01
2.389496700868179446e-01
2.389665863114396882e-01
2.389834819652087716e-01
2.390003570627916019e-01
2.390172065996853112e-01
2.390340406349592550e-01
2.390508541579659529e-01
2.390676471833206584e-01
2.390844197256235537e-01
2.391011668108330712e-01
2.391178984368811933e-01
2.391346096236020569e-01
2.391513003855457176e-01
2.391679657729607611e-01
2.391846157350253632e-01
2.392012453158823826e-01
2.392178545300306935e-01
2.392344433919567637e-01
2.392510069821759400e-01
2.392675551891182417e-01
2.392840830872173252e-01
2.393005906909072000e-01
2.393170731048409328e-01
2.393335401690068476e-01
2.393499869819906700e-01
2.393664135581786145e-01
2.393828199119421019e-01
2.393992011780093632e-01
2.394155671360085891e-01
2.394319129146240399e-01
2.394482385281779258e-01
2.394645391353812380e-01
2.394808244677295028e-01
2.394970896779072267e-01
2.395133347801883528e-01
2.395295597888334460e-01
2.395457598924372600e-01
2.395619447625232934e-01
2.395781095816807427e-01
2.395942543641215727e-01
2.396103791240470349e-01
2.396264790798304234e-01
2.396425638432330696e-01
2.396586286266446097e-01
2.396746734442178894e-01
2.396906935380736792e-01
2.397066984723176253e-01
2.397226834831027997e-01
2.397386485845348358e-01
2.397545937907059055e-01
2.397705143733278033e-01
2.397864198371249533e-01
2.398023054478636285e-01
2.398181712195888715e-01
2.398340124476087687e-01
2.398498385892972040e-01
2.398656449340327290e-01
2.398814314958146454e-01
2.398971982886300980e-01
2.399129406371891815e-01
2.399286679398626165e-01
2.399443755154561098e-01
2.399600633779090386e-01
2.399757268753809347e-01
2.399913753591908783e-01
2.400070041716083347e-01
2.400226133265281336e-01
2.400382028378321153e-01
2.400537680828987441e-01
2.400693183544192477e-01
2.400848490239014255e-01
2.401003601051829861e-01
2.401158469989408129e-01
2.401313189511144197e-01
2.401467713565294260e-01
2.401622042289774106e-01
2.401776175822388781e-01
2.401930068460271794e-01
2.402083812080247904e-01
2.402237360921104514e-01
2.402390715120217846e-01
2.402543829206223169e-01
2.402696794591406837e-01
2.402849565746258964e-01
2.403002142807694197e-01
2.403154525912547523e-01
2.403306669877970925e-01
2.403458665537381578e-01
2.403610467649974769e-01
2.403762076352135013e-01
2.403913446691097466e-01
2.404064669038654678e-01
2.404215698384263300e-01
2.404366534863872085e-01
2.404517178613325701e-01
2.404667584966543870e-01
2.404817843720145065e-01
2.404967910150465626e-01
2.405117784392921398e-01
2.405267422010057832e-01
2.405416912339812252e-01
2.405566210887302991e-01
2.405715317787534557e-01
2.405864233175412370e-01
2.406012912898354561e-01
2.406161445722756476e-01
2.406309787438826175e-01
2.406457938181043588e-01
2.406605854024038704e-01
2.406753623278411469e-01
2.406901201961729742e-01
2.407048590208057393e-01
2.407195788151367255e-01
2.407342752149388976e-01
2.407489569944779029e-01
2.407636197838409764e-01
2.407782635963848228e-01
2.407928840904572376e-01
2.408074899950352621e-01
2.408220769627986702e-01
2.408366450070637821e-01
2.408511941411365931e-01
2.408657200514956465e-01
2.408802314106872067e-01
2.408947238995408358e-01
2.409091975313231160e-01
2.409236480149496151e-01
2.409380839779594607e-01
2.409525011236358649e-01
2.409668994652051088e-01
2.409812790158849249e-01
2.409956355125449923e-01
2.410099775266499322e-01
2.410243007894558032e-01
2.410386053141427842e-01
2.410528868598723062e-01
2.410671539533914831e-01
2.410814023482664159e-01
2.410956320576377321e-01
2.411098430946360116e-01
2.411240312462048230e-01
2.411382049833679375e-01
2.411523600874917739e-01
2.411664965716691644e-01
2.411806102449971512e-01
2.411947095340635505e-01
2.412087902424036034e-01
2.412228523830746152e-01
2.412368959691235104e-01
2.412509168372513058e-01
2.412649233586763309e-01
2.412789113645608940e-01
2.412928808679138393e-01
2.413068318817375435e-01
2.413207602702423515e-01
2.413346743494723112e-01
2.413485699781166838e-01
2.413624471691412088e-01
2.413763018086943490e-01
2.413901421688207649e-01
2.414039641301631289e-01
2.414177677056509874e-01
2.414315529082044498e-01
2.414453156513095833e-01
2.414590641521846826e-01
2.414727943188279546e-01
2.414865061641256472e-01
2.415001956233635561e-01
2.415138708700391712e-01
2.415275278339668596e-01
2.415411665279971198e-01
2.415547869649713464e-01
2.415683851073415489e-01
2.415819690741248249e-01
2.415955348223206012e-01
2.416090823647359942e-01
2.416226076854878502e-01
2.416361188601471588e-01
2.416496118673922833e-01
2.416630867199984767e-01
2.416765434307298621e-01
2.416899780106965823e-01
2.417033984813355685e-01
2.417168008483399355e-01
2.417301851244427757e-01
2.417435473422808179e-01
2.417568954801214143e-01
2.417702255652010024e-01
2.417835376102187295e-01
2.417968316278640284e-01
2.418101036776017232e-01
2.418233616839057798e-01
2.418366017008574675e-01
2.418498237411148277e-01
2.418630238855342118e-01
2.418762100156936490e-01
2.418893782070819509e-01
2.419025284723249625e-01
2.419156608240422002e-01
2.419287713697451103e-01
2.419418679375613390e-01
2.419549466296553875e-01
2.419680074586142982e-01
2.419810465532091226e-01
2.419940716989414098e-01
2.420070790192495602e-01
2.420200685266894469e-01
2.420330402338101705e-01
2.420459902958711496e-01
2.420589264452617795e-01
2.420718448319288396e-01
2.420847454683904831e-01
2.420976245310308139e-01
2.421104897098848019e-01
2.421233371760382336e-01
2.421361669419799800e-01
2.421489790201903913e-01
2.421617696133771258e-01
2.421745463587982039e-01
2.421873054538822290e-01
2.422000469110801857e-01
2.422127669540914963e-01
2.422254731780884296e-01
2.422381618015062299e-01
2.422508328367667940e-01
2.422634862962849134e-01
2.422761184299181692e-01
2.422887367803977232e-01
2.423013375912098366e-01
2.423139208494663466e-01
2.423264828154253481e-01
2.423390309899141060e-01
2.423515616383867255e-01
2.423640747731555245e-01
2.423765704065270199e-01
2.423890448352439830e-01
2.424015055079174474e-01
2.424139487160654749e-01
2.424263744719689639e-01
2.424387790931407660e-01
2.424511699865517234e-01
2.424635434645081022e-01
2.424758995392616856e-01
2.424882382230571509e-01
2.425005558592949473e-01
2.425128598030562577e-01
2.425251463925509610e-01
2.425374156399977277e-01
2.425496639094381623e-01
2.425618985145770456e-01
2.425741158142801224e-01
2.425863158207410275e-01
2.425984985461449861e-01
2.426106603802562489e-01
2.426228085852210059e-01
2.426349395456446900e-01
2.426470532736893226e-01
2.426591497815089871e-01
2.426712254844988204e-01
2.426832875934284983e-01
2.426953325185546295e-01
2.427073602720083434e-01
2.427193672896235666e-01
2.427313607412018293e-01
2.427433370574543225e-01
2.427552962504865297e-01
2.427672383323977168e-01
2.427791597644941013e-01
2.427910676655250788e-01
2.428029584916935879e-01
2.428148322550723881e-01
2.428266854372808925e-01
2.428385251163603376e-01
2.428503477688372381e-01
2.428621534067645360e-01
2.428739420421867079e-01
2.428857101820330322e-01
2.428974648536194048e-01
2.429092025588003856e-01
2.429209233096001619e-01
2.429326236331292299e-01
2.429443105162553129e-01
2.429559804810315637e-01
2.429676335394574949e-01
2.429792697035298432e-01
2.429908855255094868e-01
2.430024879418618000e-01
2.430140734998078034e-01
2.430256422113214465e-01
2.430371906487203693e-01
2.430487257082775687e-01
2.430602439572864537e-01
2.430717454076975481e-01
2.430832300714588778e-01
2.430946945458770658e-01
2.431061456771472784e-01
2.431175800575720580e-01
2.431289976990747836e-01
2.431403952188941897e-01
2.431517794232908036e-01
2.431631469245092714e-01
2.431744977344540148e-01
2.431858318650248207e-01
2.431971459582924489e-01
2.432084467707582576e-01
2.432197309395174034e-01
2.432309984764504662e-01
2.432422460434282563e-01
2.432534803572768412e-01
2.432646980749070265e-01
2.432758992081794913e-01
2.432870837689500298e-01
2.432982484437641313e-01
2.433093999000095486e-01
2.433205348192894191e-01
2.433316532134401633e-01
2.433427517886846969e-01
2.433538371729874195e-01
2.433649060676416342e-01
2.433759584844670809e-01
2.433869944352761439e-01
2.433980106508089047e-01
2.434090137099094719e-01
2.434200003384078825e-01
2.434309705480991737e-01
2.434419210892723173e-01
2.434528585016055013e-01
2.434637795304915309e-01
2.434746841877090673e-01
2.434855724850328029e-01
2.434964411971125564e-01
2.435072968148226380e-01
2.435181361079341578e-01
2.435289590882060151e-01
2.435397625497104368e-01
2.435505529444106365e-01
2.435613270615159809e-01
2.435720849127677168e-01
2.435828265099034273e-01
2.435935486712011433e-01
2.436042578001366421e-01
2.436149507101417200e-01
2.436256274129379173e-01
2.436362847461026049e-01
2.436469290744518457e-01
2.436575572307306814e-01
2.436681692266456367e-01
2.436787650738987954e-01
2.436893416341164298e-01
2.436999052239440244e-01
2.437104527001923149e-01
2.437209840745493683e-01
2.437314962278160357e-01
2.437419954382292753e-01
2.437524785817904438e-01
2.437629456701722874e-01
2.437733967150452208e-01
2.437838286211022609e-01
2.437942476187255902e-01
2.438046506078259124e-01
2.438150376000594033e-01
2.438254055191720060e-01
2.438357605573861497e-01
2.438460996336799524e-01
2.438564227596955458e-01
2.438667299470730909e-01
2.438770181432952933e-01
2.438872934930444991e-01
2.438975529390526031e-01
2.439077964929473596e-01
2.439180241663520265e-01
2.439282329304001407e-01
2.439384288824081315e-01
2.439486089887778486e-01
2.439587732611197823e-01
2.439689186894268280e-01
2.439790513332481536e-01
2.439891681778565968e-01
2.439992692348532111e-01
2.440093545158353860e-01
2.440194210342926384e-01
2.440294748027198313e-01
2.440395128299043259e-01
2.440495351274329372e-01
2.440595387275321104e-01
2.440695296051774155e-01
2.440795047879065205e-01
2.440894642872958320e-01
2.440994081149183148e-01
2.441093333263433252e-01
2.441192458498042117e-01
2.441291427362002886e-01
2.441390239970942788e-01
2.441488867066680668e-01
2.441587367558864796e-01
2.441685712142749320e-01
2.441783900933876261e-01
2.441881934047759883e-01
2.441979782458104098e-01
2.442077504610262184e-01
2.442175071431549882e-01
2.442272483037389585e-01
2.442369710586397569e-01
2.442466812153706590e-01
2.442563758851688527e-01
2.442660550795694163e-01
2.442757188101023491e-01
2.442853642156660177e-01
2.442949970576531737e-01
2.443046144703551747e-01
2.443142164652953030e-01
2.443238001997374842e-01
2.443333713983052713e-01
2.443429272136694308e-01
2.443524676573467502e-01
2.443619927408523240e-01
2.443714996443328014e-01
2.443809940466013242e-01
2.443904731232302840e-01
2.443999368857269761e-01
2.444093825324828995e-01
2.444188157057886612e-01
2.444282335994737987e-01
2.444376362250408885e-01
2.444470235939902869e-01
2.444563929274423120e-01
2.444657498221892156e-01
2.444750914948072840e-01
2.444844179567913223e-01
2.444937264473851513e-01
2.445030225271035973e-01
2.445123034306619370e-01
2.445215691695476479e-01
2.445308197552513996e-01
2.445400524495917882e-01
2.445492727678949263e-01
2.445584779674695453e-01
2.445676680597986818e-01
2.445768403247043088e-01
2.445860002414827483e-01
2.445951450854569886e-01
2.446042748681071799e-01
2.446133896009115849e-01
2.446224865861155728e-01
2.446315712581357271e-01
2.446406409147371119e-01
2.446496955673940765e-01
2.446587325362317156e-01
2.446677572198852346e-01
2.446767669340114693e-01
2.446857616900824373e-01
2.446947414995699621e-01
2.447037037048701846e-01
2.447126536600468250e-01
2.447215887030468884e-01
2.447305088453380351e-01
2.447394114470746451e-01
2.447483018267862520e-01
2.447571773401898687e-01
2.447660379987521284e-01
2.447748838139406080e-01
2.447837121680268568e-01
2.447925283352787584e-01
2.448013296935504235e-01
2.448101162543065978e-01
2.448188854174554729e-01
2.448276424219773539e-01
2.448363846633742624e-01
2.448451121531117214e-01
2.448538249026538383e-01
2.448625203338746226e-01
2.448712036418005666e-01
2.448798722439212983e-01
2.448885261516990930e-01
2.448971653765972811e-01
2.449057873623750048e-01
2.449143972602761399e-01
2.449229925096872706e-01
2.449315731220738646e-01
2.449401365586383050e-01
2.449486879357223867e-01
2.449572247101729494e-01
2.449657468934556270e-01
2.449742544970359703e-01
2.449827450038468690e-01
2.449912234867566152e-01
2.449996874243601519e-01
2.450081368281241678e-01
2.450165691983053340e-01
2.450249895731164140e-01
2.450333954484897325e-01
2.450417868358950313e-01
2.450501637468009974e-01
2.450585237030420971e-01
2.450668716996681762e-01
2.450752052542052306e-01
2.450835243781256945e-01
2.450918266104656906e-01
2.451001169118667278e-01
2.451083928170703641e-01
2.451166543375523088e-01
2.451249014847890206e-01
2.451331318192428999e-01
2.451413502586976823e-01
2.451495543593396054e-01
2.451577441326494022e-01
2.451659171561670902e-01
2.451740783135177848e-01
2.451822251779804951e-01
2.451903577610398677e-01
2.451984760741806602e-01
2.452065777162185101e-01
2.452146675282309563e-01
2.452227431047869222e-01
2.452308044573781598e-01
2.452388492017755217e-01
2.452468821451444236e-01
2.452549008990249357e-01
2.452629054749141391e-01
2.452708958843093368e-01
2.452788697641038462e-01
2.452868318792244540e-01
2.452947798623506537e-01
2.453027137249855216e-01
2.453106311208567702e-01
2.453185367812276696e-01
2.453264283556259029e-01
2.453343058555624845e-01
2.453421692925490949e-01
2.453500163412809520e-01
2.453578516910941143e-01
2.453656730125023944e-01
2.453734803170244394e-01
2.453812712960684594e-01
2.453890506055531051e-01
2.453968159327188370e-01
2.454045672890942109e-01
2.454123046862064783e-01
2.454200258362795317e-01
2.454277353536154227e-01
2.454354309462872807e-01
2.454431126258318774e-01
2.454507781210625572e-01
2.454584320131135700e-01
2.454660720266617080e-01
2.454736981732534296e-01
2.454813104644384125e-01
2.454889066496903083e-01
2.454964912688378242e-01
2.455040620672377105e-01
2.455116190564474166e-01
2.455191600024098086e-01
2.455266894120330390e-01
2.455342056151146868e-01
2.455417115149058915e-01
2.455492075290866272e-01
2.455566914412309343e-01
2.455641677254671584e-01
2.455716341624351318e-01
2.455790907649222088e-01
2.455865353282342123e-01
2.455939723030537147e-01
2.456013994817662360e-01
2.456088168771720648e-01
2.456162245020716284e-01
2.456236201663515306e-01
2.456310082915575954e-01
2.456383866846752473e-01
2.456457553585191245e-01
2.456531121345698898e-01
2.456604614112042062e-01
2.456678010070174889e-01
2.456751309348370882e-01
2.456824512074918254e-01
2.456897596608717815e-01
2.456970606645622890e-01
2.457043520515898860e-01
2.457116338347957729e-01
2.457189038615313625e-01
2.457261664784860244e-01
2.457334195301618396e-01
2.457406630294138028e-01
2.457478969891009613e-01
2.457551192708117838e-01
2.457623341927931138e-01
2.457695396138036836e-01
2.457767355467164183e-01
2.457839220044087947e-01
2.457910968626118853e-01
2.457982644113213266e-01
2.458054225234586054e-01
2.458125712119149375e-01
2.458197083636691482e-01
2.458268382462535095e-01
2.458339587438510276e-01
2.458410698693699048e-01
2.458481716357195646e-01
2.458552619438515441e-01
2.458623450333931593e-01
2.458694188025194738e-01
2.458764832641577858e-01
2.458835363303672750e-01
2.458905822185905587e-01
2.458976188381284678e-01
2.459046462019237322e-01
2.459116643229249111e-01
2.459186711269921166e-01
2.459256708040096218e-01
2.459326612770999509e-01
2.459396425592265956e-01
2.459466125872211417e-01
2.459535755290642722e-01
2.459605293188622532e-01
2.459674739695990320e-01
2.459744094942616921e-01
2.459813338433099461e-01
2.459882511575158803e-01
2.459951593846349538e-01
2.460020585376721247e-01
2.460089465779211892e-01
2.460158276245286157e-01
2.460226996360977969e-01
2.460295626256536750e-01
2.460364166062271041e-01
2.460432595525654520e-01
2.460500955569585868e-01
2.460569225914842895e-01
2.460637406691933426e-01
2.460705477755269766e-01
2.460773479814306608e-01
2.460841392696933860e-01
2.460909216533844479e-01
2.460976951455801920e-01
2.461044577450048065e-01
2.461112134960957432e-01
2.461179603949441574e-01
2.461246984546466843e-01
2.461314256844827075e-01
2.461381461078276101e-01
2.461448577313430641e-01
2.461515605681477703e-01
2.461582546313649256e-01
2.461649379433817064e-01
2.461716145014197221e-01
2.461782823252691155e-01
2.461849414280760373e-01
2.461915898426431937e-01
2.461982315454123993e-01
2.462048645666054802e-01
2.462114889193897649e-01
2.462181046169422960e-01
2.462247097049971301e-01
2.462313081341966636e-01
2.462378979477165275e-01
2.462444791587538595e-01
2.462510498233220213e-01
2.462576138715657781e-01
2.462641693569526946e-01
2.462707162927038618e-01
2.462772546920467265e-01
2.462837826237534722e-01
2.462903039925240234e-01
2.462968168646035294e-01
2.463033212532446115e-01
2.463098152373535132e-01
2.463163027014196871e-01
2.463227817218393012e-01
2.463292523118895960e-01
2.463357144848568048e-01
2.463421663322274135e-01
2.463486117134033593e-01
2.463550487173838122e-01
2.463614773574792638e-01
2.463678957351711218e-01
2.463743076899364282e-01
2.463807113207830135e-01
2.463871066410490696e-01
2.463934936640781170e-01
2.463998705037564185e-01
2.464062409748334626e-01
2.464126031887412527e-01
2.464189571588524807e-01
2.464253010089048346e-01
2.464316385340097615e-01
2.464379678554689257e-01
2.464442889866814146e-01
2.464506019410540039e-01
2.464569048545514340e-01
2.464632014979172281e-01
2.464694900047007253e-01
2.464757703883366513e-01
2.464820426622665595e-01
2.464883049745845989e-01
2.464945610718665137e-01
2.465008090998093426e-01
2.465070490718845597e-01
2.465132791458164718e-01
2.465195030489925332e-01
2.465257189367565660e-01
2.465319268226104921e-01
2.465381267200632276e-01
2.465443167987880768e-01
2.465505007623674527e-01
2.465566767781152691e-01
2.465628448595716393e-01
2.465690031858958353e-01
2.465751554417733582e-01
2.465812998040222415e-01
2.465874362862127134e-01
2.465935649019241893e-01
2.465996838420865811e-01
2.466057967679434748e-01
2.466119018681033892e-01
2.466179991561765206e-01
2.466240868324348079e-01
2.466301685395193843e-01
2.466362424753962279e-01
2.466423086537090081e-01
2.466483670881088053e-01
2.466544159904566491e-01
2.466604589803200742e-01
2.466664942672733563e-01
2.466725218650027418e-01
2.466785399945646828e-01
2.466845522572168881e-01
2.466905568717482622e-01
2.466965538518778867e-01
2.467025432113349459e-01
2.467085231825812686e-01
2.467144973441714462e-01
2.467204639263205213e-01
2.467264229427917066e-01
2.467323726350992008e-01
2.467383165637824782e-01
2.467442529681244667e-01
2.467501818619249887e-01
2.467561032589903891e-01
2.467620154120594711e-01
2.467679218593364088e-01
2.467738208513497178e-01
2.467797124019432686e-01
2.467855947727596588e-01
2.467914714842874557e-01
2.467973407959755394e-01
2.468032027217051394e-01
2.468090572753655898e-01
2.468149027296382136e-01
2.468207425830514778e-01
2.468265751061152757e-01
2.468324003127566613e-01
2.468382164844161730e-01
2.468440271022017407e-01
2.468498304453988490e-01
2.468556265279725492e-01
2.468614153638974684e-01
2.468671952454679908e-01
2.468729696322071177e-01
2.468787368142763838e-01
2.468844968056886358e-01
2.468902479073469547e-01
2.468959935616576729e-01
2.469017320674081195e-01
2.469074634386505540e-01
2.469131876894485877e-01
2.469189031313732408e-01
2.469246131856240589e-01
2.469303161616755726e-01
2.469360120736316944e-01
2.469416992415238155e-01
2.469473810697357663e-01
2.469530558762203509e-01
2.469587236751219494e-01
2.469643844805947397e-01
2.469700366231515898e-01
2.469756834863486850e-01
2.469813233986401513e-01
2.469869563742224938e-01
2.469925807519172956e-01
2.469981998987708371e-01
2.470038121515648333e-01
2.470094175245388934e-01
2.470150160319415089e-01
2.470206060228857803e-01
2.470261908439739529e-01
2.470317688423013247e-01
2.470373400321602686e-01
2.470429027708204717e-01
2.470484603886833885e-01
2.470540112410173628e-01
2.470595553421594259e-01
2.470650927064583224e-01
2.470706217012858530e-01
2.470761456369817977e-01
2.470816628789405389e-01
2.470871734415543419e-01
2.470926773392264075e-01
2.470981729493254841e-01
2.471036635623464761e-01
2.471091475537010307e-01
2.471146249378387838e-01
2.471200941000477047e-01
2.471255583151028834e-01
2.471310159663523964e-01
2.471364670682936471e-01
2.471419116354321988e-01
2.471473480628611219e-01
2.471527796058983761e-01
2.471582046577210923e-01
2.471636232328816019e-01
2.471690337342395405e-01
2.471744394017053037e-01
2.471798386362376587e-01
2.471852314524390637e-01
2.471906178649230512e-01
2.471959962861582649e-01
2.472013699369919326e-01
2.472067372280166986e-01
2.472120981738946677e-01
2.472174511947057007e-01
2.472227994962035158e-01
2.472281414966100432e-01
2.472334772106352663e-01
2.472388066530026851e-01
2.472441282532089613e-01
2.472494451983396069e-01
2.472547559160527542e-01
2.472600604211231123e-01
2.472653571505010750e-01
2.472706492764951691e-01
2.472759352342366879e-01
2.472812150385510499e-01
2.472864887042739435e-01
2.472917546775766362e-01
2.472970161124971589e-01
2.473022714534092725e-01
2.473075207152011512e-01
2.473127623513409756e-01
2.473179995014097576e-01
2.473232306170969896e-01
2.473284557133427763e-01
2.473336748051009337e-01
2.473388863548600936e-01
2.473440934843334216e-01
2.473492946542542315e-01
2.473544898796294078e-01
2.473596776300849287e-01
2.473648610132014591e-01
2.473700384968662846e-01
2.473752100961408018e-01
2.473803758260987862e-01
2.473855341651890472e-01
2.473906882035271093e-01
2.473958364178457103e-01
2.474009788232733320e-01
2.474061139052396718e-01
2.474112447400473036e-01
2.474163698114260346e-01
2.474214891345624667e-01
2.474266027246514177e-01
2.474317090757431059e-01
2.474368112470844427e-01
2.474419077310505422e-01
2.474469985428956742e-01
2.474520821834851891e-01
2.474571616985831446e-01
2.474622355874005475e-01
2.474673038652480117e-01
2.474723665474500567e-01
2.474774221432918531e-01
2.474824736818906357e-01
2.474875196708988256e-01
2.474925601257003671e-01
2.474975935622330814e-01
2.475026229964622237e-01
2.475076469427136827e-01
2.475126654164283013e-01
2.475176784330613278e-01
2.475226845167658729e-01
2.475276866672763698e-01
2.475326834071556459e-01
2.475376747519180132e-01
2.475426592322066410e-01
2.475476398349372997e-01
2.475526150891804167e-01
2.475575850105108944e-01
2.475625496145192617e-01
2.475675074398562825e-01
2.475724614576233773e-01
2.475774102049231040e-01
2.475823536974076367e-01
2.475872904800512642e-01
2.475922235114723924e-01
2.475971513351173103e-01
2.476020739666993098e-01
2.476069914219455881e-01
2.476119022536315273e-01
2.476168094049833457e-01
2.476217114272721564e-01
2.476266083362881343e-01
2.476314986909643190e-01
2.476363854223819772e-01
2.476412670879879763e-01
2.476461437036357460e-01
2.476510152851963686e-01
2.476558803991920077e-01
2.476607419617376793e-01
2.476655985378959646e-01
2.476704501435998129e-01
2.476752967947998818e-01
2.476801370654930501e-01
2.476849738570644222e-01
2.476898057420747756e-01
2.476946327365385503e-01
2.476994534203474652e-01
2.477042706832753849e-01
2.477090831037958851e-01
2.477138906979901856e-01
2.477186934819559094e-01
2.477234900428446351e-01
2.477282832561336634e-01
2.477330717075810484e-01
2.477378554133519151e-01
2.477426329663210969e-01
2.477474072307009612e-01
2.477521767979939948e-01
2.477569416844303818e-01
2.477617019062609838e-01
2.477664560634042779e-01
2.477712070062134397e-01
2.477759533332602182e-01
2.477806950608613945e-01
2.477854307944878931e-01
2.477901633735781484e-01
2.477948914022736759e-01
2.477996148969607848e-01
2.478043338740444357e-01
2.478090469458239242e-01
2.478137555993032981e-01
2.478184531639925081e-01
2.478231391172868725e-01
2.478278120859353229e-01
2.478324748734803684e-01
2.478371261032439321e-01
2.478417657931203943e-01
2.478463939610199007e-01
2.478510092509268736e-01
2.478556144320596122e-01
2.478602081450042849e-01
2.478647904077152242e-01
2.478693598778748119e-01
2.478739192974333261e-01
2.478784673206928246e-01
2.478830039656568507e-01
2.478875292503426586e-01
2.478920418494287015e-01
2.478965444710256316e-01
2.479010357864607217e-01
2.479055158137997983e-01
2.479099832412251514e-01
2.479144407499683789e-01
2.479188870248828225e-01
2.479233220840825203e-01
2.479277459456966093e-01
2.479321573146658075e-01
2.479365588388669772e-01
2.479409492199387832e-01
2.479453284760599618e-01
2.479496953254810843e-01
2.479540523895926718e-01
2.479583983833623384e-01
2.479627333250244148e-01
2.479670572328202538e-01
2.479713688415184358e-01
2.479756707396431337e-01
2.479799616587095579e-01
2.479842416170128516e-01
2.479885093624363823e-01
2.479927674574114727e-01
2.479970146465884095e-01
2.480012509483184857e-01
2.480054763809655671e-01
2.480096897086855323e-01
2.480138934615366830e-01
2.480180864004708496e-01
2.480222685439077146e-01
2.480264386689235989e-01
2.480305992798764458e-01
2.480347491506630919e-01
2.480388882997561217e-01
2.480430167456428303e-01
2.480471332814295771e-01
2.480512403795973042e-01
2.480553368300986439e-01
2.480594226514764578e-01
2.480634966495620652e-01
2.480675612715334821e-01
2.480716153200919205e-01
2.480756588138359475e-01
2.480796917713809224e-01
2.480837130143380975e-01
2.480877249585104749e-01
2.480917264224077046e-01
2.480957174247011565e-01
2.480996967995300617e-01
2.481036669377956749e-01
2.481076266705561639e-01
2.481115760165428508e-01
2.481155149945017679e-01
2.481194424541028343e-01
2.481233607553748888e-01
2.481272687449382064e-01
2.481311664415976614e-01
2.481350538641730052e-01
2.481389298777311736e-01
2.481427968117061456e-01
2.481466535281417474e-01
2.481505000459182098e-01
2.481543352423172533e-01
2.481581614225031318e-01
2.481619774607569384e-01
2.481657833760203269e-01
2.481695791872504941e-01
2.481733637868725473e-01
2.481771394499653061e-01
2.481809050659839200e-01
2.481846606539466205e-01
2.481884051182929318e-01
2.481921407102380961e-01
2.481958663312735236e-01
2.481995820004821163e-01
2.482032877369607649e-01
2.482069824600412478e-01
2.482106683913644085e-01
2.482143444473423055e-01
2.482180106471363057e-01
2.482216659218883792e-01
2.482253124697882396e-01
2.482289492190818680e-01
2.482325761889963012e-01
2.482361933987729530e-01
2.482397997941890588e-01
2.482433975443802954e-01
2.482469855922551927e-01
2.482505639571235823e-01
2.482541315963678330e-01
2.482576906560848007e-01
2.482612400908146555e-01
2.482647799199320104e-01
2.482683101628286038e-01
2.482718297912674676e-01
2.482753409228077024e-01
2.482788425263988408e-01
2.482823346214987070e-01
2.482858161912701589e-01
2.482892893306530013e-01
2.482927530200200461e-01
2.482962072788980346e-01
2.482996521268324708e-01
2.483030865611046689e-01
2.483065126486427576e-01
2.483099293839685640e-01
2.483133367866957320e-01
2.483167338653004541e-01
2.483201226645088688e-01
2.483235021900595529e-01
2.483268724616373435e-01
2.483302334989430371e-01
2.483335843243109908e-01
2.483369269549849379e-01
2.483402604105926226e-01
2.483435847109055905e-01
2.483468988892418572e-01
2.483502049410698520e-01
2.483535018970231822e-01
2.483567897769463073e-01
2.483600686007015890e-01
2.483633374152037498e-01
2.483665981889682517e-01
2.483698499662562731e-01
2.483730927670022570e-01
2.483763256488924764e-01
2.483795505590949693e-01
2.483827665526673889e-01
2.483859736496175918e-01
2.483891718699728635e-01
2.483923602847508405e-01
2.483955408147045796e-01
2.483987125282527408e-01
2.484018754454973554e-01
2.484050286480129766e-01
2.484081740356383905e-01
2.484113098152962995e-01
2.484144320155280694e-01
2.484175401690730811e-01
2.484206333839388270e-01
2.484237135319733447e-01
2.484267797170498782e-01
2.484298319671199573e-01
2.484328694068767274e-01
2.484358938749997858e-01
2.484389044920814471e-01
2.484419012861533993e-01
2.484448842852653438e-01
2.484478526347833338e-01
2.484508081322993889e-01
2.484537499191201981e-01
2.484566780233763150e-01
2.484595916068220722e-01
2.484624924344808194e-01
2.484653796640815260e-01
2.484682533238366520e-01
2.484711134419776424e-01
2.484739592005544284e-01
2.484767923242615362e-01
2.484796119911657775e-01
2.484824182295830297e-01
2.484852102376470528e-01
2.484879897080940203e-01
2.484907558351110990e-01
2.484935086470955456e-01
2.484962481724648509e-01
2.484989736292737839e-01
2.485016866706878935e-01
2.485043865108570726e-01
2.485070731782827724e-01
2.485097467014873163e-01
2.485124063182335419e-01
2.485150536425423662e-01
2.485176879083159374e-01
2.485203091441606227e-01
2.485229166034531034e-01
2.485255118692075993e-01
2.485280941909732699e-01
2.485306635974431910e-01
2.485332201173307831e-01
2.485357630233382686e-01
2.485382938601074509e-01
2.485408118965552748e-01
2.485433171614831183e-01
2.485458089429011530e-01
2.485482887550594933e-01
2.485507558822195873e-01
2.485532103532686887e-01
2.485556521971162558e-01
2.485580807207144471e-01
2.485604974007139534e-01
2.485629015403618136e-01
2.485652931686548328e-01
2.485676716075458925e-01
2.485700383039164407e-01
2.485723925760484621e-01
2.485747344530273850e-01
2.485770639639616475e-01
2.485793804493590387e-01
2.485816853192813203e-01
2.485839779106099601e-01
2.485862582525416586e-01
2.485885257002748705e-01
2.485907816347266985e-01
2.485930254075045809e-01
2.485952570478948964e-01
2.485974765852109192e-01
2.485996833928143801e-01
2.486018788155901216e-01
2.486040622233528230e-01
2.486062336455053812e-01
2.486083924697887193e-01
2.486105400125717957e-01
2.486126756580845087e-01
2.486147994358197943e-01
2.486169113752982607e-01
2.486190108820313938e-01
2.486210992371478967e-01
2.486231758426919181e-01
2.486252407282765753e-01
2.486272933134762997e-01
2.486293348515411783e-01
2.486313647586127495e-01
2.486333830643979725e-01
2.486353897986261774e-01
2.486373843982515042e-01
2.486393680820742358e-01
2.486413402836620545e-01
2.486433010328399362e-01
2.486452497803054440e-01
2.486471877176220646e-01
2.486491142921365693e-01
2.486510295337694687e-01
2.486529334724658924e-01
2.486548255759051529e-01
2.486567070020035686e-01
2.486585772151348739e-01
2.486604362453412320e-01
2.486622835737265225e-01
2.486641203316130033e-01
2.486659459968360575e-01
2.486677605995348816e-01
2.486695641698717651e-01
2.486713562055342386e-01
2.486731378050041075e-01
2.486749084627431494e-01
2.486766682090130742e-01
2.486784165546036263e-01
2.486801545720513373e-01
2.486818817689576688e-01
2.486835981756850278e-01
2.486853038226180812e-01
2.486869982367248544e-01
2.486886824585170241e-01
2.486903560118183532e-01
2.486920189271165649e-01
2.486936707441560201e-01
2.486953124781571822e-01
2.486969436657593124e-01
2.486985643375516641e-01
2.487001745241477768e-01
2.487017742561875855e-01
2.487033626202898029e-01
2.487049415414233355e-01
2.487065101000533740e-01
2.487080683269237424e-01
2.487096162528026344e-01
2.487111539084821132e-01
2.487126813247830803e-01
2.487141985325499460e-01
2.487157055626553204e-01
2.487172015569474592e-01
2.487186883304671470e-01
2.487201650190763724e-01
2.487216316537519400e-01
2.487230882654951625e-01
2.487245348853350801e-01
2.487259715443262131e-01
2.487273982735491995e-01
2.487288151041114614e-01
2.487302212316032379e-01
2.487316183641253842e-01
2.487330056914490439e-01
2.487343832447899417e-01
2.487357510553865059e-01
2.487371091545052537e-01
2.487384575734427339e-01
2.487397963435173387e-01
2.487411254960767149e-01
2.487424442789528956e-01
2.487437542963187032e-01
2.487450547903554132e-01
2.487463457925198074e-01
2.487476273342933142e-01
2.487488994471867554e-01
2.487501621627374038e-01
2.487514155125087056e-01
2.487526595280938335e-01
2.487538935080515767e-01
2.487551189556648501e-01
2.487563351640125764e-01
2.487575421647979790e-01
2.487587399897496776e-01
2.487599286706241863e-01
2.487611082392073014e-01
2.487622787273123248e-01
2.487634401667787321e-01
2.487645919053703691e-01
2.487657353485380474e-01
2.487668698387376920e-01
2.487679954079212996e-01
2.487691120880687889e-01
2.487702199111904433e-01
2.487713189093210542e-01
2.487724091145269434e-01
2.487734905589011891e-01
2.487745626378764507e-01
2.487756266621536927e-01
2.487766820220305986e-01
2.487777287497140721e-01
2.487787668774399663e-01
2.487797964374726389e-01
2.487808174621052582e-01
2.487818299836584979e-01
2.487828340344841460e-01
2.487838290561340537e-01
2.487848162676695729e-01
2.487857951056824668e-01
2.487867656026386542e-01
2.487877277910331697e-01
2.487886817033914399e-01
2.487896273722652041e-01
2.487905648302383421e-01
2.487914941099224064e-01
2.487924146974305473e-01
2.487933277233149720e-01
2.487942326689031314e-01
2.487951295669246221e-01
2.487960184501386007e-01
2.487968993513323401e-01
2.487977723033260591e-01
2.487986373389664829e-01
2.487994944911324224e-01
2.488003432889230870e-01
2.488011847775408736e-01
2.488020184814760949e-01
2.488028444337265777e-01
2.488036626673193197e-01
2.488044732153116001e-01
2.488052761107916455e-01
2.488060713868771312e-01
2.488068590767156252e-01
2.488076387508077469e-01
2.488084113721890644e-01
2.488091765069295191e-01
2.488099341882991367e-01
2.488106844495975578e-01
2.488114273241548990e-01
2.488121628453335010e-01
2.488128910465244592e-01
2.488136119611502883e-01
2.488143251995128535e-01
2.488150316456925193e-01
2.488157309057403010e-01
2.488164230132019206e-01
2.488171080016548520e-01
2.488177859047070173e-01
2.488184567559979798e-01
2.488191205891976121e-01
2.488197774380082605e-01
2.488204269509208255e-01
2.488210699362960743e-01
2.488217060385539692e-01
2.488223352915237829e-01
2.488229577290621553e-01
2.488235733850611975e-01
2.488241822934421643e-01
2.488247844881583959e-01
2.488253800031949015e-01
2.488259685236065000e-01
2.488265507852973624e-01
2.488271264694358886e-01
2.488276956101338200e-01
2.488282582415366206e-01
2.488288143978205913e-01
2.488293641131953116e-01
2.488299074219018081e-01
2.488304443582132208e-01
2.488309746421073776e-01
2.488314989403244137e-01
2.488320169691413397e-01
2.488325287629589155e-01
2.488330343562135949e-01
2.488335337833737781e-01
2.488340270789396180e-01
2.488345142774449070e-01
2.488349954134546349e-01
2.488354702402169327e-01
2.488359393586276336e-01
2.488364025184184869e-01
2.488368597542864880e-01
2.488373111009622440e-01
2.488377565932091973e-01
2.488381962658248181e-01
2.488386301536390510e-01
2.488390582915151750e-01
2.488394804643033476e-01
2.488398972104013118e-01
2.488403083113303882e-01
2.488407138020879983e-01
2.488411137177032051e-01
2.488415080932419865e-01
2.488418969638011291e-01
2.488422803645116144e-01
2.488426583305395623e-01
2.488430308970839000e-01
2.488433978821337766e-01
2.488437597586088956e-01
2.488441163413792068e-01
2.488444676657808330e-01
2.488448137671820659e-01
2.488451546809866965e-01
2.488454904426318226e-01
2.488458210875898191e-01
2.488461466513665066e-01
2.488464669799860529e-01
2.488467824910321202e-01
2.488470930276000803e-01
2.488473986253357806e-01
2.488476993199166820e-01
2.488479951470564389e-01
2.488482861425041492e-01
2.488485723420432449e-01
2.488488537814898816e-01
2.488491303331900328e-01
2.488494023628309848e-01
2.488496697400236768e-01
2.488499325007244856e-01
2.488501906809284792e-01
2.488504443166629498e-01
2.488506934439922158e-01
2.488509380990147346e-01
2.488511783178661563e-01
2.488514139974832839e-01
2.488516454551264745e-01
2.488518725851928404e-01
2.488520954239596961e-01
2.488523140077394114e-01
2.488525283728801052e-01
2.488527385557652571e-01
2.488529445928162331e-01
2.488531465204879278e-01
2.488533442585668387e-01
2.488535380793866492e-01
2.488537279003898151e-01
2.488539137581761429e-01
2.488540956893824097e-01
2.488542737306825847e-01
2.488544479187835556e-01
2.488546182904325665e-01
2.488547848824112785e-01
2.488549476355964019e-01
2.488551067809254558e-01
2.488552622571272299e-01
2.488554141011325438e-01
2.488555623499045799e-01
2.488557070404472382e-01
2.488558482097993352e-01
2.488559858950369630e-01
2.488561201332726014e-01
2.488562508846983157e-01
2.488563783424188602e-01
2.488565024646774149e-01
2.488566232887375052e-01
2.488567408518972957e-01
2.488568551914938365e-01
2.488569663449011482e-01
2.488570743495301107e-01
2.488571792428312945e-01
2.488572810025199700e-01
2.488573797874604199e-01
2.488574755736245592e-01
2.488575683986103959e-01
2.488576583000585152e-01
2.488577453156428088e-01
2.488578294830778859e-01
2.488579108401158257e-01
2.488579894245474822e-01
2.488580652298048868e-01
2.488581383841415307e-01
2.488582088794480951e-01
2.488582767536683671e-01
2.488583420447842143e-01
2.488584047908162511e-01
2.488584650298219791e-01
2.488585227998998395e-01
2.488585781391852436e-01
2.488586310550051361e-01
2.488586816486629272e-01
2.488587299261458552e-01
2.488587759257463450e-01
2.488588196857955959e-01
2.488588612446631654e-01
2.488589006407567750e-01
2.488589379125251966e-01
2.488589730984545334e-01
2.488590062179260043e-01
2.488590373489825147e-01
2.488590665098757981e-01
2.488590937392508862e-01
2.488591190757906413e-01
2.488591425582189209e-01
2.488591642253008829e-01
2.488591841158386275e-01
2.488592022686763328e-01
2.488592187133892020e-01
2.488592335084924556e-01
2.488592466826421434e-01
2.488592582748402338e-01
2.488592683241311609e-01
2.488592768695972457e-01
2.488592839503622756e-01
2.488592896055911718e-01
2.488592938744884908e-01
2.488592967949504742e-01
2.488592984097264538e-01
2.488592987560033221e-01
2.488592978731486993e-01
2.488592958005686195e-01
2.488592925777121656e-01
2.488592882440678056e-01
2.488592828391661127e-01
2.488592764025779058e-01
2.488592689786298107e-01
2.488592605981010675e-01
2.488592513048217825e-01
2.488592411385265324e-01
2.488592301389925265e-01
2.488592183460381080e-01
2.488592057995224205e-01
2.488591925393467408e-01
2.488591786054534516e-01
2.488591640466899235e-01
2.488591488856981560e-01
2.488591331710428567e-01
2.488591169428337746e-01
2.488591002412219311e-01
2.488590831064002584e-01
2.488590655786059036e-01
2.488590476981138999e-01
2.488590295052450219e-01
2.488590110514379838e-01
2.488589923550687533e-01
2.488589734675110965e-01
2.488589544292526545e-01
2.488589352808250610e-01
2.488589160628031094e-01
2.488588968158019221e-01
2.488588775804815301e-01
2.488588583975430424e-01
2.488588393190728221e-01
2.488588203630838214e-01
2.488588015818155585e-01
2.488587830161418657e-01
2.488587647069780695e-01
2.488587466952854599e-01
2.488587290220651005e-01
2.488587117283639905e-01
2.488586948552720945e-01
2.488586784535566920e-01
2.488586625448124257e-01
2.488586471801818578e-01
2.488586324009278983e-01
2.488586182483586706e-01
2.488586047638244314e-01
2.488585919887200959e-01
2.488585799644837948e-01
2.488585687325984563e-01
2.488585583405319435e-01
2.488585488174395177e-01
2.488585402113849820e-01
2.488585325640279566e-01
2.488585259170723596e-01
2.488585203122647416e-01
2.488585157913982271e-01
2.488585123963082957e-01
2.488585101688770562e-01
2.488585091512689196e-01
2.488585093842178020e-01
2.488585109107122606e-01
2.488585137728114571e-01
2.488585180126204333e-01
2.488585236722892780e-01
2.488585307940137381e-01
2.488585394200321654e-01
2.488585495926315116e-01
2.488585613466507973e-01
2.488585747384622626e-01
2.488585898039558097e-01
2.488586065855997453e-01
2.488586251259037596e-01
2.488586454674271975e-01
2.488586676527735631e-01
2.488586917245909635e-01
2.488587177255749405e-01
2.488587456812006160e-01
2.488587756675734453e-01
2.488588077114468056e-01
2.488588418557011461e-01
2.488588781432603814e-01
2.488589166170962763e-01
2.488589573202262817e-01
2.488590002957134228e-01
2.488590455866695195e-01
2.488590932071422512e-01
2.488591432571065354e-01
2.488591957521237019e-01
2.488592507354900618e-01
2.488593082505485832e-01
2.488593683406903068e-01
2.488594310493519035e-01
2.488594964200183945e-01
2.488595644962200149e-01
2.488596353215362655e-01
2.488597088948789338e-01
2.488597853476440802e-01
2.488598646805163239e-01
2.488599469372635153e-01
2.488600321616994127e-01
2.488601203976888998e-01
2.488602116891403537e-01
2.488603060800129718e-01
2.488604036143125808e-01
2.488605042751107221e-01
2.488606082265333586e-01
2.488607154536620625e-01
2.488608260006940631e-01
2.488609399118743848e-01
2.488610572314981784e-01
2.488611780039068633e-01
2.488613022734915414e-01
2.488614300846905547e-01
2.488615614026104261e-01
2.488616964283742461e-01
2.488618351293341580e-01
2.488619775501252074e-01
2.488621237354284588e-01
2.488622737299756582e-01
2.488624275785462081e-01
2.488625853259706644e-01
2.488627470171254075e-01
2.488629125970050482e-01
2.488630823080359156e-01
2.488632560977007691e-01
2.488634340110746079e-01
2.488636160308348444e-01
2.488637917325250415e-01
2.488639534985693513e-01
2.488641013466333374e-01
2.488642352943805924e-01
2.488643552920565549e-01
2.488644615004321492e-01
2.488645538614891739e-01
2.488646323928996595e-01
2.488646971123413820e-01
2.488647480374898135e-01
2.488647851860261995e-01
2.488648085756326178e-01
2.488648182239928397e-01
2.488648141553061466e-01
2.488647963823996945e-01
2.488647649213029944e-01
2.488647197897101981e-01
2.488646610053162067e-01
2.488645885858195295e-01
2.488645025489206464e-01
2.488644029123220913e-01
2.488642896937296733e-01
2.488641629904415620e-01
2.488640226690533863e-01
2.488638688187894688e-01
2.488637014573663320e-01
2.488635206025011648e-01
2.488633262719127937e-01
2.488631184833254018e-01
2.488628972544635887e-01
2.488626626030542854e-01
2.488624146986452013e-01
2.488621532633084887e-01
2.488618784586134891e-01
2.488615903022970977e-01
2.488612888121011779e-01
2.488609740057697306e-01
2.488606459010480609e-01
2.488603045156858318e-01
2.488599498674356481e-01
2.488595821972367783e-01
2.488592010843535540e-01
2.488588067618424660e-01
2.488583992474680817e-01
2.488579785589958571e-01
2.488575447141939401e-01
2.488570977308357246e-01
2.488566376266941327e-01
2.488561644195478317e-01
2.488556784208760253e-01
2.488551790688477983e-01
2.488546666671545005e-01
2.488541412335867065e-01
2.488536027859367117e-01
2.488530513420002810e-01
2.488524869195763434e-01
2.488519095364673250e-01
2.488513192104769844e-01
2.488507163227667018e-01
2.488501001721308281e-01
2.488494711320378139e-01
2.488488292203070162e-01
2.488481744547578756e-01
2.488475068532157719e-01
2.488468264335071400e-01
2.488461332134637993e-01
2.488454272109204002e-01
2.488447088758593273e-01
2.488439773694210433e-01
2.488432331339952008e-01
2.488424761874277191e-01
2.488417065475718171e-01
2.488409242322798254e-01
2.488401292594106806e-01
2.488393216468260394e-01
2.488385014123911942e-01
2.488376690740522479e-01
2.488368236570198677e-01
2.488359656717430701e-01
2.488350951360999430e-01
2.488342120679735148e-01
2.488333164852504775e-01
2.488324084058208818e-01
2.488314878475781644e-01
2.488305548284197033e-01
2.488296099333949518e-01
2.488286520535119561e-01
2.488276817664173413e-01
2.488266990900222242e-01
2.488257040422438837e-01
2.488246966410025407e-01
2.488236769042212471e-01
2.488226448498281340e-01
2.488216004957539418e-01
2.488205444932876376e-01
2.488194756009650954e-01
2.488183944627694877e-01
2.488173010966462650e-01
2.488161955205476505e-01
2.488150777524284485e-01
2.488139478102481539e-01
2.488128057119692593e-01
2.488116514755593922e-01
2.488104858176818646e-01
2.488093073661344912e-01
2.488081168303708235e-01
2.488069142283743096e-01
2.488056995781331715e-01
2.488044728976385733e-01
2.488032342048879242e-01
2.488019835178800487e-01
2.488007208546203497e-01
2.487994469962822586e-01
2.487981604416588111e-01
2.487968619648115165e-01
2.487955515837619314e-01
2.487942293165364416e-01
2.487928951811644585e-01
2.487915491956813052e-01
2.487901913781255248e-01
2.487888217465415719e-01
2.487874411457438595e-01
2.487860479472638053e-01
2.487846429889012112e-01
2.487832262887174906e-01
2.487817978647787753e-01
2.487803577351549722e-01
2.487789059179210949e-01
2.487774424311566535e-01
2.487759672929462651e-01
2.487744814108771019e-01
2.487729830309617640e-01
2.487714730538694852e-01
2.487699514977021187e-01
2.487684183805686788e-01
2.487668737205806779e-01
2.487653175358541247e-01
2.487637498445121886e-01
2.487621706646801767e-01
2.487605809658453015e-01
2.487589788702520566e-01
2.487573653405651120e-01
2.487557403949324786e-01
2.487541040515029167e-01
2.487524563284336243e-01
2.487507972438832982e-01
2.487491268160181013e-01
2.487474450630083322e-01
2.487457530153683871e-01
2.487440486733226430e-01
2.487423330606632066e-01
2.487406061955798886e-01
2.487388680962678567e-01
2.487371187809273021e-01
2.487353582677656050e-01
2.487335865749920327e-01
2.487318037208227917e-01
2.487300107959219964e-01
2.487282056802548602e-01
2.487263894578601309e-01
2.487245621469741097e-01
2.487227237658394263e-01
2.487208743327036786e-01
2.487190138658187388e-01
2.487171423834420303e-01
2.487152598898361711e-01
2.487133649288411352e-01
2.487114533220413648e-01
2.487095262125301187e-01
2.487075836180583643e-01
2.487056255563770413e-01
2.487036520452397814e-01
2.487016631023975799e-01
2.486996587456045127e-01
2.486976389926140452e-01
2.486956050785875116e-01
2.486935545956143467e-01
2.486914887696972110e-01
2.486894076185941493e-01
2.486873111600605146e-01
2.486851994118553233e-01
2.486830723917359820e-01
2.486809301174629505e-01
2.486787726067966053e-01
2.486765998774975450e-01
2.486744132557433262e-01
2.486722101515104200e-01
2.486699918819240129e-01
2.486677584647488393e-01
2.486655099177521588e-01
2.486632462587002879e-01
2.486609675053620128e-01
2.486586736755068416e-01
2.486563647999454341e-01
2.486540423390747878e-01
2.486517035466059011e-01
2.486493498207576203e-01
2.486469811793185769e-01
2.486445976400799285e-01
2.486421992208314724e-01
2.486397859393684462e-01
2.486373578134843387e-01
2.486349148609755255e-01
2.486324585687419708e-01
2.486299860251866001e-01
2.486274987083934018e-01
2.486249966361634423e-01
2.486224798263013402e-01
2.486199482966129637e-01
2.486174020649056515e-01
2.486148411489874088e-01
2.486122655666698211e-01
2.486096768837661453e-01
2.486070720308031501e-01
2.486044525648731518e-01
2.486018185037938144e-01
2.485991698653866322e-01
2.485965066674723778e-01
2.485938289278751268e-01
2.485911366644215914e-01
2.485884298949389004e-01
2.485857102632960947e-01
2.485829745438669913e-01
2.485802243718954196e-01
2.485774597652182505e-01
2.485746807416732429e-01
2.485718873191022915e-01
2.485690802396041676e-01
2.485662605712690987e-01
2.485634283408195977e-01
2.485605852653654524e-01
2.485577279722741284e-01
2.485548581711929661e-01
2.485519758801712498e-01
2.485490811172620662e-01
2.485461739005225823e-01
2.485432542480109919e-01
2.485403221777884863e-01
2.485373777079207536e-01
2.485344226222859221e-01
2.485314534146938759e-01
2.485284718616570521e-01
2.485254779812504922e-01
2.485224717915544279e-01
2.485194533106518389e-01
2.485164225566266760e-01
2.485133795475690521e-01
2.485103243015707175e-01
2.485072586684086426e-01
2.485041790100809556e-01
2.485010871690957746e-01
2.484979831635583392e-01
2.484948670115756653e-01
2.484917387312598480e-01
2.484885983407249255e-01
2.484854458580892378e-01
2.484822813014738729e-01
2.484791065856858105e-01
2.484759179426588305e-01
2.484727172800259565e-01
2.484695046159246246e-01
2.484662799684908274e-01
2.484630433558704110e-01
2.484597947962071673e-01
2.484565343076515220e-01
2.484532619083576199e-01
2.484499795772856789e-01
2.484466834180604489e-01
2.484433754025685559e-01
2.484400555489786611e-01
2.484367238754620066e-01
2.484333804001963852e-01
2.484300251413605887e-01
2.484266581171394317e-01
2.484232793457200328e-01
2.484198908693448504e-01
2.484164886650836734e-01
2.484130747682015694e-01
2.484096491969028098e-01
2.484062119693946635e-01
2.484027631038895623e-01
2.483993026186049613e-01
2.483958305317598980e-01
2.483923468615807650e-01
2.483888537127117990e-01
2.483853469374285861e-01
2.483818286334996683e-01
2.483782988191663432e-01
2.483747575126750429e-01
2.483712047322762795e-01
2.483676404962246731e-01
2.483640648227800618e-01
2.483604777302055311e-01
2.483568813846763756e-01
2.483532715154314341e-01
2.483496502818653417e-01
2.483460177022602522e-01
2.483423737949025933e-01
2.483387185780834006e-01
2.483350520700989550e-01
2.483313742892505338e-01
2.483276852538426061e-01
2.483239871906964824e-01
2.483202757077852540e-01
2.483165530252486874e-01
2.483128191614117353e-01
2.483090741346038188e-01
2.483053179631599383e-01
2.483015506654183968e-01
2.482977722597236037e-01
2.482939827644256026e-01
2.482901844661095092e-01
2.482863728532529457e-01
2.482825502058603195e-01
2.482787165422999098e-01
2.482748718809475175e-01
2.482710162401829679e-01
2.482671496383900278e-01
2.482632720939601800e-01
2.482593836252876551e-01
2.482554865778414388e-01
2.482515763223754890e-01
2.482476551978753387e-01
2.482437232227568125e-01
2.482397804154424792e-01
2.482358267943596264e-01
2.482318623779417310e-01
2.482278871846259338e-01
2.482239012328582295e-01
2.482199069260996038e-01
2.482158995191634798e-01
2.482118814091281989e-01
2.482078526144608499e-01
2.482038131536319081e-01
2.481997630451210357e-01
2.481957023074092272e-01
2.481916309589876357e-01
2.481875490183484689e-01
2.481834589460643337e-01
2.481793558827856683e-01
2.481752422827995241e-01
2.481711181646226450e-01
2.481669835467806284e-01
2.481628384478022920e-01
2.481586828862239746e-01
2.481545168805863177e-01
2.481503404494390108e-01
2.481461561095661406e-01
2.481419588892503914e-01
2.481377512990932954e-01
2.481335333576666635e-01
2.481293050835482183e-01
2.481250664953242313e-01
2.481208176115826392e-01
2.481165584509239241e-01
2.481122890319475693e-01
2.481080119267639328e-01
2.481037220530772913e-01
2.480994219769110665e-01
2.480951117168944398e-01
2.480907912916624491e-01
2.480864607198553506e-01
2.480821200201220045e-01
2.480777692111164334e-01
2.480734083115000432e-01
2.480690399478042152e-01
2.480646589289595694e-01
2.480602678755143564e-01
2.480558668061556282e-01
2.480514557395775699e-01
2.480470346944813886e-01
2.480426036895728437e-01
2.480381627435678527e-01
2.480337118751848868e-01
2.480292537644853967e-01
2.480247831134247960e-01
2.480203025961795760e-01
2.480158122314974067e-01
2.480113120381340075e-01
2.480068020348515090e-01
2.480022822404182870e-01
2.479977526736102111e-01
2.479932133532108396e-01
2.479886670119031966e-01
2.479841082464823432e-01
2.479795397838497617e-01
2.479749616428166548e-01
2.479703738422019688e-01
2.479657764008309506e-01
2.479611693375362858e-01
2.479565526711590140e-01
2.479519264205453655e-01
2.479472933700991033e-01
2.479426480132692345e-01
2.479379931287772620e-01
2.479333287355016402e-01
2.479286548523254863e-01
2.479239714981402443e-01
2.479192786918455738e-01
2.479145764523476292e-01
2.479098647985596982e-01
2.479051437494050880e-01
2.479004161456856148e-01
2.478956763681610109e-01
2.478909272520676277e-01
2.478861688163573884e-01
2.478814010799906264e-01
2.478766240619331707e-01
2.478718377811615359e-01
2.478670422566582043e-01
2.478622375074136241e-01
2.478574264240292757e-01
2.478526032877752527e-01
2.478477709837875742e-01
2.478429295310891622e-01
2.478380789487095170e-01
2.478332192556868541e-01
2.478283504710664387e-01
2.478234726139034727e-01
2.478185857032586537e-01
2.478136926786162209e-01
2.478087877235948533e-01
2.478038737723153029e-01
2.477989508438725730e-01
2.477940189573687169e-01
2.477890781319144753e-01
2.477841283866293598e-01
2.477791697406405147e-01
2.477742022130834665e-01
2.477692287914051161e-01
2.477642435634156148e-01
2.477592495113038473e-01
2.477542466542380362e-01
2.477492350113958963e-01
2.477442146019630809e-01
2.477391854451337638e-01
2.477341475601110010e-01
2.477291009661054810e-01
2.477240486976068357e-01
2.477189847484672081e-01
2.477139121480192163e-01
2.477088309155087986e-01
2.477037410701910525e-01
2.476986426313274037e-01
2.476935356181911296e-01
2.476884200500616418e-01
2.476832959462295647e-01
2.476781663872969219e-01
2.476730252750190264e-01
2.476678756849467755e-01
2.476627176364058214e-01
2.476575511487286996e-01
2.476523762412587426e-01
2.476471929333462774e-01
2.476420012443528995e-01
2.476368011936473101e-01
2.476315959070179984e-01
2.476263791959877891e-01
2.476211541813966577e-01
2.476159208826503588e-01
2.476106793191645006e-01
2.476054295103627123e-01
2.476001714756779493e-01
2.475949052345536860e-01
2.475896308064414464e-01
2.475843513613802949e-01
2.475790606225337087e-01
2.475737617550987368e-01
2.475684547785643175e-01
2.475631397124291866e-01
2.475578165762011840e-01
2.475524853893971422e-01
2.475471461715438304e-01
2.475417989421786757e-01
2.475364469146538460e-01
2.475310837256561591e-01
2.475257125837999617e-01
2.475203335086610112e-01
2.475149465198223375e-01
2.475095516368792381e-01
2.475041488794342825e-01
2.474987382671007818e-01
2.474933198195019557e-01
2.474878967923627715e-01
2.474824627377819330e-01
2.474770209068512528e-01
2.474715713192346123e-01
2.474661139946030264e-01
2.474606489526383346e-01
2.474551762130323684e-01
2.474496957954885890e-01
2.474442077197169521e-01
2.474387152828688985e-01
2.474332119543538600e-01
2.474277010267958155e-01
2.474221825199474090e-01
2.474166564535699164e-01
2.474111228474368263e-01
2.474055817213293429e-01
2.474000330950410498e-01
2.473944769883753003e-01
2.473889167389561883e-01
2.473833457354119858e-01
2.473777673109484043e-01
2.473721814854092371e-01
2.473665882786489911e-01
2.473609877105336363e-01
2.473553798009364424e-01
2.473497645697441127e-01
2.473441420368535648e-01
2.473385155794081136e-01
2.473328785071715885e-01
2.473272341929750595e-01
2.473215826567572717e-01
2.473159239184668234e-01
2.473102579980636928e-01
2.473045849155178499e-01
2.472989046908097566e-01
2.472932173439310599e-01
2.472875262905878946e-01
2.472818247636004718e-01
2.472761161744697345e-01
2.472704005432292129e-01
2.472646778899256215e-01
2.472589482346149725e-01
2.472532115973631595e-01
2.472474679982495926e-01
2.472417174573628695e-01
2.472359634280061891e-01
2.472301990679912631e-01
2.472244278265244566e-01
2.472186497237377489e-01
2.472128647797757761e-01
2.472070730147948869e-01
2.472012744489593405e-01
2.471954691024479678e-01
2.471896569954495637e-01
2.471838416178942510e-01
2.471780160545301031e-01
2.471721837912997100e-01
2.471663448484368586e-01
2.471604992461860772e-01
2.471546470048037736e-01
2.471487881445586232e-01
2.471429226857285166e-01
2.471370506486030849e-01
2.471311755587698722e-01
2.471252904298638642e-01
2.471193987835919315e-01
2.471135006402898904e-01
2.471075960203063249e-01
2.471016849440000052e-01
2.470957674317429686e-01
2.470898435039171059e-01
2.470839131809172140e-01
2.470779800230040735e-01
2.470720369746669809e-01
2.470660875923967326e-01
2.470601318966346160e-01
2.470541699078344922e-01
2.470482016464607689e-01
2.470422271329899000e-01
2.470362463879116344e-01
2.470302594317239087e-01
2.470242698583829666e-01
2.470182705452011462e-01
2.470122650824720101e-01
2.470062534907437879e-01
2.470002357905781154e-01
2.469942120025465371e-01
2.469881821472333927e-01
2.469821462452363170e-01
2.469761043171620485e-01
2.469700599896680615e-01
2.469640060748777843e-01
2.469579461958978928e-01
2.469518803733864731e-01
2.469458086280129638e-01
2.469397309804604312e-01
2.469336474514218782e-01
2.469275580616047960e-01
2.469214628317280280e-01
2.469153654201571568e-01
2.469092585758169700e-01
2.469031459536369377e-01
2.468970275743855858e-01
2.468909034588440687e-01
2.468847736278056426e-01
2.468786381020775522e-01
2.468724969024789773e-01
2.468663503616745913e-01
2.468602040534046971e-01
2.468540509849662390e-01
2.468478948406751528e-01
2.468417356407241747e-01
2.468355734053180595e-01
2.468294081546787699e-01
2.468232399090397600e-01
2.468170686886471954e-01
2.468108945137630905e-01
2.468047210867652941e-01
2.467985410654667811e-01
2.467923581505293840e-01
2.467861723622695735e-01
2.467799837210182534e-01
2.467737922471175127e-01
2.467675979609265657e-01
2.467614008828158123e-01
2.467552010331698631e-01
2.467490021296299130e-01
2.467427967997496141e-01
2.467365887595630580e-01
2.467303780295113103e-01
2.467241646300494806e-01
2.467179485816482776e-01
2.467117299047894285e-01
2.467055086199730352e-01
2.466992847477079420e-01
2.466930583085229500e-01
2.466868330358599204e-01
2.466806015259662421e-01
2.466743675108036549e-01
2.466681310109544445e-01
2.466618920470151355e-01
2.466556506395981563e-01
2.466494068093297021e-01
2.466431605768507618e-01
2.466369119628153972e-01
2.466306647138446217e-01
2.466244114001071019e-01
2.466181557668524482e-01
2.466118978347929813e-01
2.466056376246571757e-01
2.465993751571856352e-01
2.465931104531360329e-01
2.465868435332791986e-01
2.465805744184001447e-01
2.465743068673033334e-01
2.465680334260740847e-01
2.465617578522574238e-01
2.465554801666964557e-01
2.465492003902514384e-01
2.465429185437972848e-01
2.465366346482217585e-01
2.465303487244302205e-01
2.465240607933398553e-01
2.465177746249343493e-01
2.465114827432298705e-01
2.465051889170620791e-01
2.464988931674088612e-01
2.464925955152633408e-01
2.464862959816352950e-01
2.464799945875492670e-01
2.464736913540426788e-01
2.464673863021700495e-01
2.464610832120829598e-01
2.464547745877542217e-01
2.464484642082999666e-01
2.464421520948355537e-01
2.464358382684912196e-01
2.464295227504119667e-01
2.464232055617584793e-01
2.464168867237073457e-01
2.464105662574488653e-01
2.464042479522902673e-01
2.463979242941932990e-01
2.463915990583178672e-01
2.463852720343077951e-01
2.463789431585987344e-01
2.463726124521579131e-01
2.463662799359624678e-01
2.463599456310059665e-01
2.463536095582978536e-01
2.463472755163851335e-01
2.463409359722810998e-01
2.463345947235289768e-01
2.463282517911960789e-01
2.463219071963674567e-01
2.463155609601408724e-01
2.463092131036309085e-01
2.463028636479660249e-01
2.462965126142902528e-01
2.462901638100330748e-01
2.462838096847374536e-01
2.462774540449417515e-01
2.462710969118501458e-01
2.462647383066846607e-01
2.462583782506788110e-01
2.462520167650837644e-01
2.462456538711663423e-01
2.462392895902072720e-01
2.462329277374981917e-01
2.462265607471574302e-01
2.462201924336996084e-01
2.462138228184678201e-01
2.462074519228209801e-01
2.462010797681326857e-01
2.461947063757941589e-01
2.461883317672096394e-01
2.461819559637993537e-01
2.461755827876905278e-01
2.461692046596369865e-01
2.461628254011020422e-01
2.461564450335705923e-01
2.461500635785408286e-01
2.461436810575284573e-01
2.461372974920644496e-01
2.461309129036952092e-01
2.461245273139833489e-01
2.461181445508553722e-01
2.461117570237748575e-01
2.461053685601208574e-01
2.460989791815206829e-01
2.460925889096158836e-01
2.460861977660653011e-01
2.460798057725421817e-01
2.460734129507370915e-01
2.460670193223562507e-01
2.460606287200861053e-01
2.460542335441846529e-01
2.460478376269097933e-01
2.460414409900309463e-01
2.460350436553370990e-01
2.460286456446293957e-01
2.460222469797281875e-01
2.460158476824692575e-01
2.460094477747032660e-01
2.460030510928309933e-01
2.459966500300054815e-01
2.459902484223142061e-01
2.459838462916741908e-01
2.459774436600200287e-01
2.459710405493005514e-01
2.459646369814841860e-01
2.459582329785528210e-01
2.459518285625061362e-01
2.459454275724017036e-01
2.459390223964038336e-01
2.459326168733756979e-01
2.459262110253840339e-01
2.459198048745109277e-01
2.459133984428555908e-01
2.459069917525344984e-01
2.459005848256805016e-01
2.458941776844420224e-01
2.458877741694738273e-01
2.458813666660783492e-01
2.458749590148352759e-01
2.458685512379608640e-01
2.458621433576881621e-01
2.458557353962689263e-01
2.458493273759701780e-01
2.458429193190757867e-01
2.458365112478876902e-01
2.458301070035861791e-01
2.458236989707575093e-01
2.458172909906276571e-01
2.458108830855662563e-01
2.458044752779591224e-01
2.457980675902112222e-01
2.457916600447423994e-01
2.457852526639912050e-01
2.457788454704131764e-01
2.457724423046399598e-01
2.457660355526971874e-01
2.457596290553830387e-01
2.457532239965365406e-01
2.457468239054154679e-01
2.457404290437853467e-01
2.457340394346399781e-01
2.457276551009874299e-01
2.457212760658494533e-01
2.457149061490719322e-01
2.457085377768922219e-01
2.457021747723612815e-01
2.456958171585552075e-01
2.456894649585645019e-01
2.456831181954934884e-01
2.456767768924592032e-01
2.456704410725948085e-01
2.456641107590440964e-01
2.456577897425570867e-01
2.456514705078121363e-01
2.456451568488883797e-01
2.456388487889865913e-01
2.456325463513220342e-01
2.456262495591238493e-01
2.456199584356353327e-01
2.456136730041137417e-01
2.456073932878310995e-01
2.456011230473204576e-01
2.455948548279433818e-01
2.455885923936908521e-01
2.455823357678883767e-01
2.455760849738808371e-01
2.455698400350228849e-01
2.455636009746850756e-01
2.455573678162528695e-01
2.455511405831258265e-01
2.455449230045005926e-01
2.455387076886719755e-01
2.455324983684198381e-01
2.455262950671981137e-01
2.455200978084795815e-01
2.455139066157498440e-01
2.455077215125096857e-01
2.455015425222725756e-01
2.454953696685687470e-01
2.454892066481285107e-01
2.454830461344443271e-01
2.454768918279553458e-01
2.454707437522479219e-01
2.454646019309248695e-01
2.454584663876034356e-01
2.454523371459154946e-01
2.454462142295077420e-01
2.454400976620410846e-01
2.454339911066454882e-01
2.454278873042861353e-01
2.454217899219269250e-01
2.454156989832893820e-01
2.454096145121082984e-01
2.454035365321342310e-01
2.453974650671328916e-01
2.453914001408854795e-01
2.453853417771861556e-01
2.453792936044230655e-01
2.453732484333220054e-01
2.453672098962326187e-01
2.453611780170113776e-01
2.453551528195278830e-01
2.453491343276685555e-01
2.453431225653361358e-01
2.453371175564448836e-01
2.453311193249286259e-01
2.453251278947334579e-01
2.453191468542948450e-01
2.453131690945553056e-01
2.453071982080559654e-01
2.453012342188048978e-01
2.452952771508260799e-01
2.452893270281578386e-01
2.452833838748555428e-01
2.452774477149898547e-01
2.452715185726455083e-01
2.452655999990838998e-01
2.452596849598835671e-01
2.452537770105411297e-01
2.452478761752036052e-01
2.452419824780351088e-01
2.452360959432140775e-01
2.452302165949350188e-01
2.452243444574104259e-01
2.452184795548645879e-01
2.452126254002222339e-01
2.452067750360289178e-01
2.452009319795747655e-01
2.451950962551481539e-01
2.451892678870550013e-01
2.451834468996153538e-01
2.451776333171675204e-01
2.451718271640642433e-01
2.451660284646740018e-01
2.451602406924150157e-01
2.451544569691443687e-01
2.451486807727757677e-01
2.451429121277419465e-01
2.451371510584919589e-01
2.451313975894920671e-01
2.451256517452223560e-01
2.451199135501808124e-01
2.451141830288826318e-01
2.451084636140611617e-01
2.451027485092434899e-01
2.450970411517920111e-01
2.450913415662867578e-01
2.450856497773213072e-01
2.450799658095082489e-01
2.450742896874744947e-01
2.450686214358649695e-01
2.450629610793401969e-01
2.450573120087706780e-01
2.450516675117215271e-01
2.450460309838240480e-01
2.450404024498035460e-01
2.450347819344045608e-01
2.450291694623855654e-01
2.450235650585246006e-01
2.450179687476133628e-01
2.450123805544626165e-01
2.450068038268851667e-01
2.450012319388741311e-01
2.449956682431378707e-01
2.449901127645526255e-01
2.449845655280120105e-01
2.449790265584251558e-01
2.449734958807202045e-01
2.449679735198407593e-01
2.449624595007473538e-01
2.449569571270013846e-01
2.449514598614218330e-01
2.449459710125974632e-01
2.449404906055568654e-01
2.449350186653458661e-01
2.449295552170265844e-01
2.449241002856795135e-01
2.449186538964001347e-01
2.449132160743043296e-01
2.449077900774941918e-01
2.449023694600308276e-01
2.448969574851799502e-01
2.448915541781238880e-01
2.448861595640628164e-01
2.448807736682139524e-01
2.448753965158126378e-01
2.448700281321097294e-01
2.448646692087302346e-01
2.448593259500320973e-01
2.448539923710846555e-01
2.448486716862627588e-01
2.448433639199269762e-01
2.448380690964561401e-01
2.448327872402448480e-01
2.448275183757049889e-01
2.448222625272656883e-01
2.448170197193737796e-01
2.448117930892493854e-01
2.448065764280507040e-01
2.448013728808272060e-01
2.447961824720918389e-01
2.447910052263782277e-01
2.447858411682359292e-01
2.447806903222294328e-01
2.447755527129457653e-01
2.447704283649839441e-01
2.447653203449270953e-01
2.447602225855438074e-01
2.447551381613762844e-01
2.447500670970952641e-01
2.447450094173885538e-01
2.447399651469622794e-01
2.447349343105393593e-01
2.447299169328600865e-01
2.447249130386834060e-01
2.447199256227636788e-01
2.447149487618623942e-01
2.447099854588276613e-01
2.447050357384880359e-01
2.447000996256896710e-01
2.446951771452954560e-01
2.446902683221872377e-01
2.446853731812640154e-01
2.446804917474428021e-01
2.446756269424588126e-01
2.446707729894563310e-01
2.446659328183981019e-01
2.446611064542704439e-01
2.446562939220813804e-01
2.446514952468523407e-01
2.446467104536264314e-01
2.446419395674617747e-01
2.446371826134359218e-01
2.446324424390599050e-01
2.446277134162756772e-01
2.446229984009545277e-01
2.446182974182468939e-01
2.446136104933194499e-01
2.446089376513565783e-01
2.446042789175634780e-01
2.445996343171610299e-01
2.445950038753885447e-01
2.445903903643227850e-01
2.445857883071269612e-01
2.445812004843746501e-01
2.445766269213774935e-01
2.445720676434672003e-01
2.445675226759916610e-01
2.445629920443192773e-01
2.445584757738356874e-01
2.445539738899437376e-01
2.445494890880678951e-01
2.445450160450344246e-01
2.445405574649006375e-01
2.445361133731438763e-01
2.445316837952590250e-01
2.445272687567625336e-01
2.445228682831864231e-01
2.445184824000820045e-01
2.445141111330196015e-01
2.445097570995432845e-01
2.445054151326012670e-01
2.445010878585077707e-01
2.444967753029080870e-01
2.444924774914645493e-01
2.444881944498594473e-01
2.444839262037939165e-01
2.444796727789861901e-01
2.444754342011747628e-01
2.444712130087898505e-01
2.444670041933745541e-01
2.444628103022685739e-01
2.444586313612836792e-01
2.444544673962527614e-01
2.444503184330277246e-01
2.444461844974781806e-01
2.444420656154923654e-01
2.444379618129794707e-01
2.444338755480111591e-01
2.444298019732187854e-01
2.444257435557209146e-01
2.444217003215023720e-01
2.444176722965672177e-01
2.444136595069366091e-01
2.444096619786521041e-01
2.444056797377758272e-01
2.444017128103859460e-01
2.443977635729482345e-01
2.443938273416848272e-01
2.443899065022472339e-01
2.443860010807927252e-01
2.443821111034976956e-01
2.443782365965570802e-01
2.443743775861863254e-01
2.443705340986189190e-01
2.443667061601092483e-01
2.443628960642547643e-01
2.443590992933919182e-01
2.443553181504489191e-01
2.443515526617552336e-01
2.443478028536626712e-01
2.443440687525417765e-01
2.443403503847824398e-01
2.443366477767937028e-01
2.443329609550060622e-01
2.443292921288810760e-01
2.443256369494115898e-01
2.443219976355325007e-01
2.443183742137505221e-01
2.443147667105934062e-01
2.443111751526089170e-01
2.443075995663638034e-01
2.443040399784453254e-01
2.443004964154593395e-01
2.442969710014598339e-01
2.442934595586492286e-01
2.442899642206954880e-01
2.442864850142835720e-01
2.442830219661207003e-01
2.442795751029320228e-01
2.442761444514646718e-01
2.442727300384833211e-01
2.442693318907747380e-01
2.442659500351459512e-01
2.442625864992398754e-01
2.442592372985181171e-01
2.442559044703990212e-01
2.442525880417679707e-01
2.442492880395323585e-01
2.442460044906191730e-01
2.442427374219762748e-01
2.442394868605697045e-01
2.442362528333888727e-01
2.442330372799442761e-01
2.442298363923633142e-01
2.442266521200757434e-01
2.442234844901517987e-01
2.442203335296798394e-01
2.442171992657700685e-01
2.442140817255527563e-01
2.442109809361784067e-01
2.442078969248185627e-01
2.442048315415488446e-01
2.442017811577747999e-01
2.441987476336351104e-01
2.441957309963843914e-01
2.441927312732951327e-01
2.441897484916641659e-01
2.441867826788045037e-01
2.441838338620545279e-01
2.441809020687689125e-01
2.441779890582764512e-01
2.441750913838873771e-01
2.441722108151425097e-01
2.441693473794798730e-01
2.441665011043607780e-01
2.441636720172670194e-01
2.441608601457003203e-01
2.441580655171841086e-01
2.441552881592611302e-01
2.441525297391921312e-01
2.441497869948409116e-01
2.441470616038253771e-01
2.441443535937733167e-01
2.441416629923345571e-01
2.441389898271779102e-01
2.441363341259963904e-01
2.441336959165004705e-01
2.441310752264237993e-01
2.441284736296271407e-01
2.441258880511938123e-01
2.441233200754898136e-01
2.441207697303353907e-01
2.441182370435684978e-01
2.441157220430495989e-01
2.441132247566622504e-01
2.441107452123089105e-01
2.441082834379140476e-01
2.441058409126014572e-01
2.441034147513525820e-01
2.441010064439487481e-01
2.440986160183990783e-01
2.440962435027374811e-01
2.440938889250154620e-01
2.440915523133091736e-01
2.440892336957137532e-01
2.440869331003480691e-01
2.440846519102475576e-01
2.440823874329989818e-01
2.440801410624464929e-01
2.440779128267961950e-01
2.440757027542716229e-01
2.440735108731227621e-01
2.440713372116180002e-01
2.440691817980500944e-01
2.440670446607317023e-01
2.440649270852537633e-01
2.440628265745270475e-01
2.440607444251044478e-01
2.440586806653848584e-01
2.440566353237925423e-01
2.440546084287710804e-01
2.440526000087865077e-01
2.440506100923286181e-01
2.440486387079071062e-01
2.440466870423022849e-01
2.440447527964867136e-01
2.440428371683546482e-01
2.440409401865047123e-01
2.440390618795583166e-01
2.440372022761575221e-01
2.440353614049682596e-01
2.440335392946779147e-01
2.440317359739966052e-01
2.440299525295163419e-01
2.440281868630300999e-01
2.440264400723978488e-01
2.440247121864201063e-01
2.440230032339161526e-01
2.440213132437312471e-01
2.440196422447304114e-01
2.440179902658023980e-01
2.440163573358594407e-01
2.440147444399169974e-01
2.440131496833691793e-01
2.440115740626553897e-01
2.440100176067784010e-01
2.440084803447600814e-01
2.440069623056481118e-01
2.440054635185105736e-01
2.440039840124392234e-01
2.440025238165484667e-01
2.440010838128850446e-01
2.439996623132378861e-01
2.439982602112331922e-01
2.439968775360754072e-01
2.439955143169937613e-01
2.439941705832386620e-01
2.439928463640832212e-01
2.439915416888251698e-01
2.439902565867834716e-01
2.439889918356288601e-01
2.439877459563625783e-01
2.439865197383912221e-01
2.439853132111268197e-01
2.439841264040036317e-01
2.439829593464796498e-01
2.439818120680350144e-01
2.439806845981731809e-01
2.439795769664223068e-01
2.439784898446591965e-01
2.439774219659351928e-01
2.439763740140235559e-01
2.439753460185441758e-01
2.439743380091388691e-01
2.439733500154750157e-01
2.439723820672428101e-01
2.439714341941534581e-01
2.439705064259443112e-01
2.439695993272745778e-01
2.439687118461024984e-01
2.439678445591412226e-01
2.439669974962211940e-01
2.439661706871966984e-01
2.439653641619437541e-01
2.439645779503631651e-01
2.439638120823801604e-01
2.439630665879400639e-01
2.439623419230506629e-01
2.439616372534513800e-01
2.439609530473636489e-01
2.439602893348291612e-01
2.439596461459155319e-01
2.439590235107104710e-01
2.439584214593295830e-01
2.439578400219086785e-01
2.439572613716085858e-01
2.439566478101383995e-01
2.439559973318782271e-01
2.439553102764369930e-01
2.439545866284331399e-01
2.439538263724756739e-01
2.439530294931631371e-01
2.439521959750833302e-01
2.439513258028122300e-01
2.439504189609173201e-01
2.439494760071745372e-01
2.439484958015623872e-01
2.439474788799702309e-01
2.439464252269209210e-01
2.439453348269258470e-01
2.439442076644880719e-01
2.439430437240991678e-01
2.439418430207362931e-01
2.439406056832120195e-01
2.439393325579503058e-01
2.439380222557034350e-01
2.439366755141685883e-01
2.439352923187870781e-01
2.439338726549939440e-01
2.439324165082132345e-01
2.439309238638613930e-01
2.439293947073470359e-01
2.439278290240687874e-01
2.439262277651427502e-01
2.439245890062897992e-01
2.439229136768273631e-01
2.439212017621210093e-01
2.439194532475275068e-01
2.439176681183933271e-01
2.439158463600580584e-01
2.439139879578514358e-01
2.439120928970969493e-01
2.439101623252423467e-01
2.439081939251893372e-01
2.439061888225097507e-01
2.439041470024906622e-01
2.439020684504113468e-01
2.438999531515405328e-01
2.438978010911412864e-01
2.438956122544650440e-01
2.438933866267564698e-01
2.438911255525064714e-01
2.438888263203771722e-01
2.438864902529040424e-01
2.438841173352963854e-01
2.438817075527549283e-01
2.438792608904717107e-01
2.438767773336295852e-01
2.438742568674031053e-01
2.438716994769586088e-01
2.438691051474516924e-01
2.438664754431475179e-01
2.438638072129917234e-01
2.438611019992020235e-01
2.438583597869016240e-01
2.438555805612036553e-01
2.438527643072123385e-01
2.438499110100239842e-01
2.438470206547264374e-01
2.438440932263976624e-01
2.438411304878521646e-01
2.438381288907775779e-01
2.438350901758646327e-01
2.438320143281558217e-01
2.438289012085946839e-01
2.438257488120773864e-01
2.438225564328997119e-01
2.438193240590707522e-01
2.438160516785910226e-01
2.438127412653855186e-01
2.438093888594206338e-01
2.438059964107475164e-01
2.438025639073241047e-01
2.437990913370961243e-01
2.437955786879991704e-01
2.437920259479585960e-01
2.437884331048892073e-01
2.437848001466935421e-01
2.437811292621846759e-01
2.437774160613304930e-01
2.437736627090054675e-01
2.437698691930690609e-01
2.437660355013716307e-01
2.437621616217534037e-01
2.437582475420412842e-01
2.437542932500547654e-01
2.437502987335997684e-01
2.437462663969598708e-01
2.437421914189373817e-01
2.437380761798115525e-01
2.437339206673458936e-01
2.437297248692940899e-01
2.437254887733982245e-01
2.437212123673903885e-01
2.437168956389922925e-01
2.437125385759139895e-01
2.437081437984974230e-01
2.437037060532012966e-01
2.436992279362978076e-01
2.436947094354554033e-01
2.436901505383285704e-01
2.436855512325649675e-01
2.436809115057976538e-01
2.436762313456518614e-01
2.436715107397392222e-01
2.436667525250587329e-01
2.436619510145331124e-01
2.436571090210234714e-01
2.436522265320997249e-01
2.436473035353221295e-01
2.436423400182364529e-01
2.436373359683826345e-01
2.436322913732856532e-01
2.436272062204616895e-01
2.436220835641620674e-01
2.436169172825772833e-01
2.436117104057545502e-01
2.436064629211665833e-01
2.436011748162749957e-01
2.435958460785307145e-01
2.435904766953727318e-01
2.435850666542304643e-01
2.435796159425212826e-01
2.435741279503677303e-01
2.435686146353266968e-01
2.435630926222001891e-01
2.435575619049885343e-01
2.435520224776998310e-01
2.435464743343417338e-01
2.435409174689308343e-01
2.435353518754835300e-01
2.435297775480216864e-01
2.435241978103916405e-01
2.435186060021977128e-01
2.435130054420823753e-01
2.435073961240860618e-01
2.435017780422477907e-01
2.434961511906147402e-01
2.434905155632370866e-01
2.434848711541682253e-01
2.434792179574660487e-01
2.434735593440602308e-01
2.434678885595265296e-01
2.434622089695597513e-01
2.434565205682337197e-01
2.434508233496264495e-01
2.434451173078194253e-01
2.434394024368978782e-01
2.434336787309513139e-01
2.434279461840732905e-01
2.434222082145660049e-01
2.434164579733988365e-01
2.434106988736074451e-01
2.434049309093006541e-01
2.433991540745921722e-01
2.433933683635991219e-01
2.433875737704424003e-01
2.433817702892467905e-01
2.433759579141408502e-01
2.433701401110839602e-01
2.433643099358693274e-01
2.433584708491578485e-01
2.433526228450959561e-01
2.433467659178291387e-01
2.433409000615117945e-01
2.433350252702995431e-01
2.433291415383527778e-01
2.433232488598349452e-01
2.433173507486446341e-01
2.433114401648340253e-01
2.433055206169718598e-01
2.432995920992384320e-01
2.432936546058171168e-01
2.432877081308947309e-01
2.432817526686628096e-01
2.432757882133177174e-01
2.432698147590572901e-01
2.432638358679996837e-01
2.432578444038935861e-01
2.432518439234978569e-01
2.432458344210258472e-01
2.432398158906962093e-01
2.432337883267324252e-01
2.432277517233587261e-01
2.432217060748074200e-01
2.432156513753112315e-01
2.432095912354874934e-01
2.432035184222223756e-01
2.431974365407422733e-01
2.431913455852949268e-01
2.431852455501349042e-01
2.431791364295198543e-01
2.431730182177092026e-01
2.431668909089686192e-01
2.431607544975672441e-01
2.431546126428983934e-01
2.431484580144293028e-01
2.431422942661315700e-01
2.431361213922897946e-01
2.431299393871908521e-01
2.431237482451277521e-01
2.431175479603943645e-01
2.431113385272926364e-01
2.431051199401228213e-01
2.430988959073334954e-01
2.430926590004203469e-01
2.430864129223757053e-01
2.430801576675194198e-01
2.430738932301729494e-01
2.430676196046623050e-01
2.430613367853181606e-01
2.430550447664735769e-01
2.430487435424668330e-01
2.430424368710708272e-01
2.430361172252604729e-01
2.430297883573261930e-01
2.430234502616208381e-01
2.430171029325007559e-01
2.430107463643265409e-01
2.430043805514608135e-01
2.429980054882737717e-01
2.429916211691348082e-01
2.429852314014193104e-01
2.429788285590331609e-01
2.429724164438374912e-01
2.429659950502188193e-01
2.429595643725666887e-01
2.429531244052765271e-01
2.429466751427458715e-01
2.429402165793761725e-01
2.429337487095732939e-01
2.429272753905815097e-01
2.429207888966990470e-01
2.429142930796251709e-01
2.429077879337805945e-01
2.429012734535916374e-01
2.428947496334837031e-01
2.428882164678904110e-01
2.428816739512462408e-01
2.428751220779908349e-01
2.428685647555087201e-01
2.428619941579482633e-01
2.428554141871192840e-01
2.428488248374772451e-01
2.428422261034797192e-01
2.428356179795881642e-01
2.428290004602668695e-01
2.428223735399866468e-01
2.428157372132190017e-01
2.428090954377568889e-01
2.428024402870625209e-01
2.427957757133254457e-01
2.427891017110331562e-01
2.427824182746760873e-01
2.427757253987503083e-01
2.427690230777541369e-01
2.427623113061894711e-01
2.427555900785627330e-01
2.427488634033407033e-01
2.427421232527660344e-01
2.427353736296741504e-01
2.427286145285839636e-01
2.427218459440216858e-01
2.427150678705139730e-01
2.427082803025920332e-01
2.427014832347944295e-01
2.426946766616576989e-01
2.426878605777254005e-01
2.426810390480791391e-01
2.426742039318756372e-01
2.426673592885303654e-01
2.426605051126010104e-01
2.426536413986486174e-01
2.426467681412379229e-01
2.426398853349371054e-01
2.426329929743187841e-01
2.426260910539591031e-01
2.426191836901691601e-01
2.426122626397720639e-01
2.426053320133856051e-01
2.425983918056000277e-01
2.425914420110081293e-01
2.425844826242088137e-01
2.425775136398035381e-01
2.425705350523955084e-01
2.425635468565939257e-01
2.425565532202023089e-01
2.425495457971879321e-01
2.425425287496300597e-01
2.425355020721516597e-01
2.425284657593790583e-01
2.425214198059422732e-01
2.425143642064755689e-01
2.425072989556161795e-01
2.425002240480045868e-01
2.424931437031960235e-01
2.424860494717792081e-01
2.424789455675585570e-01
2.424718319851889570e-01
2.424647087193274875e-01
2.424575757646387497e-01
2.424504331157877890e-01
2.424432807674443136e-01
2.424361187142805851e-01
2.424289512278619829e-01
2.424217697548847195e-01
2.424145785611319381e-01
2.424073776412909165e-01
2.424001669900531231e-01
2.423929466021121359e-01
2.423857164721675284e-01
2.423784765949192621e-01
2.423712269650734608e-01
2.423639719064599463e-01
2.423567027613689195e-01
2.423494238478194895e-01
2.423421351605324348e-01
2.423348366942291721e-01
2.423275284436370580e-01
2.423202104034863080e-01
2.423128825685098853e-01
2.423055449334449163e-01
2.422982018746420996e-01
2.422908446294735896e-01
2.422834775684514497e-01
2.422761006863274891e-01
2.422687139778560705e-01
2.422613174377953593e-01
2.422539110609066848e-01
2.422464948419556785e-01
2.422390687757108862e-01
2.422316372912966254e-01
2.422241915206602980e-01
2.422167358870595810e-01
2.422092703852784523e-01
2.422017950101024442e-01
2.421943097563196146e-01
2.421868146187247384e-01
2.421793095921149497e-01
2.421717946712885206e-01
2.421642743383976559e-01
2.421567396194584387e-01
2.421491949907272623e-01
2.421416404470184969e-01
2.421340759831495104e-01
2.421265015939410847e-01
2.421189172742174711e-01
2.421113230188067789e-01
2.421037188225400871e-01
2.420961092208440968e-01
2.420884851333047205e-01
2.420808510894270349e-01
2.420732070840559969e-01
2.420655531120395332e-01
2.420578891682300948e-01
2.420502152474826585e-01
2.420425313446571136e-01
2.420348374546147097e-01
2.420271381663075816e-01
2.420194242923916494e-01
2.420117004158698071e-01
2.420039665316168487e-01
2.419962226345133138e-01
2.419884687194413797e-01
2.419807047812878309e-01
2.419729308149405900e-01
2.419651468152939078e-01
2.419573574250730719e-01
2.419495533495067130e-01
2.419417392253432053e-01
2.419339150474899280e-01
2.419260808108555094e-01
2.419182365103541010e-01
2.419103821409023247e-01
2.419025176974199109e-01
2.418946431748306980e-01
2.418867632698780967e-01
2.418788685798744786e-01
2.418709637955562541e-01
2.418630489118634985e-01
2.418551239237348438e-01
2.418471888261151670e-01
2.418392436139500112e-01
2.418312882821915255e-01
2.418233228257919976e-01
2.418153519957588760e-01
2.418073662809958058e-01
2.417993704264769783e-01
2.417913644271703355e-01
2.417833482780457344e-01
2.417753219740771953e-01
2.417672855102424856e-01
2.417592388815214544e-01
2.417511820828994740e-01
2.417431199198863956e-01
2.417350427724941908e-01
2.417269554401747789e-01
2.417188579179244678e-01
2.417107502007460329e-01
2.417026322836417218e-01
2.416945041616198331e-01
2.416863658296903583e-01
2.416782172828670361e-01
2.416700633814082289e-01
2.416618943959475407e-01
2.416537151806570360e-01
2.416455257305643312e-01
2.416373256828540927e-01
2.416291120526887215e-01
2.416208841704594046e-01
2.416126420345360293e-01
2.416043856432911474e-01
2.415961199282181948e-01
2.415878350299594246e-01
2.415795358715198404e-01
2.415712224512879258e-01
2.415628947676553562e-01
2.415545528190180258e-01
2.415461966037752706e-01
2.415378261203306176e-01
2.415294413670907026e-01
2.415210473520966739e-01
2.415126340630111834e-01
2.415042064993778714e-01
2.414957646596172514e-01
2.414873085421575527e-01
2.414788381454287258e-01
2.414703534678642183e-01
2.414618545079028344e-01
2.414533412639864041e-01
2.414448188207747314e-01
2.414362770128020141e-01
2.414277209162239701e-01
2.414191505294965845e-01
2.414105658510807551e-01
2.414019668794407381e-01
2.413933536130473678e-01
2.413847260503701186e-01
2.413760841898863196e-01
2.413674331929515360e-01
2.413587627408206038e-01
2.413500779863350376e-01
2.413413789279856558e-01
2.413326655642683838e-01
2.413239378936810620e-01
2.413151959147260550e-01
2.413064396259105571e-01
2.412976690257440937e-01
2.412888893523512657e-01
2.412800901335601655e-01
2.412712765989715180e-01
2.412624487471116408e-01
2.412536065765089888e-01
2.412447500856951532e-01
2.412358792732080259e-01
2.412269941375872195e-01
2.412180946773767320e-01
2.412091862075393112e-01
2.412002581023353076e-01
2.411913156681946835e-01
2.411823589036792559e-01
2.411733878073495652e-01
2.411644023777731183e-01
2.411554026135190598e-01
2.411463885131612805e-01
2.411373600752777513e-01
2.411283226917395328e-01
2.411192655830970977e-01
2.411101941326843079e-01
2.411011083390918464e-01
2.410920082009177234e-01
2.410828937167596164e-01
2.410737648852221415e-01
2.410646217049119411e-01
2.410554641744397653e-01
2.410462977626540160e-01
2.410371115362591743e-01
2.410279109555558685e-01
2.410186960191720573e-01
2.410094667257354495e-01
2.410002230738781392e-01
2.409909650622381327e-01
2.409816926894541578e-01
2.409724059541706320e-01
2.409631048550349985e-01
2.409537949465048734e-01
2.409444651241837432e-01
2.409351209339744004e-01
2.409257623745408861e-01
2.409163894445456588e-01
2.409070021426613917e-01
2.408976004675583982e-01
2.408881844179140974e-01
2.408787539924089893e-01
2.408693148226148939e-01
2.408598556500118615e-01
2.408503820976111709e-01
2.408408941641054235e-01
2.408313918481948257e-01
2.408218751485808329e-01
2.408123440639682311e-01
2.408027985930674963e-01
2.407932387345894654e-01
2.407836701972858040e-01
2.407740815683836189e-01
2.407644785480646810e-01
2.407548611350577850e-01
2.407452293280915312e-01
2.407355831259010981e-01
2.407259225272235792e-01
2.407162475308005645e-01
2.407065581353773076e-01
2.406968601269443009e-01
2.406871419383525557e-01
2.406774093470162579e-01
2.406676623516967317e-01
2.406579009511549683e-01
2.406481251441577318e-01
2.406383349294750618e-01
2.406285303058798564e-01
2.406187112721500654e-01
2.406088836915745433e-01
2.405990358425080522e-01
2.405891735796590603e-01
2.405792969018183958e-01
2.405694058077811615e-01
2.405595002963444862e-01
2.405495803663115217e-01
2.405396460164860584e-01
2.405296972456776872e-01
2.405197399945344094e-01
2.405097623867944179e-01
2.404997703545205257e-01
2.404897638965336759e-01
2.404797430116603907e-01
2.404697076987309667e-01
2.404596579565769776e-01
2.404495937840366304e-01
2.404395151799503527e-01
2.404294281623792218e-01
2.404193207003364197e-01
2.404091988034922078e-01
2.403990627762657151e-01
2.403889128982755752e-01
2.403787491761828488e-01
2.403685716166498731e-01
2.403583802263379310e-01
2.403481750119088045e-01
2.403379620741434575e-01
2.403277292396887588e-01
2.403174826010923137e-01
2.403072221650140172e-01
2.402969479381113771e-01
2.402866599270436776e-01
2.402763581384683433e-01
2.402660425790416332e-01
2.402557132554212216e-01
2.402453763422938982e-01
2.402350195184464743e-01
2.402246489503696847e-01
2.402142646447159302e-01
2.402038666081413587e-01
2.401934548472983433e-01
2.401830293688404783e-01
2.401725901794216356e-01
2.401621372856925507e-01
2.401516769359225423e-01
2.401411966616855687e-01
2.401307027030885610e-01
2.401201950667813667e-01
2.401096737594140273e-01
2.400991387876350025e-01
2.400885901580934734e-01
2.400780278774367060e-01
2.400674519523124384e-01
2.400568687042514138e-01
2.400462655182543092e-01
2.400356487077238699e-01
2.400250182793063625e-01
2.400143742396466939e-01
2.400037165953883556e-01
2.399930453531751440e-01
2.399823605196503284e-01
2.399716621014555962e-01
2.399609564930633154e-01
2.399502309335403427e-01
2.399394918092680185e-01
2.399287391268855596e-01
2.399179728930327382e-01
2.399071931143503256e-01
2.398963997974732087e-01
2.398855929490414096e-01
2.398747725756921190e-01
2.398639451445162829e-01
2.398530977492895067e-01
2.398422368490492063e-01
2.398313624504289088e-01
2.398204745600631127e-01
2.398095731845852618e-01
2.397986583306285224e-01
2.397877300048243954e-01
2.397767882138053808e-01
2.397658394969629236e-01
2.397548708034201725e-01
2.397438886645488487e-01
2.397328930869791208e-01
2.397218840773380488e-01
2.397108616422541361e-01
2.396998257883535544e-01
2.396887765222646405e-01
2.396777138506127613e-01
2.396666443847670080e-01
2.396555549298417520e-01
2.396444520892214991e-01
2.396333358695307558e-01
2.396222062773928629e-01
2.396110633194275530e-01
2.395999070022571953e-01
2.395887373325019110e-01
2.395775543167824040e-01
2.395663646381283318e-01
2.395551549582782547e-01
2.395439319523164079e-01
2.395326956268565566e-01
2.395214459885175728e-01
2.395101830439134993e-01
2.394989067996605714e-01
2.394876172623726374e-01
2.394763144386630183e-01
2.394650050829015830e-01
2.394536757140946215e-01
2.394423330786994153e-01
2.394309771833253442e-01
2.394196080345825928e-01
2.394082256390806795e-01
2.393968300034289565e-01
2.393854211342337779e-01
2.393739990381041349e-01
2.393625705404289483e-01
2.393511220181175070e-01
2.393396602886843638e-01
2.393281853587325980e-01
2.393166972348652333e-01
2.393051959236855708e-01
2.392936814317957739e-01
2.392821537657953412e-01
2.392706129322860753e-01
2.392590658273603399e-01
2.392474986864677189e-01
2.392359183978594039e-01
2.392243249681310080e-01
2.392127184038799759e-01
2.392010987117018650e-01
2.391894658981921773e-01
2.391778199699444163e-01
2.391661609335521410e-01
2.391544957554908035e-01
2.391428105303884388e-01
2.391311122169140213e-01
2.391194008216569467e-01
2.391076763512064440e-01
2.390959388121526308e-01
2.390841882110812944e-01
2.390724245545801652e-01
2.390606478492362519e-01
2.390488651315883506e-01
2.390370623560801322e-01
2.390252465514787761e-01
2.390134177243667390e-01
2.390015758813266999e-01
2.389897210289400054e-01
2.389778531737867806e-01
2.389659723224473731e-01
2.389540784815004093e-01
2.389421787572310607e-01
2.389302589645325714e-01
2.389183262019541343e-01
2.389063804760717113e-01
2.388944217934579894e-01
2.388824501606890416e-01
2.388704655843369995e-01
2.388584680709736618e-01
2.388464576271701612e-01
2.388344414286415196e-01
2.388224051513650470e-01
2.388103559633524831e-01
2.387982938711732395e-01
2.387862188813930087e-01
2.387741310005782047e-01
2.387620302352944091e-01
2.387499165921055932e-01
2.387377900775745632e-01
2.387256579365276687e-01
2.387135057066616106e-01
2.387013406251340397e-01
2.386891626985062631e-01
2.386769719333365902e-01
2.386647683361819983e-01
2.386525519136019624e-01
2.386403226721510173e-01
2.386280806183845860e-01
2.386158257588583131e-01
2.386035654148164209e-01
2.385912849710505323e-01
2.385789917411771377e-01
2.385666857317487177e-01
2.385543669493138119e-01
2.385420354004219590e-01
2.385296910916216984e-01
2.385173340294586275e-01
2.385049642204805642e-01
2.384925890543739824e-01
2.384801937789861048e-01
2.384677857764111453e-01
2.384553650531913149e-01
2.384429316158687695e-01
2.384304854709847210e-01
2.384180266250763847e-01
2.384055550846855831e-01
2.383930708563476997e-01
2.383805813978768784e-01
2.383680718208070481e-01
2.383555495753932885e-01
2.383430146681712603e-01
2.383304671056718504e-01
2.383179068944288881e-01
2.383053340409713727e-01
2.382927485518309685e-01
2.382801504335348985e-01
2.382675472117110060e-01
2.382549238622058141e-01
2.382422879031226848e-01
2.382296393409877866e-01
2.382169781823244015e-01
2.382043044336552007e-01
2.381916181015028000e-01
2.381789191923887605e-01
2.381662077128319233e-01
2.381534912559545858e-01
2.381407546625519123e-01
2.381280055182563027e-01
2.381152438295856544e-01
2.381024696030540344e-01
2.380896828451755654e-01
2.380768835624640367e-01
2.380640717614306290e-01
2.380512474485864116e-01
2.380384182842342766e-01
2.380255689747439729e-01
2.380127071729653543e-01
2.379998328854058820e-01
2.379869461185716850e-01
2.379740468789667829e-01
2.379611351730955837e-01
2.379482110074601642e-01
2.379352743885625454e-01
2.379223330435728534e-01
2.379093715450633639e-01
2.378963976127870250e-01
2.378834112532401401e-01
2.378704124729196789e-01
2.378574012783218339e-01
2.378443776759394113e-01
2.378313416722662721e-01
2.378182932737958333e-01
2.378052402742490967e-01
2.377921671130307502e-01
2.377790815764797561e-01
2.377659836710850350e-01
2.377528734033333424e-01
2.377397507797083809e-01
2.377266158066981272e-01
2.377134684907835638e-01
2.377003088384480600e-01
2.376871447096541856e-01
2.376739604112629856e-01
2.376607637958864649e-01
2.376475548700056062e-01
2.376343336400950079e-01
2.376211001126320443e-01
2.376078542940912031e-01
2.375945961909464721e-01
2.375813258096695080e-01
2.375680510761500330e-01
2.375547561653308937e-01
2.375414489957881625e-01
2.375281295739890552e-01
2.375147979064003434e-01
2.375014539994888541e-01
2.374880978597190273e-01
2.374747294935543040e-01
2.374613489074581807e-01
2.374479640929330615e-01
2.374345590936288164e-01
2.374211418937685614e-01
2.374077124998122401e-01
2.373942709182148003e-01
2.373808171554337432e-01
2.373673512179234613e-01
2.373538731121354606e-01
2.373403828445245778e-01
2.373268884718949256e-01
2.373133739072262327e-01
2.372998472000799608e-01
2.372863083569027864e-01
2.372727573841423299e-01
2.372591942882446570e-01
2.372456190756517813e-01
2.372320317528086586e-01
2.372184323261566363e-01
2.372048289174916169e-01
2.371912053097450790e-01
2.371775696175052461e-01
2.371639218472083033e-01
2.371502620052896027e-01
2.371365900981852182e-01
2.371229061323280041e-01
2.371092101141510922e-01
2.370955020500853383e-01
2.370817901266065730e-01
2.370680579972215818e-01
2.370543138412296580e-01
2.370405576650589374e-01
2.370267894751338367e-01
2.370130092778787168e-01
2.369992170797168285e-01
2.369854128870696464e-01
2.369715967063572015e-01
2.369577767884251673e-01
2.369439366579738637e-01
2.369300845587085647e-01
2.369162204970440833e-01
2.369023444793958433e-01
2.368884565121753827e-01
2.368745566017959603e-01
2.368606447546681704e-01
2.368467209772020521e-01
2.368327935843011489e-01
2.368188459724803741e-01
2.368048864495385097e-01
2.367909150218795999e-01
2.367769316959075776e-01
2.367629364780240442e-01
2.367489293746294909e-01
2.367349103921242426e-01
2.367208795369075691e-01
2.367068451876331858e-01
2.366927906132472725e-01
2.366787241853323120e-01
2.366646459102836331e-01
2.366505557944914018e-01
2.366364538443476162e-01
2.366223400662406662e-01
2.366082144665603848e-01
2.365940770516941627e-01
2.365799362637370229e-01
2.365657752446841955e-01
2.365516024295941100e-01
2.365374178248508819e-01
2.365232214368324648e-01
2.365090132719203098e-01
2.364947933364903165e-01
2.364805616369227148e-01
2.364663181795912394e-01
2.364520714697251336e-01
2.364378045229844072e-01
2.364235258375966264e-01
2.364092354199308077e-01
2.363949332763566336e-01
2.363806194132421212e-01
2.363662938369531230e-01
2.363519565538561573e-01
2.363376075703147450e-01
2.363232554543832076e-01
2.363088830960023978e-01
2.362944990562584335e-01
2.362801033415089513e-01
2.362656959581118099e-01
2.362512769124227585e-01
2.362368462107979350e-01
2.362224038595895359e-01
2.362079498651505349e-01
2.361934928580535220e-01
2.361790156031339238e-01
2.361645267240287671e-01
2.361500262270845307e-01
2.361355141186472495e-01
2.361209904050618480e-01
2.361064550926694205e-01
2.360919063436137111e-01
2.360773317202085053e-01
2.360627376245427178e-01
2.360481066664325001e-01
2.360334475548075961e-01
2.360187603044866522e-01
2.360040449302845400e-01
2.359893014470125783e-01
2.359745298694760907e-01
2.359597302124779028e-01
2.359449024908146231e-01
2.359300555808908628e-01
2.359151717909769852e-01
2.359002632247258480e-01
2.358853348366446445e-01
2.358703866920748293e-01
2.358554188042468747e-01
2.358404311863878111e-01
2.358254238517222268e-01
2.358103968134714901e-01
2.357953590577785419e-01
2.357802926637351804e-01
2.357652066057497331e-01
2.357501008970322443e-01
2.357349755507898714e-01
2.357198305802303273e-01
2.357046659985547188e-01
2.356894818189659846e-01
2.356742780546591809e-01
2.356590547188314178e-01
2.356438209144606777e-01
2.356285584868062499e-01
2.356132765271908291e-01
2.355979750487977586e-01
2.355826540648096601e-01
2.355673135884038261e-01
2.355519536327576047e-01
2.355365742110433480e-01
2.355211753364312433e-01
2.355057662163825838e-01
2.354903284870497049e-01
2.354748713443058916e-01
2.354593948013113391e-01
2.354438988712218572e-01
2.354283835671928116e-01
2.354128489023736281e-01
2.353972948899145101e-01
2.353817215429599430e-01
2.353661381728162083e-01
2.353505262077997817e-01
2.353348949476996022e-01
2.353192444056516064e-01
2.353035745947864577e-01
2.352878855282332649e-01
2.352721772191182503e-01
2.352564496805648053e-01
2.352407029256921578e-01
2.352249463690205267e-01
2.352091612322936842e-01
2.351933569185854500e-01
2.351775334410050045e-01
2.351616908126586414e-01
2.351458290466485468e-01
2.351299481560765181e-01
2.351140481540397453e-01
2.350981290536338086e-01
2.350822003719543196e-01
2.350662431254440521e-01
2.350502668198243272e-01
2.350342714681786793e-01
2.350182570835865903e-01
2.350022236791277086e-01
2.349861712678750769e-01
2.349700998629009607e-01
2.349540094772746279e-01
2.349379097300388630e-01
2.349217814335965437e-01
2.349056341956838323e-01
2.348894680293591164e-01
2.348732829476766204e-01
2.348570789636877376e-01
2.348408560904413633e-01
2.348246143409836173e-01
2.348083537283572886e-01
2.347920839729195075e-01
2.347757856842943580e-01
2.347594685716049012e-01
2.347431326478810476e-01
2.347267779261512644e-01
2.347104044194421868e-01
2.346940121407741220e-01
2.346776011031678211e-01
2.346611713196394833e-01
2.346447326112310883e-01
2.346282653860486400e-01
2.346117794539674950e-01
2.345952748279930278e-01
2.345787515211257834e-01
2.345622095463659185e-01
2.345456489167083713e-01
2.345290696451458601e-01
2.345124717446677720e-01
2.344958651363750479e-01
2.344792300281057784e-01
2.344625763298648913e-01
2.344459040546301165e-01
2.344292132153755204e-01
2.344125038250734483e-01
2.343957758966911387e-01
2.343790294431964960e-01
2.343622644775506525e-01
2.343454910202850683e-01
2.343286890802255273e-01
2.343118686668776984e-01
2.342950297931907788e-01
2.342781724721135217e-01
2.342612967165893512e-01
2.342444025395603036e-01
2.342274899539634192e-01
2.342105589727360160e-01
2.341936197152124643e-01
2.341766519924583512e-01
2.341596659128520885e-01
2.341426614893171165e-01
2.341256387347721013e-01
2.341085976621359310e-01
2.340915382843210546e-01
2.340744606142380890e-01
2.340573646647947648e-01
2.340402606535079144e-01
2.340231281949288755e-01
2.340059774956864680e-01
2.339888085686751551e-01
2.339716214267867911e-01
2.339544160829120645e-01
2.339371925499350025e-01
2.339199508407385775e-01
2.339026909682043742e-01
2.338854232474044115e-01
2.338681270976226134e-01
2.338508128231140404e-01
2.338334804367457886e-01
2.338161299513819014e-01
2.337987613798824249e-01
2.337813747351064619e-01
2.337639700299082302e-01
2.337465472771381725e-01
2.337291168888080417e-01
2.337116580901735241e-01
2.336941812824955833e-01
2.336766864786119502e-01
2.336591736913596895e-01
2.336416429335709255e-01
2.336240942180740632e-01
2.336065275576960087e-01
2.335889429652583948e-01
2.335713509490904283e-01
2.335537305416592324e-01
2.335360922406115591e-01
2.335184360587573837e-01
2.335007620089027958e-01
2.334830701038523859e-01
2.334653603564068591e-01
2.334476327793628125e-01
2.334298873855142342e-01
2.334121347788858936e-01
2.333943538003978024e-01
2.333765550434608316e-01
2.333587385208562015e-01
2.333409042453619686e-01
2.333230522297530252e-01
2.333051824868003776e-01
2.332872950292729786e-01
2.332693898699345625e-01
2.332514777078926738e-01
2.332335371937478974e-01
2.332155790160604925e-01
2.331976031875834798e-01
2.331796097210645513e-01
2.331615986292512321e-01
2.331435699248841642e-01
2.331255236207021575e-01
2.331074597294420236e-01
2.330893890446720795e-01
2.330712900279100497e-01
2.330531734622497964e-01
2.330350393604130321e-01
2.330168877351197487e-01
2.329987185990852194e-01
2.329805319650227746e-01
2.329623278456415258e-01
2.329441062536477536e-01
2.329258780764593695e-01
2.329076215877404765e-01
2.328893476644987026e-01
2.328710563194290595e-01
2.328527475652205081e-01
2.328344214145580127e-01
2.328160778801268149e-01
2.327977169746061059e-01
2.327793387106699141e-01
2.327609540689748457e-01
2.327425411365537378e-01
2.327241108837196926e-01
2.327056633231356919e-01
2.326871984674622751e-01
2.326687163293544303e-01
2.326502169214664240e-01
2.326317002564476377e-01
2.326131663469436228e-01
2.325946262662337283e-01
2.325760579159429353e-01
2.325574723590784765e-01
2.325388696082724693e-01
2.325202496761551441e-01
2.325016125753519014e-01
2.324829583184851445e-01
2.324642869181753335e-01
2.324455983870373221e-01
2.324269038903650775e-01
2.324081811455955271e-01
2.323894413078183008e-01
2.323706843896341523e-01
2.323519104036438909e-01
2.323331193624420532e-01
2.323143112786218989e-01
2.322954861647706926e-01
2.322766440334739224e-01
2.322577961414321601e-01
2.322389200231108619e-01
2.322200269250720428e-01
2.322011168598885900e-01
2.321821898401269513e-01
2.321632458783534636e-01
2.321442849871280800e-01
2.321253071790109201e-01
2.321063124665544430e-01
2.320873121972575892e-01
2.320682837238291496e-01
2.320492383836972872e-01
2.320301761894034698e-01
2.320110971534842803e-01
2.319920012884740257e-01
2.319728886069029050e-01
2.319537591212981198e-01
2.319346128441823751e-01
2.319154497880763222e-01
2.318962814006554907e-01
2.318770848340952484e-01
2.318578715260760092e-01
2.318386414891051017e-01
2.318193947356837481e-01
2.318001312783120049e-01
2.317808511294854878e-01
2.317615543016958157e-01
2.317422408074311657e-01
2.317229221838905673e-01
2.317035754040446260e-01
2.316842119951617041e-01
2.316648319697175440e-01
2.316454353401831701e-01
2.316260221190265534e-01
2.316065923187116682e-01
2.315871459516983255e-01
2.315676830304448930e-01
2.315482151810666078e-01
2.315287191985370141e-01
2.315092066991091269e-01
2.314896776952279356e-01
2.314701321993316019e-01
2.314505702238573992e-01
2.314309917812362727e-01
2.314113968838983904e-01
2.313917855442694238e-01
2.313721694767819637e-01
2.313525252996120329e-01
2.313328647173986119e-01
2.313131877425529392e-01
2.312934943874813687e-01
2.312737846645895878e-01
2.312540585862795095e-01
2.312343161649453305e-01
2.312145574129818582e-01
2.311947941325410150e-01
2.311750027661996776e-01
2.311551951063801624e-01
2.311353711654631216e-01
2.311155309558232118e-01
2.310956744898333692e-01
2.310758017798616448e-01
2.310559128382719818e-01
2.310360076774268800e-01
2.310160981865995167e-01
2.309961606339611673e-01
2.309762068991226824e-01
2.309562369944304638e-01
2.309362509322289148e-01
2.309162487248569429e-01
2.308962303846507358e-01
2.308761959239440942e-01
2.308561453550643794e-01
2.308360906538085011e-01
2.308160079151382882e-01
2.307959091052541600e-01
2.307757942364703219e-01
2.307556633210975927e-01
2.307355163714422952e-01
2.307153533998111405e-01
2.306951744185012365e-01
2.306749794398106346e-01
2.306547805254640648e-01
2.306345535984004602e-01
2.306143107108160617e-01
2.305940518749924339e-01
2.305737771032088657e-01
2.305534864077380952e-01
2.305331798008519173e-01
2.305128572948183518e-01
2.304925189019004228e-01
2.304721767691591539e-01
2.304518066486985761e-01
2.304314206781152286e-01
2.304110188696590344e-01
2.303906012355743105e-01
2.303701677881036525e-01
2.303497185394848268e-01
2.303292535019517140e-01
2.303087726877356411e-01
2.302882883286411220e-01
2.302677760071202839e-01
2.302472479455789922e-01
2.302267041562334193e-01
2.302061446512958520e-01
2.301855694429753019e-01
2.301649785434759510e-01
2.301443719649993724e-01
2.301237497197429760e-01
2.301031241236672908e-01
2.300824705907490997e-01
2.300618014276143430e-01
2.300411166464459423e-01
2.300204162594230439e-01
2.299997002787212419e-01
2.299789687165121888e-01
2.299582215849644840e-01
2.299374588962405097e-01
2.299166930498663941e-01
2.298958992925242417e-01
2.298750900144683196e-01
2.298542652278519061e-01
2.298334249448170108e-01
2.298125691775071977e-01
2.297916979380610347e-01
2.297708112386132040e-01
2.297499090912921704e-01
2.297290039786044069e-01
2.297080709811056831e-01
2.296871225720982235e-01
2.296661587636974478e-01
2.296451795680147234e-01
2.296241849971599192e-01
2.296031750632357427e-01
2.295821497783445131e-01
2.295611091545824434e-01
2.295400657568470448e-01
2.295189945007428123e-01
2.294979079420292334e-01
2.294768060927879216e-01
2.294556889650985476e-01
2.294345565710337320e-01
2.294134089226654849e-01
2.293922460320608203e-01
2.293710679112804240e-01
2.293498872070355299e-01
2.293286786711419833e-01
2.293074549412342233e-01
2.292862160293603346e-01
2.292649619475642941e-01
2.292436927078879139e-01
2.292224083223658448e-01
2.292011088030335708e-01
2.291797941619175827e-01
2.291584771269555842e-01
2.291371322873403948e-01
2.291157723620013686e-01
2.290943973629511188e-01
2.290730073021993718e-01
2.290516021917544109e-01
2.290301820436155267e-01
2.290087468697845630e-01
2.289872966822551481e-01
2.289658442896107537e-01
2.289443641195835211e-01
2.289228689718129095e-01
2.289013588582782810e-01
2.288798337909553893e-01
2.288582937818172125e-01
2.288367388428304561e-01
2.288151689859606597e-01
2.287935842231677008e-01
2.287719974431050574e-01
2.287503829131981026e-01
2.287287535132202509e-01
2.287071092551166140e-01
2.286854501508282511e-01
2.286637762122930573e-01
2.286420874514442092e-01
2.286203838802127741e-01
2.285986655105231025e-01
2.285769453105206406e-01
2.285551973884806798e-01
2.285334347037310532e-01
2.285116572681828440e-01
2.284898650937421949e-01
2.284680581923133613e-01
2.284462365530723349e-01
2.284243996760357276e-01
2.284025473641418391e-01
2.283806926695786110e-01
2.283588095438732202e-01
2.283369110300108584e-01
2.283149971435451953e-01
2.282930679000210183e-01
2.282711233149750107e-01
2.282491634039328088e-01
2.282271881824146087e-01
2.282051976659299486e-01
2.281832049888279368e-01
2.281611839379985573e-01
2.281391476386729900e-01
2.281170961063275215e-01
2.280950293564295572e-01
2.280729474044367877e-01
2.280508502658002423e-01
2.280287379559621241e-01
2.280066104903551438e-01
2.279844810847412861e-01
2.279623233628700341e-01
2.279401505314700982e-01
2.279179626059379959e-01
2.278957596016663034e-01
2.278735415340359949e-01
2.278513084184196624e-01
2.278290602701836254e-01
2.278067971046827678e-01
2.277845322183495447e-01
2.277622390732813029e-01
2.277399309569572150e-01
2.277176078846989693e-01
2.276952698718207047e-01
2.276729169336269010e-01
2.276505490854148772e-01
2.276281663424716273e-01
2.276057687200772062e-01
2.275833695945919111e-01
2.275609422679428784e-01
2.275385001076209446e-01
2.275160431288708041e-01
2.274935713469295462e-01
2.274710847770256006e-01
2.274485834343784596e-01
2.274260673341996775e-01
2.274035364916910940e-01
2.273809909220481651e-01
2.273584440895788372e-01
2.273358691199687809e-01
2.273132794687462432e-01
2.272906751510723189e-01
2.272680561820982215e-01
2.272454225769666714e-01
2.272227743508128950e-01
2.272001115187629594e-01
2.271774340959349381e-01
2.271547556250159139e-01
2.271320490746233656e-01
2.271093279787450014e-01
2.270865923524658658e-01
2.270638422108604004e-01
2.270410775689950533e-01
2.270182984419288341e-01
2.269955048447118151e-01
2.269726967923848537e-01
2.269498879052869178e-01
2.269270509964221305e-01
2.269041996775113534e-01
2.268813339635633586e-01
2.268584538695751496e-01
2.268355594105391226e-01
2.268126506014349619e-01
2.267897274572380772e-01
2.267667899929138864e-01
2.267438519057258794e-01
2.267208858545177175e-01
2.266979055280181621e-01
2.266749109411566043e-01
2.266519021088567731e-01
2.266288790460334601e-01
2.266058417675912429e-01
2.265827902884285927e-01
2.265597246234342665e-01
2.265366585460776294e-01
2.265135645624846705e-01
2.264904564376688523e-01
2.264673341864826828e-01
2.264441978237739517e-01
2.264210473643822330e-01
2.263978828231358320e-01
2.263747042148578359e-01
2.263515115543603407e-01
2.263283186906002165e-01
2.263050979784222427e-01
2.262818632584040479e-01
2.262586145453254760e-01
2.262353518539578778e-01
2.262120751990635559e-01
2.261887845953964304e-01
2.261654800577029278e-01
2.261421616007189273e-01
2.261188431481758743e-01
2.260954969050641417e-01
2.260721367868156473e-01
2.260487628081332967e-01
2.260253749837130011e-01
2.260019733282414012e-01
2.259785578563969222e-01
2.259551285828485523e-01
2.259316855222596176e-01
2.259082426724232096e-01
2.258847720898977673e-01
2.258612877642556804e-01
2.258377897101272458e-01
2.258142779421309920e-01
2.257907524748782868e-01
2.257672133229714495e-01
2.257436605010065267e-01
2.257200940235689623e-01
2.256965279618097786e-01
2.256729342252674630e-01
2.256493268769524385e-01
2.256257059314161761e-01
2.256020714032046515e-01
2.255784233068528488e-01
2.255547616568877589e-01
2.255310864678298222e-01
2.255073977541888763e-01
2.254837096597708257e-01
2.254599939485027460e-01
2.254362647561261590e-01
2.254125220971176513e-01
2.253887659859473702e-01
2.253649964370749159e-01
2.253412134649550591e-01
2.253174170840296364e-01
2.252936073087349889e-01
2.252697983548306859e-01
2.252459618420323828e-01
2.252221119781127601e-01
2.251982487774759067e-01
2.251743722545150872e-01
2.251504824236147395e-01
2.251265792991538617e-01
2.251026628955007935e-01
2.250787332270160479e-01
2.250548045807205799e-01
2.250308484335070691e-01
2.250068790644861316e-01
2.249828964879853066e-01
2.249589007183240841e-01
2.249348917698126282e-01
2.249108696567548304e-01
2.248868343934435909e-01
2.248627859941651486e-01
2.248387388165070666e-01
2.248146641959269942e-01
2.247905764821795382e-01
2.247664756895171312e-01
2.247423618321850447e-01
2.247182349244195021e-01
2.246940949804474563e-01
2.246699420144891990e-01
2.246457760407569726e-01
2.246216114867143343e-01
2.245974195477638546e-01
2.245732146436140719e-01
2.245489967884435334e-01
2.245247659964219600e-01
2.245005222817115786e-01
2.244762656584664562e-01
2.244519961408298903e-01
2.244277137429407376e-01
2.244034329614584267e-01
2.243791248530943583e-01
2.243548039068299915e-01
2.243304701367691001e-01
2.243061235570075196e-01
2.242817641816318153e-01
2.242573920247220021e-01
2.242330071003486025e-01
2.242086094225738679e-01
2.241842135565724203e-01
2.241597904217307313e-01
2.241353545756189503e-01
2.241109060322651336e-01
2.240864448056923419e-01
2.240619709099141432e-01
2.240374843589341691e-01
2.240129851667505556e-01
2.239884733473510026e-01
2.239639635337460910e-01
2.239394265093521130e-01
2.239148768996513383e-01
2.238903147185988818e-01
2.238657399801428083e-01
2.238411526982213018e-01
2.238165528867673282e-01
2.237919405597016409e-01
2.237673157309406080e-01
2.237426931006548103e-01
2.237180433176425565e-01
2.236933810746214446e-01
2.236687063854728152e-01
2.236440192640714586e-01
2.236193197242823394e-01
2.235946077799620402e-01
2.235698834449614258e-01
2.235451467331207587e-01
2.235204124111019874e-01
2.234956509944256986e-01
2.234708772423771861e-01
2.234460911687620732e-01
2.234212927873804322e-01
2.233964821120265065e-01
2.233716591564823273e-01
2.233468239345239859e-01
2.233219764599195800e-01
2.232971315651554600e-01
2.232722596338099219e-01
2.232473754910638819e-01
2.232224791506511874e-01
2.231975706263000792e-01
2.231726499317289725e-01
2.231477170806476784e-01
2.231227720867592357e-01
2.230978149637583008e-01
2.230728606092914901e-01
2.230478792763213036e-01
2.230228858552655291e-01
2.229978803597834625e-01
2.229728628035299032e-01
2.229478332001502139e-01
2.229227915632814305e-01
2.228977379065538167e-01
2.228726722435875884e-01
2.228476095365325427e-01
2.228225199090552722e-01
2.227974183161468558e-01
2.227723047713956461e-01
2.227471792883830015e-01
2.227220418806798441e-01
2.226968925618524886e-01
2.226717313454562031e-01
2.226465582450401492e-01
2.226213882865972771e-01
2.225961914658147744e-01
2.225709828016007585e-01
2.225457623074695301e-01
2.225205299969313932e-01
2.224952858834846614e-01
2.224700299806213200e-01
2.224447623018243614e-01
2.224194828605708940e-01
2.223941916703279786e-01
2.223689038272634311e-01
2.223435891863933533e-01
2.223182628368787772e-01
2.222929247921567875e-01
2.222675750656534777e-01
2.222422136707886686e-01
2.222168406209740210e-01
2.221914559296112590e-01
2.221660596100971108e-01
2.221406668210695878e-01
2.221152472923133558e-01
2.220898161755338607e-01
2.220643734840939687e-01
2.220389192313489413e-01
2.220134534306458240e-01
2.219879760953231140e-01
2.219624872387117032e-01
2.219369868741342677e-01
2.219114902220566399e-01
2.218859668883230718e-01
2.218604320865356083e-01
2.218348858299860615e-01
2.218093281319565291e-01
2.217837590057220032e-01
2.217581784645500376e-01
2.217325865216984715e-01
2.217069831904181498e-01
2.216813837523589625e-01
2.216557576907104976e-01
2.216301202803290238e-01
2.216044715344347993e-01
2.215788114662379238e-01
2.215531400889425573e-01
2.215274574157434229e-01
2.215017634598255292e-01
2.214760582343702766e-01
2.214503570815711808e-01
2.214246293632407547e-01
2.213988904148531667e-01
2.213731402495550116e-01
2.213473788804866671e-01
2.213216063207789630e-01
2.212958225835546244e-01
2.212700276819298262e-01
2.212442216290111396e-01
2.212184198269042668e-01
2.211925915173150181e-01
2.211667520956982491e-01
2.211409015751313878e-01
2.211150399686808710e-01
2.210891672894054194e-01
2.210632835503585913e-01
2.210373887645837865e-01
2.210114829451170215e-01
2.209855815533430801e-01
2.209596537121235049e-01
2.209337148762660075e-01
2.209077650587714658e-01
2.208818042726407582e-01
2.208558325308581649e-01
2.208298498464068005e-01
2.208038562322582887e-01
2.207778517013781472e-01
2.207518517738012442e-01
2.207258254548062348e-01
2.206997882579175840e-01
2.206737401960706113e-01
2.206476812821889233e-01
2.206216115291919633e-01
2.205955309499870731e-01
2.205694395574769873e-01
2.205433373645559469e-01
2.205172399492855151e-01
2.204911162006087944e-01
2.204649816901478321e-01
2.204388364307637294e-01
2.204126804353129243e-01
2.203865137166399202e-01
2.203603362875854454e-01
2.203341481609795705e-01
2.203079493496454266e-01
2.202817554890515450e-01
2.202555353530476490e-01
2.202293045707304775e-01
2.202030631548912432e-01
2.201768111183151078e-01
2.201505484737766860e-01
2.201242752340452080e-01
2.200979914118816883e-01
2.200716970200361500e-01
2.200454077507673634e-01
2.200190922640688496e-01
2.199927662458930899e-01
2.199664297089623521e-01
2.199400826659894115e-01
2.199137251296799378e-01
2.198873571127323845e-01
2.198609786278369893e-01
2.198345896876754968e-01
2.198082060406778004e-01
2.197817962342119569e-01
2.197553760104735687e-01
2.197289453821138494e-01
2.197025043617752416e-01
2.196760529620932489e-01
2.196495911956966585e-01
2.196231190752051532e-01
2.195966366132316439e-01
2.195701596137661360e-01
2.195436565127770190e-01
2.195171431080877866e-01
2.194906194122795973e-01
2.194640854379267814e-01
2.194375411975933443e-01
2.194109867038392392e-01
2.193844219692133723e-01
2.193578470062592656e-01
2.193312776739236303e-01
2.193046822979848876e-01
2.192780767312910717e-01
2.192514609863534525e-01
2.192248350756755837e-01
2.191981990117545798e-01
2.191715528070769525e-01
2.191448964741246064e-01
2.191182300253697868e-01
2.190915693741116721e-01
2.190648827371496909e-01
2.190381860217516796e-01
2.190114792403579647e-01
2.189847624054042652e-01
2.189580355293158642e-01
2.189312986245113279e-01
2.189045517034030053e-01
2.188777947783940858e-01
2.188510438165317540e-01
2.188242669268452012e-01
2.187974800704141076e-01
2.187706832596126305e-01
2.187438765068053792e-01
2.187170598243490804e-01
2.186902332245958536e-01
2.186633967198854389e-01
2.186365503225524143e-01
2.186097100527968351e-01
2.185828439130695355e-01
2.185559679176700132e-01
2.185290820789018151e-01
2.185021864090605503e-01
2.184752809204356105e-01
2.184483656253080053e-01
2.184214405359498068e-01
2.183945056646270921e-01
2.183675770840967645e-01
2.183406226914224035e-01
2.183136585535266905e-01
2.182866846826439500e-01
2.182597010910022339e-01
2.182327077908219337e-01
2.182057047943150030e-01
2.181786921136842916e-01
2.181516697611284861e-01
2.181246538613721975e-01
2.180976122072696421e-01
2.180705609177794324e-01
2.180435000050682803e-01
2.180164294812931280e-01
2.179893493586058106e-01
2.179622596491513353e-01
2.179351603650638292e-01
2.179080515184727562e-01
2.178809492854829055e-01
2.178538213559199632e-01
2.178266839001857247e-01
2.177995369303791784e-01
2.177723804585887657e-01
2.177452144968990422e-01
2.177180390573862923e-01
2.176908541521150320e-01
2.176636597931488892e-01
2.176364722073870217e-01
2.176092589827945400e-01
2.175820363406338886e-01
2.175548042929351666e-01
2.175275628517213122e-01
2.175003120290067704e-01
2.174730518367987142e-01
2.174457822870979329e-01
2.174185033918957233e-01
2.173912314283074076e-01
2.173639338836009793e-01
2.173366270293183300e-01
2.173093108774218352e-01
2.172819854398662653e-01
2.172546507285966766e-01
2.172273067555555714e-01
2.171999535326721298e-01
2.171725910718739772e-01
2.171452356999117872e-01
2.171178548045120116e-01
2.170904647069182292e-01
2.170630654190247033e-01
2.170356569527177593e-01
2.170082393198783377e-01
2.169808125323784420e-01
2.169533766020810828e-01
2.169259315408448296e-01
2.168984937244841094e-01
2.168710304423350776e-01
2.168435580647659622e-01
2.168160766036046905e-01
2.167885860706708079e-01
2.167610864777768098e-01
2.167335778367265875e-01
2.167060601593185920e-01
2.166785334573425037e-01
2.166509977425815081e-01
2.166234694446922959e-01
2.165959157450302319e-01
2.165683530678781388e-01
2.165407814249884488e-01
2.165132008281070441e-01
2.164856112889716466e-01
2.164580128193127062e-01
2.164304054308521796e-01
2.164027891353069166e-01
2.163751804101957665e-01
2.163475463408877086e-01
2.163199034026928036e-01
2.162922541631697726e-01
2.162646008514094720e-01
2.162369434742610341e-01
2.162092820385723146e-01
2.161816165511851184e-01
2.161539470189422496e-01
2.161262899418782690e-01
2.160986123428309535e-01
2.160709307194244033e-01
2.160432450784872116e-01
2.160155554268412548e-01
2.159878617713088533e-01
2.159601641187075538e-01
2.159324624758505173e-01
2.159047568495491287e-01
2.158770637612640875e-01
2.158493501908572698e-01
2.158216326574147748e-01
2.157939111677346644e-01
2.157661857286100604e-01
2.157384563468344729e-01
2.157107230291923083e-01
2.156829857824709151e-01
2.156552446134504253e-01
2.156275160646880518e-01
2.155997670737266336e-01
2.155720141807860313e-01
2.155442573926335537e-01
2.155164967160344003e-01
2.154887321577490522e-01
2.154609637245368248e-01
2.154331914231512601e-01
2.154054152603447903e-01
2.153776517994445139e-01
2.153498679363268775e-01
2.153220802320183203e-01
2.152942886932568967e-01
2.152664933267775527e-01
2.152386941393115150e-01
2.152108911375874567e-01
2.151830843283295547e-01
2.151552737182606534e-01
2.151274758911519980e-01
2.150996577018662870e-01
2.150718357319088003e-01
2.150440099879893929e-01
2.150161804768128126e-01
2.149883472050794220e-01
2.149605101794890838e-01
2.149326694067363319e-01
2.149048248935133132e-01
2.148769932437129548e-01
2.148491412718290250e-01
2.148212855795273435e-01
2.147934261734832373e-01
2.147655630603734211e-01
2.147376962468700579e-01
2.147098257396405363e-01
2.146819515453519123e-01
2.146540736706639141e-01
2.146262087392687423e-01
2.145983235259394939e-01
2.145704346521739025e-01
2.145425421246182629e-01
2.145146459499194247e-01
2.144867461347203519e-01
2.144588426856575136e-01
2.144309356093662133e-01
2.144030249124800336e-01
2.143751272381664297e-01
2.143472093221184260e-01
2.143192878053452599e-01
2.142913626944678573e-01
2.142634339960980960e-01
2.142355017168505182e-01
2.142075658633330049e-01
2.141796264421497731e-01
2.141516834599034302e-01
2.141237535789200508e-01
2.140958034964522416e-01
2.140678498727027201e-01
2.140398927142608265e-01
2.140119320277098502e-01
2.139839678196329698e-01
2.139560008771879129e-01
2.139280321645485872e-01
2.139000616895843643e-01
2.138721061282152225e-01
2.138441321458803279e-01
2.138161564174455020e-01
2.137881789483154771e-01
2.137601997438932644e-01
2.137322188095793218e-01
2.137042361507709431e-01
2.136762517728641453e-01
2.136482656812540570e-01
2.136202945610998216e-01
2.135923050592696271e-01
2.135643138599008228e-01
2.135363209683801000e-01
2.135083263900904305e-01
2.134803301304149525e-01
2.134523321947306984e-01
2.134243325884157549e-01
2.133963313168458220e-01
2.133683450741639120e-01
2.133403404891829336e-01
2.133123342550568013e-01
2.132843263771506681e-01
2.132563168608279658e-01
2.132283057114535141e-01
2.132002929343856934e-01
2.131722785349836613e-01
2.131442625186018569e-01
2.131162615881113109e-01
2.130882423547880156e-01
2.130602215205375516e-01
2.130321990907076968e-01
2.130041750706431758e-01
2.129761494656889353e-01
2.129481222811835939e-01
2.129200935224675462e-01
2.128920631948774123e-01
2.128640480097493404e-01
2.128360145613383270e-01
2.128079795600477664e-01
2.127799430112065071e-01
2.127519049201381240e-01
2.127238652921679685e-01
2.126958241326180610e-01
2.126677814468063143e-01
2.126397372400521957e-01
2.126117082318997320e-01
2.125836610001010096e-01
2.125556122632942246e-01
2.125275620267906285e-01
2.124995102958940341e-01
2.124714570759108079e-01
2.124434023721424314e-01
2.124153461898896089e-01
2.123872885344498807e-01
2.123592461333213000e-01
2.123311855482632460e-01
2.123031235058959743e-01
2.122750600115093089e-01
2.122469950703905206e-01
2.122189286878237713e-01
2.121908608690925013e-01
2.121627916194773200e-01
2.121347209442561166e-01
2.121066655786242872e-01
2.120785920688604831e-01
2.120505171493107244e-01
2.120224408252427972e-01
2.119943631019268193e-01
2.119662839846267466e-01
2.119382034786062019e-01
2.119101215891255330e-01
2.118820383214445879e-01
2.118539704181993666e-01
2.118258844106984395e-01
2.117977970407552424e-01
2.117697083136222402e-01
2.117416182345470133e-01
2.117135268087745881e-01
2.116854340415482150e-01
2.116573399381100340e-01
2.116292445036975778e-01
2.116011644881385378e-01
2.115730664082745571e-01
2.115449670131381299e-01
2.115168663079591838e-01
2.114887642979667581e-01
2.114606609883853960e-01
2.114325563844398070e-01
2.114044504913524802e-01
2.113763433143406312e-01
2.113482516101677366e-01
2.113201418817137189e-01
2.112920308849793316e-01
2.112639186251718537e-01
2.112358051075009513e-01
2.112076903371727932e-01
2.111795743193899400e-01
2.111514570593547857e-01
2.111233385622663383e-01
2.110952355915719503e-01
2.110671146366966955e-01
2.110389924603493506e-01
2.110108690677214849e-01
2.109827444639996719e-01
2.109546186543720392e-01
2.109264916440214965e-01
2.108983634381286776e-01
2.108702340418742160e-01
2.108421202251377635e-01
2.108139884874536407e-01
2.107858557420125845e-01
2.107577220189576495e-01
2.107295873234626971e-01
2.107014516607000898e-01
2.106733150358393036e-01
2.106451774540488153e-01
2.106170389204926052e-01
2.105888994403338210e-01
2.105607757892303256e-01
2.105326344319056742e-01
2.105044921434524041e-01
2.104763489290240597e-01
2.104482047937726308e-01
2.104200597428488861e-01
2.103919137813999862e-01
2.103637669145710376e-01
2.103356191475060921e-01
2.103074872607372248e-01
2.102793377091475846e-01
2.102511872727347852e-01
2.102230359566331086e-01
2.101948837659737279e-01
2.101667307058864287e-01
2.101385767814998307e-01
2.101104219979386678e-01
2.100822663603260643e-01
2.100541266538232810e-01
2.100259693239694969e-01
2.099978111554164362e-01
2.099696521532794513e-01
2.099414923226708418e-01
2.099133316686973005e-01
2.098851701964692951e-01
2.098570079110917419e-01
2.098288448176663379e-01
2.098006977057377820e-01
2.097725330119918352e-01
2.097443675254917483e-01
2.097162012513300589e-01
2.096880341945993043e-01
2.096598663603887469e-01
2.096316977537861503e-01
2.096035283798762805e-01
2.095753582437423490e-01
2.095472041390631368e-01
2.095190324941647586e-01
2.094908601022748562e-01
2.094626869684653170e-01
2.094345130978078617e-01
2.094063384953722129e-01
2.093781631662252618e-01
2.093499871154307912e-01
2.093218103480534165e-01
2.092936496616619180e-01
2.092654714767131496e-01
2.092372925903510650e-01
2.092091130076284555e-01
2.091809327335973356e-01
2.091527517733064445e-01
2.091245701318025230e-01
2.090963878141289256e-01
2.090682048253281189e-01
2.090400379666187414e-01
2.090118536510741643e-01
2.089836686795132903e-01
2.089554830569670951e-01
2.089272967884686083e-01
2.088991098790447531e-01
2.088709223337220644e-01
2.088427341575242457e-01
2.088145453554742237e-01
2.087863727321916385e-01
2.087581826938559870e-01
2.087299920447166501e-01
2.087018007897841754e-01
2.086736089340702205e-01
2.086454164825820579e-01
2.086172234403265158e-01
2.085890298123054265e-01
2.085608356035210109e-01
2.085326576217559902e-01
2.085044622667779901e-01
2.084762663460240084e-01
2.084480698644841090e-01
2.084198728271500212e-01
2.083916752390085891e-01
2.083634771050446588e-01
2.083352784302414107e-01
2.083070792195793608e-01
2.082788962837618385e-01
2.082506960166274346e-01
2.082224952285589570e-01
2.081942939245288171e-01
2.081660921095062067e-01
2.081378897884568202e-01
2.081096869663464077e-01
2.080814836481367780e-01
2.080532798387879079e-01
2.080250923516828165e-01
2.079968875752112867e-01
2.079686823224642933e-01
2.079404765983924319e-01
2.079122704079434114e-01
2.078840637560646076e-01
2.078558566476982894e-01
2.078276490877880578e-01
2.077994410812727955e-01
2.077712494439741819e-01
2.077430405593155283e-01
2.077148312428514498e-01
2.076866214995136684e-01
2.076584113342290761e-01
2.076302007519247872e-01
2.076019897575214213e-01
2.075737783559419292e-01
2.075455665521045989e-01
2.075173711640346252e-01
2.074891585706589714e-01
2.074609455897646892e-01
2.074327322262607964e-01
2.074045184850539791e-01
2.073763043710491472e-01
2.073480898891487678e-01
2.073198750442522553e-01
2.072916598412590794e-01
2.072634611001586413e-01
2.072352451958593411e-01
2.072070289481409699e-01
2.071788123618883981e-01
2.071505954419898266e-01
2.071223781933289043e-01
2.070941606207880037e-01
2.070659427292455557e-01
2.070377245235773822e-01
2.070095228255067754e-01
2.069813040063924747e-01
2.069530848877674800e-01
2.069248654745003968e-01
2.068966457714556118e-01
2.068684257834971785e-01
2.068402055154854313e-01
2.068119849722789838e-01
2.067837641587331188e-01
2.067555598980630460e-01
2.067273385585527978e-01
2.066991169632554359e-01
2.066708951170169173e-01
2.066426730246828103e-01
2.066144506910944090e-01
2.065862281210929519e-01
2.065580053195140153e-01
2.065297822911943415e-01
2.065015758606074670e-01
2.064733523934295101e-01
2.064451287139986713e-01
2.064169048271408125e-01
2.063886807376800747e-01
2.063604564504371019e-01
2.063322319702320384e-01
2.063040073018795884e-01
2.062757824501947335e-01
2.062475742406797430e-01
2.062193490368662840e-01
2.061911236641462142e-01
2.061628981273248007e-01
2.061346724312049239e-01
2.061064465805850232e-01
2.060782205802655365e-01
2.060499944350396850e-01
2.060217681497029107e-01
2.059935585505504596e-01
2.059653319994361742e-01
2.059371053225718673e-01
2.059088785247432107e-01
2.058806516107305473e-01
2.058524245853134427e-01
2.058241974532694085e-01
2.057959702193709606e-01
2.057677428883920578e-01
2.057395322871935495e-01
2.057113047764101421e-01
2.056830771828470628e-01
2.056548495112652253e-01
2.056266217664252105e-01
2.055983939530856008e-01
2.055701660760029803e-01
2.055419381399293255e-01
2.055137101496165020e-01
2.054854989322576486e-01
2.054572708477369058e-01
2.054290427232126626e-01
2.054008145634275140e-01
2.053725863731203916e-01
2.053443581570290055e-01
2.053161299198882350e-01
2.052879016664299061e-01
2.052596734013844570e-01
2.052314619520502759e-01
2.052032336780109656e-01
2.051750054065577533e-01
2.051467771424114184e-01
2.051185488902896314e-01
2.050903206549086200e-01
2.050620924409831680e-01
2.050338642532222311e-01
2.050056360963363744e-01
2.049774247974999741e-01
2.049491967164565054e-01
2.049209686803966091e-01
2.048927406940218021e-01
2.048645127620266626e-01
2.048362848891088217e-01
2.048080570799590272e-01
2.047798293392683044e-01
2.047516016717237930e-01
2.047233909041499822e-01
2.046951633969016915e-01
2.046669359768467644e-01
2.046387086486622930e-01
2.046104814170260355e-01
2.045822542866094773e-01
2.045540272620857691e-01
2.045258003481236209e-01
2.044975735493886337e-01
2.044693468705456318e-01
2.044411371377654052e-01
2.044129107126113065e-01
2.043846844213247360e-01
2.043564582685613029e-01
2.043282322589726197e-01
2.043000063972098546e-01
2.042717806879195130e-01
2.042435551357478229e-01
2.042153297453372929e-01
2.041871213420318742e-01
2.041588962889601122e-01
2.041306714115622700e-01
2.041024467144717525e-01
2.040742222023202990e-01
2.040459978797358187e-01
2.040177737513458323e-01
2.039895498217730863e-01
2.039613260956412710e-01
2.039331193972417910e-01
2.039048960917169695e-01
2.038766730034810015e-01
2.038484501371462532e-01
2.038202274973223149e-01
2.037920050886175005e-01
2.037637829156360714e-01
2.037355609829817338e-01
2.037073392952551965e-01
2.036791346754762699e-01
2.036509134912432573e-01
2.036226925657238507e-01
2.035944719035075456e-01
2.035662515091835045e-01
2.035380313873388358e-01
2.035098115425556520e-01
2.034815919794188965e-01
2.034533727025052974e-01
2.034251705333403604e-01
2.033969518424258438e-01
2.033687334514561185e-01
2.033405153650011399e-01
2.033122975876289762e-01
2.032840801239045869e-01
2.032558629783910997e-01
2.032276461556478675e-01
2.031994296602334660e-01
2.031712303119583840e-01
2.031430144846653185e-01
2.031147989983580482e-01
2.030865838575870441e-01
2.030583690668960606e-01
2.030301546308306837e-01
2.030019405539323918e-01
2.029737268407400541e-01
2.029455134957904860e-01
2.029173173369583361e-01
2.028891047418683868e-01
2.028608925286155551e-01
2.028326807017257205e-01
2.028044692657248738e-01
2.027762582251353973e-01
2.027480475844765095e-01
2.027198373482684834e-01
2.026916275210248752e-01
2.026634349184663342e-01
2.026352259224394881e-01
2.026070173489074588e-01
2.025788092023761422e-01
2.025506014873484917e-01
2.025223942083267947e-01
2.024941873698110073e-01
2.024659809762960894e-01
2.024377750322768899e-01
2.024095863511019000e-01
2.023813813192728572e-01
2.023531767504049839e-01
2.023249726489834699e-01
2.022967690194905077e-01
2.022685658664069019e-01
2.022403631942093494e-01
2.022121610073744358e-01
2.021839593103738619e-01
2.021557749139675231e-01
2.021275742097474182e-01
2.020993740087643209e-01
2.020711743154808282e-01
2.020429751343589264e-01
2.020147764698570492e-01
2.019865783264316872e-01
2.019583807085373328e-01
2.019301836206248701e-01
2.019020038706510478e-01
2.018738078557259508e-01
2.018456123841215200e-01
2.018174174602794801e-01
2.017892230886400018e-01
2.017610292736409239e-01
2.017328360197158110e-01
2.017046433312986720e-01
2.016764512128196296e-01
2.016482764692172913e-01
2.016200855035497064e-01
2.015918951210944887e-01
2.015637053262724909e-01
2.015355161235017345e-01
2.015073275171999079e-01
2.014791395117798145e-01
2.014509521116520929e-01
2.014227653212278812e-01
2.013945959422103194e-01
2.013664103840382413e-01
2.013382254487768863e-01
2.013100411408292323e-01
2.012818574645903746e-01
2.012536744244567966e-01
2.012254920248190970e-01
2.011973102700687077e-01
2.011691291645930635e-01
2.011409654158837212e-01
2.011127834532936420e-01
2.010845992684027750e-01
2.010564128706959219e-01
2.010282242696481703e-01
2.010000334747260586e-01
2.009718404953873550e-01
2.009436453410788914e-01
2.009154480212381744e-01
2.008872653513462114e-01
2.008590637299990100e-01
2.008308599713751752e-01
2.008026540848751318e-01
2.007744460798909780e-01
2.007462359658076512e-01
2.007180237519975985e-01
2.006898094478232752e-01
2.006615930626439726e-01
2.006333914231385740e-01
2.006051709051999699e-01
2.005769483342598747e-01
2.005487237196368899e-01
2.005204970706411238e-01
2.004922683965710273e-01
2.004640377067197776e-01
2.004358050103677291e-01
2.004075703167900180e-01
2.003793504634200362e-01
2.003511118043475037e-01
2.003228711758072156e-01
2.002946285870351728e-01
2.002663840472592716e-01
2.002381375656991369e-01
2.002098891515627366e-01
2.001816388140510994e-01
2.001533865623550401e-01
2.001251492442199242e-01
2.000968931928209238e-01
2.000686352547544899e-01
2.000403754391735789e-01
2.000121137552242079e-01
1.999838502120455663e-01
1.999555848187654084e-01
1.999273175845036055e-01
1.998990485183693711e-01
1.998707944779730683e-01
1.998425217764704387e-01
1.998142472703677286e-01
1.997859709687422880e-01
1.997576928806579777e-01
1.997294130151723301e-01
1.997011313813338851e-01
1.996728479881819673e-01
1.996445628447461873e-01
1.996162928180660878e-01
1.995880042021492273e-01
1.995597138629806588e-01
1.995314218095589065e-01
1.995031280508662852e-01
1.994748325958830004e-01
1.994465354535749357e-01
1.994182366329034228e-01
1.993899361428200789e-01
1.993616508593564762e-01
1.993333470582461242e-01
1.993050416145187298e-01
1.992767345370908272e-01
1.992484258348671822e-01
1.992201155167475646e-01
1.991918035916222518e-01
1.991634900683712517e-01
1.991351749558674666e-01
1.991068751387064517e-01
1.990785568752125312e-01
1.990502370490248585e-01
1.990219156689806979e-01
1.989935927439103747e-01
1.989652682826326124e-01
1.989369422939588072e-01
1.989086147866936383e-01
1.988802857696292947e-01
1.988519721355020420e-01
1.988236401260760622e-01
1.987953066331787366e-01
1.987669716655690588e-01
1.987386352319970295e-01
1.987102973412084306e-01
1.986819580019340004e-01
1.986536172229017572e-01
1.986252750128280065e-01
1.985969482721602897e-01
1.985686032269590728e-01
1.985402567768103088e-01
1.985119089303979956e-01
1.984835596963955284e-01
1.984552090834674209e-01
1.984268571002736348e-01
1.983985037554609754e-01
1.983701490576716409e-01
1.983417930155366715e-01
1.983134525375848112e-01
1.982850938334086432e-01
1.982567338107265598e-01
1.982283724781365164e-01
1.982000098442280311e-01
1.981716459175838496e-01
1.981432807067751156e-01
1.981149142203664226e-01
1.980865464669158138e-01
1.980581943617845675e-01
1.980298241006231419e-01
1.980014525980315909e-01
1.979730798625310983e-01
1.979447059026373523e-01
1.979163307268557714e-01
1.978879543436834476e-01
1.978595767616103118e-01
1.978311979891165251e-01
1.978028349479898362e-01
1.977744538207618641e-01
1.977460715285011550e-01
1.977176880796560066e-01
1.976893034826641138e-01
1.976609177459586753e-01
1.976325308779618983e-01
1.976041428870888850e-01
1.975757537817437459e-01
1.975473804897334151e-01
1.975189891812861864e-01
1.974905967835333676e-01
1.974622033048477610e-01
1.974338087535946751e-01
1.974054131381330346e-01
1.973770164668103844e-01
1.973486187479667753e-01
1.973202199899353748e-01
1.972918371261297432e-01
1.972634363152951931e-01
1.972350344902157881e-01
1.972066316591918889e-01
1.971782278305157510e-01
1.971498230124716367e-01
1.971214172133327613e-01
1.970930104413690653e-01
1.970646027048388316e-01
1.970362109423678953e-01
1.970078013020125640e-01
1.969793907218160278e-01
1.969509792100047618e-01
1.969225667747969144e-01
1.968941534244041947e-01
1.968657391670292078e-01
1.968373240108671762e-01
1.968089079641044958e-01
1.967805079701805404e-01
1.967520901672641376e-01
1.967236714982533718e-01
1.966952519713058845e-01
1.966668315945655499e-01
1.966384103761730784e-01
1.966099883242584667e-01
1.965815654469444951e-01
1.965531417523468938e-01
1.965247341883241683e-01
1.964963088839457583e-01
1.964678827865746769e-01
1.964394559042961230e-01
1.964110282451825840e-01
1.963825998173033827e-01
1.963541706287170174e-01
1.963257406874749922e-01
1.962973100016209838e-01
1.962688955230459387e-01
1.962404633724997294e-01
1.962120305014207200e-01
1.961835969178212236e-01
1.961551626297053930e-01
1.961267276450684993e-01
1.960982919719009288e-01
1.960698556181831864e-01
1.960414185918876173e-01
1.960129978485483093e-01
1.959845595013743336e-01
1.959561205054904387e-01
1.959276808688378280e-01
1.958992405993507657e-01
1.958707997049555782e-01
1.958423581935708202e-01
1.958139160731074968e-01
1.957854733514683976e-01
1.957570469874478913e-01
1.957286030874809679e-01
1.957001586099968438e-01
1.956717135628665005e-01
1.956432679539545361e-01
1.956148217911179432e-01
1.955863750822037783e-01
1.955579278350561001e-01
1.955294800575074210e-01
1.955010487112323059e-01
1.954725998966558298e-01
1.954441505751270958e-01
1.954157007544518598e-01
1.953872504424231660e-01
1.953587996468287846e-01
1.953303483754494918e-01
1.953018966360577924e-01
1.952734444364182531e-01
1.952450087407089918e-01
1.952165556441007310e-01
1.951881021104878156e-01
1.951596481476063349e-01
1.951311937631818871e-01
1.951027389649350741e-01
1.950742837605757840e-01
1.950458281578088537e-01
1.950173721643323477e-01
1.949889327464541244e-01
1.949604759948376231e-01
1.949320188755497285e-01
1.949035613962583069e-01
1.948751035646213436e-01
1.948466453882914395e-01
1.948181868749112589e-01
1.947897280321184699e-01
1.947612688675406933e-01
1.947328263492507650e-01
1.947043665641435273e-01
1.946759064800905326e-01
1.946474461046895921e-01
1.946189854455334656e-01
1.945905245102074188e-01
1.945620633062861149e-01
1.945336018413402202e-01
1.945051401229327959e-01
1.944766951205272876e-01
1.944482329179902380e-01
1.944197704846283847e-01
1.943913078279728701e-01
1.943628449555507842e-01
1.943343818748777818e-01
1.943059185934662980e-01
1.942774551188172216e-01
1.942489914584279997e-01
1.942205445827910881e-01
1.941920805734761446e-01
1.941636164008585519e-01
1.941351520724046709e-01
1.941066875955747006e-01
1.940782229778177381e-01
1.940497582265803822e-01
1.940212933492989067e-01
1.939928283534035347e-01
1.939643802100584624e-01
1.939359149992548881e-01
1.939074496920778490e-01
1.938789842959290355e-01
1.938505188182021999e-01
1.938220532662827122e-01
1.937935876475498365e-01
1.937651219693767302e-01
1.937366562391258373e-01
1.937082074282769351e-01
1.936797416159574681e-01
1.936512757736078560e-01
1.936228099085628984e-01
1.935943440281517325e-01
1.935658781396956130e-01
1.935374122505089112e-01
1.935089463678986155e-01
1.934804804991651639e-01
1.934520316157443132e-01
1.934235657966151267e-01
1.933951000132144160e-01
1.933666342728140308e-01
1.933381685826781049e-01
1.933097029500632780e-01
1.932812373822201391e-01
1.932527718863916721e-01
1.932243064698124790e-01
1.931958581035304046e-01
1.931673928670732954e-01
1.931389277315261888e-01
1.931104627040976518e-01
1.930819977919885355e-01
1.930535330023904206e-01
1.930250683424910019e-01
1.929966038194697031e-01
1.929681394404978989e-01
1.929396921758813055e-01
1.929112281064006007e-01
1.928827642024406597e-01
1.928543004711461006e-01
1.928258369196513278e-01
1.927973735550899126e-01
1.927689103845817153e-01
1.927404474152457636e-01
1.927119846541887616e-01
1.926835390706357898e-01
1.926550767473046988e-01
1.926266146535373092e-01
1.925981527964120144e-01
1.925696911830058200e-01
1.925412298203851846e-01
1.925127687156097389e-01
1.924843078757350612e-01
1.924558473078072929e-01
1.924274039796207147e-01
1.923989439765254605e-01
1.923704842664720749e-01
1.923420248564793322e-01
1.923135657535603449e-01
1.922851069647188438e-01
1.922566484969540634e-01
1.922281903572590211e-01
1.921997325526177414e-01
1.921712750900064215e-01
1.921428349352419795e-01
1.921143781773876902e-01
1.920859217824539278e-01
1.920574657573912991e-01
1.920290101091446933e-01
1.920005548446500621e-01
1.919720999708385278e-01
1.919436454946323312e-01
1.919151914229498823e-01
1.918867547194651468e-01
1.918583014772995421e-01
1.918298486603624009e-01
1.918013962755433788e-01
1.917729443297246372e-01
1.917444928297841189e-01
1.917160417825880536e-01
1.916875911950025602e-01
1.916591410738812118e-01
1.916307083804306699e-01
1.916022592124924095e-01
1.915738105315422657e-01
1.915453623444103304e-01
1.915169146579172033e-01
1.914884674788807084e-01
1.914600208141087889e-01
1.914315746704038923e-01
1.914031290545611386e-01
1.913747009249870956e-01
1.913462563849059883e-01
1.913178123930306396e-01
1.912893689561298571e-01
1.912609260809663425e-01
1.912324837742966910e-01
1.912040420428688936e-01
1.911756008934258344e-01
1.911471603327029589e-01
1.911187373159798364e-01
1.910902979525208045e-01
1.910618591979448833e-01
1.910334210589645920e-01
1.910049835422813480e-01
1.909765466545927382e-01
1.909481104025875231e-01
1.909196747929490789e-01
1.908912398323558968e-01
1.908628224726330869e-01
1.908343888297343582e-01
1.908059558558661828e-01
1.907775235576797401e-01
1.907490919418179942e-01
1.907206610149195236e-01
1.906922307836154684e-01
1.906638012545291416e-01
1.906353724342805256e-01
1.906069612709242467e-01
1.905785338877441504e-01
1.905501072332118628e-01
1.905216813139193333e-01
1.904932561364527932e-01
1.904648317073905917e-01
1.904364080333055265e-01
1.904079851207642893e-01
1.903795629763266328e-01
1.903511585439597309e-01
1.903227379549152776e-01
1.902943181536111417e-01
1.902658991465815963e-01
1.902374809403544198e-01
1.902090635414514508e-01
1.901806469563864233e-01
1.901522311916685748e-01
1.901238162537998710e-01
1.900954190823429535e-01
1.900670058171508581e-01
1.900385933982723374e-01
1.900101818321832670e-01
1.899817711253550256e-01
1.899533612842511099e-01
1.899249523153289099e-01
1.898965442250404312e-01
1.898681370198291307e-01
1.898397476345410895e-01
1.898113422182582943e-01
1.897829377063469103e-01
1.897545341052266354e-01
1.897261314213100070e-01
1.896977296610036223e-01
1.896693288307105263e-01
1.896409289368230500e-01
1.896125299857304158e-01
1.895841489072491171e-01
1.895557518603142033e-01
1.895273557752965576e-01
1.894989606585603670e-01
1.894705665164608255e-01
1.894421733553519061e-01
1.894137811815736483e-01
1.893853900014682567e-01
1.893569998213651684e-01
1.893286275657490858e-01
1.893002394040187442e-01
1.892718522612457099e-01
1.892434661437386589e-01
1.892150810577972742e-01
1.891866970097171863e-01
1.891583140057869761e-01
1.891299320522881744e-01
1.891015511554985928e-01
1.890731882342616688e-01
1.890448094690525549e-01
1.890164317793397997e-01
1.889880551713750134e-01
1.889596796514041444e-01
1.889313052256656467e-01
1.889029319003935892e-01
1.888745596818133254e-01
1.888461885761488213e-01
1.888178354963017669e-01
1.887894666344304695e-01
1.887610989040952036e-01
1.887327323114943445e-01
1.887043668628164417e-01
1.886760025642466587e-01
1.886476394219638864e-01
1.886192774421393548e-01
1.885909166309396312e-01
1.885625738950292285e-01
1.885342154388491287e-01
1.885058581697509061e-01
1.884775020938787571e-01
1.884491472173677185e-01
1.884207935463479977e-01
1.883924410869434740e-01
1.883640898452728085e-01
1.883357398274462247e-01
1.883074079335936291e-01
1.882790603810304830e-01
1.882507140706083937e-01
1.882223690084144918e-01
1.881940252005320779e-01
1.881656826530351267e-01
1.881373413719952814e-01
1.881090013634757474e-01
1.880806626335355669e-01
1.880523420754725561e-01
1.880240059200687930e-01
1.879956710613767124e-01
1.879673375054324302e-01
1.879390052582646242e-01
1.879106743258941448e-01
1.878823447143389003e-01
1.878540164296085280e-01
1.878256894777076691e-01
1.877973807448143906e-01
1.877690564757609204e-01
1.877407335575110858e-01
1.877124119960467130e-01
1.876840917973431888e-01
1.876557729673696828e-01
1.876274555120892584e-01
1.875991394374595389e-01
1.875708247494322078e-01
1.875425283267774246e-01
1.875142164289521074e-01
1.874859059355459823e-01
1.874575968524874181e-01
1.874292891856974008e-01
1.874009829410949735e-01
1.873726781245884654e-01
1.873443747420849848e-01
1.873160727994825359e-01
1.872877891678548234e-01
1.872594901218623265e-01
1.872311925334302352e-01
1.872028964084349045e-01
1.871746017527461947e-01
1.871463085722281927e-01
1.871180168727412108e-01
1.870897266601358466e-01
1.870614379402613103e-01
1.870331675762106349e-01
1.870048818584142958e-01
1.869765976508525607e-01
1.869483149593477167e-01
1.869200337897195530e-01
1.868917541477793098e-01
1.868634760393345640e-01
1.868351994701863972e-01
1.868069244461309508e-01
1.867786678220020868e-01
1.867503959045656581e-01
1.867221255495692955e-01
1.866938567627886014e-01
1.866655895499879647e-01
1.866373239169303311e-01
1.866090598693708191e-01
1.865807974130587743e-01
1.865525365537392122e-01
1.865242941377082686e-01
1.864960364886245059e-01
1.864677804537291372e-01
1.864395260387431974e-01
1.864112732493840574e-01
1.863830220913616498e-01
1.863547725703816327e-01
1.863265246921414486e-01
1.862982784623360977e-01
1.862700338866532523e-01
1.862418078015770084e-01
1.862135665501865600e-01
1.861853269699464963e-01
1.861570890665215083e-01
1.861288528455718461e-01
1.861006183127527636e-01
1.860723854737113547e-01
1.860441543340921600e-01
1.860159248995342240e-01
1.859877139974001614e-01
1.859594879888272767e-01
1.859312637021917625e-01
1.859030411431082386e-01
1.858748203171875502e-01
1.858466012300338255e-01
1.858183838872450866e-01
1.857901682944163579e-01
1.857619544571339487e-01
1.857337591933745369e-01
1.857055488828744383e-01
1.856773403446499437e-01
1.856491335842655466e-01
1.856209286072823539e-01
1.855927254192550890e-01
1.855645240257342010e-01
1.855363244322626448e-01
1.855081266443796006e-01
1.854799474704005302e-01
1.854517533092041037e-01
1.854235609701758158e-01
1.853953704588311435e-01
1.853671817806835098e-01
1.853389949412365678e-01
1.853108099459922498e-01
1.852826268004458266e-01
1.852544455100860188e-01
1.852262828733044486e-01
1.851981053086516615e-01
1.851699296156185115e-01
1.851417557996734020e-01
1.851135838662781863e-01
1.850854138208909982e-01
1.850572456689630330e-01
1.850290794159406005e-01
1.850009150672651259e-01
1.849727694111393816e-01
1.849446088863154203e-01
1.849164502821258327e-01
1.848882936039903391e-01
1.848601388573226645e-01
1.848319860475320930e-01
1.848038351800221912e-01
1.847756862601909189e-01
1.847475392934305738e-01
1.847194110574942871e-01
1.846912680118620309e-01
1.846631269354452320e-01
1.846349878336149830e-01
1.846068507117374358e-01
1.845787155751730801e-01
1.845505824292782981e-01
1.845224512794030325e-01
1.844943221308937842e-01
1.844662117507911425e-01
1.844380866198243041e-01
1.844099635062232956e-01
1.843818424153114699e-01
1.843537233524200625e-01
1.843256067440122159e-01
1.842974930069163908e-01
1.842693821459918113e-01
1.842412741660934272e-01
1.842131858203719386e-01
1.841850836153415272e-01
1.841569843058653011e-01
1.841288878967773379e-01
1.841007943929052759e-01
1.840727037990741444e-01
1.840446161201011455e-01
1.840165313608017050e-01
1.839884495259826447e-01
1.839603873531306943e-01
1.839323113799299358e-01
1.839042383456043206e-01
1.838761682549413523e-01
1.838481011127243714e-01
1.838200369237352194e-01
1.837919756927443027e-01
1.837639174245216944e-01
1.837358621238318612e-01
1.837078265122636944e-01
1.836797771591340278e-01
1.836517307877959526e-01
1.836236874029932853e-01
1.835956470094654014e-01
1.835676096119464584e-01
1.835395752151661175e-01
1.835115438238477115e-01
1.834835154427124082e-01
1.834555067772231096e-01
1.834274844287902551e-01
1.833994651046653157e-01
1.833714488095490314e-01
1.833434355481365352e-01
1.833154253251179644e-01
1.832874181451775719e-01
1.832594140129970572e-01
1.832314129332514030e-01
1.832034315950536452e-01
1.831754366323589678e-01
1.831474447360934565e-01
1.831194559109143305e-01
1.830914701614716478e-01
1.830634874924127464e-01
1.830355079083788028e-01
1.830075314140064968e-01
1.829795580139286781e-01
1.829516043806800329e-01
1.829236371812151818e-01
1.828956730899085614e-01
1.828677121113717607e-01
1.828397542502145923e-01
1.828117995110383753e-01
1.827838478984431525e-01
1.827558994170210283e-01
1.827279540713622197e-01
1.827000285172023508e-01
1.826720894549400676e-01
1.826441535421743367e-01
1.826162207834765017e-01
1.825882911834106892e-01
1.825603647465364743e-01
1.825324414774105453e-01
1.825045213805838173e-01
1.824766044606004889e-01
1.824487073561790185e-01
1.824207968016040571e-01
1.823928894374800547e-01
1.823649852683349448e-01
1.823370842986899443e-01
1.823091865330648265e-01
1.822812919759694839e-01
1.822534006319146416e-01
1.822255125054026426e-01
1.821976442179139011e-01
1.821697625380552799e-01
1.821418840892210511e-01
1.821140088758940734e-01
1.820861369025555954e-01
1.820582681736803710e-01
1.820304026937399344e-01
1.820025404671997693e-01
1.819746814985220285e-01
1.819468423917310340e-01
1.819189899501960084e-01
1.818911407798763369e-01
1.818632948852171305e-01
1.818354522706545628e-01
1.818076129406229757e-01
1.817797768995522145e-01
1.817519441518663514e-01
1.817241147019856284e-01
1.816963051362652792e-01
1.816684822932634336e-01
1.816406627612945912e-01
1.816128465447626184e-01
1.815850336480627214e-01
1.815572240755869982e-01
1.815294178317253260e-01
1.815016149208590890e-01
1.814738153473663962e-01
1.814460356797228391e-01
1.814182427921025575e-01
1.813904532549603377e-01
1.813626670726600776e-01
1.813348842495565716e-01
1.813071047899997290e-01
1.812793286983372387e-01
1.812515559789124597e-01
1.812237866360612570e-01
1.811960372201670832e-01
1.811682746414411405e-01
1.811405154522717220e-01
1.811127596569811482e-01
1.810850072598824134e-01
1.810572582652862916e-01
1.810295126774997820e-01
1.810017705008242217e-01
1.809740317395566178e-01
1.809463129257788405e-01
1.809185810061592625e-01
1.808908525148085200e-01
1.808631274560074109e-01
1.808354058340297943e-01
1.808076876531480304e-01
1.807799729176245429e-01
1.807522616317229769e-01
1.807245537997005380e-01
1.806968659351312345e-01
1.806691650215541678e-01
1.806414675745967591e-01
1.806137735984988946e-01
1.805860830974956865e-01
1.805583960758153639e-01
1.805307125376874877e-01
1.805030324873305170e-01
1.804753559289636322e-01
1.804476993574499755e-01
1.804200297936071617e-01
1.803923637343759490e-01
1.803647011839569214e-01
1.803370421465435025e-01
1.803093866263267842e-01
1.802817346274945831e-01
1.802540861542279438e-01
1.802264412107049685e-01
1.801987998010971537e-01
1.801711783992438476e-01
1.801435440678592625e-01
1.801159132828843989e-01
1.800882860484722126e-01
1.800606623687756591e-01
1.800330422479418102e-01
1.800054256901133520e-01
1.799778126994277527e-01
1.799502032800218698e-01
1.799226138865930302e-01
1.798950116199942717e-01
1.798674129370471109e-01
1.798398178418701976e-01
1.798122263385750208e-01
1.797846384312701828e-01
1.797570541240607889e-01
1.797294734210443390e-01
1.797018963263183888e-01
1.796743392752461199e-01
1.796467694072129140e-01
1.796192031597282357e-01
1.795916405368691016e-01
1.795640815427116954e-01
1.795365261813245406e-01
1.795089744567737733e-01
1.794814263731205339e-01
1.794538819344213554e-01
1.794263575565090973e-01
1.793988204176958368e-01
1.793712869359804785e-01
1.793437571154032906e-01
1.793162309600012105e-01
1.792887084738040149e-01
1.792611896608413136e-01
1.792336745251343899e-01
1.792061630707036946e-01
1.791786716936532020e-01
1.791511676116137597e-01
1.791236672228803117e-01
1.790961705314548236e-01
1.790686775413342091e-01
1.790411882565139390e-01
1.790137026809818233e-01
1.789862208187255055e-01
1.789587426737247466e-01
1.789312846221652875e-01
1.789038139213824374e-01
1.788763469497731684e-01
1.788488837113020313e-01
1.788214242099289697e-01
1.787939684496094861e-01
1.787665164342979729e-01
1.787390681679411619e-01
1.787116236544824543e-01
1.786841992499954013e-01
1.786567622519076859e-01
1.786293290185240745e-01
1.786018995537714260e-01
1.785744738615736016e-01
1.785470519458495220e-01
1.785196338105148328e-01
1.784922194594791844e-01
1.784648088966513391e-01
1.784374184578010891e-01
1.784100154808276884e-01
1.783826163037552370e-01
1.783552209304750114e-01
1.783278293648716817e-01
1.783004416108295298e-01
1.782730576722262317e-01
1.782456775529353554e-01
1.782183012568287483e-01
1.781909450991864263e-01
1.781635751415719948e-01
1.781361971591464699e-01
1.781088088798494229e-01
1.780814103190916375e-01
1.780540014922696868e-01
1.780265824147635456e-01
1.779991531019420870e-01
1.779717135691548102e-01
1.779442801933787122e-01
1.779168202727240966e-01
1.778893501780602904e-01
1.778618699246802826e-01
1.778343795278612416e-01
1.778068790028643487e-01
1.777793683649400713e-01
1.777518476293176719e-01
1.777243168112185856e-01
1.776967923417622774e-01
1.776692414102897799e-01
1.776416804418954332e-01
1.776141094517409424e-01
1.775865284549693057e-01
1.775589374667109199e-01
1.775313365020816936e-01
1.775037255761821031e-01
1.774761047040998019e-01
1.774484903703669736e-01
1.774208496570198745e-01
1.773931990426506622e-01
1.773655385422868158e-01
1.773378681709427140e-01
1.773101879436156936e-01
1.772824978752897129e-01
1.772547979809367957e-01
1.772270882755104804e-01
1.771993852962343019e-01
1.771716560192944101e-01
1.771439169760510302e-01
1.771161681814034106e-01
1.770884096502324256e-01
1.770606413974088467e-01
1.770328634377846266e-01
1.770050757862010049e-01
1.769772784574843993e-01
1.769494880408292725e-01
1.769216714080094066e-01
1.768938451424384439e-01
1.768660092588836830e-01
1.768381637720998212e-01
1.768103086968265125e-01
1.767824440477893111e-01
1.767545698396997267e-01
1.767266860872552803e-01
1.766988094309057677e-01
1.766709066394509531e-01
1.766429943476380826e-01
1.766150725701085000e-01
1.765871413214866181e-01
1.765592006163858030e-01
1.765312504694044882e-01
1.765032908951251200e-01
1.764753219081193758e-01
1.764473601993877261e-01
1.764193724361676208e-01
1.763913753038365839e-01
1.763633688169091163e-01
1.763353529898827321e-01
1.763073278372452313e-01
1.762792933734670386e-01
1.762512496130054229e-01
1.762231965703047742e-01
1.761951509862174081e-01
1.761670794278237806e-01
1.761389986304301991e-01
1.761109086084244879e-01
1.760828093761809265e-01
1.760547009480584735e-01
1.760265833384045964e-01
1.759984565615512198e-01
1.759703206318186108e-01
1.759421923392137099e-01
1.759140381520539198e-01
1.758858748548780548e-01
1.758577024619508156e-01
1.758295209875207488e-01
1.758013304458247439e-01
1.757731308510843693e-01
1.757449222175089809e-01
1.757167045592918364e-01
1.756884947149109921e-01
1.756602590552988619e-01
1.756320144135415373e-01
1.756037608037779862e-01
1.755754982401332986e-01
1.755472267367226280e-01
1.755189463076439194e-01
1.754906569669826277e-01
1.754623587288119957e-01
1.754340684793933014e-01
1.754057524936460943e-01
1.753774276525155162e-01
1.753490939700210194e-01
1.753207514601651251e-01
1.752924001369397522e-01
1.752640400143213872e-01
1.752356711062748040e-01
1.752072934267513427e-01
1.751789239091189332e-01
1.751505287336440064e-01
1.751221248284532961e-01
1.750937122074445740e-01
1.750652908845014011e-01
1.750368608734929055e-01
1.750084221882769464e-01
1.749799748426963397e-01
1.749515188505811891e-01
1.749230711917396097e-01
1.748945979531240646e-01
1.748661161093764682e-01
1.748376256742736334e-01
1.748091266615784400e-01
1.747806190850405561e-01
1.747521029583983254e-01
1.747235782953760475e-01
1.746950451096835888e-01
1.746665204269025051e-01
1.746379702420076674e-01
1.746094115754871501e-01
1.745808444409986948e-01
1.745522688521874421e-01
1.745236848226854875e-01
1.744950923661108266e-01
1.744664914960689095e-01
1.744378822261528073e-01
1.744092816270571000e-01
1.743806556031010091e-01
1.743520212199605735e-01
1.743233784911759066e-01
1.742947274302740768e-01
1.742660680507694404e-01
1.742374003661621429e-01
1.742087243899415605e-01
1.741800401355821926e-01
1.741513476165456598e-01
1.741226639528897224e-01
1.740939549497396155e-01
1.740652377222137170e-01
1.740365122837214118e-01
1.740077786476624810e-01
1.739790368274186649e-01
1.739502868363631549e-01
1.739215286878564304e-01
1.738927623952418178e-01
1.738640051223194760e-01
1.738352225863132317e-01
1.738064319461521956e-01
1.737776332151346192e-01
1.737488264065381594e-01
1.737200115336362538e-01
1.736911886096825786e-01
1.736623576479223163e-01
1.736335186615866055e-01
1.736046888575745184e-01
1.735758338664913358e-01
1.735469708904424646e-01
1.735180999426073067e-01
1.734892210361513865e-01
1.734603341842335666e-01
1.734314393999935588e-01
1.734025366965620263e-01
1.733736260870550883e-01
1.733447248208367930e-01
1.733157984431729082e-01
1.732868641987032610e-01
1.732579221004924008e-01
1.732289721615972722e-01
1.732000143950555571e-01
1.731710488139006632e-01
1.731420754311467913e-01
1.731130942597989830e-01
1.730841225910529357e-01
1.730551258861004471e-01
1.730261214314842699e-01
1.729971092401570987e-01
1.729680893250626350e-01
1.729390616991281493e-01
1.729100263752726407e-01
1.728809833663993434e-01
1.728519326854009441e-01
1.728228916646825097e-01
1.727938256826138663e-01
1.727647520670148595e-01
1.727356708307289934e-01
1.727065819865843399e-01
1.726774855474028092e-01
1.726483815259870491e-01
1.726192699351321580e-01
1.725901507876186902e-01
1.725610414564410777e-01
1.725319072383907915e-01
1.725027655019457651e-01
1.724736162598368150e-01
1.724444595247844325e-01
1.724152953094976737e-01
1.723861236266714392e-01
1.723569444889898605e-01
1.723277579091224698e-01
1.722985813000397215e-01
1.722693798781857466e-01
1.722401710520817253e-01
1.722109548343495056e-01
1.721817312375998332e-01
1.721525002744326849e-01
1.721232619574320499e-01
1.720940162991754785e-01
1.720647633122229792e-01
1.720355204489091849e-01
1.720062528465546303e-01
1.719769779531127862e-01
1.719476957810983087e-01
1.719184063430133635e-01
1.718891096513481820e-01
1.718598057185815042e-01
1.718304945571785813e-01
1.718011761795953385e-01
1.717718680769247386e-01
1.717425353085759165e-01
1.717131953613330042e-01
1.716838482475991357e-01
1.716544939797703395e-01
1.716251325702305985e-01
1.715957640313500732e-01
1.715663883754888763e-01
1.715370056149936873e-01
1.715076332791210523e-01
1.714782363505700236e-01
1.714488323543496007e-01
1.714194213027594449e-01
1.713900032080893920e-01
1.713605780826156777e-01
1.713311459386026026e-01
1.713017067883030320e-01
1.712722606439607276e-01
1.712428250723986856e-01
1.712133649807948688e-01
1.711838979317935050e-01
1.711544239375893395e-01
1.711249430103653490e-01


==> figs/lwr_numerical_flux/greenshields_full/flux_cross_greenshield_supervised_x_0.75.csv <==
6.902659941111055630e-03
6.998019088785167874e-03
7.093365575701365833e-03
7.188699390814345946e-03
7.284020578558619841e-03
7.379329114015065194e-03
7.474624944549340677e-03
7.569908183914259014e-03
7.665178779469261627e-03
7.760436734041004092e-03
7.855682050456974652e-03
7.950914676121523250e-03
8.046134669302207332e-03
8.141342143644980656e-03
8.236536880330130872e-03
8.331719103806423110e-03
8.426888595315623620e-03
8.522045468491001863e-03
8.617189836907318545e-03
8.712321481895324293e-03
8.807440627759816065e-03
8.902546945190437100e-03
8.997640879850082873e-03
9.092722213143722421e-03
9.187790726593897395e-03
9.282846865689309279e-03
9.377890411924577618e-03
9.472921368134795683e-03
9.567939515962547992e-03
9.662945300664610437e-03
9.757938503853286205e-03
9.852918907260227455e-03
9.947886955967183420e-03
1.004284243167771762e-02
1.013778511621107881e-02
1.023271545447546060e-02
1.032763322826424357e-02
1.042253821948505021e-02
1.051743087287348999e-02
1.061231097031048454e-02
1.070717851463667825e-02
1.080203350869735068e-02
1.089687551376414265e-02
1.099170541588168071e-02
1.108652277626431815e-02
1.118132759775816720e-02
1.127611988320750824e-02
1.137089963545881433e-02
1.146566641613724902e-02
1.156042111059052413e-02
1.165516328038537774e-02
1.174989292837078092e-02
1.184461005739415040e-02
1.193931467030398541e-02
1.203400676995097784e-02
1.212868591837060195e-02
1.222335300009635972e-02
1.231800757710846406e-02
1.241264965225843953e-02
1.250727922839661721e-02
1.260189630837582619e-02
1.269650045458395327e-02
1.279109255086000041e-02
1.288567215953487222e-02
1.298023928346181410e-02
1.307479392549618091e-02
1.316933608849199522e-02
1.326386577530402899e-02
1.335838254873145114e-02
1.345288729180149634e-02
1.354737956725565740e-02
1.364185937795148185e-02
1.373632672674465760e-02
1.383078161649481386e-02
1.392522361034964629e-02
1.401965359064355487e-02
1.411407112046950130e-02
1.420847620268678169e-02
1.430286884015358195e-02
1.439724903573297299e-02
1.449161679228297417e-02
1.458597211266643434e-02
1.468031499974423171e-02
1.477464545637852122e-02
1.486896260717318619e-02
1.496326821162352605e-02
1.505756139421876583e-02
1.515184215782242050e-02
1.524611050529933731e-02
1.534036643951236512e-02
1.543460996332804425e-02
1.552884107960997295e-02
1.562305979122552424e-02
1.571726610103985067e-02
1.581146001191965911e-02
1.590564152673246134e-02
1.599980977147252847e-02
1.609396650286767927e-02
1.618811084679885881e-02
1.628224280613396746e-02
1.637636238374240438e-02
1.647046958249354098e-02
1.656456440525647111e-02
1.665864685490203723e-02
1.675271693430080422e-02
1.684677464632250432e-02
1.694081999384008941e-02
1.703485297972404111e-02
1.712887360684739457e-02
1.722288100270741307e-02
1.731687692104094678e-02
1.741086048923173868e-02
1.750483171015426720e-02
1.759879058668131768e-02
1.769273712168806245e-02
1.778667131804970158e-02
1.788059317863960329e-02
1.797450270633493830e-02
1.806839990401079565e-02
1.816228477454331913e-02
1.825615732080951292e-02
1.835001754568643673e-02
1.844386457817029368e-02
1.853770016901543083e-02
1.863152344710464203e-02
1.872533441531556986e-02
1.881913307652804956e-02
1.891291943362019556e-02
1.900669348947262027e-02
1.910045524696396546e-02
1.919420470897620357e-02
1.928794187838861474e-02
1.938166675808244976e-02
1.947537927353559795e-02
1.956907638982516295e-02
1.966275566786088169e-02
1.975641885191187219e-02
1.985006506904052337e-02
1.994369431876577559e-02
2.003730660060343283e-02
2.013090191407471141e-02
2.022448025869463817e-02
2.031804163398567842e-02
2.041158603946627292e-02
2.050511347465586165e-02
2.059862393907435640e-02
2.069211743224333433e-02
2.078559395368187457e-02
2.087905263266956468e-02
2.097249520937211065e-02
2.106592081290878382e-02
2.115932944280343730e-02
2.125272109857764824e-02
2.134609577975438155e-02
2.143945348585679644e-02
2.153279421640888480e-02
2.162611797093358379e-02
2.171942388013534120e-02
2.181271455000030612e-02
2.190598650508648881e-02
2.199924321925328385e-02
2.209248121832488310e-02
2.218570397489591506e-02
2.227890801605603155e-02
2.237209681313581666e-02
2.246526689449093728e-02
2.255842173018698937e-02
2.265155784984534959e-02
2.274467698810467287e-02
2.283778087833907011e-02
2.293086605206937079e-02
2.302393597620036592e-02
2.311698718351617998e-02
2.321002313965900288e-02
2.330304037867783618e-02
2.339604236495076983e-02
2.348902563379379194e-02
2.358199364831822797e-02
2.367494294510757991e-02
2.376787698600837939e-02
2.386079230886944957e-02
2.395369064422187000e-02
2.404657372133231497e-02
2.413943807994867186e-02
2.423228717875552940e-02
2.432511755876787252e-02
2.441793267740338669e-02
2.451072907694518133e-02
2.460351021354664769e-02
2.469627263075394041e-02
2.478901978345599000e-02
2.488174821646829682e-02
2.497445965684411129e-02
2.506715583037175121e-02
2.515983328376469874e-02
2.525249546874847040e-02
2.534513893330531120e-02
2.543776712789183603e-02
2.553037660175844215e-02
2.562297080409617345e-02
2.571554628542221943e-02
2.580810649366385712e-02
2.590064798060129347e-02
2.599317419289770559e-02
2.608568168360267392e-02
2.617817217565721055e-02
2.627064739073867172e-02
2.636310388379600744e-02
2.645554509832714896e-02
2.654796759054753319e-02
2.664037480268977021e-02
2.673276329223606140e-02
2.682513650015339035e-02
2.691749098519213845e-02
2.700983018705005456e-02
2.710215066574600540e-02
2.719445585971402846e-02
2.728674233023867246e-02
2.737901179615037650e-02
2.747126597501228784e-02
2.756350143001068398e-02
2.765572159641332961e-02
2.774792303867454346e-02
2.784010919079485391e-02
2.793227661849576049e-02
2.802442875451208182e-02
2.811656216583358070e-02
2.820868028392681248e-02
2.830077967704924813e-02
2.839286377540350959e-02
2.848492914851205593e-02
2.857697751109333772e-02
2.866901057659354546e-02
2.876102491644130787e-02
2.885302395766983774e-02
2.894500427297411194e-02
2.903696928812146694e-02
2.912891557707372736e-02
2.922084656433301952e-02
2.931275882512771047e-02
2.940465578269368940e-02
2.949653401352819726e-02
2.958839693959744443e-02
2.968024113866910008e-02
2.977206832134246528e-02
2.986388019695057627e-02
2.995567334516302527e-02
3.004745118477802901e-02
3.013921029673219398e-02
3.023095409855813820e-02
3.032267917246075917e-02
3.041438893470424509e-02
3.050607996876247840e-02
3.059775568963321590e-02
3.068941268205685469e-02
3.078105435976430382e-02
3.087267730876519511e-02
3.096428323554387130e-02
3.105587384531546813e-02
3.114744572599345562e-02
3.123900228813800140e-02
3.133054012093117180e-02
3.142206263366720265e-02
3.151356641679575743e-02
3.160505487834180949e-02
3.169652461002606114e-02
3.178797901860574981e-02
3.187941469706809250e-02
3.197083505090422828e-02
3.206223667437033131e-02
3.215362126983145608e-02
3.224499053838417173e-02
3.233634107619051679e-02
3.242767628556778026e-02
3.251899276394787375e-02
3.261029391237987851e-02
3.270157632956535720e-02
3.279284341528540536e-02
3.288409176950959911e-02
3.297532479075152012e-02
3.306653908024978494e-02
3.315773803525001728e-02
3.324891825825962433e-02
3.334008144752315106e-02
3.343122930001588000e-02
3.352235842015038880e-02
3.361347220200050501e-02
3.370456725124698627e-02
3.379564696069639607e-02
3.388670793729939290e-02
3.397775357259261164e-02
3.406878047479747207e-02
3.415979203418095800e-02
3.425078486023461211e-02
3.434176234195671085e-02
3.443272109010797610e-02
3.452366279881080580e-02
3.461458916091886273e-02
3.470549678909590208e-02
3.479638906917037477e-02
3.488726261507557602e-02
3.497812081137044449e-02
3.506896027325942522e-02
3.515978438403088990e-02
3.525058976016054446e-02
3.534137978366613808e-02
3.543215107229397143e-02
3.552290700679378022e-02
3.561364420618085003e-02
3.570436436045418271e-02
3.579506915834343439e-02
3.588575522076875579e-02
3.597642592530744809e-02
3.606707789415014576e-02
3.615771281571056317e-02
3.624833406470642783e-02
3.633893488976508435e-02
3.642951866624200008e-02
3.652008539370416029e-02
3.661063844433093406e-02
3.670117107183046290e-02
3.679168664901877328e-02
3.688218517546362762e-02
3.697266665073239977e-02
3.706313444383166344e-02
3.715358181482150690e-02
3.724401213334194161e-02
3.733442539896264512e-02
3.742482497814800246e-02
3.751520413604192417e-02
3.760556623974403712e-02
3.769591128882515685e-02
3.778624264720911730e-02
3.787655358512206916e-02
3.796684746712439273e-02
3.805712429278651499e-02
3.814738406167891838e-02
3.823763013455114268e-02
3.832785578798345028e-02
3.841806438335948481e-02
3.850825592025211574e-02
3.859843375686833333e-02
3.868859117487233323e-02
3.877873153310776311e-02
3.886885483114710382e-02
3.895896442465734966e-02
3.904905360038685158e-02
3.913912571463884493e-02
3.922918076698425627e-02
3.931921875699873059e-02
3.940924303717063815e-02
3.949924690060577226e-02
3.958923370042891077e-02
3.967920343621461621e-02
3.976915945791095752e-02
3.985909506370882704e-02
3.994901360419064740e-02
4.003891507893234114e-02
4.012880283533884485e-02
4.021867017668825928e-02
4.030852045102154002e-02
4.039835365791402677e-02
4.048816979694136453e-02
4.057797221233103158e-02
4.066775421371893184e-02
4.075751914596797976e-02
4.084726700865512483e-02
4.093700114346487950e-02
4.102671486512055044e-02
4.111641151594236376e-02
4.120609109550701921e-02
4.129575694295817279e-02
4.138540237810436895e-02
4.147503074072417251e-02
4.156464203039622607e-02
4.165423624669695180e-02
4.174381672558938328e-02
4.183337679580842461e-02
4.192291991219554426e-02
4.201244613880941725e-02
4.210195880934242130e-02
4.219145125526643780e-02
4.228092681090153682e-02
4.237038547607702155e-02
4.245982725062147356e-02
4.254925546508228629e-02
4.263866345722402973e-02
4.272805455822559217e-02
4.281742876791777563e-02
4.290678941433034854e-02
4.299612984026648932e-02
4.308545337438832168e-02
4.317476001652750806e-02
4.326405309220102136e-02
4.335332594924704019e-02
4.344258191381053513e-02
4.353182098572658254e-02
4.362104316483009225e-02
4.371025177349416313e-02
4.379944016585049504e-02
4.388861166490051757e-02
4.397776627048202713e-02
4.406690730245191312e-02
4.415602811997756949e-02
4.424513204354682538e-02
4.433421907299842091e-02
4.442329252567350784e-02
4.451234576577500768e-02
4.460138211127598340e-02
4.469040156201622982e-02
4.477940411783717933e-02
4.486839309293402800e-02
4.495736185780740968e-02
4.504631372728404304e-02
4.513524870120685928e-02
4.522417009125723197e-02
4.531307127297026782e-02
4.540195555865839117e-02
4.549082294816556016e-02
4.557967675065718871e-02
4.566851034670557641e-02
4.575732704610677160e-02
4.584612684870614796e-02
4.593490975435091106e-02
4.602367906906046358e-02
4.611242817970395702e-02
4.620116039293284405e-02
4.628987570859369183e-02
4.637857743019252466e-02
4.646725894963457670e-02
4.655592357105470258e-02
4.664457129430218951e-02
4.673320542036604741e-02
4.682181934618923069e-02
4.691041637339052328e-02
4.699899650182151611e-02
4.708755973133227357e-02
4.717610935976734865e-02
4.726463879036632565e-02
4.735315132160261564e-02
4.744164695332883652e-02
4.753012898087263793e-02
4.761859081251210157e-02
4.770703574420351312e-02
4.779546377580159988e-02
4.788387820011769103e-02
4.797227243046647827e-02
4.806064976028856517e-02
4.814901018944015010e-02
4.823735371777918002e-02
4.832568363497030672e-02
4.841399336062449099e-02
4.850228618503912847e-02
4.859056210807186083e-02
4.867882441687032546e-02
4.876706653608628428e-02
4.885529175349775932e-02
4.894350006896436289e-02
4.903169476711838337e-02
4.911986927764841471e-02
4.920802688581693562e-02
4.929616759148486294e-02
4.938429139451500083e-02
4.947240157639179459e-02
4.956049157310338238e-02
4.964856466676528801e-02
4.973662085724064874e-02
4.982466342349861632e-02
4.991268580656471610e-02
5.000069128603776281e-02
5.008867986178322518e-02
5.017665481025204710e-02
5.026460957750966685e-02
5.035254744063766275e-02
5.044046839950255823e-02
5.052837245397170940e-02
5.061626287735004892e-02
5.070413312200158784e-02
5.079198646186083854e-02
5.087982289679679471e-02
5.096764569759704155e-02
5.105544832166550306e-02
5.114323404041828947e-02
5.123100285372730878e-02
5.131875802986168855e-02
5.140649303126512693e-02
5.149421112683641444e-02
5.158191231644890240e-02
5.166959659997472087e-02
5.175726724253648658e-02
5.184491771287622064e-02
5.193255127674728522e-02
5.202016793402494677e-02
5.210777094731408599e-02
5.219535379039547118e-02
5.228291972650622732e-02
5.237046875552142655e-02
5.245800413752893521e-02
5.254551935135062801e-02
5.263301765770536655e-02
5.272049905646866708e-02
5.280796354751929322e-02
5.289541438779676863e-02
5.298284506242248448e-02
5.307025882896940217e-02
5.315765568731461999e-02
5.324503889188197947e-02
5.333240193283292352e-02
5.341974806522120645e-02
5.350707728892678539e-02
5.359439285585454460e-02
5.368168826120658932e-02
5.376896675751946519e-02
5.385622834467285180e-02
5.394347302254950960e-02
5.403070403990872794e-02
5.411791489825118484e-02
5.420510884696472242e-02
5.429228588593437710e-02
5.437944926139914870e-02
5.446659247990121022e-02
5.455371878831111188e-02
5.464082818651377904e-02
5.472792391823219638e-02
5.481499949504642366e-02
5.490205816131135674e-02
5.498909991691208754e-02
5.507612476173670557e-02
5.516313593635693846e-02
5.525012695865857970e-02
5.533710106984596200e-02
5.542405826980639771e-02
5.551100179659634870e-02
5.559792517314043891e-02
5.568483163812437686e-02
5.577172119143791740e-02
5.585859706861859286e-02
5.594545279763313284e-02
5.603229161464751140e-02
5.611911351955342631e-02
5.620591851224310265e-02
5.629270982510503618e-02
5.637948099240652766e-02
5.646623524716731790e-02
5.655297258927977078e-02
5.663969624861531216e-02
5.672639976448221044e-02
5.681308636738213735e-02
5.689975605720912211e-02
5.698641206131391246e-02
5.707304792404752081e-02
5.715966687339310570e-02
5.724626890924516820e-02
5.733285403150034654e-02
5.741942546436135109e-02
5.750597675848181933e-02
5.759251113869345851e-02
5.767902860489593220e-02
5.776553237877254943e-02
5.785201601601785981e-02
5.793848273894627865e-02
5.802493254745760831e-02
5.811136866071672791e-02
5.819778463945998737e-02
5.828418370348315003e-02
5.837056585268662889e-02
5.845693108697030960e-02
5.854328262235256042e-02
5.862961402587021920e-02
5.871592851417098413e-02
5.880222608715729438e-02
5.888850995832692337e-02
5.897477369975898109e-02
5.906102052558430404e-02
5.914725043570429053e-02
5.923346664109785387e-02
5.931966271888881870e-02
5.940584188068549765e-02
5.949200412639195357e-02
5.957814945591376199e-02
5.966428107708049433e-02
5.975039257331740683e-02
5.983648715308470534e-02
5.992256481628904785e-02
6.000862876824127057e-02
6.009467259740759737e-02
6.018069950973117810e-02
6.026670950511806013e-02
6.035270578635963667e-02
6.043868194696681850e-02
6.052464119036114754e-02
6.061058351645182141e-02
6.069650892514616425e-02
6.078242061608776781e-02
6.086831218908922425e-02
6.095418684442353852e-02
6.104004458200178174e-02
6.112588859894509119e-02
6.121171250010999654e-02
6.129751948325071198e-02
6.138330954827725394e-02
6.146908588979380084e-02
6.155484211769939040e-02
6.164058142722708689e-02
6.172630381828955737e-02
6.181200929080082895e-02
6.189770103621301811e-02
6.198337267072982770e-02
6.206902738643507722e-02
6.215466518324325174e-02
6.224028925008869007e-02
6.232589320821553536e-02
6.241148024718955190e-02
6.249705036692568272e-02
6.258260675383935101e-02
6.266814303421830434e-02
6.275366239510626887e-02
6.283916483642230932e-02
6.292465035808079976e-02
6.301012214334819617e-02
6.309557382481686960e-02
6.318100858638181494e-02
6.326642642796063976e-02
6.335183053029835865e-02
6.343721453103139118e-02
6.352258161153455374e-02
6.360793177172736901e-02
6.369326501152934583e-02
6.377858133086004855e-02
6.386388072963995743e-02
6.394916956061803825e-02
6.403443511679797473e-02
6.411968375218872473e-02
6.420491546671294736e-02
6.429013026029015143e-02
6.437532813284445321e-02
6.446050908429727666e-02
6.454567311457040657e-02
6.463082656633122036e-02
6.471595675275476633e-02
6.480107001776813647e-02
6.488616636129532211e-02
6.497124578325999544e-02
6.505630828358606454e-02
6.514135386219860324e-02
6.522638251902246331e-02
6.531139425398217735e-02
6.539639539840179372e-02
6.548137328814909730e-02
6.556633425581000207e-02
6.565127830130991493e-02
6.573620542457470073e-02
6.582111562553193129e-02
6.590600890410880375e-02
6.599088526023168255e-02
6.607574469382933302e-02
6.616059352487982381e-02
6.624541911194824217e-02
6.633022777627510524e-02
6.641501951778937263e-02
6.649979433641876880e-02
6.658455223209447382e-02
6.666929320474454523e-02
6.675401725429783162e-02
6.683873069065188188e-02
6.692342089254391113e-02
6.700809417113169630e-02
6.709275052634573744e-02
6.717738995811636804e-02
6.726201246637533715e-02
6.734661805105456034e-02
6.743120671208527317e-02
6.751577844940002959e-02
6.760033956154952450e-02
6.768487744996969091e-02
6.776939841447102153e-02
6.785390245498817974e-02
6.793838957145348356e-02
6.802285976380170740e-02
6.810731303196604358e-02
6.819174937588094731e-02
6.827616879548099871e-02
6.836057757797049661e-02
6.844496314748468868e-02
6.852933179248821283e-02
6.861368351291675938e-02
6.869801830870708725e-02
6.878233617979429004e-02
6.886663712611530708e-02
6.895092114760652258e-02
6.903519452138803802e-02
6.911944469176824202e-02
6.920367793713022575e-02
6.928789425741048447e-02
6.937209365254684568e-02
6.945627612247787241e-02
6.954044166714158648e-02
6.962459028647592640e-02
6.970872198042055157e-02
6.979284301474916741e-02
6.987694085646954656e-02
6.996102177261703803e-02
7.004508576313261958e-02
7.012913282795463221e-02
7.021316296702471982e-02
7.029717618028193116e-02
7.038117246766785462e-02
7.046515182912325981e-02
7.054912051907565040e-02
7.063306602723275207e-02
7.071699460928275449e-02
7.080090626516896690e-02
7.088480099483222829e-02
7.096867879821543157e-02
7.105253967526138636e-02
7.113638362591263864e-02
7.122021689451038529e-02
7.130402699094022523e-02
7.138782016080408299e-02
7.147159640404715519e-02
7.155535572061316740e-02
7.163909811044628928e-02
7.172282357349006598e-02
7.180653210968923617e-02
7.189022371898992625e-02
7.197390463438547992e-02
7.205756238846144912e-02
7.214120321547415338e-02
7.222482711536924727e-02
7.230843408809203843e-02
7.239202413359027699e-02
7.247559725180865997e-02
7.255915344269536771e-02
7.264269270619562457e-02
7.272622126395693332e-02
7.280972667126690834e-02
7.289321515103255877e-02
7.297668670320175965e-02
7.306014132772298275e-02
7.314357902454511617e-02
7.322699979361434186e-02
7.331040363488135203e-02
7.339379675990451157e-02
7.347716674415011306e-02
7.356051980043999683e-02
7.364385592872255137e-02
7.372717512894902403e-02
7.381047740106787269e-02
7.389376274502928998e-02
7.397703116078345464e-02
7.406028264828161400e-02
7.414352340773355809e-02
7.422674103730984851e-02
7.430994173848194662e-02
7.439312551120064176e-02
7.447629235541879111e-02
7.455944227108732281e-02
7.464257525815731764e-02
7.472569131658245156e-02
7.480879044631362496e-02
7.489187883621400976e-02
7.497494410715546675e-02
7.505799244926085467e-02
7.514102386248446008e-02
7.522403834677816870e-02
7.530703590209640585e-02
7.539001652839234791e-02
7.547298022562133613e-02
7.555592699373471499e-02
7.563886301024691505e-02
7.572177591873451019e-02
7.580467189797047978e-02
7.588755094790990141e-02
7.597041306850789433e-02
7.605325825971993858e-02
7.613608652150131995e-02
7.621889785380649152e-02
7.630169842406173131e-02
7.638447589602333221e-02
7.646723643837638473e-02
7.654998005107843673e-02
7.663270673408555111e-02
7.671541648735363816e-02
7.679810931084100900e-02
7.688078520450322695e-02
7.696344416829796475e-02
7.704609235830084391e-02
7.712871746097135772e-02
7.721132563364700718e-02
7.729391687628552055e-02
7.737649118884468158e-02
7.745904857128303733e-02
7.754158902355942629e-02
7.762411254563154894e-02
7.770661913745773031e-02
7.778911494376382352e-02
7.787158767371521462e-02
7.795404347329842887e-02
7.803648234247279047e-02
7.811890428119830365e-02
7.820130928943394566e-02
7.828369736714001215e-02
7.836606851427631304e-02
7.844842886547928607e-02
7.853076615009586814e-02
7.861308650402408504e-02
7.869538992722407977e-02
7.877767641965795209e-02
7.885994598128519273e-02
7.894219861206860922e-02
7.902443431196730372e-02
7.910665308094499970e-02
7.918886104228479994e-02
7.927104594804261495e-02
7.935321392276252495e-02
7.943536496640903055e-02
7.951749907894285763e-02
7.959961626032682758e-02
7.968171651052387283e-02
7.976379982949610703e-02
7.984586621720661526e-02
7.992792178558991156e-02
8.000995430940448239e-02
8.009196990184719311e-02
8.017396856288123985e-02
8.025595029246937462e-02
8.033791509057623681e-02
8.041986295716561928e-02
8.050179389220162018e-02
8.058371399752824182e-02
8.066561106808822768e-02
8.074749120698734850e-02
8.082935441419010492e-02
8.091120068966183021e-02
8.099303003336684459e-02
8.107484244527077277e-02
8.115663792533713006e-02
8.123841647353308160e-02
8.132018418035016905e-02
8.140192886343809719e-02
8.148365661455178599e-02
8.156536743365683240e-02
8.164706132071869460e-02
8.172873827570371896e-02
8.181039829857783552e-02
8.189204138930718246e-02
8.197366754785934129e-02
8.205528285337418404e-02
8.213687514620755803e-02
8.221845050676454547e-02
8.230000893500950820e-02
8.238155043091127672e-02
8.246307499443611411e-02
8.254458262555079695e-02
8.262607332422357287e-02
8.270755315950477360e-02
8.278900999193461452e-02
8.287044989182552890e-02
8.295187285914555619e-02
8.303327889386218075e-02
8.311466799594305344e-02
8.319604016535743496e-02
8.327739540207303170e-02
8.335873370605850763e-02
8.344006113501292732e-02
8.352136557218220458e-02
8.360265307652810229e-02
8.368392364801881256e-02
8.376517728662270790e-02
8.384641399230988168e-02
8.392763376504980277e-02
8.400883660480973347e-02
8.409002251156172392e-02
8.417119753164975515e-02
8.425234957103039379e-02
8.433348467731012488e-02
8.441460285046047118e-02
8.449570409044920849e-02
8.457678839724783182e-02
8.465785577082647617e-02
8.473890621115509614e-02
8.481994575448706386e-02
8.490096232696474343e-02
8.498196196610309505e-02
8.506294467187315578e-02
8.514391044424597654e-02
8.522485928319167847e-02
8.530579118868120148e-02
8.538670616068591568e-02
8.546760419917694140e-02
8.554849132905376075e-02
8.562935549916930733e-02
8.571020273568365211e-02
8.579103303856909502e-02
8.587184640779718658e-02
8.595264284333853366e-02
8.603342234516743459e-02
8.611418491325290026e-02
8.619493054756779959e-02
8.627566526166009775e-02
8.635637702708706676e-02
8.643707185866029985e-02
8.651774975635073694e-02
8.659841072013016450e-02
8.667905474997159021e-02
8.675968184584727239e-02
8.684029200772939994e-02
8.692089123907385806e-02
8.700146753162563140e-02
8.708202689010099973e-02
8.716256931447376177e-02
8.724309480471557909e-02
8.732360336080004226e-02
8.740409498270071409e-02
8.748456967038899246e-02
8.756502742383888427e-02
8.764547423515313407e-02
8.772589811878325761e-02
8.780630506809526670e-02
8.788669508306073963e-02
8.796706816365459924e-02
8.804742430984874302e-02
8.812776352161701132e-02
8.820808579893381351e-02
8.828839114177175484e-02
8.836868553088003675e-02
8.844895700342063349e-02
8.852921154140289128e-02
8.860944914480249623e-02
8.868966981359173440e-02
8.876987354774475147e-02
8.885006034723612334e-02
8.893023021203992629e-02
8.901038911281111687e-02
8.909052510689878523e-02
8.917064416622105805e-02
8.925074629075201160e-02
8.933083148046408462e-02
8.941089973533476731e-02
8.949095105533511063e-02
8.957098544044228561e-02
8.965100289062881422e-02
8.973100936519605442e-02
8.981099294420434587e-02
8.989095958821542720e-02
8.997090929720401309e-02
9.005084207114492922e-02
9.013075791001302906e-02
9.021065681378367951e-02
9.029053878242919440e-02
9.037040381592613414e-02
9.045025786222091191e-02
9.053008902408229974e-02
9.060990325071878460e-02
9.068970054210558074e-02
9.076948089821702814e-02
9.084924431902811903e-02
9.092899080451395666e-02
9.100872035464870058e-02
9.108843890728759995e-02
9.116813458538537696e-02
9.124781332805680101e-02
9.132747513527815497e-02
9.140712000702386208e-02
9.148674794326888682e-02
9.156635894398790221e-02
9.164595300915666376e-02
9.172553013874998329e-02
9.180509625926733253e-02
9.188463951637289295e-02
9.196416583782933418e-02
9.204367522361091292e-02
9.212316767369196913e-02
9.220264318804818893e-02
9.228210176665509190e-02
9.236154340948801722e-02
9.244096811652181833e-02
9.252038180289863523e-02
9.259977263699739614e-02
9.267914653522210666e-02
9.275850349754816149e-02
9.283784352395092754e-02
9.291716661440566072e-02
9.299647276888675651e-02
9.307576198737001205e-02
9.315504017490543187e-02
9.323429552005717269e-02
9.331353392913574463e-02
9.339275540211762483e-02
9.347195993897655653e-02
9.355114753968873931e-02
9.363031820422916540e-02
9.370947193257316010e-02
9.378860872469475807e-02
9.386773447428899131e-02
9.394683739263096078e-02
9.402592337467632899e-02
9.410499242039987999e-02
9.418404452977791053e-02
9.426307970278327564e-02
9.434209793939256350e-02
9.442109923958093287e-02
9.450008360332134982e-02
9.457905691295437345e-02
9.465800740246570200e-02
9.473694095545441562e-02
9.481585757189631147e-02
9.489475725176589604e-02
9.497363999503821708e-02
9.505250580168866925e-02
9.513135467168958026e-02
9.521019247728687573e-02
9.528900747265466042e-02
9.536780553129912963e-02
9.544658665319322166e-02
9.552535083831292795e-02
9.560409808663243580e-02
9.568282839812636276e-02
9.576154177276903490e-02
9.584023821053465342e-02
9.591892357230977217e-02
9.599758613498314552e-02
9.607623176070224924e-02
9.615486044944161759e-02
9.623347220117579870e-02
9.631206701587803620e-02
9.639064489352400233e-02
9.646920583408631622e-02
9.654774983753944273e-02
9.662628275341472728e-02
9.670479288130956474e-02
9.678328607201697187e-02
9.686176232551148291e-02
9.694022164176574474e-02
9.701866402075391693e-02
9.709708946245057537e-02
9.717549796682752039e-02
9.725388953385868951e-02
9.733227000171885968e-02
9.741062769271867372e-02
9.748896844629362235e-02
9.756729226241583897e-02
9.764559914106020477e-02
9.772388908219895032e-02
9.780216208580504167e-02
9.788041815185255512e-02
9.795866310841792879e-02
9.803688529800350104e-02
9.811509054994858869e-02
9.819327886422511698e-02
9.827145024080613522e-02
9.834960467966467890e-02
9.842774218077313120e-02
9.850586274410393084e-02
9.858396636962933612e-02
9.866205887407009101e-02
9.874012862263986667e-02
9.881818143332055104e-02
9.889621730608495753e-02
9.897423624090426197e-02
9.905223823775094472e-02
9.913022329659657017e-02
9.920819141741271663e-02
9.928614260017099014e-02
9.936408265023526087e-02
9.944199995553121285e-02
9.951990032268334674e-02
9.959778375166337960e-02
9.967565024244287586e-02
9.975349979499217867e-02
9.983133240928213081e-02
9.990914808528472690e-02
9.998695261826637259e-02
1.000647344163436148e-01
1.001424992760439198e-01
1.002202471973388936e-01
1.002979781801995596e-01
1.003756922245949423e-01
1.004533893304954129e-01
1.005310694978714947e-01
1.006087327266926013e-01
1.006863848008692081e-01
1.007640141512289034e-01
1.008416265629432096e-01
1.009192220359817899e-01
1.009968005703139327e-01
1.010743621659090791e-01
1.011519068227363372e-01
1.012294345407649676e-01
1.013069453199631070e-01
1.013844449328829278e-01
1.014619218330663764e-01
1.015393817943255061e-01
1.016168248166293975e-01
1.016942508999468808e-01
1.017716600442450242e-01
1.018490522494928940e-01
1.019264275156586963e-01
1.020037916051960425e-01
1.020811329918376864e-01
1.021584574392995493e-01
1.022357649475495733e-01
1.023130555165550071e-01
1.023903291462836540e-01
1.024675858367009307e-01
1.025448255877754317e-01
1.026220483994733645e-01
1.026992600228892744e-01
1.027764489544715221e-01
1.028536209465768236e-01
1.029307759991703874e-01
1.030079141122196285e-01
1.030850352856899077e-01
1.031621395195476271e-01
1.032392268137573010e-01
1.033162971682852760e-01
1.033933563228676411e-01
1.034703927966661163e-01
1.035474123306777267e-01
1.036244149248677360e-01
1.037014005792017690e-01
1.037783692936432023e-01
1.038553210681579381e-01
1.039322559027083676e-01
1.040091795269343367e-01
1.040860804801893302e-01
1.041629644933714099e-01
1.042398315664468528e-01
1.043166816993783552e-01
1.043935148921278089e-01
1.044703311446596172e-01
1.045471304569364768e-01
1.046239128289219583e-01
1.047006839788933719e-01
1.047774324689203507e-01
1.048541640185418899e-01
1.049308786277219907e-01
1.050075762964207127e-01
1.050842570246007246e-01
1.051609208122239181e-01
1.052375676592513243e-01
1.053141975656440299e-01
1.053908162383200842e-01
1.054674122620654353e-01
1.055439913450585965e-01
1.056205534872596274e-01
1.056970986886302255e-01
1.057736269491304226e-01
1.058501382687188075e-01
1.059266326473565362e-01
1.060031157818639158e-01
1.060795762772151901e-01
1.061560198314936559e-01
1.062324464446581795e-01
1.063088561166680018e-01
1.063852488474811564e-01
1.064616246370561486e-01
1.065379834853520669e-01
1.066143253923239193e-01
1.066906560434356110e-01
1.067669640663757025e-01
1.068432551478664116e-01
1.069195292878654391e-01
1.069957864863297914e-01
1.070720267432156009e-01
1.071482500584800268e-01
1.072244564320795068e-01
1.073006458639697569e-01
1.073768240282490516e-01
1.074529795753265404e-01
1.075291181805622664e-01
1.076052398439109326e-01
1.076813445653281576e-01
1.077574323447684779e-01
1.078335031821867074e-01
1.079095570775379098e-01
1.079855996948204111e-01
1.080616197046360555e-01
1.081376227722456451e-01
1.082136088976027311e-01
1.082895780806617109e-01
1.083655303213744564e-01
1.084414656196930893e-01
1.085173839755721736e-01
1.085932853889625543e-01
1.086691755125022696e-01
1.087450430395104084e-01
1.088208936238854174e-01
1.088967272655801122e-01
1.089725439645443106e-01
1.090483437207288436e-01
1.091241265340858468e-01
1.091998924045644720e-01
1.092756413321152031e-01
1.093513789580133483e-01
1.094270939982964208e-01
1.095027920954998735e-01
1.095784732495742875e-01
1.096541374604689534e-01
1.097297847281297756e-01
1.098054084392867946e-01
1.098809968621141664e-01
1.099565554025843661e-01
1.100320728086185140e-01
1.101075547153096967e-01
1.101830011278118610e-01
1.102584120512791199e-01
1.103337874908645044e-01
1.104091274517206012e-01
1.104844319390012597e-01
1.105597009578604684e-01
1.106349401169520741e-01
1.107101382117822719e-01
1.107853008536482109e-01
1.108604280477021031e-01
1.109355197990971043e-01
1.110105761129835666e-01
1.110855969945150901e-01
1.111605824488412636e-01
1.112355324811146462e-01
1.113104526762313251e-01
1.113853318772146245e-01
1.114601756715984937e-01
1.115349840645327995e-01
1.116097570611691570e-01
1.116844946666574606e-01
1.117591968861472718e-01
1.118338637247884848e-01
1.119085007463829218e-01
1.119830968361408413e-01
1.120576575604995129e-01
1.121321829246078039e-01
1.122066729336132357e-01
1.122811275926656194e-01
1.123555469069119905e-01
1.124299308815004672e-01
1.125042795215800417e-01
1.125785983672485252e-01
1.126528763511197573e-01
1.127271190159245817e-01
1.128013263668083549e-01
1.128754984089190838e-01
1.129496351474024440e-01
1.130237365874041389e-01
1.130978027340705516e-01
1.131718335925474272e-01
1.132458346792612480e-01
1.133197949741661659e-01
1.133937199963169495e-01
1.134676097508582615e-01
1.135414642429336540e-01
1.136152889758335893e-01
1.136890674602645812e-01
1.137628216887006660e-01
1.138365296894580381e-01
1.139102134340045647e-01
1.139838509716587373e-01
1.140574642528877913e-01
1.141310313480052019e-01
1.142045741864858299e-01
1.142780818086823191e-01
1.143515432759328876e-01
1.144249804862311759e-01
1.144983715623547338e-01
1.145717383813191215e-01
1.146450590868755282e-01
1.147183555350662632e-01
1.147916168029605583e-01
1.148648319885884339e-01
1.149380229165457290e-01
1.150111677829946388e-01
1.150842883915713100e-01
1.151573629593900805e-01
1.152304132691377714e-01
1.153034175588743548e-01
1.153763975903417671e-01
1.154493424877576363e-01
1.155222413962746636e-01
1.155951160462297955e-01
1.156679447280226092e-01
1.157407491510597242e-01
1.158135076266653130e-01
1.158862418433238423e-01
1.159589301332778211e-01
1.160315941640939624e-01
1.161042231070751884e-01
1.161768061544348474e-01
1.162493649423738673e-01
1.163218778554071103e-01
1.163943665088337243e-01
1.164668093080651612e-01
1.165392278475043120e-01
1.166116005534554578e-01
1.166839489994302426e-01
1.167562624037582208e-01
1.168285300056499942e-01
1.169007733472928606e-01
1.169729709071947454e-01
1.170451442066684500e-01
1.171172717450902900e-01
1.171893750229058839e-01
1.172614325603553165e-01
1.173334658370209366e-01
1.174054641181946912e-01
1.174774166900234840e-01
1.175493450008052165e-01
1.176212276229139791e-01
1.176930859838036525e-01
1.177648986766893502e-01
1.178366871081829859e-01
1.179084298923368246e-01
1.179801484149279045e-01
1.180518319881480316e-01
1.181234699450153386e-01
1.181950836400660482e-01
1.182666517394163619e-01
1.183381955767819904e-01
1.184096938390943043e-01
1.184811678392544698e-01
1.185525962850046133e-01
1.186240004684364635e-01
1.186953697485829406e-01
1.187666935052719974e-01
1.188379929993984424e-01
1.189092469906988248e-01
1.189804767192718105e-01
1.190516609656444569e-01
1.191228209491291268e-01
1.191939460651446903e-01
1.192650257298866479e-01
1.193360811315009318e-01
1.194070911024547044e-01
1.194780768101214169e-01
1.195490171077342179e-01
1.196199331419027789e-01
1.196908037866198649e-01
1.197616501677355172e-01
1.198324617273958670e-01
1.199032279284988622e-01
1.199739698657673326e-01
1.200446664650672290e-01
1.201153388003775441e-01
1.201859658183044716e-01
1.202565685720878297e-01
1.203271260290651318e-01
1.203976592217484293e-01
1.204681576389490388e-01
1.205386107902021581e-01
1.206090396769334550e-01
1.206794233182832965e-01
1.207497835384082618e-01
1.208201013264318391e-01
1.208903977246937878e-01
1.209606517949665949e-01
1.210308844824984215e-01
1.211010853246718977e-01
1.211712438778489304e-01
1.212413810587983087e-01
1.213114759767224965e-01
1.213815495294223168e-01
1.214515808450519069e-01
1.215215908024514374e-01
1.215915585487193917e-01
1.216615049437450580e-01
1.217314195675569116e-01
1.218012920191141046e-01
1.218711431298973857e-01
1.219409520943209591e-01
1.220107397249419329e-01
1.220804852350824282e-01
1.221502094183816306e-01
1.222198915070630554e-01
1.222895522758594283e-01
1.223591813473423884e-01
1.224287683629705636e-01
1.224983340691322559e-01
1.225678577452600782e-01
1.226373601188591733e-01
1.227068204882262870e-01
1.227762595619953934e-01
1.228456669957598835e-01
1.229150324639654290e-01
1.229843766469565641e-01
1.230536788901475109e-01
1.231229598550352550e-01
1.231921989058678973e-01
1.232614166853023691e-01
1.233305925764069111e-01
1.233997472030098630e-01
1.234688702630717949e-01
1.235379514733638689e-01
1.236070114294871014e-01
1.236760295615228905e-01
1.237450264462680305e-01
1.238139815325926957e-01
1.238829153784991449e-01
1.239518074516337276e-01
1.240206782912133820e-01
1.240895176374696707e-01
1.241583152493973691e-01
1.242270916380515539e-01
1.242958263179851502e-01
1.243645397814909515e-01
1.244332115618636547e-01
1.245018621326474395e-01
1.245704710458709480e-01
1.246390587563350055e-01
1.247076150464420802e-01
1.247761297173157341e-01
1.248446231956614749e-01
1.249130750803032486e-01
1.249815057792283829e-01
1.250498949099608514e-01
1.251182628617798775e-01
1.251865892709018158e-01
1.252548945079065001e-01
1.253231683972706456e-01
1.253914007821470000e-01
1.254596120050864294e-01
1.255277817489904302e-01
1.255959303377342240e-01
1.256640374728756337e-01
1.257321234596267545e-01
1.258001680181924653e-01
1.258681914351291731e-01
1.259361835768879057e-01
1.260041343285544790e-01
1.260720639487199757e-01
1.261399522041667109e-01
1.262078193348542821e-01
1.262756451261798363e-01
1.263434497994797290e-01
1.264112232537868419e-01
1.264789554067334010e-01
1.265466664517418960e-01
1.266143362207022560e-01
1.266819848884391253e-01
1.267495923054229867e-01
1.268171786278897983e-01
1.268847237248816318e-01
1.269522477340547240e-01
1.270197405962454340e-01
1.270871922708446955e-01
1.271546228676590784e-01
1.272220123021161609e-01
1.272893806654674387e-01
1.273567078916787165e-01
1.274240140534550481e-01
1.274912791032887793e-01
1.275585230953512617e-01
1.276257360121829387e-01
1.276929078548374452e-01
1.277600586497004698e-01
1.278271683955426175e-01
1.278942571002353035e-01
1.279613047810441717e-01
1.280283314273380213e-01
1.280953170748685421e-01
1.281622816945097165e-01
1.282292153104132026e-01
1.282961079652007452e-01
1.283629796020240854e-01
1.284298103028074789e-01
1.284966199922328300e-01
1.285633887706761347e-01
1.286301365443602018e-01
1.286968434321025812e-01
1.287635293216731758e-01
1.288301842787372975e-01
1.288967983873894885e-01
1.289633915077395554e-01
1.290299438046736968e-01
1.290964751198735716e-01
1.291629656366378165e-01
1.292294351782288520e-01
1.292958639463433479e-01
1.293622717458370319e-01
1.294286486837931682e-01
1.294949848856821739e-01
1.295613001287634347e-01
1.296275746606942170e-01
1.296938282403474751e-01
1.297600411337495041e-01
1.298262330813975129e-01
1.298923942225222727e-01
1.299585147147117592e-01
1.300246142709154118e-01
1.300906732030366331e-01
1.301567112056753461e-01
1.302227086090678720e-01
1.302886850894685589e-01
1.303546209954439539e-01
1.304205359849126000e-01
1.304864202383562710e-01
1.305522639545674268e-01
1.306180867639831766e-01
1.306838690609415932e-01
1.307496304575683777e-01
1.308153513664920276e-01
1.308810513815386323e-01
1.309467109336212298e-01
1.310123495982724595e-01
1.310779575971274258e-01
1.311435251700918958e-01
1.312090718652776378e-01
1.312745781592667416e-01
1.313400635819015894e-01
1.314055086280141449e-01
1.314709328091868690e-01
1.315363166384960758e-01
1.316016796092724372e-01
1.316670119842117403e-01
1.317323040442391902e-01
1.317975752553275925e-01
1.318628061761161763e-01
1.319280162543511326e-01
1.319931860668787371e-01
1.320583350432286696e-01
1.321234437784483129e-01
1.321885316838570246e-01
1.322535890631165167e-01
1.323186062380758976e-01
1.323836025927586646e-01
1.324485587676720033e-01
1.325134941286525425e-01
1.325783893343775444e-01
1.326432637325044017e-01
1.327080979998703780e-01
1.327729114659657594e-01
1.328376944753256461e-01
1.329024373906315393e-01
1.329671595141411755e-01
1.330318415680459276e-01
1.330965028364579639e-01
1.331611240596957402e-01
1.332257245037354321e-01
1.332902849270133638e-01
1.333548245773802932e-01
1.334193338401500339e-01
1.334838031187432772e-01
1.335482516338371006e-01
1.336126601891214905e-01
1.336770479871688400e-01
1.337413958497548627e-01
1.338057229613591192e-01
1.338700197389496860e-01
1.339342766175670441e-01
1.339985127545666455e-01
1.340627090168965418e-01
1.341268845438395307e-01
1.341910202203965841e-01
1.342551351677886140e-01
1.343192102890600204e-01
1.343832646873794889e-01
1.344472888203279148e-01
1.345112731635223768e-01
1.345752367930652671e-01
1.346391606570730981e-01
1.347030638136184066e-01
1.347669272288304354e-01
1.348307699427594708e-01
1.348945729395380488e-01
1.349583552412044196e-01
1.350221073458627297e-01
1.350858197696117591e-01
1.351495115074858311e-01
1.352131635885867045e-01
1.352767949899598698e-01
1.353403867586786269e-01
1.354039578538050459e-01
1.354674893403771674e-01
1.355310001594851044e-01
1.355944808496669929e-01
1.356579219674096670e-01
1.357213424268604585e-01
1.357847233379267382e-01
1.358480835968056410e-01
1.359114043313333631e-01
1.359747044197684718e-01
1.360379650078689107e-01
1.361012049559606196e-01
1.361644148429203005e-01
1.362275852655355224e-01
1.362907350572500897e-01
1.363538454085886087e-01
1.364169351350885129e-01
1.364799854451634042e-01
1.365430151364484257e-01
1.366060054352413455e-01
1.366689751212842585e-01
1.367319148137043361e-01
1.367948151494948750e-01
1.368576948815794780e-01
1.369205352809204079e-01
1.369833550825711732e-01
1.370461355753445631e-01
1.371088954764340673e-01
1.371716254362067289e-01
1.372343161228672948e-01
1.372969862268347274e-01
1.373596170815093442e-01
1.374222273594729038e-01
1.374847984119446642e-01
1.375473488936760913e-01
1.376098601736981675e-01
1.376723508889405867e-01
1.377348117298580754e-01
1.377972334047048164e-01
1.378596345236955678e-01
1.379219965003496140e-01
1.379843379270847548e-01
1.380466402351988586e-01
1.381089219993195394e-01
1.381711646685170325e-01
1.382333867996365651e-01
1.382955791231312848e-01
1.383577323872124398e-01
1.384198651220722720e-01
1.384819588211679275e-01
1.385440319969322154e-01
1.386060661605630351e-01
1.386680798067432829e-01
1.387300544644013423e-01
1.387920086104789119e-01
1.388539330153363283e-01
1.389158184670537532e-01
1.389776834159772156e-01
1.390395094353250593e-01
1.391013149577229879e-01
1.391630815740883542e-01
1.392248276993387490e-01
1.392865349420839283e-01
1.393482216995379497e-01
1.394098787818787710e-01
1.394714970169666501e-01
1.395330947754806761e-01
1.395946537102187301e-01
1.396561921741805712e-01
1.397176918378250643e-01
1.397791710364798545e-01
1.398406114582577131e-01
1.399020314208222482e-01
1.399634217740839404e-01
1.400247733855917165e-01
1.400861045465316423e-01
1.401473969891109950e-01
1.402086689868727032e-01
1.402699022896450876e-01
1.403311151533402079e-01
1.403922984587071543e-01
1.404534431041085107e-01
1.405145673190215105e-01
1.405756528972923469e-01
1.406367180507884229e-01
1.406977445909468327e-01
1.407587507120342807e-01
1.408197182430672989e-01
1.408806653607208581e-01
1.409415829853187252e-01
1.410024620547548624e-01
1.410633207193301986e-01
1.411241408519807172e-01
1.411849405854340156e-01
1.412457018101807293e-01
1.413064426413842001e-01
1.413671449870783636e-01
1.414278269448733527e-01
1.414884794745767949e-01
1.415490935535336781e-01
1.416096872530337447e-01
1.416702425249364572e-01
1.417307774229991379e-01
1.417912739165922975e-01
1.418517500419514132e-01
1.419121877859510217e-01
1.419726051673111944e-01
1.420329931852384597e-01
1.420933428564360446e-01
1.421536721733637765e-01
1.422139631666228810e-01
1.422742338111788740e-01
1.423344661551074752e-01
1.423946781558882990e-01
1.424548518790634266e-01
1.425150008407434776e-01
1.425751112553880207e-01
1.426351741859447908e-01
1.426952075445261925e-01
1.427551934550187474e-01
1.428151498065695635e-01
1.428750587459972909e-01
1.429349381394930119e-01
1.429947701567950147e-01
1.430545726411544538e-01
1.431143366864086608e-01
1.431740534092945105e-01
1.432337406186821593e-01
1.432933805415385065e-01
1.433529909638324162e-01
1.434125541353958311e-01
1.434720878193094240e-01
1.435315831494269612e-01
1.435910312824492385e-01
1.436504499471512042e-01
1.437098214504688998e-01
1.437691634983252753e-01
1.438284584204710115e-01
1.438877238999923813e-01
1.439469422894411044e-01
1.440061312490811263e-01
1.440652819640825255e-01
1.441243856424024861e-01
1.441834599100942360e-01
1.442424871766515015e-01
1.443014850453415709e-01
1.443604359484068067e-01
1.444193574663450719e-01
1.444782320541325160e-01
1.445370772695082906e-01
1.445958843488157619e-01
1.446546445511198153e-01
1.447133754000468897e-01
1.447720594073520772e-01
1.448307140739426013e-01
1.448893219342599070e-01
1.449479004665018833e-01
1.450064322277819229e-01
1.450649346736048173e-01
1.451233990913415040e-01
1.451818167910163826e-01
1.452402051941197869e-01
1.452985469143834307e-01
1.453568593506386064e-01
1.454151251392382660e-01
1.454733616563704257e-01
1.455315515609952037e-01
1.455897122066728000e-01
1.456478349316545073e-01
1.457059110967852122e-01
1.457639580217054143e-01
1.458219584218319320e-01
1.458799295942120877e-01
1.459378542768209608e-01
1.459957497441241037e-01
1.460535987566407012e-01
1.461114185662729659e-01
1.461692005620123247e-01
1.462269361553752700e-01
1.462846425644441228e-01
1.463423026060317600e-01
1.463999334756874160e-01
1.464575180127229426e-01
1.465150733901683378e-01
1.465725910363807616e-01
1.466300624021933952e-01
1.466875046268897587e-01
1.467449006059543259e-01
1.468022674561896002e-01
1.468595880955257116e-01
1.469168796182968029e-01
1.469741249648644221e-01
1.470313412071108661e-01
1.470885198238749414e-01
1.471456523164128005e-01
1.472027557229528827e-01
1.472598130398710126e-01
1.473168412829777840e-01
1.473738234710332828e-01
1.474307765974409989e-01
1.474876837033313182e-01
1.475445617597170300e-01
1.476014022957824745e-01
1.476581968630622799e-01
1.477149623990107741e-01
1.477716820006172993e-01
1.478283725829780959e-01
1.478850172654050388e-01
1.479416329406504360e-01
1.479982027503312925e-01
1.480547435648742194e-01
1.481112469636654549e-01
1.481677045483805188e-01
1.482241331559802089e-01
1.482805159837838893e-01
1.483368698464583579e-01
1.483931779635802584e-01
1.484494571275378760e-01
1.485056905801503124e-01
1.485618950915399139e-01
1.486180622911541516e-01
1.486741838306692709e-01
1.487302764468319549e-01
1.487863234370129240e-01
1.488423414064314332e-01
1.488983090493761763e-01
1.489542406081524328e-01
1.490101194275323393e-01
1.490659621713208705e-01
1.491217605206464902e-01
1.491775061830847293e-01
1.492332157827200578e-01
1.492888727304041985e-01
1.493444936237598442e-01
1.494000619000468988e-01
1.494555941304398783e-01
1.495110737785926847e-01
1.495665173892433142e-01
1.496219167029022301e-01
1.496772634864645957e-01
1.497325742450385244e-01
1.497878325082087070e-01
1.498430547546802938e-01
1.498982245403877034e-01
1.499533583176445861e-01
1.500084478730540349e-01
1.500634850195626258e-01
1.501184861699143003e-01
1.501734349458709317e-01
1.502283477338172968e-01
1.502832081818191168e-01
1.503380326499146324e-01
1.503928048124635874e-01
1.504475410031689553e-01
1.505022330677864284e-01
1.505568728783536481e-01
1.506114767290945289e-01
1.506660283600484429e-01
1.507205440391370388e-01
1.507750075326463046e-01
1.508294350822088070e-01
1.508838104803481017e-01
1.509381499424163886e-01
1.509924453731918137e-01
1.510466887036754358e-01
1.511008961098285197e-01
1.511550514497098652e-01
1.512091708730338158e-01
1.512632382640539119e-01
1.513172697462476235e-01
1.513712492300506862e-01
1.514251928127173519e-01
1.514790924579194620e-01
1.515329401555000066e-01
1.515867519634040150e-01
1.516405118574620237e-01
1.516942358694312043e-01
1.517479080012792692e-01
1.518015442585832764e-01
1.518551286694365676e-01
1.519086772132483831e-01
1.519621819124599149e-01
1.520156348156259385e-01
1.520690518629287946e-01
1.521224171477220666e-01
1.521757465840511414e-01
1.522290242913533764e-01
1.522822661575496672e-01
1.523354563281450746e-01
1.523886106649518235e-01
1.524417212490537243e-01
1.524947801875964348e-01
1.525478033032471314e-01
1.526007748066306180e-01
1.526537104943341272e-01
1.527065946030103927e-01
1.527594429031762790e-01
1.528122475214429565e-01
1.528650006104424475e-01
1.529177179016077415e-01
1.529703836966093133e-01
1.530230137008419533e-01
1.530755922419619885e-01
1.531281349993369734e-01
1.531806263265961809e-01
1.532330818770924752e-01
1.532854938358632624e-01
1.533378544139143984e-01
1.533901792255947805e-01
1.534424526894161422e-01
1.534946903937465246e-01
1.535468767830253933e-01
1.535990274196459560e-01
1.536511267739706366e-01
1.537031903824297996e-01
1.537552104883674331e-01
1.538071793610414628e-01
1.538591124979592217e-01
1.539109944342329506e-01
1.539628406414375594e-01
1.540146356805639494e-01
1.540663949972665425e-01
1.541181031784033817e-01
1.541697756437188926e-01
1.542214046947448236e-01
1.542729826588729869e-01
1.543245249170052680e-01
1.543760161206169934e-01
1.544274716247307500e-01
1.544788761066473448e-01
1.545302448955197250e-01
1.545815626944650745e-01
1.546328448067786077e-01
1.546840835920617607e-01
1.547352714357228820e-01
1.547864236022910844e-01
1.548375248593722719e-01
1.548885904456683282e-01
1.549396051545583186e-01
1.549905841989261124e-01
1.550415123979157761e-01
1.550924049386046555e-01
1.551432542385471347e-01
1.551940527410516635e-01
1.552448155945092556e-01
1.552955276824211084e-01
1.553462041274017436e-01
1.553968298386751434e-01
1.554474199130899681e-01
1.554979668131936110e-01
1.555484630272473134e-01
1.555989236134712184e-01
1.556493335453510984e-01
1.556997078553671587e-01
1.557500315426888216e-01
1.558003196140698154e-01
1.558505570943525542e-01
1.559007589645754477e-01
1.559509177450335571e-01
1.560010259816870803e-01
1.560510986170222381e-01
1.561011207400133938e-01
1.561511072674610090e-01
1.562010433139725263e-01
1.562509437706699478e-01
1.563007937777850243e-01
1.563506082007741493e-01
1.564003796175665872e-01
1.564501006317069176e-01
1.564997860701723698e-01
1.565494211372047695e-01
1.565990206341433544e-01
1.566485697908131802e-01
1.566980833829265951e-01
1.567475466658826699e-01
1.567969743897768553e-01
1.568463591900609855e-01
1.568956937277533048e-01
1.569449927145453727e-01
1.569942414697215738e-01
1.570434546793838537e-01
1.570926176883530034e-01
1.571417451571521795e-01
1.571908224561244793e-01
1.572398642202291197e-01
1.572888631423266792e-01
1.573378119407998765e-01
1.573867252122743698e-01
1.574355883908569176e-01
1.574844160476331911e-01
1.575331936421963952e-01
1.575819357201026782e-01
1.576306277664208388e-01
1.576792843011873835e-01
1.577278980745670522e-01
1.577764618621972925e-01
1.578249901458520510e-01
1.578734684742471306e-01
1.579219113036649802e-01
1.579703042082589715e-01
1.580186616188287985e-01
1.580669763300349417e-01
1.581152411619703435e-01
1.581634705072311187e-01
1.582116500035225803e-01
1.582597940179844564e-01
1.583078882137231580e-01
1.583559469324336277e-01
1.584039558626138544e-01
1.584519293205232660e-01
1.584998601579334920e-01
1.585477412520026608e-01
1.585955868808552605e-01
1.586433827964243426e-01
1.586911432514267473e-01
1.587388540231472744e-01
1.587865293389062182e-01
1.588341550013330217e-01
1.588817452123579832e-01
1.589292928807584104e-01
1.589767909406515911e-01
1.590242535559017734e-01
1.590716665924589712e-01
1.591190441888241103e-01
1.591663722362554600e-01
1.592136648479030303e-01
1.592609079403221051e-01
1.593081156013206878e-01
1.593552807965763485e-01
1.594023965170640600e-01
1.594494768125915563e-01
1.594965076629200063e-01
1.595435030925436704e-01
1.595904491064844832e-01
1.596373597039283943e-01
1.596842209151519698e-01
1.597310467140432566e-01
1.597778301230796394e-01
1.598245641899891378e-01
1.598712628507305833e-01
1.599179121986711860e-01
1.599645261444987421e-01
1.600110908067972904e-01
1.600576200709919183e-01
1.601041000808767489e-01
1.601505446966237367e-01
1.601969469974066085e-01
1.602433000876066216e-01
1.602896177895344054e-01
1.603358863099614007e-01
1.603821194459686406e-01
1.604283034295046206e-01
1.604744520324312418e-01
1.605205583779549527e-01
1.605666156144462398e-01
1.606126374759621056e-01
1.606586102573400177e-01
1.607045476674397733e-01
1.607504360262398124e-01
1.607962890174163273e-01
1.608420929860771564e-01
1.608878615907235743e-01
1.609335880110790429e-01
1.609792654519946464e-01
1.610249075342262692e-01
1.610705006656652505e-01
1.611160584419185360e-01
1.611615672959732792e-01
1.612070407982942877e-01
1.612524654069563412e-01
1.612978546672918234e-01
1.613432018154482561e-01
1.613885001126537933e-01
1.614337630665614032e-01
1.614789771979216193e-01
1.615241559892802159e-01
1.615692859864401865e-01
1.616143806468483546e-01
1.616594265413522913e-01
1.617044371023116656e-01
1.617494056221950305e-01
1.617943254185164603e-01
1.618392098860148565e-01
1.618840456581083775e-01
1.619288461044733896e-01
1.619735978835375734e-01
1.620183143399200332e-01
1.620629821570511997e-01
1.621076146545038787e-01
1.621522051809772269e-01
1.621967471101728731e-01
1.622412537241078589e-01
1.622857117686776207e-01
1.623301345008763275e-01
1.623745086915675262e-01
1.624188475727316727e-01
1.624631379401933473e-01
1.625073930009254541e-01
1.625516061597649664e-01
1.625957708465068652e-01
1.626399002306312958e-01
1.626839811703246208e-01
1.627280268100859129e-01
1.627720240330298718e-01
1.628159859586794656e-01
1.628598994950693490e-01
1.629037777367589035e-01
1.629476141446280502e-01
1.629914022044742783e-01
1.630351549734235794e-01
1.630788594217706944e-01
1.631225285817010373e-01
1.631661494483960806e-01
1.632097350291060733e-01
1.632532788282388125e-01
1.632967743750857181e-01
1.633402346395111115e-01
1.633836466788818609e-01
1.634270234381492160e-01
1.634703519995369392e-01
1.635136452830945608e-01
1.635568903958918296e-01
1.636001002330858545e-01
1.636432683549644829e-01
1.636863883466624925e-01
1.637294730660100450e-01
1.637725096821620041e-01
1.638155110280728466e-01
1.638584642977177486e-01
1.639013822991866320e-01
1.639442522512624401e-01
1.639870869371818363e-01
1.640298799730268153e-01
1.640726249996891373e-01
1.641153347631349457e-01
1.641579965441345434e-01
1.642006230638216047e-01
1.642432016277435292e-01
1.642857449322084606e-01
1.643282403075372045e-01
1.643707004252188963e-01
1.644131189570429974e-01
1.644554895995678223e-01
1.644978249870743536e-01
1.645401125117722241e-01
1.645823647831442804e-01
1.646245692181418085e-01
1.646667384014612878e-01
1.647088597747859429e-01
1.647509458980332409e-01
1.647929904986114025e-01
1.648349873286628076e-01
1.648769489109493669e-01
1.649188627489487358e-01
1.649607413406685708e-01
1.650025722142887119e-01
1.650443678430642269e-01
1.650861157798741152e-01
1.651278284732280999e-01
1.651694997060711989e-01
1.652111232860433709e-01
1.652527116245580963e-01
1.652942523361939364e-01
1.653357578076440348e-01
1.653772156781562475e-01
1.654186383097071278e-01
1.654600195283773834e-01
1.655013531849152952e-01
1.655426516042419471e-01
1.655839024872356180e-01
1.656251181341258649e-01
1.656662862704293970e-01
1.657074191716885192e-01
1.657485045880513486e-01
1.657895547703825967e-01
1.658305636001506933e-01
1.658715249834568639e-01
1.659124511341605601e-01
1.659533298639529197e-01
1.659941733620377557e-01
1.660349694647078600e-01
1.660757303365179294e-01
1.661164438383550546e-01
1.661571221101292295e-01
1.661977590886186684e-01
1.662383487351944411e-01
1.662789031528175143e-01
1.663194102638296812e-01
1.663598821465693545e-01
1.664003067479446762e-01
1.664406961216808312e-01
1.664810382392447052e-01
1.665213451297528069e-01
1.665616107852100347e-01
1.666018292221800867e-01
1.666420124328806263e-01
1.666821484501475603e-01
1.667222492416104984e-01
1.667623028646377237e-01
1.668023212622773699e-01
1.668422925164229631e-01
1.668822285455499599e-01
1.669221233968122275e-01
1.669619711418900976e-01
1.670017836624122509e-01
1.670415491015538323e-01
1.670812793163869436e-01
1.671209624745864375e-01
1.671606104086786893e-01
1.672002113108283505e-01
1.672397769890226482e-01
1.672793015454893673e-01
1.673187791069474795e-01
1.673582214445868410e-01
1.673976168117708441e-01
1.674369769551671827e-01
1.674762901526040959e-01
1.675155681262364138e-01
1.675548050210725615e-01
1.675939950065907236e-01
1.676331497681869676e-01
1.676722576448211321e-01
1.677113302973947118e-01
1.677503560893079670e-01
1.677893466569719827e-01
1.678282903882206689e-01
1.678671988949844152e-01
1.679060663772118656e-01
1.679448870592894494e-01
1.679836725164342015e-01
1.680224111975338608e-01
1.680611146533431133e-01
1.680997713571563135e-01
1.681383928352712109e-01
1.681769675853847512e-01
1.682155071093431875e-01
1.682540056619637459e-01
1.682924575224684083e-01
1.683308741560415600e-01
1.683692441213524016e-01
1.684075788591513634e-01
1.684458669524853125e-01
1.684841198176801058e-01
1.685223260621490915e-01
1.685604970778020184e-01
1.685986271742525577e-01
1.686367106854840536e-01
1.686747589667886849e-01
1.687127606864778917e-01
1.687507271754395966e-01
1.687886471263281563e-01
1.688265318456391717e-01
1.688643700503653089e-01
1.689021730226134277e-01
1.689399351267237837e-01
1.689776507513762738e-01
1.690153311421080939e-01
1.690529650767294556e-01
1.690905637764056335e-01
1.691281160432620556e-01
1.691656330741007352e-01
1.692031036953535461e-01
1.692405390794634035e-01
1.692779336454267869e-01
1.693152818365537271e-01
1.693525947887568051e-01
1.693898613892165506e-01
1.694270927495045709e-01
1.694642777810857481e-01
1.695014275711971274e-01
1.695385365813009970e-01
1.695755992971477166e-01
1.696126267694825218e-01
1.696496079704556403e-01
1.696865539264935663e-01
1.697234536340090361e-01
1.697603180951147150e-01
1.697971363304797143e-01
1.698339193179101425e-01
1.698706615734084102e-01
1.699073576372344130e-01
1.699440184507435281e-01
1.699806330952227940e-01
1.700172124877347979e-01
1.700537457337995551e-01
1.700902437261959665e-01
1.701266955946731940e-01
1.701631122077308378e-01
1.701994881358447342e-01
1.702358179737238908e-01
1.702721126125411877e-01
1.703083621204570797e-01
1.703445776069541229e-01
1.703807482968893172e-01
1.704168849859023227e-01
1.704529769223151470e-01
1.704890348782800991e-01
1.705250534889341252e-01
1.705610274128530890e-01
1.705969673869953129e-01
1.706328627182580326e-01
1.706687241201633176e-01
1.707045409230041333e-01
1.707403238168846704e-01
1.707760621554746394e-01
1.708117666054767281e-01
1.708474318546566728e-01
1.708830526141294492e-01
1.709186395155348759e-01
1.709541819709033406e-01
1.709896905885223972e-01
1.710251548037335645e-01
1.710605852014901729e-01
1.710959712404260535e-01
1.711313234821802698e-01
1.711666366669529205e-01
1.712019055582085503e-01
1.712371406826521947e-01
1.712723315570617022e-01
1.713074886848766631e-01
1.713426016061006252e-01
1.713776808009245811e-01
1.714127210501963094e-01
1.714477171579657511e-01
1.714826795695844341e-01
1.715175978830399961e-01
1.715524825204849391e-01
1.715873231030649315e-01
1.716221300297514907e-01
1.716568929448289704e-01
1.716916222241071655e-01
1.717263127005283219e-01
1.717609592301496679e-01
1.717955721540736502e-01
1.718301411743509421e-01
1.718646766089690081e-01
1.718991681830550344e-01
1.719336261914987118e-01
1.719680403824800918e-01
1.720024210278128518e-01
1.720367630123416647e-01
1.720710612439415033e-01
1.721053259598446239e-01
1.721395469657870658e-01
1.721737344759704524e-01
1.722078783191225149e-01
1.722419886864322291e-01
1.722760554295971469e-01
1.723100887168136364e-01
1.723440834846401981e-01
1.723780346925761764e-01
1.724119524743660259e-01
1.724458267390517052e-01
1.724796675974292481e-01
1.725134649814477061e-01
1.725472289789736768e-01
1.725809495448440145e-01
1.726146367440172524e-01
1.726482855645720405e-01
1.726818910174514055e-01
1.727154631332844525e-01
1.727489919240438043e-01
1.727824873974956321e-01
1.728159395884333871e-01
1.728493584817820117e-01
1.728827341351364399e-01
1.729160765105952902e-01
1.729493806475740914e-01
1.729826416082633767e-01
1.730158693205594012e-01
1.730490538989862548e-01
1.730822052486585827e-01
1.731153135068398408e-01
1.731483885558834090e-01
1.731814205557741237e-01
1.732144193661208642e-01
1.732473800774882999e-01
1.732802978031343366e-01
1.733131823685898354e-01
1.733460239905588729e-01
1.733788324718781304e-01
1.734115980519069511e-01
1.734443305108036015e-01
1.734770249787838392e-01
1.735096766086911824e-01
1.735422951467040509e-01
1.735748708887389080e-01
1.736074135583406675e-01
1.736399134740200523e-01
1.736723803367080932e-01
1.737048044874847930e-01
1.737371956046901145e-01
1.737695488693525858e-01
1.738018594850515297e-01
1.738341370962645238e-01
1.738663721004276852e-01
1.738985741194686852e-01
1.739307335733326354e-01
1.739628600614152032e-01
1.739949440261537583e-01
1.740269950444314206e-01
1.740590083479093830e-01
1.740909791907164494e-01
1.741229171160019740e-01
1.741548126223478876e-01
1.741866752304379040e-01
1.742184954612796266e-01
1.742502828131073378e-01
1.742820278293394365e-01
1.743137399857772052e-01
1.743454145645294273e-01
1.743770468700887033e-01
1.744086463446445912e-01
1.744402035875592949e-01
1.744717280186368902e-01
1.745032102595832080e-01
1.745346597078366035e-01
1.745660670074307141e-01
1.745974415334528573e-01
1.746287786182736668e-01
1.746600736165681567e-01
1.746913358699331009e-01
1.747225560781432430e-01
1.747537435604901990e-01
1.747848890390134025e-01
1.748160018107192681e-01
1.748470726198916025e-01
1.748781107412693547e-01
1.749091115573029043e-01
1.749400704726679079e-01
1.749709967287315648e-01
1.750018811253181150e-01
1.750327328815711736e-01
1.750635428194987075e-01
1.750943201360396495e-01
1.751250602524703770e-01
1.751557586122306498e-01
1.751864243789822140e-01
1.752170484301153186e-01
1.752476399071316859e-01
1.752781897095415098e-01
1.753087069567036416e-01
1.753391825702317053e-01
1.753696256473600557e-01
1.754000316591241282e-01
1.754303960986404176e-01
1.754607280299880501e-01
1.754910184299604547e-01
1.755212763405571974e-01
1.755514927606130482e-01
1.755816767100645825e-01
1.756118192097686770e-01
1.756419292576167357e-01
1.756720023742221470e-01
1.757020341021988119e-01
1.757320334064027545e-01
1.757619913626728148e-01
1.757919169138653093e-01
1.758218011577792339e-01
1.758516530152863799e-01
1.758814636061318826e-01
1.759112418292217983e-01
1.759409832545682228e-01
1.759706834741036896e-01
1.760003513538188902e-01
1.760299780682400006e-01
1.760595724614376356e-01
1.760891257298186630e-01
1.761186466955499963e-01
1.761481265769024307e-01
1.761775741741582191e-01
1.762069851065466430e-01
1.762363550151419822e-01
1.762656926674279478e-01
1.762949893362600329e-01
1.763242537672791710e-01
1.763534772551459406e-01
1.763826685236760394e-01
1.764118188893125938e-01
1.764409370540671873e-01
1.764700186862120379e-01
1.764990594757830655e-01
1.765280680921122447e-01
1.765570359060304462e-01
1.765859715651053874e-01
1.766148665972486764e-01
1.766437299153534313e-01
1.766725572350633100e-01
1.767013442841236515e-01
1.767300996561835813e-01
1.767588147974739066e-01
1.767874982802000172e-01
1.768161415719980145e-01
1.768447532236453734e-01
1.768733247241666418e-01
1.769018646029293651e-01
1.769303686143832433e-01
1.769588325343429691e-01
1.769872648600922804e-01
1.770156571340530949e-01
1.770440178321430191e-01
1.770723385181096066e-01
1.771006276465221796e-01
1.771288768024392168e-01
1.771570944190969388e-01
1.771852762989168384e-01
1.772134182656118773e-01
1.772415287204503753e-01
1.772695993016942528e-01
1.772976383893215824e-01
1.773256376428468395e-01
1.773536054209750856e-01
1.773815334044537839e-01
1.774094299307338307e-01
1.774372908500381207e-01
1.774651120338000820e-01
1.774929017876216431e-01
1.775206518452566717e-01
1.775483704910948424e-01
1.775760494800639744e-01
1.776036970753588906e-01
1.776313050530637927e-01
1.776588816551953331e-01
1.776864227796015328e-01
1.777139243452633688e-01
1.777413945624644609e-01
1.777688252601044017e-01
1.777962246273289137e-01
1.778235845141357685e-01
1.778509130885529421e-01
1.778782022216571779e-01
1.779054600603759417e-01
1.779326825500094078e-01
1.779598697048148659e-01
1.779870134537650805e-01
1.780141299921713938e-01
1.780412112384703038e-01
1.780682572068884584e-01
1.780952598684131527e-01
1.781222353342203635e-01
1.781491755647767183e-01
1.781760805742791387e-01
1.782029503769180512e-01
1.782297769961029288e-01
1.782565764380278917e-01
1.782833407156076133e-01
1.783100698429987141e-01
1.783367558854752899e-01
1.783634147654015178e-01
1.783900385375671582e-01
1.784166272161031574e-01
1.784431808151290821e-01
1.784696914521527455e-01
1.784961749449368029e-01
1.785226234005268253e-01
1.785490368330137634e-01
1.785754074016169535e-01
1.786017508405687848e-01
1.786280592986434768e-01
1.786543327899030309e-01
1.786805713284002339e-01
1.787067671253995127e-01
1.787329358109110422e-01
1.787590695857724787e-01
1.787851684640099359e-01
1.788112324596386471e-01
1.788372538358639352e-01
1.788632481186796241e-01
1.788892075608886356e-01
1.789151321764760050e-01
1.789410142701236550e-01
1.789668692847659059e-01
1.789926895146984887e-01
1.790184749738767955e-01
1.790442256762510564e-01
1.790699339782540478e-01
1.790956152191837125e-01
1.791212617451064248e-01
1.791468735699422443e-01
1.791724430914525545e-01
1.791979855661724463e-01
1.792234933815152753e-01
1.792489665513678221e-01
1.792744050896145636e-01
1.792998014455808586e-01
1.793251707725382060e-01
1.793505055094850864e-01
1.793758056702727810e-01
1.794010637454078461e-01
1.794262948056979112e-01
1.794514913313358384e-01
1.794766533361448202e-01
1.795017808339382515e-01
1.795268663666025333e-01
1.795519249020518515e-01
1.795769489718804790e-01
1.796019385898742216e-01
1.796268863389474113e-01
1.796518071048499032e-01
1.796766934602212484e-01
1.797015454188178318e-01
1.797263629943845475e-01
1.797511388210354666e-01
1.797758876819941509e-01
1.798006022011162663e-01
1.798252823921214494e-01
1.798499209300034318e-01
1.798745325161151543e-01
1.798991098152117607e-01
1.799236528409827174e-01
1.799481616071063328e-01
1.799726288395913087e-01
1.799970691376316934e-01
1.800214752170177512e-01
1.800458470913990361e-01
1.800701775275184713e-01
1.800944810429951359e-01
1.801187503943676993e-01
1.801429855952598191e-01
1.801671866592831628e-01
1.801913464040096335e-01
1.802154792452662635e-01
1.802395779904444328e-01
1.802636426531277203e-01
1.802876660914774498e-01
1.803116626400349254e-01
1.803356251467980176e-01
1.803595536253201626e-01
1.803834480891470249e-01
1.804073014470878589e-01
1.804311279322590167e-01
1.804549204433219811e-01
1.804786789937960767e-01
1.805023965329329572e-01
1.805260872128551242e-01
1.805497439726861941e-01
1.805733668259122404e-01
1.805969557860142294e-01
1.806205038527092521e-01
1.806440250770558476e-01
1.806675124486651351e-01
1.806909659809854962e-01
1.807143787140374491e-01
1.807377646181715647e-01
1.807611167233154348e-01
1.807844350428878533e-01
1.808077195903018131e-01
1.808309634558623313e-01
1.808541805092157007e-01
1.808773638305979370e-01
1.809005134333896425e-01
1.809236224480529343e-01
1.809467046638172649e-01
1.809697532010881016e-01
1.809927680732186517e-01
1.810157492935530466e-01
1.810386900426594892e-01
1.810616040094229495e-01
1.810844843643758806e-01
1.811073311208339920e-01
1.811301374993777857e-01
1.811529171087606638e-01
1.811756631595452804e-01
1.811983756650149546e-01
1.812210546384489807e-01
1.812436933503553393e-01
1.812663053095021348e-01
1.812888837763961536e-01
1.813114287642869915e-01
1.813339335835535970e-01
1.813564116631172785e-01
1.813788563033721657e-01
1.814012675175362133e-01
1.814236453188215192e-01
1.814459830673567364e-01
1.814682940924307597e-01
1.814905717442092392e-01
1.815128160358728815e-01
1.815350269805941497e-01
1.815571979881575593e-01
1.815793422884134922e-01
1.816014532811995874e-01
1.816235309796597475e-01
1.816455688332281326e-01
1.816675799923487822e-01
1.816895578965267988e-01
1.817115025588751376e-01
1.817334139925011471e-01
1.817552856963136065e-01
1.817771307216751453e-01
1.817989425575841089e-01
1.818207212171179810e-01
1.818424602386967404e-01
1.818641725945561172e-01
1.818858518132231705e-01
1.819074979077429655e-01
1.819291108911563204e-01
1.819506843511821126e-01
1.819722311613254651e-01
1.819937448994322360e-01
1.820152255785112971e-01
1.820366668256529485e-01
1.820580814355177712e-01
1.820794630253348978e-01
1.821008116080858052e-01
1.821221271967415900e-01
1.821434034675200875e-01
1.821646531166966065e-01
1.821858698106468277e-01
1.822070535623149801e-01
1.822281980871473528e-01
1.822493160028538506e-01
1.822704010150565934e-01
1.822914531366695567e-01
1.823124723805966685e-01
1.823334525112396409e-01
1.823544060482702456e-01
1.823753267462850935e-01
1.823962146181566379e-01
1.824170634673807356e-01
1.824378857353378958e-01
1.824586752157318637e-01
1.824794319214089189e-01
1.825001558652067368e-01
1.825208408993994058e-01
1.825414993676777176e-01
1.825621251125432720e-01
1.825827181468048233e-01
1.826032723616914655e-01
1.826238000228795899e-01
1.826442950118401798e-01
1.826647573413534842e-01
1.826851870241904818e-01
1.827055780001876351e-01
1.827259424376748154e-01
1.827462742667495532e-01
1.827665735001554881e-01
1.827868341165473365e-01
1.828070682065116026e-01
1.828272697389825285e-01
1.828474387266716406e-01
1.828675751822829154e-01
1.828876731329098226e-01
1.829077445721320194e-01
1.829277835173415134e-01
1.829477899812113062e-01
1.829677580295162587e-01
1.829876995783698557e-01
1.830076086838592631e-01
1.830274853586279504e-01
1.830473296153131146e-01
1.830671355679585333e-01
1.830869150360098230e-01
1.831066621238404690e-01
1.831263768440573037e-01
1.831460533492506038e-01
1.831657033816685431e-01
1.831853210842460389e-01
1.832049064695608076e-01
1.832244595501830164e-01
1.832439745267992748e-01
1.832634630453321145e-01
1.832829198956621441e-01
1.833023680970104208e-01
1.833218136507113460e-01
1.833412681647580422e-01
1.833607258596298140e-01
1.833801867513111805e-01
1.833996508557720340e-01
1.834191123877306207e-01
1.834385829646320853e-01
1.834580568021274005e-01
1.834775339161274776e-01
1.834970085173839027e-01
1.835164922310733582e-01
1.835359792689004732e-01
1.835554696467152080e-01
1.835749633803516745e-01
1.835944546754987305e-01
1.836139551672105186e-01
1.836334590621504503e-01
1.836529663760932685e-01
1.836724771247972010e-01
1.836919855087712217e-01
1.837115031731779147e-01
1.837310243195275916e-01
1.837505489635159750e-01
1.837700713014233378e-01
1.837896029866714076e-01
1.838091382165570886e-01
1.838286770067182885e-01
1.838482193727767333e-01
1.838677595056205372e-01
1.838873090692022538e-01
1.839068622554536625e-01
1.839264190799327348e-01
1.839459737291322949e-01
1.839655378755974957e-01
1.839851057068803974e-01
1.840046772384806850e-01
1.840242524858828888e-01
1.840438256299788689e-01
1.840634083542631583e-01
1.840829948407086136e-01
1.841025851047400352e-01
1.841221733226849344e-01
1.841417711869623719e-01
1.841613728750011725e-01
1.841809784021651297e-01
1.842005877838017724e-01
1.842201951904308133e-01
1.842398123258342790e-01
1.842594333616557611e-01
1.842790583131825866e-01
1.842986813462072493e-01
1.843183141737634867e-01
1.843379509627883495e-01
1.843575917285050769e-01
1.843772364861239188e-01
1.843968793954250118e-01
1.844165321812143987e-01
1.844361890044388108e-01
1.844558498802449098e-01
1.844755089635215506e-01
1.844951779886568888e-01
1.845148511117211954e-01
1.845345283478020681e-01
1.845542097119696467e-01
1.845738893528966196e-01
1.845935790171484570e-01
1.846132728546046597e-01
1.846329708802725844e-01
1.846526672377719613e-01
1.846723736835718943e-01
1.846920843625150521e-01
1.847117992895497829e-01
1.847315184796065046e-01
1.847512360698875533e-01
1.847709638294418588e-01
1.847906958967182323e-01
1.848104322865852245e-01
1.848301671310307315e-01
1.848499122093284208e-01
1.848696616547299554e-01
1.848894154820427405e-01
1.849091737060587215e-01
1.849289304521500588e-01
1.849486975125676502e-01
1.849684690139679066e-01
1.849882449710815724e-01
1.850080195039063846e-01
1.850278044152346979e-01
1.850475938263694831e-01
1.850673877519758426e-01
1.850871862067089424e-01
1.851069833037499168e-01
1.851267908592658384e-01
1.851466029877661679e-01
1.851664197038384585e-01
1.851862351151392916e-01
1.852060610486863379e-01
1.852258916134779665e-01
1.852457268240392252e-01
1.852655666948844759e-01
1.852854053266541345e-01
1.853052545601348577e-01
1.853251084973334128e-01
1.853449671526974374e-01
1.853648246211862249e-01
1.853846927547493639e-01
1.854045656497267380e-01
1.854244433205025633e-01
1.854443257814484547e-01
1.854642071203164433e-01
1.854840992032086577e-01
1.855039961192818665e-01
1.855238978828419316e-01
1.855437985758025543e-01
1.855637100757401292e-01
1.855836264659862234e-01
1.856035477607858586e-01
1.856234739743665152e-01
1.856433994772991314e-01
1.856633370655683679e-01
1.856832808793474066e-01
1.857032309344687770e-01
1.857231812993585529e-01
1.857431438827337467e-01
1.857631127548655670e-01
1.857830879315328088e-01
1.858030694285059403e-01
1.858230513047442745e-01
1.858430454876878746e-01
1.858630460381626992e-01
1.858830529718862590e-01
1.859030663045648235e-01
1.859230800855747323e-01
1.859431062613111085e-01
1.859631388830391696e-01
1.859831779664142815e-01
1.860032175530614007e-01
1.860232696047093570e-01
1.860433281648900539e-01
1.860633932492079257e-01
1.860834648732562491e-01
1.861035370688654267e-01
1.861236218171406775e-01
1.861437131518415278e-01
1.861638110885115438e-01
1.861839096510615743e-01
1.862040208362642224e-01
1.862241386699820533e-01
1.862442631677037608e-01
1.862643943449093509e-01
1.862845262155089499e-01
1.863046707960655801e-01
1.863248221024624562e-01
1.863449801501266823e-01
1.863651389448834350e-01
1.863853105192961879e-01
1.864054888811818023e-01
1.864256740459149519e-01
1.864458660288629832e-01
1.864660588256392970e-01
1.864862644890154242e-01
1.865064770166198482e-01
1.865266964237662917e-01
1.865469166978213356e-01
1.865671499078819517e-01
1.865873900433473731e-01
1.866076371194802519e-01
1.866278911515318883e-01
1.866481461164518074e-01
1.866684141039575140e-01
1.866886890930526122e-01
1.867089530980989842e-01
1.867291817489249994e-01
1.867493871362331803e-01
1.867695632586040821e-01
1.867897101483615985e-01
1.868098278378034494e-01
1.868299103776925318e-01
1.868499697719731012e-01
1.868700000626675184e-01
1.868900012819704748e-01
1.869099675151836282e-01
1.869299106968149160e-01
1.869498249034662052e-01
1.869697101672261053e-01
1.869895665201561363e-01
1.870093880905231987e-01
1.870291867264664287e-01
1.870489565475982052e-01
1.870686975858756040e-01
1.870884040037644747e-01
1.871080875806533372e-01
1.871277424703905734e-01
1.871473687048303969e-01
1.871669663157976282e-01
1.871865295082923986e-01
1.872060699761927405e-01
1.872255819159315271e-01
1.872450653592289682e-01
1.872645145449439441e-01
1.872839410988860198e-01
1.873033392513847040e-01
1.873227090340559287e-01
1.873420504784902574e-01
1.873613578656558032e-01
1.873806427367025185e-01
1.873998993641180499e-01
1.874191277793866850e-01
1.874383222969975560e-01
1.874574943907101332e-01
1.874766383665696923e-01
1.874957542559558266e-01
1.875148420902259250e-01
1.875338962255544972e-01
1.875529280518895281e-01
1.875719319170090216e-01
1.875909078521632578e-01
1.876098502467139495e-01
1.876287704238902010e-01
1.876476627646909423e-01
1.876665273002643131e-01
1.876853640617315855e-01
1.877041674797233495e-01
1.877229487944921948e-01
1.877417024283537517e-01
1.877604284123279010e-01
1.877791212098921803e-01
1.877977919952532049e-01
1.878164352236139645e-01
1.878350509258877310e-01
1.878536391329633515e-01
1.878721943491756807e-01
1.878907276665849890e-01
1.879092335812959369e-01
1.879277121240926218e-01
1.879461633257337172e-01
1.879645817311808575e-01
1.879829783508083496e-01
1.880013477213922368e-01
1.880196898735881639e-01
1.880379993846919562e-01
1.880562872000621222e-01
1.880745478888453670e-01
1.880927814815943622e-01
1.881109880088351616e-01
1.881291620880808368e-01
1.881473145838241101e-01
1.881654401054740910e-01
1.881835386834547763e-01
1.882016049672863844e-01
1.882196497571001215e-01
1.882376676943499638e-01
1.882556588093559080e-01
1.882736231324132758e-01
1.882915553528501929e-01
1.883094661907504797e-01
1.883273503274216498e-01
1.883452077930551638e-01
1.883630333086640518e-01
1.883808375306205984e-01
1.883986151719509172e-01
1.884163662627439673e-01
1.884340908330642550e-01
1.884517836433275695e-01
1.884694552706684956e-01
1.884871004675618411e-01
1.885047192639696112e-01
1.885223064516710623e-01
1.885398725447313684e-01
1.885574123270249980e-01
1.885749258284105667e-01
1.885924130787207664e-01
1.886098689087358504e-01
1.886273037540897868e-01
1.886447124377046702e-01
1.886620949893090260e-01
1.886794462707267195e-01
1.886967766551647940e-01
1.887140809966211807e-01
1.887313593247254562e-01
1.887486116690787752e-01
1.887658329301096227e-01
1.887830334033882007e-01
1.888002079815630507e-01
1.888173566941330761e-01
1.888344744722512680e-01
1.888515715496983938e-01
1.888686428498797809e-01
1.888856884021968829e-01
1.889027082360208720e-01
1.889196973207133701e-01
1.889366658132111687e-01
1.889536086751735511e-01
1.889705259358712974e-01
1.889874125950782302e-01
1.890042787485669284e-01
1.890211193884458185e-01
1.890379345438815695e-01
1.890547242440208109e-01
1.890714835264502569e-01
1.890882224108872134e-01
1.891049359272982122e-01
1.891216241047249114e-01
1.891382820108531149e-01
1.891549196048671611e-01
1.891715319468633694e-01
1.891881190657831169e-01
1.892046809905424398e-01
1.892212128262555915e-01
1.892377244568239081e-01
1.892542109798190930e-01
1.892706724240539873e-01
1.892871039244310993e-01
1.893035153049392738e-01
1.893199016929696388e-01
1.893362631172350596e-01
1.893525996064240047e-01
1.893689063324814903e-01
1.893851930448871845e-01
1.894014549081201038e-01
1.894176919507659651e-01
1.894338993742483157e-01
1.894500868687527539e-01
1.894662496282690234e-01
1.894823876812836427e-01
1.894985010562568739e-01
1.895145849912734104e-01
1.895306491027749229e-01
1.895466886214562385e-01
1.895627035756761725e-01
1.895786892326956630e-01
1.895946551502692978e-01
1.896105965883000399e-01
1.896265135750459796e-01
1.896424061387413096e-01
1.896582695829264475e-01
1.896741133923761924e-01
1.896899328633150916e-01
1.897057280238766963e-01
1.897214942064730792e-01
1.897372408377996089e-01
1.897529632429867108e-01
1.897686614500671276e-01
1.897843354870465404e-01
1.897999807222423563e-01
1.898156065101229972e-01
1.898312082117645239e-01
1.898467858550734744e-01
1.898623394679316567e-01
1.898778644543497873e-01
1.898933700969884786e-01
1.899088517926603714e-01
1.899243095691466043e-01
1.899397388588653368e-01
1.899551488873281735e-01
1.899705350797901426e-01
1.899858974639295484e-01
1.900012360674033507e-01
1.900165463579524261e-01
1.900318374900249463e-01
1.900471049242396238e-01
1.900623486881504731e-01
1.900775642776103280e-01
1.900927607905126826e-01
1.901079337156194315e-01
1.901230830803854188e-01
1.901382089122404806e-01
1.901533067419896861e-01
1.901683855972040593e-01
1.901834410016396693e-01
1.901984729826257936e-01
1.902134770987852497e-01
1.902284623217224135e-01
1.902434242030429656e-01
1.902583627699755420e-01
1.902732780497268517e-01
1.902881656355054352e-01
1.903030344293269172e-01
1.903178800174233631e-01
1.903327024268992029e-01
1.903474972784913177e-01
1.903622734188311350e-01
1.903770264617092034e-01
1.903917564341311985e-01
1.904064633630767056e-01
1.904211429035070624e-01
1.904358038331895597e-01
1.904504418001805588e-01
1.904650568313597803e-01
1.904796446089237483e-01
1.904942138558380349e-01
1.905087602474265229e-01
1.905232838104698456e-01
1.905377845717248220e-01
1.905522582472514437e-01
1.905667134918717642e-01
1.905811460148160164e-01
1.905955558427395724e-01
1.906099387186521443e-01
1.906243032431492179e-01
1.906386451524382797e-01
1.906529644730775575e-01
1.906672612316003823e-01
1.906815312045226363e-01
1.906957829250104375e-01
1.907100121628233225e-01
1.907242189443906777e-01
1.907383990728959977e-01
1.907525610278472949e-01
1.907667006056977255e-01
1.907808178327796700e-01
1.907949127354036378e-01
1.908089811499043276e-01
1.908230314890705659e-01
1.908370595825485960e-01
1.908510654565479525e-01
1.908650449737858967e-01
1.908790064939581421e-01
1.908929458731251638e-01
1.909068631373967428e-01
1.909207583128583186e-01
1.909346272950306622e-01
1.909484783775940997e-01
1.909623074494479211e-01
1.909761145365808654e-01
1.909898955606146864e-01
1.910036587626953719e-01
1.910174000578588327e-01
1.910311194719921668e-01
1.910448170309573812e-01
1.910584886888335998e-01
1.910721426214477270e-01
1.910857747763272385e-01
1.910993851792368026e-01
1.911129698100778873e-01
1.911265367927015568e-01
1.911400821004904937e-01
1.911536057591100846e-01
1.911671077942014019e-01
1.911805842177764225e-01
1.911940430890563258e-01
1.912074804135721340e-01
1.912208962168677751e-01
1.912342865365042610e-01
1.912476593802752145e-01
1.912610107792931669e-01
1.912743407590017375e-01
1.912876493448184834e-01
1.913009326060755855e-01
1.913141984866207346e-01
1.913274430493734357e-01
1.913406663196536572e-01
1.913538683227546666e-01
1.913670451595881616e-01
1.913802047104365966e-01
1.913933430698356031e-01
1.914064602629822198e-01
1.914195524159132134e-01
1.914326273583316362e-01
1.914456812099306071e-01
1.914587139958070228e-01
1.914717257410339935e-01
1.914847126028908497e-01
1.914976823481914225e-01
1.915106311279051454e-01
1.915235589670096217e-01
1.915364620476398549e-01
1.915493480865675391e-01
1.915622132596531690e-01
1.915750575917717913e-01
1.915878811077746935e-01
1.916006800207084859e-01
1.916134619851216359e-01
1.916262232078183581e-01
1.916389637135529067e-01
1.916516797399613892e-01
1.916643788920852631e-01
1.916770574013497708e-01
1.916897152924108838e-01
1.917023525898969294e-01
1.917149655620217497e-01
1.917275617522703202e-01
1.917401374226797017e-01
1.917526925977822150e-01
1.917652235701189922e-01
1.917777378341934125e-01
1.917902316764013293e-01
1.918027051211768086e-01
1.918151581929285199e-01
1.918275872144427907e-01
1.918399996193268509e-01
1.918523917242599408e-01
1.918647635535518647e-01
1.918771114540564482e-01
1.918894428109239048e-01
1.919017539649275350e-01
1.919140449402805537e-01
1.919263157611707793e-01
1.919385628043734915e-01
1.919507933947912359e-01
1.919630039031565427e-01
1.919751943535578653e-01
1.919873611465782726e-01
1.919995115591839885e-01
1.920116419859412560e-01
1.920237524508422167e-01
1.920358429778545040e-01
1.920479099971582337e-01
1.920599607261193331e-01
1.920719915889392282e-01
1.920840026094872977e-01
1.920959902414930698e-01
1.921079616549012936e-01
1.921199132974904245e-01
1.921318451930315307e-01
1.921437573652733932e-01
1.921556462972230372e-01
1.921675190998633764e-01
1.921793722502897206e-01
1.921912057721506528e-01
1.922030161717495356e-01
1.922148105131579188e-01
1.922265852967925404e-01
1.922383405462028405e-01
1.922500762849179701e-01
1.922617890482020975e-01
1.922734858418004289e-01
1.922851631951263962e-01
1.922968211316099796e-01
1.923084562095595806e-01
1.923200753883116676e-01
1.923316752203515223e-01
1.923432557290103706e-01
1.923548169375933481e-01
1.923663554330580505e-01
1.923778781170440155e-01
1.923893815707187482e-01
1.924008658172903785e-01
1.924123274665097139e-01
1.924237733741077372e-01
1.924352001440743920e-01
1.924466077995180824e-01
1.924579963635263957e-01
1.924693624741866671e-01
1.924807129301543129e-01
1.924920443637900824e-01
1.925033567980823368e-01
1.925146468936642652e-01
1.925259214037790823e-01
1.925371769833613689e-01
1.925484136553002879e-01
1.925596314424626310e-01
1.925708270335103611e-01
1.925820071252284105e-01
1.925931684006138012e-01
1.926043108824345707e-01
1.926154345934336098e-01
1.926265362501339284e-01
1.926376224932006553e-01
1.926486900335237784e-01
1.926597388937494604e-01
1.926707658125643707e-01
1.926817773859845484e-01
1.926927703470908138e-01
1.927037447184328511e-01
1.927147005225328391e-01
1.927256345256351255e-01
1.927365532682421834e-01
1.927474535110258735e-01
1.927583352764135616e-01
1.927691953525701718e-01
1.927800402358324783e-01
1.927908667088233940e-01
1.928016747938687825e-01
1.928124645132758830e-01
1.928232326824652898e-01
1.928339857428625626e-01
1.928447205043781754e-01
1.928554369892199194e-01
1.928661320344925156e-01
1.928768120379354134e-01
1.928874738311689152e-01
1.928981174363018636e-01
1.929087428754189537e-01
1.929193470125836474e-01
1.929299361912190092e-01
1.929405072699390822e-01
1.929510602707269207e-01
1.929615920790980488e-01
1.929721089952591839e-01
1.929826078992966376e-01
1.929930888130999556e-01
1.930035517585327598e-01
1.930139936477703322e-01
1.930244207272961143e-01
1.930348299038932569e-01
1.930452211993266276e-01
1.930555915469859829e-01
1.930659471506091796e-01
1.930762849382167690e-01
1.930866049314785560e-01
1.930969071520388103e-01
1.931071885596583881e-01
1.931174553049324616e-01
1.931277043422885697e-01
1.931379356932703961e-01
1.931481463386217901e-01
1.931583423866571614e-01
1.931685208128080811e-01
1.931786816385250016e-01
1.931888248852330903e-01
1.931989475597555295e-01
1.932090557178456347e-01
1.932191463610478943e-01
1.932292195106913579e-01
1.932392721943508307e-01
1.932493104259582484e-01
1.932593312278345909e-01
1.932693346212130958e-01
1.932793206272952480e-01
1.932892862994572414e-01
1.932992375996363532e-01
1.933091715759840679e-01
1.933190882496097773e-01
1.933289846944079848e-01
1.933388668309544978e-01
1.933487317279473094e-01
1.933585794063986674e-01
1.933684098872936463e-01
1.933782202700423669e-01
1.933880164237936350e-01
1.933977954427919255e-01
1.934075573479277499e-01
1.934172992589086870e-01
1.934270270039674944e-01
1.934367376976739161e-01
1.934464313608182662e-01
1.934561080141677658e-01
1.934657648026644194e-01
1.934754075036756726e-01
1.934850332570368092e-01
1.934946420834150194e-01
1.935042311478312460e-01
1.935138061871817805e-01
1.935233643614026611e-01
1.935329056910645440e-01
1.935424301967132721e-01
1.935519350683262974e-01
1.935614259924882119e-01
1.935709001541235375e-01
1.935803575736810833e-01
1.935897954609920590e-01
1.935992194626136587e-01
1.936086267833504737e-01
1.936180174435525592e-01
1.936273914635454896e-01
1.936367460778468663e-01
1.936460868832484694e-01
1.936554111092685937e-01
1.936647187761362521e-01
1.936740071380032846e-01
1.936832817520711680e-01
1.936925398675197196e-01
1.937017815044786428e-01
1.937110066830557975e-01
1.937202126818150516e-01
1.937294050087373654e-01
1.937385809374440604e-01
1.937477404879434095e-01
1.937568836802195105e-01
1.937660078171007660e-01
1.937751183576455205e-01
1.937842125997664422e-01
1.937932905633515945e-01
1.938023495705307186e-01
1.938113950414392939e-01
1.938204242933178612e-01
1.938294373459550912e-01
1.938384342191143972e-01
1.938474122589240178e-01
1.938563768371296681e-01
1.938653252949976147e-01
1.938742576521940986e-01
1.938831712739376434e-01
1.938920714934750933e-01
1.939009556711865645e-01
1.939098238266416530e-01
1.939186759793837256e-01
1.939275095183634612e-01
1.939363297289665999e-01
1.939451339953354725e-01
1.939539223369169951e-01
1.939626921615423272e-01
1.939714487165173085e-01
1.939801894048900632e-01
1.939889142460080040e-01
1.939976232591941741e-01
1.940063138757538441e-01
1.940149912956526945e-01
1.940236529454375525e-01
1.940322988443341223e-01
1.940409264423220703e-01
1.940495409017016504e-01
1.940581396677168169e-01
1.940667227594956579e-01
1.940752901961414201e-01
1.940838394508466180e-01
1.940923756390864896e-01
1.941008962293505613e-01
1.941094012406418268e-01
1.941178881646237753e-01
1.941263620795159739e-01
1.941348204722984361e-01
1.941432633618770942e-01
1.941516907671357872e-01
1.941601002026963618e-01
1.941684967004630169e-01
1.941768777704024618e-01
1.941852434312995868e-01
1.941935912160437094e-01
1.942019261196885616e-01
1.942102456704919988e-01
1.942185498871380478e-01
1.942268387882895575e-01
1.942351099295426820e-01
1.942433682601407419e-01
1.942516113310744641e-01
1.942598391609089981e-01
1.942680493233058248e-01
1.942762467310593377e-01
1.942844289532496826e-01
1.942925960083418113e-01
1.943007479147763339e-01
1.943088822686742934e-01
1.943170039375165803e-01
1.943251105128687706e-01
1.943332020130737192e-01
1.943412760521218419e-01
1.943493378931109017e-01
1.943573872664816904e-01
1.943654244775795681e-01
1.943734495466536427e-01
1.943814601080838533e-01
1.943894609573616483e-01
1.943974497252110856e-01
1.944054264317846004e-01
1.944133887257404603e-01
1.944213413737022611e-01
1.944292820206963701e-01
1.944372106867783279e-01
1.944451273919821088e-01
1.944530298026804771e-01
1.944609226496792354e-01
1.944688035957482519e-01
1.944766726608251062e-01
1.944845275253463679e-01
1.944923728916791439e-01
1.945002064366808670e-01
1.945080281801934430e-01
1.945158381420340477e-01
1.945236340200858782e-01
1.945314204814336256e-01
1.945391952204113539e-01
1.945469582567412592e-01
1.945547073021574314e-01
1.945624469957320246e-01
1.945701750456729495e-01
1.945778914716050079e-01
1.945855962931317684e-01
1.945932872391707147e-01
1.946009689140378862e-01
1.946086390431535917e-01
1.946162976460242278e-01
1.946239447421321822e-01
1.946315780774326987e-01
1.946392022217783568e-01
1.946468149176562301e-01
1.946544161844526721e-01
1.946620037816484405e-01
1.946695822517353625e-01
1.946771493507482853e-01
1.946847050979781391e-01
1.946922495126896246e-01
1.946997803711429387e-01
1.947073021818842287e-01
1.947148127177554255e-01
1.947223119979277495e-01
1.947297978119777173e-01
1.947372746415041156e-01
1.947447402726919519e-01
1.947521947246133867e-01
1.947596380163200414e-01
1.947670679539088845e-01
1.947744889855487493e-01
1.947818989139742663e-01
1.947892977581383300e-01
1.947966833372508921e-01
1.948040600729455674e-01
1.948114257810908134e-01
1.948187804805432688e-01
1.948261241901372842e-01
1.948334547453513810e-01
1.948407765348947884e-01
1.948480873909308464e-01
1.948553873321984820e-01
1.948626742070863616e-01
1.948699523781703691e-01
1.948772196905469989e-01
1.948844761628590050e-01
1.948917218137231899e-01
1.948989545075450747e-01
1.949061785744808928e-01
1.949133918756708883e-01
1.949205944296367177e-01
1.949277841134957057e-01
1.949349652316685055e-01
1.949421356580307574e-01
1.949492954110062515e-01
1.949564445089972675e-01
1.949635808448875185e-01
1.949707086911751930e-01
1.949778259375294087e-01
1.949849326022569662e-01
1.949920265907546801e-01
1.949991121501810920e-01
1.950061871827422078e-01
1.950132517066467674e-01
1.950203057400790863e-01
1.950273472039592004e-01
1.950343803140138499e-01
1.950414029879973254e-01
1.950484152439980190e-01
1.950554150152568333e-01
1.950624064925479406e-01
1.950693876059689247e-01
1.950763583735104501e-01
1.950833188131397555e-01
1.950902668733771883e-01
1.950972067140509802e-01
1.951041362805630563e-01
1.951110555907840383e-01
1.951179626053623495e-01
1.951248614595590958e-01
1.951317501109276209e-01
1.951386285772403750e-01
1.951454968762465214e-01
1.951523529836348692e-01
1.951592010041993119e-01
1.951660389105567828e-01
1.951728667203617151e-01
1.951796824212355119e-01
1.951864900937921588e-01
1.951932877226036089e-01
1.952000753252275400e-01
1.952068529191959279e-01
1.952136185069355545e-01
1.952203761390630954e-01
1.952271238149819177e-01
1.952338615521274634e-01
1.952405873646747281e-01
1.952473052794324038e-01
1.952540133075736650e-01
1.952607114664366983e-01
1.952673997733364308e-01
1.952740762570171484e-01
1.952807449147601349e-01
1.952874037723329459e-01
1.952940528469535308e-01
1.953006901789278160e-01
1.953073197421027196e-01
1.953139395738274220e-01
1.953205496912238659e-01
1.953271501113881814e-01
1.953337388889649362e-01
1.953403199687343550e-01
1.953468914024104608e-01
1.953534532069937935e-01
1.953600034485073467e-01
1.953665460486624095e-01
1.953730790705725251e-01
1.953796025311396178e-01
1.953861164472429635e-01
1.953926188990152413e-01
1.953991137795600130e-01
1.954055991661237668e-01
1.954120750754892999e-01
1.954185415244125423e-01
1.954249966070130962e-01
1.954314441880323494e-01
1.954378823587301639e-01
1.954443111357654361e-01
1.954507286243563069e-01
1.954571386667359190e-01
1.954635393652817410e-01
1.954699307365559968e-01
1.954763127970970682e-01
1.954826836658842548e-01
1.954890471572386101e-01
1.954954013873227980e-01
1.955017465098803364e-01
1.955080813533906781e-01
1.955144098080092430e-01
1.955207300000878501e-01
1.955270419453704334e-01
1.955333456595758079e-01
1.955396392837290553e-01
1.955459265852833861e-01
1.955522057027692662e-01
1.955584766518103645e-01
1.955647375830699142e-01
1.955709922444169857e-01
1.955772387840386817e-01
1.955834772174618319e-01
1.955897075601903401e-01
1.955959279748295532e-01
1.956021421849767905e-01
1.956083483507865539e-01
1.956145464876659634e-01
1.956207347676933717e-01
1.956269168952140258e-01
1.956330910398728917e-01
1.956392572169794175e-01
1.956454154418187374e-01
1.956515638982094241e-01
1.956577062666336186e-01
1.956638407284999603e-01
1.956699672989948013e-01
1.956760841712452681e-01
1.956821950068098059e-01
1.956882979964207070e-01
1.956943931551710925e-01
1.957004804981277990e-01
1.957065582299532258e-01
1.957126299887494703e-01
1.957186939768088552e-01
1.957247502091011837e-01
1.957307968994327907e-01
1.957368376673081223e-01
1.957428707241808674e-01
1.957488960849256832e-01
1.957549137643925241e-01
1.957609219877216866e-01
1.957669243513651958e-01
1.957729190781309359e-01
1.957789061827748811e-01
1.957848838994217244e-01
1.957908558062413928e-01
1.957968201350481219e-01
1.958027769004975216e-01
1.958087261172226923e-01
1.958146660304856679e-01
1.958206001957992215e-01
1.958265268561340533e-01
1.958324460260244815e-01
1.958383559595648082e-01
1.958442601942974037e-01
1.958501569820417509e-01
1.958560463372349680e-01
1.958619282742908863e-01
1.958678010582433904e-01
1.958736682043671629e-01
1.958795279754443341e-01
1.958853803857898701e-01
1.958912237091139374e-01
1.958970614430312895e-01
1.959028918590172419e-01
1.959087149712886444e-01
1.959145307940413083e-01
1.959203376117314432e-01
1.959261389000924170e-01
1.959319329413675148e-01
1.959377197496534329e-01
1.959434976179297294e-01
1.959492700045749325e-01
1.959550352003709139e-01
1.959607932193181690e-01
1.959665440753905474e-01
1.959722860721289373e-01
1.959780226464050146e-01
1.959837520995800775e-01
1.959894744455334958e-01
1.959951879961768506e-01
1.960008961713271824e-01
1.960065972807357448e-01
1.960122913381830423e-01
1.960179783574243773e-01
1.960236566607454212e-01
1.960293296468286761e-01
1.960349956358205248e-01
1.960406546413777651e-01
1.960463066771326035e-01
1.960519500756442435e-01
1.960575882146632365e-01
1.960632194246294258e-01
1.960688437190753197e-01
1.960744594387035800e-01
1.960800699446680340e-01
1.960856735755662772e-01
1.960912703448359495e-01
1.960968602658887672e-01
1.961024416895149336e-01
1.961080179563025883e-01
1.961135874149589620e-01
1.961191500787969333e-01
1.961247043066091100e-01
1.961302534226717076e-01
1.961357957837073784e-01
1.961413314029322730e-01
1.961468602935363403e-01
1.961523808242234268e-01
1.961578962990587205e-01
1.961634050846960964e-01
1.961689071942284979e-01
1.961744010042162922e-01
1.961798898026976545e-01
1.961853719642004390e-01
1.961908475017196118e-01
1.961963164282238548e-01
1.962017771300090252e-01
1.962072328752546002e-01
1.962126820482424094e-01
1.962181246618444341e-01
1.962235591100736087e-01
1.962289886453615628e-01
1.962344116597230237e-01
1.962398281659317734e-01
1.962452381767346432e-01
1.962506400957092501e-01
1.962560371557706962e-01
1.962614277585169043e-01
1.962668119165972003e-01
1.962721880411699149e-01
1.962775593496749460e-01
1.962829242513070005e-01
1.962882827586174550e-01
1.962936348841292644e-01
1.962989790483962715e-01
1.963043184496810201e-01
1.963096515065906877e-01
1.963149782315517511e-01
1.963202970525620428e-01
1.963256111526797687e-01
1.963309189579741931e-01
1.963362204807709843e-01
1.963415157333718852e-01
1.963468031530034297e-01
1.963520859038794253e-01
1.963573624213118540e-01
1.963626327175058417e-01
1.963678952370002395e-01
1.963731531290668908e-01
1.963784048363482471e-01
1.963836503709479320e-01
1.963888897449436455e-01
1.963941214119398204e-01
1.963993485026898633e-01
1.964045694689182109e-01
1.964097843226033369e-01
1.964149915245349265e-01
1.964201941907822713e-01
1.964253907802687715e-01
1.964305813048736749e-01
1.964357657764524423e-01
1.964409426646939738e-01
1.964461150674748913e-01
1.964512814526366280e-01
1.964564418319339756e-01
1.964615946821167136e-01
1.964667430866289533e-01
1.964718855203858583e-01
1.964770219950422725e-01
1.964821525222267828e-01
1.964872755874326193e-01
1.964923942562250558e-01
1.964975070122802481e-01
1.965026138671265576e-01
1.965077133131909737e-01
1.965128084018576693e-01
1.965178976237505482e-01
1.965229809902965807e-01
1.965280585129023372e-01
1.965331286925809939e-01
1.965381945631466953e-01
1.965432546238279066e-01
1.965483088859286409e-01
1.965533558572759021e-01
1.965583985577445958e-01
1.965634354933901151e-01
1.965684666754147492e-01
1.965734921149961956e-01
1.965785103283981261e-01
1.965835243182290915e-01
1.965885325989970012e-01
1.965935351817785226e-01
1.965985320776250933e-01
1.966035218111565064e-01
1.966085073678770223e-01
1.966134872706656600e-01
1.966184615304719385e-01
1.966234286785412400e-01
1.966283916868133419e-01
1.966333490848025944e-01
1.966383008833619273e-01
1.966432470933139609e-01
1.966481862541107350e-01
1.966531213208835838e-01
1.966580508313703901e-01
1.966629747962952424e-01
1.966678917616181410e-01
1.966728046691370302e-01
1.966777120631118259e-01
1.966826139541648366e-01
1.966875103528955560e-01
1.966923998133247309e-01
1.966972852607282995e-01
1.967021652474460480e-01
1.967070397839738027e-01
1.967119074307296378e-01
1.967167710998820040e-01
1.967216293501779789e-01
1.967264821920133577e-01
1.967313296357560415e-01
1.967361702497461007e-01
1.967410069299123376e-01
1.967458382429388419e-01
1.967506641990928729e-01
1.967554833729985020e-01
1.967602986476988669e-01
1.967651085961761859e-01
1.967699132285943009e-01
1.967747125550944887e-01
1.967795051580839005e-01
1.967842939046411388e-01
1.967890773755462674e-01
1.967938555808366741e-01
1.967986271090943762e-01
1.968033948147322743e-01
1.968081572847155403e-01
1.968129145289809201e-01
1.968176665574389861e-01
1.968224119663212479e-01
1.968271535943415806e-01
1.968318900361313295e-01
1.968366213014995370e-01
1.968413459927427223e-01
1.968460669361240256e-01
1.968507827323526804e-01
1.968554933911348948e-01
1.968601989221506476e-01
1.968648979352166373e-01
1.968695932411611837e-01
1.968742834482238580e-01
1.968789685659828037e-01
1.968836472102192259e-01
1.968883221795143523e-01
1.968929920880827800e-01
1.968976569454012338e-01
1.969023167609190994e-01
1.969069701578038956e-01
1.969116199194614336e-01
1.969162646675086670e-01
1.969209044112937568e-01
1.969255377798475315e-01
1.969301675445284117e-01
1.969347923328299277e-01
1.969394121539955189e-01
1.969440270172427843e-01
1.969486355588669912e-01
1.969532405352990567e-01
1.969578405813093569e-01
1.969624357060110742e-01
1.969670245514631157e-01
1.969716098622507627e-01
1.969761902789180785e-01
1.969807658104744397e-01
1.969853364659073236e-01
1.969899008944123731e-01
1.969944618258955837e-01
1.969990179080508552e-01
1.970035691497628028e-01
1.970081142058930923e-01
1.970126557946927648e-01
1.970171925695359261e-01
1.970217245391997773e-01
1.970262517124370116e-01
1.970307727511338702e-01
1.970352903590922022e-01
1.970398031967222352e-01
1.970443112726723012e-01
1.970488132543996296e-01
1.970533118342419898e-01
1.970578056781897569e-01
1.970622947947876513e-01
1.970667791925543588e-01
1.970712575458520022e-01
1.970757325328046372e-01
1.970802028263203831e-01
1.970846684348147027e-01
1.970891280381294186e-01
1.970935843031053347e-01
1.970980359081424826e-01
1.971024828615494107e-01
1.971069251716096038e-01
1.971113615249591722e-01
1.971157945744486106e-01
1.971202230052825077e-01
1.971246468256393491e-01
1.971290660436712527e-01
1.971334793527451668e-01
1.971378893918464825e-01
1.971422948529207853e-01
1.971466957440161094e-01
1.971510907638430454e-01
1.971554825403745437e-01
1.971598697709120995e-01
1.971642524633966109e-01
1.971686306257458277e-01
1.971730029632914327e-01
1.971773720903571836e-01
1.971817367108753272e-01
1.971860968326592523e-01
1.971904511662972703e-01
1.971948023152745311e-01
1.971991489887903182e-01
1.972034911945501900e-01
1.972078289402346141e-01
1.972121609429508537e-01
1.972164897927410898e-01
1.972208142053331614e-01
1.972251341883012599e-01
1.972294484639287859e-01
1.972337596115816549e-01
1.972380663521727528e-01
1.972423686931708553e-01
1.972466666420158166e-01
1.972509589274083208e-01
1.972552481154733472e-01
1.972595329335521397e-01
1.972638133889786927e-01
1.972680882155459503e-01
1.972723599688673557e-01
1.972766273813839621e-01
1.972808904603254032e-01
1.972851492128956108e-01
1.972894023792040874e-01
1.972936525018189058e-01
1.972978983195096125e-01
1.973021398393751957e-01
1.973063758065397022e-01
1.973106087532107422e-01
1.973148374231863955e-01
1.973190618234551830e-01
1.973232819609807565e-01
1.973274965871113229e-01
1.973317082212005247e-01
1.973359156132757919e-01
1.973401187701947779e-01
1.973443164482457934e-01
1.973485111565728700e-01
1.973527016501525899e-01
1.973568879357346928e-01
1.973610700200422730e-01
1.973652466654949589e-01
1.973694203685640580e-01
1.973735898903667407e-01
1.973777552375194644e-01
1.973819151773093250e-01
1.973860721961422371e-01
1.973902250600106933e-01
1.973943737754243477e-01
1.973985183488645989e-01
1.974026575536604877e-01
1.974067938637223130e-01
1.974109260510950314e-01
1.974150541221512956e-01
1.974191768550197235e-01
1.974232967136830275e-01
1.974274124749923476e-01
1.974315241452125613e-01
1.974356317305847597e-01
1.974397340151905211e-01
1.974438334506907200e-01
1.974479288198980886e-01
1.974520201289449162e-01
1.974561061666446071e-01
1.974601893748633152e-01
1.974642685411538978e-01
1.974683436715390927e-01
1.974724147720157974e-01
1.974764806372714399e-01
1.974805436970106243e-01
1.974846027446670038e-01
1.974886577861301729e-01
1.974927076207514676e-01
1.974967546685718056e-01
1.975007977276984628e-01
1.975048368039122038e-01
1.975088719029643447e-01
1.975129018300003647e-01
1.975169289930598648e-01
1.975209521960513137e-01
1.975249714446171700e-01
1.975289855485090618e-01
1.975329969062223356e-01
1.975370043262778819e-01
1.975410078142094128e-01
1.975450073755239122e-01
1.975490018256916835e-01
1.975529935513537783e-01
1.975569813667553687e-01
1.975609652772962188e-01
1.975649452883473101e-01
1.975689202210515749e-01
1.975728924502830886e-01
1.975768607959703660e-01
1.975808252633762252e-01
1.975847846781560446e-01
1.975887414058232483e-01
1.975926942708266243e-01
1.975966432783158866e-01
1.976005884334169349e-01
1.976045285673927732e-01
1.976084660341245192e-01
1.976123996636728886e-01
1.976163294610535914e-01
1.976202542619855396e-01
1.976241764111004440e-01
1.976280947429229773e-01
1.976320092623565505e-01
1.976359199742794559e-01
1.976398257199479813e-01
1.976437288324966457e-01
1.976476281519961575e-01
1.976515236832113720e-01
1.976554142718066620e-01
1.976593022417685863e-01
1.976631864375777980e-01
1.976670668638895734e-01
1.976709435253312941e-01
1.976748152730412600e-01
1.976786844196352089e-01
1.976825498150751870e-01
1.976864114638774705e-01
1.976902682215340434e-01
1.976941223916137136e-01
1.976979728284398719e-01
1.977018195364168285e-01
1.977056625199220263e-01
1.977095006398604249e-01
1.977133361885518026e-01
1.977171680257387432e-01
1.977209961556853635e-01
1.977248194436039275e-01
1.977286401728613752e-01
1.977324572075115638e-01
1.977362705517073660e-01
1.977400802095777288e-01
1.977438850516868296e-01
1.977476873502689303e-01
1.977514859747361020e-01
1.977552809291040492e-01
1.977590710882014824e-01
1.977628587153956730e-01
1.977666426843663894e-01
1.977704229990170093e-01
1.977741996632233490e-01
1.977779715571129637e-01
1.977817409330265841e-01
1.977855066699508169e-01
1.977892687716483744e-01
1.977930261224678521e-01
1.977967809659672560e-01
1.978005321853577303e-01
1.978042797842895772e-01
1.978080237663840113e-01
1.978117630212418987e-01
1.978154997814909610e-01
1.978192329355986934e-01
1.978229624870735670e-01
1.978266873296970485e-01
1.978304096873930995e-01
1.978341284528125077e-01
1.978378436293521947e-01
1.978415552203793282e-01
1.978452621248781851e-01
1.978489665559366451e-01
1.978526674114154671e-01
1.978563646945676602e-01
1.978600573085212422e-01
1.978637474577337740e-01
1.978674340442111990e-01
1.978711170710950040e-01
1.978747965414981713e-01
1.978784713637049275e-01
1.978821437314259302e-01
1.978858125518294098e-01
1.978894778279158551e-01
1.978931384720798992e-01
1.978967966694655523e-01
1.979004513313558922e-01
1.979041024606358889e-01
1.979077500601615081e-01
1.979113930474459271e-01
1.979150335969639130e-01
1.979186706251214456e-01
1.979223041346612477e-01
1.979259330471750955e-01
1.979295595286320597e-01
1.979331824995221034e-01
1.979368019624705433e-01
1.979404179200761615e-01
1.979440292990125028e-01
1.979476382546529745e-01
1.979512437125715008e-01
1.979548456752509289e-01
1.979584430734146472e-01
1.979620380539880986e-01
1.979656295465988258e-01
1.979692175536124366e-01
1.979728020773689756e-01
1.979763820536402652e-01
1.979799596128739292e-01
1.979835335571979993e-01
1.979871038343560541e-01
1.979906704466320999e-01
1.979942323351620570e-01
1.979977916255046266e-01
1.980013472576486744e-01
1.980048992337624103e-01
1.980084464992234172e-01
1.980119911707568514e-01
1.980155321925950174e-01
1.980190695667900513e-01
1.980226032953663895e-01
1.980261323289893849e-01
1.980296587733696712e-01
1.980331815780292659e-01
1.980367007448752825e-01
1.980402152287918938e-01
1.980437271266999588e-01
1.980472353923429241e-01
1.980507400275100527e-01
1.980542410339653225e-01
1.980577373718508949e-01
1.980612311271267023e-01
1.980647212587977324e-01
1.980682077685088083e-01
1.980716896206049238e-01
1.980751688922910980e-01
1.980786445467745405e-01
1.980821165855824462e-01
1.980855850102134774e-01
1.980890487902489117e-01
1.980925099919762233e-01
1.980959675838415701e-01
1.980994215672259307e-01
1.981028709158959566e-01
1.981063176874153786e-01
1.981097608544161170e-01
1.981132004181615225e-01
1.981166363798833874e-01
1.981200677185686876e-01
1.981234964808964993e-01
1.981269216447218151e-01
1.981303432111586327e-01
1.981337601633605949e-01
1.981371745393160355e-01
1.981405853210471690e-01
1.981439925095504484e-01
1.981473961057928779e-01
1.981507950981323818e-01
1.981541915137000898e-01
1.981575843397265224e-01
1.981609735770579750e-01
1.981643582182118779e-01
1.981677402816468536e-01
1.981711187587503475e-01
1.981744936502493060e-01
1.981778649568440853e-01
1.981812316762424087e-01
1.981845958160697030e-01
1.981879563729081750e-01
1.981913133473358346e-01
1.981946657412124446e-01
1.981980155535027488e-01
1.982013617849391340e-01
1.982047044359813159e-01
1.982080435070575908e-01
1.982113780052114083e-01
1.982147099185896377e-01
1.982180382531106844e-01
1.982213630090824963e-01
1.982246831976920698e-01
1.982280007984376369e-01
1.982313148213807885e-01
1.982346252667096242e-01
1.982379321345836554e-01
1.982412344413688188e-01
1.982445341557518559e-01
1.982478302929748248e-01
1.982511228530745018e-01
1.982544108565608976e-01
1.982576962634728934e-01
1.982609780931949284e-01
1.982642563456420148e-01
1.982675310207020203e-01
1.982708011440629803e-01
1.982740686649532291e-01
1.982773326079326492e-01
1.982805929727684824e-01
1.982838487892919221e-01
1.982871019980801952e-01
1.982903516278374800e-01
1.982935976782077558e-01
1.982968401488047760e-01
1.983000780746385083e-01
1.983033133854718577e-01
1.983065451151888037e-01
1.983097732632783661e-01
1.983129968689004707e-01
1.983162178531585051e-01
1.983194352540803562e-01
1.983226490710364442e-01
1.983258593033634665e-01
1.983290649954081997e-01
1.983322680574400310e-01
1.983354675326763072e-01
1.983386634203311849e-01
1.983418557195897325e-01
1.983450434799896578e-01
1.983482286009584650e-01
1.983514101309024891e-01
1.983545880688840912e-01
1.983577614685967105e-01
1.983609322207855186e-01
1.983640993780133033e-01
1.983672629392182751e-01
1.983704229033078081e-01
1.983735783291822319e-01
1.983767310967151087e-01
1.983798802636732028e-01
1.983830258288380999e-01
1.983861668552794055e-01
1.983893052141645075e-01
1.983924399674250605e-01
1.983955711137209421e-01
1.983986986516815265e-01
1.984018216495949671e-01
1.984049419677254289e-01
1.984080586732230034e-01
1.984111717645917206e-01
1.984142803143032208e-01
1.984173861738839362e-01
1.984204884146657244e-01
1.984235870350268827e-01
1.984266820333187575e-01
1.984297724872479685e-01
1.984328602374015871e-01
1.984359443603448958e-01
1.984390248543021484e-01
1.984421008011830467e-01
1.984451740327983771e-01
1.984482436299123964e-01
1.984513095906255409e-01
1.984543719130032469e-01
1.984574296842172569e-01
1.984604847250878712e-01
1.984635361216385840e-01
1.984665838718097097e-01
1.984696270669942253e-01
1.984726675191958722e-01
1.984757043186556047e-01
1.984787374631888646e-01
1.984817669505810900e-01
1.984847918775108633e-01
1.984878140449362338e-01
1.984908325483829006e-01
1.984938473855091812e-01
1.984968576572378463e-01
1.984998651556648674e-01
1.985028689805543589e-01
1.985058691294375177e-01
1.985088655998141771e-01
1.985118574979282680e-01
1.985148466047620408e-01
1.985178320253969675e-01
1.985208137572057052e-01
1.985237909107011034e-01
1.985267652579473796e-01
1.985297359082940638e-01
1.985327028589853604e-01
1.985356661072348317e-01
1.985386247689083505e-01
1.985415806048889398e-01
1.985445327298741014e-01
1.985474811409503049e-01
1.985504249582817349e-01
1.985533659337737067e-01
1.985563031864197026e-01
1.985592367131762959e-01
1.985621665109679745e-01
1.985650917053529141e-01
1.985680140369743274e-01
1.985709326302132760e-01
1.985738474818662669e-01
1.985767577218214563e-01
1.985796650816787079e-01
1.985825686901453169e-01
1.985854685438898093e-01
1.985883646395463498e-01
1.985912561124375530e-01
1.985941446828152768e-01
1.985970294848171114e-01
1.985999105149482136e-01
1.986027869128989820e-01
1.986056603898029016e-01
1.986085300841592682e-01
1.986113959923455630e-01
1.986142581107039617e-01
1.986171155844049796e-01
1.986199701131410034e-01
1.986228208408855056e-01
1.986256677638522372e-01
1.986285100316166341e-01
1.986313493346745784e-01
1.986341848214004946e-01
1.986370164878775990e-01
1.986398443301563010e-01
1.986426675033416134e-01
1.986454876863862073e-01
1.986483040331868677e-01
1.986511165396646628e-01
1.986539243653715203e-01
1.986567291799776203e-01
1.986595301418234705e-01
1.986623272466970791e-01
1.986651204903541745e-01
1.986679090379316337e-01
1.986706945474438768e-01
1.986734761828086171e-01
1.986762539396525473e-01
1.986790278135632248e-01
1.986817969752965318e-01
1.986845630711444322e-01
1.986873252706360671e-01
1.986900835692305134e-01
1.986928371421991246e-01
1.986955876264082099e-01
1.986983341958988847e-01
1.987010768459990806e-01
1.987038155719987875e-01
1.987065495548480665e-01
1.987092804195698115e-01
1.987120073458750191e-01
1.987147303289230060e-01
1.987174485542296254e-01
1.987201636372902536e-01
1.987228747623778491e-01
1.987255819245172805e-01
1.987282851187030519e-01
1.987309835361915633e-01
1.987336787805050187e-01
1.987363700416469037e-01
1.987390573144776074e-01
1.987417397948727515e-01
1.987444190767201357e-01
1.987470943546367774e-01
1.987497656233499499e-01
1.987524328775499005e-01
1.987550953189230474e-01
1.987577545292426029e-01
1.987604097089282762e-01
1.987630608525369491e-01
1.987657071664287456e-01
1.987683502226299526e-01
1.987709892262272127e-01
1.987736241716451524e-01
1.987762550532718442e-01
1.987788810833484854e-01
1.987815038216409202e-01
1.987841224791098427e-01
1.987867370500078223e-01
1.987893467513125456e-01
1.987919531329185030e-01
1.987945554105145507e-01
1.987971535782195875e-01
1.987997476301180400e-01
1.988023367891418869e-01
1.988049225927723540e-01
1.988075042626465672e-01
1.988100817927131725e-01
1.988126544107009508e-01
1.988152236440962339e-01
1.988177887193241788e-01
1.988203496301971240e-01
1.988229063704918809e-01
1.988254581739782867e-01
1.988280065555604048e-01
1.988305507476932077e-01
1.988330907440176987e-01
1.988356257831660479e-01
1.988381573699110061e-01
1.988406847415652989e-01
1.988432078916310686e-01
1.988457268135764844e-01
1.988482407521570128e-01
1.988507511993950760e-01
1.988532573987142893e-01
1.988557593434456261e-01
1.988582562832748035e-01
1.988607496999565960e-01
1.988632388418362096e-01
1.988657237021069779e-01
1.988682042739265687e-01
1.988706798131931186e-01
1.988731517887270539e-01
1.988756194550790890e-01
1.988780828052650052e-01
1.988805411001898504e-01
1.988829957982565511e-01
1.988854461590084943e-01
1.988878921753260698e-01
1.988903338400545839e-01
1.988927704204016544e-01
1.988952033616493420e-01
1.988976319296354989e-01
1.989000561170662373e-01
1.989024751962291671e-01
1.989048906018345553e-01
1.989073016047920861e-01
1.989097081976685943e-01
1.989121103729918905e-01
1.989145074094516019e-01
1.989169007284434798e-01
1.989192896072660977e-01
1.989216740383080440e-01
1.989240533054194016e-01
1.989264288192607588e-01
1.989287998622819020e-01
1.989311664267318924e-01
1.989335285048239865e-01
1.989358853869089006e-01
1.989382384701269268e-01
1.989405870434183266e-01
1.989429310988537758e-01
1.989452706655469583e-01
1.989476077009820765e-01
1.989499452307151306e-01
1.989522825521760629e-01
1.989546196593687255e-01
1.989569558499711677e-01
1.989592925105855281e-01
1.989616289387525216e-01
1.989639651283455768e-01
1.989663010732036219e-01
1.989686360711927227e-01
1.989709715080389407e-01
1.989733066814660944e-01
1.989756415851784976e-01
1.989779755172303710e-01
1.989803098625765043e-01
1.989826439191197949e-01
1.989849776804296089e-01
1.989873111400431160e-01
1.989896435962885124e-01
1.989919764330721486e-01
1.989943089485634031e-01
1.989966411361630549e-01
1.989989722944564277e-01
1.990013038064387674e-01
1.990036349705289753e-01
1.990059657799905235e-01
1.990082962280527445e-01
1.990106256136666141e-01
1.990129553186007760e-01
1.990152846416253229e-01
1.990176135758343900e-01
1.990199414205056638e-01
1.990222695563509947e-01
1.990245972824612464e-01
1.990269245917935526e-01
1.990292514772720178e-01
1.990315772386269388e-01
1.990339032551596832e-01
1.990362288264053980e-01
1.990385539451502428e-01
1.990408779115259430e-01
1.990432021036284693e-01
1.990455258213839063e-01
1.990478490574418835e-01
1.990501718044165314e-01
1.990524933629925219e-01
1.990548151096564189e-01
1.990571363448758735e-01
1.990594570611264047e-01
1.990617765595744104e-01
1.990640962153394922e-01
1.990664153293609795e-01
1.990687338939763906e-01
1.990710519014898816e-01
1.990733686537164981e-01
1.990756855239686762e-01
1.990780018138224861e-01
1.990803175154439442e-01
1.990826319312099801e-01
1.990849464329012830e-01
1.990872603226466198e-01
1.990895735924726184e-01
1.990918862343698525e-01
1.990941975514711748e-01
1.990965089135352251e-01
1.990988196234348140e-01
1.991011296730210989e-01
1.991034383660753582e-01
1.991057470706504295e-01
1.991080550902575297e-01
1.991103624166072894e-01
1.991126690413763667e-01
1.991149742692078228e-01
1.991172794659151757e-01
1.991195839358604891e-01
1.991218876705783958e-01
1.991241899754495615e-01
1.991264922144035387e-01
1.991287936925263402e-01
1.991310944012119610e-01
1.991333943318204791e-01
1.991356927907090846e-01
1.991379911393357793e-01
1.991402886837529973e-01
1.991425854151759878e-01
1.991448806407908056e-01
1.991471757199875237e-01
1.991494699596328966e-01
1.991517633508020912e-01
1.991540558845356079e-01
1.991563468691114336e-01
1.991586376612129172e-01
1.991609275687876712e-01
1.991632165827335044e-01
1.991655040122502218e-01
1.991677912117592597e-01
1.991700774901217219e-01
1.991723628380885347e-01
1.991746472463818418e-01
1.991769300254147002e-01
1.991792125266579339e-01
1.991814940601722705e-01
1.991837746165302792e-01
1.991860541862736644e-01
1.991883320811002334e-01
1.991906096493898659e-01
1.991928862024697211e-01
1.991951617307366473e-01
1.991974355469654512e-01
1.991997089969607115e-01
1.992019813931165118e-01
1.992042527256845386e-01
1.992065229848784813e-01
1.992087914848861829e-01
1.992110595681628182e-01
1.992133265484986038e-01
1.992155924159622060e-01
1.992178564859236056e-01
1.992201200980511511e-01
1.992223825673044846e-01
1.992246438836089983e-01
1.992269040368521149e-01
1.992291623439458870e-01
1.992314201409431940e-01
1.992336767443304568e-01
1.992359321438512687e-01
1.992381856577056243e-01
1.992404386189424170e-01
1.992426903453251019e-01
1.992449408264496125e-01
1.992471900518781869e-01
1.992494373414899211e-01
1.992516840244394349e-01
1.992539294201554900e-01
1.992561735180511939e-01
1.992584156394064387e-01
1.992606571101485646e-01
1.992628972510927243e-01
1.992651360515050318e-01
1.992673735006145197e-01
1.992696089215231781e-01
1.992718436359775802e-01
1.992740769665994061e-01
1.992763089024690570e-01
1.992785387682016185e-01
1.992807678820869288e-01
1.992829955682461907e-01
1.992852218156117572e-01
1.992874466130794553e-01
1.992896692872323794e-01
1.992918911518855307e-01
1.992941115331097468e-01
1.992963304196527785e-01
1.992985471397273334e-01
1.993007630034533406e-01
1.993029773385188719e-01
1.993051901335223253e-01
1.993074013770244624e-01
1.993096103993551582e-01
1.993118185058576353e-01
1.993140250263191193e-01
1.993162299491507694e-01
1.993184326064366130e-01
1.993206342995750835e-01
1.993228343600945141e-01
1.993250327762553509e-01
1.993272295362806534e-01
1.993294239745248830e-01
1.993316173872987374e-01
1.993338091083828867e-01
1.993359991258496500e-01
1.993381867759332349e-01
1.993403733507465303e-01
1.993425581859348261e-01
1.993447412694196452e-01
1.993469225890835417e-01
1.993491014835896968e-01
1.993512792396429090e-01
1.993534551952992895e-01
1.993556293382894307e-01
1.993578010092870723e-01
1.993599714905362197e-01
1.993621401220882494e-01
1.993643068915210703e-01
1.993664717863752600e-01
1.993686341499165127e-01
1.993707952586494248e-01
1.993729544552000077e-01
1.993751117269555451e-01
1.993772664193207700e-01
1.993794198040768628e-01
1.993815712259738304e-01
1.993837206722446354e-01
1.993858681300860469e-01
1.993880129476639507e-01
1.993901563906809171e-01
1.993922978066271778e-01
1.993944371825447370e-01
1.993965738688769085e-01
1.993987091263249578e-01
1.994008423046404188e-01
1.994029733907113355e-01
1.994051023713850901e-01
1.994072286000404537e-01
1.994093533309480581e-01
1.994114759167754936e-01
1.994135963442151549e-01
1.994157139690624359e-01
1.994178300403045556e-01
1.994199439130094342e-01
1.994220555737143685e-01
1.994241650089191298e-01
1.994262715775269035e-01
1.994283765217416127e-01
1.994304791997201232e-01
1.994325795978049709e-01
1.994346777023007222e-01
1.994367728753212443e-01
1.994388663520815230e-01
1.994409574939296492e-01
1.994430462870122878e-01
1.994451320960886620e-01
1.994472161506316010e-01
1.994492978146160111e-01
1.994513770740309888e-01
1.994534539148257180e-01
1.994555277051542896e-01
1.994575996671304474e-01
1.994596691681017608e-01
1.994617361938604283e-01
1.994638001153522799e-01
1.994658621486486982e-01
1.994679216638743369e-01
1.994699786466601066e-01
1.994720330826013632e-01
1.994740843462272650e-01
1.994761336458674983e-01
1.994781803552075905e-01
1.994802244596809992e-01
1.994822653367663290e-01
1.994843041884377666e-01
1.994863403913112454e-01
1.994883739306611004e-01
1.994904047917212819e-01
1.994924323557481505e-01
1.994944578165807059e-01
1.994964805545916819e-01
1.994985005548546297e-01
1.995005172017286221e-01
1.995025316823851869e-01
1.995045433802791757e-01
1.995065522803247116e-01
1.995085583673943674e-01
1.995105610298250620e-01
1.995125614462513464e-01
1.995145590040828254e-01
1.995165536880321167e-01
1.995185448896987512e-01
1.995205337807233748e-01
1.995225197517616900e-01
1.995245027873630006e-01
1.995264828720374473e-01
1.995284594015664381e-01
1.995304335386408334e-01
1.995324046780747040e-01
1.995343728042148213e-01
1.995363373162724607e-01
1.995382993696105389e-01
1.995402583624537041e-01
1.995422142789847753e-01
1.995441671033466591e-01
1.995461162391398702e-01
1.995480628323585970e-01
1.995500062855928292e-01
1.995519465828202166e-01
1.995538831312424488e-01
1.995558170691811850e-01
1.995577478028081886e-01
1.995596753159369352e-01
1.995615995923382957e-01
1.995635200438172219e-01
1.995654377988960171e-01
1.995673522683244216e-01
1.995692634357088824e-01
1.995711707166240023e-01
1.995730752315751921e-01
1.995749763950622202e-01
1.995768741905269983e-01
1.995787686013700268e-01
1.995806590479874132e-01
1.995825466406419280e-01
1.995844307986315291e-01
1.995863115051900172e-01
1.995881881846603423e-01
1.995900619389319730e-01
1.995919321912296152e-01
1.995937989246203692e-01
1.995956621221283700e-01
1.995975212131447796e-01
1.995993772888628448e-01
1.996012297775298094e-01
1.996030786620017761e-01
1.996049233757951069e-01
1.996067650013691741e-01
1.996086029710745779e-01
1.996104372676009153e-01
1.996122678735941514e-01
1.996140942278481212e-01
1.996159174016637339e-01
1.996177368326424451e-01
1.996195525032610496e-01
1.996213638566240456e-01
1.996231719549230732e-01
1.996249762400498229e-01
1.996267766943114197e-01
1.996285732999772966e-01
1.996303655056566040e-01
1.996321543619167527e-01
1.996339393161283837e-01
1.996357203503890954e-01
1.996374974467520769e-01
1.996392700594696867e-01
1.996410392272145451e-01
1.996428044029725235e-01
1.996445655686248100e-01
1.996463221830330204e-01
1.996480752751620957e-01
1.996498243025825459e-01
1.996515692470064718e-01
1.996533100901021207e-01
1.996550462966119599e-01
1.996567788831192791e-01
1.996585073130512644e-01
1.996602315679026907e-01
1.996619511172195716e-01
1.996636669674845821e-01
1.996653785869034192e-01
1.996670859568003276e-01
1.996687890584549485e-01
1.996704873675430036e-01
1.996721818776651669e-01
1.996738720631312247e-01
1.996755579050465412e-01
1.996772388840893087e-01
1.996789159833569638e-01
1.996805886821377274e-01
1.996822569613638243e-01
1.996839208019237644e-01
1.996855796908762193e-01
1.996872345979313068e-01
1.996888850087304990e-01
1.996905309039857523e-01
1.996921717759629622e-01
1.996938085834572552e-01
1.996954408172916251e-01
1.996970684580046118e-01
1.996986914860896245e-01
1.997003094004496659e-01
1.997019231459757904e-01
1.997035322200971519e-01
1.997051366031334096e-01
1.997067357994008474e-01
1.997083307424540599e-01
1.997099209351155813e-01
1.997115063575265470e-01
1.997130869897830174e-01
1.997146623431022561e-01
1.997162333366050979e-01
1.997177994799819167e-01
1.997193607531539405e-01
1.997209166729620733e-01
1.997224681467658358e-01
1.997240146898585922e-01
1.997255562819809094e-01
1.997270929028287234e-01
1.997286240764135634e-01
1.997301506951175698e-01
1.997316722813723966e-01
1.997331888146943180e-01
1.997346998249382999e-01
1.997362061922866583e-01
1.997377074449895318e-01
1.997392035623839213e-01
1.997406945237612808e-01
1.997421798664176240e-01
1.997436604550094363e-01
1.997451358251954301e-01
1.997466059560884244e-01
1.997480703910460287e-01
1.997495299820810088e-01
1.997509842708918848e-01
1.997524332364077337e-01
1.997538768575133350e-01
1.997553146852880657e-01
1.997567475556562000e-01
1.997581750180018045e-01
1.997595970510284979e-01
1.997610132121038773e-01
1.997624243240538333e-01
1.997638299425245623e-01
1.997652300460392438e-01
1.997666246130702650e-01
1.997680132089889593e-01
1.997693966399594623e-01
1.997707744696028687e-01
1.997721466762083509e-01
1.997735128316649456e-01
1.997748737285762743e-01
1.997762289370549893e-01
1.997775784352058270e-01
1.997789222010911969e-01
1.997802598148916697e-01
1.997815920519659116e-01
1.997829184906856903e-01
1.997842391089268421e-01
1.997855534936226474e-01
1.997868624060987475e-01
1.997881654314514477e-01
1.997894625473720098e-01
1.997907537315030124e-01
1.997920385793655051e-01
1.997933178344464267e-01
1.997945910903963229e-01
1.997958583246726705e-01
1.997971191397856505e-01
1.997983742647096439e-01
1.997996233000571276e-01
1.998008662230986443e-01
1.998021030110573859e-01
1.998033332753330060e-01
1.998045577264525308e-01
1.998057759738834371e-01
1.998069879946612337e-01
1.998081937657737728e-01
1.998093929076795727e-01
1.998105861121165505e-01
1.998117729975759649e-01
1.998129535408578739e-01
1.998141273697893461e-01
1.998152951608311856e-01
1.998164565398145298e-01
1.998176114833507544e-01
1.998187599680008031e-01
1.998199016309609721e-01
1.998210371292783172e-01
1.998221660981175929e-01
1.998232885138522541e-01
1.998244040212949213e-01
1.998255132617124397e-01
1.998266158778594370e-01
1.998277118459182988e-01
1.998288011420193411e-01
1.998298834206618801e-01
1.998309593030633269e-01
1.998320284416253423e-01
1.998330908122898653e-01
1.998341460774275546e-01
1.998351948419602730e-01
1.998362367661352945e-01
1.998372718257012126e-01
1.998382999963572715e-01
1.998393209504795154e-01
1.998403352722927240e-01
1.998413426320138631e-01
1.998423430051476102e-01
1.998433360722031149e-01
1.998443224005870822e-01
1.998453016686193018e-01
1.998462738516103288e-01
1.998472389248242553e-01
1.998481965790995796e-01
1.998491473604902535e-01
1.998500909576071405e-01
1.998510273455195996e-01
1.998519562234623015e-01
1.998528781201389659e-01
1.998537927325276797e-01
1.998547000355013759e-01
1.998556000038810287e-01
1.998564923475675825e-01
1.998573775732391811e-01
1.998582553884974966e-01
1.998591257679709354e-01
1.998599884302224017e-01
1.998608438640391283e-01
1.998616917856594899e-01
1.998625321695127188e-01
1.998633649899761167e-01
1.998641899766153696e-01
1.998650075955110683e-01
1.998658175738649845e-01
1.998666198858563836e-01
1.998674142699882750e-01
1.998682011739010278e-01
1.998689803337015403e-01
1.998697517233701815e-01
1.998705153168392479e-01
1.998712708639565072e-01
1.998720187889612698e-01
1.998727588392660293e-01
1.998734909886017430e-01
1.998742149960351377e-01
1.998749312668003375e-01
1.998756395574957101e-01
1.998763398416521786e-01
1.998770320927481803e-01
1.998777160815461973e-01
1.998783921891718884e-01
1.998790601838824066e-01
1.998797200389529627e-01
1.998803715346449961e-01
1.998810150325135981e-01
1.998816503102799069e-01
1.998822773410188214e-01
1.998828960977540592e-01
1.998835063727983363e-01
1.998841085028810749e-01
1.998847022777346105e-01
1.998852876701801007e-01
1.998858644823155450e-01
1.998864330307185966e-01
1.998869931148752332e-01
1.998875447074022205e-01
1.998880877808633938e-01
1.998886223077723789e-01
1.998891479497095502e-01
1.998896653059824002e-01
1.998901740329514232e-01
1.998906741029229939e-01
1.998911654881546651e-01
1.998916481608505602e-01
1.998921220931627607e-01
1.998925872571929441e-01
1.998930436249902187e-01
1.998934909044743635e-01
1.998939296010317224e-01
1.998943594172107319e-01
1.998947803248534161e-01
1.998951922957483696e-01
1.998955953016363085e-01
1.998959893142008559e-01
1.998963743050768127e-01
1.998967502458450507e-01
1.998971168921147012e-01
1.998974746526401836e-01
1.998978232775059372e-01
1.998981627380844450e-01
1.998984930056964260e-01
1.998988140516087531e-01
1.998991258470355636e-01
1.998994283631401747e-01
1.998997215710309472e-01
1.999000052753797108e-01
1.999002797855524982e-01
1.999005449005418211e-01
1.999008005912456254e-01
1.999010468285100928e-01
1.999012835831278645e-01
1.999015108258384854e-01
1.999017285273276268e-01
1.999019366582295287e-01
1.999021350736754910e-01
1.999023239808376262e-01
1.999025032290121517e-01
1.999026727886176469e-01
1.999028326300215097e-01
1.999029827235390133e-01
1.999031230394289482e-01
1.999032535478982853e-01
1.999033742191006491e-01
1.999034849600459518e-01
1.999035858728649973e-01
1.999036768585714108e-01
1.999037578871041831e-01
1.999038289283474601e-01
1.999038899521311530e-01
1.999039409282324375e-01
1.999039818263738666e-01
1.999040126162237585e-01
1.999040332581145107e-01
1.999040437462389908e-01
1.999040440347711611e-01
1.999040340931620419e-01
1.999040138908090847e-01
1.999039833970560065e-01
1.999039425811896253e-01
1.999038914124460775e-01
1.999038298600033792e-01
1.999037579389841279e-01
1.999036755326989989e-01
1.999035826499444002e-01
1.999034792596815768e-01
1.999033653308172065e-01
1.999032408322012344e-01
1.999031057326296490e-01
1.999029600008451202e-01
1.999028036055329194e-01
1.999026366180922942e-01
1.999024588079649778e-01
1.999022702400573281e-01
1.999020708828343484e-01
1.999018607047056140e-01
1.999016396740275203e-01
1.999014077590985372e-01
1.999011649281631497e-01
1.999009111494099711e-01
1.999006465520290488e-01
1.999003707885539938e-01
1.999000839815113229e-01
1.998997860988671604e-01
1.998994771085316757e-01
1.998991569783581390e-01
1.998988256761454751e-01
1.998984831696358211e-01
1.998981294265153585e-01
1.998977646353042037e-01
1.998973883285395936e-01
1.998970006879069450e-01
1.998966016808652602e-01
1.998961912748206948e-01
1.998957694371218119e-01
1.998953361350613855e-01
1.998948913358747359e-01
1.998944350067420883e-01
1.998939673970739905e-01
1.998934879162795886e-01
1.998929968067564289e-01
1.998924940354576685e-01
1.998919795692779555e-01
1.998914533750573708e-01
1.998909154195774307e-01
1.998903656695637521e-01
1.998898040916825269e-01
1.998892309978250459e-01
1.998886456710845527e-01
1.998880484161589810e-01
1.998874391994865662e-01
1.998868179874487561e-01
1.998861847463711539e-01
1.998855394425191612e-01
1.998848820421024741e-01
1.998842125112737789e-01
1.998835312260099084e-01
1.998828373398591762e-01
1.998821312214255630e-01
1.998814128366291354e-01
1.998806821513334220e-01
1.998799391313428875e-01
1.998791837424050977e-01
1.998784159502093316e-01
1.998776357203845555e-01
1.998768434946345818e-01
1.998760382936780322e-01
1.998752205516573788e-01
1.998743902339703005e-01
1.998735473059568835e-01
1.998726917328964847e-01
1.998718234800140325e-01
1.998709425124700623e-01
1.998700487953718463e-01
1.998691428378072676e-01
1.998682235243300354e-01
1.998672913562815068e-01
1.998663462985320882e-01
1.998653883158919287e-01
1.998644173731127793e-01
1.998634334348882713e-01
1.998624364658527219e-01
1.998614264305786925e-01
1.998604039072278682e-01
1.998593676408050857e-01
1.998583182015330750e-01
1.998572555537496687e-01
1.998561796617322472e-01
1.998550904896991276e-01
1.998539880018080361e-01
1.998528721621579685e-01
1.998517429347863028e-01
1.998506002836744622e-01
1.998494448657371358e-01
1.998482752668946372e-01
1.998470921359095098e-01
1.998458954365216200e-01
1.998446851324098272e-01
1.998434611871933164e-01
1.998422235644308764e-01
1.998409722276202616e-01
1.998397071401996072e-01
1.998384290318013790e-01
1.998371363414817026e-01
1.998358297905246383e-01
1.998345093421256824e-01
1.998331749594199347e-01
1.998318266054829317e-01
1.998304642433260392e-01
1.998290878359031408e-01
1.998276973461059480e-01
1.998262935780508176e-01
1.998248748203828307e-01
1.998234418686709868e-01
1.998219946855624984e-01
1.998205332336437934e-01
1.998190574754386550e-01
1.998175673734102209e-01
1.998160628899615376e-01
1.998145439874312590e-01
1.998130115462134759e-01
1.998114637009439920e-01
1.998099013232678689e-01
1.998083243752776239e-01
1.998067328190040459e-01
1.998051266164178608e-01
1.998035057294263450e-01
1.998018701198751579e-01
1.998002197495479804e-01
1.997985555769336008e-01
1.997968755790097695e-01
1.997951807053094386e-01
1.997934709173673773e-01
1.997917461766560154e-01
1.997900064445829460e-01
1.997882516824973920e-01
1.997864818516833507e-01
1.997846969133608985e-01
1.997828979059629584e-01
1.997810826450996391e-01
1.997792521600390836e-01
1.997774064117520676e-01
1.997755453611449461e-01
1.997736689690621792e-01
1.997717771962844724e-01
1.997698700035275832e-01
1.997679473514475945e-01
1.997660103602938442e-01
1.997640566805465034e-01
1.997620874230806864e-01
1.997601025482961534e-01
1.997581020165311028e-01
1.997560857880569807e-01
1.997540538230825058e-01
1.997520060817537801e-01
1.997499425241518189e-01
1.997478643542448529e-01
1.997457690535696939e-01
1.997436578165035226e-01
1.997415306028725024e-01
1.997393873724375157e-01
1.997372280848945525e-01
1.997350526998758202e-01
1.997328611769474405e-01
1.997306534756138618e-01
1.997284308854903601e-01
1.997261907152970695e-01
1.997239342448429988e-01
1.997216614333715834e-01
1.997193722400621985e-01
1.997170666240293824e-01
1.997147445443216984e-01
1.997124059599239554e-01
1.997100508297537935e-01
1.997076805310337710e-01
1.997052921957384042e-01
1.997028871910605519e-01
1.997004654756577846e-01
1.996980270081227249e-01
1.996955717469807157e-01
1.996930996506932621e-01
1.996906106776556444e-01
1.996881047861956970e-01
1.996855834431240095e-01
1.996830435996893582e-01
1.996804867124498950e-01
1.996779127394708586e-01
1.996753216387513463e-01
1.996727133682245081e-01
1.996700878857552985e-01
1.996674451491464441e-01
1.996647851161283405e-01
1.996621093451165507e-01
1.996594146025901795e-01
1.996567024364829246e-01
1.996539728042626693e-01
1.996512256633290461e-01
1.996484609710155733e-01
1.996456786845887399e-01
1.996428787612487543e-01
1.996400611581263529e-01
1.996372275272794150e-01
1.996343744463228154e-01
1.996315038197400971e-01
1.996286367694100339e-01
1.996257866808109349e-01
1.996229535614270634e-01
1.996201374187275834e-01
1.996173382601729163e-01
1.996145560932151564e-01
1.996117925681246685e-01
1.996090443965311823e-01
1.996063132388189443e-01
1.996035991023965284e-01
1.996009019946624052e-01
1.995982219230045263e-01
1.995955588948014614e-01
1.995929129174202621e-01
1.995902839982185983e-01
1.995876736959877884e-01
1.995850789049984919e-01
1.995825011941947391e-01
1.995799405708916785e-01
1.995773970423951604e-01
1.995748706159999886e-01
1.995723612989935281e-01
1.995698690986478785e-01
1.995673940222302822e-01
1.995649375366963796e-01
1.995624967196678590e-01
1.995600730482957330e-01
1.995576665298011698e-01
1.995552771713978157e-01
1.995529049802898802e-01
1.995505499636700542e-01
1.995482121287205368e-01
1.995458914826137020e-01
1.995435894001258148e-01
1.995413031429280615e-01
1.995390340960256359e-01
1.995367822665496671e-01
1.995345476616222080e-01
1.995323302883552086e-01
1.995301301538486283e-01
1.995279472651948771e-01
1.995257816294750408e-01
1.995236345289369551e-01
1.995215034099929730e-01
1.995193895651600768e-01
1.995172930014795232e-01
1.995152137259811886e-01
1.995131517456850689e-01
1.995111070676017506e-01
1.995090796987308845e-01
1.995070696460619630e-01
1.995050780989790495e-01
1.995031026893165638e-01
1.995011446167615221e-01
1.994992038882643648e-01
1.994972805107655678e-01
1.994953744911936444e-01
1.994934858364690866e-01
1.994916145535012286e-01
1.994897606491896624e-01
1.994879252197145625e-01
1.994861060830081245e-01
1.994843043455921394e-01
1.994825200143277577e-01
1.994807530960642505e-01
1.994790035976403697e-01
1.994772715258871787e-01
1.994755568876241392e-01
1.994738596896611094e-01
1.994721809346444719e-01
1.994705186272668906e-01
1.994688737805556666e-01
1.994672464012811064e-01
1.994656364962028028e-01
1.994640440720708563e-01
1.994624691356272628e-01
1.994609116936010840e-01
1.994593717527135823e-01
1.994578502217515814e-01
1.994563452928257430e-01
1.994548578851370602e-01
1.994533880053677710e-01
1.994519356601900106e-01
1.994505008562644788e-01
1.994490836002430212e-01
1.994476838987687961e-01
1.994463017584736098e-01
1.994449379939594591e-01
1.994435909854035682e-01
1.994422615578610447e-01
1.994409497179245871e-01
1.994396554721780679e-01
1.994383788271942293e-01
1.994371197895379033e-01
1.994358783657634859e-01
1.994346545624147704e-01
1.994334483860256690e-01
1.994322605461801012e-01
1.994310896327642912e-01
1.994299363658506574e-01
1.994288007519363082e-01
1.994276827975068889e-01
1.994265825090387467e-01
1.994254998929991807e-01
1.994244349558469964e-01
1.994233877040271219e-01
1.994223587522734875e-01
1.994213468798765321e-01
1.994203527120945174e-01
1.994193762553380100e-01
1.994184175160043093e-01
1.994174765004851357e-01
1.994165532151608022e-01
1.994156476664011024e-01
1.994147598605685301e-01
1.994138903172354149e-01
1.994130380057190788e-01
1.994122034561514600e-01
1.994113866748570829e-01
1.994105876681492306e-01
1.994098064423320826e-01
1.994090430037002426e-01
1.994082973585385998e-01
1.994075695131233283e-01
1.994068598915626489e-01
1.994061676538117500e-01
1.994054932345733222e-01
1.994048366400857364e-01
1.994041978765769829e-01
1.994035769502662814e-01
1.994029738673632757e-01
1.994023886340682838e-01
1.994018212565711323e-01
1.994012720632165891e-01
1.994007404052015042e-01
1.994002266214978114e-01
1.993997307182581169e-01
1.993992527016260619e-01
1.993987925777379044e-01
1.993983503527171908e-01
1.993979260326813607e-01
1.993975196237351977e-01
1.993971313581618110e-01
1.993967607789972896e-01
1.993964081291837998e-01
1.993960734147919023e-01
1.993957566418815275e-01
1.993954578165021696e-01
1.993951769446968836e-01
1.993949140324984270e-01
1.993946690859295379e-01
1.993944422409161255e-01
1.993942332329238509e-01
1.993940422085727637e-01
1.993938691738490476e-01
1.993937141347297826e-01
1.993935770971830834e-01
1.993934580671679613e-01
1.993933570506355446e-01
1.993932740535243608e-01
1.993932091151186525e-01
1.993931621638914686e-01
1.993931332498503073e-01
1.993931223789006113e-01
1.993931295569365547e-01
1.993931547898450396e-01
1.993931980835019213e-01
1.993932594437773931e-01
1.993933388765282699e-01
1.993934363241092467e-01
1.993935519085757724e-01
1.993936855830374111e-01
1.993938373533182262e-01
1.993940072252315954e-01
1.993941952045825972e-01
1.993944012971680113e-01
1.993946255087740149e-01
1.993948678451794576e-01
1.993951281515274343e-01
1.993954067440197320e-01
1.993957034785879823e-01
1.993960183609755077e-01
1.993963513969149171e-01
1.993967025921324354e-01
1.993970719523416590e-01
1.993974594832518821e-01
1.993978651905601862e-01
1.993982888219240357e-01
1.993987308882471388e-01
1.993991911480061940e-01
1.993996696068642271e-01
1.994001662704755207e-01
1.994006811444851979e-01
1.994012142345290284e-01
1.994017655462356764e-01
1.994023350852242860e-01
1.994029225013925211e-01
1.994035285008957104e-01
1.994041527444813666e-01
1.994047952377341892e-01
1.994054559862293019e-01
1.994061349955335016e-01
1.994068322712051755e-01
1.994075478187933848e-01
1.994082816438393913e-01
1.994090332982126901e-01
1.994098036838608812e-01
1.994105923635342004e-01
1.994113993427391041e-01
1.994122246269722787e-01
1.994130682217244988e-01
1.994139301324746594e-01
1.994148103646961045e-01
1.994157089238519642e-01
1.994166252635172776e-01
1.994175604819679593e-01
1.994185140436898207e-01
1.994194859541124354e-01
1.994204713589890487e-01
1.994214512056519673e-01
1.994224235604390993e-01
1.994233884233647669e-01
1.994243457944289144e-01
1.994252951097799653e-01
1.994262375015588562e-01
1.994271724014289870e-01
1.994280998093543866e-01
1.994290197252904795e-01
1.994299321491834198e-01
1.994308370809692033e-01
1.994317345205747216e-01
1.994326244679180404e-01
1.994335063992405122e-01
1.994343813662384779e-01
1.994352488406704871e-01
1.994361088224165246e-01
1.994369613113466388e-01
1.994378063073237728e-01
1.994386438101992953e-01
1.994394738198158046e-01
1.994402963360081549e-01
1.994411108751192596e-01
1.994419184083910390e-01
1.994427184476833537e-01
1.994435109927927274e-01
1.994442960435072187e-01
1.994450735996043667e-01
1.994458436608552154e-01
1.994466062270169038e-01
1.994473612978435173e-01
1.994481084297900775e-01
1.994488485136262923e-01
1.994495811013242970e-01
1.994503061925982090e-01
1.994510237871547353e-01
1.994517338846884535e-01
1.994524364848877518e-01
1.994531315874312760e-01
1.994538191919879022e-01
1.994544988951449105e-01
1.994551715071699038e-01
1.994558366201621968e-01
1.994564942337569424e-01
1.994571443475775530e-01
1.994577869612405019e-01
1.994584220743523262e-01
1.994590496865108475e-01
1.994596697973048394e-01
1.994602820434663859e-01
1.994608871547352280e-01
1.994614847633545685e-01
1.994620748688777923e-01
1.994626574708507627e-01
1.994632325688081576e-01
1.994638001622793810e-01
1.994643602507819025e-01
1.994649128338255584e-01
1.994654575883106351e-01
1.994659951634069339e-01
1.994665252315226400e-01
1.994670477921325347e-01
1.994675628447050708e-01
1.994680703886956286e-01
1.994685704235558688e-01
1.994690629487247679e-01
1.994695479636358626e-01
1.994700251853810391e-01
1.994704951825125028e-01
1.994709576676314544e-01
1.994714126401352372e-01
1.994718600994118129e-01
1.994723000448439809e-01
1.994727324758029940e-01
1.994731573916525558e-01
1.994735747917489865e-01
1.994739844334076917e-01
1.994743868045086022e-01
1.994747816578720245e-01
1.994751689928196958e-01
1.994755488086648598e-01
1.994759211047111291e-01
1.994762858802577032e-01
1.994766431345907642e-01
1.994769928669915537e-01
1.994773348750322750e-01
1.994776695658570798e-01
1.994779967325392978e-01
1.994783163743269749e-01
1.994786284904564444e-01
1.994789330801586547e-01
1.994792301426568937e-01
1.994795196771645962e-01
1.994798016828862874e-01
1.994800761590206917e-01
1.994803429479138357e-01
1.994806023669203343e-01
1.994808542538844820e-01
1.994810986079690041e-01
1.994813354283322127e-01
1.994815647141222059e-01
1.994817864644793382e-01
1.994820006785376354e-01
1.994822073554206043e-01
1.994824063778135592e-01
1.994825979821808759e-01
1.994827820466988921e-01
1.994829585704612218e-01
1.994831275525515424e-01
1.994832889920475361e-01
1.994834428880164767e-01
1.994835892395204480e-01
1.994837280456115969e-01
1.994838592293590174e-01
1.994839829462508596e-01
1.994840991148418841e-01
1.994842077341539566e-01
1.994843088032004497e-01
1.994844023209883521e-01
1.994844882865142721e-01
1.994845666987693222e-01
1.994846375567344565e-01
1.994847008239117869e-01
1.994847565747196461e-01
1.994848047681410663e-01
1.994848454031257212e-01
1.994848784786192042e-01
1.994849039935576718e-01
1.994849219468680934e-01
1.994849323374727201e-01
1.994849351642841995e-01
1.994849304312850957e-01
1.994849181317291664e-01
1.994848982650746227e-01
1.994848708302056350e-01
1.994848358259962706e-01
1.994847932513150179e-01
1.994847431050214559e-01
1.994846853859685298e-01
1.994846200930023850e-01
1.994845472706415213e-01
1.994844668308684010e-01
1.994843788136730911e-01
1.994842832178709557e-01
1.994841800422700318e-01
1.994840692856709730e-01
1.994839509468671057e-01
1.994838250246435407e-01
1.994836915177801706e-01
1.994835505113901619e-01
1.994834018360739925e-01
1.994832455724087072e-01
1.994830817191451389e-01
1.994829102750243499e-01
1.994827312387811302e-01
1.994825446091431087e-01
1.994823503848301427e-01
1.994821485645561499e-01
1.994819392740901365e-01
1.994817222625311914e-01
1.994814976511073978e-01
1.994812654385031137e-01
1.994810256233951473e-01
1.994807782044531741e-01
1.994805231803412071e-01
1.994802605497139059e-01
1.994799903112208783e-01
1.994797126313526681e-01
1.994794271775805483e-01
1.994791341118483663e-01
1.994788334327748658e-01
1.994785251389735170e-01
1.994782092290528497e-01
1.994778857016103468e-01
1.994775545552395501e-01
1.994772157885262853e-01
1.994768696087488857e-01
1.994765156016232721e-01
1.994761539698720054e-01
1.994757847120530725e-01
1.994754078267172159e-01
1.994750233124092664e-01
1.994746311676663941e-01
1.994742313910202736e-01
1.994738239809933922e-01
1.994734091857237601e-01
1.994729865090340004e-01
1.994725561944961645e-01
1.994721182406075655e-01
1.994716726458584943e-01
1.994712194087332746e-01
1.994707585277062656e-01
1.994702900012498281e-01
1.994698138278274691e-01
1.994693302965049320e-01
1.994688388290717929e-01
1.994683397100240341e-01
1.994678329377979620e-01
1.994673185108247204e-01
1.994667964275270433e-01
1.994662666863232237e-01
1.994657292856234498e-01
1.994651842238317485e-01
1.994646318310237532e-01
1.994640714468036147e-01
1.994635033966674631e-01
1.994629276789927907e-01
1.994623442921507617e-01
1.994617532345078215e-01
1.994611545044234213e-01
1.994605481002487690e-01
1.994599340203314641e-01
1.994593126358319146e-01
1.994586832040191049e-01
1.994580460914637809e-01
1.994574012964883125e-01
1.994567488174069370e-01
1.994560886525279519e-01
1.994554208001531048e-01
1.994547452585799241e-01
1.994540620260960018e-01
1.994533715150306752e-01
1.994526729001563359e-01
1.994519665892045546e-01
1.994512525804397196e-01
1.994505308721211678e-01
1.994498014625008531e-01
1.994490643498253168e-01
1.994483195323348557e-01
1.994475670082628271e-01
1.994468072311932072e-01
1.994460392932347614e-01
1.994452636433612092e-01
1.994444802797850635e-01
1.994436892007088180e-01
1.994428904043313855e-01
1.994420838888434078e-01
1.994412696524313078e-01
1.994404476932761794e-01
1.994396185063000981e-01
1.994387811007788391e-01
1.994379359670196694e-01
1.994370831031782587e-01
1.994362225074070294e-01
1.994353541778484118e-01
1.994344781126418109e-01
1.994335943099211916e-01
1.994327027678129416e-01
1.994318040226707167e-01
1.994308970007621917e-01
1.994299822338132799e-01
1.994290597199298298e-01
1.994281294572090579e-01
1.994271914437447946e-01
1.994262456776234316e-01
1.994252921569265868e-01
1.994243308797290504e-01
1.994233624239070690e-01
1.994223856325395561e-01
1.994214010788663005e-01
1.994204087609408316e-01
1.994194086768099894e-01
1.994184008245169226e-01
1.994173852020969528e-01
1.994163618075814604e-01
1.994153306389964686e-01
1.994142923158333525e-01
1.994132455977979945e-01
1.994121910997374847e-01
1.994111288196547260e-01
1.994100587555483750e-01
1.994089809054103435e-01
1.994078952672282412e-01
1.994068018389839880e-01
1.994057006186544800e-01
1.994045922674460847e-01
1.994034754615005289e-01
1.994023508573667114e-01
1.994012184530013498e-01
1.994000782463545285e-01
1.993989302353702253e-01
1.993977744179879774e-01
1.993966107921412712e-01
1.993954393557602900e-01
1.993942608118644544e-01
1.993930737528364083e-01
1.993918788770307204e-01
1.993906761823536766e-01
1.993894656667100085e-01
1.993882473279964263e-01
1.993870211641075030e-01
1.993857871729276254e-01
1.993845453523427902e-01
1.993832964472878055e-01
1.993820389661865866e-01
1.993807736492973215e-01
1.993795004944826088e-01
1.993782194996003010e-01
1.993769306625021442e-01
1.993756339810362765e-01
1.993743294530445909e-01
1.993730170763659271e-01
1.993716976379563133e-01
1.993703695620751282e-01
1.993690336309910383e-01
1.993676898425218169e-01
1.993663381944808521e-01
1.993649786846759253e-01
1.993636113109106822e-01
1.993622360709846608e-01
1.993608529626914039e-01
1.993594619838202353e-01
1.993580639681419853e-01
1.993566572461571151e-01
1.993552426469333561e-01
1.993538201682435729e-01
1.993523898078513046e-01
1.993509515635186746e-01
1.993495054330013394e-01
1.993480514140511806e-01
1.993465895044152225e-01
1.993451205801126669e-01
1.993436428870337118e-01
1.993421572964833022e-01
1.993406638061916147e-01
1.993391624138819984e-01
1.993376531172741661e-01
1.993361359140836397e-01
1.993346108020197793e-01
1.993330777787904462e-01
1.993315377627711549e-01
1.993299889150285109e-01
1.993284321492133360e-01
1.993268674630146731e-01
1.993252948541151537e-01
1.993237143201964656e-01
1.993221258589327471e-01
1.993205294679950557e-01
1.993189251450508959e-01
1.993173138509470865e-01
1.993156936617020980e-01
1.993140655334276479e-01
1.993124294637714233e-01
1.993107854503810006e-01
1.993091334908946299e-01
1.993074735829516442e-01
1.993058057241838543e-01
1.993041299122208787e-01
1.993024471504928619e-01
1.993007554297510087e-01
1.992990557486763181e-01
1.992973481048805617e-01
1.992956324959719305e-01
1.992939089195553404e-01
1.992921773732299062e-01
1.992904378545916066e-01
1.992886903612335059e-01
1.992869359392862583e-01
1.992851724940029601e-01
1.992834010667523248e-01
1.992816216551102915e-01
1.992798342566501346e-01
1.992780388689392446e-01
1.992762354895420140e-01
1.992744241160188945e-01
1.992726047459271455e-01
1.992707784682189731e-01
1.992689431024129432e-01
1.992670997326858318e-01
1.992652483565806598e-01
1.992633889716333984e-01
1.992615215753783808e-01
1.992596461653462214e-01
1.992577627390619832e-01
1.992558712940497301e-01
1.992539729621999600e-01
1.992520654770665867e-01
1.992501499657519382e-01
1.992482264257642577e-01
1.992462948546086243e-01
1.992443552497844550e-01
1.992424076087911111e-01
1.992404519291195997e-01
1.992384882082622599e-01
1.992365176211689515e-01
1.992345378151897661e-01
1.992325499604750971e-01
1.992305540545006026e-01
1.992285500947393317e-01
1.992265380786594486e-01
1.992245180037279240e-01
1.992224898674063438e-01
1.992204536671539628e-01
1.992184106211041528e-01
1.992163582901636809e-01
1.992142978876495774e-01
1.992122294110084402e-01
1.992101528576827041e-01
1.992080682251117507e-01
1.992059755107299102e-01
1.992038747119707631e-01
1.992017658262628110e-01
1.991996501150488930e-01
1.991975250525421515e-01
1.991953918953565383e-01
1.991932506409097581e-01
1.991911012866142972e-01
1.991889438298793669e-01
1.991867782681138732e-01
1.991846045987207825e-01
1.991824228191007018e-01
1.991802342341286169e-01
1.991780362310830998e-01
1.991758301099961215e-01
1.991736158682572144e-01
1.991713935032526639e-01
1.991691630123642309e-01
1.991669243929722888e-01
1.991646776424531862e-01
1.991624227581819950e-01
1.991601610885935791e-01
1.991578899337779207e-01
1.991556106373157664e-01
1.991533231965696982e-01
1.991510276088986342e-01
1.991487238716601327e-01
1.991464119822084766e-01
1.991440919378937024e-01
1.991417637360659576e-01
1.991394287688487419e-01
1.991370842488929815e-01
1.991347315634538206e-01
1.991323707098696383e-01
1.991300016854747890e-01
1.991276244876015733e-01
1.991252391135797939e-01
1.991228455607366998e-01
1.991204438263972643e-01
1.991180353465050457e-01
1.991156172460139540e-01
1.991131909559862023e-01
1.991107564737352453e-01
1.991083137965728445e-01
1.991058629218089571e-01
1.991034038467499323e-01
1.991009365686992882e-01
1.990984610849605985e-01
1.990959788754275706e-01
1.990934869771007198e-01
1.990909868649783365e-01
1.990884785363519760e-01
1.990859619885122223e-01
1.990834372187458845e-01
1.990809042243400773e-01
1.990783630025758644e-01
1.990758135507349480e-01
1.990732573927945781e-01
1.990706914775422220e-01
1.990681173240438362e-01
1.990655349295719356e-01
1.990629442913945668e-01
1.990603454067814970e-01
1.990577382729961098e-01
1.990551228873021772e-01
1.990524992469611676e-01
1.990498689201650739e-01
1.990472287672283014e-01
1.990445803514174494e-01
1.990419236699851324e-01
1.990392587201823826e-01
1.990365854992566796e-01
1.990339040044576402e-01
1.990312142330278866e-01
1.990285161822116788e-01
1.990258114645489518e-01
1.990230968516182586e-01
1.990203739510211234e-01
1.990176427599900377e-01
1.990149032757615455e-01
1.990121554955660843e-01
1.990093994166342584e-01
1.990066350361921754e-01
1.990038623514686078e-01
1.990010830194872682e-01
1.989982937228241544e-01
1.989954961135486922e-01
1.989926901888805777e-01
1.989898759460380362e-01
1.989870533822365450e-01
1.989842224946905824e-01
1.989813832806127392e-01
1.989785357372148844e-01
1.989756815661400391e-01
1.989728173606965522e-01
1.989699448175588359e-01
1.989670639339314318e-01
1.989641747070181876e-01
1.989612771340201203e-01
1.989583712121391346e-01
1.989554569385728333e-01
1.989525343105203736e-01
1.989496050743788935e-01
1.989466657339221400e-01
1.989437180305636821e-01
1.989407619614963485e-01
1.989377975239102203e-01
1.989348247149948790e-01
1.989318435319393508e-01
1.989288539719290261e-01
1.989258560321489899e-01
1.989228515038925782e-01
1.989198368011243223e-01
1.989168137101383904e-01
1.989137822281135670e-01
1.989107423522311346e-01
1.989076940796687953e-01
1.989046374076028356e-01
1.989015723332107355e-01
1.988984988536659226e-01
1.988954188052904082e-01
1.988923285119752749e-01
1.988892298050274343e-01
1.988861226816177608e-01
1.988830071389169063e-01
1.988798831740925532e-01
1.988767507843134941e-01
1.988736099667448576e-01
1.988704607185530215e-01
1.988673030369047801e-01
1.988641388083141337e-01
1.988609642562712554e-01
1.988577812622610852e-01
1.988545898234455600e-01
1.988513899369866444e-01
1.988481816000421676e-01
1.988449648097728728e-01
1.988417395633371720e-01
1.988385058578915066e-01
1.988352656252755646e-01
1.988320149983269503e-01
1.988287559038391938e-01
1.988254883389677374e-01
1.988222123008659692e-01
1.988189277866892757e-01
1.988156347935889634e-01
1.988123333187181707e-01
1.988090233592285649e-01
1.988057068924199144e-01
1.988023799602081920e-01
1.987990445348313817e-01
1.987957006134409010e-01
1.987923481931845593e-01
1.987889872712127193e-01
1.987856178446736344e-01
1.987822399107140592e-01
1.987788534664849671e-01
1.987754605348832360e-01
1.987720570666275943e-01
1.987686450795440596e-01
1.987652245707777487e-01
1.987617955374766654e-01
1.987583579767845110e-01
1.987549118858490949e-01
1.987514572618138964e-01
1.987479941018248375e-01
1.987445244745216222e-01
1.987410442391517595e-01
1.987375554592654969e-01
1.987340581320047039e-01
1.987305522545165237e-01
1.987270378239450741e-01
1.987235148374336680e-01
1.987199832921274778e-01
1.987164431851704827e-01
1.987128966310799660e-01
1.987093393973603794e-01
1.987057735934245895e-01
1.987021992164174355e-01
1.986986162634828690e-01
1.986950247317651741e-01
1.986914246184100785e-01
1.986878159205610339e-01
1.986841986353641565e-01
1.986805749233537810e-01
1.986769404600178535e-01
1.986732974007709429e-01
1.986696457427594154e-01
1.986659854831297201e-01
1.986623166190268630e-01
1.986586391475984870e-01
1.986549530659911800e-01
1.986512583713519187e-01
1.986475572703749470e-01
1.986438453462531228e-01
1.986401248005462694e-01
1.986363956304022238e-01
1.986326578329700721e-01
1.986289114054002325e-01
1.986251563448431789e-01
1.986213926484488301e-01
1.986176203133690199e-01
1.986138415925926548e-01
1.986100519767494688e-01
1.986062537136785155e-01
1.986024468005348209e-01
1.985986312344716898e-01
1.985948070126438147e-01
1.985909741322064992e-01
1.985871325903166285e-01
1.985832823841308381e-01
1.985794258130743895e-01
1.985755582749371972e-01
1.985716820639814861e-01
1.985677971773657513e-01
1.985639036122499868e-01
1.985600013657985441e-01
1.985560904351713896e-01
1.985521708175328193e-01
1.985482425100465464e-01
1.985443078587122434e-01
1.985403621682103881e-01
1.985364077793592974e-01
1.985324446893296513e-01
1.985284728952886324e-01
1.985244923944065598e-01
1.985205031838540857e-01
1.985165052608030278e-01
1.985124986224274801e-01
1.985084856614393323e-01
1.985044615891358166e-01
1.985004287930342559e-01
1.984963872703133514e-01
1.984923370181517210e-01
1.984882780337286490e-01
1.984842103142265557e-01
1.984801338568276119e-01
1.984760486587155981e-01
1.984719571594532883e-01
1.984678544766842745e-01
1.984637430447626083e-01
1.984596228608771773e-01
1.984554939222193670e-01
1.984513562259806463e-01
1.984472097693539272e-01
1.984430545495337872e-01
1.984388905637170519e-01
1.984347202984559910e-01
1.984305387774675800e-01
1.984263484820825152e-01
1.984221494095015081e-01
1.984179415569283511e-01
1.984137249215687793e-01
1.984094995006301931e-01
1.984052652913207149e-01
1.984010222908508536e-01
1.983967730328980716e-01
1.983925124469876344e-01
1.983882430615597214e-01
1.983839648738312256e-01
1.983796778810198169e-01
1.983753820803485501e-01
1.983710774690368994e-01
1.983667640443119162e-01
1.983624418033984038e-01
1.983581133272354635e-01
1.983537734508888650e-01
1.983494247500451058e-01
1.983450672219383426e-01
1.983407008638040092e-01
1.983363256728802593e-01
1.983319416464052742e-01
1.983275487816221483e-01
1.983231470757743087e-01
1.983187391571978320e-01
1.983143197662333157e-01
1.983098915259481898e-01
1.983054544335966229e-01
1.983010084864311462e-01
1.982965536817100916e-01
1.982920900166901534e-01
1.982876174886336329e-01
1.982831360948036914e-01
1.982786485110664687e-01
1.982741493827746559e-01
1.982696413805130897e-01
1.982651245015541464e-01
1.982605987431740879e-01
1.982560641026478443e-01
1.982515205772562017e-01
1.982469681642800297e-01
1.982424068610048329e-01
1.982378393909632885e-01
1.982332603042528674e-01
1.982286723191131195e-01
1.982240754328374599e-01
1.982194696427218017e-01
1.982148549460662212e-01
1.982102313401739591e-01
1.982055988223476728e-01
1.982009573898957100e-01
1.981963098141485136e-01
1.981916505496941483e-01
1.981869823625526106e-01
1.981823052500436277e-01
1.981776192094866218e-01
1.981729242382052891e-01
1.981682203335273507e-01
1.981635074927804441e-01
1.981587857132973418e-01
1.981540578143379527e-01
1.981493181547208937e-01
1.981445695483816938e-01
1.981398119926662538e-01
1.981350454849185871e-01
1.981302700224909508e-01
1.981254856027331313e-01
1.981206922230031586e-01
1.981158898806585911e-01
1.981110814430189215e-01
1.981062611728784673e-01
1.981014319322202122e-01
1.980965937184145653e-01
1.980917465288362378e-01
1.980868903608623832e-01
1.980820252118735136e-01
1.980771510792536938e-01
1.980722679603898473e-01
1.980673787707905864e-01
1.980624776769735751e-01
1.980575675890956788e-01
1.980526485045565888e-01
1.980477204207615749e-01
1.980427833351166844e-01
1.980378372450325719e-01
1.980328821479239443e-01
1.980279180412079509e-01
1.980229478887080286e-01
1.980179657604161092e-01
1.980129746147920589e-01
1.980079744492681260e-01
1.980029652612776137e-01
1.979979470482607917e-01
1.979929198076591790e-01
1.979878835369193735e-01
1.979828382334905823e-01
1.979777838948273139e-01
1.979727235385849993e-01
1.979676511272141226e-01
1.979625696729932216e-01
1.979574791733892114e-01
1.979523803499966539e-01
1.979472748528551818e-01
1.979421627446389109e-01
1.979370440236611350e-01
1.979319186882378678e-01
1.979267897970344026e-01
1.979216512316316068e-01
1.979165060467592829e-01
1.979113542407523740e-01
1.979061958119495701e-01
1.979010307586954176e-01
1.978958590793363503e-01
1.978906807722257410e-01
1.978854958357209870e-01
1.978803073640612031e-01
1.978751091678121188e-01
1.978699043372694755e-01
1.978646928708105990e-01
1.978594747668163956e-01
1.978542500236714352e-01
1.978490186397676154e-01
1.978437806134999977e-01
1.978385359432694723e-01
1.978332877589678296e-01
1.978280297999930326e-01
1.978227651922869201e-01
1.978174939342689231e-01
1.978122160243637462e-01
1.978069314610032825e-01
1.978016402426217846e-01
1.977963423676602772e-01
1.977910378345627551e-01
1.977857298089575333e-01
1.977804119589170184e-01
1.977750874461104702e-01
1.977697562690024502e-01
1.977644184260646809e-01
1.977590739157738253e-01
1.977537227366133743e-01
1.977483648870673183e-01
1.977430003656308055e-01
1.977376323737374542e-01
1.977322545079952532e-01
1.977268699658721596e-01
1.977214787458818068e-01
1.977160808465445174e-01
1.977106762663846384e-01
1.977052650039327897e-01
1.976998470577260580e-01
1.976944224263044170e-01
1.976889943469877231e-01
1.976835563447711941e-01
1.976781116529992277e-01
1.976726602702364999e-01
1.976672021950522662e-01
1.976617374260219440e-01
1.976562659617275008e-01
1.976507878007546792e-01
1.976453029416971874e-01
1.976398146578293158e-01
1.976343164023963983e-01
1.976288114446920208e-01
1.976232997833331784e-01
1.976177814169409741e-01
1.976122563441430890e-01
1.976067245635739766e-01
1.976011860738736414e-01
1.975956408736875558e-01
1.975900922723153041e-01
1.975845336511204975e-01
1.975789683154152709e-01
1.975733962638696051e-01
1.975678174951596977e-01
1.975622320079678251e-01
1.975566398009819258e-01
1.975510408728991529e-01
1.975454352224187138e-01
1.975398261949328493e-01
1.975342070997951893e-01
1.975285812784023654e-01
1.975229487294815345e-01
1.975173094517641559e-01
1.975116634439910701e-01
1.975060107049068925e-01
1.975003512332625111e-01
1.974946850278186672e-01
1.974890154701204326e-01
1.974833357973919679e-01
1.974776493871790162e-01
1.974719562382656612e-01
1.974662563494426204e-01
1.974605497195095760e-01
1.974548363472704571e-01
1.974491162315352710e-01
1.974433893711247112e-01
1.974376591837989636e-01
1.974319188345364517e-01
1.974261717370928426e-01
1.974204178903132267e-01
1.974146572930486621e-01
1.974088899441590050e-01
1.974031158425100241e-01
1.973973349869741489e-01
1.973915473764313866e-01
1.973857564649186269e-01
1.973799553450571176e-01
1.973741474668691265e-01
1.973683328292642480e-01
1.973625114311563788e-01
1.973566832714682695e-01
1.973508483491294985e-01
1.973450066630746125e-01
1.973391582122488719e-01
1.973333064870201603e-01
1.973274445075434980e-01
1.973215757601705089e-01
1.973157002438724328e-01
1.973098179576312228e-01
1.973039289004322738e-01
1.972980330712719166e-01
1.972921304691509781e-01
1.972862210930787230e-01
1.972803084698072085e-01
1.972743855469309693e-01
1.972684558471782812e-01
1.972625193695887735e-01
1.972565761132095974e-01
1.972506260770951481e-01
1.972446692603080365e-01
1.972387056619182566e-01
1.972327352810041290e-01
1.972267616807474866e-01
1.972207777360910630e-01
1.972147870061906061e-01
1.972087894901546068e-01
1.972027851870989390e-01
1.971967740961490800e-01
1.971907562164360306e-01
1.971847315471016160e-01
1.971787000872941564e-01
1.971726654366721398e-01
1.971666203974416498e-01
1.971605685652302598e-01
1.971545099392180422e-01
1.971484445185936740e-01
1.971423723025548802e-01
1.971362932903035492e-01
1.971302074810547256e-01
1.971241148740284777e-01
1.971180191054043851e-01
1.971119129045710572e-01
1.971057999036731900e-01
1.970996801019645750e-01
1.970935534987074411e-01
1.970874200931726772e-01
1.970812798846390268e-01
1.970751328723944207e-01
1.970689790557346999e-01
1.970628221073977560e-01
1.970566546838840583e-01
1.970504804538949495e-01
1.970442994167601047e-01
1.970381115718161102e-01
1.970319169184130415e-01
1.970257154559049984e-01
1.970195071836569611e-01
1.970132921010412930e-01
1.970070739173921115e-01
1.970008452162572421e-01
1.969946097029281196e-01
1.969883673768126897e-01
1.969821182373278357e-01
1.969758622839007933e-01
1.969695995159647106e-01
1.969633299329653642e-01
1.969570535343543038e-01
1.969507740660901562e-01
1.969444840387131745e-01
1.969381871941379425e-01
1.969318835318535910e-01
1.969255730513574665e-01
1.969192557521571574e-01
1.969129316337685787e-01
1.969066006957173043e-01
1.969002629375391500e-01
1.968939221418447294e-01
1.968875707461181512e-01
1.968812125289235437e-01
1.968748474898339706e-01
1.968684756284302673e-01
1.968620969443036217e-01
1.968557114370531047e-01
1.968493191062899716e-01
1.968429199516318895e-01
1.968365177923679099e-01
1.968301049928842250e-01
1.968236853684207921e-01
1.968172589186351906e-01
1.968108256431947423e-01
1.968043855417755117e-01
1.967979386140640830e-01
1.967914848597566435e-01
1.967850242785591786e-01
1.967785607264564973e-01
1.967720864947040960e-01
1.967656054352384110e-01
1.967591175478037302e-01
1.967526228321563875e-01
1.967461212880598220e-01
1.967396129152902684e-01
1.967330977136327042e-01
1.967265756828811274e-01
1.967200468228416654e-01
1.967135150302913582e-01
1.967069725152005011e-01
1.967004231702974004e-01
1.966938669954282071e-01
1.966873039904470655e-01
1.966807341552219424e-01
1.966741574896271882e-01
1.966675739935509482e-01
1.966609836668893330e-01
1.966543904431441725e-01
1.966477864591159586e-01
1.966411756442549008e-01
1.966345579985006309e-01
1.966279335218027724e-01
1.966213022141189704e-01
1.966146640754212749e-01
1.966080191056898130e-01
1.966013673049150368e-01
1.965947126433288950e-01
1.965880471845559696e-01
1.965813748947786432e-01
1.965746957740301393e-01
1.965680098223555328e-01
1.965613170398101406e-01
1.965546174264609369e-01
1.965479109823846382e-01
1.965411977076699512e-01
1.965344816092800539e-01
1.965277546776661999e-01
1.965210209157432775e-01
1.965142803236440139e-01
1.965075329015111283e-01
1.965007786494979980e-01
1.964940175677706291e-01
1.964872496565056303e-01
1.964804749158895192e-01
1.964736973896157035e-01
1.964669089949759029e-01
1.964601137716152912e-01
1.964533117197665990e-01
1.964465028396729929e-01
1.964396871315908510e-01
1.964328645957847674e-01
1.964260352325349623e-01
1.964191990421296774e-01
1.964123601049822809e-01
1.964055102652494389e-01
1.963986535992979232e-01
1.963917901074644645e-01
1.963849197900953136e-01
1.963780426475500718e-01
1.963711586801994979e-01
1.963642678884247317e-01
1.963573702726205961e-01
1.963504699499079575e-01
1.963435586913396813e-01
1.963366406099937289e-01
1.963297157063127740e-01
1.963227839807480946e-01
1.963158454337664560e-01
1.963089000658439498e-01
1.963019478774696014e-01
1.962949888691450095e-01
1.962880271946817468e-01
1.962810545520714267e-01
1.962740750910860754e-01
1.962670888122759194e-01
1.962600957162014548e-01
1.962530958034378326e-01
1.962460890745706121e-01
1.962390755301991474e-01
1.962320551709327565e-01
1.962250321872521797e-01
1.962179982041409865e-01
1.962109574080423136e-01
1.962039097996161052e-01
1.961968553795364889e-01
1.961897941484885000e-01
1.961827261071701911e-01
1.961756512562917165e-01
1.961685695965775522e-01
1.961614853551449100e-01
1.961543900840351795e-01
1.961472880063346580e-01
1.961401791228168934e-01
1.961330634342701718e-01
1.961259409414922716e-01
1.961188116452977637e-01
1.961116755465116823e-01
1.961045326459721072e-01
1.960973872074028568e-01
1.960902307099749720e-01
1.960830674133872131e-01
1.960758973185292575e-01
1.960687204263039662e-01
1.960615367376291884e-01
1.960543462534344583e-01
1.960471489746616058e-01
1.960399449022694474e-01
1.960327383365442766e-01
1.960255206838793229e-01
1.960182962405405960e-01
1.960110650075391481e-01
1.960038269858972726e-01
1.959965821766518068e-01
1.959893305808521058e-01
1.959820721995611525e-01
1.959748070338568071e-01
1.959675394205490917e-01
1.959602606933434632e-01
1.959529751850356827e-01
1.959456828967572894e-01
1.959383838296528679e-01
1.959310779848819073e-01
1.959237653636162479e-01
1.959164459670435232e-01
1.959091197963624686e-01
1.959017912248555149e-01
1.958944515136508413e-01
1.958871050320236951e-01
1.958797517812276290e-01
1.958723917625341537e-01
1.958650249772266594e-01
1.958576514266045232e-01
1.958502711119783357e-01
1.958428840346760624e-01
1.958354946043913136e-01
1.958280940097996137e-01
1.958206866565966875e-01
1.958132725461638468e-01
1.958058516798994453e-01
1.957984240592168801e-01
1.957909896855407339e-01
1.957835485603142134e-01
1.957761006849924323e-01
1.957686505056183413e-01
1.957611891385506175e-01
1.957537210258386284e-01
1.957462461689989108e-01
1.957387645695590206e-01
1.957312762290611130e-01
1.957237811490647739e-01
1.957162793311419680e-01
1.957087707768798146e-01
1.957012599686047682e-01
1.956937379504985752e-01
1.956862092009046816e-01
1.956786737214695204e-01
1.956711315138550955e-01
1.956635825797395090e-01
1.956560269208124925e-01
1.956484645387836785e-01
1.956408954353740515e-01
1.956333241291163261e-01
1.956257415921771881e-01
1.956181523391148647e-01
1.956105563717127349e-01
1.956029536917688050e-01
1.955953443010974013e-01
1.955877282015283380e-01
1.955801053949052515e-01
1.955724758830891252e-01
1.955648442207346405e-01
1.955572013081667837e-01
1.955495516960786273e-01
1.955418953863908016e-01
1.955342323810433935e-01
1.955265626819887859e-01
1.955188862911962644e-01
1.955112032106512687e-01
1.955035134423554199e-01
1.954958215769974361e-01
1.954881184432464281e-01
1.954804086278408570e-01
1.954726921328441835e-01
1.954649689603389640e-01
1.954572391124185515e-01
1.954495025911973105e-01
1.954417593988040103e-01
1.954340095373825748e-01
1.954262576335636936e-01
1.954184944445565286e-01
1.954107245930519210e-01
1.954029480812586872e-01
1.953951649114027689e-01
1.953873750857274549e-01
1.953795786064895790e-01
1.953717754759655423e-01
1.953639656964471227e-01
1.953561539304004557e-01
1.953483308637909421e-01
1.953405011551599124e-01
1.953326648068635651e-01
1.953248218212765286e-01
1.953169722007911946e-01
1.953091159478136662e-01
1.953012530647695588e-01
1.952933835541000029e-01
1.952855121139998040e-01
1.952776293594176982e-01
1.952697399846342330e-01
1.952618439921578741e-01
1.952539413845160443e-01
1.952460321642512098e-01
1.952381163339234338e-01
1.952301938961105432e-01
1.952222648534052418e-01
1.952143292084219106e-01
1.952063916989132952e-01
1.951984428612050515e-01
1.951904874291539027e-01
1.951825254054421477e-01
1.951745567927661296e-01
1.951665815938428139e-01
1.951585998114042930e-01
1.951506114482014220e-01
1.951426165070033192e-01
1.951346197610368538e-01
1.951266116761378733e-01
1.951185970216514631e-01
1.951105758004166024e-01
1.951025480152895064e-01
1.950945136691444870e-01
1.950864727648749519e-01
1.950784253053884088e-01
1.950703712936145418e-01
1.950623155381204232e-01
1.950542484345268446e-01
1.950461747875358309e-01
1.950380946001464555e-01
1.950300078753775812e-01
1.950219146162635864e-01
1.950138148258604709e-01
1.950057085072401941e-01
1.949975956634947827e-01
1.949894811383887927e-01
1.949813552576202536e-01
1.949732228611063267e-01
1.949650839520106760e-01
1.949569385335162275e-01
1.949487866088260024e-01
1.949406281811569275e-01
1.949324632537491886e-01
1.949242918298605409e-01
1.949161187883073632e-01
1.949079343851665702e-01
1.948997434954248820e-01
1.948915461224157708e-01
1.948833422694873363e-01
1.948751319400123527e-01
1.948669151373768615e-01
1.948586918649888589e-01
1.948504621262763248e-01
1.948422308349525567e-01
1.948339881777925719e-01
1.948257390647001042e-01
1.948174834991767135e-01
1.948092214847453596e-01
1.948009530249472654e-01
1.947926781233420557e-01
1.947843967835116707e-01
1.947761090090541491e-01
1.947678197484151719e-01
1.947595191194090580e-01
1.947512120666889668e-01
1.947428985939324564e-01
1.947345787048358479e-01
1.947262524031160569e-01
1.947179196925085953e-01
1.947095805767704579e-01
1.947012350596764307e-01
1.946928881242296072e-01
1.946845298196394625e-01
1.946761651251375791e-01
1.946677940445779298e-01
1.946594165818368583e-01
1.946510327408083052e-01
1.946426425254080272e-01
1.946342459395708213e-01
1.946258429872517182e-01
1.946174386858313399e-01
1.946090230162841328e-01
1.946006009922403579e-01
1.945921726177353428e-01
1.945837378968268971e-01
1.945752968335906774e-01
1.945668494321253772e-01
1.945583956965481753e-01
1.945499356309980665e-01
1.945414742870407998e-01
1.945330015778071187e-01
1.945245225511358367e-01
1.945160372112478553e-01
1.945075455623869465e-01
1.944990476088122866e-01
1.944905433548091700e-01
1.944820328046813207e-01
1.944735159627530297e-01
1.944649979145809393e-01
1.944564685058545184e-01
1.944479328184277322e-01
1.944393908567076390e-01
1.944308426251250277e-01
1.944222881281319204e-01
1.944137273702003788e-01
1.944051603558240859e-01
1.943965870895193737e-01
1.943880126906204209e-01
1.943794269378067430e-01
1.943708349467345720e-01
1.943622367220044778e-01
1.943536322682396511e-01
1.943450215900834055e-01
1.943364046922013699e-01
1.943277815792809893e-01
1.943191522560309970e-01
1.943105218753521379e-01
1.943018801493505698e-01
1.942932322272742929e-01
1.942845781139180550e-01
1.942759178141022502e-01
1.942672513326653971e-01
1.942585786744696341e-01
1.942498998444003033e-01
1.942412148473619538e-01
1.942325288695926910e-01
1.942238315570934959e-01
1.942151280924747647e-01
1.942064184807317240e-01
1.941977027268822487e-01
1.941889808359657243e-01
1.941802528130448791e-01
1.941715186632048395e-01
1.941627783915520489e-01
1.941540372174259399e-01
1.941452847212010446e-01
1.941365261186184799e-01
1.941277614148761155e-01
1.941189906151931099e-01
1.941102137248138515e-01
1.941014307490057100e-01
1.940926416930559839e-01
1.940838465622775066e-01
1.940750506088656513e-01
1.940662433480705718e-01
1.940574300285165532e-01
1.940486106556093271e-01
1.940397852347766350e-01
1.940309537714678401e-01
1.940221162711576741e-01
1.940132727393432399e-01
1.940044231815444553e-01
1.939955728825573100e-01
1.939867112930294957e-01
1.939778436942162787e-01
1.939689700917330561e-01
1.939600904912168744e-01
1.939512048983294823e-01
1.939423133187574699e-01
1.939334157582088825e-01
1.939245122224160234e-01
1.939156080285117656e-01
1.939066925630786031e-01
1.938977711397402159e-01
1.938888437643252471e-01
1.938799104426857101e-01
1.938709711806988478e-01
1.938620259842650240e-01
1.938530748593082220e-01
1.938441178117788766e-01
1.938351601908657185e-01
1.938261913196546171e-01
1.938172165438591943e-01
1.938082358695258356e-01
1.937992493027255736e-01
1.937902568495540878e-01
1.937812585161309553e-01
1.937722543085992344e-01
1.937632442331303217e-01
1.937542336706871149e-01
1.937452118814352586e-01
1.937361842428972913e-01
1.937271507613409216e-01
1.937181114430589768e-01
1.937090662943702635e-01
1.937000153216170417e-01
1.936909585311680226e-01
1.936818959294158149e-01
1.936728329287999983e-01
1.936637587271745065e-01
1.936546787335725606e-01
1.936455929544871335e-01
1.936365013964383430e-01
1.936274040659704265e-01
1.936183009696536284e-01
1.936091921140838945e-01
1.936000775058810408e-01
1.935909625886557683e-01
1.935818364985729123e-01
1.935727046758700942e-01
1.935635671272717684e-01
1.935544238595270361e-01
1.935452748794119215e-01
1.935361201937264852e-01
1.935269598092987098e-01
1.935177937329811415e-01
1.935086274392337491e-01
1.934994500031827491e-01
1.934902668959534722e-01
1.934810781245039635e-01
1.934718836958171928e-01
1.934626836169052178e-01
1.934534778948019951e-01
1.934442665365715130e-01
1.934350495493030730e-01
1.934258324379765914e-01
1.934166042173489919e-01
1.934073703891062701e-01
1.933981309604439203e-01
1.933888859385824721e-01
1.933796353307730698e-01
1.933703791442900610e-01
1.933611173864355492e-01
1.933518500645401705e-01
1.933425771859605402e-01
1.933333042891873244e-01
1.933240203227156451e-01
1.933147308217865179e-01
1.933054357938645273e-01
1.932961355517472946e-01
1.932868322540793049e-01
1.932775263192773318e-01
1.932682177467218432e-01
1.932589065358119307e-01
1.932495982373158561e-01
1.932402817495382785e-01
1.932309626217115217e-01
1.932216408533093399e-01
1.932123164438188656e-01
1.932029893927512953e-01
1.931936596996331190e-01
1.931843273640118652e-01
1.931749923854504392e-01
1.931656603290544394e-01
1.931563200649605017e-01
1.931469771567352611e-01
1.931376316040191998e-01
1.931282834064714238e-01
1.931189325637710508e-01
1.931095790756150177e-01
1.931002229417216332e-01
1.930908641618254151e-01
1.930815083153899769e-01
1.930721442443535663e-01
1.930627775266400559e-01
1.930534081620636777e-01
1.930440361504583702e-01
1.930346614916775838e-01
1.930252841855935320e-01
1.930159042321002993e-01
1.930065216311092346e-01
1.929971419764592855e-01
1.929877540818701054e-01
1.929783635396423169e-01
1.929689703497682596e-01
1.929595745122611450e-01
1.929501760271545852e-01
1.929407748945018708e-01
1.929313711143762766e-01
1.929219646868734483e-01
1.929125612202119144e-01
1.929031494998971197e-01
1.928937351326109884e-01
1.928843181185299904e-01
1.928748984578532999e-01
1.928654761507989923e-01
1.928560511976050162e-01
1.928466235985334953e-01
1.928371933538641503e-01
1.928277660861960063e-01
1.928183305528388680e-01
1.928088923748550176e-01
1.927994515526112451e-01
1.927900080864951293e-01
1.927805619769154821e-01
1.927711132243024872e-01
1.927616618291094486e-01
1.927522077918077115e-01
1.927427567493665006e-01
1.927332974309324265e-01
1.927238354719411351e-01
1.927143708729545379e-01
1.927049036345548361e-01
1.926954337573469345e-01
1.926859612419574153e-01
1.926764860890352316e-01
1.926670082992518185e-01
1.926575335239217590e-01
1.926480504640883940e-01
1.926385647695401104e-01
1.926290764410385492e-01
1.926195854793661955e-01
1.926100918853291821e-01
1.926005956597555413e-01
1.925910968034977855e-01
1.925815953174281614e-01
1.925720968671819078e-01
1.925625901257701222e-01
1.925530807573073433e-01
1.925435687627573833e-01
1.925340541431122543e-01
1.925245368993823980e-01
1.925150170326034305e-01
1.925054945438342546e-01
1.924959694341583927e-01
1.924864473834878575e-01
1.924769170368988147e-01
1.924673840727893215e-01
1.924578484923371580e-01
1.924483102967428083e-01
1.924387694872291554e-01
1.924292260650455888e-01
1.924196800314643963e-01
1.924101313877805697e-01
1.924005858281387371e-01
1.923910319697895444e-01
1.923814755053717684e-01
1.923719164362772960e-01
1.923623547639234099e-01
1.923527904897523177e-01
1.923432236152293473e-01
1.923336541418463330e-01
1.923240820711179522e-01
1.923145131113563333e-01
1.923049358521286556e-01
1.922953560002495510e-01
1.922857735573339222e-01
1.922761885250212910e-01
1.922666009049756319e-01
1.922570106988877314e-01
1.922474179084726897e-01
1.922378225354701986e-01
1.922282303022908312e-01
1.922186297709719549e-01
1.922090266624377208e-01
1.921994209785294339e-01
1.921898127211153495e-01
1.921802018920886201e-01
1.921705884933679609e-01
1.921609725268977886e-01
1.921513539946495541e-01
1.921417386330510346e-01
1.921321149767873382e-01
1.921224887608116161e-01
1.921128599871989306e-01
1.921032286580507120e-01
1.920935947754936202e-01
1.920839583416821539e-01
1.920743193587957087e-01
1.920646778290415191e-01
1.920550395027724178e-01
1.920453928875232308e-01
1.920357437321842387e-01
1.920260920390695625e-01
1.920164378105185810e-01
1.920067810488995663e-01
1.919971217566055766e-01
1.919874599360588963e-01
1.919777955897075394e-01
1.919681344817247282e-01
1.919584650927198544e-01
1.919487931854169938e-01
1.919391187623742390e-01
1.919294418261771051e-01
1.919197623794384189e-01
1.919100804247984848e-01
1.919003959649248081e-01
1.918907090025140927e-01
1.918810253154450973e-01
1.918713333576456126e-01
1.918616389055630977e-01
1.918519419620037803e-01
1.918422425298040024e-01
1.918325406118285004e-01
1.918228362109691554e-01
1.918131293301457985e-01
1.918034199723094857e-01
1.917937139289147552e-01
1.917839996274827430e-01
1.917742828580540349e-01
1.917645636236920414e-01
1.917548419274886229e-01
1.917451177725649492e-01
1.917353911620723605e-01
1.917256620991885097e-01
1.917159305871224684e-01
1.917062024307682189e-01
1.916964660315339242e-01
1.916867271929144911e-01
1.916769859182370084e-01
1.916672422108556262e-01
1.916574960741529721e-01
1.916477475115447304e-01
1.916379965264733143e-01
1.916282431224127225e-01
1.916184931175409223e-01
1.916087348874769003e-01
1.915989742490204761e-01
1.915892112057635266e-01
1.915794457613296531e-01
1.915696779193728216e-01
1.915599076835753367e-01
1.915501350576514772e-01
1.915403600453457200e-01
1.915305884779555934e-01
1.915208087056562425e-01
1.915110265583873095e-01
1.915012420400163951e-01
1.914914551544402987e-01
1.914816659055877945e-01
1.914718742974163279e-01
1.914620803339180943e-01
1.914522840191120179e-01
1.914424911972391341e-01
1.914326901934028380e-01
1.914228868505077619e-01
1.914130824728166036e-01
1.914032785225251720e-01
1.913934750064442691e-01
1.913836719302475231e-01
1.913738692996417301e-01
1.913640671203642174e-01
1.913542712393572764e-01
1.913444699797963999e-01
1.913346691889609430e-01
1.913248688727161584e-01
1.913150690369592732e-01
1.913052696876153258e-01
1.912954708306467133e-01
1.912856724720455315e-01
1.912758746178359892e-01
1.912660772740734372e-01
1.912562862850887835e-01
1.912464899802092944e-01
1.912366942041376916e-01
1.912268989630615812e-01
1.912171042631991558e-01
1.912073101108019979e-01
1.911975165121561904e-01
1.911877234735789299e-01
1.911779310014190825e-01
1.911681449373476560e-01
1.911583536168612041e-01
1.911485628820391858e-01
1.911387727393636105e-01
1.911289831953522089e-01
1.911191942565540758e-01
1.911094059295509184e-01
1.910996182209625527e-01
1.910898307825151243e-01
1.910800451164098301e-01
1.910702482813175784e-01
1.910604461271206977e-01
1.910506386701140702e-01
1.910408259266301589e-01
1.910310079130414507e-01
1.910211846457570972e-01
1.910113561412277727e-01
1.910015224159421765e-01
1.909916893514614356e-01
1.909818452373737152e-01
1.909719959522205301e-01
1.909621415126489807e-01
1.909522819353437484e-01
1.909424172370303707e-01
1.909325474344721052e-01
1.909226725444732875e-01
1.909127925838789985e-01
1.909029134620221502e-01
1.908930234139211979e-01
1.908831283459828665e-01
1.908732282752104437e-01
1.908633232186496276e-01
1.908534131933815048e-01
1.908434982165303218e-01
1.908335783052600987e-01
1.908236534767752957e-01
1.908137296673734773e-01
1.908037950591384979e-01
1.907938555855349383e-01
1.907839112639265755e-01
1.907739621117241491e-01
1.907640081463721493e-01
1.907540493853615293e-01
1.907440858462210176e-01
1.907341175465210870e-01
1.907241504486933970e-01
1.907141726835619167e-01
1.907041871672416622e-01
1.906941907944478265e-01
1.906841835812655983e-01
1.906741655439490313e-01
1.906641366987889830e-01
1.906540970621185271e-01
1.906440466503086240e-01
1.906339914788998391e-01
1.906239195724789837e-01
1.906138369402607391e-01
1.906037435987753548e-01
1.905936395645927706e-01
1.905835248543226446e-01
1.905733994846155188e-01
1.905632634721625973e-01
1.905531168336938586e-01
1.905429656423227314e-01
1.905327978084812024e-01
1.905226193990470496e-01
1.905124304309118721e-01
1.905022309210065712e-01
1.904920208863065401e-01
1.904818003438220886e-01
1.904715693106095176e-01
1.904613278037612101e-01
1.904510819531570753e-01
1.904408195567043049e-01
1.904305467381345041e-01
1.904202635147075884e-01
1.904099699037218041e-01
1.903996659225166976e-01
1.903893515884751975e-01
1.903790269190177575e-01
1.903686919316099069e-01
1.903583528120688650e-01
1.903479972474385884e-01
1.903376314174856088e-01
1.903272553398406286e-01
1.903168690321737910e-01
1.903064725121978995e-01
1.902960657976664194e-01
1.902856489063772805e-01
1.902752218561662989e-01
1.902647908879497307e-01
1.902543435796054117e-01
1.902438861660951108e-01
1.902334186654238701e-01
1.902229410956383371e-01
1.902124534748314277e-01
1.902019558211325567e-01
1.901914481527172407e-01
1.901809304878027684e-01
1.901704091215390968e-01
1.901598715243762727e-01
1.901493239856087147e-01
1.901387665236232150e-01
1.901281991568494478e-01
1.901176219037600257e-01
1.901070347828698326e-01
1.900964378127378007e-01
1.900858310119634131e-01
1.900752207290538898e-01
1.900645943288025164e-01
1.900539581539595901e-01
1.900433122232976502e-01
1.900326565556348934e-01
1.900219911698302067e-01
1.900113160847858307e-01
1.900006313194489149e-01
1.899899368928122390e-01
1.899792392058359536e-01
1.899685255194671629e-01
1.899578022290170365e-01
1.899470693536497168e-01
1.899363269125748654e-01
1.899255749250422787e-01
1.899148134103495478e-01
1.899040423878375072e-01
1.898932618768897629e-01
1.898824783300126773e-01
1.898716789061487276e-01
1.898608700522546044e-01
1.898500517878921878e-01
1.898392241326666285e-01
1.898283871062280970e-01
1.898175407282699789e-01
1.898066850185317345e-01
1.897958199967974546e-01
1.897849521661778838e-01
1.897740685854995557e-01
1.897631757524309293e-01
1.897522736869349524e-01
1.897413624090199813e-01
1.897304419387376428e-01
1.897195122961848335e-01
1.897085735015055230e-01
1.896976255748864526e-01
1.896866750690914538e-01
1.896757089447507760e-01
1.896647337492931296e-01
1.896537495030898857e-01
1.896427562265535771e-01
1.896317539401449759e-01
1.896207426643695682e-01
1.896097224197813291e-01
1.895986932269742575e-01
1.895876616873891085e-01
1.895766146654240814e-01
1.895655587572971368e-01
1.895544939837880971e-01
1.895434203657242744e-01
1.895323379239785000e-01
1.895212466794702344e-01
1.895101466531648737e-01
1.894990378660751373e-01
1.894879269673199473e-01
1.894768007270717924e-01
1.894656657893395435e-01
1.894545221753219932e-01
1.894433699062643139e-01
1.894322090034571138e-01
1.894210394882377413e-01
1.894098613819917842e-01
1.893986747061507381e-01
1.893874861565011392e-01
1.893762824110275800e-01
1.893650701605235631e-01
1.893538494266086558e-01
1.893426202309504980e-01
1.893313825952631646e-01
1.893201365413080817e-01
1.893088820908949421e-01
1.892976192658810675e-01
1.892863548076837432e-01
1.892750753041852474e-01
1.892637874919279595e-01
1.892524913929604646e-01
1.892411870293755349e-01
1.892298744233179841e-01
1.892185535969780341e-01
1.892072245725941737e-01
1.891958873724546020e-01
1.891845487825515870e-01
1.891731953027913637e-01
1.891618337144115869e-01
1.891504640398915249e-01
1.891390863017586299e-01
1.891277005225927288e-01
1.891163067250166696e-01
1.891049049317045927e-01
1.890934951653794049e-01
1.890820842555358539e-01
1.890706586162632930e-01
1.890592250724251744e-01
1.890477836469372508e-01
1.890363343627677883e-01
1.890248772429319046e-01
1.890134123104933728e-01
1.890019395885680353e-01
1.889904591003193635e-01
1.889789708689580405e-01
1.889674817710265131e-01
1.889559781278579709e-01
1.889444668114985126e-01
1.889329478453585509e-01
1.889214212528989578e-01
1.889098870576287614e-01
1.888983452831070609e-01
1.888867959529446361e-01
1.888752390908008394e-01
1.888636816143743069e-01
1.888521097638976576e-01
1.888405304527037420e-01
1.888289437046518637e-01
1.888173495436518967e-01
1.888057479936632310e-01
1.887941390786981033e-01
1.887825228228158514e-01
1.887708992501291871e-01
1.887592753183515715e-01
1.887476371889163784e-01
1.887359918153006799e-01
1.887243392218172222e-01
1.887126794328320423e-01
1.887010124727602767e-01
1.886893383660702417e-01
1.886776571372786593e-01
1.886659673584913099e-01
1.886542616978383047e-01
1.886425225376873460e-01
1.886307568524677181e-01
1.886189646444041412e-01
1.886071459157306340e-01
1.885953006686915956e-01
1.885834289055408619e-01
1.885715306285408455e-01
1.885596058399655328e-01
1.885476616723401333e-01
1.885356838832708271e-01
1.885236795895045003e-01
1.885116487933552742e-01
1.884995914971444031e-01
1.884875077032066026e-01
1.884753974138837218e-01
1.884632606315286563e-01
1.884510973585040716e-01
1.884389148695293781e-01
1.884266986380791487e-01
1.884144559231070715e-01
1.884021867270152528e-01
1.883898910522192327e-01
1.883775689011397136e-01
1.883652202762119698e-01
1.883528451798776315e-01
1.883404436145924010e-01
1.883280229971549258e-01
1.883155685171374050e-01
1.883030875755878353e-01
1.882905801750016928e-01
1.882780463178828911e-01
1.882654860067458358e-01
1.882528992441172278e-01
1.882402860325300686e-01
1.882276463745318484e-01
1.882149878288853495e-01
1.882022953014988176e-01
1.881895763353987339e-01
1.881768309331713074e-01
1.881640590974137939e-01
1.881512608307346623e-01
1.881384361357512358e-01
1.881255850150921338e-01
1.881127074713970782e-01
1.880998112052681692e-01
1.880868808392022751e-01
1.880739240580784621e-01
1.880609408645767533e-01
1.880479312613898835e-01
1.880348952512189420e-01
1.880218328367771752e-01
1.880087440392566034e-01
1.879956289380106393e-01
1.879824953835649570e-01
1.879693277155058406e-01
1.879561337603302962e-01
1.879429135208000035e-01
1.879296669996890212e-01
1.879163941997813725e-01
1.879030951238722102e-01
1.878897697747679840e-01
1.878764181552848578e-01
1.878630482485907083e-01
1.878496441124934413e-01
1.878362137145300481e-01
1.878227570575592420e-01
1.878092741444526148e-01
1.877957649780888916e-01
1.877822295613631731e-01
1.877686678971764445e-01
1.877550799884426524e-01
1.877414739592196125e-01
1.877278335858126868e-01
1.877141669766629606e-01
1.877004741347283734e-01
1.876867550629765236e-01
1.876730097643874440e-01
1.876592382419503824e-01
1.876454404986668267e-01
1.876316165375492562e-01
1.876177746234045096e-01
1.876038982513186237e-01
1.875899956704984717e-01
1.875760668840012746e-01
1.875621118948932187e-01
1.875481307062538683e-01
1.875341233211720859e-01
1.875200897427487245e-01
1.875060299740952119e-01
1.874919524206237753e-01
1.874778402964938084e-01
1.874637019915342817e-01
1.874495375089017535e-01
1.874353468517634957e-01
1.874211300232986599e-01
1.874068870266977493e-01
1.873926178651620089e-01
1.873783225419031195e-01
1.873640096027873458e-01
1.873496619813538044e-01
1.873352882079009907e-01
1.873208882856877699e-01
1.873064622179833605e-01
1.872920100080677497e-01
1.872775316592334427e-01
1.872630271747835751e-01
1.872484965580323568e-01
1.872339484951449640e-01
1.872193656393506267e-01
1.872047566612677905e-01
1.871901215642549077e-01
1.871754603516847526e-01
1.871607730269405079e-01
1.871460595934179572e-01
1.871313200545232092e-01
1.871165544136742520e-01
1.871017714971735524e-01
1.870869536782677200e-01
1.870721097677297828e-01
1.870572397690231925e-01
1.870423436856253618e-01
1.870274215210229740e-01
1.870124732787153687e-01
1.869974989622140427e-01
1.869824985750416779e-01
1.869674810834728584e-01
1.869524285811039743e-01
1.869373500186994330e-01
1.869222453998295452e-01
1.869071147280754186e-01
1.868919580070296238e-01
1.868767752402964444e-01
1.868615664314935421e-01
1.868463315842489314e-01
1.868310798046404486e-01
1.868157929069567125e-01
1.868004799817856165e-01
1.867851410328028872e-01
1.867697760636948812e-01
1.867543850781623604e-01
1.867389680799167728e-01
1.867235250726810569e-01
1.867080560601909744e-01
1.866925702881513383e-01
1.866770492918974900e-01
1.866615023016652275e-01
1.866459293212364146e-01
1.866303303544079029e-01
1.866147054049852039e-01
1.865990544767888726e-01
1.865833775736491784e-01
1.865676746994115454e-01
1.865519552392253533e-01
1.865362004498387627e-01
1.865204197009533438e-01
1.865046129964609278e-01
1.864887803402659472e-01
1.864729217362850189e-01
1.864570371884445854e-01
1.864411267006873263e-01
1.864251902769645808e-01
1.864092374416901621e-01
1.863932491733951147e-01
1.863772349810637052e-01
1.863611948686987319e-01
1.863451288403131234e-01
1.863290368999341307e-01
1.863129190515983025e-01
1.862967752993593962e-01
1.862806056472779415e-01
1.862644197588387562e-01
1.862481983347429593e-01
1.862319510230662778e-01
1.862156778279226987e-01
1.861993787534361178e-01
1.861830538037447247e-01
1.861667029829978670e-01
1.861503262953589088e-01
1.861339237450006789e-01
1.861175051342823517e-01
1.861010508864703039e-01
1.860845707885361855e-01
1.860680648447058938e-01
1.860515330592166228e-01
1.860349754363178898e-01
1.860183919802723684e-01
1.860017826953548337e-01
1.859851475858530501e-01
1.859684866560666616e-01
1.859518098624221294e-01
1.859350973203995894e-01
1.859183589710670104e-01
1.859015948187749956e-01
1.858848048678861387e-01
1.858679891227771053e-01
1.858511475878355523e-01
1.858342802674651240e-01
1.858173871660787346e-01
1.858004783785431602e-01
1.857835337437757917e-01
1.857665633413091988e-01
1.857495671756086153e-01
1.857325452511522090e-01
1.857154975724303325e-01
1.856984241439468553e-01
1.856813249702187474e-01
1.856642000557759964e-01
1.856470596337103096e-01
1.856298832668086818e-01
1.856126811728541770e-01
1.855954533564278253e-01
1.855781998221239515e-01
1.855609205745483714e-01
1.855436156183216390e-01
1.855262849580770201e-01
1.855089285984579117e-01
1.854915569105692885e-01
1.854741491815019572e-01
1.854567157670752586e-01
1.854392566719853530e-01
1.854217719009432219e-01
1.854042614586725868e-01
1.853867253499111023e-01
1.853691635794087467e-01
1.853515761519276550e-01
1.853339735763547824e-01
1.853163348645438246e-01
1.852986705101195564e-01
1.852809805178976810e-01
1.852632648927089731e-01
1.852455236393934224e-01
1.852277567628076438e-01
1.852099642678191049e-01
1.851921461593100116e-01
1.851743130837206208e-01
1.851564437781254568e-01
1.851385488737327112e-01
1.851206283754743831e-01
1.851026822883006240e-01
1.850847106171726320e-01
1.850667133670643727e-01
1.850486905429641060e-01
1.850306421498731924e-01
1.850125789715495739e-01
1.849944794707660822e-01
1.849763544160736295e-01
1.849582038125265615e-01
1.849400276651938790e-01
1.849218259791577113e-01
1.849035987595119834e-01
1.848853460113663860e-01
1.848670677398429052e-01
1.848487748657743346e-01
1.848304455781190903e-01
1.848120907825304415e-01
1.847937104841846367e-01
1.847753046882707195e-01
1.847568733999930823e-01
1.847384166245685799e-01
1.847199343672265570e-01
1.847014266332129007e-01
1.846829044801863162e-01
1.846643458237882673e-01
1.846457617065291046e-01
1.846271521337062016e-01
1.846085171106322531e-01
1.845898566426339149e-01
1.845711707350497777e-01
1.845524593932335589e-01
1.845337226225527427e-01
1.845149716172412857e-01
1.844961840201324033e-01
1.844773710103401465e-01
1.844585325932843467e-01
1.844396687744030150e-01
1.844207795591441268e-01
1.844018649529721443e-01
1.843829249613649079e-01
1.843639595898121930e-01
1.843449801688639700e-01
1.843259640690678436e-01
1.843069226058800525e-01
1.842878557848479371e-01
1.842687636115313554e-01
1.842496460915056256e-01
1.842305032303580281e-01
1.842113350336922195e-01
1.841921415071236801e-01
1.841729341172507195e-01
1.841536899628693769e-01
1.841344204955154551e-01
1.841151257208612502e-01
1.840958056445924917e-01
1.840764602724098420e-01
1.840570896100288956e-01
1.840376936631767935e-01
1.840182724375967749e-01
1.839988375356639838e-01
1.839793657849688735e-01
1.839598687728548065e-01
1.839403465051207831e-01
1.839207989875805693e-01
1.839012262260609765e-01
1.838816282264046920e-01
1.838620049944659773e-01
1.838423565361161638e-01
1.838226945892288133e-01
1.838029957107475132e-01
1.837832716235463237e-01
1.837635223335520873e-01
1.837437478467066898e-01
1.837239481689651732e-01
1.837041233062969847e-01
1.836842732646864484e-01
1.836643980501331264e-01
1.836445095357251422e-01
1.836245840083300940e-01
1.836046333260684948e-01
1.835846574949967780e-01
1.835646565211859482e-01
1.835446304107201387e-01
1.835245791696982764e-01
1.835045028042342485e-01
1.834844013204545987e-01
1.834642867263773514e-01
1.834441350393717085e-01
1.834239582525189760e-01
1.834037563720049280e-01
1.833835294040294384e-01
1.833632773548076744e-01
1.833430002305699857e-01
1.833226980375591841e-01
1.833023707820346238e-01
1.832820306066400839e-01
1.832616532598484449e-01
1.832412508694016839e-01
1.832208234416175530e-01
1.832003709828281257e-01
1.831798934993776051e-01
1.831593909976298451e-01
1.831388634839579144e-01
1.831183109647537277e-01
1.830977457169860878e-01
1.830771432208380123e-01
1.830565157384122787e-01
1.830358632761576176e-01
1.830151858405379139e-01
1.829944834380334562e-01
1.829737560751349412e-01
1.829530037583523838e-01
1.829322264942081777e-01
1.829114366936901159e-01
1.828906095693089706e-01
1.828697575172207324e-01
1.828488805440069975e-01
1.828279786562659603e-01
1.828070518606089434e-01
1.827861001636637561e-01
1.827651235720716971e-01
1.827441220924893583e-01
1.827231082696056386e-01
1.827020570488954998e-01
1.826809809602529810e-01
1.826598800103915732e-01
1.826387542060456115e-01
1.826176035539600617e-01
1.825964280608982082e-01
1.825752277336353813e-01
1.825540025789642307e-01
1.825327652749516583e-01
1.825114905006835209e-01
1.824901909194683314e-01
1.824688665381584973e-01
1.824475173636191105e-01
1.824261434027349138e-01
1.824047446624011970e-01
1.823833211495317352e-01
1.823618728710551251e-01
1.823404126380863133e-01
1.823189148639852708e-01
1.822973923451441103e-01
1.822758450885541837e-01
1.822542731012175288e-01
1.822326763901533642e-01
1.822110549623958131e-01
1.821894088249946253e-01
1.821677379850141221e-01
1.821460553862890019e-01
1.821243351771165420e-01
1.821025902866465485e-01
1.820808207220054875e-01
1.820590264903336752e-01
1.820372075987882199e-01
1.820153640545406348e-01
1.819934958647798084e-01
1.819716030367075910e-01
1.819496986465305444e-01
1.819277565781775852e-01
1.819057898932092965e-01
1.818837985988901729e-01
1.818617827025012790e-01
1.818397422113371409e-01
1.818176771327082442e-01
1.817955874739417554e-01
1.817734732423800792e-01
1.817513344453793311e-01
1.817291843058229939e-01
1.817069964147085825e-01
1.816847839803172604e-01
1.816625470100687034e-01
1.816402855113976866e-01
1.816179994917558327e-01
1.815956889586095024e-01
1.815733539194393231e-01
1.815509943817452954e-01
1.815286237000382774e-01
1.815062152024393971e-01
1.814837822288975500e-01
1.814613247869743262e-01
1.814388428842459711e-01
1.814163365283039953e-01
1.813938057267568960e-01
1.813712504872270759e-01
1.813486708173536188e-01
1.813260802029174890e-01
1.813034517098867093e-01
1.812807988095197220e-01
1.812581215095196985e-01
1.812354198176046594e-01
1.812126937415093064e-01
1.811899432889818584e-01
1.811671684677889915e-01
1.811443692857135912e-01
1.811215593594315276e-01
1.810987114935023456e-01
1.810758392901246905e-01
1.810529427571441752e-01
1.810300219024220669e-01
1.810070767338357312e-01
1.809841072592776601e-01
1.809611134866574989e-01
1.809380954238997141e-01
1.809150668182048505e-01
1.808920002134765115e-01
1.808689093424777350e-01
1.808457942131979634e-01
1.808226548336420159e-01
1.807994912118318087e-01
1.807763033558041910e-01
1.807530912736136086e-01
1.807298549733289961e-01
1.807066083322894090e-01
1.806833236345119498e-01
1.806600147429424097e-01
1.806366816657144492e-01
1.806133244109786040e-01
1.805899429869012862e-01
1.805665374016657831e-01
1.805431076634712584e-01
1.805196537805334178e-01
1.804961897599369758e-01
1.804726876265984048e-01
1.804491613732552291e-01
1.804256110081868258e-01
1.804020365396902248e-01
1.803784379760788315e-01
1.803548153256812614e-01
1.803311685968442268e-01
1.803074977979289839e-01
1.802838170653719430e-01
1.802600981657845880e-01
1.802363552212982167e-01
1.802125882403400325e-01
1.801887972313552244e-01
1.801649822028033587e-01
1.801411431631613769e-01
1.801172801209239283e-01
1.800933930845993736e-01
1.800694963195698106e-01
1.800455613349536965e-01
1.800216023818731470e-01
1.799976194689053011e-01
1.799736126046418416e-01
1.799495817976923262e-01
1.799255270566816334e-01
1.799014483902517392e-01
1.798773458070616060e-01
1.798532337010274040e-01
1.798290833245989595e-01
1.798049090574798670e-01
1.797807109083961463e-01
1.797564888860891386e-01
1.797322429993176707e-01
1.797079732568559463e-01
1.796836796674959325e-01
1.796593622400474155e-01
1.796350354965411955e-01
1.796106704335994064e-01
1.795862815590879569e-01
1.795618688818833020e-01
1.795374324108779951e-01
1.795129721549804103e-01
1.794884881231162410e-01
1.794639803242288334e-01
1.794394487672772431e-01
1.794149081019825176e-01
1.793903290699941921e-01
1.793657263069148300e-01
1.793410998217728203e-01
1.793164496236110961e-01
1.792917757214906316e-01
1.792670781244896649e-01
1.792423568417012558e-01
1.792176118822388919e-01
1.791928580230778834e-01
1.791680657517643049e-01
1.791432498312054977e-01
1.791184102705823955e-01
1.790935470790910866e-01
1.790686602659437576e-01
1.790437498403740224e-01
1.790188158116248207e-01
1.789938581889645719e-01
1.789688918761840886e-01
1.789438871076075577e-01
1.789188587730098368e-01
1.788938068817225724e-01
1.788687314430977837e-01
1.788436324665009791e-01
1.788185099613170959e-01
1.787933639369478356e-01
1.787681944028122194e-01
1.787430163890699752e-01
1.787177998777222943e-01
1.786925598849619656e-01
1.786672964202763447e-01
1.786420094931711056e-01
1.786166991131675763e-01
1.785913692562511312e-01
1.785660259936154293e-01
1.785406694001721584e-01
1.785153146090129317e-01
1.784899313918641983e-01
1.784645348739111737e-01
1.784391250651836125e-01
1.784137019757245368e-01
1.783882656155922342e-01
1.783628159948560388e-01
1.783373531236002174e-01
1.783118770119220264e-01
1.782864028641814591e-01
1.782609003098803435e-01
1.782353845455236785e-01
1.782098555812632323e-01
1.781843134272643181e-01
1.781587580937035176e-01
1.781331895907751761e-01
1.781076079286839087e-01
1.780820131176486520e-01
1.780564204328081712e-01
1.780307993624179463e-01
1.780051651738175367e-01
1.779795178772803910e-01
1.779538574830935027e-01
1.779281840015580762e-01
1.779024974429891937e-01
1.778767978177140940e-01
1.778510851360765588e-01
1.778253747434989096e-01
1.777996359879811528e-01
1.777738842072025260e-01
1.777481194115612673e-01
1.777223416114664389e-01
1.776965508173430908e-01
1.776707470396312605e-01
1.776449302887818105e-01
1.776191005752610352e-01
1.775932733142775444e-01
1.775674177145781241e-01
1.775415491836825344e-01
1.775156677321123033e-01
1.774897733704041691e-01
1.774638661091061942e-01
1.774379459587826502e-01
1.774120129300104654e-01
1.773860670333805567e-01
1.773601237533807828e-01
1.773341521605188431e-01
1.773081677316500349e-01
1.772821704774226181e-01
1.772561604084975095e-01
1.772301375355495590e-01
1.772041018692684378e-01
1.771780534203578616e-01
1.771519921995352576e-01
1.771259337600548101e-01
1.770998470352109777e-01
1.770737475706858355e-01
1.770476353772525435e-01
1.770215104656991389e-01
1.769953728468281473e-01
1.769692225314563050e-01
1.769430595304133935e-01
1.769168838545447375e-01
1.768907111253549824e-01
1.768645101399628494e-01
1.768382965123577732e-01
1.768120702534411448e-01
1.767858313741298981e-01
1.767595798853526246e-01
1.767333157980560676e-01
1.767070391231982396e-01
1.766807498717508085e-01
1.766544637329470757e-01
1.766281493687787973e-01
1.766018224610208520e-01
1.765754830207053039e-01
1.765491310588756524e-01
1.765227665865904405e-01
1.764963896149256417e-01
1.764700001549681652e-01
1.764435982178219620e-01
1.764171838146019189e-01
1.763907727091698074e-01
1.763643334146277608e-01
1.763378816874446309e-01
1.763114175387957006e-01
1.762849409798709077e-01
1.762584520218743456e-01
1.762319506760247623e-01
1.762054369535553944e-01
1.761789108657145775e-01
1.761523882429607002e-01
1.761258374655307879e-01
1.760992743565532592e-01
1.760726989273352361e-01
1.760461111891974406e-01
1.760195111534747503e-01
1.759928988315201948e-01
1.759662742346960740e-01
1.759396373743833952e-01
1.759130041470956529e-01
1.758863428012949481e-01
1.758596692262262562e-01
1.758329834333284825e-01
1.758062854340552428e-01
1.757795752398740863e-01
1.757528528622697706e-01
1.757261183127393767e-01
1.756993716027949737e-01
1.756726286944570448e-01
1.756458577055134973e-01
1.756190745907771356e-01
1.755922793618199806e-01
1.755654720302302074e-01
1.755386526076086473e-01
1.755118211055726185e-01
1.754849775357542052e-01
1.754581219097998690e-01
1.754312702546793612e-01
1.754043905586226137e-01
1.753774988414545932e-01
1.753505951148808806e-01
1.753236793906237656e-01
1.752967516804205261e-01
1.752698119960238721e-01
1.752428603492000025e-01
1.752158967517308819e-01
1.751889372949719803e-01
1.751619498387246843e-01
1.751349504672621848e-01
1.751079391924269535e-01
1.750809160260778374e-01
1.750538809800874507e-01
1.750268340663433397e-01
1.749997752967493159e-01
1.749727046832235122e-01
1.749456383809394056e-01
1.749185441224072046e-01
1.748914380557848869e-01
1.748643201930499269e-01
1.748371905461973963e-01
1.748100491272381318e-01
1.747828959481969591e-01
1.747557310211155235e-01
1.747285543580486822e-01
1.747013821774093811e-01
1.746741820855787775e-01
1.746469702940156576e-01
1.746197468148393828e-01
1.745925116601813598e-01
1.745652648421899822e-01
1.745380063730302966e-01
1.745107362648808946e-01
1.744834545299371875e-01
1.744561774492691675e-01
1.744288725042921206e-01
1.744015559691899364e-01
1.743742278562198655e-01
1.743468881776538693e-01
1.743195369457792299e-01
1.742921741729005491e-01
1.742647998713351964e-01
1.742374140534201366e-01
1.742100330622939897e-01
1.741826242555868931e-01
1.741552039696183107e-01
1.741277722167871023e-01
1.741003290095039513e-01
1.740728743601976936e-01
1.740454082813138736e-01
1.740179307853103041e-01
1.739904418846652256e-01
1.739629579839890305e-01
1.739354463183245270e-01
1.739079232855306190e-01
1.738803888981459989e-01
1.738528431687250686e-01
1.738252861098374957e-01
1.737977177340699342e-01
1.737701380540244145e-01
1.737425470823186768e-01
1.737149612844356428e-01
1.736873477740363270e-01
1.736597230099170552e-01
1.736320870047590725e-01
1.736044397712601106e-01
1.735767813221336664e-01
1.735491116701084469e-01
1.735214308279293682e-01
1.734937388083570564e-01
1.734660521371363395e-01
1.734383378077689053e-01
1.734106123393802656e-01
1.733828757447951618e-01
1.733551280368548775e-01
1.733273692284182377e-01
1.732995993323563910e-01
1.732718183615605256e-01
1.732440263289355409e-01
1.732162398198685005e-01
1.731884257089399415e-01
1.731606005749873889e-01
1.731327644309814118e-01
1.731049172899097321e-01
1.730770591647728951e-01
1.730491900685912632e-01
1.730213100143971339e-01
1.729934190152457862e-01
1.729655337155426853e-01
1.729376208721942754e-01
1.729096971231302016e-01
1.728817624814674714e-01
1.728538169603378027e-01
1.728258605728900110e-01
1.727978933322907307e-01
1.727699152517209735e-01
1.727419263443790154e-01
1.727139433130626123e-01
1.726859327982688264e-01
1.726579114963873729e-01
1.726298794206833631e-01
1.726018365844353974e-01
1.725737830009407281e-01
1.725457186835133161e-01
1.725176436454821660e-01
1.724895579001933799e-01
1.724614782081960729e-01
1.724333710948587339e-01
1.724052533143932697e-01
1.723771248802136169e-01
1.723489858057468682e-01
1.723208361044397119e-01
1.722926757897552119e-01
1.722645048751705876e-01
1.722363233741817656e-01
1.722081481044454021e-01
1.721799454774913252e-01
1.721517323047114245e-01
1.721235085996687952e-01
1.720952743759417980e-01
1.720670296471256133e-01
1.720387744268337959e-01
1.720105087286949996e-01
1.719822325663553642e-01
1.719539628139248322e-01
1.719256657704049118e-01
1.718973583037139985e-01
1.718690404275664552e-01
1.718407121556922990e-01
1.718123735018384779e-01
1.717840244797684823e-01
1.717556651032635662e-01
1.717272953861218032e-01
1.716989322582472832e-01
1.716705419074330830e-01
1.716421412574680727e-01
1.716137303222184940e-01
1.715853091155658539e-01
1.715568776514093674e-01
1.715284359436672901e-01
1.714999840062723657e-01
1.714715218531744911e-01
1.714430664694076567e-01
1.714145839328929388e-01
1.713860912226223276e-01
1.713575883526150534e-01
1.713290753369062780e-01
1.713005521895508143e-01
1.712720189246175195e-01
1.712434755561951238e-01
1.712149220983883446e-01
1.711863755906841145e-01
1.711578020024834279e-01
1.711292183673079337e-01
1.711006246993309055e-01
1.710720210127439356e-01
1.710434073217544926e-01
1.710147836405893074e-01
1.709861499834907650e-01
1.709575063647197357e-01
1.709288698775356385e-01
1.709002063841837393e-01
1.708715329720356113e-01
1.708428496554218468e-01
1.708141564486870267e-01
1.707854533661984364e-01
1.707567404223367391e-01
1.707280176315016940e-01
1.706992850081110458e-01
1.706705425665976938e-01
1.706418074591621870e-01
1.706130454306087341e-01
1.705842736273334159e-01
1.705554920638405747e-01
1.705267007546529823e-01
1.704978997143094532e-01
1.704690889573684531e-01
1.704402684984036576e-01
1.704114383520087261e-01
1.703826157226902560e-01
1.703537662510341000e-01
1.703249071358217126e-01
1.702960383917174192e-01
1.702671600334005331e-01
1.702382721796393272e-01
1.702093750797975535e-01
1.701804687565328100e-01
1.701515532235448602e-01
1.701226457349140353e-01
1.700937118291329653e-01
1.700647687548434428e-01
1.700358165258255005e-01
1.700068551558773233e-01
1.699778846588166914e-01
1.699489050484818686e-01
1.699199163387294376e-01
1.698909185434369640e-01
1.698619289657697928e-01
1.698329130464982240e-01
1.698038880834235598e-01
1.697748540905019143e-01
1.697458110817073318e-01
1.697167590710319529e-01
1.696876980724912887e-01
1.696586281001157270e-01
1.696295491679598033e-01
1.696004786276061882e-01
1.695713818234407810e-01
1.695422761017614244e-01
1.695131614766978712e-01
1.694840379624003579e-01
1.694549055730400489e-01
1.694257643228050392e-01
1.693966142259054619e-01
1.693674552965714342e-01
1.693383049341223301e-01
1.693091283879261666e-01
1.692799430520921522e-01
1.692507489409292298e-01
1.692215460687639395e-01
1.691923344499438597e-01
1.691631140988364979e-01
1.691338850298299556e-01
1.691046472573300430e-01
1.690754182277058870e-01
1.690461630966859086e-01
1.690168993055039537e-01
1.689876268686472116e-01
1.689583458006216343e-01
1.689290561159522142e-01
1.688997578291867585e-01
1.688704509548901167e-01
1.688411355076489540e-01
1.688118289801823213e-01
1.687824964359750934e-01
1.687531553626911429e-01
1.687238057749960163e-01
1.686944476875761323e-01
1.686650811151365614e-01
1.686357060724033574e-01
1.686063225741211147e-01
1.685769306350566321e-01
1.685475477935781119e-01
1.685181390223353670e-01
1.684887218547188037e-01
1.684592963055748238e-01
1.684298623897693692e-01
1.684004201221891428e-01
1.683709695177402210e-01
1.683415105913493859e-01
1.683120433579636255e-01
1.682825854008832001e-01
1.682531016033564919e-01
1.682236095437867895e-01
1.681941092372018498e-01
1.681646006986491360e-01
1.681350839431978161e-01
1.681055589859344890e-01
1.680760258419678466e-01
1.680464845264282303e-01
1.680169526668252589e-01
1.679873950584523379e-01
1.679578293240044373e-01
1.679282554786922232e-01
1.678986735377454576e-01
1.678690835164152739e-01
1.678394854299724570e-01
1.678098792937090522e-01
1.677802651229364783e-01
1.677506605886439073e-01
1.677210303996362062e-01
1.676913922221679454e-01
1.676617460716338659e-01
1.676320919634481377e-01
1.676024299130448036e-01
1.675727599358788900e-01
1.675430820474264060e-01
1.675133962631831785e-01
1.674837202968765815e-01
1.674540187723050910e-01
1.674243093985449127e-01
1.673945921911751955e-01
1.673648671657949616e-01
1.673351343380231615e-01
1.673053937234993960e-01
1.672756453378858033e-01
1.672458891968631178e-01
1.672161430561467932e-01
1.671863714560308245e-01
1.671565921476657057e-01
1.671268051468148830e-01
1.670970104692615088e-01
1.670672081308133827e-01
1.670373981472961789e-01
1.670075805345562769e-01
1.669777553084621502e-01
1.669479402659610479e-01
1.669180998653583825e-01
1.668882518991205988e-01
1.668583963831981598e-01
1.668285333335630671e-01
1.667986627662082499e-01
1.667687846971472876e-01
1.667388991424139655e-01
1.667090061180648286e-01
1.666791234615081496e-01
1.666492155506027473e-01
1.666193002183635197e-01
1.665893774809286687e-01
1.665594473544570464e-01
1.665295098551320963e-01
1.664995649991551918e-01
1.664696128027475241e-01
1.664396532821554864e-01
1.664097043144731058e-01
1.663797301986669752e-01
1.663497488075227349e-01
1.663197601573700446e-01
1.662897642645579377e-01
1.662597611454569857e-01
1.662297508164582993e-01
1.661997332939743055e-01
1.661697085944398578e-01
1.661396946338504765e-01
1.661096556338523267e-01
1.660796095062209154e-01
1.660495562674753067e-01
1.660194959341548260e-01
1.659894285228214472e-01
1.659593540500557962e-01
1.659292725324623685e-01
1.658991839866654217e-01
1.658691063667699916e-01
1.658390038186891013e-01
1.658088942923970355e-01
1.657787778046028171e-01
1.657486543720388394e-01
1.657185240114568137e-01
1.656883867396309329e-01
1.656582425733564290e-01
1.656280915294511824e-01
1.655979515993207252e-01
1.655677868547615894e-01
1.655376152831388170e-01
1.655074369013559421e-01
1.654772517263360387e-01
1.654470597750252181e-01
1.654168610643902970e-01
1.653866556114201303e-01
1.653564434331238342e-01
1.653262425573993055e-01
1.652960169835503423e-01
1.652657847355248344e-01
1.652355458304191060e-01
1.652053002853506869e-01
1.651750481174585894e-01
1.651447893439053627e-01
1.651145239818725408e-01
1.650842520485644171e-01
1.650539916075465796e-01
1.650237065872791620e-01
1.649934150474700045e-01
1.649631170054097207e-01
1.649328124784115723e-01
1.649025014838098047e-01
1.648721840389617554e-01
1.648418601612443579e-01
1.648115298680595808e-01
1.647812112578060928e-01
1.647508681897669192e-01
1.647205187585794040e-01
1.646901629817311696e-01
1.646598008767313215e-01
1.646294324611103921e-01
1.645990577524213960e-01
1.645686767682391083e-01
1.645382895261607303e-01
1.645079141585804594e-01
1.644775144572897529e-01
1.644471085510147423e-01
1.644166964574390599e-01
1.643862781942691531e-01
1.643558537792342844e-01
1.643254232300853657e-01
1.642949865645937924e-01
1.642645438005546632e-01
1.642340949557860585e-01
1.642036581994557043e-01
1.641731972503618908e-01
1.641427302741099159e-01
1.641122572886051789e-01
1.640817783117754503e-01
1.640512933615698166e-01
1.640208024559604016e-01
1.639903056129404235e-01
1.639598028505268590e-01
1.639293123700750754e-01
1.638987978265116219e-01
1.638682774177249724e-01
1.638377511618215876e-01
1.638072190769269687e-01
1.637766811811915413e-01
1.637461374927882685e-01
1.637155880299105970e-01
1.636850328107761210e-01
1.636544900680559911e-01
1.636239233945492866e-01
1.635933510195581309e-01
1.635627729583789547e-01
1.635321891361767865e-01
1.635015995282244616e-01
1.634710041542462577e-01
1.634404030339919323e-01
1.634097961872352789e-01
1.633792018789455014e-01
1.633485836419810155e-01
1.633179597379643133e-01
1.632873301867624471e-01
1.632566950082684487e-01
1.632260542223969990e-01
1.631954078490886473e-01
1.631647559083067578e-01
1.631340984200385091e-01
1.631034536794861989e-01
1.630727851595782374e-01
1.630421111522776245e-01
1.630114316776672401e-01
1.629807467558536671e-01
1.629500564069684687e-01
1.629193606511655235e-01
1.628886595086242450e-01
1.628579529995481390e-01
1.628272594484063140e-01
1.627965422701322384e-01
1.627658197860643030e-01
1.627350920165011594e-01
1.627043589817656066e-01
1.626736207022068115e-01
1.626428771981955346e-01
1.626121284901260178e-01
1.625813745984210357e-01
1.625506338758404001e-01
1.625198696812762411e-01
1.624891003644685084e-01
1.624583259459339013e-01
1.624275464462124896e-01
1.623967618858714879e-01
1.623659722854989829e-01
1.623351776657105394e-01
1.623043780471430386e-01
1.622735918098619501e-01
1.622427822586983703e-01
1.622119677708060426e-01
1.621811483669192699e-01
1.621503240677991675e-01
1.621194948942316083e-01
1.620886608756781366e-01
1.620578226767335761e-01
1.620269807196300094e-01
1.619961465306953841e-01
1.619652725590793874e-01
1.619343770879704270e-01
1.619034601507012838e-01
1.618725217806222805e-01
1.618415620110975617e-01
1.618105808755074260e-01
1.617795784072459386e-01
1.617485546397247065e-01
1.617175281139059950e-01
1.616864618607987136e-01
1.616553744087332878e-01
1.616242657911824421e-01
1.615931360416328344e-01
1.615619851935853335e-01
1.615308132805599595e-01
1.614996203360894445e-01
1.614684063937216751e-01
1.614371901076245286e-01
1.614059342826369425e-01
1.613746575604708133e-01
1.613433599747391978e-01
1.613120415590689194e-01
1.612807023471001244e-01
1.612493423724934982e-01
1.612179616689206063e-01
1.611865602700711109e-01
1.611551569416965202e-01
1.611237142657084842e-01
1.610922509955852178e-01
1.610607671650807204e-01
1.610292628079617039e-01
1.609977379580120327e-01
1.609661926490328909e-01
1.609346269148382302e-01
1.609030407892613757e-01
1.608714531480099907e-01
1.608398263533262207e-01
1.608081973269858689e-01
1.607765844958523593e-01
1.607449878857654668e-01
1.607134075221679503e-01
1.606818434305052334e-01
1.606502956362256263e-01
1.606187641647785491e-01
1.605872678181041180e-01
1.605557690589202169e-01
1.605242866989222694e-01
1.604928207635711312e-01
1.604613712783312107e-01
1.604299382686681930e-01
1.603985217600533697e-01
1.603671217779580327e-01
1.603357383478556941e-01
1.603043901832824081e-01
1.602730399237014547e-01
1.602417062925410862e-01
1.602103893152835856e-01
1.601790890174207282e-01
1.601478054244424021e-01
1.601165385618410486e-01
1.600852884551153266e-01
1.600540551297629510e-01
1.600228572096843993e-01
1.599916575135491015e-01
1.599604746752865125e-01
1.599293087204066710e-01
1.598981596744227796e-01
1.598670275628497617e-01
1.598359124112062601e-01
1.598048142450132492e-01
1.597737330897950891e-01
1.597426874785840556e-01
1.597116404117217003e-01
1.596806104324064446e-01
1.596495975661726408e-01
1.596186018385589156e-01
1.595876232751048951e-01
1.595566619013549237e-01
1.595257177428542894e-01
1.594947908251508895e-01
1.594638995891807798e-01
1.594330072194181658e-01
1.594021321671006963e-01
1.593712744577889251e-01
1.593404341170441274e-01
1.593096111704324636e-01
1.592788056435224808e-01
1.592480175618853355e-01
1.592172469510936272e-01
1.591865121587524579e-01
1.591557765559362125e-01
1.591250585006881435e-01
1.590943580185953943e-01
1.590636751352428879e-01
1.590330098762237632e-01
1.590023622671294934e-01
1.589717323335578802e-01
1.589411201011071695e-01
1.589105438228162193e-01
1.588799670588287305e-01
1.588494080727611002e-01
1.588188668902241196e-01
1.587883435368296348e-01
1.587578380381948207e-01
1.587273504199386842e-01
1.586968807076831744e-01
1.586664289270510730e-01
1.586360132352813146e-01
1.586055973840597155e-01
1.585751995413370863e-01
1.585448197327507525e-01
1.585144579839392609e-01
1.584841143205443781e-01
1.584537887682100910e-01
1.584234813525844943e-01
1.583931920993164599e-01
1.583629390686064342e-01
1.583326862061567586e-01
1.583024515830174783e-01
1.582722352248515096e-01
1.582420371573236006e-01
1.582118574060997762e-01
1.581816959968520564e-01
1.581515529552522947e-01
1.581214283069778404e-01
1.580913400139505876e-01
1.580612522183663105e-01
1.580311828931376672e-01
1.580011320639506667e-01
1.579710997564996444e-01
1.579410859964741065e-01
1.579110908095733845e-01
1.578811142214949781e-01
1.578511562579422711e-01
1.578212347813215954e-01
1.577913141328012858e-01
1.577614121859140517e-01
1.577315289663762110e-01
1.577016644999029715e-01
1.576718188122147590e-01
1.576419919290339977e-01
1.576121838760875526e-01
1.575823946791022334e-01
1.575526243638110668e-01
1.575228906805896112e-01
1.574931581946007464e-01
1.574634446675017285e-01
1.574337501250362981e-01
1.574040745929512486e-01
1.573744180969943174e-01
1.573447806629197365e-01
1.573151623164807944e-01
1.572855630834359419e-01
1.572560006120274356e-01
1.572264396716283597e-01
1.571968979219010021e-01
1.571673753886151381e-01
1.571378720975422083e-01
1.571083880744589267e-01
1.570789233451449496e-01
1.570494779353802661e-01
1.570200518709510273e-01
1.569906626967189633e-01
1.569612753887590362e-01
1.569319075034917854e-01
1.569025590667129655e-01
1.568732301042237709e-01
1.568439206418249521e-01
1.568146307053234212e-01
1.567853603205281443e-01
1.567561095132501414e-01
1.567268957237257232e-01
1.566976841372245133e-01
1.566684922056788554e-01
1.566393199549125370e-01
1.566101674107518438e-01
1.565810345990270025e-01
1.565519215455709601e-01
1.565228282762194389e-01
1.564937548168109371e-01
1.564647185017115083e-01
1.564356847278748908e-01
1.564066708415005613e-01
1.563776768684391194e-01
1.563487028345474372e-01
1.563197487656787787e-01
1.562908146876960669e-01
1.562619006264603927e-01
1.562330066078405633e-01
1.562041498590817090e-01
1.561752959913172423e-01
1.561464622437689354e-01
1.561176486423141996e-01
1.560888552128362750e-01
1.560600819812172357e-01
1.560313289733464281e-01
1.560025962151141421e-01
1.559738837324141647e-01
1.559452086441271423e-01
1.559165367780629419e-01
1.558878852652145208e-01
1.558592541314883229e-01
1.558306434027944554e-01
1.558020531050433588e-01
1.557734832641501921e-01
1.557449339060353322e-01
1.557164050566187119e-01
1.556879137251652723e-01
1.556594259586613349e-01
1.556309587786235960e-01
1.556025122109850334e-01
1.555740862816832881e-01
1.555456810166581105e-01
1.555172964418525261e-01
1.554889325832133906e-01
1.554605894666889476e-01
1.554322839906767117e-01
1.554039824238442336e-01
1.553757016769768962e-01
1.553474417760383197e-01
1.553192027469931791e-01
1.552909846158085361e-01
1.552627874084567261e-01
1.552346111509115834e-01
1.552064558691501062e-01
1.551783383494493851e-01
1.551502250846609199e-01
1.551221328735928884e-01
1.550940617422343348e-01
1.550660117165778562e-01
1.550379828226211565e-01
1.550099750863618286e-01
1.549819885338036829e-01
1.549540231909508625e-01
1.549260957307082576e-01
1.548981728726203655e-01
1.548702713022591104e-01
1.548423910456436792e-01
1.548145321287948684e-01
1.547866945777365832e-01
1.547588784184989463e-01
1.547310836771103038e-01
1.547033103796060516e-01
1.546755750842589983e-01
1.546478447398204059e-01
1.546201359173718926e-01
1.545924486429612887e-01
1.545647829426370357e-01
1.545371388424537362e-01
1.545095163684670481e-01
1.544819155467366256e-01
1.544543364033260091e-01
1.544267953806199301e-01
1.543992596590905708e-01
1.543717456940719712e-01
1.543442535116410497e-01
1.543167831378750021e-01
1.542893345988561871e-01
1.542619079206706267e-01
1.542345031294066193e-01
1.542071202511544059e-01
1.541797756111576434e-01
1.541524366241210364e-01
1.541251196283767166e-01
1.540978246500270266e-01
1.540705517151827464e-01
1.540433008499513812e-01
1.540160720804498728e-01
1.539888654327945527e-01
1.539616809331051939e-01
1.539345347882202786e-01
1.539073946496012923e-01
1.538802767373159130e-01
1.538531810774956821e-01
1.538261076962784135e-01
1.537990566198045306e-01
1.537720278742163993e-01
1.537450214856618258e-01
1.537180374802901150e-01
1.536910919452720292e-01
1.536641527713499267e-01
1.536372360590639308e-01
1.536103418345764471e-01
1.535834701240541555e-01
1.535566209536671778e-01
1.535297943495863571e-01
1.535029903379884764e-01
1.534762089450537603e-01
1.534494661370257029e-01
1.534227300464467425e-01
1.533960166530735081e-01
1.533693259830944400e-01
1.533426580627085811e-01
1.533160129181125875e-01
1.532893905755097208e-01
1.532627910611056854e-01
1.532362144011079619e-01
1.532096764395715072e-01
1.531831455533688713e-01
1.531566376002036489e-01
1.531301526062978646e-01
1.531036905978768181e-01
1.530772516011688067e-01
1.530508356424061800e-01
1.530244427478238411e-01
1.529980729436594689e-01
1.529717419505117748e-01
1.529454183921141741e-01
1.529191180028552366e-01
1.528928408089866298e-01
1.528665868367632963e-01
1.528403561124433985e-01
1.528141486622893730e-01
1.527879645125653774e-01
1.527618036895405096e-01
1.527356817890879737e-01
1.527095676843383543e-01
1.526834769850976548e-01
1.526574097176469080e-01
1.526313659082713658e-01
1.526053455832588335e-01
1.525793487689024452e-01
1.525533754914963902e-01
1.525274257773394648e-01
1.525015150963135446e-01
1.524756125734825773e-01
1.524497336927991276e-01
1.524238784805769242e-01
1.523980469631309176e-01
1.523722391667792220e-01
1.523464551178449478e-01
1.523206948426528151e-01
1.522949583675308194e-01
1.522692610351012998e-01
1.522435722248982604e-01
1.522179072937565603e-01
1.521922662680178506e-01
1.521666491740301108e-01
1.521410560381398214e-01
1.521154868867012344e-01
1.520899417460684910e-01
1.520644206426018941e-01
1.520389387903908762e-01
1.520134658259835736e-01
1.519880169778230483e-01
1.519625922722830924e-01
1.519371917357410506e-01
1.519118153945749894e-01
1.518864632751688037e-01
1.518611354039084982e-01
1.518358318071832969e-01
1.518105675692799084e-01
1.517853125863030672e-01
1.517600819570364412e-01
1.517348757078830768e-01
1.517096938652495730e-01
1.516845364555464704e-01
1.516594035051875289e-01
1.516342950405892842e-01
1.516092110881732125e-01
1.515841516743640094e-01
1.515591317377220637e-01
1.515341214657468516e-01
1.515091358116534281e-01
1.514841748018806444e-01
1.514592384628680732e-01
1.514343268210644466e-01
1.514094399029136118e-01
1.513845777348689081e-01
1.513597403433846189e-01
1.513349425345300592e-01
1.513101517872144086e-01
1.512853446968032145e-01
1.512605095932935129e-01
1.512356464812486534e-01
1.512107553652327629e-01
1.511858362498109121e-01
1.511608891395454513e-01
1.511359140390030054e-01
1.511109258616069040e-01
1.510858948108746991e-01
1.510608357835552806e-01
1.510357487842132751e-01
1.510106338174127538e-01
1.509854908877200641e-01
1.509603199996988887e-01
1.509351211579142427e-01
1.509098943669325288e-01
1.508846546901370655e-01
1.508593720311042219e-01
1.508340614365667465e-01
1.508087229110898764e-01
1.507833564592391262e-01
1.507579620855801772e-01
1.507325397946790435e-01
1.507070895911005737e-01
1.506816114794102268e-01
1.506561206727303204e-01
1.506305867751392413e-01
1.506050249831317189e-01
1.505794353012732123e-01
1.505538177341301798e-01
1.505281722862673588e-01
1.505024989622512077e-01
1.504767977666476297e-01
1.504510687040235273e-01
1.504253271370170064e-01
1.503995423706481205e-01
1.503737297509543658e-01
1.503478892825002022e-01
1.503220209698528653e-01
1.502961248175776476e-01
1.502702008302402303e-01
1.502442490124081265e-01
1.502182693686460735e-01
1.501922774108898073e-01
1.501662421455427499e-01
1.501401790679613435e-01
1.501140881827121021e-01
1.500879694943605958e-01
1.500618230074725057e-01
1.500356487266146788e-01
1.500094466563519080e-01
1.499832168012512623e-01
1.499569748223225085e-01
1.499306894277933622e-01
1.499043762621202758e-01
1.498780353298678203e-01
1.498516666356031757e-01
1.498252701838919676e-01
1.497988459792992111e-01
1.497723940263898657e-01
1.497459143297300010e-01
1.497194226991856447e-01
1.496928875452479546e-01
1.496663246612517928e-01
1.496397340517636732e-01
1.496131157213477225e-01
1.495864696745697886e-01
1.495597959159940538e-01
1.495330944501850334e-01
1.495063652817088529e-01
1.494796243690661441e-01
1.494528398254493240e-01
1.494260275928554482e-01
1.493991876758488657e-01
1.493723200789943695e-01
1.493454248068548651e-01
1.493185018639945350e-01
1.492915512549773394e-01
1.492645729843672386e-01
1.492375831590803670e-01
1.492105495954537120e-01
1.491834883839219805e-01
1.491563995290485223e-01
1.491292830353963539e-01
1.491021389075289361e-01
1.490749671500080642e-01
1.490477677673970325e-01
1.490205407642591906e-01
1.489933023957025759e-01
1.489660201816511154e-01
1.489387103607551777e-01
1.489113729375782791e-01
1.488840079166820485e-01
1.488566153026273375e-01
1.488291950999760527e-01
1.488017473132907664e-01
1.487742719471307762e-01
1.487467854045800286e-01
1.487192549095838201e-01
1.486916968487933532e-01
1.486641112267694798e-01
1.486364980480724407e-01
1.486088573172612004e-01
1.485811890388967771e-01
1.485534932175376355e-01
1.485257698577446828e-01
1.484980355103521221e-01
1.484702571037722074e-01
1.484424511724321549e-01
1.484146177208915396e-01
1.483867567537059950e-01
1.483588682754374277e-01
1.483309522906414157e-01
1.483030088038769234e-01
1.482750378197006946e-01
1.482470560364806955e-01
1.482190300875338429e-01
1.481909766548442087e-01
1.481628957429680371e-01
1.481347873564632378e-01
1.481066514998833905e-01
1.480784881777865158e-01
1.480502973947267487e-01
1.480220791552604442e-01
1.479938503050675647e-01
1.479655771828101152e-01
1.479372766178069232e-01
1.479089486146125676e-01
1.478805931777827376e-01
1.478522103118701247e-01
1.478238000214291414e-01
1.477953623110119241e-01
1.477668971851719970e-01
1.477384216366820491e-01
1.477099017099859912e-01
1.476813543815226892e-01
1.476527796558429473e-01
1.476241775374982357e-01
1.475955480310401913e-01
1.475668911410202844e-01
1.475382068719885420e-01
1.475094952284942140e-01
1.474807733501843909e-01
1.474520069877254258e-01
1.474232132644511251e-01
1.473943921849116823e-01
1.473655437536557922e-01
1.473366679752300956e-01
1.473077648541848417e-01
1.472788343950674483e-01
1.472498766024248340e-01
1.472209087642963321e-01
1.471919008643730598e-01
1.471628743554663221e-01
1.471338292415624305e-01
1.471047655266469745e-01
1.470756832147091520e-01
1.470465823097367730e-01
1.470174628157202013e-01
1.469883247366504109e-01
1.469591854578929380e-01
1.469300102317632195e-01
1.469008164325579791e-01
1.468716040642715215e-01
1.468423731309012603e-01
1.468131236364443315e-01
1.467838555848990922e-01
1.467545689802652875e-01
1.467252638265434395e-01
1.466959576086439565e-01
1.466666153798011907e-01
1.466372546138758892e-01
1.466078753148742364e-01
1.465784774867999740e-01
1.465490611336631166e-01
1.465196262594695154e-01
1.464901728682280746e-01
1.464607009639495305e-01
1.464312281308954855e-01
1.464017192236036213e-01
1.463721918153079726e-01
1.463426459100221066e-01
1.463130815117631434e-01
1.462834986245445945e-01
1.462538972523845793e-01
1.462242773993021605e-01
1.461946390693150133e-01
1.461649999458430327e-01
1.461353246851139764e-01
1.461056309595406000e-01
1.460759187731474618e-01
1.460461881299565667e-01
1.460164390339940832e-01
1.459866714892862904e-01
1.459568854998580245e-01
1.459270810697383958e-01
1.458972759813106923e-01
1.458674346928791055e-01
1.458375749758423767e-01
1.458076968342318369e-01
1.457778002720805377e-01
1.457478852934221969e-01
1.457179519022898662e-01
1.456880001027192617e-01
1.456580298987478206e-01
1.456280412944107039e-01
1.455980521818224238e-01
1.455680267998308852e-01
1.455379830295885912e-01
1.455079208751361985e-01
1.454778403405156961e-01
1.454477414297688509e-01
1.454176241469408160e-01
1.453874884960738578e-01
1.453573344812147394e-01
1.453271800930280300e-01
1.452969893732596884e-01
1.452667803016363113e-01
1.452365528822082141e-01
1.452063071190237697e-01
1.451760430161314064e-01
1.451457605775858806e-01
1.451154598074377855e-01
1.450851407097396573e-01
1.450548213735134984e-01
1.450244656437943425e-01
1.449940915986867584e-01
1.449636992422474457e-01
1.449332885785329927e-01
1.449028596116010981e-01
1.448724123455118473e-01
1.448419467843241049e-01
1.448114629320982893e-01
1.447809789760156618e-01
1.447504585647927944e-01
1.447199198747142757e-01
1.446893629098461309e-01
1.446587876742508882e-01
1.446281941719957387e-01
1.445975824071451532e-01
1.445669523837662673e-01
1.445363041059259390e-01
1.445056558587709539e-01
1.444749710950891664e-01
1.444442680891507846e-01
1.444135468450283288e-01
1.443828073667925982e-01
1.443520496585153912e-01
1.443212737242701715e-01
1.442904795681301255e-01
1.442596671941711040e-01
1.442288549853029123e-01
1.441980061987795936e-01
1.441671392066640189e-01
1.441362540130295966e-01
1.441053506219577840e-01
1.440744290375254866e-01
1.440434892638131625e-01
1.440125313049012701e-01
1.439815551648707670e-01
1.439505793242022436e-01
1.439195668450089505e-01
1.438885361969415300e-01
1.438574873840858248e-01
1.438264204105243471e-01
1.437953352803434948e-01
1.437642319976285554e-01
1.437331105664665931e-01
1.437019709909457266e-01
1.436708318489185454e-01
1.436396560077501938e-01
1.436084620344862950e-01
1.435772499332169105e-01
1.435460197080323241e-01
1.435147713630248179e-01
1.434835049022855635e-01
1.434522203299081200e-01
1.434209176499858795e-01
1.433896155375475323e-01
1.433582766656020246e-01
1.433269196983943949e-01
1.432955446400199229e-01
1.432641514945739436e-01
1.432327402661540128e-01
1.432013120427313435e-01
1.431698684824305179e-01
1.431384096061249500e-01
1.431069541785823240e-01
1.430754646891193582e-01
1.430439598933886947e-01
1.430124397946476722e-01
1.429809043961543513e-01
1.429493537011774507e-01
1.429177877129871321e-01
1.428862064348580541e-01
1.428546098700702038e-01
1.428230168654659460e-01
1.427913897463302106e-01
1.427597473504054748e-01
1.427280896809920430e-01
1.426964167413949935e-01
1.426647285349236238e-01
1.426330250648922826e-01
1.426013063346204257e-01
1.425695723474325050e-01
1.425378420320812523e-01
1.425060775501386101e-01
1.424742978212790168e-01
1.424425028488440770e-01
1.424106926361826675e-01
1.423788671866469402e-01
1.423470265035945981e-01
1.423151705903875630e-01
1.422832994503913651e-01
1.422514320941129506e-01
1.422195305197291870e-01
1.421876137286836594e-01
1.421556817243618265e-01
1.421237345101527549e-01
1.420917720894531722e-01
1.420597944656605827e-01
1.420278016421793743e-01
1.419957936224187089e-01
1.419637894984699389e-01
1.419317511054447034e-01
1.418996975263904781e-01
1.418676287647337442e-01
1.418355448239076444e-01
1.418034457073477639e-01
1.417713314184937956e-01
1.417392019607909281e-01
1.417070573376894016e-01
1.416749167227028816e-01
1.416427417882031303e-01
1.416105516986790880e-01
1.415783464575962602e-01
1.415461260684297562e-01
1.415138905346534082e-01
1.414816398597493752e-01
1.414493740472035355e-01
1.414170931005060972e-01
1.413848162744230641e-01
1.413525050789222748e-01
1.413201787597627712e-01
1.412878373204533022e-01
1.412554807645049482e-01
1.412231090954346735e-01
1.411907223167630510e-01
1.411583204320149831e-01
1.411259034447197580e-01
1.410934906907296837e-01
1.410610435179412425e-01
1.410285812532177663e-01
1.409961039001068617e-01
1.409636114621590219e-01
1.409311039429287371e-01
1.408985813459774361e-01
1.408660436748671030e-01
1.408334909331670493e-01
1.408009425376425816e-01
1.407683596744609966e-01
1.407357617514161663e-01
1.407031487720945551e-01
1.406705207400860136e-01
1.406378776589834456e-01
1.406052195323844178e-01
1.405725463638915484e-01
1.405398581571106198e-01
1.405071744095447994e-01
1.404744561459796426e-01
1.404417228549673657e-01
1.404089745401312928e-01
1.403762112050972455e-01
1.403434328534982067e-01
1.403106394889688802e-01
1.402778311151480772e-01
1.402450077356786617e-01
1.402121889286277456e-01
1.401793355577461431e-01
1.401464671921685001e-01
1.401135838355557772e-01
1.400806854915703226e-01
1.400477721638803685e-01
1.400148438561591990e-01
1.399819005720798204e-01
1.399489423153251200e-01
1.399159887443469641e-01
1.398830005622108130e-01
1.398499974184604921e-01
1.398169793167903796e-01
1.397839462609005157e-01
1.397508982544958256e-01
1.397178353012827889e-01
1.396847574049731588e-01
1.396516645692837399e-01
1.396185765328758488e-01
1.395854538384855292e-01
1.395523162158830432e-01
1.395191636688000170e-01
1.394859962009706855e-01
1.394528138161350572e-01
1.394196165180360270e-01
1.393864043104203199e-01
1.393531771970384359e-01
1.393199549965796757e-01
1.392866980918110453e-01
1.392534262925487210e-01
1.392201396025599669e-01
1.391868380256137128e-01
1.391535215654842172e-01
1.391201902259476819e-01
1.390868440107879134e-01
1.390534829237868863e-01
1.390201268634815301e-01
1.389867360530293028e-01
1.389533303821122168e-01
1.389199098545313982e-01
1.388864744740898605e-01
1.388530242445956131e-01
1.388195591698597742e-01
1.387860792536970700e-01
1.387525844999263347e-01
1.387190749123696776e-01
1.386855704780638465e-01
1.386520312432521496e-01
1.386184771861422305e-01
1.385849083105699653e-01
1.385513246203771698e-01
1.385177261194073806e-01
1.384841128115077979e-01
1.384504847005320616e-01
1.384168417903338666e-01
1.383832041474051255e-01
1.383495316591565327e-01
1.383158443832718243e-01
1.382821423236189062e-01
1.382484254840715687e-01
1.382146938685067661e-01
1.381809474808047278e-01
1.381471863248491805e-01
1.381134104045274036e-01
1.380796398655990687e-01
1.380458344370145696e-01
1.380120142557446639e-01
1.379781793256904532e-01
1.379443296507577021e-01
1.379104652348552285e-01
1.378765860818935707e-01
1.378426921957894291e-01
1.378087835804615024e-01
1.377748804607468736e-01
1.377409424075129452e-01
1.377069896368291468e-01
1.376730221526288878e-01
1.376390399588477975e-01
1.376050430594252805e-01
1.375710314583052929e-01
1.375370051594328458e-01
1.375029641667582792e-01
1.374689287840091811e-01
1.374348584243434424e-01
1.374007733827424249e-01
1.373666736631695140e-01
1.373325592695900932e-01
1.372984302059752637e-01
1.372642864762974035e-01
1.372301280845339977e-01
1.371959550346636414e-01
1.371617877091115822e-01
1.371275853637107800e-01
1.370933683721604623e-01
1.370591367384539350e-01
1.370248904665868350e-01
1.369906295605599622e-01
1.369563540243741162e-01
1.369220638620368691e-01
1.368877590775572917e-01
1.368534601318638355e-01
1.368191261238481116e-01
1.367847775057350335e-01
1.367504142815465507e-01
1.367160364553076102e-01
1.366816440310482661e-01
1.366472370127990721e-01
1.366128154045956888e-01
1.365783792104756644e-01
1.365439489696780306e-01
1.365094836245387966e-01
1.364750037056144949e-01
1.364405092169547751e-01
1.364060001626155594e-01
1.363714765466516599e-01
1.363369383731257156e-01
1.363023856460978123e-01
1.362678183696377499e-01
1.362332571610953558e-01
1.361986608066426685e-01
1.361640499149722738e-01
1.361294244901615214e-01
1.360947845362918684e-01
1.360601300574495465e-01
1.360254610577216750e-01
1.359907775411990372e-01
1.359560795119760801e-01
1.359213876653207476e-01
1.358866606316331826e-01
1.358519190975424618e-01
1.358171630671538010e-01
1.357823925445777458e-01
1.357476075339250077e-01
1.357128080393113501e-01
1.356779940648540350e-01
1.356431656146743769e-01
1.356083434617593175e-01
1.355734860811292908e-01
1.355386142371556857e-01
1.355037279339698642e-01
1.354688271757077400e-01
1.354339119665080027e-01
1.353989823105112844e-01
1.353640382118633800e-01
1.353290796747105840e-01
1.352941275495568862e-01
1.352591401564465223e-01
1.352241383372874139e-01
1.351891220962384010e-01
1.351540914374617652e-01
1.351190463651214535e-01
1.350839868833843549e-01
1.350489129964216328e-01
1.350138247084048948e-01
1.349787429471579481e-01
1.349436258781409048e-01
1.349084944206050962e-01
1.348733485787331765e-01
1.348381883567119632e-01
1.348030137587316601e-01
1.347678247889845249e-01
1.347326214516672005e-01
1.346974037509761635e-01
1.346621926918475931e-01
1.346269462855703147e-01
1.345916855285259062e-01
1.345564104249258319e-01
1.345211209789827222e-01
1.344858171949102066e-01
1.344504990769240238e-01
1.344151666292452418e-01
1.343798198560967605e-01
1.343444798393259032e-01
1.343091044364467246e-01
1.342737147207783144e-01
1.342383106965557849e-01
1.342028923680137487e-01
1.341674597393904822e-01
1.341320128149275925e-01
1.340965515988694623e-01
1.340610760954623615e-01
1.340256074632588112e-01
1.339901034064119312e-01
1.339545850749677691e-01
1.339190524731849186e-01
1.338835056053229167e-01
1.338479444756430770e-01
1.338123690884099326e-01
1.337767794478912919e-01
1.337411755583575168e-01
1.337055786548617120e-01
1.336699462886022371e-01
1.336342996861494270e-01
1.335986388517829138e-01
1.335629637897867150e-01
1.335272745044450704e-01
1.334915710000458278e-01
1.334558532808781672e-01
1.334201213512372086e-01
1.333843965224682515e-01
1.333486361932272324e-01
1.333128616664024380e-01
1.332770729462959269e-01
1.332412700372119230e-01
1.332054529434599788e-01
1.331696216693482593e-01
1.331337762191900365e-01
1.330979165973004141e-01
1.330620641911109958e-01
1.330261762471525722e-01
1.329902741444179970e-01
1.329543578872331988e-01
1.329184274799250498e-01
1.328824829268226981e-01
1.328465242322581785e-01
1.328105514005663013e-01
1.327745644360823207e-01
1.327385848021155335e-01
1.327025695934845873e-01
1.326665402650819559e-01
1.326304968212572710e-01
1.325944392663553906e-01
1.325583676047289439e-01
1.325222818407304493e-01
1.324861819787147565e-01
1.324500680230409344e-01
1.324139615126829206e-01
1.323778193911656076e-01
1.323416631890731443e-01
1.323054929107727040e-01
1.322693085606344021e-01
1.322331101430281319e-01
1.321968976623287273e-01
1.321606711229124653e-01
1.321244305291553456e-01
1.320881974954902227e-01
1.320519289802127294e-01
1.320156471881069882e-01
1.319793521776241874e-01
1.319430439530335231e-01
1.319067225186056347e-01
1.318703878786116612e-01
1.318340400373264054e-01
1.317976789990237818e-01
1.317613264490449243e-01
1.317249390374012341e-01
1.316885384415741878e-01
1.316521246658444722e-01
1.316156977144964935e-01
1.315792575918152130e-01
1.315428043020872018e-01
1.315063378495980317e-01
1.314698582386408798e-01
1.314333654735050927e-01
1.313968813180093065e-01
1.313603622652277370e-01
1.313238300711485618e-01
1.312872847400673448e-01
1.312507262762831473e-01
1.312141546840973616e-01
1.311775699678110474e-01
1.311409721317276511e-01
1.311043611801525066e-01
1.310677589473150939e-01
1.310311217854847610e-01
1.309944715210838995e-01
1.309578081584225617e-01
1.309211317018125209e-01
1.308844421555685478e-01
1.308477395240050800e-01
1.308110238114391088e-01
1.307742950221891798e-01
1.307375750606891152e-01
1.307008201388171753e-01
1.306640521532208554e-01
1.306272711082254179e-01
1.305904770081561250e-01
1.305536698573373511e-01
1.305168496601015193e-01
1.304800164207741697e-01
1.304431701436888913e-01
1.304063328032734614e-01
1.303694604714324412e-01
1.303325751148320388e-01
1.302956767378077307e-01
1.302587653989953353e-01
1.302218438726305272e-01
1.301849137164873271e-01
1.301479749344235937e-01
1.301110275302967967e-01
1.300740935343834281e-01
1.300371289028450783e-01
1.300001556608242903e-01
1.299631738121850288e-01
1.299261833607909256e-01
1.298891843105087207e-01
1.298521766652042109e-01
1.298151604287444694e-01
1.297781356049989565e-01
1.297411242703612744e-01
1.297040822887661760e-01
1.296670317314955745e-01
1.296299726024221499e-01
1.295929049054211357e-01
1.295558286443674323e-01
1.295187438231374943e-01
1.294816504456068329e-01
1.294445485156562325e-01
1.294074601556080562e-01
1.293703411375455858e-01
1.293332135787007564e-01
1.292960774829574611e-01
1.292589328541990934e-01
1.292217796963087140e-01
1.291846180131732691e-01
1.291474478086780953e-01
1.291102690867133029e-01
1.290731040153417220e-01
1.290359082751704745e-01
1.289987040291948883e-01
1.289614912813064063e-01
1.289242700353966375e-01
1.288870402953609107e-01
1.288498020650931664e-01
1.288125553484873453e-01
1.287753001494423843e-01
1.287380586815748407e-01
1.287007865343920421e-01
1.286635059164606965e-01
1.286262168316824606e-01
1.285889192839578810e-01
1.285516132771887809e-01
1.285142988152788712e-01
1.284769759021323066e-01
1.284396445416544630e-01
1.284023269928279420e-01
1.283649787544325349e-01
1.283276220804225876e-01
1.282902569747062516e-01
1.282528830733484781e-01
1.282154996548229842e-01
1.281781067049042599e-01
1.281407042288794096e-01
1.281032922320369805e-01
1.280658930237535409e-01
1.280284620068010693e-01
1.279910214848861139e-01
1.279535714632938359e-01
1.279161119473101182e-01
1.278786429422187898e-01
1.278411644533021252e-01
1.278036764858437868e-01
1.277661790451283252e-01
1.277286944914037825e-01
1.276911781256519496e-01
1.276536523024832115e-01
1.276161170271760126e-01
1.275785723050098519e-01
1.275410181412650057e-01
1.275034545412193077e-01
1.274658815101515352e-01
1.274282990533368576e-01
1.273907295816448793e-01
1.273531282947785725e-01
1.273155175979897580e-01
1.272778974965559917e-01
1.272402679957500560e-01
1.272026291008459542e-01
1.271649808171164686e-01
1.271273231498342704e-01
1.270896561042704764e-01
1.270520021416571277e-01
1.270143163609244175e-01
1.269766212177187992e-01
1.269389167173101685e-01
1.269012028649652013e-01
1.268634796659536268e-01
1.268257471255416213e-01
1.267880052489968046e-01
1.267502540415834100e-01
1.267125160146421736e-01
1.266747461668416008e-01
1.266369670039654838e-01
1.265991785312752249e-01
1.265613807540342806e-01
1.265235736775049413e-01
1.264857573069478880e-01
1.264479316476242454e-01
1.264100967047935287e-01
1.263722750396484296e-01
1.263344215511055801e-01
1.262965587948280399e-01
1.262586867760734366e-01
1.262208055000991758e-01
1.261829149721599430e-01
1.261450151975109235e-01
1.261071061814063032e-01
1.260691879291005457e-01
1.260312830513848348e-01
1.259933463479306348e-01
1.259554004240292513e-01
1.259174452849290970e-01
1.258794809358838029e-01
1.258415073821407826e-01
1.258035246289484488e-01
1.257655326815552699e-01
1.257275315452089925e-01
1.256895438800467169e-01
1.256515243870001686e-01
1.256134957207329927e-01
1.255754578864918258e-01
1.255374108895183083e-01
1.254993547350560235e-01
1.254612894283467228e-01
1.254232149746315472e-01
1.253851313791516375e-01
1.253470613511353249e-01
1.253089594932836892e-01
1.252708485093793067e-01
1.252327284046612643e-01
1.251945991843660400e-01
1.251564608537294454e-01
1.251183134179857381e-01
1.250801568823707299e-01
1.250419912521162913e-01
1.250038392852930724e-01
1.249656554868709413e-01
1.249274626095039920e-01
1.248892606584201537e-01
1.248510496388509083e-01
1.248128295560247958e-01
1.247746004151700783e-01
1.247363622215121315e-01
1.246981149802789401e-01
1.246598814981262349e-01
1.246216161828010982e-01
1.245833418355719036e-01
1.245450584616612510e-01
1.245067660662915743e-01
1.244684646546828088e-01
1.244301542320577769e-01
1.243918348036348043e-01
1.243535063746336045e-01
1.243151918000449108e-01
1.242768453908960069e-01
1.242384899968175249e-01
1.242001256230245154e-01
1.241617522747331392e-01
1.241233699571546167e-01
1.240849780560892013e-01
1.240465739167986858e-01
1.240081572434088564e-01
1.239697509502586392e-01
1.239313092425936014e-01
1.238928550272808682e-01
1.238543883131330015e-01
1.238159091089599539e-01
1.237774174235655167e-01
1.237389132657504831e-01
1.237003966443126490e-01
1.236618675680472013e-01
1.236233490181740668e-01
1.235847950660274308e-01
1.235462286854092651e-01
1.235076498850968263e-01
1.234690586738674822e-01
1.234304550604933826e-01
1.233918390537435683e-01
1.233532106623833058e-01
1.233145698951743086e-01
1.232759167608753481e-01
1.232372743145240812e-01
1.231985964796612487e-01
1.231599063039568454e-01
1.231212037961523786e-01
1.230824889649898002e-01
1.230437618192058991e-01
1.230050223675324128e-01
1.229662706187002463e-01
1.229275065814350865e-01
1.228887533767651918e-01
1.228499647961063257e-01
1.228111639531652144e-01
1.227723508566531119e-01
1.227335255152774973e-01
1.226946879377448507e-01
1.226558381327530478e-01
1.226169761090016852e-01
1.225781018751820328e-01
1.225392386178933424e-01
1.225003399972701690e-01
1.224614291926338083e-01
1.224225062126633734e-01
1.223835710660342024e-01
1.223446237614191912e-01
1.223056643074863503e-01
1.222666927128993608e-01
1.222277089863212929e-01
1.221887363794991188e-01
1.221497284221233492e-01
1.221107083587123499e-01
1.220716761979138143e-01
1.220326319483697741e-01
1.219935756187216502e-01
1.219545072176027034e-01
1.219154267536485814e-01
1.218763342354853840e-01
1.218372529795947456e-01
1.217981363860587418e-01
1.217590077641754753e-01
1.217198671225576678e-01
1.216807144698180410e-01
1.216415498145619889e-01
1.216023731653952389e-01
1.215631845309165793e-01
1.215239839197220784e-01
1.214847947126086458e-01
1.214455701808836996e-01
1.214063336982064145e-01
1.213670852731580374e-01
1.213278249143180942e-01
1.212885526302610040e-01
1.212492684295575773e-01
1.212099723207768487e-01
1.211706643124811356e-01
1.211313678493688428e-01
1.210920360748021785e-01
1.210526924263866100e-01
1.210133369126729086e-01
1.209739695422053507e-01
1.209345903235269915e-01
1.208951992651783325e-01
1.208557963756927145e-01
1.208163816636031451e-01
1.207769786370946341e-01
1.207375403124096302e-01
1.206980901906873349e-01
1.206586282804464894e-01
1.206191545902004503e-01
1.205796691284584665e-01
1.205401719037282326e-01
1.205006629245115590e-01
1.204611421993089793e-01
1.204216332993828242e-01
1.203820891146761829e-01
1.203425332094543720e-01
1.203029655922021046e-01
1.202633862713999302e-01
1.202237952555259559e-01
1.201841925530539590e-01
1.201445781724536088e-01
1.201049521221934091e-01
1.200653380362036726e-01
1.200256886789496935e-01
1.199860276774089574e-01
1.199463550400333700e-01
1.199066707752716732e-01
1.198669748915708322e-01
1.198272673973698188e-01
1.197875483011079933e-01
1.197478176112199977e-01
1.197080990238956755e-01
1.196683451789398722e-01
1.196285797656334027e-01
1.195888027923978081e-01
1.195490142676475243e-01
1.195092141997970425e-01
1.194694025972545814e-01
1.194295794684262502e-01
1.193897448217125512e-01
1.193499224151591265e-01
1.193100647647202250e-01
1.192701956215764802e-01
1.192303149941152940e-01
1.191904228907205709e-01
1.191505193197718859e-01
1.191106042896478701e-01
1.190706778087196605e-01
1.190307398853573950e-01
1.189908143390523976e-01
1.189508535627235575e-01
1.189108813690424316e-01
1.188708977663644473e-01
1.188309027630412573e-01
1.187908963674200735e-01
1.187508785878457207e-01
1.187108494326590824e-01
1.186708089101969898e-01
1.186307809009944925e-01
1.185907176757401427e-01
1.185506431081948531e-01
1.185105572066820212e-01
1.184704599795192159e-01
1.184303514350227848e-01
1.183902315815046347e-01
1.183501004272727308e-01
1.183099579806327073e-01
1.182698281827612719e-01
1.182296631829185540e-01
1.181894869155557526e-01
1.181492993889611820e-01
1.181091006114218245e-01
1.180688905912214426e-01
1.180286693366385253e-01
1.179884368559490637e-01
1.179481931574251075e-01
1.179079622424863416e-01
1.178676961397697176e-01
1.178274188440076586e-01
1.177871303634605571e-01
1.177468307063803676e-01
1.177065198810194335e-01
1.176661978956231591e-01
1.176258647584362826e-01
1.175855204776981577e-01
1.175451891146711558e-01
1.175048225781640809e-01
1.174644449227975618e-01
1.174240561567989616e-01
1.173836562883887602e-01
1.173432453257847730e-01
1.173028232772032053e-01
1.172623901508531574e-01
1.172219459549428966e-01
1.171815148101816306e-01
1.171410485063431040e-01
1.171005711575402453e-01
1.170600827719665005e-01
1.170195833578095423e-01
1.169790729232569326e-01
1.169385514764897938e-01
1.168980190256868057e-01
1.168574755790238173e-01
1.168169453162567484e-01
1.167763799089219234e-01
1.167358035302259456e-01
1.166952161883286765e-01
1.166546178913857590e-01
1.166140086475517812e-01
1.165733884649763907e-01
1.165327573518047943e-01
1.164921153161806444e-01
1.164514865965171064e-01
1.164108227468459988e-01
1.163701478556221636e-01
1.163294617978566925e-01
1.162887645811905846e-01
1.162480562132640061e-01
1.162073367017105729e-01
1.161666060541647894e-01
1.161258642782568296e-01
1.160851356715133509e-01
1.160443716683828286e-01
1.160035965597615015e-01
1.159628103532695520e-01
1.159220130565238871e-01
1.158812046771405257e-01
1.158403852227319897e-01
1.157995547009069148e-01
1.157587131192729379e-01
1.157178848347504285e-01
1.156770211628883605e-01
1.156361464540187067e-01
1.155952607157362255e-01
1.155543639556369517e-01
1.155134561813110916e-01
1.154725374003478522e-01
1.154316076203335539e-01
1.153906668488509091e-01
1.153497395018485694e-01
1.153087767767092542e-01
1.152678030828322431e-01
1.152268184277894236e-01
1.151858228191527389e-01
1.151448162644888584e-01
1.151037987713625643e-01
1.150627703473374730e-01
1.150217309999723714e-01
1.149807052038783750e-01
1.149396440390013097e-01
1.148985719734436084e-01
1.148574890147537886e-01
1.148163951704797014e-01
1.147752904481652569e-01
1.147341748553495910e-01
1.146930483995737826e-01
1.146519110883731929e-01
1.146107629292801855e-01
1.145696284616592453e-01
1.145284586358261136e-01
1.144872779846806132e-01
1.144460865157469476e-01
1.144048842365436025e-01
1.143636711545883977e-01
1.143224472773964884e-01
1.142812126124789773e-01
1.142399671673479111e-01
1.141987355392556358e-01
1.141574685626239871e-01
1.141161908282856685e-01
1.140749023437378495e-01
1.140336031164781994e-01
1.139922931539996132e-01
1.139509724637935983e-01
1.139096410533471104e-01
1.138682989301471049e-01
1.138269707489791283e-01
1.137856072290895915e-01
1.137442330188829787e-01
1.137028481258319235e-01
1.136614525574095591e-01
1.136200463210865208e-01
1.135786294243286698e-01
1.135372018746003686e-01
1.134957636793629265e-01
1.134543395505723251e-01
1.134128800930239156e-01
1.133714100123303092e-01
1.133299293159423793e-01
1.132884380113086120e-01
1.132469361058743851e-01
1.132054236070814124e-01
1.131639005223708527e-01
1.131223668591799791e-01
1.130808473862746077e-01
1.130392925947170668e-01
1.129977272469713245e-01
1.129561513504631076e-01
1.129145649126160889e-01
1.128729679408525532e-01
1.128313604425904559e-01
1.127897424252457537e-01
1.127481138962319607e-01
1.127064996807667363e-01
1.126648501568956462e-01
1.126231901435753580e-01
1.125815196482075620e-01
1.125398386781907289e-01
1.124981472409231631e-01
1.124564453437991718e-01
1.124147329942099538e-01
1.123730101995446540e-01
1.123313018411141173e-01
1.122895581846665158e-01
1.122478041052885067e-01
1.122060396103597424e-01
1.121642647072544352e-01
1.121224794033450767e-01
1.120806837060024930e-01
1.120388776225935135e-01
1.119970611604839128e-01
1.119552592567200078e-01
1.119134220654641743e-01
1.118715745175796195e-01
1.118297166204208493e-01
1.117878483813388168e-01
1.117459698076828101e-01
1.117040809067957885e-01
1.116621816860235983e-01
1.116202721527047581e-01
1.115783772992698930e-01
1.115364471690029613e-01
1.114945067481909469e-01
1.114525560441621543e-01
1.114105950642423903e-01
1.113686238157576835e-01
1.113266423060271237e-01
1.112846505423704668e-01
1.112426485321040825e-01
1.112006613226845242e-01
1.111586388472288189e-01
1.111166061470878486e-01
1.110745632295696561e-01
1.110325101019750127e-01
1.109904467716016363e-01
1.109483732457482441e-01
1.109062895317083353e-01
1.108641956367725223e-01
1.108221166630755095e-01
1.107800024342693312e-01
1.107378780464206014e-01
1.106957435068100515e-01
1.106535988227144163e-01
1.106114440014109856e-01
1.105692790501697775e-01
1.105271039762606433e-01
1.104849187869508254e-01
1.104427486386982959e-01
1.104005432463931458e-01
1.103583277604660018e-01
1.103161021881738924e-01
1.102738665367688498e-01


==> figs/lwr_numerical_flux/greenshields_full/flux_cross_greenshield_supervised_x_1.00.csv <==
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.016006908730049396e-05
3.516162807093436982e-05
6.013481183503310845e-05
8.508706018844902630e-05
1.100109353626421704e-04
1.349138624665846553e-04
1.597884184282860609e-04
1.846420136594195682e-04
2.094672397832120225e-04
2.342714925098188239e-04
2.590510681557689487e-04
2.838022777445770028e-04
3.085324949259615757e-04
3.332343480806632119e-04
3.579151961483617583e-04
3.825676822203916139e-04
4.071991505201488781e-04
4.318022588521708283e-04
4.563843367235698167e-04
4.809417135404892019e-04
5.054707334277985797e-04
5.299787038112735438e-04
5.544583192877983180e-04
5.789168725612303668e-04
6.033470729485401751e-04
6.277561984250612515e-04
6.521369730379533713e-04
6.764966600272259711e-04
7.008316219211108145e-04
7.251382359780567111e-04
7.494237433350592337e-04
7.736809048717319115e-04
7.979169469854996422e-04
8.221246452926878057e-04
8.463112114477089332e-04
8.704730337606436663e-04
8.946065152848625690e-04
9.187188455558048528e-04
9.428028370472574249e-04
9.668656645440421027e-04
9.909001552695917425e-04
1.014913469254197231e-03
1.038898448475072955e-03
1.062862238204065335e-03
1.086801259928910079e-03
1.110711949895426542e-03
1.134601431233950297e-03
1.158462582816072173e-03
1.182302513007688072e-03
1.206114115442080692e-03
1.229904483717902952e-03
1.253666526236735246e-03
1.277407321822576769e-03
1.301123325173042522e-03
1.324811005761011851e-03
1.348477420246518843e-03
1.372115513962240962e-03
1.395732328790366683e-03
1.419320824840530904e-03
1.442888029213301726e-03
1.466426916798241331e-03
1.489944499910217379e-03
1.513437266487810406e-03
1.536901719260658217e-03
1.560344848355849079e-03
1.583759665631900848e-03
1.607153146422540813e-03
1.630518317378343296e-03
1.653862139035261469e-03
1.677177652838340860e-03
1.700471804526482167e-03
1.723741115312787953e-03
1.746982121215628903e-03
1.770201745764782286e-03
1.793393067408222130e-03
1.816562994868070602e-03
1.839704621398013940e-03
1.862824840906385226e-03
1.885916761459716096e-03
1.908987262151912168e-03
1.932032897507374170e-03
1.955050236863625779e-03
1.978046137087019485e-03
2.001013743283541757e-03
2.023959897493293747e-03
2.046877759642462546e-03
2.069774156947506993e-03
2.092642264156258092e-03
2.115488893658451497e-03
2.138310633315515519e-03
2.161104085822956877e-03
2.183876041316756833e-03
2.206619711622781477e-03
2.229341872038548278e-03
2.252035749225889116e-03
2.274708103641942536e-03
2.297355549103624606e-03
2.319974714272754479e-03
2.342572337338560962e-03
2.365141682065835527e-03
2.387689471795156892e-03
2.410208985140993576e-03
2.432706930587724692e-03
2.455176601601549713e-03
2.477624691812757574e-03
2.500047848439018727e-03
2.522442733556951033e-03
2.544816018503009980e-03
2.567161033887932486e-03
2.589484436185146565e-03
2.611779570864669608e-03
2.634053079534542929e-03
2.656298322529490608e-03
2.678521926587962287e-03
2.700720572358247806e-03
2.722890955363835297e-03
2.745039680032784757e-03
2.767160143873265143e-03
2.789258936436042613e-03
2.811329470107884476e-03
2.833378319556378866e-03
2.855398912047613091e-03
2.877397807365594806e-03
2.899371719622248489e-03
2.921317377821558425e-03
2.943241319409470313e-03
2.965137008869425661e-03
2.987010968754505447e-03
3.008856678437685228e-03
3.030680645579028609e-03
3.052476364444278722e-03
3.074250327792238391e-03
3.095999283235714716e-03
3.117719993289788660e-03
3.139418928355633409e-03
3.161089619951637508e-03
3.182738523572231637e-03
3.204359185644489738e-03
3.225958046748189645e-03
3.247528668219451520e-03
3.269077475725704063e-03
3.290601250409655454e-03
3.312096788335786024e-03
3.333570492789331152e-03
3.355015962395777041e-03
3.376439585519822040e-03
3.397834975707975103e-03
3.419208506397292124e-03
3.440556984836473653e-03
3.461877233202001469e-03
3.483175602535151794e-03
3.504445743699943772e-03
3.525693992804432297e-03
3.546914015644678231e-03
3.568112133389325646e-03
3.589282026771792311e-03
3.610430002020104112e-03
3.631552899972398385e-03
3.652647576412870745e-03
3.673720315148787385e-03
3.694764834268116083e-03
3.715787402632828029e-03
3.736781753276727236e-03
3.757754140105637464e-03
3.778698311107553387e-03
3.799620505232512158e-03
3.820517596943726057e-03
3.841386475664135269e-03
3.862233357903727127e-03
3.883052029039005260e-03
3.903848690616079642e-03
3.924617142976469242e-03
3.945363572697549448e-03
3.966081795086312534e-03
3.986777981748609867e-03
4.007449040805896590e-03
4.028091895355037644e-03
4.048712694536577006e-03
4.069305291086858234e-03
4.089875819171084892e-03
4.110418146503411196e-03
4.130938392262209491e-03
4.151430439144940254e-03
4.171900391343977277e-03
4.192345190672644439e-03
4.212761793935773658e-03
4.233156282837158280e-03
4.253522577543397687e-03
4.273866744764334702e-03
4.294182719658964920e-03
4.314476553937879322e-03
4.334742197757007753e-03
4.354985687826204432e-03
4.375203999687965473e-03
4.395394123884940885e-03
4.415562074620751898e-03
4.435701839552760872e-03
4.455819417875053756e-03
4.475908812253528990e-03
4.495976006869129016e-03
4.516018003516766854e-03
4.536031819007316224e-03
4.556023414991797194e-03
4.575986831674636046e-03
4.595928015685410428e-03
4.615841022245742442e-03
4.635731782963586900e-03
4.655594368079551959e-03
4.675434694175639727e-03
4.695249796832307032e-03
4.715036726660098987e-03
4.734801377689210056e-03
4.754537857735927076e-03
4.774252045793236920e-03
4.793938064712024993e-03
4.813601778442463952e-03
4.833237324876851759e-03
4.852850552921950111e-03
4.872438531980369247e-03
4.891998346500489592e-03
4.911535822818682839e-03
4.931045136432610221e-03
4.950532098628848687e-03
4.969990899957837938e-03
4.989427336646451439e-03
5.008835614298864924e-03
5.028221514085579047e-03
5.047582139263026568e-03
5.066914608149925003e-03
5.086224679319739650e-03
5.105506596025308208e-03
5.124766101774272387e-03
5.143997454884211007e-03
5.163206383791821286e-03
5.182387161883281190e-03
5.201545502520818487e-03
5.220678542851103776e-03
5.239783435097691844e-03
5.258865870001919185e-03
5.277920158638552128e-03
5.296951976669558859e-03
5.315955650249781783e-03
5.334936839954007581e-03
5.353889887019333549e-03
5.372820454958404657e-03
5.391726030981008888e-03
5.410603916789047396e-03
5.429459735639227680e-03
5.448287866299347804e-03
5.467093917196241826e-03
5.485872281926512661e-03
5.504628554082929837e-03
5.523359930967294829e-03
5.542063624714696490e-03
5.560745206665232421e-03
5.579399107497232113e-03
5.598030883711024863e-03
5.616634980822821088e-03
5.635216940489393145e-03
5.653771223070813701e-03
5.672303355374261336e-03
5.690810568081308696e-03
5.709290106724704272e-03
5.727747475833738777e-03
5.746177172889860296e-03
5.764584687568172217e-03
5.782964532203685448e-03
5.801322181613929874e-03
5.819652162989172317e-03
5.837959936286080120e-03
5.856242765599692368e-03
5.874497929888783387e-03
5.892730866809858803e-03
5.910936140711864351e-03
5.929119174379729462e-03
5.947274547032671554e-03
5.965407666582170365e-03
5.983513127117173758e-03
6.001596321673519085e-03
6.019654547795919020e-03
6.037685117902452658e-03
6.055693402710213280e-03
6.073674033500953140e-03
6.091632366104340890e-03
6.109563046686777854e-03
6.127471416191535014e-03
6.145352135670287264e-03
6.163210531174467821e-03
6.181043933726620976e-03
6.198849689239879779e-03
6.216633101425589336e-03
6.234388868563811581e-03
6.252122279464963905e-03
6.269828047308745322e-03
6.287511446000912385e-03
6.305167203623854300e-03
6.322800579177625946e-03
6.340408937196714834e-03
6.357989657123974681e-03
6.375547975594600403e-03
6.393078657956768884e-03
6.410586925932965086e-03
6.428067559782035811e-03
6.445525748502989316e-03
6.462957966289553657e-03
6.480361104061860278e-03
6.497740345975749898e-03
6.515090511177906718e-03
6.532416768036189425e-03
6.549713951486610397e-03
6.566987214105479698e-03
6.584231406616708471e-03
6.601451665805821434e-03
6.618645417856644508e-03
6.635810104750061722e-03
6.652950839575136333e-03
6.670062512543636912e-03
6.687150220941337486e-03
6.704208870778757823e-03
6.721243543541546850e-03
6.738249161041695579e-03
6.755230788957747312e-03
6.772185889018969562e-03
6.789111938760375442e-03
6.806013980147074260e-03
6.822886974509057012e-03
6.839735947999150967e-03
6.856555877756811967e-03
6.873351774119212942e-03
6.890118630042199599e-03
6.906861440045444778e-03
6.923577701425653874e-03
6.940264927304248821e-03
6.956928088465111348e-03
6.973562217413104003e-03
6.990172269109223846e-03
7.006753291880246648e-03
7.023310224859871664e-03
7.039838132202366761e-03
7.056341937210386384e-03
7.072819172781796837e-03
7.089267387645606378e-03
7.105691481352427452e-03
7.122086557637782867e-03
7.138457500213649110e-03
7.154799428652255933e-03
7.171117210823224619e-03
7.187405982140709915e-03
7.203670594632421986e-03
7.219908616821910097e-03
7.236117633077951417e-03
7.252302471660990180e-03
7.268458307591776912e-03
7.284589953279171914e-03
7.300692599592734089e-03
7.316771043090045112e-03
7.332820490490138399e-03
7.348845722498123512e-03
7.364844343289780881e-03
7.380813972900454600e-03
7.396759368243202570e-03
7.412675775681873414e-03
7.428567936265242921e-03
7.444431112217306246e-03
7.460270028724208524e-03
7.476082317713669823e-03
7.491865626982147086e-03
7.507624657910411115e-03
7.523354712390115107e-03
7.539060475928865968e-03
7.554737266289093811e-03
7.570389753103728969e-03
7.586013270009864251e-03
7.601612470761728857e-03
7.617185022995034971e-03
7.632728610218728060e-03
7.648247862370824435e-03
7.663738152781540691e-03
7.679204095501920846e-03
7.694641079746517009e-03
7.710053703678360071e-03
7.725437372399640568e-03
7.740796668181018636e-03
7.756129294389194073e-03
7.771432970282154962e-03
7.786712254289965274e-03
7.801962591242120326e-03
7.817188523673829215e-03
7.832385512313078113e-03
7.847558083791006389e-03
7.862701714734965375e-03
7.877820915876007635e-03
7.892913426339132066e-03
7.907977001154642416e-03
7.923016127193704961e-03
7.938026320842700434e-03
7.953012053062771813e-03
7.967968856148172074e-03
7.982901185145371836e-03
7.997804588263102143e-03
8.012683504632939213e-03
8.027535709170377509e-03
8.042358992707387966e-03
8.057157770496689575e-03
8.071927630537628628e-03
8.086672972160355299e-03
8.101389399284231185e-03
8.116081295315519251e-03
8.130744280098287091e-03
8.145382721108901380e-03
8.159994429080025258e-03
8.174577230674065498e-03
8.189135469470851247e-03
8.203664805136484661e-03
8.218169565316776892e-03
8.232645425610918277e-03
8.247096697725803116e-03
8.261521220273210231e-03
8.275916847799325016e-03
8.290287868101570146e-03
8.304629996624929289e-03
8.318947505221926941e-03
8.333236125281334727e-03
8.347500112707975650e-03
8.361735214837240360e-03
8.375945671622808675e-03
8.390129357540312971e-03
8.404284163020275811e-03
8.418414304081772714e-03
8.432515567940987444e-03
8.446592154663257190e-03
8.460639867420099991e-03
8.474662890313136576e-03
8.488657042476963066e-03
8.502626492048998008e-03
8.516569149402894445e-03
8.530482940875758202e-03
8.544372010657316774e-03
8.558232217790909258e-03
8.572067690492374270e-03
8.585874303778467942e-03
8.599656169890307345e-03
8.613409179815026406e-03
8.627137429818951264e-03
8.640838866202024682e-03
8.654511451238369735e-03
8.668159257228455483e-03
8.681778215098842622e-03
8.695372381164787057e-03
8.708937702338617748e-03
8.722478218946075335e-03
8.735989893883536195e-03
8.749476751493040494e-03
8.762936774022817010e-03
8.776367959719380551e-03
8.789774308930339841e-03
8.803151824527649660e-03
8.816504490864129906e-03
8.829828326807523386e-03
8.843127300712114169e-03
8.856397447442029836e-03
8.869642719350312454e-03
8.882861134669822745e-03
8.896050727641921507e-03
8.909215426609592980e-03
8.922351306443532248e-03
8.935462279480416159e-03
8.948544436598052099e-03
8.961601674122160466e-03
8.974632038292296166e-03
8.987633591362440000e-03
9.000610205634598793e-03
9.013558012018724197e-03
9.026480866797345626e-03
9.039374916897727208e-03
9.052244002581297244e-03
9.065084286796740165e-03
9.077899593778276932e-03
9.090688005801664251e-03
9.103447621167451431e-03
9.116182240070047627e-03
9.128888065520993078e-03
9.141568881680939285e-03
9.154220907593754730e-03
9.166848498655927324e-03
9.179453864034042843e-03
9.192042322249863173e-03
9.204611996672204532e-03
9.217161021861972059e-03
9.229693140736822121e-03
9.242204622136540593e-03
9.254699197791496634e-03
9.267173147729831917e-03
9.279630192497501096e-03
9.292066623305922368e-03
9.304486149522936400e-03
9.316886919696037994e-03
9.329267093549267753e-03
9.341630363686487248e-03
9.353973049264843742e-03
9.366298831715608175e-03
9.378604041367602506e-03
9.390892348485890828e-03
9.403160094566431759e-03
9.415410938710441768e-03
9.427643054608039752e-03
9.439854627110291774e-03
9.452049298581066683e-03
9.464223438418406520e-03
9.476380677830367749e-03
9.488517397374301998e-03
9.500637217105978305e-03
9.512736528730733609e-03
9.524818941159987618e-03
9.536882653189013292e-03
9.548925874758210086e-03
9.560952198064451291e-03
9.572958042675647206e-03
9.584946989650205973e-03
9.596915469695196932e-03
9.608867052735559078e-03
9.620799957066453190e-03
9.632712412117702683e-03
9.644607971117727385e-03
9.656483092604681295e-03
9.668341318683049135e-03
9.680179119013643252e-03
9.692000024582980711e-03
9.703800516173435864e-03
9.715584113649575193e-03
9.727349060349735344e-03
9.739093610724613992e-03
9.750821267969236872e-03
9.762528540656317810e-03
9.774218920875599181e-03
9.785888928308048018e-03
9.797542043935153488e-03
9.809174798545247653e-03
9.820790662020961737e-03
9.832387902699621374e-03
9.843964800017146466e-03
9.855524807212037719e-03
9.867064482816254034e-03
9.878587268978444857e-03
9.890089735322377118e-03
9.901575312907071047e-03
9.913040582446241977e-03
9.924488963914762651e-03
9.935918750613600969e-03
9.947328246927872319e-03
9.958720856210495631e-03
9.970093186880704672e-03
9.981448631220468659e-03
9.992783808722538463e-03
1.000410210059418659e-02
1.001540013740369328e-02
1.002668128929092017e-02
1.003794387448650460e-02
1.004918622228138936e-02
1.006041168622363868e-02
1.007161692454228152e-02
1.008280527972563179e-02
1.009397342106280182e-02
1.010512467998661568e-02
1.011625573683962165e-02
1.012736991200632874e-02
1.013846554860396709e-02
1.014954100079901167e-02
1.016059957240446343e-02
1.017163797138455339e-02
1.018265949051246066e-02
1.019366084879452794e-02
1.020464532796497292e-02
1.021561129047368621e-02
1.022655710980628629e-02
1.023748605114795096e-02
1.024839486109305198e-02
1.025928679379700670e-02
1.027015860688509918e-02
1.028101354348939789e-02
1.029184837225993743e-02
1.030266632530602022e-02
1.031346578990054164e-02
1.032424516433227968e-02
1.033500766418933570e-02
1.034575008566589183e-02
1.035647563333916277e-02
1.036718111441503609e-02
1.037786972246085293e-02
1.038853827569310995e-02
1.039918995667599155e-02
1.040982317746456942e-02
1.042043636111494864e-02
1.043103267369274723e-02
1.044160896091757273e-02
1.045216837785858943e-02
1.046270778123255252e-02
1.047323031511786240e-02
1.048373284722110832e-02
1.049421851063254973e-02
1.050468574215576711e-02
1.051513298957633402e-02
1.052556336951170068e-02
1.053597377713177963e-02
1.054636731807592764e-02
1.055674089849170660e-02
1.056709761304382156e-02
1.057743437885648452e-02
1.058775427962316273e-02
1.059805577685564437e-02
1.060833734302887854e-02
1.061860204539175068e-02
1.062884682848597162e-02
1.063907474859775160e-02
1.064928276122949213e-02
1.065947391171140346e-02
1.066964516650405204e-02
1.067979955998314689e-02
1.068993557832854935e-02
1.070005171867109695e-02
1.071015099896352463e-02
1.072023041304327740e-02
1.073029296791948306e-02
1.074033566837573339e-02
1.075036151048115729e-02
1.076036750995758295e-02
1.077035665193801228e-02
1.078032744723465830e-02
1.079027841759250261e-02
1.080021253174683060e-02
1.081012683275581199e-02
1.082002427842558567e-02
1.082990192274638219e-02
1.083976271259798341e-02
1.084960517792689372e-02
1.085942785959664869e-02
1.086923368811369695e-02
1.087901974476601641e-02
1.088878894914692419e-02
1.089853839345961140e-02
1.090827098638547099e-02
1.091798383103842474e-02
1.092767982519492198e-02
1.093735752336368050e-02
1.094701549095516979e-02
1.095665660939290631e-02
1.096627800905017325e-02
1.097588256045492483e-02
1.098546740487668649e-02
1.099503540195022333e-02
1.100458370383951279e-02
1.101411515928971130e-02
1.102362834733441876e-02
1.103312185789223632e-02
1.104259852338317083e-02
1.105205552318769269e-02
1.106149567884409657e-02
1.107091618061321892e-02
1.108031983915783170e-02
1.108970385561708349e-02
1.109907102978043014e-02
1.110841996516803709e-02
1.111774927617040221e-02
1.112706174627808853e-02
1.113635460380264786e-02
1.114563062136911253e-02
1.115488703815423199e-02
1.116412661592666722e-02
1.117334660472006636e-02
1.118254975544602514e-02
1.119173469607660787e-02
1.120090006543253414e-02
1.121004859815094568e-02
1.121917757139931360e-02
1.122828970896751211e-02
1.123738229886936391e-02
1.124645805405441457e-02
1.125551427337706523e-02
1.126455365895009941e-02
1.127357486315173907e-02
1.128257654919992414e-02
1.129156140295532740e-02
1.130052675036226362e-02
1.130947526645395551e-02
1.131840428800258425e-02
1.132731647921728091e-02
1.133621051143832159e-02
1.134508506682778417e-02
1.135394279336292278e-02
1.136278105487319168e-02
1.137160248852127353e-02
1.138040446895295654e-02
1.138918962251937728e-02
1.139795533467694022e-02
1.140670422096988490e-02
1.141543497708008559e-02
1.142414630949457888e-02
1.143284081755437109e-02
1.144151591372728760e-02
1.145017418655620844e-02
1.145881305930862570e-02
1.146743510973295688e-02
1.147603777189018515e-02
1.148462361273898391e-02
1.149319135226546662e-02
1.150173972124113320e-02
1.151027127044625120e-02
1.151878346091249339e-02
1.152727883263973685e-02
1.153575485743961460e-02
1.154421406453354226e-02
1.155265393651377925e-02
1.156107699182762349e-02
1.156948197472565387e-02
1.157786764022865345e-02
1.158623649063111882e-02
1.159458603545282518e-02
1.160291876622444873e-02
1.161123220322768379e-02
1.161952882723604752e-02
1.162780616929003086e-02
1.163606669940732419e-02
1.164430918606380871e-02
1.165253240848843075e-02
1.166073882057086508e-02
1.166892598023819283e-02
1.167709633063272745e-02
1.168524744042667707e-02
1.169338174202176617e-02
1.170149681483173554e-02
1.170959508052027420e-02
1.171767533175120668e-02
1.172573637192274310e-02
1.173378060659746591e-02
1.174180564203078370e-02
1.174981387305537583e-02
1.175780291665523558e-02
1.176577515693941201e-02
1.177372940535482970e-02
1.178166448407574896e-02
1.178958276112662684e-02
1.179748188029931810e-02
1.180536419890730604e-02
1.181322737145563961e-02
1.182107374454646753e-02
1.182890098339829665e-02
1.183671142390399500e-02
1.184450390162938849e-02
1.185227726284603100e-02
1.186003382739159173e-02
1.186777128725045871e-02
1.187549195156072102e-02
1.188319352300487575e-02
1.189087830002732993e-02
1.189854399600497048e-02
1.190619289869224162e-02
1.191382386773576219e-02
1.192143577346585492e-02
1.192903088761231023e-02
1.193660695026868557e-02
1.194416622248249682e-02
1.195170645502850737e-02
1.195922989827841176e-02
1.196673431368446006e-02
1.197422194094380221e-02
1.198169166374218886e-02
1.198914237643305958e-02
1.199657630271193376e-02
1.200399123070762519e-02
1.201138937345122559e-02
1.201876852973722543e-02
1.202613090193671574e-02
1.203347429950417380e-02
1.204080091415449250e-02
1.204810965357387686e-02
1.205539943609983122e-02
1.206267243747043139e-02
1.206992649377565396e-02
1.207716377010670250e-02
1.208438211319654010e-02
1.209158367749799123e-02
1.209876632038640876e-02
1.210593218567425355e-02
1.211308020500881377e-02
1.212020932067238432e-02
1.212732166052667149e-02
1.213441510853796590e-02
1.214149178194061374e-02
1.214854957532876534e-02
1.215559059531069741e-02
1.216261379214497729e-02
1.216961812670752652e-02
1.217660568967988965e-02
1.218357440221062848e-02
1.219052634436640359e-02
1.219745944790956438e-02
1.220437578229545406e-02
1.221127328990082028e-02
1.221815402957242280e-02
1.222501697545649857e-02
1.223186111230790962e-02
1.223868848306779167e-02
1.224549705662486554e-02
1.225228886532409023e-02
1.225906188865297231e-02
1.226581814836318063e-02
1.227255563453399922e-02
1.227927635832913589e-02
1.228597931774644270e-02
1.229266352137552143e-02
1.229933096449997709e-02
1.230597966366829554e-02
1.231261160358405882e-02
1.231922481137837089e-02
1.232582126117837129e-02
1.233239899069002443e-02
1.233895996347031399e-02
1.234550320133005752e-02
1.235202773665425302e-02
1.235853551714737042e-02
1.236502460693750249e-02
1.237149694317118964e-02
1.237795060053575869e-02
1.238438750562098623e-02
1.239080574367416865e-02
1.239720723072702813e-02
1.240359101236634953e-02
1.240995614472854836e-02
1.241630452802104656e-02
1.242263427387285679e-02
1.242894727194684967e-02
1.243524164441783819e-02
1.244151927040684780e-02
1.244777828262960684e-02
1.245402054967134631e-02
1.246024514085057600e-02
1.246645113602216914e-02
1.247264038796951080e-02
1.247881105574699667e-02
1.248496498161440205e-02
1.249110033514952423e-02
1.249721894808844547e-02
1.250331990818330519e-02
1.250940231370524514e-02
1.251546798061356491e-02
1.252151510478861918e-02
1.252754549167515996e-02
1.253355734766870011e-02
1.253955246770525889e-02
1.254552906868884599e-02
1.255148893505016183e-02
1.255743117820282140e-02
1.256335492006518950e-02
1.256926192931472064e-02
1.257515044911541868e-02
1.258102223764952232e-02
1.258687554857390589e-02
1.259271212958287811e-02
1.259853024482554540e-02
1.260433163150542768e-02
1.261011542466106139e-02
1.261588076981430551e-02
1.262162938844488269e-02
1.262735957091631889e-02
1.263307302822942735e-02
1.263876806122606056e-02
1.264444637043424247e-02
1.265010626717077979e-02
1.265574944149130965e-02
1.266137505201894720e-02
1.266698226783950776e-02
1.267257276331333615e-02
1.267814487592638928e-02
1.268370026957722774e-02
1.268923729221103913e-02
1.269475759727090036e-02
1.270025954315986971e-02
1.270574477286724735e-02
1.271121246855837217e-02
1.271666182284830748e-02
1.272209446305418157e-02
1.272750877370251721e-02
1.273290637167243111e-02
1.273828565193090012e-02
1.274364822091866856e-02
1.274899248404304242e-02
1.275432003730819774e-02
1.275963008638184015e-02
1.276492184736248425e-02
1.277019690061118040e-02
1.277545367761492856e-02
1.278069374830825833e-02
1.278591555460585616e-02
1.279112065602039383e-02
1.279630750488805480e-02
1.280147765030291429e-02
1.280663032139793545e-02
1.281176475771950152e-02
1.281688249274470781e-02
1.282198200484555017e-02
1.282706481709167123e-02
1.283212941826283870e-02
1.283717732102628017e-02
1.284220777273763214e-02
1.284722003114827094e-02
1.285221559332948293e-02
1.285719297406115458e-02
1.286215366002070593e-02
1.286709617638183423e-02
1.287202199943271452e-02
1.287692966473616418e-02
1.288182063819492962e-02
1.288669419055520071e-02
1.289154960294591756e-02
1.289638832569886540e-02
1.290120892033357058e-02
1.290601282680847728e-02
1.291079861701670273e-02
1.291556772054565372e-02
1.292031871966155265e-02
1.292505303358167101e-02
1.292976995640693350e-02
1.293446879259831095e-02
1.293915094583096559e-02
1.294381502428364195e-02
1.294846242127518920e-02
1.295309175533899959e-02
1.295770440943992685e-02
1.296229901246993832e-02
1.296687693704239031e-02
1.297143750056767297e-02
1.297598003080140117e-02
1.298050588484528367e-02
1.298501371745025557e-02
1.298950487538043375e-02
1.299397802372982691e-02
1.299843449892175429e-02
1.300287297638733075e-02
1.300729478222148461e-02
1.301169925710279895e-02
1.301608575204396545e-02
1.302045557764627826e-02
1.302480743516346018e-02
1.302914262487554764e-02
1.303345985836021348e-02
1.303776042557962256e-02
1.304204304842629392e-02
1.304630900655150139e-02
1.305055766386870042e-02
1.305478839459936480e-02
1.305900246293108247e-02
1.306319861653569558e-02
1.306737810929564647e-02
1.307153969918530001e-02
1.307568462978822565e-02
1.307981228305998833e-02
1.308392205124782326e-02
1.308801516249612218e-02
1.309209040052046469e-02
1.309614898317404408e-02
1.310018970446173714e-02
1.310421377195278292e-02
1.310821998993752513e-02
1.311220955570159552e-02
1.311618187435870109e-02
1.312013636130039684e-02
1.312407419839732581e-02
1.312799421563752567e-02
1.313189758462103562e-02
1.313578314560993887e-02
1.313965205993344876e-02
1.314350317812258695e-02
1.314733765124387332e-02
1.315115490753063221e-02
1.315495438547251150e-02
1.315873722075318331e-02
1.316250228955051504e-02
1.316625071729296548e-02
1.316998139041562765e-02
1.317369542409350947e-02
1.317739171501421114e-02
1.318107136810652003e-02
1.318473383468368731e-02
1.318837857629416577e-02
1.319200668251067909e-02
1.319561707562456887e-02
1.319921083497263559e-02
1.320278689308064524e-02
1.320634631905330536e-02
1.320988805564884960e-02
1.321341316174506897e-02
1.321692111168862316e-02
1.322041139005114552e-02
1.322388504037620705e-02
1.322734103098317793e-02
1.323078039519905158e-02
1.323420211156318971e-02
1.323760720318477302e-02
1.324099465881868609e-02
1.324436549136685792e-02
1.324771919817437082e-02
1.325105528678859057e-02
1.325437475480985283e-02
1.325767661650269214e-02
1.326096185926861626e-02
1.326422950757258357e-02
1.326748053861863397e-02
1.327071446760735851e-02
1.327393081993412383e-02
1.327713055751501836e-02
1.328031273029930959e-02
1.328347829002034242e-02
1.328662629681012786e-02
1.328975769222036363e-02
1.329287154656774717e-02
1.329596879122467434e-02
1.329904896431871597e-02
1.330211161414886212e-02
1.330515765683241980e-02
1.330818618811888121e-02
1.331119811395783947e-02
1.331419254026804111e-02
1.331717036283723565e-02
1.332013069774380665e-02
1.332307443061594987e-02
1.332600112246518087e-02
1.332891034445421452e-02
1.333180296698156797e-02
1.333467813151750780e-02
1.333753669831067024e-02
1.334037781898116115e-02
1.334320234363267632e-02
1.334600943403023432e-02
1.334879993013758648e-02
1.335157341580592294e-02
1.335432948502295047e-02
1.335706896255101084e-02
1.335979103549853053e-02
1.336249651849251430e-02
1.336518460877672565e-02
1.336785611085304637e-02
1.337051023208654654e-02
1.337314776685998019e-02
1.337576832182553466e-02
1.337837151375484424e-02
1.338095812185247091e-02
1.338352737878403809e-02
1.338608005364312625e-02
1.338861538920689542e-02
1.339113414445990136e-02
1.339363557228968882e-02
1.339612042157457827e-02
1.339858832172810543e-02
1.340103927616262403e-02
1.340347256554212663e-02
1.340588964382123660e-02
1.340828978661819104e-02
1.341067299734696738e-02
1.341303857685277601e-02
1.341538793873087165e-02
1.341772037878509460e-02
1.342003590043024108e-02
1.342233450708429920e-02
1.342461552479819187e-02
1.342688031675788596e-02
1.342912820397929030e-02
1.343135918988110078e-02
1.343357262065701663e-02
1.343576981920996394e-02
1.343795012670249978e-02
1.344011354655383350e-02
1.344226008218789292e-02
1.344438910495884820e-02
1.344650188745169506e-02
1.344859779599508198e-02
1.345067683401071634e-02
1.345273839296355634e-02
1.345478370522591727e-02
1.345681215723473767e-02
1.345882375241860829e-02
1.346081849420295573e-02
1.346279579916467850e-02
1.346475684945244722e-02
1.346670105662346739e-02
1.346862842410788408e-02
1.347053895533485701e-02
1.347243209196817559e-02
1.347430896598365846e-02
1.347616901403392298e-02
1.347801223954886440e-02
1.347983810424495388e-02
1.348164769999828094e-02
1.348344048351472757e-02
1.348521645822921278e-02
1.348697562757596169e-02
1.348871747831169310e-02
1.349044305223363882e-02
1.349215183109345184e-02
1.349384381832814672e-02
1.349551852071109725e-02
1.349717694001004165e-02
1.349881857799731244e-02
1.350044343811207526e-02
1.350205152379470308e-02
1.350364236681086960e-02
1.350521691894378262e-02
1.350677470696624860e-02
1.350831573431846011e-02
1.350983955274671910e-02
1.351134707407798674e-02
1.351283784506879249e-02
1.351431186916310367e-02
1.351576914980401334e-02
1.351720926368653319e-02
1.351863307274631110e-02
1.352004014868811443e-02
1.352143049496118410e-02
1.352280370820059530e-02
1.352416061046091134e-02
1.352550079339484568e-02
1.352682426045130615e-02
1.352813101508207327e-02
1.352942067882241528e-02
1.353069402392692577e-02
1.353195066695475623e-02
1.353319061136047663e-02
1.353441349858355847e-02
1.353562006107129900e-02
1.353680993529313148e-02
1.353798312470408383e-02
1.353913963275822641e-02
1.354027912575508918e-02
1.354140228642974897e-02
1.354250877611350157e-02
1.354359859826541335e-02
1.354467143904942994e-02
1.354572794146986781e-02
1.354676778673120918e-02
1.354779097829106327e-02
1.354879751960888501e-02
1.354978712166289567e-02
1.355076037783752019e-02
1.355171699415344544e-02
1.355265697407080638e-02
1.355358004839607444e-02
1.355448677086001918e-02
1.355537686731372871e-02
1.355625034122102945e-02
1.355710719604721892e-02
1.355794718736302862e-02
1.355877081937237327e-02
1.355957784269663791e-02
1.356036826080260493e-02
1.356114184905385378e-02
1.356189907207162870e-02
1.356263970027470067e-02
1.356336373713257215e-02
1.356407118611349660e-02
1.356476184729801804e-02
1.356543613587631036e-02
1.356609384699035414e-02
1.356673498411097023e-02
1.356735936707341439e-02
1.356796737156011623e-02
1.356855881247222284e-02
1.356913369328233143e-02
1.356969201746505149e-02
1.357023362952730627e-02
1.357075885581415786e-02
1.357126753589853185e-02
1.357175967325929822e-02
1.357223513211978927e-02
1.357269419939145794e-02
1.357313673437157697e-02
1.357356274053887757e-02
1.357397222137279869e-02
1.357436506572305690e-02
1.357474151125331874e-02
1.357510144189062740e-02
1.357544486111735005e-02
1.357577167746448765e-02
1.357608208923535842e-02
1.357637600004285572e-02
1.357665341337074838e-02
1.357691433270387382e-02
1.357715869115035112e-02
1.357738663786073330e-02
1.357759810103364995e-02
1.357779308415220376e-02
1.357797153997060413e-02
1.357813357835456480e-02
1.357827914714761219e-02
1.357840824983937156e-02
1.357852088991855222e-02
1.357861704466728492e-02
1.357869677489448312e-02
1.357876005297985189e-02
1.357880688241472344e-02
1.357883726669159574e-02
1.357885120759594333e-02
1.357884871693094964e-02
1.357882979158585302e-02
1.357879443505514983e-02
1.357874266871006430e-02
1.357867446518615240e-02
1.357858984096105281e-02
1.357848879953221788e-02
1.357837134439464355e-02
1.357823752138011264e-02
1.357808725420912854e-02
1.357792058382377431e-02
1.357773751372344517e-02
1.357753810928470639e-02
1.357732225513788582e-02
1.357709001177423436e-02
1.357684138269578400e-02
1.357657637140624596e-02
1.357629506769147953e-02
1.357599730736247512e-02
1.357568317532779900e-02
1.357535267509361876e-02
1.357500591595589556e-02
1.357464269470738671e-02
1.357426311577251965e-02
1.357386718265668479e-02
1.357345489886696566e-02
1.357302639806565181e-02
1.357258142832058756e-02
1.357212011842247323e-02
1.357164247188188955e-02
1.357114864183397995e-02
1.357063833740104752e-02
1.357011170685444579e-02
1.356956875370493587e-02
1.356900948146465280e-02
1.356843406758237447e-02
1.356784217255482816e-02
1.356723396897202560e-02
1.356660946034773940e-02
1.356596884356961463e-02
1.356531174026234798e-02
1.356463834245687228e-02
1.356394865366836178e-02
1.356324267741559897e-02
1.356252063485259562e-02
1.356178209906847010e-02
1.356102728636950083e-02
1.356025620027589973e-02
1.355946908133860707e-02
1.355866546385538218e-02
1.355784558353437252e-02
1.355700944389448548e-02
1.355615704845891667e-02
1.355528866200246541e-02
1.355440377037953059e-02
1.355350263352522733e-02
1.355258525496425004e-02
1.355165191883060671e-02
1.355070207226247159e-02
1.354973599455795708e-02
1.354875368924444295e-02
1.354775515984488893e-02
1.354674071467294044e-02
1.354570975251645493e-02
1.354466257685629088e-02
1.354359919122052197e-02
1.354251992323921711e-02
1.354142413306374387e-02
1.354031214349928069e-02
1.353918395807320735e-02
1.353803958031951638e-02
1.353687936199711450e-02
1.353570261500151167e-02
1.353450968627195605e-02
1.353330057934068464e-02
1.353207566524949890e-02
1.353083421733293490e-02
1.352957660181457189e-02
1.352830282223011632e-02
1.352701288211512892e-02
1.352570717659534738e-02
1.352438493084116150e-02
1.352304653516381988e-02
1.352169199310211678e-02
1.352032171902607660e-02
1.351893489961862593e-02
1.351753194444200307e-02
1.351611285703582799e-02
1.351467764094119173e-02
1.351322673455834789e-02
1.351175927651004222e-02
1.351027570039325942e-02
1.350877600975305265e-02
1.350726066219899019e-02
1.350572875793870642e-02
1.350418074978167182e-02
1.350261664127436895e-02
1.350103643596148317e-02
1.349944061543933982e-02
1.349782823194424497e-02
1.349619976228117607e-02
1.349455520999567198e-02
1.349289457863528385e-02
1.349121837375812788e-02
1.348952559968381176e-02
1.348781675717851403e-02
1.348609184979458059e-02
1.348435140223547268e-02
1.348259438052595155e-02
1.348082130458906625e-02
1.347903217797376263e-02
1.347722700423446135e-02
1.347540633198789084e-02
1.347356907943733639e-02
1.347171579042064082e-02
1.346984646849292561e-02
1.346796168138025829e-02
1.346606030906948720e-02
1.346414291451136086e-02
1.346220950126447019e-02
1.346026007288438076e-02
1.345829522096288894e-02
1.345631377775847320e-02
1.345431633009505634e-02
1.345230288153040354e-02
1.345027404272965132e-02
1.344822860780680446e-02
1.344616718266258143e-02
1.344408977085805035e-02
1.344199637595340502e-02
1.343988763243166018e-02
1.343776228677679568e-02
1.343562096870842132e-02
1.343346368179246936e-02
1.343129107954271068e-02
1.342910187037794217e-02
1.342689670305880628e-02
1.342467558114801562e-02
1.342243850821561030e-02
1.342018616154286303e-02
1.341791720201428867e-02
1.341563230216235442e-02
1.341333146555698935e-02
1.341101538847598584e-02
1.340868269381453870e-02
1.340633407310534014e-02
1.340396952992110868e-02
1.340158906782901865e-02
1.339919340683073251e-02
1.339678112238252422e-02
1.339435292974194142e-02
1.339190883248358999e-02
1.338944956956385213e-02
1.338697367852510756e-02
1.338448189358937973e-02
1.338197421833155210e-02
1.337945065632470398e-02
1.337691197020119543e-02
1.337435665015976327e-02
1.337178545410066394e-02
1.336919838559937762e-02
1.336659622620490345e-02
1.336397742828299845e-02
1.336134276865363207e-02
1.335869225089793277e-02
1.335602587859489876e-02
1.335334445691749999e-02
1.335064639098351019e-02
1.334793248124473836e-02
1.334520273128323581e-02
1.334245796515243221e-02
1.333969655021042394e-02
1.333691930579308793e-02
1.333412623548638209e-02
1.333131734287316267e-02
1.332849347558457548e-02
1.332565295382709403e-02
1.332279662052057029e-02
1.331992447924999767e-02
1.331703739648889412e-02
1.331413365476087629e-02
1.331121411583184588e-02
1.330827878328969677e-02
1.330532766072333589e-02
1.330236163813463407e-02
1.329937895099374962e-02
1.329638048459800409e-02
1.329336624253897592e-02
1.329033713362175878e-02
1.328729135570975300e-02
1.328422981291100397e-02
1.328115250881621578e-02
1.327805944702181717e-02
1.327495155981200242e-02
1.327182699809120042e-02
1.326868668945289931e-02
1.326553063749273675e-02
1.326235979326093745e-02
1.325917227013383853e-02
1.325596901447313736e-02
1.325275002987720552e-02
1.324951531994329051e-02
1.324626585915682914e-02
1.324299971402791154e-02
1.323971785435820031e-02
1.323642028374812096e-02
1.323310799540698690e-02
1.322977901839595544e-02
1.322643434124782386e-02
1.322307396756246256e-02
1.321969790094392611e-02
1.321630715798557260e-02
1.321289972098377979e-02
1.320947660185693012e-02
1.320603780421258228e-02
1.320258333165325038e-02
1.319911422413152374e-02
1.319562841723003616e-02
1.319212694623266707e-02
1.318860981474368615e-02
1.318507808138425635e-02
1.318152964440393732e-02
1.317796555775754830e-02
1.317438582505362638e-02
1.317079044990186049e-02
1.316718051422896552e-02
1.316355386967030944e-02
1.315991159349515216e-02
1.315625368931408468e-02
1.315258125768076908e-02
1.314889211297864957e-02
1.314518735110757619e-02
1.314146697568077671e-02
1.313773099031093072e-02
1.313398051881468215e-02
1.313021332905441041e-02
1.312643054019591027e-02
1.312263215585590670e-02
1.311881931843660032e-02
1.311498975862582239e-02
1.311114461418292493e-02
1.310728388872470923e-02
1.310340758587040522e-02
1.309951687123544345e-02
1.309560942908470638e-02
1.309168642039434255e-02
1.308774784878549702e-02
1.308379489842196458e-02
1.307982521647189922e-02
1.307583998246566320e-02
1.307183920002689265e-02
1.306782287277514359e-02
1.306379220804074898e-02
1.305974480666502457e-02
1.305568187134911046e-02
1.305160340571553251e-02
1.304751063560579544e-02
1.304340112483964864e-02
1.303927609463339382e-02
1.303513554861258222e-02
1.303097949040454839e-02
1.302680916896294117e-02
1.302262210188323555e-02
1.301841953349881786e-02
1.301420146743940270e-02
1.300996917113002305e-02
1.300572012522448195e-02
1.300145559253140098e-02
1.299717557668311763e-02
1.299288008131023464e-02
1.298857039690591575e-02
1.298424395799054748e-02
1.297990205044696060e-02
1.297554467790734689e-02
1.297117314930033155e-02
1.296678486227785532e-02
1.296238112116285951e-02
1.295796192958867388e-02
1.295352729119358254e-02
1.294907853791853192e-02
1.294461302138501940e-02
1.294013206893913914e-02
1.293563568421701032e-02
1.293112521755646754e-02
1.292659798379123398e-02
1.292205532866529810e-02
1.291749725581663871e-02
1.291292376888607957e-02
1.290833624117809081e-02
1.290373194159374903e-02
1.289911223884859792e-02
1.289447713658465472e-02
1.288982802646317094e-02
1.288516214067347149e-02
1.288048086629262068e-02
1.287578420696411374e-02
1.287107216633096018e-02
1.286634615897497974e-02
1.286160337124742092e-02
1.285684521315175882e-02
1.285207168833166907e-02
1.284728422968444556e-02
1.284247998693326814e-02
1.283766038839722484e-02
1.283282543772627793e-02
1.282797513856667043e-02
1.282311094668800444e-02
1.281822996607007159e-02
1.281333364791262253e-02
1.280842199586345459e-02
1.280349648396911233e-02
1.279855417965840292e-02
1.279359655240879662e-02
1.278862360587330188e-02
1.278363534370358101e-02
1.277863326276781897e-02
1.277361438485132700e-02
1.276858020226091101e-02
1.276353071865023170e-02
1.275846593767528125e-02
1.275338737899593677e-02
1.274829201881298724e-02
1.274318137222958669e-02
1.273805544290489838e-02
1.273291576871609515e-02
1.272775928943031126e-02
1.272258753837383211e-02
1.271740051920518255e-02
1.271219823558405321e-02
1.270698224813528870e-02
1.270174945113246995e-02
1.269650140065534116e-02
1.269123810036727751e-02
1.268596112906458101e-02
1.268066734467294260e-02
1.267535832145273017e-02
1.267003406306596580e-02
1.266469457317546954e-02
1.265934145327828747e-02
1.265397151590807318e-02
1.264858635802477982e-02
1.264318598329470383e-02
1.263777201134987094e-02
1.263234121845176888e-02
1.262689521970292855e-02
1.262143401876857779e-02
1.261595761931681020e-02
1.261046766362921429e-02
1.260496088267250292e-02
1.259943891420115675e-02
1.259390176188503879e-02
1.258835108610190795e-02
1.258278358162439464e-02
1.257720090431142107e-02
1.257160305783153881e-02
1.256599004585695623e-02
1.256036355136516680e-02
1.255472022393202408e-02
1.254906174202078534e-02
1.254338810930138992e-02
1.253770102681225906e-02
1.253199710801276151e-02
1.252627804942815781e-02
1.252054385473076042e-02
1.251479452759947375e-02
1.250903179161654694e-02
1.250325221514541479e-02
1.249745751726619863e-02
1.249164770165540894e-02
1.248582450991773951e-02
1.247998447437863312e-02
1.247412933213957326e-02
1.246825908688096313e-02
1.246237374228070793e-02
1.245647506244368374e-02
1.245055953469777904e-02
1.244462891864927395e-02
1.243868321798032028e-02
1.243272421477366330e-02
1.242674836039974612e-02
1.242075743244972635e-02
1.241475143460466640e-02
1.240873037055065242e-02
1.240269604481813309e-02
1.239664486388036141e-02
1.239057862778237401e-02
1.238449734020954929e-02
1.237840282363721761e-02
1.237229144865386460e-02
1.236616503325189270e-02
1.236002358111939342e-02
1.235386709594156474e-02
1.234769742259358288e-02
1.234151088686653158e-02
1.233530932915775230e-02
1.232909275315521858e-02
1.232286302163535657e-02
1.231661642458720812e-02
1.231035482031429817e-02
1.230407821250638356e-02
1.229778660485545544e-02
1.229148188248650742e-02
1.228516029069014887e-02
1.227882371012320450e-02
1.227247214448018431e-02
1.226610749674950096e-02
1.225972597649512691e-02
1.225332948224404361e-02
1.224691801768999777e-02
1.224049158652892183e-02
1.223405211404977877e-02
1.222759576521699476e-02
1.222112446086050935e-02
1.221463820467934280e-02
1.220813893978400094e-02
1.220162279549666384e-02
1.219509171047401114e-02
1.218854568841525737e-02
1.218198473301974893e-02
1.217541080964946315e-02
1.216882000312216605e-02
1.216221427435600078e-02
1.215559362704976554e-02
1.214896004434880272e-02
1.214230957550792994e-02
1.213564419922963378e-02
1.212896391921652189e-02
1.212226873916948111e-02
1.211556066443762042e-02
1.210883569987190878e-02
1.210209584638043817e-02
1.209534110766960491e-02
1.208857148744270360e-02
1.208178901322279342e-02
1.207498964551103476e-02
1.206817540739828915e-02
1.206134630259218105e-02
1.205450437633284050e-02
1.204764555368424001e-02
1.204077187545989774e-02
1.203388334536924231e-02
1.202697996712038392e-02
1.202006380808055830e-02
1.201313074906177475e-02
1.200618285300963234e-02
1.199922012363566909e-02
1.199224464598747097e-02
1.198525226551545170e-02
1.197824506285259660e-02
1.197122304170965962e-02
1.196418620579812325e-02
1.195713666224201138e-02
1.195007021234320566e-02
1.194298895881367589e-02
1.193589290536503644e-02
1.192878417676387220e-02
1.192165853903023875e-02
1.191451811252114412e-02
1.190736290095176231e-02
1.190019290803694813e-02
1.189301028056696796e-02
1.188581074051284214e-02
1.187859643026173417e-02
1.187136735353101769e-02
1.186412567471194224e-02
1.185686708057161198e-02
1.184959373110556352e-02
1.184230563003086517e-02
1.183500278106813797e-02
1.182768737058229047e-02
1.182035504139249821e-02
1.181300797547232134e-02
1.180564617654356746e-02
1.179827184853259048e-02
1.179088059913655645e-02
1.178347462789598732e-02
1.177605393853185800e-02
1.176861853476697528e-02
1.176117064245506272e-02
1.175370582544058018e-02
1.174622630519673444e-02
1.173873208544604779e-02
1.173122540956208354e-02
1.172370180635081555e-02
1.171616351480723323e-02
1.170861053865784179e-02
1.170104288162766848e-02
1.169346280896745027e-02
1.168586580573029166e-02
1.167825413279385133e-02
1.167062779388571003e-02
1.166298907173478339e-02
1.165533341643480714e-02
1.164766310634808566e-02
1.163997814520389279e-02
1.163227853673188400e-02
1.162456658548807753e-02
1.161683769791280879e-02
1.160909417420158407e-02
1.160133601808401721e-02
1.159356555155646729e-02
1.158577814617997581e-02
1.157797611959397038e-02
1.157015947552952201e-02
1.156232821772056746e-02
1.155448468994006717e-02
1.154662422019554768e-02
1.153874914790738171e-02
1.153085947681181667e-02
1.152295756807932003e-02
1.151503871491900421e-02
1.150710527415596540e-02
1.149915724952652041e-02
1.149119464476565378e-02
1.148321984277397845e-02
1.147522809330793481e-02
1.146722177492195266e-02
1.145920089135619990e-02
1.145116784286755174e-02
1.144311784449331126e-02
1.143505329215473848e-02
1.142697418959032207e-02
1.141888054054017443e-02
1.141077476693962145e-02
1.140265204047470615e-02
1.139451477874343921e-02
1.138636298549017961e-02
1.137819909997022511e-02
1.137001825922626802e-02
1.136182289818477714e-02
1.135361302059138822e-02
1.134538863018721283e-02
1.133715218785338180e-02
1.132889878738239237e-02
1.132063088533073747e-02
1.131234848544720312e-02
1.130405159147422622e-02
1.129574268589077918e-02
1.128741681929319729e-02
1.127907646984475237e-02
1.127072164128962301e-02
1.126235483336517768e-02
1.125397106215282605e-02
1.124557282307699080e-02
1.123716011988349500e-02
1.122873295632369900e-02
1.122029385367926541e-02
1.121183778493738126e-02
1.120336726707367447e-02
1.119488230383856170e-02
1.118638543373375038e-02
1.117787159530944999e-02
1.116934332276545150e-02
1.116080061985263300e-02
1.115224349032140766e-02
1.114367449417172362e-02
1.113508852695837062e-02
1.112648814438493144e-02
1.111787335020377951e-02
1.110924672158981538e-02
1.110060311974454123e-02
1.109194511755200868e-02
1.108327271876612466e-02
1.107458592714240589e-02
1.106588734130219479e-02
1.105717177955414798e-02
1.104844183623439682e-02
1.103969751509805211e-02
1.103094143190321008e-02
1.102216837068643179e-02
1.101338094292305531e-02
1.100457915237101555e-02
1.099576300278829258e-02
1.098693513133044281e-02
1.097809027923657074e-02
1.096923107938867561e-02
1.096035753554505665e-02
1.095147230195545052e-02
1.094257008566953959e-02
1.093365353666722606e-02
1.092472265870745793e-02
1.091577745555349227e-02
1.090682060280115731e-02
1.089784676480712311e-02
1.088885861290149124e-02
1.087985615084822652e-02
1.087084207129947883e-02
1.086181100449926801e-02
1.085276563883832632e-02
1.084370597808085451e-02
1.083463202599157030e-02
1.082554649652007692e-02
1.081644397731466173e-02
1.080732717807223603e-02
1.079819610255511667e-02
1.078905348172991621e-02
1.077989386921520201e-02
1.077071999172548450e-02
1.076153185302506504e-02
1.075232945688278652e-02
1.074311555550916050e-02
1.073388466003005401e-02
1.072463951841389970e-02
1.071538013442311157e-02
1.070610927724801459e-02
1.069682142406305422e-02
1.068751933981397506e-02
1.067820302826871445e-02
1.066887249319817613e-02
1.065953052498114575e-02
1.065017155840685889e-02
1.064079837961756994e-02
1.063141099238551837e-02
1.062201220402489432e-02
1.061259641545337501e-02
1.060316642975377144e-02
1.059372225069838205e-02
1.058426388206020266e-02
1.057479415229842235e-02
1.056530742004045328e-02
1.055580650952061064e-02
1.054629142451149817e-02
1.053676501036785243e-02
1.052722159192732640e-02
1.051766401032072987e-02
1.050809226932491319e-02
1.049850637271513773e-02
1.048890918693749438e-02
1.047929499464490821e-02
1.046966665806533039e-02
1.046002418097814399e-02
1.045037044668295154e-02
1.044069970412177945e-02
1.043101483238311616e-02
1.042131583524638638e-02
1.041160271648968599e-02
1.040187838045670068e-02
1.039213703400323346e-02
1.038238157726624131e-02
1.037261201402568667e-02
1.036282834806169853e-02
1.035303350473188583e-02
1.034322164886225179e-02
1.033339570161000837e-02
1.032355566675856665e-02
1.031370448645269403e-02
1.030383629193813363e-02
1.029395402116734665e-02
1.028405767792297740e-02
1.027414726598865208e-02
1.026422574847378824e-02
1.025428721469647669e-02
1.024433462357633370e-02
1.023436797889931693e-02
1.022439026052586811e-02
1.021439552427180764e-02
1.020438674581239380e-02
1.019436392893361201e-02
1.018432707741992460e-02
1.017427919204652587e-02
1.016421428680044231e-02
1.015413535827752733e-02
1.014404241026454698e-02
1.013393846024576370e-02
1.012381748878738580e-02
1.011368250919863696e-02
1.010353352526797630e-02
1.009337054078276660e-02
1.008319659409001590e-02
1.007300562403178057e-02
1.006280066478332236e-02
1.005258172013542839e-02
1.004235184510355108e-02
1.003210494518877102e-02
1.002184407124211488e-02
1.001156922705382854e-02
1.000128041641561855e-02
9.990980715152652375e-03
9.980663987144752086e-03
9.970333304057298063e-03
9.959988669683828705e-03
9.949633176478924618e-03
9.939260655063508754e-03
9.928874193736610815e-03
9.918473796292646971e-03
9.908059466523146813e-03
9.897634317644156410e-03
9.887192138754306164e-03
9.876736038919850524e-03
9.866266021933935843e-03
9.855785217600745302e-03
9.845287381841146684e-03
9.834775640314912665e-03
9.824249996815078573e-03
9.813710455140359223e-03
9.803160165799015141e-03
9.792592843296903798e-03
9.782011634004512263e-03
9.771416541719368798e-03
9.760810733499727943e-03
9.750187890752732428e-03
9.739551176403449945e-03
9.728900594249745293e-03
9.718236148087523035e-03
9.707561025636874535e-03
9.696868866984890978e-03
9.686162855720052006e-03
9.675442995640715083e-03
9.664712490971581749e-03
9.653964948786106226e-03
9.643203569185330309e-03
9.632428355967104922e-03
9.621639312933052274e-03
9.610839664913210789e-03
9.600022977766960869e-03
9.589192472204726564e-03
9.578348152029098062e-03
9.567493258536705764e-03
9.556621324650693000e-03
9.545735587555646134e-03
9.534835212199686827e-03
9.523905024593843499e-03
9.512942668391078521e-03
9.501941620669397681e-03
9.490905155631963047e-03
9.479833285288761374e-03
9.468729336592613538e-03
9.457586702203726187e-03
9.446408698521258085e-03
9.435195337547015032e-03
9.423946631276623742e-03
9.412665959312303821e-03
9.401346608951064582e-03
9.389991949261686927e-03
9.378601992230797824e-03
9.367180159516923232e-03
9.355719654252758061e-03
9.344223887581045579e-03
9.332692871473868834e-03
9.321126617901912687e-03
9.309528601013607879e-03
9.297891918900815650e-03
9.286220035213607615e-03
9.274512961910241077e-03
9.262774215066191946e-03
9.250996808870287635e-03
9.239184248911198188e-03
9.227336547136782974e-03
9.215453715491990494e-03
9.203539322381579929e-03
9.191586277271585753e-03
9.179598138101513483e-03
9.167574916803193641e-03
9.155516625304119943e-03
9.143426884251553560e-03
9.131298498571974870e-03
9.119135078455714583e-03
9.106936635824604276e-03
9.094706833052447481e-03
9.082438391556344609e-03
9.070134963275404416e-03
9.057796560112494483e-03
9.045423193973653464e-03
9.033018579315588853e-03
9.020575333327875145e-03
9.008097160048068180e-03
8.995584071369345375e-03
8.983039823348606262e-03
8.970456949926309403e-03
8.957839196753178412e-03
8.945186575711798482e-03
8.932499098675238114e-03
8.919780573624375847e-03
8.907023430593068170e-03
8.894231467174083111e-03
8.881404695231992497e-03
8.868546964218293471e-03
8.855650621172640735e-03
8.842719505173984862e-03
8.829753628075691363e-03
8.816753001724825234e-03
8.803721527337826647e-03
8.790651448366427340e-03
8.777546655669432596e-03
8.764407161085199099e-03
8.751236907174900215e-03
8.738028054645345655e-03
8.724784535719638107e-03
8.711506362222218303e-03
8.698193545973800789e-03
8.684850081141833739e-03
8.671468025164733029e-03
8.658051361884307184e-03
8.644600103109210953e-03
8.631118284225480081e-03
8.617597880184332815e-03
8.604042916057104418e-03
8.590453403646152591e-03
8.576829354746219602e-03
8.563174856185861578e-03
8.549481779963459538e-03
8.535754202614861952e-03
8.521992135925644807e-03
8.508199707817968444e-03
8.494368708053236239e-03
8.480503254276038072e-03
8.466603358257777240e-03
8.452669031768056396e-03
8.438704454015472783e-03
8.424701312124579372e-03
8.410663775044520396e-03
8.396591854532946264e-03
8.382489770765180759e-03
8.368349128883581511e-03
8.354174138816294198e-03
8.339964812310536602e-03
8.325721161105730656e-03
8.311447456507872755e-03
8.297135201336590382e-03
8.282788656668826216e-03
8.268407834235543680e-03
8.253997046180822084e-03
8.239547713594065625e-03
8.225064138405617509e-03
8.210546332335103004e-03
8.195994307095263998e-03
8.181412425804879957e-03
8.166792007544249055e-03
8.152137405235237999e-03
8.137448630579531550e-03
8.122730087412426137e-03
8.107973013331694345e-03
8.093181801990402546e-03
8.078356465075989951e-03
8.063497014276117814e-03
8.048607904242874311e-03
8.033680270877870122e-03
8.018718558666822205e-03
8.003722779285016298e-03
7.988697427971126752e-03
7.973633559400887527e-03
7.958535658661749362e-03
7.943403737415415111e-03
7.928237807321908415e-03
7.913042414280813119e-03
7.897808511585141522e-03
7.882540634999664342e-03
7.867238796170759885e-03
7.851907581462078123e-03
7.836537863187602315e-03
7.821134217590185872e-03
7.805696656305857739e-03
7.790225190966133112e-03
7.774724458435289948e-03
7.759185229960285229e-03
7.743612132303991091e-03
7.728005177086084976e-03
7.712364375923059373e-03
7.696694416096827585e-03
7.680985967956681371e-03
7.665243708701315051e-03
7.649467649930855734e-03
7.633662519201743490e-03
7.617818906271604795e-03
7.601941528619725330e-03
7.586030397838887385e-03
7.570085525517175618e-03
7.554111689470285190e-03
7.538099378869067557e-03
7.522053361473178545e-03
7.505973648860152225e-03
7.489865058986043544e-03
7.473718000685757729e-03
7.457537281875765978e-03
7.441322914119224974e-03
7.425074908979610588e-03
7.408798134519466172e-03
7.392482899297489474e-03
7.376134061351905663e-03
7.359751632234581842e-03
7.343340520028489304e-03
7.326890953198765544e-03
7.310407829820085579e-03
7.293891161429269521e-03
7.277340959560951728e-03
7.260762182250128649e-03
7.244144957995097417e-03
7.227494234839152570e-03
7.210810024305701338e-03
7.194097324326478859e-03
7.177346183554169506e-03
7.160561589943228999e-03
7.143743555003183310e-03
7.126892090238069744e-03
7.110012243380908065e-03
7.093093963423849346e-03
7.076142288137708680e-03
7.059157229015688290e-03
7.042143873562438372e-03
7.025092091170265923e-03
7.008006959400341074e-03
6.990888489730003735e-03
6.973736693637655470e-03
6.956556708271135342e-03
6.939338303677270586e-03
6.922086607071442632e-03
6.904801629919004452e-03
6.887488549017460604e-03
6.870137055062619513e-03
6.852752314931900152e-03
6.835334340079411014e-03
6.817883141953730297e-03
6.800403946842489833e-03
6.782886346398370181e-03
6.765335557006837280e-03
6.747751590104163200e-03
6.730139711507272804e-03
6.712489433758413171e-03
6.694806012787414551e-03
6.677089460017542055e-03
6.659339786869434424e-03
6.641562308494792372e-03
6.623746438701918343e-03
6.605897482772390972e-03
6.588015452114032861e-03
6.570105701283544819e-03
6.552157565227013925e-03
6.534176388643835043e-03
6.516162182929857716e-03
6.498114959478454300e-03
6.480040122028123128e-03
6.461926907096272876e-03
6.443780708582032973e-03
6.425601537863229185e-03
6.407394837966706724e-03
6.389149766786315215e-03
6.370871757521715667e-03
6.352560821538677516e-03
6.334216970201200780e-03
6.315845695561084910e-03
6.297436057394297654e-03
6.278993537943627218e-03
6.260518148558835011e-03
6.242015420456104025e-03
6.223474335031495275e-03
6.204900413706165851e-03
6.186293667818001246e-03
6.167654108701316890e-03
6.148987316448157464e-03
6.130282174638842368e-03
6.111544253585534520e-03
6.092773564612432441e-03
6.073975726846862766e-03
6.055139545739947338e-03
6.036270630657702974e-03
6.017368992909791214e-03
5.998434643801581895e-03
5.979473251190001865e-03
5.960473523008914809e-03
5.941441117365855312e-03
5.922376045554084839e-03
5.903284014349349795e-03
5.884153653795402839e-03
5.864990660932153238e-03
5.845795047040820008e-03
5.826566823398139638e-03
5.807311745354502841e-03
5.788018345739248671e-03
5.768698853534960647e-03
5.749390292934246360e-03
5.730098533045138720e-03
5.710829317950569251e-03
5.691571163934830424e-03
5.672329820075500822e-03
5.653105289508617015e-03
5.633903296252882470e-03
5.614712396636405145e-03
5.595538319678638323e-03
5.576381068488560355e-03
5.557240646168321724e-03
5.538122751632783280e-03
5.519015991316933434e-03
5.499926069136584078e-03
5.480852988170050594e-03
5.461802427237410357e-03
5.442763032879851387e-03
5.423740488926166725e-03
5.404734798423654896e-03
5.385745964418424403e-03
5.366779640585950945e-03
5.347824523651196343e-03
5.328886272304551863e-03
5.309964889559610351e-03
5.291066008966727185e-03
5.272178367426993972e-03
5.253307603503187123e-03
5.234453720185865827e-03
5.215616720461051237e-03
5.196802212688776679e-03
5.177998984038752889e-03
5.159212647893873793e-03
5.140443207210292076e-03
5.121696250190536925e-03
5.102960604244543424e-03
5.084241862595886841e-03
5.065540028176582915e-03
5.046855103910476842e-03
5.028192652776836830e-03
5.009541552528952446e-03
4.990907371171079271e-03
4.972290111602779838e-03
4.953695316607106131e-03
4.935111904245607917e-03
4.916545422328416626e-03
4.897995873731544186e-03
4.879463261319882950e-03
4.860953102616239613e-03
4.842454366100566038e-03
4.823972574328806023e-03
4.805507730142301315e-03
4.787065330835355709e-03
4.768634385258156000e-03
4.750220395743784407e-03
4.731823365107842849e-03
4.713443296156659412e-03
4.695085660886617884e-03
4.676739518643422550e-03
4.658410346466433649e-03
4.640098147135122281e-03
4.621808372394030362e-03
4.603530122012141484e-03
4.585268852779256915e-03
4.567024567450329170e-03
4.548797268772632879e-03
4.530592383150577190e-03
4.512399060928734551e-03
4.494222733561651500e-03
4.476063403770196708e-03
4.457926477675254462e-03
4.439801146108514340e-03
4.421692820240793326e-03
4.403601502769961124e-03
4.385527196382382753e-03
4.367475281828094719e-03
4.349435000578730226e-03
4.331411738439112230e-03
4.313405498073061284e-03
4.295421639913216821e-03
4.277449445978197956e-03
4.259494281762549878e-03
4.241556149901300199e-03
4.223635053025063396e-03
4.205736326158157623e-03
4.187849302032739529e-03
4.169979320741323131e-03
4.152126384884199939e-03
4.134295809145940859e-03
4.116476966860353054e-03
4.098675177778527551e-03
4.080890444477503626e-03
4.063122769526625322e-03
4.045377442165574294e-03
4.027643886512971561e-03
4.009927396880996753e-03
3.992227975813528174e-03
3.974550892179091327e-03
3.956885610752976234e-03
3.939237405481747084e-03
3.921606278881439867e-03
3.903992233463528250e-03
3.886400512618515268e-03
3.868820631976764568e-03
3.851257840007622779e-03
3.833712139196657209e-03
3.816183532019144786e-03
3.798677236372435817e-03
3.781182818775610799e-03
3.763705502204769959e-03
3.746245289112607596e-03
3.728807376982289784e-03
3.711381373074341961e-03
3.693972479957265131e-03
3.676580700054478401e-03
3.659206035786594091e-03
3.641853659105152852e-03
3.624513228228373046e-03
3.607189920197765437e-03
3.589883737406807801e-03
3.572599831371682522e-03
3.555327901100156784e-03
3.538073103200398833e-03
3.520835440037829028e-03
3.503614913971907219e-03
3.486416650959035801e-03
3.469230401023488952e-03
3.452061295220361370e-03
3.434909335879018921e-03
3.417779628495445920e-03
3.400661963936128102e-03
3.383561452794368180e-03
3.366478097375981415e-03
3.349411899978657625e-03
3.332367940504642190e-03
3.315336060905501453e-03
3.298321346182912089e-03
3.281323798610045334e-03
3.264348477601198423e-03
3.247385265999026827e-03
3.230439228322275896e-03
3.213510366815365560e-03
3.196598683716529721e-03
3.179709212820930331e-03
3.162831888112241363e-03
3.145971748488640002e-03
3.129128796163310744e-03
3.112308044416270403e-03
3.095499468173699281e-03
3.078708085825790364e-03
3.061933899558125227e-03
3.045176911548826137e-03
3.028442109426196516e-03
3.011719519318736826e-03
2.995014133966421993e-03
2.978325955523018764e-03
2.961659951080615472e-03
2.945006187753902716e-03
2.928369637752274712e-03
2.911750303199865664e-03
2.895148186217222364e-03
2.878568228215680480e-03
2.862000547569718695e-03
2.845450090809140825e-03
2.828916860027324426e-03
2.812405776078354819e-03
2.795906998368628132e-03
2.779425452872262559e-03
2.762961141657367670e-03
2.746514066781953478e-03
2.730089123389133760e-03
2.713676522203709029e-03
2.697281163494210515e-03
2.680903049292235329e-03
2.664547054165043727e-03
2.648203429908301682e-03
2.631877056215543853e-03
2.615567935091218932e-03
2.599276068536153506e-03
2.583006305377451295e-03
2.566748948783469098e-03
2.550508852714756386e-03
2.534286019141497592e-03
2.518085276290216168e-03
2.501896968452668735e-03
2.485725928985407090e-03
2.469572159833330338e-03
2.453435662936691991e-03
2.437321240757864271e-03
2.421219289011782017e-03
2.405134615293329919e-03
2.389067221516577577e-03
2.373021889523548034e-03
2.356989056185990195e-03
2.340973508483688847e-03
2.324975248300404501e-03
2.308994277515873106e-03
2.293035352183000336e-03
2.277088960648293581e-03
2.261159864104834993e-03
2.245248064403401050e-03
2.229358296956755053e-03
2.213481091312034105e-03
2.197621188022622074e-03
2.181778588911206795e-03
2.165953295796975431e-03
2.150150018278514097e-03
2.134359337425985326e-03
2.118585967981187479e-03
2.102829911736207869e-03
2.087091170475618984e-03
2.071374427965004539e-03
2.055670316832611255e-03
2.039983525993355196e-03
2.024314057205087169e-03
2.008666573564757418e-03
1.993031748956632099e-03
1.977414251627993003e-03
1.961814083310337020e-03
1.946231245724530656e-03
1.930670376119172915e-03
1.915122199974375605e-03
1.899591359692358317e-03
1.884077856966565045e-03
1.868586308354409919e-03
1.853107480635177162e-03
1.837645995521490494e-03
1.822201854679468547e-03
1.806775059771760505e-03
1.791370201482650470e-03
1.775978098235223013e-03
1.760603345869027336e-03
1.745245946017451311e-03
1.729910468656142841e-03
1.714587773541963178e-03
1.699282435806498404e-03
1.683994457059329042e-03
1.668723838901195466e-03
1.653475125409198387e-03
1.638239228029483852e-03
1.623020696001509222e-03
1.607819530896344162e-03
1.592640256070719518e-03
1.577473824334096886e-03
1.562324764204245375e-03
1.547193077225506030e-03
1.532078764938993309e-03
1.516986324780367212e-03
1.501906761292616521e-03
1.486844577074639129e-03
1.471799773640425357e-03
1.456776827682713937e-03
1.441766785145723317e-03
1.426774127888441601e-03
1.411798857397172924e-03
1.396840975148638808e-03
1.381904931901004052e-03
1.366981825367319381e-03
1.352076111472949593e-03
1.337187791666923087e-03
1.322321295950112940e-03
1.307467763466629851e-03
1.292631629384664860e-03
1.277812895128918602e-03
1.263011562116188313e-03
1.248232034388410683e-03
1.233465502898753452e-03
1.218716376862910566e-03
1.203984657668286107e-03
1.189274728585550112e-03
1.174577822030710428e-03
1.159898326445307770e-03
1.145236243192453152e-03
1.130591573627701130e-03
1.115968675042683378e-03
1.101358831701225449e-03
1.086766406072289803e-03
1.072191399482932961e-03
1.057638148440218084e-03
1.043097978695971262e-03
1.028575231934267253e-03
1.014069909455433960e-03
9.995820125527771216e-04
9.851158517379249302e-04
9.706628046475193616e-04
9.562271869718169670e-04
9.418089999773393561e-04
9.274125333734728471e-04
9.130292063170286632e-04
8.986633136977284497e-04
8.843148567534708793e-04
8.699838367171724984e-04
8.556745172863880478e-04
8.413783695341708890e-04
8.270996623427132044e-04
8.128383969132138565e-04
7.985988161324578116e-04
7.843724326165590899e-04
7.701634944338731081e-04
7.559720027618885285e-04
7.417979587675330166e-04
7.276455793096547886e-04
7.135064289542566995e-04
6.993847297428121279e-04
6.852804828183234331e-04
6.711978842096136266e-04
6.571285400528634191e-04
6.430766515651692439e-04
6.290422198591133496e-04
6.150252460440513991e-04
6.010299001057706203e-04
5.870478401582557293e-04
5.730832413806952186e-04
5.591361048476808926e-04
5.452105797123379949e-04
5.312983656799788457e-04
5.174036170891918585e-04
5.035263349928084664e-04
4.896665204332517618e-04
4.758282965027157974e-04
4.620034149164023440e-04
4.481960039595320189e-04
4.344060646456759933e-04
4.206335979860184593e-04
4.068827010070136252e-04
3.931451774481162231e-04
3.794251295276621083e-04
3.657225582293505139e-04
3.520415397208209729e-04
3.383739193712625992e-04
3.247237785438950031e-04
3.110911181941414250e-04
2.974759392657400081e-04
2.838822918521388683e-04
2.703020733708857981e-04
2.567393391084138443e-04
2.431940899838835879e-04
2.296703552230189294e-04
2.161600738894847717e-04
2.026672804070830947e-04
1.891919756652135631e-04
1.757341605470516543e-04
1.622978381886283628e-04
1.488749997278354664e-04
1.354696534987889778e-04
1.220818003547785580e-04
1.087154225562492194e-04
9.536255291030942827e-05
8.202717887280386311e-05
6.870930127018948230e-05
5.540892092488480802e-05
4.212999399171024617e-05
2.886460537436519314e-05
1.561671642903716961e-05
2.386327948245003938e-06
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.335706372620261817e-06
1.045387795474417292e-05
1.757949536224101550e-05
2.470830665042555996e-05
3.184030348596378346e-05
3.897547751995078524e-05
4.611382038365030578e-05
5.325532369079843953e-05
6.039997903546645563e-05
6.754777799622413426e-05
7.469444961745452805e-05
8.184850860570858089e-05
8.900568583640466880e-05
9.616597281227046157e-05
1.033293610215590963e-04
1.104958419297502603e-04
1.176654069859062179e-04
1.248380476228244662e-04
1.320137552510286527e-04
1.391882421879486742e-04
1.463700561503272768e-04
1.535549112358786106e-04
1.607427987867088293e-04
1.679337101212485805e-04
1.751276365423715120e-04
1.823245693335501239e-04
1.895244997612705040e-04
1.967274190714934923e-04
2.039290232683232951e-04
2.111378922426548899e-04
2.183497237338155594e-04
2.255645089164898254e-04
2.327822389436573491e-04
2.400029049511864798e-04
2.472264980567240311e-04
2.544530093587238362e-04
2.616824299368492035e-04
2.689104399073438678e-04
2.761456504836445891e-04
2.833837434699504332e-04
2.906247098718589550e-04
2.978685406758718734e-04
3.051152268510604060e-04
3.123647593456652105e-04
3.196171290905519546e-04
3.268723269985868152e-04
3.341303439615972426e-04
3.413868429484046008e-04
3.486504689608344032e-04
3.559168866018452837e-04
3.631860866876446270e-04
3.704580600195073181e-04
3.777327973774335934e-04
3.850102895215368193e-04
3.922905271970394958e-04
3.995735011232265377e-04
4.068548593031962035e-04
4.141432762166941117e-04
4.214344014463050625e-04
4.287282256415225756e-04
4.360247394301769441e-04
4.433239334218075367e-04
4.506257982090922098e-04
4.579303243636700937e-04
4.652375024369465040e-04
4.725429659105523372e-04
4.798554178415403992e-04
4.871704932419979039e-04
4.944881825903885142e-04
5.018084763430685769e-04
5.091313649388112816e-04
5.164568387984458386e-04
5.237848883198337191e-04
5.311155038859732835e-04
5.384443049113452062e-04
5.457800221174285982e-04
5.531182764000747154e-04
5.604590580651908072e-04
5.678023573968821180e-04
5.751481646613237908e-04
5.824964701049428761e-04
5.898472639537244433e-04
5.972005364163202046e-04
6.045518933124743866e-04
6.119100920866649140e-04
6.192707399878816243e-04
6.266338271473520516e-04
6.339993436744878474e-04
6.413672796618807848e-04
6.487376251811255434e-04
6.561103702845960672e-04
6.634855050072357985e-04
6.708586220418449875e-04
6.782385046126965245e-04
6.856207467904051889e-04
6.930053385291179424e-04
7.003922697658704344e-04
7.077815304171453104e-04
7.151731103777064780e-04
7.225669995256783773e-04
7.299631877183826445e-04
7.373572550093687727e-04
7.447580094298855702e-04
7.521610323549393629e-04
7.595663135638031083e-04
7.669738428159600385e-04
7.743836098491746478e-04
7.817956043836421509e-04
7.892098161203370266e-04
7.966262347387786935e-04
8.040404281413199294e-04
8.114612281837491059e-04
8.188842040355998053e-04
8.263093452988146126e-04
8.337366415522989849e-04
8.411660823593181124e-04
8.485976572601555690e-04
8.560313557761101144e-04
8.634671674089822169e-04
8.709006484102915779e-04
8.783406534578347413e-04
8.857827400144541174e-04
8.932268975002238820e-04
9.006731153177738314e-04
9.081213828492917806e-04
9.155716894553717067e-04
9.230240244788023851e-04
9.304783772395575081e-04
9.379302928458621569e-04
9.453886477816808576e-04
9.528489883064150678e-04
9.603113036610738673e-04
9.677755830668904879e-04
9.752418157236708574e-04
9.827099908142761242e-04
9.901800974966568081e-04
9.976521249130121394e-04
1.005121607541237250e-03
1.012597442635071454e-03
1.020075165767547754e-03
1.027554765998667241e-03
1.035036232365935116e-03
1.042519553889245665e-03
1.050004719565747480e-03
1.057491718374312106e-03
1.064980539271870308e-03
1.072466706634342404e-03
1.079959137430433480e-03
1.087453357073026039e-03
1.094949354436325351e-03
1.102447118376564950e-03
1.109946637728356778e-03
1.117447901306439784e-03
1.124950897903168046e-03
1.132455616293576162e-03
1.139957571283573001e-03
1.147465698487837304e-03
1.154975513687664379e-03
1.162487005575321697e-03
1.170000162820067358e-03
1.177514974070953402e-03
1.185031427958005423e-03
1.192549513090099267e-03
1.200069218053462228e-03
1.207586048631290043e-03
1.215108957991192784e-03
1.222633452827540101e-03
1.230159521646137510e-03
1.237687152930655454e-03
1.245216335143656261e-03
1.252747056728856223e-03
1.260279306105324681e-03
1.267813071675394365e-03
1.275343850746429863e-03
1.282880612934481079e-03
1.290418856398342640e-03
1.297958569455262556e-03
1.305499740401505626e-03
1.313042357511062797e-03
1.320586409039120612e-03
1.328131883217037457e-03
1.335678768259004889e-03
1.343222553558093280e-03
1.350772224052665393e-03
1.358323269928032873e-03
1.365875679308709012e-03
1.373429440303733373e-03
1.380984540996527121e-03
1.388540969452761731e-03
1.396098713714780115e-03
1.403657761804261161e-03
1.411213595774202245e-03
1.418775214740736201e-03
1.426338101479809883e-03
1.433902243928517062e-03
1.441467630003454015e-03
1.449034247597208447e-03
1.456602084583286105e-03
1.464171128814265033e-03
1.471741368118451021e-03
1.479308277785931769e-03
1.486880869948969952e-03
1.494454620557458813e-03
1.502029517352163057e-03
1.509605548058706725e-03
1.517182700377914251e-03
1.524760961989599095e-03
1.532340320552619262e-03
1.539920763704405449e-03
1.547497760557348112e-03
1.555080335081782117e-03
1.562663956984122748e-03
1.570248613813871041e-03
1.577834293100696672e-03
1.585420982351454233e-03
1.593008669052861648e-03
1.600597340665782520e-03
1.608186984637119399e-03
1.615773064498934874e-03
1.623364614861039223e-03
1.630957099782129327e-03
1.638550506618527414e-03
1.646144822703032862e-03
1.653740035348308379e-03
1.661336131841217867e-03
1.668933099452887814e-03
1.676530925427577312e-03
1.684125068330738495e-03
1.691724572189232112e-03
1.699324896024367870e-03
1.706926026995000956e-03
1.714527952237226982e-03
1.722130658864493014e-03
1.729734133969235144e-03
1.737338364621490716e-03
1.744943337869703237e-03
1.752544507923545214e-03
1.760150926994427656e-03
1.767758049678630483e-03
1.775365862937944295e-03
1.782974353708374760e-03
1.790583508903612064e-03
1.798193315418861182e-03
1.805803760124277679e-03
1.813414829867104894e-03
1.821021975132439130e-03
1.828634255053321334e-03
1.836247120433551205e-03
1.843860558028709296e-03
1.851474554578069753e-03
1.859089096795371598e-03
1.866704171371622034e-03
1.874319764976636882e-03
1.881935864258249547e-03
1.889547916608599887e-03
1.897164986812832632e-03
1.904782522508211007e-03
1.912400510251377472e-03
1.920018936578227198e-03
1.927637787998412455e-03
1.935257051003447248e-03
1.942876712059282696e-03
1.950496757610553633e-03
1.958117174079260225e-03
1.965733406177408438e-03
1.973354523451917308e-03
1.980975970780451956e-03
1.988597734492184022e-03
1.996219800898368923e-03
2.003842156281507303e-03
2.011464786904046398e-03
2.019087679006367764e-03
2.026710818805066427e-03
2.034329649296742759e-03
2.041953242920238609e-03
2.049577042761388523e-03
2.057201034945069229e-03
2.064825205575201994e-03
2.072449540729798256e-03
2.080074026464970305e-03
2.087698648813945956e-03
2.095323393787804078e-03
2.102943703330528713e-03
2.110568651439048704e-03
2.118193680073987561e-03
2.125818775151097628e-03
2.133443922566549689e-03
2.141069108191687165e-03
2.148694317874483284e-03
2.156319537440401501e-03
2.163944752692451012e-03
2.171565405198999654e-03
2.179190569158065416e-03
2.186815686076551413e-03
2.194440741664291372e-03
2.202065721607290860e-03
2.209690611567033391e-03
2.217315397182159642e-03
2.224940064068564594e-03
2.232564597818093022e-03
2.240184440312653624e-03
2.247808664570263848e-03
2.255432712335775358e-03
2.263056569106872140e-03
2.270680220356632861e-03
2.278303651536889296e-03
2.285926848075270357e-03
2.293549795375854350e-03
2.301172478818294675e-03
2.308790341290403725e-03
2.316412453241947778e-03
2.324034257341706100e-03
2.331655738876836637e-03
2.339276883107588301e-03
2.346897675273004746e-03
2.354518100587663088e-03
2.362138144239647741e-03
2.369757791398308111e-03
2.377372486665640938e-03
2.384991296497065982e-03
2.392609665200079450e-03
2.400227577844846194e-03
2.407845019478591087e-03
2.415461975123600613e-03
2.423078429780775589e-03
2.430694368423760854e-03
2.438309776004454754e-03
2.445920099557824523e-03
2.453534400108675628e-03
2.461148124315346020e-03
2.468761257032103806e-03
2.476373783089555469e-03
2.483985687293535638e-03
2.491596954426411603e-03
2.499207569247693939e-03
2.506817516490233988e-03
2.514422246346084688e-03
2.522030812955045054e-03
2.529638666049618956e-03
2.537245790266706713e-03
2.544852170218589449e-03
2.552457790493303791e-03
2.560062635652560203e-03
2.567666690238945559e-03
2.575269938763141697e-03
2.582867835318206073e-03
2.590469425671843018e-03
2.598070163370228003e-03
2.605670032830895155e-03
2.613269018446953695e-03
2.620867104582910723e-03
2.628464275583206056e-03
2.636060515767271739e-03
2.643655809426756487e-03
2.651245615296352054e-03
2.658838969276142161e-03
2.666431329473639700e-03
2.674022680082821513e-03
2.681613005273336681e-03
2.689202289191838791e-03
2.696790515956976053e-03
2.704377669663013406e-03
2.711963734382608071e-03
2.719544174254157065e-03
2.727128013783206018e-03
2.734710716396415719e-03
2.742292266064094708e-03
2.749872646731543746e-03
2.757451842320263191e-03
2.765029836724192114e-03
2.772606613816730459e-03
2.780182157440816426e-03
2.787751937910920574e-03
2.795324966794701660e-03
2.802896713605659840e-03
2.810467162089130833e-03
2.818036295964124194e-03
2.825604098924683338e-03
2.833170554641037397e-03
2.840735646756201160e-03
2.848299358888584099e-03
2.855857168306025207e-03
2.863418072073797838e-03
2.870977546571243377e-03
2.878535575315754880e-03
2.886092141798982103e-03
2.893647229486845385e-03
2.901200821819355236e-03
2.908752902211708680e-03
2.916303454054788857e-03
2.923847962360393016e-03
2.931395408103512623e-03
2.938941275320336444e-03
2.946485547297747476e-03
2.954028207298023401e-03
2.961569238556130412e-03
2.969108624283067766e-03
2.976646347661135450e-03
2.984182391850817573e-03
2.991712250414432783e-03
2.999244886623037010e-03
3.006775792972135597e-03
3.014304952516713709e-03
3.021832348286318526e-03
3.029357963285253530e-03
3.036881780488623339e-03
3.044403782850410578e-03
3.051923953293858571e-03
3.059437794747502104e-03
3.066954251144352050e-03
3.074468824253218102e-03
3.081981496895605521e-03
3.089492251865846861e-03
3.097001071933294658e-03
3.104507939840156494e-03
3.112012838301120299e-03
3.119515750008933219e-03
3.127012188079564270e-03
3.134511075455009843e-03
3.142007923998352270e-03
3.149502716295576876e-03
3.156995434905773834e-03
3.164486062359944674e-03
3.171974581164860307e-03
3.179460973798536871e-03
3.186945222714954173e-03
3.194422852055567308e-03
3.201902762092423416e-03
3.209380475621609330e-03
3.216855974990162625e-03
3.224329242517698368e-03
3.231800260497325050e-03
3.239269011195589076e-03
3.246735476853834790e-03
3.254199639683319489e-03
3.261657035701970297e-03
3.269116540809274829e-03
3.276573689579453941e-03
3.284028464119514990e-03
3.291480846507460756e-03
3.298930818796369513e-03
3.306378363011758248e-03
3.313823461152803906e-03
3.321266095190122947e-03
3.328701813873652382e-03
3.336139467008392145e-03
3.343574601804621960e-03
3.351007200126404628e-03
3.358437243808215511e-03
3.365864714661770396e-03
3.373289594468198427e-03
3.380711864983121373e-03
3.388131507934349917e-03
3.395544085673329882e-03
3.402958420164942099e-03
3.410370072123997121e-03
3.417779023170336439e-03
3.425185254893992060e-03
3.432588748861070682e-03
3.439989486605288249e-03
3.447387449638739110e-03
3.454782619442625657e-03
3.462170572853723316e-03
3.469560102225349718e-03
3.476946782659029456e-03
3.484330595526552443e-03
3.491711522172064042e-03
3.499089543911870770e-03
3.506464642035106438e-03
3.513836797804537060e-03
3.521205992451065248e-03
3.528572207182834042e-03
3.535931035982570192e-03
3.543291236193568672e-03
3.550648399950701029e-03
3.558002508349117354e-03
3.565353542455490521e-03
3.572701483307988424e-03
3.580046311919771185e-03
3.587388009271968992e-03
3.594726556319177702e-03
3.602057563437482957e-03
3.609389754535285988e-03
3.616718738037927316e-03
3.624044494787259652e-03
3.631367005598851172e-03
3.638686251257849946e-03
3.646002212523619113e-03
3.653314870125351499e-03
3.660624204765178247e-03
3.667925844128533397e-03
3.675228476847397507e-03
3.682527728552154045e-03
3.689823579830553424e-03
3.697116011243922751e-03
3.704405003323529844e-03
3.711690536571943255e-03
3.718972591465474764e-03
3.726251148449793993e-03
3.733521853452825834e-03
3.740793357957072907e-03
3.748061305732158788e-03
3.755325677108539706e-03
3.762586452391414316e-03
3.769843611853646026e-03
3.777097135743229250e-03
3.784347004275850912e-03
3.791593197639692159e-03
3.798831380950717929e-03
3.806070166648245490e-03
3.813305217582024786e-03
3.820536513826189307e-03
3.827764035421871158e-03
3.834987762387026544e-03
3.842207674706665799e-03
3.849423752338154703e-03
3.856635975209188327e-03
3.863840028580700636e-03
3.871044483927749136e-03
3.878245024135806851e-03
3.885441629017744036e-03
3.892634278355816546e-03
3.899822951903830770e-03
3.907007629383535408e-03
3.914188290492531808e-03
3.921364914894309717e-03
3.928533208964107848e-03
3.935701701267779740e-03
3.942866095695746198e-03
3.950026371798032176e-03
3.957182509091550227e-03
3.964334487065762636e-03
3.971482285179100957e-03
3.978625882863046082e-03
3.985765259516327319e-03
3.992896143610757953e-03
4.000027018831481262e-03
4.007153611056246678e-03
4.014275899567210093e-03
4.021393863617467312e-03
4.028507482426862962e-03
4.035616735187819160e-03
4.042721601062615466e-03
4.049822059185692602e-03
4.056913861117561471e-03
4.064005443668805562e-03
4.071092555696348425e-03
4.078175176213033604e-03
4.085253284203310686e-03
4.092326858617073571e-03
4.099395878378347957e-03
4.106460322379157368e-03
4.113520169481438282e-03
4.120571195349392868e-03
4.127621787891472271e-03
4.134667719952772602e-03
4.141708970274271540e-03
4.148745517568108720e-03
4.155777340513838736e-03
4.162804417761539755e-03
4.169826727930703303e-03
4.176844249611622040e-03
4.183852783590263913e-03
4.190860666826112801e-03
4.197863697169956776e-03
4.204861853090297030e-03
4.211855113023188490e-03
4.218843455374599039e-03
4.225826858520354001e-03
4.232805300805525528e-03
4.239778760542795011e-03
4.246743064676095081e-03
4.253706497138382003e-03
4.260664881822501249e-03
4.267618196920175411e-03
4.274566420589737126e-03
4.281509530961680188e-03
4.288447506131554121e-03
4.295380324168790453e-03
4.302307963105905797e-03
4.309226277093902713e-03
4.316143494937252356e-03
4.323055467616548908e-03
4.329962173042462004e-03
4.336863589095740767e-03
4.343759693624271723e-03
4.350650464446825794e-03
4.357535879348645169e-03
4.364415916086050728e-03
4.371286457070217013e-03
4.378155673855188557e-03
4.385019445562826634e-03
4.391877749826300636e-03
4.398730564240366236e-03
4.405577866373244778e-03
4.412419633758796200e-03
4.419255843901209735e-03
4.426086474271062610e-03
4.432907436621114083e-03
4.439726843092434150e-03
4.446540602028731248e-03
4.453348690775571495e-03
4.460151086644020824e-03
4.466947766917694906e-03
4.473738708844571255e-03
4.480523889640625201e-03
4.487303286492189125e-03
4.494072841582513744e-03
4.500840605454858867e-03
4.507602516759301459e-03
4.514358552554220694e-03
4.521108689864661301e-03
4.527852905682833162e-03
4.534591176969471338e-03
4.541323480653669531e-03
4.548049793632352733e-03
4.554766089617856561e-03
4.561480355346869686e-03
4.568188560878760907e-03
4.574890682980919943e-03
4.581586698385181622e-03
4.588276583796346841e-03
4.594960315882384849e-03
4.601637871280539471e-03
4.608309226596357666e-03
4.614970388189421069e-03
4.621629276751249016e-03
4.628281894861169254e-03
4.634928218993333848e-03
4.641568225589226548e-03
4.648201891055442347e-03
4.654829191769294106e-03
4.661450104073233680e-03
4.668064604276656038e-03
4.674668732517595071e-03
4.681270341173687788e-03
4.687865466474788745e-03
4.694454084598925769e-03
4.701036171690653465e-03
4.707611703862413233e-03
4.714180657192368340e-03
4.720743007725042295e-03
4.727298731474677274e-03
4.733843903499845851e-03
4.740386305567334535e-03
4.746922008702803009e-03
4.753450988783769482e-03
4.759973221656249587e-03
4.766488683132674709e-03
4.772997348991003808e-03
4.779499194976166709e-03
4.785994196801091061e-03
4.792478465606958560e-03
4.798959710226674558e-03
4.805434037631534094e-03
4.811901423401709899e-03
4.818361843079682627e-03
4.824815272175209113e-03
4.831261686163351721e-03
4.837701060487115123e-03
4.844133370554420948e-03
4.850554764759706927e-03
4.856972876649379156e-03
4.863383850318314661e-03
4.869787661037905391e-03
4.876184284048123985e-03
4.882573694550751409e-03
4.888955867718869364e-03
4.895330778686035611e-03
4.901698402554971468e-03
4.908054926163224474e-03
4.914407905383416653e-03
4.920753522619253362e-03
4.927091752836176841e-03
4.933422570962048281e-03
4.939745951895058163e-03
4.946061870496620827e-03
4.952370301590347523e-03
4.958671219972010658e-03
4.964960852121252932e-03
4.971246673827561802e-03
4.977524907004010624e-03
4.983795526303624879e-03
4.990058506346400913e-03
4.996313821715975267e-03
5.002561446960845926e-03
5.008801356596176424e-03
5.015033525102519096e-03
5.021257926921540715e-03
5.027470834018471502e-03
5.033679630327525523e-03
5.039880583089934030e-03
5.046073666611167186e-03
5.052258855159613704e-03
5.058436122969967030e-03
5.064605444240588561e-03
5.070766793135172978e-03
5.076920143782776007e-03
5.083061810379929657e-03
5.089199091582480294e-03
5.095328296726819861e-03
5.101449399800200846e-03
5.107562374753876755e-03
5.113667195502824558e-03
5.119763835929602713e-03
5.125852269877606560e-03
5.131932471156064324e-03
5.138000797444530754e-03
5.144064459613295615e-03
5.150119810343689597e-03
5.156166823299085378e-03
5.162205472110631410e-03
5.168235730374087789e-03
5.174257571646301290e-03
5.180270969451006291e-03
5.186275897275161029e-03
5.192268757545970281e-03
5.198256670810780244e-03
5.204236034354658980e-03
5.210206821518903464e-03
5.216169005610976628e-03
5.222122559899428085e-03
5.228067457618695846e-03
5.234003671965692384e-03
5.239931176101747523e-03
5.245846418482441598e-03
5.251756426763537489e-03
5.257657644114149820e-03
5.263550043547865487e-03
5.269433598045741851e-03
5.275308280547175155e-03
5.281174063958726794e-03
5.287030921149377116e-03
5.292878824949165395e-03
5.298714271142840326e-03
5.304544191888749260e-03
5.310365077536627343e-03
5.316176900769353786e-03
5.321979634236001511e-03
5.327773250546730122e-03
5.333557722276005553e-03
5.339333021959546954e-03
5.345099122096436117e-03
5.350852567108682623e-03
5.356600191026683611e-03
5.362338532689220338e-03
5.368067564448991691e-03
5.373787258618423213e-03
5.379497587472970022e-03
5.385198523251782943e-03
5.390890038155932151e-03
5.396572104347990839e-03
5.402241316218248102e-03
5.407904407000591052e-03
5.413557965355614288e-03
5.419201963295039448e-03
5.424836372793506722e-03
5.430461165790545497e-03
5.436076314185606106e-03
5.441681789840113748e-03
5.447277564578717479e-03
5.452860284102745148e-03
5.458436578156117269e-03
5.464003086556673550e-03
5.469559780976962493e-03
5.475106633050813576e-03
5.480643614374780537e-03
5.486170696507280953e-03
5.491687850968318685e-03
5.497195049238984277e-03
5.502688989691223442e-03
5.508176195848729639e-03
5.513653360049830532e-03
5.519120453620574018e-03
5.524577447851147793e-03
5.530024313993020524e-03
5.535461023258747559e-03
5.540887546822498289e-03
5.546303855819528783e-03
5.551706702672187799e-03
5.557102501917071669e-03
5.562487999787285586e-03
5.567863167262571134e-03
5.573227975283812086e-03
5.578582394755310370e-03
5.583926396537569614e-03
5.589259951458175335e-03
5.594583030300609439e-03
5.599892440932230375e-03
5.605194486108133756e-03
5.610485967345618663e-03
5.615766855274539893e-03
5.621037120484950744e-03
5.626296733526575666e-03
5.631545664909309856e-03
5.636783885106716463e-03
5.642011364548171759e-03
5.647224967958192066e-03
5.652430883475861867e-03
5.657625969316071313e-03
5.662810195752626674e-03
5.667983533020559683e-03
5.673145951312824620e-03
5.678297420785238803e-03
5.683437911551653121e-03
5.688567393688559459e-03
5.693682790198911770e-03
5.698790171744516631e-03
5.703886454662993044e-03
5.708971608868990133e-03
5.714045604239242904e-03
5.719108410606077442e-03
5.724159997765376762e-03
5.729200335469808447e-03
5.734229393436263145e-03
5.739244154397055153e-03
5.744250568632647269e-03
5.749245612048231591e-03
5.754229254194165311e-03
5.759201464584640107e-03
5.764162212690077114e-03
5.769111467941206994e-03
5.774049199727765425e-03
5.778975377400352720e-03
5.783887044884250539e-03
5.788790029145091109e-03
5.793681367113140412e-03
5.798561027975657201e-03
5.803428980876573773e-03
5.808285194920881356e-03
5.813129639172465168e-03
5.817962282652244799e-03
5.822783094342282029e-03
5.827589180840281324e-03
5.832386242825227107e-03
5.837171379735300869e-03
5.841944560384476626e-03
5.846705753549424900e-03
5.851454927962573827e-03
5.856192052315856156e-03
5.860917095258905141e-03
5.865630025401746828e-03
5.870328013510700549e-03
5.875016630975199439e-03
5.879693041234701489e-03
5.884357212730451092e-03
5.889009113861559674e-03
5.893648712986754301e-03
5.898275978423322963e-03
5.902890878444450040e-03
5.907493381284351086e-03
5.912080723395579662e-03
5.916658343835368150e-03
5.921223471556186224e-03
5.925776074622718381e-03
5.930316121055795309e-03
5.934843578837001310e-03
5.939358415900514165e-03
5.943860600142097939e-03
5.948350099415355974e-03
5.952824217394125927e-03
5.957288257722209712e-03
5.961739516400471617e-03
5.966177961112373307e-03
5.970603559497633661e-03
5.975016279151534881e-03
5.979416087627087428e-03
5.983802952436889644e-03
5.988176841046993770e-03
5.992535125908998728e-03
5.996882972135547663e-03
6.001217744328879444e-03
6.005539409785459748e-03
6.009847935757151038e-03
6.014143289453433017e-03
6.018425438040014841e-03
6.022694348640944551e-03
6.026949988335722486e-03
6.031189799918401651e-03
6.035418806823344973e-03
6.039634443819691390e-03
6.043836677812219893e-03
6.048025475663798556e-03
6.052200804193191841e-03
6.056362630173367512e-03
6.060510920339046148e-03
6.064645641372212737e-03
6.068764308006568964e-03
6.072871798802420562e-03
6.076965620286339798e-03
6.081045738969947934e-03
6.085112121318597689e-03
6.089164733756868841e-03
6.093203542663599981e-03
6.097228514373331798e-03
6.101239615175890751e-03
6.105234433346595768e-03
6.109217699346886077e-03
6.113186993064984032e-03
6.117142280613857563e-03
6.121083528062148948e-03
6.125010701432953564e-03
6.128923766706512177e-03
6.132822689814521055e-03
6.136707436648597414e-03
6.140577973052507854e-03
6.144431970927011211e-03
6.148273992343994410e-03
6.152101700615114632e-03
6.155915061406419531e-03
6.159714040336855545e-03
6.163498602981098973e-03
6.167268714867724100e-03
6.171024341482589382e-03
6.174765448263702661e-03
6.178489784114088446e-03
6.182201756066735276e-03
6.185899104249409364e-03
6.189581793920595487e-03
6.193249790291982526e-03
6.196903058527603037e-03
6.200541563750328056e-03
6.204165271031791828e-03
6.207774145403327504e-03
6.211366014441638272e-03
6.214945126785109686e-03
6.218509301049363058e-03
6.222058502078908759e-03
6.225592694672849037e-03
6.229111843584267394e-03
6.232615913520311857e-03
6.236104869139780238e-03
6.239578675059115342e-03
6.243035239215599663e-03
6.246478648470610295e-03
6.249906801608112739e-03
6.253319663058171107e-03
6.256717197202082970e-03
6.260099368376431661e-03
6.263466140867590681e-03
6.266817478918051965e-03
6.270153346724344212e-03
6.273471734296959257e-03
6.276776563283348320e-03
6.280065814350005438e-03
6.283339451503666684e-03
6.286597438705215923e-03
6.289839739867270074e-03
6.293066318856455066e-03
6.296277139490102925e-03
6.299472165542080448e-03
6.302649470823068478e-03
6.305812808298644212e-03
6.308960242244338046e-03
6.312091736238367723e-03
6.315207253817511912e-03
6.318306758467284734e-03
6.321390213626071342e-03
6.324457582684572809e-03
6.327508828986805334e-03
6.330542111894099655e-03
6.333561012184185657e-03
6.336563679480877731e-03
6.339550076936179002e-03
6.342520167653104002e-03
6.345473914686011740e-03
6.348411281043409016e-03
6.351332229682538077e-03
6.354236723513678742e-03
6.357123009219978194e-03
6.359994491833387276e-03
6.362849408101972637e-03
6.365687720741419753e-03
6.368509392418481019e-03
6.371314385752308018e-03
6.374102663313507833e-03
6.376874187623143841e-03
6.379628921154789634e-03
6.382365199701089953e-03
6.385086248959143118e-03
6.387790394582093523e-03
6.390477598849697571e-03
6.393147823989114853e-03
6.395801032176351431e-03
6.398437185540895022e-03
6.401056246163439045e-03
6.403658176070942121e-03
6.406241401985007800e-03
6.408808966623880110e-03
6.411359286366546950e-03
6.413892323041875398e-03
6.416408038433352168e-03
6.418906394273643512e-03
6.421387352244428692e-03
6.423850873977371423e-03
6.426296921057006450e-03
6.428724012959019518e-03
6.431135005748767064e-03
6.433528408353428318e-03
6.435904182157281550e-03
6.438262288490231855e-03
6.440602688635110873e-03
6.442925343822097917e-03
6.445230215233410664e-03
6.447517263997448733e-03
6.449785104204353026e-03
6.452036401542959876e-03
6.454269759345043767e-03
6.456485138537887414e-03
6.458682499998980031e-03
6.460861804553269527e-03
6.463023012975771531e-03
6.465166085990819989e-03
6.467290984270512855e-03
6.469396418397693749e-03
6.471484859911225129e-03
6.473555008425530000e-03
6.475606824408064455e-03
6.477640268274659219e-03
6.479655300390602113e-03
6.481651881069666610e-03
6.483629970573751011e-03
6.485589529113794383e-03
6.487529365658106784e-03
6.489451753795227873e-03
6.491355491312217341e-03
6.493240538211514368e-03
6.495106854444876454e-03
6.496954399911103462e-03
6.498783134457841726e-03
6.500593017879918722e-03
6.502384009919676133e-03
6.504155019858098852e-03
6.505908119469494544e-03
6.507642206638353244e-03
6.509357240896657126e-03
6.511053181723208683e-03
6.512729988548682236e-03
6.514387620746908691e-03
6.516026037641259316e-03
6.517645198501953452e-03
6.519244114864014561e-03
6.520824652789136699e-03
6.522385812197800670e-03
6.523927552146230324e-03
6.525449831638718834e-03
6.526952609628211555e-03
6.528435845013308425e-03
6.529899496636987211e-03
6.531343523293597908e-03
6.532767040740294906e-03
6.534171705377234129e-03
6.535556621126037413e-03
6.536921746561508151e-03
6.538267040208323166e-03
6.539592460536869378e-03
6.540897965962300109e-03
6.542183514848060044e-03
6.543449065501166784e-03
6.544693839892479215e-03
6.545919280768752735e-03
6.547124598037412646e-03
6.548309749789177348e-03
6.549474694062140667e-03
6.550619388839079571e-03
6.551743792046371695e-03
6.552847861561600373e-03
6.553931555198982961e-03
6.554994203159164590e-03
6.556037030492206652e-03
6.557059355102645704e-03
6.558061134592896302e-03
6.559042326506780984e-03
6.560002888334193205e-03
6.560942777511763468e-03
6.561861951418279659e-03
6.562760367378017712e-03
6.563637465849758712e-03
6.564494250102831385e-03
6.565330148076364836e-03
6.566145116873839394e-03
6.566939113541669926e-03
6.567712095072619771e-03
6.568464018403358251e-03
6.569194840412767578e-03
6.569904517925689857e-03
6.570592603725944336e-03
6.571259875161911124e-03
6.571905872263916759e-03
6.572530551633926077e-03
6.573133869814867802e-03
6.573715783295852599e-03
6.574276248506982778e-03
6.574815221824792388e-03
6.575332659566834881e-03
6.575828228925523211e-03
6.576302477145634651e-03
6.576755058433220169e-03
6.577185928879181187e-03
6.577595044518991241e-03
6.577982361332557204e-03
6.578347835238834707e-03
6.578691422103016828e-03
6.579013077730760939e-03
6.579312585833857474e-03
6.579590259320228229e-03
6.579845868674522036e-03
6.580079369475355655e-03
6.580290717244030585e-03
6.580479867441590969e-03
6.580646775473764087e-03
6.580791396687601935e-03
6.580913686374284532e-03
6.581013546892139354e-03
6.581091052533599717e-03
6.581146092194400943e-03
6.581178620933020307e-03
6.581188593749204285e-03
6.581175965582553022e-03
6.581140691318182467e-03
6.581082725779119347e-03
6.581002023732906991e-03
6.580898539886026466e-03
6.580772310970067762e-03
6.580623141056729519e-03
6.580451053141450624e-03
6.580256001696566104e-03
6.580037941138511259e-03
6.579796825819356210e-03
6.579532610036464835e-03
6.579245248026999171e-03
6.578934693967891656e-03
6.578601107828790928e-03
6.578244045856551647e-03
6.577863654038479391e-03
6.577459886316694426e-03
6.577032696569423686e-03
6.576582038619965820e-03
6.576107866227448584e-03
6.575610133094045295e-03
6.575088792861477627e-03
6.574544130951598397e-03
6.573975451343194720e-03
6.573383025225892906e-03
6.572766806003771389e-03
6.572126747016460158e-03
6.571462801544247778e-03
6.570774922808608753e-03
6.570063063967623851e-03
6.569327178121753263e-03
6.568567678382958297e-03
6.567783611969607582e-03
6.566975377512107581e-03
6.566142927866669421e-03
6.565286215827914607e-03
6.564405194130956689e-03
6.563499815446904861e-03
6.562570032389553054e-03
6.561615797508163483e-03
6.560637653872464226e-03
6.559634387392099253e-03
6.558606526399862746e-03
6.557554023200046212e-03
6.556476830036184200e-03
6.555374899088778351e-03
6.554248182476823947e-03
6.553096632259086673e-03
6.551920200429939278e-03
6.550719562304491150e-03
6.549493237890974262e-03
6.548241887509298476e-03
6.546965462904591471e-03
6.545663915763361151e-03
6.544337197706445730e-03
6.542985260293149308e-03
6.541608055019965118e-03
6.540205533322157594e-03
6.538778505078446379e-03
6.537325219739487103e-03
6.535846471929007695e-03
6.534342212830002161e-03
6.532812393561238107e-03
6.531256965178394713e-03
6.529675878674812139e-03
6.528069084979659653e-03
6.526436534959628721e-03
6.524779175404477050e-03
6.523094980498633788e-03
6.521384881514935561e-03
6.519648829061946982e-03
6.517886773688280622e-03
6.516098665878905516e-03
6.514284456051705474e-03
6.512444094562419572e-03
6.510577531702532728e-03
6.508685853545526090e-03
6.506766754250048468e-03
6.504821304102237356e-03
6.502849453135117752e-03
6.500851151319264609e-03
6.498826348557751320e-03
6.496774994689924476e-03
6.494697039492930424e-03
6.492592432673693903e-03
6.490462401988555952e-03
6.488304356755930646e-03
6.486119508671561729e-03
6.483907807184774441e-03
6.481669201680001491e-03
6.479403641475978137e-03
6.477111075823549502e-03
6.474791453912831507e-03
6.472444724865161758e-03
6.470072260545134402e-03
6.467671180553441479e-03
6.465242840424906268e-03
6.462787189016605538e-03
6.460304175120362702e-03
6.457793747463053124e-03
6.455255854703079166e-03
6.452690445434644539e-03
6.450097468181453797e-03
6.447478441379522751e-03
6.444830189980210733e-03
6.442154215807516238e-03
6.439450467121993205e-03
6.436718892116166657e-03
6.433959438916725393e-03
6.431172055581635405e-03
6.428356690101444393e-03
6.425513290402501410e-03
6.422643523970567037e-03
6.419743916117798266e-03
6.416816117446738632e-03
6.413860075609095768e-03
6.410875738191074147e-03
6.407863052712875485e-03
6.404821966624757446e-03
6.401752427309920224e-03
6.398654382082424874e-03
6.395529649997261368e-03
6.392374451684529335e-03
6.389190589027149425e-03
6.385978009065373939e-03
6.382736658773757732e-03
6.379466485057411207e-03
6.376167434750751317e-03
6.372839454621748168e-03
6.369482491368316790e-03
6.366098518155366426e-03
6.362683445825079165e-03
6.359239230082441852e-03
6.355765817350200741e-03
6.352263153979936794e-03
6.348731186256284520e-03
6.345169860392407823e-03
6.341579122532220447e-03
6.337958918749220238e-03
6.334311378893398015e-03
6.330632098850791367e-03
6.326923190721811530e-03
6.323184600301345881e-03
6.319416273314670818e-03
6.315618155415064772e-03
6.311790192185445791e-03
6.307932329141091587e-03
6.304044511724810063e-03
6.300129029074674758e-03
6.296181156891317299e-03
6.292203166272852810e-03
6.288195002380508880e-03
6.284156610300489776e-03
6.280087935051442694e-03
6.275988921581127089e-03
6.271859514763639121e-03
6.267699659403463963e-03
6.263511806562732653e-03
6.259290906470565963e-03
6.255039391851346942e-03
6.250757207223622824e-03
6.246444297031195081e-03
6.242100605647782352e-03
6.237726077377075962e-03
6.233320656446827979e-03
6.228884287014596621e-03
6.224419584730994659e-03
6.219921169005576678e-03
6.215391636848754953e-03
6.210830932128791337e-03
6.206238998640284388e-03
6.201615780105196318e-03
6.196961220172797491e-03
6.192275262418611703e-03
6.187557850345248855e-03
6.182811766887230664e-03
6.178031295221125818e-03
6.173219199341190011e-03
6.168375422452243573e-03
6.163499907694630631e-03
6.158592598127676787e-03
6.153653436741957083e-03
6.148682366450691772e-03
6.143679330094548030e-03
6.138647280620135316e-03
6.133580159495027884e-03
6.128480900417482280e-03
6.123349445929404666e-03
6.118185738500758752e-03
6.112989720525735526e-03
6.107761334323835722e-03
6.102500522141812711e-03
6.097207226147760561e-03
6.091884572061750935e-03
6.086526154102211983e-03
6.081135078426835872e-03
6.075711286905677300e-03
6.070254721333323555e-03
6.064765323427118160e-03
6.059243034832156871e-03
6.053687797114903901e-03
6.048099551765995230e-03
6.042481600069815606e-03
6.036827183391046958e-03
6.031139583136807536e-03
6.025418740495058767e-03
6.019664596576573823e-03
6.013877092415964576e-03
6.008056168972597533e-03
6.002201767128095833e-03
5.996313827685839648e-03
5.990395830318573367e-03
5.984440657867212687e-03
5.978451769808990068e-03
5.972429106640531060e-03
5.966372608782855025e-03
5.960282216576989756e-03
5.954157870290771593e-03
5.947999510109019949e-03
5.941807076143085231e-03
5.935580508426047119e-03
5.929323488191529101e-03
5.923028493185905630e-03
5.916699184093737740e-03
5.910335500636187955e-03
5.903937382452595362e-03
5.897504769108136147e-03
5.891037600087134507e-03
5.884535814797614561e-03
5.877999352565693725e-03
5.871432079088440004e-03
5.864826101396075630e-03
5.858185264308618523e-03
5.851509506837382357e-03
5.844798767915521109e-03
5.838052986394282051e-03
5.831272101050777312e-03
5.824456050576604094e-03
5.817604773587309319e-03
5.810722323170397496e-03
5.803800429760613833e-03
5.796843125237122196e-03
5.789850347894170968e-03
5.782822035947099426e-03
5.775758127530644659e-03
5.768658560697803583e-03
5.761523273423690972e-03
5.754352203598045445e-03
5.747149594664463512e-03
5.739906794512361632e-03
5.732628025039987474e-03
5.725313223816697050e-03
5.717962328330439270e-03
5.710575275988338806e-03
5.703152004114669937e-03
5.695692449954575798e-03
5.688196550668017659e-03
5.680668743049982483e-03
5.673099986423568719e-03
5.665494695703959804e-03
5.657852807725322064e-03
5.650174259239387764e-03
5.642458986916898400e-03
5.634706927342997274e-03
5.626918017023585517e-03
5.619092192381880402e-03
5.611234086598082538e-03
5.603334264338649673e-03
5.595397336562613066e-03
5.587423239361927196e-03
5.579411908741782611e-03
5.571363280627072978e-03
5.563277290858675839e-03
5.555181672381503954e-03
5.547104772464006572e-03
5.539051401178773926e-03
5.531011966726867568e-03
5.522991289657858127e-03
5.514989382700841158e-03
5.507006258594238091e-03
5.499041930092152253e-03
5.491096409953377666e-03
5.483169710952889853e-03
5.475261845874435096e-03
5.467377523341976353e-03
5.459507353265224960e-03
5.451656055524639610e-03
5.443823642950151864e-03
5.436010128383655937e-03
5.428215524675927828e-03
5.420439844691926634e-03
5.412683101307158573e-03
5.404945307409286803e-03
5.397231070263797115e-03
5.389531202731834281e-03
5.381850323407183501e-03
5.374188445224553634e-03
5.366545581127646347e-03
5.358921744073458227e-03
5.351316947028950111e-03
5.343731202974655314e-03
5.336164524902653472e-03
5.328621418103945961e-03
5.321092899634727313e-03
5.313583486184020321e-03
5.306093190792310343e-03
5.298622026509297589e-03
5.291170006396728187e-03
5.283737143529781966e-03
5.276323450995878961e-03
5.268928941891959372e-03
5.261558018909706647e-03
5.254201904558775116e-03
5.246865012999230027e-03
5.239547357376334036e-03
5.232248950850171276e-03
5.224969806591844845e-03
5.217709937784670293e-03
5.210469357623453979e-03
5.203248079317768227e-03
5.196050402323543205e-03
5.188867755876291898e-03
5.181704450973712017e-03
5.174560500872532609e-03
5.167435918842139264e-03
5.160330718165712094e-03
5.153244912137283640e-03
5.146178514062904608e-03
5.139131537264030047e-03
5.132108177329175458e-03
5.125100071496802023e-03
5.118111426965360478e-03
5.111142257105655284e-03
5.104192575301008672e-03
5.097262394946844299e-03
5.090351729451519924e-03
5.083460592237631914e-03
5.076588996736880466e-03
5.069741034027935855e-03
5.062908550644368288e-03
5.056095649345282439e-03
5.049302343617778632e-03
5.042528646960614536e-03
5.035774572884982314e-03
5.029040134914897209e-03
5.022325346590306161e-03
5.015630221460509741e-03
5.008958745444186400e-03
5.002302975671696350e-03
4.995666909817286783e-03
4.989050561486491064e-03
4.982453944294001902e-03
4.975877071872136792e-03
4.969319957862899928e-03
4.962782615923616580e-03
4.956265059726128186e-03
4.949771169376504520e-03
4.943293213912819395e-03
4.936835085273927337e-03
4.930396797183461688e-03
4.923978363380793200e-03
4.917579797614257675e-03
4.911201113652230443e-03
4.904842325272579240e-03
4.898503446266411210e-03
4.892188250271850558e-03
4.885889219561678765e-03
4.879610139677970082e-03
4.873351024468314252e-03
4.867111887793040825e-03
4.860892743528272275e-03
4.854693605565063574e-03
4.848514487803129436e-03
4.842355404162917987e-03
4.836220021143922132e-03
4.830101035593004077e-03
4.824002125989268475e-03
4.817923306307231313e-03
4.811864590535341879e-03
4.805825992675483160e-03
4.799807526743166131e-03
4.793809206769000797e-03
4.787831046797974555e-03
4.781876605526119706e-03
4.775938795717998842e-03
4.770021188125361800e-03
4.764123796849373260e-03
4.758246636008961472e-03
4.752389719734351203e-03
4.746553062170977277e-03
4.740736677480622552e-03
4.734940579837115804e-03
4.729168219454821243e-03
4.723412726378495297e-03
4.717677562955435722e-03
4.711962743418424138e-03
4.706268282016201621e-03
4.700594193013052369e-03
4.694940490686305701e-03
4.689307189330471637e-03
4.683694303253382873e-03
4.678105173502228320e-03
4.672533148779411949e-03
4.666981582340773427e-03
4.661450488555984872e-03
4.655939881808512926e-03
4.650449776495813037e-03
4.644980187033687091e-03
4.639531127848983694e-03
4.634102613387341973e-03
4.628697874840770332e-03
4.623310480953657375e-03
4.617943675205682386e-03
4.612597472102686336e-03
4.607271886165831276e-03
4.601966931931988913e-03
4.596682623953657343e-03
4.591418976796629581e-03
4.586176005047237769e-03
4.580956829344645653e-03
4.575755239876910796e-03
4.570574369650276525e-03
4.565414233312387049e-03
4.560274845522377385e-03
4.555156220960504543e-03
4.550058374319959631e-03
4.544981320309254835e-03
4.539925073654249577e-03
4.534892643742405305e-03
4.529878043616458738e-03
4.524884295110193078e-03
4.519911413012916990e-03
4.514959412128538574e-03
4.510028307281893634e-03
4.505118113308836936e-03
4.500228845064152550e-03
4.495360517417501534e-03
4.490513145256808114e-03
4.485689613520582597e-03
4.480884184546451987e-03
4.476099755807566583e-03
4.471336342257575813e-03
4.466593958864062408e-03
4.461872620612983287e-03
4.457172342507420559e-03
4.452493139563806768e-03
4.447835026818863779e-03
4.443200776450773049e-03
4.438584876685580660e-03
4.433990112317764964e-03
4.429416498447191763e-03
4.424864050195348453e-03
4.420332782699015750e-03
4.415822711108879917e-03
4.411333850597665140e-03
4.406866216351279508e-03
4.402422467061989364e-03
4.397997318302093728e-03
4.393593441462118054e-03
4.389210851799163482e-03
4.384849564584236692e-03
4.380509595108078580e-03
4.376190958677167453e-03
4.371893670617438277e-03
4.367617746272284274e-03
4.363365730116364194e-03
4.359132566538886921e-03
4.354920812797286045e-03
4.350730484303511059e-03
4.346561596486830936e-03
4.342414164795915799e-03
4.338288204694673578e-03
4.334183731666496620e-03
4.330100761211319593e-03
4.326041722849838234e-03
4.322001791277452210e-03
4.317983408877956730e-03
4.313986591224061584e-03
4.310011353905018883e-03
4.306057712527955328e-03
4.302124295417153466e-03
4.298190705354726360e-03
4.294250178329156453e-03
4.290305069942573768e-03
4.286350676295958007e-03
4.282389348864629186e-03
4.278421088714762233e-03
4.274445896913697807e-03
4.270463774535659951e-03
4.266474722653901264e-03
4.262478742347891592e-03
4.258475834697877938e-03
4.254468392502541718e-03
4.250451637550056727e-03
4.246427958516790779e-03
4.242397356496258043e-03
4.238359832586691134e-03
4.234315387889930893e-03
4.230264023506902227e-03
4.226205740547633871e-03
4.222140540122321095e-03
4.218070852170824336e-03
4.213991824277368847e-03
4.209905882267356292e-03
4.205813027266885884e-03
4.201713260401446215e-03
4.197606582803381503e-03
4.193492995604952700e-03
4.189372499946303341e-03
4.185245096965745093e-03
4.181113253698215404e-03
4.176972043629018083e-03
4.172823929683461275e-03
4.168668913016315702e-03
4.164506994786515426e-03
4.160338176155797818e-03
4.156162458291090545e-03
4.151979842360681294e-03
4.147790329538381116e-03
4.143596423893891600e-03
4.139393124930196288e-03
4.135182932614944740e-03
4.130965848136491925e-03
4.126741872685912860e-03
4.122511007458529164e-03
4.118273253654131105e-03
4.114028612472592217e-03
4.109777085125165819e-03
4.105521212658114205e-03
4.101255920710616953e-03
4.096983746235516310e-03
4.092704690455445382e-03
4.088418754597922256e-03
4.084125939890437262e-03
4.079826247566725739e-03
4.075519678865102691e-03
4.071206235027102771e-03
4.066888494027059986e-03
4.062561307750761630e-03
4.058227250084978088e-03
4.053886322287841848e-03
4.049538525619261753e-03
4.045183861346723919e-03
4.040822330738103041e-03
4.036453935067574328e-03
4.032078675613171015e-03
4.027699167215764708e-03
4.023310188131845599e-03
4.018914349121299745e-03
4.014511651477564724e-03
4.010102096501766411e-03
4.005685685494114745e-03
4.001262419762480205e-03
3.996832300618285982e-03
3.992395329377174118e-03
3.987954157683853973e-03
3.983503490294026950e-03
3.979045974778466777e-03
3.974581612471300707e-03
3.970110404707405394e-03
3.965632352830178453e-03
3.961147458186931036e-03
3.956655722124335917e-03
3.952157145999946053e-03
3.947654418199664228e-03
3.943142170107050148e-03
3.938623086041509458e-03
3.934097167377109683e-03
3.929564415491054730e-03
3.925024831765100419e-03
3.920478417584416508e-03
3.915925174341194914e-03
3.911365103431069246e-03
3.906800929916881548e-03
3.902227211945719088e-03
3.897646670518867262e-03
3.893059307054774765e-03
3.888465122969780863e-03
3.883864119687080452e-03
3.879256298636640787e-03
3.874641661252120617e-03
3.870020208968261155e-03
3.865394703463143067e-03
3.860759629777471558e-03
3.856117745535792007e-03
3.851469052194911313e-03
3.846813551218103422e-03
3.842151244072083971e-03
3.837482132226621712e-03
3.832806217159923090e-03
3.828123500353997066e-03
3.823436780026362447e-03
3.818740468256198728e-03
3.814037359221839063e-03
3.809327454423000470e-03
3.804610755366311103e-03
3.799887263564061257e-03
3.795156980532926605e-03
3.790419907793662890e-03
3.785676046874325573e-03
3.780928232465619043e-03
3.776170803830608547e-03
3.771406591626697002e-03
3.766635597400425084e-03
3.761857822705438892e-03
3.757073269099853174e-03
3.752281938146556639e-03
3.747483831414433197e-03
3.742678950476974187e-03
3.737870166422685436e-03
3.733051745852533632e-03
3.728226555829328159e-03
3.723394597947238260e-03
3.718555873809065160e-03
3.713710385020302374e-03
3.708858133191328399e-03
3.703999119938627960e-03
3.699133346886041007e-03
3.694263721445184556e-03
3.689384437705583997e-03
3.684498399063484975e-03
3.679605607163238812e-03
3.674706063656579813e-03
3.669799770196907618e-03
3.664886728444255448e-03
3.659966940067427288e-03
3.655040406738252479e-03
3.650110072116269366e-03
3.645170057938434960e-03
3.640223303856049419e-03
3.635269811566643750e-03
3.630309582770635535e-03
3.625342619172911007e-03
3.620368922486377761e-03
3.615388494428883881e-03
3.610401336725660437e-03
3.605410429200567313e-03
3.600409821405581301e-03
3.595402489169174931e-03
3.590388434238700466e-03
3.585367658366811483e-03
3.580340163312489832e-03
3.575305950841961566e-03
3.570265022724977699e-03
3.565217380740337560e-03
3.560166040796619580e-03
3.555104980426687655e-03
3.550037211553669358e-03
3.544962735979123591e-03
3.539881555509660771e-03
3.534793671958247341e-03
3.529699087146509484e-03
3.524597802897461163e-03
3.519489821044441413e-03
3.514375143424813830e-03
3.509256825945133995e-03
3.504128766318226340e-03
3.498994016475825974e-03
3.493852578279554866e-03
3.488704453598973076e-03
3.483549644310052207e-03
3.478388152293759861e-03
3.473219979438502136e-03
3.468045127639041159e-03
3.462866688704407947e-03
3.457678488703375130e-03
3.452483615479118306e-03
3.447282070952017996e-03
3.442073857048338903e-03
3.436858975701673202e-03
3.431637428851691540e-03
3.426409218444836924e-03
3.421174346433408786e-03
3.415935940436376494e-03
3.410687755068086968e-03
3.405432913992006982e-03
3.400171419187386634e-03
3.394903272638749581e-03
3.389628476341527419e-03
3.384347032293288926e-03
3.379058942499790774e-03
3.373764208974644463e-03
3.368465995055996975e-03
3.363157984087039587e-03
3.357843335464349988e-03
3.352522051226464184e-03
3.347194133420716700e-03
3.341859584099937663e-03
3.336518405325866743e-03
3.331170599164379187e-03
3.325816167690398562e-03
3.320458309864243729e-03
3.315090637961121134e-03
3.309716347009411530e-03
3.304335439109989947e-03
3.298947916372529932e-03
3.293553780913893725e-03
3.288153034856911017e-03
3.282745680333154503e-03
3.277331719477610816e-03
3.271914386775903738e-03
3.266487223634789716e-03
3.261053460617752142e-03
3.255613099891613293e-03
3.250166143628580029e-03
3.244712594009047102e-03
3.239252453222762895e-03
3.233785723463417083e-03
3.228312406934330525e-03
3.222835773537713333e-03
3.217349294027116446e-03
3.211856234395904508e-03
3.206356596877513176e-03
3.200850383709652469e-03
3.195337597140357477e-03
3.189818239422714807e-03
3.184292312820219406e-03
3.178759819600307512e-03
3.173224064982133052e-03
3.167678449276289943e-03
3.162126273806187271e-03
3.156567540869459343e-03
3.151002252773399404e-03
3.145430411833793904e-03
3.139852020371342034e-03
3.134267080716901521e-03
3.128675595209684523e-03
3.123080904271630098e-03
3.117476337996055724e-03
3.111865232923144431e-03
3.106247591423499932e-03
3.100623423060305806e-03
3.094998463513159992e-03
3.089377684454913675e-03
3.083761087226633002e-03
3.078148673178487948e-03
3.072543784625347829e-03
3.066939738496948786e-03
3.061339879611241210e-03
3.055744209330663042e-03
3.050152729020538800e-03
3.044565440052077188e-03
3.038982343796708951e-03
3.033403441634191511e-03
3.027828734946141909e-03
3.022261543598275813e-03
3.016695229515697907e-03
3.011133115072839317e-03
3.005575201669302698e-03
3.000021490705190308e-03
2.994471983586738384e-03
2.988926681723819145e-03
2.983385586528108924e-03
2.977848699420110323e-03
2.972319317752131207e-03
2.966790848577427475e-03
2.961266591766514855e-03
2.955746548754661918e-03
2.950230720980051569e-03
2.944719109887306008e-03
2.939211716923850748e-03
2.933708543540358704e-03
2.928209591193581263e-03
2.922718134657636968e-03
2.917227626254514927e-03
2.911741343282592265e-03
2.906259287217410892e-03
2.900781459535844986e-03
2.895307861721513332e-03
2.889838495263558071e-03
2.884373361652703416e-03
2.878912462386945537e-03
2.873459049590909586e-03
2.868006620998980738e-03
2.862558431269812687e-03
2.857114481919720284e-03
2.851674774468182516e-03
2.846239310441228687e-03
2.840808091369578792e-03
2.835381118787227983e-03
2.829958394235082553e-03
2.824543147117969388e-03
2.819128920729663257e-03
2.813718947019094863e-03
2.808313227546349600e-03
2.802911763874871287e-03
2.797514557576374905e-03
2.792121610223297079e-03
2.786732923396734174e-03
2.781348498681279757e-03
2.775971542691324512e-03
2.770595644430273730e-03
2.765224013066197584e-03
2.759856650203812434e-03
2.754493557453413510e-03
2.749134736432956583e-03
2.743780188761174577e-03
2.738429916067625092e-03
2.733083919982642884e-03
2.727745384253577043e-03
2.722407943754778792e-03
2.717074784793604980e-03
2.711745909023122181e-03
2.706421318104418328e-03
2.701101013700496489e-03
2.695784997482852940e-03
2.690473271128090982e-03
2.685165836317005006e-03
2.679865853852408941e-03
2.674567004638528367e-03
2.669272452045512445e-03
2.663982197778608230e-03
2.658696243548253069e-03
2.653414591071906470e-03
2.648137242069387165e-03
2.642864198268896070e-03
2.637595461404546038e-03
2.632334169254652023e-03
2.627074048915545301e-03
2.621818240747392226e-03
2.616566746505732954e-03
2.611319567954906162e-03
2.606076706863941217e-03
2.600838165008556579e-03
2.595603944168606292e-03
2.590374046133742114e-03
2.585151585575429234e-03
2.579930335955687992e-03
2.574713414536994316e-03
2.569500823134035494e-03
2.564292563563497218e-03
2.559088637650031028e-03
2.553889047224811026e-03
2.548693794125200807e-03
2.543502880195586124e-03
2.538319396917232407e-03
2.533137164293403076e-03
2.527959276407865108e-03
2.522785735128874052e-03
2.517616542333983576e-03
2.512451699904216795e-03
2.507291209728396142e-03
2.502135073703226631e-03
2.496983293730908882e-03
2.491838938014051541e-03
2.486695873281041802e-03
2.481557170345538577e-03
2.476422831136082525e-03
2.471292857589596492e-03
2.466167251648693215e-03
2.461046015261036946e-03
2.455929150384256188e-03
2.450816658980892182e-03
2.445711585886606310e-03
2.440607844739012267e-03
2.435508482992260193e-03
2.430413502639949819e-03
2.425322905679178076e-03
2.420236694114397125e-03
2.415154869958413553e-03
2.410077435228863418e-03
2.405004391953236009e-03
2.399935742163489261e-03
2.394874504621669065e-03
2.389814645313154129e-03
2.384759185632856493e-03
2.379708127642904403e-03
2.374661473413586243e-03
2.369619225020269671e-03
2.364581384548369858e-03
2.359547954089352695e-03
2.354518935741817254e-03
2.349497324697857881e-03
2.344477134267441976e-03
2.339461362289574353e-03
2.334450010891525595e-03
2.329443082210919114e-03
2.324440578392206191e-03
2.319442501585861072e-03
2.314448853951378560e-03
2.309459637656968711e-03
2.304477824224465676e-03
2.299497474496120519e-03
2.294521562652085400e-03
2.289550090890934975e-03
2.284583061418599126e-03
2.279620476449500943e-03
2.274662338203892187e-03
2.269708648910517823e-03
2.264759410809030760e-03
2.259817571647781964e-03
2.254877240014385720e-03
2.249941366329194503e-03
2.245009952863613600e-03
2.240083001891879366e-03
2.235160515702577788e-03
2.230242496587653278e-03
2.225328946849597367e-03
2.220419868797673946e-03
2.215518186304471504e-03
2.210618055920210434e-03
2.205722404200277653e-03
2.200831233489825012e-03
2.195944546136335829e-03
2.191062344503780235e-03
2.186184630956211628e-03
2.181311407874086949e-03
2.176442677639750523e-03
2.171581340137507254e-03
2.166721600108584278e-03
2.161866360134045983e-03
2.157015622631847096e-03
2.152169390030184148e-03
2.147327664765386057e-03
2.142490449282330456e-03
2.137657746035859230e-03
2.132829557487586625e-03
2.128008759418653639e-03
2.123189604995495694e-03
2.118374972710113102e-03
2.113564865059258668e-03
2.108759284548650248e-03
2.103958233696939795e-03
2.099161715025665842e-03
2.094369731068301821e-03
2.089582284368896037e-03
2.084802226486909271e-03
2.080023859258345320e-03
2.075250036964682021e-03
2.070480762187881796e-03
2.065716037514070402e-03
2.060955865540448073e-03
2.056200248873513159e-03
2.051449190128201705e-03
2.046702691929219720e-03
2.041963581496136770e-03
2.037226209579856562e-03
2.032493406137730885e-03
2.027765173833656620e-03
2.023041515336221341e-03
2.018322433328501031e-03
2.013607930499788923e-03
2.008898009549703323e-03
2.004192673188520679e-03
1.999494724167327764e-03
1.994798562413413467e-03
1.990106993430912352e-03
1.985420019968264782e-03
1.980737644783958640e-03
1.976059870644142347e-03
1.971386700325566954e-03
1.966718136615974721e-03
1.962054182309991290e-03
1.957397615565237281e-03
1.952742885747871249e-03
1.948092773781578968e-03
1.943447282503174556e-03
1.938806414757604513e-03
1.934170173401861259e-03
1.929538561302457378e-03
1.924911581334343147e-03
1.920289236383959652e-03
1.915674279876572461e-03
1.911061210893683082e-03
1.906452785646911563e-03
1.901849007061057195e-03
1.897249878073881124e-03
1.892655401632747925e-03
1.888065580695708068e-03
1.883480418229444009e-03
1.878899917213155968e-03
1.874326806203585605e-03
1.869755634279796075e-03
1.865189132800898486e-03
1.860627304786782732e-03
1.856070153267302958e-03
1.851517681284858829e-03
1.846969891890204440e-03
1.842426788144196914e-03
1.837888373122070762e-03
1.833357350368713945e-03
1.828828319254127699e-03
1.824303986141667666e-03
1.819784354149533989e-03
1.815269426401644459e-03
1.810759206036682833e-03
1.806253696202075876e-03
1.801752900058017914e-03
1.797256820772558106e-03
1.792768136736566653e-03
1.788281497908272843e-03
1.783799585512640951e-03
1.779322402765654010e-03
1.774849952889678839e-03
1.770382239120987800e-03
1.765919264708537550e-03
1.761461032909472646e-03
1.757007546992095381e-03
1.752561460039742114e-03
1.748117472909260783e-03
1.743678241537149898e-03
1.739243769237341919e-03
1.734814059334038872e-03
1.730389115166403036e-03
1.725968940083671965e-03
1.721553537444076021e-03
1.717142910619945395e-03
1.712739687226821905e-03
1.708338619346300158e-03
1.703942337463876244e-03
1.699550844996955412e-03
1.695164145377486831e-03
1.690782242043192829e-03
1.686405138451724239e-03
1.682032838064034808e-03
1.677665344358370003e-03
1.673305259319357585e-03
1.668947386583269354e-03
1.664594421612319852e-03
1.660248811684333914e-03
1.655911655520786452e-03
1.651582958307890037e-03
1.647262725251424920e-03
1.642950961568551138e-03
1.638647672497495211e-03
1.634355420242011858e-03
1.630069091100805334e-03
1.625791252365310635e-03
1.621521909334622258e-03
1.617261067321018597e-03
1.613008731653708949e-03
1.608764907678916778e-03
1.604529600756854357e-03
1.600302816264637107e-03
1.596087070913687622e-03
1.591877342388164918e-03
1.587676152515204997e-03
1.583483506734262303e-03
1.579299410505025092e-03
1.575123869297173629e-03
1.570956888601926504e-03
1.566798473923852741e-03
1.562648630783924908e-03
1.558509830141663333e-03
1.554377141590096434e-03
1.550253041235738483e-03
1.546137534664648872e-03
1.542030627478097049e-03
1.537932325297086678e-03
1.533842633757553919e-03
1.529761558509534769e-03
1.525689105223770881e-03
1.521627698839650433e-03
1.517572501401887042e-03
1.513525943027504983e-03
1.509488029450611890e-03
1.505458766424522254e-03
1.501438159716067533e-03
1.497426215111369308e-03
1.493422938411981260e-03
1.489428335436332462e-03
1.485444784835643350e-03
1.481467541654762909e-03
1.477498989751857561e-03
1.473539135013052226e-03
1.469587983342901527e-03
1.465645540661364432e-03
1.461711812905469587e-03
1.457786806029842674e-03
1.453870526005734964e-03
1.449965304915312725e-03
1.446066491369940588e-03
1.442176422691732185e-03
1.438295104921966105e-03
1.434422544116381593e-03
1.430558746351395794e-03
1.426703717721466980e-03
1.422857464334154054e-03
1.419019992317860357e-03
1.415191307817809108e-03
1.411373690831108085e-03
1.407562594622574492e-03
1.403760304467149833e-03
1.399966826580029133e-03
1.396182167193921186e-03
1.392406332560019999e-03
1.388639328947449680e-03
1.384881162641210528e-03
1.381131839945592965e-03
1.377393593671866201e-03
1.373661971902251366e-03
1.369939212760074021e-03
1.366225322619513127e-03
1.362520307875619840e-03
1.358824174940181928e-03
1.355136930242029081e-03
1.351458580229780715e-03
1.347789131367849169e-03
1.344130768980461577e-03
1.340479136579142416e-03
1.336836424834092485e-03
1.333202640282693530e-03
1.329577789483116224e-03
1.325961879010795208e-03
1.322354915459872382e-03
1.318756905442197702e-03
1.315167855589577384e-03
1.311589903420701253e-03
1.308018788514470065e-03
1.304456653773322650e-03
1.300903505902645252e-03
1.297359351626170554e-03
1.293824197685228272e-03
1.290298050842492161e-03
1.286780917877650143e-03
1.283272805588653309e-03
1.279775803376126397e-03
1.276285747527389214e-03
1.272804732859622590e-03
1.269332766249436917e-03
1.265869854589568577e-03
1.262416004790933854e-03
1.258971223787819227e-03
1.255535518528333450e-03
1.252108895983095049e-03
1.248693397103067815e-03
1.245284955549819106e-03
1.241885617730142943e-03
1.238495390690569353e-03
1.235114281499083422e-03
1.231742297239379891e-03
1.228379445016358762e-03
1.225025731954626496e-03
1.221681165196969454e-03
1.218347736912095414e-03
1.215021478811195710e-03
1.211704388558415557e-03
1.208396473376005531e-03
1.205097740505367554e-03
1.201808197206971629e-03
1.198527850762548530e-03
1.195256708472203222e-03
1.191994777657329196e-03
1.188744001357405766e-03
1.185500510032355681e-03
1.182266252259034367e-03
1.179041235436190105e-03
1.175825466986385459e-03
1.172618954348031428e-03
1.169421704981132848e-03
1.166233726366927570e-03
1.163055026005083148e-03
1.159887497455325267e-03
1.156727370641125185e-03
1.153576544697249018e-03
1.150435027207685756e-03
1.147302825772300583e-03
1.144179948013135384e-03
1.141066401573409550e-03
1.137962194116520775e-03
1.134867333324351968e-03
1.131783662916163724e-03
1.128707513008947450e-03
1.125640732937138733e-03
1.122583330466331297e-03
1.119535313383490660e-03
1.116496689497287198e-03
1.113467466634265879e-03
1.110447652643703487e-03
1.107437255396387377e-03
1.104438068396301764e-03
1.101446522704024877e-03
1.098464417482930555e-03
1.095491760689626393e-03
1.092528560296762707e-03
1.089574824300804101e-03
1.086630560718504501e-03
1.083695777586463072e-03
1.080770482966730839e-03
1.077856419770262253e-03
1.074950120767054207e-03
1.072053334574579742e-03
1.069166069337768032e-03
1.066288333221976359e-03
1.063420134413850526e-03
1.060561481124100425e-03
1.057712381580089289e-03
1.054872844035409374e-03
1.052044560423182062e-03
1.049224166006834658e-03
1.046413358469111543e-03
1.043612146149869302e-03
1.040820537405645618e-03
1.038038540622066019e-03
1.035266164201048555e-03
1.032503416567631671e-03
1.029750306170806873e-03
1.027008473565987900e-03
1.024274657315221715e-03
1.021550503769147467e-03
1.018836021464020192e-03
1.016131218956356497e-03
1.013436104826959117e-03
1.010750687677725024e-03
1.008074976132394829e-03
1.005408978837968315e-03
1.002754284565948728e-03
1.000107736000205305e-03
9.974709277519588912e-04
9.948438685596916464e-04
9.922265671806207443e-04
9.896190323953890644e-04
9.870212730084537700e-04
9.844332978443393056e-04
9.818551157539379126e-04
9.792882633070376652e-04
9.767296881492415483e-04
9.741809327408756936e-04
9.716420060221497845e-04
9.691129169549228539e-04
9.665936745264780416e-04
9.640842877425559454e-04
9.615847656361808937e-04
9.590951172600559183e-04
9.566168265593977260e-04
9.541469470033536737e-04
9.516869684748074931e-04
9.492369001205258616e-04
9.467967511097574729e-04
9.443665306362314382e-04
9.419462479170470637e-04
9.395359121887603138e-04
9.371355327184027750e-04
9.347465403828081332e-04
9.323660953601264900e-04
9.299956345203974628e-04
9.276351672183602570e-04
9.252847028343447189e-04
9.229442507735496903e-04
9.206138204641556300e-04
9.182934213574911464e-04
9.159830629290599546e-04
9.136841225460823335e-04
9.113938679979061153e-04
9.091136826910595214e-04
9.068435761973858700e-04
9.045835581098782274e-04
9.023336380489244135e-04
9.000938256571444640e-04
8.978641306015833212e-04
8.956445625719622328e-04
8.934364449698917188e-04
8.912371541157093624e-04
8.890480194997663066e-04
8.868690509125920496e-04
8.847002581643392816e-04
8.825416510934158687e-04
8.803932395596292260e-04
8.782550334489325206e-04
8.761270426716205595e-04
8.740105361933481198e-04
8.719029998080496391e-04
8.698057086288513151e-04
8.677186726636088032e-04
8.656419019460737108e-04
8.635754065330902840e-04
8.615191965084534331e-04
8.594732819792449963e-04
8.574376730788313417e-04
8.554135838587106910e-04
8.533986105569157932e-04
8.513939734239028834e-04
8.493996826937078026e-04
8.474157486241806758e-04
8.454421814980406236e-04
8.434789916234031182e-04
8.415261893332803833e-04
8.395837849865250835e-04
8.376529372344510005e-04
8.357313537391830582e-04
8.338201994088356717e-04
8.319194847058175579e-04
8.300292201117165369e-04
8.281494161417324307e-04
8.262800833291339409e-04
8.244212322387756142e-04
8.225728734588266811e-04
8.207361097383458759e-04
8.189087611763512520e-04
8.170919368364337743e-04
8.152856474103464812e-04
8.134899036154330521e-04
8.117047161932122723e-04
8.099300959150401713e-04
8.081660535746992835e-04
8.064125999947546752e-04
8.046697460206697627e-04
8.029385316902781788e-04
8.012169032442506555e-04
7.995059070964316561e-04
7.978055542016138091e-04
7.961158555355174471e-04
7.944368221051711920e-04
7.927684649424726615e-04
7.911107951034113128e-04
7.894638236732864911e-04
7.878285336976875719e-04
7.862029860525865388e-04
7.845881702225332432e-04
7.829840973997415077e-04
7.813907787999618826e-04
7.798082256678107171e-04
7.782364492750493135e-04
7.766754609204173931e-04
7.751252719286338966e-04
7.735868078184160446e-04
7.720582451822832759e-04
7.705405160396971986e-04
7.690336318222357193e-04
7.675376039935621897e-04
7.660524440378235767e-04
7.645781634723625153e-04
7.631147738380028578e-04
7.616622867041566991e-04
7.602215695179936894e-04
7.587909156898109408e-04
7.573711992286402683e-04
7.559624318134172682e-04
7.545646251503890234e-04
7.531777909752235267e-04
7.518019410491239007e-04
7.504370871612708882e-04
7.490832411316539208e-04
7.477412117738446717e-04
7.464094104430718524e-04
7.450886525799949034e-04
7.437789501161806704e-04
7.424803150075098834e-04
7.411927592378408924e-04
7.399162948222848257e-04
7.386509337997115843e-04
7.373966882413540702e-04
7.361543077607501928e-04
7.349223228076406933e-04
7.337014896872662284e-04
7.324918205843800045e-04
7.312933277074384897e-04
7.301060232968170638e-04
7.289299196203136155e-04
7.277650289739812095e-04
7.266113636819615529e-04
7.254696135776672605e-04
7.243384293771915061e-04
7.232185076710417881e-04
7.221098609002107871e-04
7.210125015305601792e-04
7.199264420617579319e-04
7.188516950181744747e-04
7.177882729571538611e-04
7.167361884605205624e-04
7.156960709853166236e-04
7.146666927148603854e-04
7.136486899296246023e-04
7.126420753318929435e-04
7.116468616499282973e-04
7.106630616433573522e-04
7.096906881013387292e-04
7.087297538416748033e-04
7.077802717130321497e-04
7.068428101827395338e-04
7.059162641296912177e-04
7.050012089192536635e-04
7.040976575160562412e-04
7.032056229172578554e-04
7.023251181452749847e-04
7.014561562566634656e-04
7.005987503364008440e-04
6.997529134987745536e-04
6.989191526085569706e-04
6.980964864853889118e-04
6.972854289611918333e-04
6.964859932703793000e-04
6.956981926767302760e-04
6.949220404761646819e-04
6.941575499927465920e-04
6.934047345831806375e-04
6.926636076314829360e-04
6.919346137674864394e-04
6.912168970266696633e-04
6.905109090773464686e-04
6.898166634246027940e-04
6.891341736082190472e-04
6.884634531962308124e-04
6.878045157869272508e-04
6.871573750122927926e-04
6.865220445313457986e-04
6.858989060902209722e-04
6.852872302448020925e-04
6.846874058521468243e-04
6.840994466970062859e-04
6.835233665947737514e-04
6.829591793917622056e-04
6.824068989658149675e-04
6.818665392246403556e-04
6.813381141076435554e-04
6.808219418192318351e-04
6.803174207630213743e-04
6.798248763303371689e-04
6.793443225855400058e-04
6.788757736273520749e-04
6.784192435811964295e-04
6.779747466075791706e-04
6.775422968976485549e-04
6.771219086745827731e-04
6.767138359263791259e-04
6.763176062630771312e-04
6.759334809365857843e-04
6.755614742974813680e-04
6.752016007275929432e-04
6.748538746403909272e-04
6.745183104816532271e-04
6.741949227297427960e-04
6.738837258938867869e-04
6.735849090630519065e-04
6.732981304331531192e-04
6.730235864342293262e-04
6.727612917050151964e-04
6.725112609186068013e-04
6.722735087760223216e-04
6.720480500167491655e-04
6.718348994074752056e-04
6.716340717496382950e-04
6.714456905307364387e-04
6.712695459448192459e-04
6.711057689016142191e-04
6.709543743344537070e-04
6.708153772071456800e-04
6.706887925179150223e-04
6.705746352977381974e-04
6.704729206096216032e-04
6.703836635507109953e-04
6.703069212938839172e-04
6.702426174711173523e-04
6.701908167586201337e-04
6.701515343844333117e-04
6.701247856129022296e-04
6.701105857396250087e-04
6.701089500945056621e-04
6.701198940397556925e-04
6.701434329740019180e-04
6.701795570233093358e-04
6.702283247275730993e-04
6.702897338015656459e-04
6.703637997762523781e-04
6.704505382167380567e-04
6.705499647226553783e-04
6.706620949248343067e-04
6.707869444914082990e-04
6.709245291223187024e-04
6.710747711606845911e-04
6.712378655462925003e-04
6.714137422929589150e-04
6.716024172379597701e-04
6.718039062525438254e-04
6.720182252429873770e-04
6.722453901481517669e-04
6.724854169437577411e-04
6.727383216381666031e-04
6.730039580287727752e-04
6.732826589865292810e-04
6.735742860678461952e-04
6.738788554191965652e-04
6.741963832232467091e-04
6.745268856968023030e-04
6.748703790914190037e-04
6.752268796940130713e-04
6.755964038249739900e-04
6.759787359674751528e-04
6.763743484766160385e-04
6.767830336801838875e-04
6.772048080409542870e-04
6.776396880533996914e-04
6.780876902539034745e-04
6.785488312079368534e-04
6.790231275178859605e-04
6.795105958248837119e-04
6.800109505044060754e-04
6.805248049858714232e-04
6.810518815826283046e-04
6.815921970740324021e-04
6.821457682791298716e-04
6.827126120492743588e-04
6.832927452722903361e-04
6.838861848730282134e-04
6.844929478118655375e-04
6.851126775602178753e-04
6.857461302350320587e-04
6.863929573330262990e-04
6.870531759609610489e-04
6.877268032589589630e-04
6.884138564033914776e-04
6.891143526082665893e-04
6.898283091233414765e-04
6.905557432344555657e-04
6.912962266877320516e-04
6.920506599379372403e-04
6.928186228522537071e-04
6.936001328632368512e-04
6.943952074393022755e-04
6.952038640878899223e-04
6.960261203497464244e-04
6.968619938084175125e-04
6.977115020775359611e-04
6.985746628117017742e-04
6.994509670830151293e-04
7.003414776948213571e-04
7.012456939459732475e-04
7.021636336385084221e-04
7.030953146123231079e-04
7.040407547438953806e-04
7.049999719479504989e-04
7.059729841766837488e-04
7.069598094205375993e-04
7.079598652437457673e-04
7.089743623761579627e-04
7.100027267054054292e-04
7.110449763733650563e-04
7.121011295583290490e-04
7.131712044732840816e-04
7.142552193757367718e-04
7.153531925552236714e-04
7.164651423423595844e-04
7.175904119302578543e-04
7.187303617177120962e-04
7.198843433217083643e-04
7.210523752226860594e-04
7.222344759421628346e-04
7.234306640412357936e-04
7.246409581161405988e-04
7.258653768031919640e-04
7.271039387774513862e-04
7.283559119745652843e-04
7.296228082472877574e-04
7.309039040542808507e-04
7.321992182235392832e-04
7.335087696249686928e-04
7.348325771658892336e-04
7.361706597928674434e-04
7.375230364925489113e-04
7.388897262884386308e-04
7.402699209565488658e-04
7.416652856183647557e-04
7.430750206754432874e-04
7.444991453098293022e-04
7.459376787418148247e-04
7.473906402318819531e-04
7.488580490819796154e-04
7.503399246305830772e-04
7.518362862569127891e-04
7.533462486601916197e-04
7.548716320783244171e-04
7.564115599399956480e-04
7.579660517838537892e-04
7.595351271880157462e-04
7.611188057716211652e-04
7.627171071924454537e-04
7.643300511506190276e-04
7.659576573842974412e-04
7.675989625782753123e-04
7.692559439735346949e-04
7.709276470910797485e-04
7.726140918316581896e-04
7.743152981349865627e-04
7.760312859825813092e-04
7.777620753983138790e-04
7.795076864428041041e-04
7.812681392197484698e-04
7.830423914507167460e-04
7.848325792922383748e-04
7.866376694098953237e-04
7.884576820698097066e-04
7.902926375818464244e-04
7.921425562931738718e-04
7.940074585961465203e-04
7.958873649194231348e-04
7.977822957377922464e-04
7.996911288354890956e-04
8.016161612426353500e-04
8.035562797999440399e-04
8.055115064591888974e-04
8.074819638846375547e-04
8.094677368386538063e-04
8.114688461745012127e-04
8.134853127870766976e-04
8.155171576130770816e-04
8.175631769937186100e-04
8.196258320309346423e-04
8.217039283333615884e-04
8.237974870071163025e-04
8.259065291981171342e-04
8.280310760963582872e-04
8.301711489349106188e-04
8.323267689874236375e-04
8.344979575713451503e-04
8.366834281941515350e-04
8.388858086521566726e-04
8.411038218344990547e-04
8.433374892313216797e-04
8.455868323701820621e-04
8.478518728242678826e-04
8.501326322111757428e-04
8.524291321891364070e-04
8.547413944606785385e-04
8.570680486703619039e-04
8.594118913813342253e-04
8.617715617363908009e-04
8.641470816121987752e-04
8.665384729250602547e-04
8.689457576394610250e-04
8.713689577573013878e-04
8.738080953298310583e-04
8.762631924477126688e-04
8.787327938510336445e-04
8.812198669685966657e-04
8.837229661587953089e-04
8.862421136873743777e-04
8.887773318685954216e-04
8.913286430551892181e-04
8.938960696468489786e-04
8.964796340885095027e-04
8.990793588670720204e-04
9.016937027476190636e-04
9.043258061757764033e-04
9.069741376590001458e-04
9.096387198593847145e-04
9.123195754881519015e-04
9.150167272987119738e-04
9.177301980919927438e-04
9.204600107111104990e-04
9.232061880436459589e-04
9.259671017960990902e-04
9.287460676161707340e-04
9.315414670720834067e-04
9.343533232331058258e-04
9.371816592113613176e-04
9.400264981674344433e-04
9.428878633041537505e-04
9.457657778720873765e-04
9.486602651655462459e-04
9.515696087262215386e-04
9.544973016260005494e-04
9.574416373949734549e-04
9.604026395114706460e-04
9.633803314961775222e-04
9.663747369206276971e-04
9.693858793968779253e-04
9.724137825875556196e-04
9.754584701978652461e-04
9.785181364803663406e-04
9.815964541969313117e-04
9.846916277151396280e-04
9.878036809284340691e-04
9.909326377718352674e-04
9.940785222314341141e-04
9.972413583366201983e-04
1.000421170165965989e-03
1.003617981841620210e-03
1.006829897182370814e-03
1.010060770942844410e-03
1.013308717187355601e-03
1.016573760228289824e-03
1.019855924421886328e-03
1.023155234173789285e-03
1.026471713935883656e-03
1.029805388208238082e-03
1.033156281536606880e-03
1.036522406141493491e-03
1.039907801113959529e-03
1.043310489050930379e-03
1.046730494690395474e-03
1.050167842815197261e-03
1.053622558256750441e-03
1.057094665895541574e-03
1.060584190657742898e-03
1.064091157518987085e-03
1.067613485915386295e-03
1.071155401658641093e-03
1.074714834699286303e-03
1.078291810202802736e-03
1.081886353385130839e-03
1.085498489511615983e-03
1.089128243892789616e-03
1.092775641889753846e-03
1.096440708912016504e-03
1.100121270409759600e-03
1.103821741335886397e-03
1.107539957791892071e-03
1.111275945379353036e-03
1.115029729753302945e-03
1.118801336615238284e-03
1.122590791715671887e-03
1.126398120853522311e-03
1.130223349878833883e-03
1.134064209027951797e-03
1.137925304866005405e-03
1.141804378418265209e-03
1.145701455731673590e-03
1.149616562903132966e-03
1.153549726076785742e-03
1.157500971447456006e-03
1.161470325261204639e-03
1.165457813812331711e-03
1.169461070875621456e-03
1.173484897139365213e-03
1.177526937310102717e-03
1.181587217880031293e-03
1.185665765397025950e-03
1.189762606453592664e-03
1.193877767698303671e-03
1.198011275824917288e-03
1.202163157579483332e-03
1.206330949007516917e-03
1.210519647473928817e-03
1.214726800095100590e-03
1.218952433822584336e-03
1.223196575654561524e-03
1.227459252642892906e-03
1.231740491889232736e-03
1.236040320546361038e-03
1.240358765819515874e-03
1.244695854962785120e-03
1.249049013912872930e-03
1.253423461617053647e-03
1.257816635248765191e-03
1.262228562271039412e-03
1.266659270195091835e-03
1.271108786584096428e-03
1.275577139056793818e-03
1.280064355279275645e-03
1.284570462970924254e-03
1.289092787586709754e-03
1.293636750286653037e-03
1.298199687911005817e-03
1.302781628387927881e-03
1.307382599697926029e-03
1.312002629873021409e-03
1.316641747000635299e-03
1.321299979217149811e-03
1.325977354711016520e-03
1.330671097117486212e-03
1.335386832502116761e-03
1.340121796034876578e-03
1.344876016118767836e-03
1.349649521207307856e-03
1.354442339808858975e-03
1.359254500483186856e-03
1.364086031843625424e-03
1.368936962557409931e-03
1.373804413075718767e-03
1.378694217108511477e-03
1.383603506798947169e-03
1.388532311027923516e-03
1.393480658729573385e-03
1.398448578893762839e-03
1.403436100562205358e-03
1.408443252828017744e-03
1.413470064845823160e-03
1.418513552498057440e-03
1.423579759921800303e-03
1.428665714852783708e-03
1.433771446656295634e-03
1.438896984755466679e-03
1.444042358625552414e-03
1.449207597794432978e-03
1.454392731849885045e-03
1.459597790429534303e-03
1.464819683446694221e-03
1.470064668294468468e-03
1.475329666895730529e-03
1.480614709110150695e-03
1.485919824851411608e-03
1.491245044088373994e-03
1.496590396846020354e-03
1.501955913203567583e-03
1.507341623297686617e-03
1.512744329634163609e-03
1.518170505746707644e-03
1.523616966314700338e-03
1.529083741696857235e-03
1.534570862305961736e-03
1.540078358610974529e-03
1.545606261137977278e-03
1.551154600468618305e-03
1.556723407239668511e-03
1.562309375102932663e-03
1.567919196648448477e-03
1.573549577866983906e-03
1.579200549620907168e-03
1.584872142828597230e-03
1.590564388467219370e-03
1.596277317570005128e-03
1.602010961224364927e-03
1.607765350578327368e-03
1.613537068945902764e-03
1.619333030955405484e-03
1.625149832426286967e-03
1.630987504733893978e-03
1.636846079310083635e-03
1.642725587644666696e-03
1.648626061282798538e-03
1.654547531829864138e-03
1.660490030948147400e-03
1.666450030109956071e-03
1.672434669006850338e-03
1.678440431788552623e-03
1.684467350347440551e-03
1.690515456635011127e-03
1.696584782661103574e-03
1.702675360492955647e-03
1.708787222256591409e-03
1.714920400135655498e-03
1.721071252233752347e-03
1.727247146381005738e-03
1.733444453528409923e-03
1.739663206093977621e-03
1.745903436556450750e-03
1.752165177451137090e-03
1.758448461375350380e-03
1.764753320980527729e-03
1.771079788981111403e-03
1.777424108559910731e-03
1.783793878802175659e-03
1.790185355916851240e-03
1.796598572855745424e-03
1.803033562627620601e-03
1.809490358301690804e-03
1.815968993008842958e-03
1.822469499937473536e-03
1.828991912339483772e-03
1.835532356892044525e-03
1.842098667121150335e-03
1.848686982911573740e-03
1.855297337751915521e-03
1.861929765193837127e-03
1.868584298848452452e-03
1.875260972384884539e-03
1.881959819536316303e-03
1.888680874093440210e-03
1.895420144632231629e-03
1.902185702341796514e-03
1.908973569179628349e-03
1.915783779184498936e-03
1.922616366452079006e-03
1.929471365141599559e-03
1.936348809471577503e-03
1.943248733724700639e-03
1.950171172243719830e-03
1.957112013861617150e-03
1.964079570715981937e-03
1.971069745213716029e-03
1.978082571942263446e-03
1.985118085556181189e-03
1.992176320765814967e-03
1.999257312347679783e-03
2.006361095139741479e-03
2.013487704040139992e-03
2.020632906491848235e-03
2.027805258908610408e-03
2.035000542488063502e-03
2.042218792382755055e-03
2.049460043802187048e-03
2.056724332023862623e-03
2.064011692387457408e-03
2.071322160292210501e-03
2.078655771203918867e-03
2.086008169479680596e-03
2.093388159205400445e-03
2.100791398690016187e-03
2.108217923650346215e-03
2.115667769869489234e-03
2.123140973191550707e-03
2.130637569524640451e-03
2.138157594841649800e-03
2.145701085180029555e-03
2.153263560102314234e-03
2.160854074809259728e-03
2.168468163010361938e-03
2.176105860995980468e-03
2.183767205125197730e-03
2.191452231821378049e-03
2.199160977567615749e-03
2.206893478916727158e-03
2.214649772486032564e-03
2.222425251305337746e-03
2.230229225185842434e-03
2.238057101499157930e-03
2.245908917123062842e-03
2.253784708997175201e-03
2.261684514129003176e-03
2.269608369588727026e-03
2.277556312514528170e-03
2.285528380109091984e-03
2.293519837104740500e-03
2.301540251475331367e-03
2.309584902495109837e-03
2.317653827630272723e-03
2.325747064413685727e-03
2.333864650441497268e-03
2.342006623379522257e-03
2.350173020958745695e-03
2.358363880975822280e-03
2.366574338068694328e-03
2.374814221986210061e-03
2.383078682111128277e-03
2.391367756507722930e-03
2.399681483305826646e-03
2.408019900703772809e-03
2.416383046967174320e-03
2.424770960427868882e-03
2.433183679486750073e-03
2.441616206857399884e-03
2.450078637736996523e-03
2.458565989794547768e-03
2.467078301699121567e-03
2.475615612188453163e-03
2.484177960068889579e-03
2.492765384211614865e-03
2.501377923558534278e-03
2.510015617121552634e-03
2.518673333840260042e-03
2.527361438085351519e-03
2.536074813960287333e-03
2.544813500748477342e-03
2.553577537801832165e-03
2.562366964541762382e-03
2.571181820457790757e-03
2.580022145107718767e-03
2.588887978119402966e-03
2.597774052777501730e-03
2.606691006412420464e-03
2.615633587683019456e-03
2.624601836496043283e-03
2.633595792824128257e-03
2.642615496712241718e-03
2.651660988272575015e-03
2.660732307692148524e-03
2.669829495220876758e-03
2.678952591185612686e-03
2.688096175892329409e-03
2.697271194477435241e-03
2.706472242864854660e-03
2.715699361660328659e-03
2.724952591539320235e-03
2.734231973248291148e-03
2.743537547602259430e-03
2.752869355490350500e-03
2.762227437872522007e-03
2.771606235322965350e-03
2.781016974130134933e-03
2.790454110710050006e-03
2.799917686304775888e-03
2.809407742228708926e-03
2.818924319869464679e-03
2.828467460684991330e-03
2.838037206205623608e-03
2.847633598033305624e-03
2.857250935034805206e-03
2.866900728629440120e-03
2.876577293743798336e-03
2.886280672268703995e-03
2.896010906167367782e-03
2.905768037476719190e-03
2.915552108302243983e-03
2.925363160826255360e-03
2.935201237301787724e-03
2.945060492879847391e-03
2.954952728144055740e-03
2.964869240399403694e-03
2.974789212364326030e-03
2.984708495131493944e-03
2.994627090265655767e-03
3.004544999344160860e-03
3.014462223955016729e-03
3.024378765693114257e-03
3.034288717037425531e-03
3.044203898271702347e-03
3.054118401488059575e-03
3.064032228325019869e-03
3.073945380431208907e-03
3.083857859468353002e-03
3.093769667105839005e-03
3.103680805023656397e-03
3.113591274913452001e-03
3.123495172953683063e-03
3.133404312300747119e-03
3.143312788756069676e-03
3.153220604053708076e-03
3.163127759937711669e-03
3.173034258163287546e-03
3.182940100495468272e-03
3.192845288709555973e-03
3.202749824595285677e-03
3.212647807944668532e-03
3.222551044958388289e-03
3.232453635066023789e-03
3.242355580097389112e-03
3.252256881892345852e-03
3.262157542302912550e-03
3.272057563191266283e-03
3.281956946429187560e-03
3.291855693903389390e-03
3.301747908937002762e-03
3.311645390951412082e-03
3.321542242915864751e-03
3.331438466759706341e-03
3.341334064418666205e-03
3.351229037843794778e-03
3.361123388995357342e-03
3.371017119845665100e-03
3.380910232376965752e-03
3.390796833355191886e-03
3.400688715605282297e-03
3.410579985546224879e-03
3.420470645208506522e-03
3.430360696628442785e-03
3.440250141855727417e-03
3.450138982949602084e-03
3.460027221982464596e-03
3.469914861037481923e-03
3.479796010226632319e-03
3.489682455969922437e-03
3.499568308049427756e-03
3.509453568591391903e-03
3.519338239735769758e-03
3.529222323631786562e-03
3.539105822441157567e-03
3.548988675289632688e-03
3.558865424999557714e-03
3.568726689942902652e-03
3.578584243210947147e-03
3.588432214148062904e-03
3.598270615279119955e-03
3.608099459148250698e-03
3.617918758309801586e-03
3.627728525338436150e-03
3.637528772824694112e-03
3.647319513374769340e-03
3.657094933325444330e-03
3.666866703532611904e-03
3.676629004711218229e-03
3.686381849532238686e-03
3.696125250684578756e-03
3.705859220870355575e-03
3.715583772811781316e-03
3.725298919243780205e-03
3.735004672921427016e-03
3.744695270874176529e-03
3.754382229160024842e-03
3.764059212499948348e-03
3.773711858011785658e-03
3.783332224594704307e-03
3.792920341623928771e-03
3.802476238481899973e-03
3.811999944551502928e-03
3.821491489225892213e-03
3.830945274148234159e-03
3.840372603342245839e-03
3.849767859321784336e-03
3.859131071497601262e-03
3.868462269282668675e-03
3.877761482098118773e-03
3.887028739368192376e-03
3.896264070522736933e-03
3.905467504994653005e-03
3.914633615936469191e-03
3.923773364337024283e-03
3.932881304373136988e-03
3.941957465502188285e-03
3.951001877183391020e-03
3.960014568883285513e-03
3.968995570074407286e-03
3.977944910232622533e-03
3.986862618838737937e-03
3.995743439135002184e-03
4.004597991916991617e-03
4.013421001610117944e-03
4.022212497719501734e-03
4.030972509754426891e-03
4.039701067232392973e-03
4.048398199672564868e-03
4.057063936601323917e-03
4.065698307553378132e-03
4.074296224436835256e-03
4.082867970704340266e-03
4.091408439611532444e-03
4.099917660713103817e-03
4.108395663571851042e-03
4.116842477755511265e-03
4.125258132837650304e-03
4.133642658400216163e-03
4.141996084029153646e-03
4.150313488875789769e-03
4.158604821909661631e-03
4.166865143788334169e-03
4.175094484122121585e-03
4.183292872529387196e-03
4.191460338633323790e-03
4.199596912063785492e-03
4.207702622458342478e-03
4.215777499459671951e-03
4.223816788038015080e-03
4.231830105538236797e-03
4.239812678594578887e-03
4.247764536876752484e-03
4.255685710060852500e-03
4.263576227829246612e-03
4.271436119870408721e-03
4.279265415879696111e-03
4.287064145562013984e-03
4.294827718278104722e-03
4.302565422608484180e-03
4.310272649743374096e-03
4.317949429411882534e-03
4.325595791348835206e-03
4.333211765300992724e-03
4.340797381019334544e-03
4.348352668260113685e-03
4.355877656789075569e-03
4.363367918927829603e-03
4.370832417371905976e-03
4.378266706426159338e-03
4.385670815884978868e-03
4.393044775549193037e-03
4.400388615228345568e-03
4.407702364737697831e-03
4.414986053900726848e-03
4.422239712551234714e-03
4.429459074531238993e-03
4.436652779527483492e-03
4.443816543529932606e-03
4.450950396398534181e-03
4.458054368004837897e-03
4.465128488224223702e-03
4.472172786939676570e-03
4.479187294044673084e-03
4.486172039439795256e-03
4.493122917055669685e-03
4.500048246451116007e-03
4.506943903864968348e-03
4.513809919229616607e-03
4.520646322482557711e-03
4.527453143571724681e-03
4.534230412454431924e-03
4.540978159090880428e-03
4.547696413456703279e-03
4.554385205528643787e-03
4.561040605426058825e-03
4.567670580399751934e-03
4.574271183051648038e-03
4.580842443395960473e-03
4.587384391453341870e-03
4.593897057253548688e-03
4.600380470835441216e-03
4.606834662245040679e-03
4.613259661537250089e-03
4.619651695872417640e-03
4.626018418484312278e-03
4.632356039177609741e-03
4.638664588043572845e-03
4.644944095180403298e-03
4.651194590694796016e-03
4.657416104701772586e-03
4.663608667327734381e-03
4.669772308706354735e-03
4.675903411587301051e-03
4.682009318095647910e-03
4.688086393792867401e-03
4.694134668847493863e-03
4.700154173439607952e-03
4.706144937754064284e-03
4.712106991988873617e-03
4.718040366351150539e-03
4.723945091053283196e-03
4.729817702987859640e-03
4.735665236083763663e-03
4.741484210203206207e-03
4.747274655599542648e-03
4.753036602533844412e-03
4.758770081276730846e-03
4.764475122109923522e-03
4.770151755321083709e-03
4.775800011213304774e-03
4.781416579357433694e-03
4.787008188409658249e-03
4.792571511080256919e-03
4.798106577706018339e-03
4.803613418635943599e-03
4.809092064226083707e-03
4.814542544845978878e-03
4.819964890871830665e-03
4.825359132689888142e-03
4.830722111099416960e-03
4.836060252409624116e-03
4.841370380717080479e-03
4.846652526447392528e-03
4.851906720039433907e-03
4.857132991939128175e-03
4.862331372605943614e-03
4.867501892506731487e-03
4.872644582118335066e-03
4.877756431997226638e-03
4.882843569047390364e-03
4.887902967287527378e-03
4.892934657236225338e-03
4.897938669423340663e-03
4.902915034389609961e-03
4.907863782684873666e-03
4.912784944870851600e-03
4.917678551519588659e-03
4.922541741474328880e-03
4.927380345182530430e-03
4.932191485113923690e-03
4.936975191884018788e-03
4.941731496117707234e-03
4.946460428452259528e-03
4.951162019532773240e-03
4.955836300018445773e-03
4.960483300578688581e-03
4.965087751992114384e-03
4.969626866386522845e-03
4.974096835181240905e-03
4.978497685804550432e-03
4.982829445706937754e-03
4.987092142356097657e-03
4.991285803239264851e-03
4.995410455862159260e-03
4.999466127751095446e-03
5.003450491104399767e-03
5.007368325248007235e-03
5.011217261333023032e-03
5.014997326963421820e-03
5.018708549761052851e-03
5.022350957366750190e-03
5.025924577442886232e-03
5.029429437668098135e-03
5.032865565744670810e-03
5.036231003037128229e-03
5.039529790910601825e-03
5.042759929834550459e-03
5.045921447587309316e-03
5.049014371965920844e-03
5.052038730789520926e-03
5.054994551892844079e-03
5.057881863134383593e-03
5.060700692390396327e-03
5.063449448857559876e-03
5.066131438620558036e-03
5.068745030130106244e-03
5.071290251340732080e-03
5.073767130228890032e-03
5.076175694789686332e-03
5.078515973040098608e-03
5.080787993013091697e-03
5.082991782766554945e-03
5.085126117980953708e-03
5.087193572159420807e-03
5.089192880387782836e-03
5.091123593415070037e-03
5.092980779440314798e-03
5.094763155065296090e-03
5.096470751847381742e-03
5.098103601365644444e-03
5.099661735217031477e-03
5.101144323196693531e-03
5.102553165067080787e-03
5.103887386164018825e-03
5.105147018162836670e-03
5.106332092762566610e-03
5.107442641675896677e-03
5.108478696641660655e-03
5.109440289414235448e-03
5.110327451769702822e-03
5.111139753288473919e-03
5.111878194524299701e-03
5.112542300770683834e-03
5.113132103882089829e-03
5.113647635733520325e-03
5.114088928220628105e-03
5.114456013258661393e-03
5.114748922780687490e-03
5.114967688743143892e-03
5.115112278979760951e-03
5.115182897906855874e-03
5.115179469241504240e-03
5.115102025017248533e-03
5.114950597289336098e-03
5.114725218135440787e-03
5.114425919650167351e-03
5.114052733947771490e-03
5.113605693166156652e-03
5.113085161846553373e-03
5.112490551359150093e-03
5.111822182302827589e-03
5.111080086892427765e-03
5.110264297366440278e-03
5.109374845980396707e-03
5.108411765015696826e-03
5.107375086766618999e-03
5.106264843552588140e-03
5.105081795072463624e-03
5.103824562759651240e-03
5.102493862539192460e-03
5.101089726813001768e-03
5.099612187999924551e-03
5.098061278541732300e-03
5.096437030899458875e-03
5.094739477555121354e-03
5.092968651009499581e-03
5.091125704559440468e-03
5.089208472822681628e-03
5.087218065496057484e-03
5.085154515165168920e-03
5.083017854434823679e-03
5.080808115931090274e-03
5.078525332300576345e-03
5.076169536209318434e-03
5.073740760346556744e-03
5.071240550031219652e-03
5.068665956212470292e-03
5.066018480790412948e-03
5.063298156534001837e-03
5.060505016236505060e-03
5.057639092709231843e-03
5.054700418784863203e-03
5.051689027318007064e-03
5.048604951185031720e-03
5.045450126151596049e-03
5.042220822657872414e-03
5.038918933225722263e-03
5.035544490814947149e-03
5.032097528403833842e-03
5.028578078993761746e-03
5.024986175606371841e-03
5.021321851281734805e-03
5.017585139086011559e-03
5.013778363646359537e-03
5.009897018070585961e-03
5.005943383918964873e-03
5.001917494338758985e-03
4.997819382501822449e-03
4.993649081593276584e-03
4.989406624827885661e-03
4.985092045436234631e-03
4.980705376673777440e-03
4.976249330431170570e-03
4.971718625681353920e-03
4.967115931427179554e-03
4.962441281007756722e-03
4.957694707782678289e-03
4.952876245133130961e-03
4.947985926461728745e-03
4.943023785192068864e-03
4.937989854769564424e-03
4.932887232742877437e-03
4.927709867168450497e-03
4.922460812885665060e-03
4.917140103423145447e-03
4.911747772336605422e-03
4.906283853197801470e-03
4.900748379603192539e-03
4.895141385168610970e-03
4.889462903533592364e-03
4.883712968357212247e-03
4.877895103805818255e-03
4.872002405148623261e-03
4.866038354038371150e-03
4.860002984224731648e-03
4.853896329474027826e-03
4.847718423577063174e-03
4.841469300345235816e-03
4.835148993612592427e-03
4.828757537232886143e-03
4.822298837610206057e-03
4.815765225941903704e-03
4.809160566303594120e-03
4.802484892636071923e-03
4.795738238905888906e-03
4.788920639095972653e-03
4.782032127217505924e-03
4.775072737297658687e-03
4.768042503389635645e-03
4.760945712496911231e-03
4.753773935022909125e-03
4.746531415828147971e-03
4.739218189050431462e-03
4.731834288853042914e-03
4.724379749419194141e-03
4.716854604952358532e-03
4.709258889684542204e-03
4.701592637862406221e-03
4.693860515448400328e-03
4.686053335344053661e-03
4.678175721548882837e-03
4.670227708401863964e-03
4.662209330263511475e-03
4.654120621517487955e-03
4.645961616569049824e-03
4.637732349845158364e-03
4.629432855795756474e-03
4.621068177684095613e-03
4.612628374222382810e-03
4.604118446899285733e-03
4.595538430253176543e-03
4.586888358846297198e-03
4.578168267261595314e-03
4.569378190105555237e-03
4.560518162008031506e-03
4.551588217619972898e-03
4.542593775842762582e-03
4.533524144532230515e-03
4.524384700999972697e-03
4.515175479986976992e-03
4.505896516256491235e-03
4.496547844597742483e-03
4.487129499816888689e-03
4.477641516748565031e-03
4.468083930245225766e-03
4.458462533175111542e-03
4.448765885886774019e-03
4.438999739842630632e-03
4.429164129988505394e-03
4.419259091292593311e-03
4.409284658744905272e-03
4.399240867362486096e-03
4.389127752178423325e-03
4.378945348252560876e-03
4.368699820736121620e-03
4.358378985838406994e-03
4.347988967494220702e-03
4.337529800853778816e-03
4.327001521091389247e-03
4.316404163404286010e-03
4.305737763011852071e-03
4.295002355157784280e-03
4.284197975105763501e-03
4.273331158595627954e-03
4.262388981091991269e-03
4.251377937306677346e-03
4.240298062598291118e-03
4.229149392348252601e-03
4.217931961959131559e-03
4.206645806860309644e-03
4.195290962502540300e-03
4.183867464359225519e-03
4.172382217054071418e-03
4.160821558715943613e-03
4.149192353134101285e-03
4.137494635873872895e-03
4.125728442526066519e-03
4.113893808705137989e-03
4.101990770047969637e-03
4.090019362214314391e-03
4.077979620889626844e-03
4.065878817866963590e-03
4.053702557372695914e-03
4.041458070557502058e-03
4.029145393199373704e-03
4.016764561099173125e-03
4.004315610080189103e-03
3.991798575994298659e-03
3.979213494709754606e-03
3.966560402125063334e-03
3.953846935481675207e-03
3.941057968551209267e-03
3.928201098126860025e-03
3.915276360196506822e-03
3.902283790776117645e-03
3.889223425902865738e-03
3.876095301636073298e-03
3.862899454062429516e-03
3.849635919291716224e-03
3.836312698279997768e-03
3.822913937817029595e-03
3.809447598603354912e-03
3.795913716842902463e-03
3.782312328764914078e-03
3.768643470619947866e-03
3.754907178684485647e-03
3.741103489257602277e-03
3.727232438664851433e-03
3.713302389834471917e-03
3.699296766063953079e-03
3.685223890221078769e-03
3.671083798725160996e-03
3.656876528019881167e-03
3.642602114573345595e-03
3.628260594879140211e-03
3.613852005452000693e-03
3.599376382834085231e-03
3.584842450171876749e-03
3.570232910784343350e-03
3.555556447949803633e-03
3.540813098306172524e-03
3.526002898517066608e-03
3.511125885266586089e-03
3.496182095266475720e-03
3.481171565251128808e-03
3.466094331980140719e-03
3.450959477051984692e-03
3.435748987340836447e-03
3.420471904774180505e-03
3.405128266213197641e-03
3.389718108534389707e-03
3.374241468646899111e-03
3.358698383479685745e-03
3.343088889988909962e-03
3.327413025152603510e-03
3.311680227247926211e-03
3.295871770257807754e-03
3.279997052987926320e-03
3.264056112514457375e-03
3.248048985942386668e-03
3.231975710396572943e-03
3.215836323031961985e-03
3.199630861023428086e-03
3.183359361573101509e-03
3.167031617848703462e-03
3.150628194519278225e-03
3.134158845480350397e-03
3.117623608032416005e-03
3.101022519502616426e-03
3.084355617238521141e-03
3.067622938619674056e-03
3.050824521044548376e-03
3.033960401939927998e-03
3.017040727565811764e-03
3.000045356876201996e-03
2.982984397061183568e-03
2.965857885647182890e-03
2.948665860184218612e-03
2.931408358248177581e-03
2.914085417441036885e-03
2.896697075388698916e-03
2.879243369740991376e-03
2.861734798047854689e-03
2.844150517165688896e-03
2.826500985772639751e-03
2.808786241621674673e-03
2.791006322488964742e-03
2.773161266179824391e-03
2.755251110521217406e-03
2.737275893365420654e-03
2.719235652593965380e-03
2.701141235221138359e-03
2.682971099650099944e-03
2.664736054228122875e-03
2.646436136938989936e-03
2.628071385786856506e-03
2.609641838804410696e-03
2.591147534049098589e-03
2.572588509604178952e-03
2.553964803576946885e-03
2.535287610622549703e-03
2.516534694352090540e-03
2.497717210955596734e-03
2.478835198646500704e-03
2.459888695659773195e-03
2.440877740260583018e-03
2.421802370735692822e-03
2.402662625398177543e-03
2.383458542589311779e-03
2.364201662761022948e-03
2.344869058417742291e-03
2.325472231754388552e-03
2.306011221215098494e-03
2.286486065268933388e-03
2.266896802412654566e-03
2.247243471164395157e-03
2.227526110074318222e-03
2.207744757713958617e-03
2.187911298481948208e-03
2.168002117482692448e-03
2.148029061067369128e-03
2.127992167913372867e-03
2.107891476723133817e-03
2.087727026227947924e-03
2.067498855181926221e-03
2.047218380277715521e-03
2.026913430877963496e-03
2.006585296552454434e-03
1.986246140081138201e-03
1.965871732444557374e-03
1.945474222638854389e-03
1.925053638268392486e-03
1.904610006938423084e-03
1.884143356262746316e-03
1.863653713861379568e-03
1.843141107357504360e-03
1.822605564381019061e-03
1.802059371143638344e-03
1.781478051760987391e-03
1.760873878811852755e-03
1.740246879947060510e-03
1.719597082824708689e-03
1.698924515107058664e-03
1.678229204462422519e-03
1.657511178563664256e-03
1.636770465092196591e-03
1.616019472354957021e-03
1.595233480272462145e-03
1.574424883669933717e-03
1.553593710249823179e-03
1.532739987716191798e-03
1.511863743781760583e-03
1.490965006164524098e-03
1.470043802588805182e-03
1.449100160781258140e-03
1.428146609813940593e-03
1.407158188081958361e-03
1.386147411320759470e-03
1.365114307280868022e-03
1.344058903719413944e-03
1.322981228395081477e-03
1.301881309076047266e-03
1.280759173535261919e-03
1.259614849550061422e-03
1.238460985611977705e-03
1.217272381274558946e-03
1.196061671841386342e-03
1.174828885113610166e-03
1.153574048894878690e-03
1.132297190996334191e-03
1.110998339233115750e-03
1.089677521428800144e-03
1.068334765408407439e-03
1.046982837745180639e-03
1.025596301828524126e-03
1.004187911193166194e-03
9.827576936878301694e-04
9.613056771667349842e-04
9.398318894887069952e-04
9.183363585195114531e-04
8.968191121288549006e-04
8.752801781933827741e-04
8.537324400215706710e-04
8.321502275288050754e-04
8.105464111338167577e-04
7.889210187353445924e-04
7.672740782358467015e-04
7.456056175434433442e-04
7.239156645730271400e-04
7.022042472433764893e-04
6.804713934794315300e-04
6.587301019800317903e-04
6.369544718758390900e-04
6.151574891284372626e-04
5.933391816826949494e-04
5.714995774898645742e-04
5.496387045100248336e-04
5.277565907028658465e-04
5.058532640372925826e-04
4.839287524877611268e-04
4.619961687958307195e-04
4.400293840023383751e-04
4.180414982614122366e-04
3.960325395670483140e-04
3.740025359196263999e-04
3.519515153259655804e-04
3.298795057964931665e-04
3.077865353496300749e-04
2.856726320051850010e-04
2.635510211961844540e-04
2.413953485798647769e-04
2.192188271500916663e-04
1.970214849485452113e-04
1.748033500262313744e-04
1.525644504354883857e-04
1.303048142383689267e-04
1.080244694982579468e-04
8.572344428747769030e-05
6.341507537516166693e-05
4.107278573695083423e-05
1.870989985608417783e-05
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00


==> figs/lwr_numerical_flux/greenshields_full/flux_cross_greenshield_unsupervised_0.00_x.csv <==
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
8.013593137401464617e-07
2.069791838421597419e-06
3.338247987455522647e-06
4.606680512109218029e-06
5.875136661059876531e-06
7.143569185769083063e-06
8.412025334747497141e-06
9.680457859428948098e-06
1.094891400840736218e-05
1.221734653311656871e-05
1.458721292932341207e-05
1.777020238477589054e-05
2.095313255900954630e-05
2.413612201446202477e-05
2.731905218869568053e-05
3.050204164423142572e-05
3.368497181840957033e-05
3.686796127394531553e-05
4.005089144815121571e-05
4.323388090360369418e-05
4.641681107780959437e-05
4.959980053334533956e-05
5.278273070752348417e-05
5.596566088172938436e-05
5.914865033723737398e-05
6.233158051144327416e-05
6.551456996692350820e-05
6.869750014115716397e-05
7.188048959672066474e-05
7.506341977087105377e-05
7.824640922632353224e-05
8.142933940052943242e-05
8.461232885603742204e-05
8.779525903024332223e-05
9.097818920444922242e-05
9.416117866001272318e-05
9.734410883419086780e-05
1.005270982897266130e-04
1.037100284638770020e-04
1.068930179193849916e-04
1.100759480935908918e-04
1.132589375490988814e-04
1.164418677233047816e-04
1.196248571787850157e-04
1.228077873530186714e-04
1.259907768085266611e-04
1.291737069827325612e-04
1.323566371568829503e-04
1.355396266124464510e-04
1.387225567866523512e-04
1.419055462420493186e-04
1.450884764163107299e-04
1.482714658718187195e-04
1.514543960460801308e-04
1.546373855015326093e-04
1.578203156756829983e-04
1.610033051311632324e-04
1.641862353054523993e-04
1.673692247609603889e-04
1.705521549351662891e-04
1.737350851093721893e-04
1.769180745648801789e-04
1.801010047390860791e-04
1.832839941945663131e-04
1.864669243687444578e-04
1.896499138242524474e-04
1.928328439984583476e-04
1.960158334539940927e-04
1.991987636281722374e-04
2.023817530837357381e-04
2.055646832578306160e-04
2.087476727134218724e-04
2.119306028876000170e-04
2.151135330618336727e-04
2.182965225173139068e-04
2.214794526914642958e-04
2.246624421470555522e-04
2.278453723212336968e-04
2.310283617767416864e-04
2.342112919509475866e-04
2.373942814064278206e-04
2.405772115806337208e-04
2.437602010361139548e-04
2.469431312103198550e-04
2.501261206658833558e-04
2.533090508400892560e-04
2.564919810142951562e-04
2.596749704697476346e-04
2.628579006439812904e-04
2.660408900994615244e-04
2.692238202736674246e-04
2.724068097291754142e-04
2.755897399033813144e-04
2.787727293588337929e-04
2.819556595330952042e-04
2.851386489885476827e-04
2.883215791628090940e-04
2.915045686183170837e-04
2.946874987925229838e-04
2.978704289667566396e-04
3.010534184221536069e-04
3.042363485963872627e-04
3.074193380518397412e-04
3.106022682261289081e-04
3.137852576816091421e-04
3.169681878557595311e-04
3.201511773113785431e-04
3.233341074855289321e-04
3.265170969410369217e-04
3.297000271152428219e-04
3.328830165707508115e-04
3.360659467449567117e-04
3.392488769191626119e-04
3.424318663746150904e-04
3.456147965488209906e-04
3.487977860043289802e-04
3.519807161785348804e-04
3.551637056340428700e-04
3.583466358082487702e-04
3.615296252637012486e-04
3.647125554379626600e-04
3.678955448934706496e-04
3.710784750676765498e-04
3.742614645231290282e-04
3.774443946974181952e-04
3.806273248715963398e-04
3.838103143271043294e-04
3.869932445013102296e-04
3.901762339567071969e-04
3.933591641310241194e-04
3.965421535864765978e-04
3.997250837607102536e-04
4.029080732161904876e-04
4.060910033903963878e-04
4.092739928459043774e-04
4.124569230201657888e-04
4.156399124755627561e-04
4.188228426498519230e-04
4.220057728240578232e-04
4.251887622795103017e-04
4.283716924537162019e-04
4.315546819092519470e-04
4.347376120834578472e-04
4.379206015389103257e-04
4.411035317131717370e-04
4.442865211686519711e-04
4.474694513428301157e-04
4.506524407983103497e-04
4.538353709725717611e-04
4.570183604280242395e-04
4.602012906022023842e-04
4.633842207764637955e-04
4.665672102319717851e-04
4.697501404061776853e-04
4.729331298616856749e-04
4.761160600358638195e-04
4.792989902101529864e-04
4.824820389469075543e-04
4.856649691211134545e-04
4.888478992952915991e-04
4.920308294695252549e-04
4.952138782062520672e-04
4.983968083804857230e-04
5.015797385546916232e-04
5.047626687288420122e-04
5.079455989031311791e-04
5.111286476399135026e-04
5.143115778141471583e-04
5.174945079883530585e-04
5.206774381625312031e-04
5.238604868992302599e-04
5.270434170735471824e-04
5.302263472478085937e-04
5.334092774219589828e-04
5.365923261587413062e-04
5.397752563328916953e-04
5.429581865070698399e-04
5.461411166813312512e-04
5.493240468555371514e-04
5.525070955922917193e-04
5.556900257666086418e-04
5.588729559407590308e-04
5.620558861149926866e-04
5.652389348517472545e-04
5.684218650259253991e-04
5.716047952001312993e-04
5.747877253744482218e-04
5.779707741111750341e-04
5.811537042853254231e-04
5.843366344595590789e-04
5.875195646338204902e-04
5.907024948079708793e-04
5.938855435447809583e-04
5.970684737189591029e-04
6.002514038931927587e-04
6.034343340674819256e-04
6.066173828041532268e-04
6.098003129783591270e-04
6.129832431526205383e-04
6.161661733268264385e-04
6.193492220635810064e-04
6.225321522377869066e-04
6.257150824119928068e-04
6.288980125861987069e-04
6.320809427604601183e-04
6.352639914972146862e-04
6.384469216714205864e-04
6.416298518455709754e-04
6.448127820198046312e-04
6.479958307565869546e-04
6.511787609309038771e-04
6.543616911050820217e-04
6.575446212792601663e-04
6.607276700160147342e-04
6.639106001902483900e-04
6.670935303644820458e-04
6.702764605387434571e-04
6.734593907128660906e-04
6.766424394497039252e-04
6.798253696238820698e-04
6.830082997981157256e-04
6.861912299722938702e-04
6.893742787090206825e-04
6.925572088832820938e-04
6.957401390575157496e-04
6.989230692317216498e-04
7.021059994059830611e-04
7.052890481427098734e-04
7.084719783169712848e-04
7.116549084911216738e-04
7.148378386653275740e-04
7.180208874021098975e-04
7.212038175763157977e-04
7.243867477505216979e-04
7.275696779247553536e-04
7.307527266614821659e-04
7.339356568356603105e-04
7.371185870099217219e-04
7.403015171841276221e-04
7.434844473583890334e-04
7.466674960951436013e-04
7.498504262693495015e-04
7.530333564436109128e-04
7.562162866177890574e-04
7.593993353545158698e-04
7.625822655287772811e-04
7.657651957030109369e-04
7.689481258772168371e-04
7.721311746139436494e-04
7.753141047881217940e-04
7.784970349623554497e-04
7.816799651365613499e-04
7.848628953108227613e-04
7.880459440475773292e-04
7.912288742217832294e-04
7.944118043959613740e-04
7.975947345702505409e-04
8.007777833069495976e-04
8.039607134812387645e-04
8.071436436554169092e-04
8.103265738296783205e-04
8.135096225664051328e-04
8.166925527406110330e-04
8.198754829147891776e-04
8.230584130890505890e-04
8.262413432632564891e-04
8.294243920000388126e-04
8.326073221742724684e-04
8.357902523484506130e-04
8.389731825226287576e-04
8.421562312594388366e-04
8.453391614336447368e-04
8.485220916079061482e-04
8.517050217821120484e-04
8.548880705188111051e-04
8.580710006930725164e-04
8.612539308672229055e-04
8.644368610414288057e-04
8.676197912156347058e-04
8.708028399524447849e-04
8.739857701266784407e-04
8.771687003009120964e-04
8.803516304751179966e-04
8.835346792118448089e-04
8.867176093860784647e-04
8.899005395603121205e-04
8.930834697345735318e-04
8.962665184713003441e-04
8.994494486455339999e-04
9.026323788196566333e-04
9.058153089939180447e-04
9.089982391681794560e-04
9.121812879048785128e-04
9.153642180790844129e-04
9.185471482532903131e-04
9.217300784275517245e-04
9.249131271643062924e-04
9.280960573385121926e-04
9.312789875127180927e-04
9.344619176868684818e-04
9.376449664237340720e-04
9.408278965979399722e-04
9.440108267722013835e-04
9.471937569464072837e-04
9.503766871205576727e-04
9.535597358573677518e-04
9.567426660315181408e-04
9.599255962057795522e-04
9.631085263799576968e-04
9.662915751167400202e-04
9.694745052909459204e-04
9.726574354652073318e-04
9.758403656393577208e-04
9.790234143761955554e-04
9.822063445503459445e-04
9.853892747245796002e-04
9.885722048988410116e-04
9.917551350730469117e-04
9.949381838097459685e-04
9.981211139840073798e-04
1.001304044158157769e-03
1.004486974332474691e-03
1.007670023069229259e-03
1.010852953243351893e-03
1.014035883417668815e-03
1.017218813591874715e-03
1.020401862328657039e-03
1.023584792502751917e-03
1.026767722677068839e-03
1.029950652851219228e-03
1.033133583025480640e-03
1.036316631762235208e-03
1.039499561936496619e-03
1.042682492110647008e-03
1.045865422284825152e-03
1.049048471021662987e-03
1.052231401195813376e-03
1.055414331370019276e-03
1.058597261544308443e-03
1.061780310281035256e-03
1.064963240455241156e-03
1.068146170629474812e-03
1.071329100803736223e-03
1.074512030977914367e-03
1.077695079714668935e-03
1.080878009888874836e-03
1.084060940063136247e-03
1.087243870237342147e-03
1.090426918974068959e-03
1.093609849148302615e-03
1.096792779322480760e-03
1.099975709496714416e-03
1.103158758233468983e-03
1.106341688407730395e-03
1.109524618581936295e-03
1.112707548756142195e-03
1.115890478930375851e-03
1.119073527667130419e-03
1.122256457841336319e-03
1.125439388015514464e-03
1.128622318189775875e-03
1.131805366926530443e-03
1.134988297100736343e-03
1.138171227274942243e-03
1.141354157449148143e-03
1.144537206185902711e-03
1.147720136360108611e-03
1.150903066534397778e-03
1.154085996708548167e-03
1.157268926882781823e-03
1.160451975619564147e-03
1.163634905793797802e-03
1.166817835968003703e-03
1.170000766142209603e-03
1.173183814878964171e-03
1.176366745053170071e-03
1.179549675227375971e-03
1.182732605401581871e-03
1.185915654138391950e-03
1.189098584312570095e-03
1.192281514486748240e-03
1.195464444661065162e-03
1.198647374835215551e-03
1.201830423572025630e-03
1.205013353746203775e-03
1.208196283920437430e-03
1.211379214094726597e-03
1.214562262831397899e-03
1.217745193005659310e-03
1.220928123179809699e-03
1.224111053354071110e-03
1.227294102090825678e-03
1.230477032265059334e-03
1.233659962439181967e-03
1.236842892613415623e-03
1.240025822787649279e-03
1.243208871524459358e-03
1.246391801698665258e-03
1.249574731872843403e-03
1.252757662047077059e-03
1.255940710783887138e-03
1.259123640958093038e-03
1.262306571132326694e-03
1.265489501306504838e-03
1.268672550043259406e-03
1.271855480217465306e-03
1.275038410391671206e-03
1.278221340565932618e-03
1.281404270740083007e-03
1.284587319476893086e-03
1.287770249651043475e-03
1.290953179825304886e-03
1.294136109999510786e-03
1.297319158736348621e-03
1.300502088910526766e-03
1.303685019084732666e-03
1.306867949258938566e-03
1.310050997995693134e-03
1.313233928169926790e-03
1.316416858344132690e-03
1.319599788518310834e-03
1.322782718692544490e-03
1.325965767429326814e-03
1.329148697603532714e-03
1.332331627777738614e-03
1.335514557951944514e-03
1.338697606688754593e-03
1.341880536862960493e-03
1.345063467037221905e-03
1.348246397211427805e-03
1.351429445948182373e-03
1.354612376122388273e-03
1.357795306296566418e-03
1.360978236470800073e-03
1.364161166645005974e-03
1.367344215381760542e-03
1.370527145556021953e-03
1.373710075730227853e-03
1.376893005904461509e-03
1.380076054641188321e-03
1.383258984815421977e-03
1.386441914989600122e-03
1.389624845163833777e-03
1.392807893900616101e-03
1.395990824074822001e-03
1.399173754249027901e-03
1.402356684423233801e-03
1.405539614597439702e-03
1.408722663334249781e-03
1.411905593508427925e-03
1.415088523682633825e-03
1.418271453856867481e-03
1.421454502593622049e-03
1.424637432767855705e-03
1.427820362942033849e-03
1.431003293116239750e-03
1.434186341853049829e-03
1.437369272027200218e-03
1.440552202201461629e-03
1.443735132375695285e-03
1.446918062549901185e-03
1.450101111286683508e-03
1.453284041460889409e-03
1.456466971635095309e-03
1.459649901809273453e-03
1.462832950546028021e-03
1.466015880720233922e-03
1.469198810894412066e-03
1.472381741068728989e-03
1.475564671242907133e-03
1.478747601417140789e-03
1.481930531591346689e-03
1.485113698890594414e-03
1.488296629064911336e-03
1.491479559239117236e-03
1.494662489413323136e-03
1.497845419587529037e-03
1.501028349761790448e-03
1.504211279935940837e-03
1.507394210110146737e-03
1.510577377409394462e-03
1.513760307583655873e-03
1.516943237757917284e-03
1.520126167932178696e-03
1.523309098106329085e-03
1.526492028280562741e-03
1.529674958454824152e-03
1.532857888629030052e-03
1.536040818803235952e-03
1.539223986102511432e-03
1.542406916276717332e-03
1.545589846450978744e-03
1.548772776625156888e-03
1.551955706799362789e-03
1.555138636973540933e-03
1.558321567147830100e-03
1.561504497322063756e-03
1.564687427496269656e-03
1.567870594795572892e-03
1.571053524969834303e-03
1.574236455144040203e-03
1.577419385318218348e-03
1.580602315492507515e-03
1.583785245666602393e-03
1.586968175840863804e-03
1.590151106015069704e-03
1.593334273314317429e-03
1.596517203488551084e-03
1.599700133662840251e-03
1.602883063837046151e-03
1.606065994011252052e-03
1.609248924185457952e-03
1.612431854359663852e-03
1.615614784533897508e-03
1.618797714708131164e-03
1.621980882007434399e-03
1.625163812181640299e-03
1.628346742355846200e-03
1.631529672530052100e-03
1.634712602704313511e-03
1.637895532878463900e-03
1.641078463052697556e-03
1.644261393226875700e-03
1.647444323401081601e-03
1.650627490700384836e-03
1.653810420874757270e-03
1.656993351048852148e-03
1.660176281223058048e-03
1.663359211397319459e-03
1.666542141571525359e-03
1.669725071745786771e-03
1.672908001919937160e-03
1.676091169219240395e-03
1.679274099393501807e-03
1.682457029567707707e-03
1.685639959741913607e-03
1.688822889916175018e-03
1.692005820090353163e-03
1.695188750264503552e-03
1.698371680438792719e-03
1.701554610612943108e-03
1.704737777912329610e-03
1.707920708086507755e-03
1.711103638260741411e-03
1.714286568435002822e-03
1.717469498609208722e-03
1.720652428783414623e-03
1.723835358957592767e-03
1.727018289131743156e-03
1.730201219306004567e-03
1.733384386605307803e-03
1.736567316779513703e-03
1.739750246953775115e-03
1.742933177127981015e-03
1.746116107302186915e-03
1.749299037476365060e-03
1.752481967650654227e-03
1.755664897824804616e-03
1.758848065124107851e-03
1.762030995298369263e-03
1.765213925472630674e-03
1.768396855646836574e-03
1.771579785821014719e-03
1.774762715995248374e-03
1.777945646169398763e-03
1.781128576343687930e-03
1.784311506517921586e-03
1.787494673817113799e-03
1.790677603991347455e-03
1.793860534165636622e-03
1.797043464339787011e-03
1.800226394514048422e-03
1.803409324688254323e-03
1.806592254862460223e-03
1.809775185036666123e-03
1.812958115210872023e-03
1.816141282510230770e-03
1.819324212684464426e-03
1.822507142858642570e-03
1.825690073032848471e-03
1.828873003207054371e-03
1.832055933381260271e-03
1.835238863555493927e-03
1.838421793729727582e-03
1.841604961029058574e-03
1.844787891203236718e-03
1.847970821377442618e-03
1.851153751551704030e-03
1.854336681725909930e-03
1.857519611900143586e-03
1.860702542074321730e-03
1.863885472248527631e-03
1.867068402422733531e-03
1.870251569722064522e-03
1.873434499896242666e-03
1.876617430070448567e-03
1.879800360244737734e-03
1.882983290418888123e-03
1.886166220593121778e-03
1.889349150767383190e-03
1.892532080941561334e-03
1.895715011115767235e-03
1.898898178415153737e-03
1.902081108589304126e-03
1.905264038763537782e-03
1.908446968937771437e-03
1.911629899111949582e-03
1.914812829286183238e-03
1.917995759460333627e-03
1.921178689634595038e-03
1.924361619808800938e-03
1.927544787108159685e-03
1.930727717282365585e-03
1.933910647456515974e-03
1.937093577630721875e-03
1.940276507805038797e-03
1.943459437979189186e-03
1.946642368153450597e-03
1.949825298327573231e-03
1.953008465626904222e-03
1.956191395801165633e-03
1.959374325975399289e-03
1.962557256149605189e-03
1.965740186323783334e-03
1.968923116498044745e-03
1.972106046672250645e-03
1.975288976846456546e-03
1.978471907020662446e-03
1.981655074320021193e-03
1.984838004494171582e-03
1.988020934668432993e-03
1.991203864842638893e-03
1.994386795016844793e-03
1.997569725191078449e-03
2.000752655365256594e-03
2.003935585539490249e-03
2.007118515713723905e-03
2.010301683012971630e-03
2.013484613187177530e-03
2.016667543361494452e-03
2.019850473535644841e-03
2.023033403709850742e-03
2.026216333884112153e-03
2.029399264058345809e-03
2.032582194232579464e-03
2.035765361531827189e-03
2.038948291706033089e-03
2.042131221880294500e-03
2.045314152054528156e-03
2.048497082228706301e-03
2.051680012402912201e-03
2.054862942577118101e-03
2.058045872751351757e-03
2.061228802925529902e-03
2.064411970224888648e-03
2.067594900399066793e-03
2.070777830573328204e-03
2.073960760747506349e-03
2.077143690921712249e-03
2.080326621095973660e-03
2.083509551270179561e-03
2.086692481444385461e-03
2.089875411618535850e-03
2.093058578917922352e-03
2.096241509092100497e-03
2.099424439266334153e-03
2.102607369440512297e-03
2.105790299614773708e-03
2.108973229788951853e-03
2.112156159963185509e-03
2.115339090137419165e-03
2.118522257436722400e-03
2.121705187610900545e-03
2.124888117785161956e-03
2.128071047959367856e-03
2.131253978133629268e-03
2.134436908307807412e-03
2.137619838482013312e-03
2.140802768656191457e-03
2.143985698830425113e-03
2.147168866129756104e-03
2.150351796303962004e-03
2.153534726478167904e-03
2.156717656652429316e-03
2.159900586826579705e-03
2.163083517000785605e-03
2.166266447175102527e-03
2.169449377349308428e-03
2.172632307523486572e-03
2.175815474822789808e-03
2.178998404997023464e-03
2.182181335171229364e-03
2.185364265345435264e-03
2.188547195519613409e-03
2.191730125693847064e-03
2.194913055868080720e-03
2.198095986042314376e-03
2.201279153341645367e-03
2.204462083515823512e-03
2.207645013690029412e-03
2.210827943864235312e-03
2.214010874038524479e-03
2.217193804212730379e-03
2.220376734386880768e-03
2.223559664561169935e-03
2.226742594735320324e-03
2.229925762034679071e-03
2.233108692208884971e-03
2.236291622383035360e-03
2.239474552557241260e-03
2.242657482731530427e-03
2.245840412905736327e-03
2.249023343079914472e-03
2.252206273254175883e-03
2.255389203428354028e-03
2.258572370727685019e-03
2.261755300901890919e-03
2.264938231076152331e-03
2.268121161250358231e-03
2.271304091424564131e-03
2.274487021598714520e-03
2.277669951772975931e-03
2.280852881947154076e-03
2.284036049246540578e-03
2.287218979420690967e-03
2.290401909594952379e-03
2.293584839769130523e-03
2.296767769943364179e-03
2.299950700117570079e-03
2.303133630291775980e-03
2.306316560465981880e-03
2.309499490640187780e-03
2.312682657939574282e-03
2.315865588113752427e-03
2.319048518287958327e-03
2.322231448462191983e-03
2.325414378636370127e-03
2.328597308810576028e-03
2.331780238984837439e-03
2.334963169159071095e-03
2.338146099333249239e-03
2.341329266632552475e-03
2.344512196806786131e-03
2.347695126980964275e-03
2.350878057155170175e-03
2.354060987329459342e-03
2.357243917503692998e-03
2.360426847677871143e-03
2.363609777852077043e-03
2.366792945151408034e-03
2.369975875325641690e-03
2.373158805499819834e-03
2.376341735673997979e-03
2.379524665848231635e-03
2.382707596022493046e-03
2.385890526196698946e-03
2.389073456370849335e-03
2.392256386545110747e-03
2.395439553844413982e-03
2.398622484018647638e-03
2.401805414192825783e-03
2.404988344367059439e-03
2.408171274541293094e-03
2.411354204715471239e-03
2.414537134889649383e-03
2.417720065063910795e-03
2.420902995238088939e-03
2.424086162537419931e-03
2.427269092711625831e-03
2.430452022885831731e-03
2.433634953060120898e-03
2.436817883234299043e-03
2.440000813408504943e-03
2.443183743582821865e-03
2.446366673756944499e-03
2.449549841056219979e-03
2.452732771230509146e-03
2.455915701404631779e-03
2.459098631578920946e-03
2.462281561753099091e-03
2.465464491927332746e-03
2.468647422101538647e-03
2.471830352275772302e-03
2.475013282449922691e-03
2.478196449749364705e-03
2.481379379923459583e-03
2.484562310097693238e-03
2.487745240272010161e-03
2.490928170446216061e-03
2.494111100620421961e-03
2.497294030794572350e-03
2.500476960968778251e-03
2.503659891142984151e-03
2.506843058442342898e-03
2.510025988616548798e-03
2.513208918790754698e-03
2.516391848964932842e-03
2.519574779139222009e-03
2.522757709313455665e-03
2.525940639487633810e-03
2.529123569661839710e-03
2.532306736961142946e-03
2.535489667135404357e-03
2.538672597309610257e-03
2.541855527483816157e-03
2.545038457658022057e-03
2.548221387832227958e-03
2.551404318006406102e-03
2.554587248180612002e-03
2.557770178354845658e-03
2.560953345654148894e-03
2.564136275828327038e-03
2.567319206002588450e-03
2.570502136176877617e-03
2.573685066351028006e-03
2.576867996525289417e-03
2.580050926699495317e-03
2.583233856873701217e-03
2.586416787047907118e-03
2.589599954347265864e-03
2.592782884521444009e-03
2.595965814695677665e-03
2.599148744869828054e-03
2.602331675044006198e-03
2.605514605218239854e-03
2.608697535392529021e-03
2.611880465566762677e-03
2.615063632866010401e-03
2.618246563040244057e-03
2.621429493214422202e-03
2.624612423388739124e-03
2.627795353562945024e-03
2.630978283737150925e-03
2.634161213911301314e-03
2.637344144085534969e-03
2.640527074259796381e-03
2.643710241559044105e-03
2.646893171733250005e-03
2.650076101907483661e-03
2.653259032081661806e-03
2.656441962255950973e-03
2.659624892430156873e-03
2.662807822604362773e-03
2.665990752778568673e-03
2.669173682952774573e-03
2.672356850252050053e-03
2.675539780426339220e-03
2.678722710600517365e-03
2.681905640774723265e-03
2.685088570948956921e-03
2.688271501123190577e-03
2.691454431297340966e-03
2.694637361471574621e-03
2.697820528770877857e-03
2.701003458945139268e-03
2.704186389119400680e-03
2.707369319293551069e-03
2.710552249467756969e-03
2.713735179641962869e-03
2.716918109816224280e-03
2.720101039990457936e-03
2.723283970164636081e-03
2.726467137464022583e-03
2.729650067638200728e-03
2.732832997812406628e-03
2.736015927986557017e-03
2.739198858160762917e-03
2.742381788335024329e-03
2.745564718509230229e-03
2.748747648683491640e-03
2.751930578857642029e-03
2.755113746156945265e-03
2.758296676331178920e-03
2.761479606505412576e-03
2.764662536679646232e-03
2.767845466853824377e-03
2.771028397028113543e-03
2.774211327202319444e-03
2.777394257376497588e-03
2.780577187550703488e-03
2.783760354849978969e-03
2.786943285024240380e-03
2.790126215198418524e-03
2.793309145372679936e-03
2.796492075546941347e-03
2.799675005721091736e-03
2.802857935895269881e-03
2.806040866069559048e-03
2.809224033368806772e-03
2.812406963543068183e-03
2.815589893717329595e-03
2.818772823891479984e-03
2.821955754065685884e-03
2.825138684239864029e-03
2.828321614414097684e-03
2.831504544588331340e-03
2.834687474762620507e-03
2.837870642061812720e-03
2.841053572236074132e-03
2.844236502410280032e-03
2.847419432584541443e-03
2.850602362758691832e-03
2.853785292932953244e-03
2.856968223107159144e-03
2.860151153281420555e-03
2.863334083455570944e-03
2.866517250754929691e-03
2.869700180929107836e-03
2.872883111103285980e-03
2.876066041277491880e-03
2.879248971451753292e-03
2.882431901625986947e-03
2.885614831800192848e-03
2.888797761974398748e-03
2.891980929273785250e-03
2.895163859447935639e-03
2.898346789622113784e-03
2.901529719796402951e-03
2.904712649970636607e-03
2.907895580144759240e-03
2.911078510318992896e-03
2.914261440493198796e-03
2.917444370667432452e-03
2.920627537966680176e-03
2.923810468141024854e-03
2.926993398315147488e-03
2.930176328489408899e-03
2.933359258663614799e-03
2.936542188837876211e-03
2.939725119012082111e-03
2.942908049186288011e-03
2.946090979360549422e-03
2.949274146659824902e-03
2.952457076833975291e-03
2.955640007008264458e-03
2.958822937182387092e-03
2.962005867356676259e-03
2.965188797530882159e-03
2.968371727705004792e-03
2.971554657879293959e-03
2.974737825178569439e-03
2.977920755352803095e-03
2.981103685527092262e-03
2.984286615701242651e-03
2.987469545875476307e-03
2.990652476049737718e-03
2.993835406223971374e-03
2.997018336398149518e-03
3.000201266572355419e-03
3.003384433871630899e-03
3.006567364045836799e-03
3.009750294220070455e-03
3.012933224394304110e-03
3.016116154568482255e-03
3.019299084742715911e-03
3.022482014916949566e-03
3.025664945091155467e-03
3.028847875265305856e-03
3.032031042564664602e-03
3.035213972738814991e-03
3.038396902913104158e-03
3.041579833087365570e-03
3.044762763261571470e-03
3.047945693435721859e-03
3.051128623610011026e-03
3.054311553784161415e-03
3.057494721083492406e-03
3.060677651257670551e-03
3.063860581431876451e-03
3.067043511606110107e-03
3.070226441780371518e-03
3.073409371954521907e-03
3.076592302128727807e-03
3.079775232303044730e-03
3.082958162477222874e-03
3.086141329776526110e-03
3.089324259950732010e-03
3.092507190124937910e-03
3.095690120299143810e-03
3.098873050473349711e-03
3.102055980647611122e-03
3.105238910821817022e-03
3.108421840996022922e-03
3.111604771170339845e-03
3.114787938469587569e-03
3.117970868643793469e-03
3.121153798817999370e-03
3.124336728992177514e-03
3.127519659166466681e-03
3.130702589340672581e-03
3.133885519514878482e-03
3.137068449689112137e-03
3.140251616988387617e-03
3.143434547162593518e-03
3.146617477336743907e-03
3.149800407511005318e-03
3.152983337685211218e-03
3.156166267859417118e-03
3.159349198033706285e-03
3.162532128207884430e-03
3.165715058382090330e-03
3.168898225681449077e-03
3.172081155855599466e-03
3.175264086029888633e-03
3.178447016204066777e-03
3.181629946378244922e-03
3.184812876552506333e-03
3.187995806726739989e-03
3.191178736900918134e-03
3.194361667075124034e-03
3.197544834374427269e-03
3.200727764548577658e-03
3.203910694722839070e-03
3.207093624897072726e-03
3.210276555071278626e-03
3.213459485245512282e-03
3.216642415419773693e-03
3.219825345594007349e-03
3.223008512893282829e-03
3.226191443067460973e-03
3.229374373241666873e-03
3.232557303415928285e-03
3.235740233590189696e-03
3.238923163764312330e-03
3.242106093938545985e-03
3.245289024112751886e-03
3.248471954287013297e-03
3.251655121586261021e-03
3.254838051760466922e-03
3.258020981934728333e-03
3.261203912108934233e-03
3.264386842283167889e-03
3.267569772457346033e-03
3.270752702631635200e-03
3.273935632805813345e-03
3.277118562980019245e-03
3.280301730279294725e-03
3.283484660453528381e-03
3.286667590627734281e-03
3.289850520801884670e-03
3.293033450976201593e-03
3.296216381150435248e-03
3.299399311324613393e-03
3.302582241498763782e-03
3.305765408798178040e-03
3.308948338972383940e-03
3.312131269146589840e-03
3.315314199320851252e-03
3.318497129495057152e-03
3.321680059669263052e-03
3.324862989843413441e-03
3.328045920017619341e-03
3.331228850191880753e-03
3.334412017491183988e-03
3.337594947665334377e-03
3.340777877839623544e-03
3.343960808013829444e-03
3.347143738188007589e-03
3.350326668362213489e-03
3.353509598536474900e-03
3.356692528710625290e-03
3.359875458884886701e-03
3.363058626184189936e-03
3.366241556358451348e-03
3.369424486532601737e-03
3.372607416706863148e-03
3.375790346881069048e-03
3.378973277055274949e-03
3.382156207229508604e-03
3.385339137403714505e-03
3.388522304703045496e-03
3.391705234877251396e-03
3.394888165051512807e-03
3.398071095225663196e-03
3.401254025399896852e-03
3.404436955574102752e-03
3.407619885748308652e-03
3.410802815922542308e-03
3.413985746096748208e-03
3.417168913396023688e-03
3.420351843570257344e-03
3.423534773744463244e-03
3.426717703918696900e-03
3.429900634092930556e-03
3.433083564267136456e-03
3.436266494441314601e-03
3.439449424615576012e-03
3.442632354789809668e-03
3.445815522089057392e-03
3.448998452263291048e-03
3.452181382437580215e-03
3.455364312611786115e-03
3.458547242785964260e-03
3.461730410085350762e-03
3.464913103134403816e-03
3.468096270433679296e-03
3.471278963482871127e-03
3.474462130782146607e-03
3.477644823831199661e-03
3.480827991130558408e-03
3.484010684179666972e-03
3.487193851478942452e-03
3.490377018778328955e-03
3.493559711827409764e-03
3.496742879126768511e-03
3.499925572175877075e-03
3.503108739475124800e-03
3.506291432524288876e-03
3.509474599823619867e-03
3.512657767122923103e-03
3.515840460172003912e-03
3.519023627471362659e-03
3.522206320520415712e-03
3.525389487819802214e-03
3.528572180868883024e-03
3.531755348168214015e-03
3.534938041217322580e-03
3.538121208516598060e-03
3.541304375815901295e-03
3.544487068865093127e-03
3.547670236164368607e-03
3.550852929213477172e-03
3.554036096512780407e-03
3.557218789561944483e-03
3.560401956861219963e-03
3.563584649910356283e-03
3.566767817209659519e-03
3.569950984508934999e-03
3.573133677558071319e-03
3.576316844857430066e-03
3.579499537906538631e-03
3.582682705205841867e-03
3.585865398255005942e-03
3.589048565554309178e-03
3.592231258603417743e-03
3.595414425902720978e-03
3.598597593202051970e-03
3.601780286251105023e-03
3.604963453550436014e-03
3.608146146599544579e-03
3.611329313898847815e-03
3.614512006948011891e-03
3.617695174247315126e-03
3.620877867296368180e-03
3.624061034595726927e-03
3.627244201895030162e-03
3.630426894944194238e-03
3.633610062243497474e-03
3.636792755292606039e-03
3.639975922591909274e-03
3.643158615641017839e-03
3.646341782940348830e-03
3.649524475989457395e-03
3.652707643288677364e-03
3.655890810588091622e-03
3.659073503637200186e-03
3.662256670936503422e-03
3.665439363985611987e-03
3.668622531284887467e-03
3.671805224334051543e-03
3.674988391633438045e-03
3.678171084682491099e-03
3.681354251981794334e-03
3.684537419281097570e-03
3.687720112330206135e-03
3.690903279629537126e-03
3.694085972678673446e-03
3.697269139977948926e-03
3.700451833027085247e-03
3.703635000326388482e-03
3.706818167625636207e-03
3.710000860674855794e-03
3.713184027974186785e-03
3.716366721023323105e-03
3.719549888322570830e-03
3.722732581371707150e-03
3.725915748671038141e-03
3.729098441720091195e-03
3.732281609019449942e-03
3.735464776318753177e-03
3.738647469367861742e-03
3.741830636667164978e-03
3.745013329716273542e-03
3.748196497015604534e-03
3.751379190064740854e-03
3.754562357364016334e-03
3.757745050413152654e-03
3.760928217712455890e-03
3.764111385011759126e-03
3.767294078060923201e-03
3.770477245360226437e-03
3.773659938409307246e-03
3.776843105708638237e-03
3.780025798757719047e-03
3.783208966057105549e-03
3.786391659106186358e-03
3.789574826405461838e-03
3.792757993704820585e-03
3.795940686753956905e-03
3.799123854053260141e-03
3.802306547102340950e-03
3.805489714401755208e-03
3.808672407450836017e-03
3.811855574750111497e-03
3.815038267799220062e-03
3.818221435098495542e-03
3.821404602397882044e-03
3.824587295446935098e-03
3.827770462746321600e-03
3.830953155795402409e-03
3.834136323094705645e-03
3.837319016143814210e-03
3.840502183443089690e-03
3.843684876492281521e-03
3.846868043791584757e-03
3.850051211090887993e-03
3.853233904139996557e-03
3.856417071439299793e-03
3.859599764488463869e-03
3.862782931787767104e-03
3.865965624836875669e-03
3.869148792136151149e-03
3.872331959435482140e-03
3.875514652484590705e-03
3.878697819783866185e-03
3.881880512833002506e-03
3.885063680132305741e-03
3.888246373181442062e-03
3.891429540480773053e-03
3.894612233529881617e-03
3.897795400829184853e-03
3.900978568128488089e-03
3.904161261177652165e-03
3.907344428476955400e-03
3.910527121526063965e-03
3.913710288825422712e-03
3.916892981874531277e-03
3.920076149173834512e-03
3.923258842222943077e-03
3.926442009522218557e-03
3.929625176821549548e-03
3.932807869870713624e-03
3.935991037169933593e-03
3.939173730219069913e-03
3.942356897518428660e-03
3.945539590567592736e-03
3.948722757866840460e-03
3.951905450915949025e-03
3.955088618215252261e-03
3.958271785514638763e-03
3.961454478563691817e-03
3.964637645862967297e-03
3.967820338912131373e-03
3.971003506211434608e-03
3.974186199260543173e-03
3.977369366559846409e-03
3.980552059609010485e-03
3.983735226908313720e-03
3.986918394207644711e-03
3.990101087256670009e-03
3.993284254556028756e-03
3.996466947605192832e-03
3.999650114904496068e-03
4.002832807953576877e-03
4.006015975252907868e-03
4.009198668301988677e-03
4.012381835601319668e-03
4.015565002900622904e-03
4.018747695949675958e-03
4.021930863249062460e-03
4.025113556298171025e-03
4.028296723597474260e-03
4.031479416646610581e-03
4.034662583945913816e-03
4.037845751245217052e-03
4.041028444294408883e-03
4.044211611593684363e-03
4.047394304642848439e-03
4.050577471942123919e-03
4.053760164991204729e-03
4.056943332290563475e-03
4.060126025339644285e-03
4.063309192638919765e-03
4.066492359938278511e-03
4.069675052987442587e-03
4.072858220286662556e-03
4.076040913335854388e-03
4.079224080635157623e-03
4.082406773684266188e-03
4.085589940983569424e-03
4.088772634032677988e-03
4.091955801332064491e-03
4.095138968631312215e-03
4.098321661680504047e-03
4.101504828979807282e-03
4.104687522028832580e-03
4.107870689328163571e-03
4.111053382377327647e-03
4.114236549676575372e-03
4.117419242725739448e-03
4.120602410025042683e-03
4.123785577324373675e-03
4.126968270373426728e-03
4.130151437672813231e-03
4.133334130721921795e-03
4.136517298021225031e-03
4.139699991070278084e-03
4.142883158369636831e-03
4.146065851418745396e-03
4.149249018718048632e-03
4.152432186017379623e-03
4.155614879066460432e-03
4.158798046365763668e-03
4.161980739414983255e-03
4.165163906714286490e-03
4.168346599763395055e-03
4.171529767062642780e-03
4.174712460111779100e-03
4.177895627411110091e-03
4.181078794710413327e-03
4.184261487759521891e-03
4.187444655058908394e-03
4.190627348107933692e-03
4.193810515407292439e-03
4.196993208456373248e-03
4.200176375755731994e-03
4.203359543055007475e-03
4.206542236104116039e-03
4.209725403403474786e-03
4.212908096452583351e-03
4.216091263751886586e-03
4.219273956801050662e-03
4.222457124100353898e-03
4.225639817149490218e-03
4.228822984448710187e-03
4.232006151748068934e-03
4.235188844797177499e-03
4.238372012096397468e-03
4.241554705145617055e-03
4.244737872444892535e-03
4.247920565494056611e-03
4.251103732793359846e-03
4.254286425842468411e-03
4.257469593141827158e-03
4.260652760441130393e-03
4.263835453490294469e-03
4.267018620789542194e-03
4.270201313838706270e-03
4.273384481137953994e-03
4.276567174187062559e-03
4.279750341486365794e-03
4.282933034535474359e-03
4.286116201834833106e-03
4.289299369134080830e-03
4.292482062183217151e-03
4.295665229482548142e-03
4.298847922531684462e-03
4.302031089830987698e-03
4.305213782880124018e-03
4.308396950179371743e-03
4.311579643228535819e-03
4.314762810527839054e-03
4.317945977827142290e-03
4.321128670876278610e-03
4.324311838175609601e-03
4.327494531224718166e-03
4.330677698524021402e-03
4.333860391573129967e-03
4.337043558872433202e-03
4.340226251921541767e-03
4.343409419220900514e-03
4.346592586520203749e-03
4.349775279569284558e-03
4.352958446868615550e-03
4.356141139917724114e-03
4.359324307217027350e-03
4.362507000266246937e-03
4.365690167565550173e-03
4.368872860614603226e-03
4.372056027913906462e-03
4.375239195213320720e-03
4.378421888262373773e-03
4.381605055561649253e-03
4.380806232094719421e-03
4.377778890202910222e-03
4.374751999345394271e-03
4.371724657453668339e-03
4.368697315561886896e-03
4.365670424704426456e-03
4.362643082812589501e-03
4.359616191955073550e-03
4.356588850063264351e-03
4.353561959205720644e-03
4.350534617313966956e-03
4.347507726456506516e-03
4.344480384564725073e-03
4.341453042672915874e-03
4.338426151815372167e-03
4.335398809923673991e-03
4.332371919066102528e-03
4.329344577174321085e-03
4.326317686316860645e-03
4.323290344425079201e-03
4.320263453567618761e-03
4.317236111675809562e-03
4.314208769784055875e-03
4.311181878926484412e-03
4.308154537034786236e-03
4.305127646177187017e-03
4.302100304285516597e-03
4.299073413427889623e-03
4.296046071536163691e-03
4.293019180678647739e-03
4.289991838786894052e-03
4.286964496895112608e-03
4.283937606037624413e-03
4.280910264145787458e-03
4.277883373288327018e-03
4.274856031396490064e-03
4.271829140539057379e-03
4.268801798647248180e-03
4.265774907789732229e-03
4.262747565897978541e-03
4.259720224006280365e-03
4.256693333148597880e-03
4.253665991256816437e-03
4.250639100399439263e-03
4.247611758507630064e-03
4.244584867650169624e-03
4.241557525758304914e-03
4.238530634900816718e-03
4.235503293009118542e-03
4.232475951117226076e-03
4.229449060259737880e-03
4.226421718368011948e-03
4.223394827510495997e-03
4.220367485618714554e-03
4.217340594761143091e-03
4.214313252869444915e-03
4.211285910977718983e-03
4.208259020120175276e-03
4.205231678228338321e-03
4.202204787370877881e-03
4.199177445479096438e-03
4.196150554621580486e-03
4.193123212729743532e-03
4.190096321872255336e-03
4.187068979980529404e-03
4.184041638088775716e-03
4.181014747231204254e-03
4.177987405339478322e-03
4.174960514481906859e-03
4.171933172590180927e-03
4.168906281732664976e-03
4.165878939840883532e-03
4.162852048983367581e-03
4.159824707091641649e-03
4.156797365199860206e-03
4.153770474342316499e-03
4.150743132450535056e-03
4.147716241593046860e-03
4.144688899701265417e-03
4.141662008843749465e-03
4.138634666951940266e-03
4.135607776094452070e-03
4.132580434202670627e-03
4.129553092310889184e-03
4.126526201453373233e-03
4.123498859561647301e-03
4.120471968704103594e-03
4.117444626812294395e-03
4.114417735954806199e-03
4.111390394063080267e-03
4.108363503205536560e-03
4.105336161313755117e-03
4.102308819421973674e-03
4.099281928564513233e-03
4.096254586672676279e-03
4.093227695815160327e-03
4.090200353923434395e-03
4.087173463065918444e-03
4.084146121174137001e-03
4.081119230316565538e-03
4.078091888424867362e-03
4.075064546533058163e-03
4.072037655675569967e-03
4.069010313783760768e-03
4.065983422926300328e-03
4.062956081034518885e-03
4.059929190177002933e-03
4.056901848285249246e-03
4.053874506393495558e-03
4.050847615535951851e-03
4.047820273644225919e-03
4.044793382786626701e-03
4.041766040894900769e-03
4.038739150037384817e-03
4.035711808145658885e-03
4.032684917288087423e-03
4.029657575396278224e-03
4.026630233504524536e-03
4.023603342647008585e-03
4.020576000755282653e-03
4.017549109897738946e-03
4.014521768005985258e-03
4.011494877148441551e-03
4.008467535256687864e-03
4.005440644399116401e-03
4.002413302507445980e-03
3.999385960615636781e-03
3.996359069758120830e-03
3.993331727866311631e-03
3.990304837008767924e-03
3.987277495117069748e-03
3.984250604259553796e-03
3.981223262367772353e-03
3.978196371510200890e-03
3.975169029618447203e-03
3.972141687726749026e-03
3.969114796869177564e-03
3.966087454977368365e-03
3.963060564119907925e-03
3.960033222228126482e-03
3.957006331370638286e-03
3.953978989478856843e-03
3.950952098621340891e-03
3.947924756729587203e-03
3.944897414837778005e-03
3.941870523980289809e-03
3.938843182088536121e-03
3.935816291230964659e-03
3.932788949339183215e-03
3.929762058481695020e-03
3.926734716589941332e-03
3.923707825732480892e-03
3.920680483840643937e-03
3.917653141948862494e-03
3.914626251091402054e-03
3.911598909199620611e-03
3.908572018342076904e-03
3.905544676450323216e-03
3.902517785592751753e-03
3.899490443701025821e-03
3.896463101809299889e-03
3.893436210951728427e-03
3.890408869060002495e-03
3.887381978202431032e-03
3.884354636310649589e-03
3.881327745453161393e-03
3.878300403561407705e-03
3.875273512703947265e-03
3.872246170812110311e-03
3.869218828920328868e-03
3.866191938062812916e-03
3.863164596171086984e-03
3.860137705313571033e-03
3.857110363421761834e-03
3.854083472564273638e-03
3.851056130672492195e-03
3.848029239814920732e-03
3.845001897923139289e-03
3.841974556031413357e-03
3.838947665173952917e-03
3.835920323282115962e-03
3.832893432424572255e-03
3.829866090532874079e-03
3.826839199675385883e-03
3.823811857783548929e-03
3.820784966926032977e-03
3.817757625034279290e-03
3.814730283142525602e-03
3.811703392285009651e-03
3.808676050393228207e-03
3.805649159535740012e-03
3.802621817643986324e-03
3.799594926786442617e-03
3.796567584894661174e-03
3.793540694037145222e-03
3.790513352145447046e-03
3.787486010253610091e-03
3.784459119396094140e-03
3.781431777504312697e-03
3.778404886646768990e-03
3.775377544755043058e-03
3.772350653897499351e-03
3.769323312005745663e-03
3.766296421148201956e-03
3.763269079256503780e-03
3.760241737364666825e-03
3.757214846507178629e-03
3.754187504615397186e-03
3.751160613757853479e-03
3.748133271866072036e-03
3.745106381008556085e-03
3.742079039116830153e-03
3.739051697224993198e-03
3.736024806367532758e-03
3.732997464475806826e-03
3.729970573618179852e-03
3.726943231726509431e-03
3.723916340868937969e-03
3.720888998977128770e-03
3.717862108119640574e-03
3.714834766227914642e-03
3.711807424336077688e-03
3.708780533478617247e-03
3.705753191586808049e-03
3.702726300729347608e-03
3.699698958837538409e-03
3.696672067980022458e-03
3.693644726088296526e-03
3.690617835230836086e-03
3.687590493338999131e-03
3.684563151447189933e-03
3.681536260589701737e-03
3.678508918697948049e-03
3.675482027840459853e-03
3.672454685948622899e-03
3.669427795091162459e-03
3.666400453199325504e-03
3.663373562341892820e-03
3.660346220450083621e-03
3.657318878558302178e-03
3.654291987700730715e-03
3.651264645809004783e-03
3.648237754951488832e-03
3.645210413059762899e-03
3.642183522202246948e-03
3.639156180310493260e-03
3.636129289452894042e-03
3.633101947561168110e-03
3.630074605669386667e-03
3.627047714811926227e-03
3.624020372920089272e-03
3.620993482062545565e-03
3.617966140170847389e-03
3.614939249313331437e-03
3.611911907421522239e-03
3.608885016564034043e-03
3.605857674672252600e-03
3.602830332780526668e-03
3.599803441922955205e-03
3.596776100031257029e-03
3.593749209173657810e-03
3.590721867281931878e-03
3.587694976424332660e-03
3.584667634532578973e-03
3.581640743675090777e-03
3.578613401783337089e-03
3.575586059891555646e-03
3.572559169034011939e-03
3.569531827142286007e-03
3.566504936284742300e-03
3.563477594392960857e-03
3.560450703535389394e-03
3.557423361643718973e-03
3.554396019751937530e-03
3.551369128894393823e-03
3.548341787002640135e-03
3.545314896145179695e-03
3.542287554253398252e-03
3.539260663395882300e-03
3.536233321504045346e-03
3.533206430646529395e-03
3.530179088754803463e-03
3.527151746863049775e-03
3.524124856005506068e-03
3.521097514113724625e-03
3.518070623256208673e-03
3.515043281364482741e-03
3.512016390506939034e-03
3.508989048615129835e-03
3.505962157757669395e-03
3.502934815865887952e-03
3.499907473974078753e-03
3.496880583116618313e-03
3.493853241224809114e-03
3.490826350367320918e-03
3.487799008475511719e-03
3.484772117618023524e-03
3.481744775726186569e-03
3.478717884868698373e-03
3.475690542976972441e-03
3.472663201085163243e-03
3.469636310227619536e-03
3.466608968335893604e-03
3.463582077478377652e-03
3.460554735586596209e-03
3.457527844729080257e-03
3.454500502837354325e-03
3.451473611979782863e-03
3.448446270088056931e-03
3.445418928196275488e-03
3.442392037338759536e-03
3.439364695446978093e-03
3.436337804589462142e-03
3.433310462697680698e-03
3.430283571840164747e-03
3.427256229948438815e-03
3.424229339090867352e-03
3.421201997199085909e-03
3.418174655307359977e-03
3.415147764449871781e-03
3.412120422558034827e-03
3.409093531700546631e-03
3.406066189808737432e-03
3.403039298951304747e-03
3.400011957059523304e-03
3.396984615167741861e-03
3.393957724310170398e-03
3.390930382418444466e-03
3.387903491560928515e-03
3.384876149669174827e-03
3.381849258811631120e-03
3.378821916919849677e-03
3.375795026062333726e-03
3.372767684170607794e-03
3.369740342278826351e-03
3.366713451421254888e-03
3.363686109529501200e-03
3.360659218672068516e-03
3.357631876780176050e-03
3.354604985922771121e-03
3.351577644030934167e-03
3.348550753173418215e-03
3.345523411281636772e-03
3.342496069389938596e-03
3.339469178532339377e-03
3.336441836640613445e-03
3.333414945783069738e-03
3.330387603891371562e-03
3.327360713033800099e-03
3.324333371142046412e-03
3.321306480284502705e-03
3.318279138392776773e-03
3.315251796500995329e-03
3.312224905643423867e-03
3.309197563751725690e-03
3.306170672894209739e-03
3.303143331002400540e-03
3.300116440144940100e-03
3.297089098253214168e-03
3.294062207395642705e-03
3.291034865503861262e-03
3.288007523612079819e-03
3.284980632754563867e-03
3.281953290862810180e-03
3.278926400005294228e-03
3.275899058113485030e-03
3.272872167256024589e-03
3.269844825364270902e-03
3.266817934506671683e-03
3.263790592614945751e-03
3.260763250723192064e-03
3.257736359865648357e-03
3.254709017973894669e-03
3.251682127116295451e-03
3.248654785224625030e-03
3.245627894367081323e-03
3.242600552475327635e-03
3.239573210583546192e-03
3.236546319726030241e-03
3.233518977834248798e-03
3.230492086976760602e-03
3.227464745084951403e-03
3.224437854227463207e-03
3.221410512335654008e-03
3.218383621478193568e-03
3.215356279586384369e-03
3.212328937694575171e-03
3.209302046837059219e-03
3.206274704945361043e-03
3.203247814087817336e-03
3.200220472196091404e-03
3.197193581338519941e-03
3.194166239446794009e-03
3.191139348589278057e-03
3.188112006697441103e-03
3.185084664805687416e-03
3.182057773948254731e-03
3.179030432056417776e-03
3.176003541198901825e-03
3.172976199307120382e-03
3.169949308449659942e-03
3.166921966557822987e-03
3.163895075700279280e-03
3.160867733808581104e-03
3.157840391916799661e-03
3.154813501059283709e-03
3.151786159167474510e-03
3.148759268309986314e-03
3.145731926418260382e-03
3.142705035560688920e-03
3.139677693668907477e-03
3.136650802811391525e-03
3.133623460919665593e-03
3.130596119027911906e-03
3.127569228170368199e-03
3.124541886278586755e-03
3.121514995421015293e-03
3.119710289182620055e-03
3.119349158962669843e-03
3.118987974930959028e-03
3.118626844710981061e-03
3.118265660679409024e-03
3.117904476647698209e-03
3.117543346427720241e-03
3.117182162396037182e-03
3.116821032176142481e-03
3.116459848144459421e-03
3.116098717924509209e-03
3.115737533892798394e-03
3.115376349861226357e-03
3.115015219641248390e-03
3.114654035609565330e-03
3.114292905389615118e-03
3.113931721357932059e-03
3.113570591137926336e-03
3.113209407106298787e-03
3.112848276886293064e-03
3.112487092854665516e-03
3.112125908822926945e-03
3.111764778603004489e-03
3.111403594571349185e-03
3.111042464351371217e-03
3.110681280319771425e-03
3.110320150099765701e-03
3.109958966068082642e-03
3.109597835848132430e-03
3.109236651816504882e-03
3.108875467784794067e-03
3.108514337564816099e-03
3.108153153533244062e-03
3.107792023313182828e-03
3.107430839281555279e-03
3.107069709061605067e-03
3.106708525029866497e-03
3.106347394809971796e-03
3.105986210778260981e-03
3.105625026746633432e-03
3.105263896526544443e-03
3.104902712495000161e-03
3.104541582275022193e-03
3.104180398243366890e-03
3.103819268023388922e-03
3.103458083991733618e-03
3.103096953771700139e-03
3.102735769740100347e-03
3.102374585708445043e-03
3.102013455488439320e-03
3.101652271456811771e-03
3.101291141236778293e-03
3.100929957205122989e-03
3.100568826985145021e-03
3.100207642953600740e-03
3.099846512733539505e-03
3.099485328701911957e-03
3.099124144670312164e-03
3.098763014450306441e-03
3.098401830418651137e-03
3.098040700198645414e-03
3.097679516166962355e-03
3.097318385947012143e-03
3.096957201915384594e-03
3.096596017883701535e-03
3.096234887663668056e-03
3.095873703632068263e-03
3.095512573412090296e-03
3.095151389380490503e-03
3.094790259160457024e-03
3.094429075128801720e-03
3.094067944908823753e-03
3.093706760877140693e-03
3.093345576845540901e-03
3.092984446625479666e-03
3.092623262593907629e-03
3.092262132373957417e-03
3.091900948342218847e-03
3.091539818122268635e-03
3.091178634090613331e-03
3.090817503870635363e-03
3.090456319839007815e-03
3.090095135807324755e-03
3.089734005587319032e-03
3.089372821555746995e-03
3.089011691335685761e-03
3.088650507304113724e-03
3.088289377084052489e-03
3.087928193052452697e-03
3.087567062832474729e-03
3.087205878800847181e-03
3.086844694769108610e-03
3.086483564549158398e-03
3.086122380517447583e-03
3.085761250297525127e-03
3.085400066265897578e-03
3.085038936045891855e-03
3.084677752014236551e-03
3.084316621794314095e-03
3.083955437762631036e-03
3.083594253730947976e-03
3.083233123510997764e-03
3.082871939479314705e-03
3.082510809259420004e-03
3.082149625227681433e-03
3.081788495007731221e-03
3.081427310976075917e-03
3.081066180756042439e-03
3.080704996724414890e-03
3.080343812692787342e-03
3.079982682472837130e-03
3.079621498441154070e-03
3.079260368221203858e-03
3.078899184189520799e-03
3.078538053969515076e-03
3.078176869937943039e-03
3.077815739717937316e-03
3.077454555686226501e-03
3.077093371654598952e-03
3.076732241434593229e-03
3.076371057402993436e-03
3.076009927183043224e-03
3.075648743151332409e-03
3.075287612931354442e-03
3.074926428899671382e-03
3.074565244868016078e-03
3.074204114648038111e-03
3.073842930616438318e-03
3.073481800396404839e-03
3.073120616364749536e-03
3.072759486144771568e-03
3.072398302113144020e-03
3.072037171893138296e-03
3.071675987861510748e-03
3.071314803829855444e-03
3.070953673609905232e-03
3.070592489578222173e-03
3.070231359358244205e-03
3.069870175326561146e-03
3.069509045106638689e-03
3.069147861075011141e-03
3.068786730854977662e-03
3.068425546823350114e-03
3.068064362791667055e-03
3.067703232571744598e-03
3.067342048540033783e-03
3.066980918320028060e-03
3.066619734288400512e-03
3.066258604068450300e-03
3.065897420036767240e-03
3.065536289816761517e-03
3.065175105785133969e-03
3.064813921753506420e-03
3.064452791533556208e-03
3.064091607501845393e-03
3.063730477281922937e-03
3.063369293250212122e-03
3.063008163030234154e-03
3.062646978998578851e-03
3.062285848778600883e-03
3.061924664746973335e-03
3.061563480715290275e-03
3.061202350495340063e-03
3.060841166463712515e-03
3.060480036243706792e-03
3.060118852212106999e-03
3.059757721992045765e-03
3.059396537960390461e-03
3.059035407740468004e-03
3.058674223708757189e-03
3.058313039677101886e-03
3.057951909457151674e-03
3.057590725425524125e-03
3.057229595205518402e-03
3.056868411173863098e-03
3.056507280953912886e-03
3.056146096922229827e-03
3.055784912890546767e-03
3.055423782670652066e-03
3.055062598638969007e-03
3.054701468418963284e-03
3.054340284387307980e-03
3.053979154167274501e-03
3.053617970135646953e-03
3.053256839915696741e-03
3.052895655884069193e-03
3.052534471852330622e-03
3.052173341632435921e-03
3.051812157600725106e-03
3.051451027380719383e-03
3.051089843349175101e-03
3.050728713129169378e-03
3.050367529097486319e-03
3.050006398877536107e-03
3.049645214845853047e-03
3.049284030814225499e-03
3.048922900594275287e-03
3.048561716562592228e-03
3.048200586342586504e-03
3.047839402310903445e-03
3.047478272090953233e-03
3.047117088059297929e-03
3.046755957839319962e-03
3.046394773807692413e-03
3.046033589776064865e-03
3.045672459556059142e-03
3.045311275524376082e-03
3.044950145304453626e-03
3.044588961272742811e-03
3.044227831052764843e-03
3.043866647021109539e-03
3.043505516801159327e-03
3.043144332769476268e-03
3.042783148737820964e-03
3.042422018517842996e-03
3.042060834486270959e-03
3.041699704266265236e-03
3.041338520234582177e-03
3.040977390014631965e-03
3.040616205982948905e-03
3.040255075762970938e-03
3.039893891731315634e-03
3.039532707699632574e-03
3.039171577479682362e-03
3.038810393447999303e-03
3.038449263228076846e-03
3.038088079196366031e-03
3.037726948976415819e-03
3.037365764944732760e-03
3.037004580913105212e-03
3.036643450693127244e-03
3.036282266661416429e-03
3.035921136441466217e-03
3.035559952409810913e-03
3.035198822189832946e-03
3.034837638158233153e-03
3.034476507938255185e-03
3.034115323906516615e-03
3.033754139874944578e-03
3.033393009654994366e-03
3.033031825623283551e-03
3.032670695403305583e-03
3.032309511371678035e-03
3.031948381151672312e-03
3.031587197119961496e-03
3.031226066899983529e-03
3.030864882868383736e-03
3.030503698836756188e-03
3.030142568616722709e-03
3.029781384585095161e-03
3.029420254365144949e-03
3.029059070333406378e-03
3.028697940113511677e-03
3.028336756081828618e-03
3.027975625861878406e-03
3.027614441830195346e-03
3.027253257798567798e-03
3.026892127578617586e-03
3.026530943546879016e-03
3.026169813326901048e-03
3.025808629295301255e-03
3.025447499075378799e-03
3.025086315043667984e-03
3.024725184823717772e-03
3.024364000791979201e-03
3.024002816760407164e-03
3.023641686540373685e-03
3.023280502508746137e-03
3.022919372288768169e-03
3.022558188257085110e-03
3.022197058037107142e-03
3.021835874005562861e-03
3.021474743785501627e-03
3.021113559753846323e-03
3.020752375722135508e-03
3.020391245502185296e-03
3.020030061470557747e-03
3.019668931250607535e-03
3.019307747218924476e-03
3.018946616998946508e-03
3.018585432967291204e-03
3.018224248935608145e-03
3.017863118715713444e-03
3.017501934683974874e-03
3.017140804464024662e-03
3.016779620432313846e-03
3.016418490212391390e-03
3.016057306180763842e-03
3.015696175960758119e-03
3.015334991929130570e-03
3.014973807897503022e-03
3.014612677677497299e-03
3.014251493645786484e-03
3.013890363425864027e-03
3.013529179394208724e-03
3.013168049174175245e-03
3.012806865142547696e-03
3.012445734922569729e-03
3.012084550890969936e-03
3.011723366859231366e-03
3.011362236639336665e-03
3.011001052607653605e-03
3.010639922387620127e-03
3.010278738356048089e-03
3.009917608136070122e-03
3.009556424104331551e-03
3.009195293884381339e-03
3.008834109852670524e-03
3.008472925821126243e-03
3.008111795601065008e-03
3.007750611569381949e-03
3.007389481349459492e-03
3.007028297317831944e-03
3.006667167097798465e-03
3.006305983066226428e-03
3.005944852846220705e-03
3.005583668814593157e-03
3.005222484782854586e-03
3.004861354562959885e-03
3.004500170531221315e-03
3.004139040311271103e-03
3.003777856279588043e-03
3.003416726059748854e-03
3.003055542028010283e-03
3.002694411808060071e-03
3.002333227776377012e-03
3.001972043744666196e-03
3.001610913524715984e-03
3.001249729493032925e-03
3.000888599273054957e-03
3.000527415241427409e-03
3.000166285021477197e-03
2.999805100989794138e-03
2.999443916958222101e-03
2.999082786738216377e-03
2.998721602706533318e-03
2.998360472486555350e-03
2.997999288454872291e-03
2.997638158234894323e-03
2.997276974203239019e-03
2.996915843983261052e-03
2.996554659951633504e-03
2.996193475919950444e-03
2.995832345699944721e-03
2.995471161668344928e-03
2.995110031448422472e-03
2.994748847416683901e-03
2.994387717196789200e-03
2.994026533165050630e-03
2.993665402945044907e-03
2.993304218913389603e-03
2.992943034881734299e-03
2.992581904661839598e-03
2.992220720630156539e-03
2.991859590410178571e-03
2.991498406378578778e-03
2.991137276158573055e-03
2.990776092126889996e-03
2.990414961906939784e-03
2.990053777875228969e-03
2.989692593843573665e-03
2.989331463623623453e-03
2.988970279591995904e-03
2.988609149372017937e-03
2.988247965340307122e-03
2.987886835120356910e-03
2.987525651088729362e-03
2.987164520868834661e-03
2.986803336837096090e-03
2.986442152805413031e-03
2.986081022585351796e-03
2.985719838553724248e-03
2.985358708333774036e-03
2.984997524302146488e-03
2.984636394082196276e-03
2.984275210050513216e-03
2.983914079830563004e-03
2.983552895798879945e-03
2.983191711767196885e-03
2.982830581547302184e-03
2.982469397515619125e-03
2.982108267295613402e-03
2.981747083263958098e-03
2.981385953043952375e-03
2.981024769012380338e-03
2.980663638792346859e-03
2.980302454760719311e-03
2.979941270729091762e-03
2.979580140509141550e-03
2.979218956477402980e-03
2.978857826257397257e-03
2.978496642225797464e-03
2.978135512005819496e-03
2.977774327974136437e-03
2.977413143942453377e-03
2.977052013722558677e-03
2.976690829690820106e-03
2.976329699470869894e-03
2.975968515439242346e-03
2.975607385219292134e-03
2.975246201187664585e-03
2.974885070967686618e-03
2.974523886935920292e-03
2.974162702904348254e-03
2.973801572684370287e-03
2.973440388652659472e-03
2.973079258432764771e-03
2.972718074400970689e-03
2.972356944181075988e-03
2.971995760149448440e-03
2.971634629929498228e-03
2.971273445897787413e-03
2.970912261866132109e-03
2.970551131646126386e-03
2.970189947614609860e-03
2.969828817394520870e-03
2.969467633362837811e-03
2.969106503142915354e-03
2.968745319111204539e-03
2.968384188891254327e-03
2.968023004859599023e-03
2.967661820827971475e-03
2.967300690607965752e-03
2.966939506576282692e-03
2.966578376356360236e-03
2.966217192324649421e-03
2.965856062104643698e-03
2.965494878073016150e-03
2.965133747853121449e-03
2.964772563821382878e-03
2.964411379789727574e-03
2.964050249569805118e-03
2.963689065538122058e-03
2.963327935318171846e-03
2.962966751286488787e-03
2.962605621066538575e-03
2.962244437034800004e-03
2.961883306814849792e-03
2.961522122783222244e-03
2.961160938751566940e-03
2.960799808531588972e-03
2.960438624499961424e-03
2.960077494280038968e-03
2.959716310248272642e-03
2.959355180028350185e-03
2.958993995996722637e-03
2.958632811965067333e-03
2.958271681745061610e-03
2.957910497713350795e-03
2.957549367493456094e-03
2.957188183461856301e-03
2.956827053241739556e-03
2.956465869210112007e-03
2.956104738990189551e-03
2.955743554958478736e-03
2.955382370926823432e-03
2.955021240706817709e-03
2.954660056675162405e-03
2.954298926455267704e-03
2.953937742423584645e-03
2.953576612203634433e-03
2.953215428171951373e-03
2.952854297951945650e-03
2.952493113920373613e-03
2.952131929888690554e-03
2.951770799668684830e-03
2.951409615637001771e-03
2.951048485417051559e-03
2.950687301385396255e-03
2.950326171165362776e-03
2.949964987133790739e-03
2.949603856913785016e-03
2.949242672882212979e-03
2.948881488850446653e-03
2.948520358630524196e-03
2.948159174598841137e-03
2.947798044378835414e-03
2.947436860347207865e-03
2.947075730127229898e-03
2.946714546095602349e-03
2.946353415875568871e-03
2.945992231843941322e-03
2.945631047812313774e-03
2.945269917592252540e-03
2.944908733560680503e-03
2.944547603340730291e-03
2.944186419309047231e-03
2.943825289089041508e-03
2.943464105057413960e-03
2.943102974837408237e-03
2.942741790805725177e-03
2.942380606774097629e-03
2.942019476554147417e-03
2.941658292522575380e-03
2.941297162302569657e-03
2.940935978270831086e-03
2.940574848050936385e-03
2.940213664019197815e-03
2.939852479987542511e-03
2.939491349767564543e-03
2.939130165735936995e-03
2.938769035515931272e-03
2.938407851484275968e-03
2.938046721264298000e-03
2.937685537232670452e-03
2.937324407012692484e-03
2.936963222981037180e-03
2.936602038949354121e-03
2.936240908729403909e-03
2.935879724697720849e-03
2.935518594477770637e-03
2.935157410446115334e-03
2.934796280226137366e-03
2.934435096194482062e-03
2.934073965974504095e-03
2.933712781942904302e-03
2.933351597911248998e-03
2.932990467691243275e-03
2.932629283659560215e-03
2.932268153439554492e-03
2.931906969407899188e-03
2.931545839187921221e-03
2.931184655156293672e-03
2.930823524936287949e-03
2.930462340904660401e-03
2.930101156873032853e-03
2.929740026653082641e-03
2.929378842621399581e-03
2.929017712401449369e-03
2.928656528369766310e-03
2.928295398149788342e-03
2.927934214118077527e-03
2.927573083898127315e-03
2.927211899866472011e-03
2.926850715834816707e-03
2.926489585614866495e-03
2.926128401583183436e-03
2.925767271363233224e-03
2.925406087331522409e-03
2.925044957111599953e-03
2.924683773079972404e-03
2.924322642859911170e-03
2.923961458828228110e-03
2.923600274796656073e-03
2.923239090764973014e-03
2.922878014356755649e-03
2.922516830325017079e-03
2.922155646293361775e-03
2.921794462261706471e-03
2.921433385853405840e-03
2.921072201821722780e-03
2.920711017790122987e-03
2.920349833758439928e-03
2.919988649726756869e-03
2.919627573318539504e-03
2.919266389286856445e-03
2.918905205255145630e-03
2.918544021223545837e-03
2.918182944815245206e-03
2.917821760783589902e-03
2.917460576751934598e-03
2.917099392720223783e-03
2.916738208688623990e-03
2.916377132280295603e-03
2.916015948248640299e-03
2.915654764217040507e-03
2.915293580185385203e-03
2.914932503777001305e-03
2.914571319745401512e-03
2.914210135713801719e-03
2.913848951682118660e-03
2.913487767650380089e-03
2.913126691242162725e-03
2.912765507210507421e-03
2.912404323178768850e-03
2.912043139147169057e-03
2.911681955115541509e-03
2.911320878707129856e-03
2.910959694675530063e-03
2.910598510643874759e-03
2.910237326612219455e-03
2.909876250203918824e-03
2.909515066172319031e-03
2.909153882140635972e-03
2.908792698108952912e-03
2.908431514077325364e-03
2.908070437668996977e-03
2.907709253637369429e-03
2.907348069605686369e-03
2.906986885574058821e-03
2.906625809165785945e-03
2.906264625134158397e-03
2.905903441102419826e-03
2.905542257070736767e-03
2.905181073039164730e-03
2.904819996630836343e-03
2.904458812599153283e-03
2.904097628567497980e-03
2.903736444535842676e-03
2.903375368127569800e-03
2.903014184095942252e-03
2.902653000064203681e-03
2.902291816032631644e-03
2.901930632000893073e-03
2.901569555592675709e-03
2.901208371560964894e-03
2.900847187529254079e-03
2.900486003497654286e-03
2.900124927089353655e-03
2.899763743057781618e-03
2.899402559026043047e-03
2.899041374994415499e-03
2.898680190962732439e-03
2.898319114554542830e-03
2.897957930522776504e-03
2.897596746491148956e-03
2.897235562459465896e-03
2.896874486051276287e-03
2.896513302019537717e-03
2.896152117987910168e-03
2.895790933956254865e-03
2.895429749924571805e-03
2.895068673516271174e-03
2.894707489484671381e-03
2.894346305452988322e-03
2.893985121421277507e-03
2.893624045013032386e-03
2.893262860981404838e-03
2.892901676949666268e-03
2.892540492918066475e-03
2.892179308886383415e-03
2.891818232478110540e-03
2.891457048446455236e-03
2.891095864414799932e-03
2.890734680383089117e-03
2.890373603974816241e-03
2.890012419943244204e-03
2.889651235911505633e-03
2.889290051879933596e-03
2.888928867848222781e-03
2.888567791439922150e-03
2.888206607408294602e-03
2.887845423376667053e-03
2.887484239344956238e-03
2.887123162936655607e-03
2.886761978905028059e-03
2.886400794873400510e-03
2.886039610841661940e-03
2.885678426810034392e-03
2.885317350401761516e-03
2.884956166370078456e-03
2.884594982338423153e-03
2.884233798306767849e-03
2.883872721898467217e-03
2.883511537866811913e-03
2.883150353835128854e-03
2.882789169803501306e-03
2.882427985771790491e-03
2.882066909363545371e-03
2.881705725331890067e-03
2.881344541300207007e-03
2.880983357268579459e-03
2.880622280860278828e-03
2.880261096828651279e-03
2.879899912796968220e-03
2.879538728765285160e-03
2.879177544733657612e-03
2.878816468325384736e-03
2.878455284293701677e-03
2.878094100262018618e-03
2.877732916230418825e-03
2.877371839822118194e-03
2.877010655790379623e-03
2.876649471758779830e-03
2.876288287727180037e-03
2.875927103695469222e-03
2.875566027287224102e-03
2.875204843255568798e-03
2.874843659223857983e-03
2.874482475192174924e-03
2.874121398783902048e-03
2.873760214752246744e-03
2.873399030720591441e-03
2.873037846688908381e-03
2.872676662657336344e-03
2.872315586249063468e-03
2.871954402217435920e-03
2.871593218185697349e-03
2.871232034154042045e-03
2.870870850122386742e-03
2.870509773714086110e-03
2.870148589682458562e-03
2.869787405650747747e-03
2.869426221619120199e-03
2.869065145210791812e-03
2.868703961179219775e-03
2.868342777147508960e-03
2.867981593115853656e-03
2.867620409084142841e-03
2.867259332675925476e-03
2.866898148644214661e-03
2.866536964612531602e-03
2.866175780580848542e-03
2.865814704172686689e-03
2.865453520140948118e-03
2.865092336109376081e-03
2.864731152077637510e-03
2.864369968046009962e-03
2.864008891637737086e-03
2.863647707606081783e-03
2.863286523574370968e-03
2.862925339542743419e-03
2.862564263134442788e-03
2.862203079102787484e-03
2.861841895071159936e-03
2.861480711039449121e-03
2.861119527007793817e-03
2.860758450599493186e-03
2.860397266567865637e-03
2.860036082536182578e-03
2.859674898504527274e-03
2.859313822096309909e-03
2.858952638064626850e-03
2.858591454032888279e-03
2.858230270001288487e-03
2.857869085969716449e-03
2.857508009561304796e-03
2.857146825529677248e-03
2.856785641498105210e-03
2.856424457466366640e-03
2.856063381058038253e-03
2.855702197026410705e-03
2.855341012994755401e-03
2.854979828963044586e-03
2.854618644931444793e-03
2.854257568523144162e-03
2.853896384491516613e-03
2.853535200459833554e-03
2.853174016428261517e-03
2.852812940019933130e-03
2.852451755988222315e-03
2.852090571956622522e-03
2.851729387924883952e-03
2.851368203893284159e-03
2.851007127484955772e-03
2.850645943453300468e-03
2.850284759421672920e-03
2.849923575389989860e-03
2.849562498981661474e-03
2.849201314950033925e-03
2.848840130918434133e-03
2.848478946886778829e-03
2.848117762855040258e-03
2.847756686446822894e-03
2.847395502415139834e-03
2.847034318383456775e-03
2.846673134351801471e-03
2.846312057943556351e-03
2.845950873911817780e-03
2.845589689880190232e-03
2.845228505848590439e-03
2.844867321816907380e-03
2.844506245408551237e-03
2.844145061376895933e-03
2.843783877345296141e-03
2.843422693313640837e-03
2.843061616905340205e-03
2.842700432873657146e-03
2.842339248842085109e-03
2.841978064810457560e-03
2.841616880778774501e-03
2.841255804370418359e-03
2.840894620338818566e-03
2.840533436307135506e-03
2.840172252275396936e-03
2.839811175867124060e-03
2.839449991835496512e-03
2.839088807803868963e-03
2.838727623772213660e-03
2.838366439740558356e-03
2.838005363332229969e-03
2.837644179300574665e-03
2.837282995268947117e-03
2.836921811237236302e-03
2.836560734828907915e-03
2.836199550797335878e-03
2.835838366765625063e-03
2.835477182734025270e-03
2.835115998702397722e-03
2.834754922294041579e-03
2.834393738262386275e-03
2.834032554230758727e-03
2.833671370199131179e-03
2.833310186167392608e-03
2.832949109759147488e-03
2.832587925727492184e-03
2.832226741695809125e-03
2.831865557664181576e-03
2.831504481255853189e-03
2.831143297224170130e-03
2.830782113192542582e-03
2.830420929160915033e-03
2.830059745129204218e-03
2.829698668720959098e-03
2.829337484689248283e-03
2.828976300657648490e-03
2.828615116625937675e-03
2.828254040217692555e-03
2.827892856186037251e-03
2.827531672154381948e-03
2.827170488122754399e-03
2.826809304091043584e-03
2.826448227682798464e-03
2.826087043651087649e-03
2.825725859619432345e-03
2.825364675587749286e-03
2.825003599179476410e-03
2.824642415147821106e-03
2.824281231116138047e-03
2.823920047084510498e-03
2.823558863052882950e-03
2.823197786644526808e-03
2.822836602612899259e-03
2.822475418581271711e-03
2.822114234549588652e-03
2.821753158141343532e-03
2.821391974109688228e-03
2.821030790078032924e-03
2.820669606046294353e-03
2.820308422014694560e-03
2.819947345606421685e-03
2.819586161574683114e-03
2.819224977543083321e-03
2.818863793511428018e-03
2.818502717103155142e-03
2.818141533071472082e-03
2.817780349039900045e-03
2.817419165008105963e-03
2.817057980976478415e-03
2.816696904568233295e-03
2.816335720536522480e-03
2.815974536504839421e-03
2.815613352473267383e-03
2.815252276064938997e-03
2.814891092033311448e-03
2.814529908001628389e-03
2.814168723969945329e-03
2.813807539938317781e-03
2.813446463529989394e-03
2.813085279498361846e-03
2.812724095466762053e-03
2.812362911435051238e-03
2.812001835026750607e-03
2.811640650995039792e-03
2.811279466963467755e-03
2.810918282931812451e-03
2.810557098900157147e-03
2.810196022491884271e-03
2.809834838460145701e-03
2.809473654428462641e-03
2.809112470396835093e-03
2.808751393988562217e-03
2.808390209956934669e-03
2.808029025925223854e-03
2.807667841893624061e-03
2.807306657861941002e-03
2.806945581453668126e-03
2.806584397422012822e-03
2.806223213390357518e-03
2.805862029358674459e-03
2.805500952950401583e-03
2.805139768918774035e-03
2.804778584887063220e-03
2.804417400855435671e-03
2.804056216823808123e-03
2.803695140415451981e-03
2.803333956383824432e-03
2.802972772352196884e-03
2.802611588320513825e-03
2.802250511912185438e-03
2.801889327880557889e-03
2.801528143848902586e-03
2.801166959817247282e-03
2.800805775785564222e-03
2.800444699377291347e-03
2.800083515345580532e-03
2.799722331313980739e-03
2.799361147282353190e-03
2.799000070874024804e-03
2.798638886842397255e-03
2.798277702810686440e-03
2.797916518779031136e-03
2.797555334747348077e-03
2.797194258339130712e-03
2.796833074307447653e-03
2.796471890275820105e-03
2.796110706244137045e-03
2.795749629835808658e-03
2.795388445804181110e-03
2.795027261772553562e-03
2.794666077740870502e-03
2.794304893709187443e-03
2.793943817300970078e-03
2.793582633269287019e-03
2.793221449237603959e-03
2.792860265205920900e-03
2.792499081174293352e-03
2.792138004765964965e-03
2.791776820734337416e-03
2.791415636702765379e-03
2.791054452671026809e-03
2.790693376262753933e-03
2.790332192231070874e-03
2.789971008199443325e-03
2.789609824167760266e-03
2.789248640136077206e-03
2.788887563727804331e-03
2.788526379696121271e-03
2.788165195664576990e-03
2.787804011632866175e-03
2.787442935224565543e-03
2.787081751192910239e-03
2.786720567161254936e-03
2.786359383129544121e-03
2.785998199097916572e-03
2.785637122689671452e-03
2.785275938658016148e-03
2.784914754626277578e-03
2.784553570594677785e-03
2.784192494186377154e-03
2.783831310154638583e-03
2.783470126123066546e-03
2.783108942091438998e-03
2.782747758059728183e-03
2.782386681651510818e-03
2.782025497619800003e-03
2.781664313588116944e-03
2.781303129556489395e-03
2.780942053148161008e-03
2.780580869116533460e-03
2.780219685084905912e-03
2.779858501053222852e-03
2.779497317021539793e-03
2.779136240613266917e-03
2.778775056581639369e-03
2.778413872549928554e-03
2.778052688518328761e-03
2.777691612110055885e-03
2.777330428078317315e-03
2.776969244046689766e-03
2.776608060015006707e-03
2.776246875983351403e-03
2.775885799575050772e-03
2.775524615543478735e-03
2.775163431511767920e-03
2.774802247480029349e-03
2.774441171071839740e-03
2.774079987040184436e-03
2.773718803008529132e-03
2.773357618976873828e-03
2.772996434945163013e-03
2.772635358536890138e-03
2.772274174505290345e-03
2.771912990473579530e-03
2.771551806441896471e-03
2.771190730033623595e-03
2.770829546001996047e-03
2.770468361970312987e-03
2.770107177938629928e-03
2.769745993906946868e-03
2.769384917498701748e-03
2.769023733467046444e-03
2.768662549435418896e-03
2.768301365403763592e-03
2.767940288995462961e-03
2.767579104963835412e-03
2.767217920932152353e-03
2.766856736900441538e-03
2.766495552868786234e-03
2.766134476460513358e-03
2.765773292428858054e-03
2.765412108397202751e-03
2.765050924365630713e-03
2.764689847957219060e-03
2.764328663925619267e-03
2.763967479893936208e-03
2.763606295862253148e-03
2.763245111830625600e-03
2.762884035422352724e-03
2.762522851390669665e-03
2.762161667359014361e-03
2.761800483327414568e-03
2.761439406919086181e-03
2.761078222887403122e-03
2.760717038855775574e-03
2.760355854824148025e-03
2.759994670792409455e-03
2.759633594384219846e-03
2.759272410352509031e-03
2.758911226320825971e-03
2.758550042289170667e-03
2.758188965880870036e-03
2.757827781849186977e-03
2.757466597817614939e-03
2.757105413785931880e-03
2.756744229754304332e-03
2.756383153346031456e-03
2.756021969314348397e-03
2.755660785282665337e-03
2.755299601250982278e-03
2.754938417219326974e-03
2.754577340811054098e-03
2.754216156779398794e-03
2.753854972747771246e-03
2.753493788716115942e-03
2.753132712307787555e-03
2.752771528276132251e-03
2.752410344244449192e-03
2.752049160212821644e-03
2.751687976181194095e-03
2.751326899772921220e-03
2.750965715741182649e-03
2.750604531709499589e-03
2.750243347677899797e-03
2.749882271269571410e-03
2.749521087237916106e-03
2.749159903206288558e-03
2.748798719174661009e-03
2.748437535142977950e-03
2.748076458734760585e-03
2.747715274703022015e-03
2.747354090671394466e-03
2.746992906639766918e-03
2.746631830231438531e-03
2.746270646199699961e-03
2.745909462168127924e-03
2.745548278136528131e-03
2.745187094104789560e-03
2.744826017696433418e-03
2.744464833664861381e-03
2.744103649633178321e-03
2.743742465601495262e-03
2.743381389193277897e-03
2.743020205161594838e-03
2.742659021129939534e-03
2.742297837098284230e-03
2.741936653066601171e-03
2.741575576658328295e-03
2.741214392626700747e-03
2.740853208595045443e-03
2.740492024563334628e-03
2.740130948155061752e-03
2.739769764123434204e-03
2.739408580091806655e-03
2.739047396060068085e-03
2.738686212028496048e-03
2.738325135620056638e-03
2.737963951588456846e-03
2.737602767556857053e-03
2.737241583525173994e-03
2.736880507116873362e-03
2.736519323085218058e-03
2.736158139053534999e-03
2.735796955021879695e-03
2.735435770990224391e-03
2.735074694581979271e-03
2.734713510550323967e-03
2.734352326518613152e-03
2.733991142486957848e-03
2.733630066078712728e-03
2.733268882047057424e-03
2.732907698015374365e-03
2.732546513983746816e-03
2.732185329952063757e-03
2.731824253543790881e-03
2.731463069512135577e-03
2.731101885480452518e-03
2.730740701448852725e-03
2.730379625040524338e-03
2.730018441008841279e-03
2.729657256977296997e-03
2.729296072945530671e-03
2.728934888913847612e-03
2.728573812505574736e-03
2.728212628473947188e-03
2.727851444442208617e-03
2.727490260410636580e-03
2.727129184002335949e-03
2.726767999970736156e-03
2.726406815939025341e-03
2.726045631907397793e-03
2.725684447875659222e-03
2.725323371467414102e-03
2.724962187435758798e-03
2.724601003404103494e-03
2.724239819372420435e-03
2.723878742964119803e-03
2.723517558932464500e-03
2.723156374900781440e-03
2.722795190869153892e-03
2.722434006837526344e-03
2.722072930429197957e-03
2.721711746397598164e-03
2.721350562365942860e-03
2.720989378334232045e-03
2.720628301925986925e-03
2.720267117894303865e-03
2.719905933862676317e-03
2.719544749830993258e-03
2.719183565799282443e-03
2.718822489391037323e-03
2.718461305359354263e-03
2.718100121327726715e-03
2.717738937296043655e-03
2.717377860887798535e-03
2.717016676856143231e-03
2.716655492824460172e-03
2.716294308792777112e-03
2.715933124761149564e-03
2.715572048352821177e-03
2.715210864321249140e-03
2.714849680289538325e-03
2.714488496257883021e-03
2.714127312226199962e-03
2.713766235817927086e-03
2.713405051786299538e-03
2.713043867754616478e-03
2.712682683722988930e-03
2.712321607314716054e-03
2.711960423282977484e-03
2.711599239251322180e-03
2.711238055219694632e-03
2.710876871188039328e-03
2.710515794779794208e-03
2.710154610748111148e-03
2.709793426716400333e-03
2.709432242684745029e-03
2.709071166276444398e-03
2.708709982244789094e-03
2.708348798213133790e-03
2.707987614181533997e-03
2.707626430149823182e-03
2.707265353741578062e-03
2.706904169709895003e-03
2.706542985678295210e-03
2.706181801646556639e-03
2.705820725238283764e-03
2.705459541206600704e-03
2.705098357174973156e-03
2.704737173143345608e-03
2.704375989111634793e-03
2.704014912703334161e-03
2.703653728671706613e-03
2.703292544640134576e-03
2.702931360608396005e-03
2.702570284200095374e-03
2.702209100168495581e-03
2.701847916136812522e-03
2.701486732105157218e-03
2.701125548073446403e-03
2.700764471665201283e-03
2.700403287633518223e-03
2.700042103601890675e-03
2.699680919570207616e-03
2.699319843161906984e-03
2.698958659130279436e-03
2.698597475098568621e-03
2.698236291066913317e-03
2.697875107035258013e-03
2.697514030627012893e-03
2.697152846595329834e-03
2.696791662563674530e-03
2.696430478532019226e-03
2.696069402123718595e-03
2.695708218092063291e-03
2.695347034060407987e-03
2.694985850028780439e-03
2.694624665997097379e-03
2.694263589588852259e-03
2.693902405557141444e-03
2.693541221525486140e-03
2.693180037493858592e-03
2.692818961085557961e-03
2.692457777053902657e-03
2.692096593022219597e-03
2.691735408990592049e-03
2.691374224958908989e-03
2.691013148550636114e-03
2.690651964518953054e-03
2.690290780487325506e-03
2.689929596455642447e-03
2.689568520047397326e-03
2.689207336015686511e-03
2.688846151984003452e-03
2.688484967952431415e-03
2.688123783920748355e-03
2.687762707512530991e-03
2.687401523480792420e-03
2.687040339449109361e-03
2.686679155417454057e-03
2.686318079009208937e-03
2.685956894977553633e-03
2.685595710945870573e-03
2.685234526914243025e-03
2.684873342882532210e-03
2.684512266474259334e-03
2.684151082442548519e-03
2.683789898410948727e-03
2.683428714379293423e-03
2.683067637971020547e-03
2.682706453939365243e-03
2.682345269907709939e-03
2.681984085875999124e-03
2.681622901844371576e-03
2.681261825436043189e-03
2.680900641404415641e-03
2.680539457372788092e-03
2.680178273341105033e-03
2.679817196932832157e-03
2.679456012901204609e-03
2.679094828869438283e-03
2.678733644837810735e-03
2.678372460806155431e-03
2.678011384397938066e-03
2.677650200366255007e-03
2.677289016334627458e-03
2.676927832302916643e-03
2.676566648271233584e-03
2.676205571863043975e-03
2.675844387831305404e-03
2.675483203799677856e-03
2.675122019767994797e-03
2.674760943359721921e-03
2.674399759328094373e-03
2.674038575296466824e-03
2.673677391264756009e-03
2.673316207233156216e-03
2.672955130824800074e-03
2.672593946793144770e-03
2.672232762761461711e-03
2.671871578729834162e-03
2.671510502321505776e-03
2.671149318289878227e-03
2.670788134258195168e-03
2.670426950226539864e-03
2.670065766194884560e-03
2.669704689786611684e-03
2.669343505754928625e-03
2.668982321723245565e-03
2.668621137691673528e-03
2.668260061283345141e-03
2.667898877251634326e-03
2.667537693219979023e-03
2.667176509188351474e-03
2.666815325156779437e-03
2.666454248748395539e-03
2.666093064716795746e-03
2.665731880685140442e-03
2.665370696653457383e-03
2.665009620245128996e-03
2.664648436213501448e-03
2.664287252181873900e-03
2.663926068150190840e-03
2.663564884118535536e-03
2.663203807710234905e-03
2.662842623678607357e-03
2.662481439646924297e-03
2.662120255615296749e-03
2.661759179206968362e-03
2.661397995175285303e-03
2.661036811143685510e-03
2.660675627112030206e-03
2.660314443080347147e-03
2.659953366672074271e-03
2.659592182640391211e-03
2.659230998608708152e-03
2.658869814577108359e-03
2.658508738168807728e-03
2.658147554137124668e-03
2.657786370105497120e-03
2.657425186073786305e-03
2.657064002042186512e-03
2.656702925633858126e-03
2.656341741602175066e-03
2.655980557570603029e-03
2.655619373538919969e-03
2.655258297130674849e-03
2.654897113098964034e-03
2.654535929067280975e-03
2.654174745035653427e-03
2.653813561004025878e-03
2.653452484595697491e-03
2.653091300564014432e-03
2.652730116532386884e-03
2.652368932500648313e-03
2.652007856092375437e-03
2.651646672060803400e-03
2.651285488029064830e-03
2.650924303997437281e-03
2.650563119965809733e-03
2.650202043557481346e-03
2.649840859525826042e-03
2.649479675494170738e-03
2.649118491462543190e-03
2.648757415054270314e-03
2.648396231022587255e-03
2.648035046990959707e-03
2.647673862959276647e-03
2.647312678927649099e-03
2.646951602519320712e-03
2.646590418487693164e-03
2.646229234455954593e-03
2.645868050424354800e-03
2.645506974016109680e-03
2.645145789984426621e-03
2.644784605952771317e-03
2.644423421921004991e-03
2.644062237889377442e-03
2.643701161481160078e-03
2.643339977449477018e-03
2.642978793417821715e-03
2.642617609386166411e-03
2.642256532977838024e-03
2.641895348946210476e-03
2.641534164914582927e-03
2.641172980882899868e-03
2.640811796851272319e-03
2.640450720442971688e-03
2.640089536411344140e-03
2.639728352379688836e-03
2.639367168347978021e-03
2.639005984316294962e-03
2.638644907908022086e-03
2.638283723876366782e-03
2.637922539844739234e-03
2.637561355813083930e-03
2.637200279404727787e-03
2.636839095373100239e-03
2.636477911341472691e-03
2.636116727309789631e-03
2.635755543278162083e-03
2.635394466869861452e-03
2.635033282838206148e-03
2.634672098806523088e-03
2.634310914774867785e-03
2.633949838366567153e-03
2.633588654334884094e-03
2.633227470303284301e-03
2.632866286271628997e-03
2.632505102239945938e-03
2.632144025831673062e-03
2.631782841800017758e-03
2.631421657768306943e-03
2.631060473736707150e-03
2.630699397328406519e-03
2.630338213296751215e-03
2.629977029265012645e-03
2.629615845233468363e-03
2.629254661201757548e-03
2.628893584793456917e-03
2.628532400761829368e-03
2.628171216730146309e-03
2.627810032698518761e-03
2.627448956290190374e-03
2.627087772258562826e-03
2.626726588226879766e-03
2.626365404195196707e-03
2.626004220163624669e-03
2.625643143755296283e-03
2.625281959723613223e-03
2.624920775691930164e-03
2.624559591660330371e-03
2.624198515252057495e-03
2.623837331220402191e-03
2.623476147188663621e-03
2.623114963157036073e-03
2.622753779125408524e-03
2.622392702717191160e-03
2.622031518685452589e-03
2.621670334653880552e-03
2.621309150622141981e-03
2.620948074213869106e-03
2.620586890182213802e-03
2.620225706150558498e-03
2.619864522118875438e-03
2.619503338087220135e-03
2.619142261678947259e-03
2.618781077647291955e-03
2.618419893615664407e-03
2.618058709583925836e-03
2.617697633175708471e-03
2.617336449143942145e-03
2.616975265112342353e-03
2.616614081080714804e-03
2.616252897049087256e-03
2.615891820640758869e-03
2.615530636609075810e-03
2.615169452577420506e-03
2.614808268545765202e-03
2.614447192137436815e-03
2.614086008105837022e-03
2.613724824074181718e-03
2.613363640042526415e-03
2.613002456010871111e-03
2.612641379602598235e-03
2.612280195570915176e-03
2.611919011539315383e-03
2.611557827507576812e-03
2.611196751099331692e-03
2.610835567067648633e-03
2.610474383036021084e-03
2.610113199004282514e-03
2.609752014972654965e-03
2.609390938564326579e-03
2.609029754532726786e-03
2.608668570501071482e-03
2.608307386469443934e-03
2.607946310061115547e-03
2.607585126029487999e-03
2.607223941997777183e-03
2.606862757966121880e-03
2.606501573934549842e-03
2.606140497526165944e-03
2.605779313494566152e-03
2.605418129462855337e-03
2.605056945431283300e-03
2.604695869022954913e-03
2.604334684991216342e-03
2.603973500959672061e-03
2.603612316927933490e-03
2.603251132896278186e-03
2.602890056488033066e-03
2.602528872456350006e-03
2.602167688424694703e-03
2.601806504393011643e-03
2.601445427984738767e-03
2.601084243953083464e-03
2.600723059921428160e-03
2.600361875889800611e-03
2.600000691858117552e-03
2.599639615449844676e-03
2.599278431418217128e-03
2.598917247386506313e-03
2.598556063354823253e-03
2.598194879323167950e-03
2.597833802914922829e-03
2.597472618883267526e-03
2.597111434851556711e-03
2.596750250819901407e-03
2.596389174411628531e-03
2.596027990379945471e-03
2.595666806348317923e-03
2.595305622316718130e-03
2.594944438285062827e-03
2.594583361876734440e-03
2.594222177845051380e-03
2.593860993813423832e-03
2.593499809781796284e-03
2.593138733373467897e-03
2.592777549341812593e-03
2.592416365310157289e-03
2.592055181278529741e-03
2.591693997246846681e-03
2.591332920838518294e-03
2.590971736806835235e-03
2.590610552775207687e-03
2.590249368743552383e-03
2.589888292335251752e-03
2.589527108303624203e-03
2.589165924271996655e-03
2.588804740240313595e-03
2.588443556208630536e-03
2.588082479800357660e-03
2.587721295768702356e-03
2.587360111737074808e-03
2.586998927705336238e-03
2.586637851297091117e-03
2.586276667265463569e-03
2.585915483233780510e-03
2.585554299202180717e-03
2.585193115170469902e-03
2.584832038762197026e-03
2.584470854730569478e-03
2.584109670698886418e-03
2.583748486667147848e-03
2.583387410258930483e-03
2.583026226227247424e-03
2.582665042195592120e-03
2.582303858163936816e-03
2.581942674132309268e-03
2.581581597724008637e-03
2.581220413692353333e-03
2.580859229660670273e-03
2.580498045629042725e-03
2.580136969220714338e-03
2.579775785189086790e-03
2.579414601157403730e-03
2.579053417125776182e-03
2.578692233094093123e-03
2.578331156685820247e-03
2.577969972654109432e-03
2.577608788622426372e-03
2.577247604590826580e-03
2.576886528182553704e-03
2.576525344150926156e-03
2.576164160119243096e-03
2.575802976087560037e-03
2.575441792055932488e-03
2.575080715647631857e-03
2.574719531615976553e-03
2.574358347584293494e-03
2.573997163552721457e-03
2.573636087144365314e-03
2.573274903112710010e-03
2.572913719081054706e-03
2.572552535049399403e-03
2.572191351017771854e-03
2.571830274609498979e-03
2.571469090577732652e-03
2.571107906546132860e-03
2.570746722514477556e-03
2.570385646106121413e-03
2.570024462074466109e-03
2.569663278042838561e-03
2.569302094011238768e-03
2.568940909979555709e-03
2.568579833571255078e-03
2.568218649539572018e-03
2.567857465507972226e-03
2.567496281476289166e-03
2.567135205067988535e-03
2.566774021036333231e-03
2.566412837004650171e-03
2.566051652973022623e-03
2.565690468941367319e-03
2.565329392533094444e-03
2.564968208501439140e-03
2.564607024469700569e-03
2.564245840438156288e-03
2.563884764029855656e-03
2.563523579998117086e-03
2.563162395966489537e-03
2.562801211934750967e-03
2.562440027903178930e-03
2.562078951494906054e-03
2.561717767463222994e-03
2.561356583431595446e-03
2.560995399399912387e-03
2.560634215368229327e-03
2.560273138959956452e-03
2.559911954928328903e-03
2.559550770896618088e-03
2.559189586864907273e-03
2.558828510456745420e-03
2.558467326425062360e-03
2.558106142393379301e-03
2.557744958361696241e-03
2.557383774330068693e-03
2.557022697921823573e-03
2.556661513890057247e-03
2.556300329858457454e-03
2.555939145826802150e-03
2.555578069418529275e-03
2.555216885386846215e-03
2.554855701355163156e-03
2.554494517323535607e-03
2.554133333291908059e-03
2.553772256883607428e-03
2.553411072851896613e-03
2.553049888820324576e-03
2.552688704788641516e-03
2.552327628380368640e-03
2.551966444348685581e-03
2.551605260317002521e-03
2.551244076285319462e-03
2.550882892253691914e-03
2.550521815845419038e-03
2.550160631813763734e-03
2.549799447782080675e-03
2.549438263750425371e-03
2.549077187342208006e-03
2.548716003310441680e-03
2.548354819278814132e-03
2.547993635247158828e-03
2.547632451215475768e-03
2.547271374807258404e-03
2.546910190775547589e-03
2.546549006743947796e-03
2.546187822712264737e-03
2.545826746303991861e-03
2.545465562272364313e-03
2.545104378240681253e-03
2.544743194208970438e-03
2.544382010177342890e-03
2.544020933769070014e-03
2.543659749737359199e-03
2.543298565705731651e-03
2.542937381674048591e-03
2.542576305265775716e-03
2.542215121234148167e-03
2.541853937202437352e-03
2.541492753170809804e-03
2.541131569139154500e-03
2.540770492730798358e-03
2.540409308699198565e-03
2.540048124667571017e-03
2.539686940635832446e-03
2.539325864227587326e-03
2.538964680195959778e-03
2.538603496164248963e-03
2.538242312132621414e-03
2.537881128100993866e-03
2.537520051692665479e-03
2.537158867661010175e-03
2.536797683629354871e-03
2.536436499597671812e-03
2.536075423189398936e-03
2.535714239157771388e-03
2.535353055126032817e-03
2.534991871094488536e-03
2.534630687062777721e-03
2.534269610654504845e-03
2.533908426622877297e-03
2.533547242591194237e-03
2.533186058559566689e-03
2.532824982151238302e-03
2.532463798119555243e-03
2.532102614087927694e-03
2.531741430056300146e-03
2.531380246024589331e-03
2.531019169616288700e-03
2.530657985584605640e-03
2.530296801552978092e-03
2.529935617521350544e-03
2.529574541113022157e-03
2.529213357081422364e-03
2.528852173049711549e-03
2.528490989018028490e-03
2.528129804986428697e-03
2.527768728578072555e-03
2.527407544546472762e-03
2.527046360514845214e-03
2.526685176483189910e-03
2.526324100074861523e-03
2.525962916043206219e-03
2.525601732011523159e-03
2.525240547979867856e-03
2.524879363948240307e-03
2.524518287539967432e-03
2.524157103508256617e-03
2.523795919476601313e-03
2.523434735444973764e-03
2.523073659036700889e-03
2.522712475005045585e-03
2.522351290973334770e-03
2.521990106941734977e-03
2.521628922910024162e-03
2.521267846501723531e-03
2.520906662470068227e-03
2.520545478438440679e-03
2.520184294406785375e-03
2.519823110375130071e-03
2.519462033966801684e-03
2.519100849935174136e-03
2.518739665903491076e-03
2.518378481871891283e-03
2.518017405463590652e-03
2.517656221431935348e-03
2.517295037400280044e-03
2.516933853368596985e-03
2.516572669336941681e-03
2.516211592928585539e-03
2.515850408897013502e-03
2.515489224865330442e-03
2.515128040833647383e-03
2.514766964425374507e-03
2.514405780393746959e-03
2.514044596362091655e-03
2.513683412330436351e-03
2.513322228298753291e-03
2.512961151890480416e-03
2.512599967858797356e-03
2.512238783827114297e-03
2.511877599795486748e-03
2.511516523387213873e-03
2.511155339355530813e-03
2.510794155323847754e-03
2.510432971292275717e-03
2.510071787260537146e-03
2.509710710852292026e-03
2.509349526820664478e-03
2.508988342789009174e-03
2.508627158757326114e-03
2.508266082348997728e-03
2.507904898317314668e-03
2.507543714285742631e-03
2.507182530254059571e-03
2.506821346222376512e-03
2.506460269814103636e-03
2.506099085782448332e-03
2.505737901750793029e-03
2.505376717719137725e-03
2.505015641310837093e-03
2.504654457279181790e-03
2.504293273247526486e-03
2.503932089215871182e-03
2.503570905184215878e-03
2.503209828775887491e-03
2.502848644744259943e-03
2.502487460712576883e-03
2.502126276680949335e-03
2.501765200272620948e-03
2.501404016240965644e-03
2.501042832209310340e-03
2.500681648177655036e-03
2.500320464145999733e-03
2.499959387737699101e-03
2.499598203706099309e-03
2.499237019674416249e-03
2.498875835642816456e-03
2.498514759234515825e-03
2.498153575202832766e-03
2.497792391171205217e-03
2.497431207139522158e-03
2.497070023107839098e-03
2.496708946699566223e-03
2.496347762667938674e-03
2.495986578636200104e-03
2.495625394604572556e-03
2.495264318196299680e-03
2.494903134164616620e-03
2.494541950132989072e-03
2.494180766101306013e-03
2.493819582069622953e-03
2.493458505661350078e-03
2.493097321629667018e-03
2.492736137598094981e-03
2.492374953566439677e-03
2.492013877158083535e-03
2.491652693126455986e-03
2.491291509094800682e-03
2.490930325063117623e-03
2.490569141031462319e-03
2.490208064623189443e-03
2.489846880591534140e-03
2.489485696559851080e-03
2.489124512528195776e-03
2.488763436119978412e-03
2.488402252088212085e-03
2.488041068056556782e-03
2.487679884024984744e-03
2.487318699993301685e-03
2.486957623584973298e-03
2.486596439553401261e-03
2.486235255521718202e-03
2.485874071490035142e-03
2.485512995081706755e-03
2.485151811050079207e-03
2.484790627018423903e-03
2.484429442986768599e-03
2.484068258955113295e-03
2.483707182546757153e-03
2.483345998515101849e-03
2.482984814483502056e-03
2.482623630451818997e-03
2.482262446420191448e-03
2.481901370011863062e-03
2.481540185980263269e-03
2.481179001948552454e-03
2.480817817916980417e-03
2.480456741508596519e-03
2.480095557476996726e-03
2.479734373445341422e-03
2.479373189413686118e-03
2.479012005382030814e-03
2.478650928973702428e-03
2.478289744942019368e-03
2.477928560910336309e-03
2.477567376878764271e-03
2.477206300470435885e-03
2.476845116438752825e-03
2.476483932407125277e-03
2.476122748375497729e-03
2.475761564343814669e-03
2.475400487935486282e-03
2.475039303903830978e-03
2.474678119872175674e-03
2.474316935840575882e-03
2.473955859432247495e-03
2.473594675400592191e-03
2.473233491368964643e-03
2.472872307337253828e-03
2.472511123305654035e-03
2.472150046897353404e-03
2.471788862865670344e-03
2.471427678834015040e-03
2.471066494802331981e-03
2.470705418394114616e-03
2.470344234362431557e-03
2.469983050330748497e-03
2.469621866299065438e-03
2.469260682267437890e-03
2.468899605859220525e-03
2.468538421827481955e-03
2.468177237795854406e-03
2.467816053764171347e-03
2.467454977355898471e-03
2.467093793324215412e-03
2.466732609292560108e-03
2.466371425260932559e-03
2.466010241229332767e-03
2.465649164821004380e-03
2.465287980789321320e-03
2.464926796757693772e-03
2.464565612726010713e-03
2.464204536317737837e-03
2.463843352286082533e-03
2.463482168254427229e-03
2.463120984222744170e-03
2.462759800191033355e-03
2.462398723782788235e-03
2.462037539751105175e-03
2.461676355719477627e-03
2.461315171687822323e-03
2.460954095279521692e-03
2.460592911247894143e-03
2.460231727216211084e-03
2.459870543184555780e-03
2.459509359152900476e-03
2.459148282744599845e-03
2.458787098712944541e-03
2.458425914681316993e-03
2.458064730649633933e-03
2.457703654241361058e-03
2.457342470209677998e-03
2.456981286178022694e-03
2.456620102146339635e-03
2.456258918114739842e-03
2.455897841706411455e-03
2.455536657674783907e-03
2.455175473643128603e-03
2.454814289611473299e-03
2.454453213203200423e-03
2.454092029171517364e-03
2.453730845139834305e-03
2.453369661108179001e-03
2.453008477076523697e-03
2.452647400668223066e-03
2.452286216636567762e-03
2.451925032604940213e-03
2.451563848573312665e-03
2.451202772164984278e-03
2.450841588133245708e-03
2.450480404101618159e-03
2.450119220069990611e-03
2.449758036038363063e-03
2.449396959630034676e-03
2.449035775598407128e-03
2.448674591566751824e-03
2.448313407535096520e-03
2.447952331126768133e-03
2.447591147095112829e-03
2.447229963063513036e-03
2.446868779031829977e-03
2.446507595000146917e-03
2.446146518591846286e-03
2.445785334560302005e-03
2.445424150528507923e-03
2.445062966496852619e-03
2.444701782465197315e-03
2.444340706056924439e-03
2.443979522025324647e-03
2.443618337993669343e-03
2.443257153961986283e-03
2.442896077553713408e-03
2.442534893522085859e-03
2.442173709490375044e-03
2.441812525458691985e-03
2.441451341427092192e-03
2.441090265018763805e-03
2.440729080987136257e-03
2.440367896955425442e-03
2.440006712923825649e-03
2.439645636515469507e-03
2.439284452483841958e-03
2.438923268452186655e-03
2.438562084420614617e-03
2.438200900388876047e-03
2.437839823980575416e-03
2.437478639948809089e-03
2.437117455917264808e-03
2.436756271885637259e-03
2.436395195477336628e-03
2.436034011445653569e-03
2.435672827413970509e-03
2.435311643382370717e-03
2.434950459350715413e-03
2.434589382942387026e-03
2.434228198910731722e-03
2.433867014879076418e-03
2.433505830847448870e-03
2.433144754439120483e-03
2.432783570407492935e-03
2.432422386375865386e-03
2.432061202344126816e-03
2.431700018312499267e-03
2.431338941904170881e-03
2.430977757872543332e-03
2.430616573840888028e-03
2.430255389809260480e-03
2.429894313400932093e-03
2.429533129369249034e-03
2.429171945337621485e-03
2.428810761305966182e-03
2.428449577274310878e-03
2.428088500866065758e-03
2.427727316834382698e-03
2.427366132802727394e-03
2.427004948771044335e-03
2.426643872362799215e-03
2.426282688331143911e-03
2.425921504299433096e-03
2.425560320267805547e-03
2.425199136236150244e-03
2.424838059827877368e-03
2.424476875796194308e-03
2.424115691764539005e-03
2.423754507732855945e-03
2.423393431324527558e-03
2.423032247292927766e-03
2.422671063261216950e-03
2.422309879229589402e-03
2.421948695197934098e-03
2.421587618789633467e-03
2.421226434757950408e-03
2.420865250726322859e-03
2.420504066694695311e-03
2.420142990286366924e-03
2.419781806254739376e-03
2.419420622223111828e-03
2.419059438191428768e-03
2.418698254159801220e-03
2.418337177751472833e-03
2.417975993719845285e-03
2.417614809688162225e-03
2.417253625656479166e-03
2.416892549248234046e-03
2.416531365216634253e-03
2.416170181184867927e-03
2.415808997153212623e-03
2.415447813121585074e-03
2.415086736713284443e-03
2.414725552681684650e-03
2.414364368649946080e-03
2.414003184618263020e-03
2.413642108210045656e-03
2.413280924178390352e-03
2.412919740146735048e-03
2.412558556115107500e-03
2.412197372083479951e-03
2.411836295675096054e-03
2.411475111643468505e-03
2.411113927611840957e-03
2.410752743580157897e-03
2.410391667171829511e-03
2.410030483140201962e-03
2.409669299108574414e-03
2.409308115076863599e-03
2.408946931045208295e-03
2.408585854636935419e-03
2.408224670605252360e-03
2.407863486573624812e-03
2.407502302541997263e-03
2.407141226133668876e-03
2.406780042101985817e-03
2.406418858070275002e-03
2.406057674038730720e-03
2.405696490007019905e-03
2.405335413598719274e-03
2.404974229567091726e-03
2.404613045535436422e-03
2.404251861503753362e-03
2.403890677472098059e-03
2.403529601063880694e-03
2.403168417032142123e-03
2.402807233000459064e-03
2.402446048968859271e-03
2.402084972560530884e-03
2.401723788528875581e-03
2.401362604497220277e-03
2.401001420465564973e-03
2.400640236433937424e-03
2.400279160025609038e-03
2.399917975993981489e-03
2.399556791962326185e-03
2.399195607930643126e-03
2.398834531522398006e-03
2.398473347490714946e-03
2.398112163459031887e-03
2.397750979427348827e-03
2.397389795395721279e-03
2.397028718987420648e-03
2.396667534955820855e-03
2.396306350924137796e-03
2.395945166892454736e-03
2.395584090484154105e-03
2.395222906452498801e-03
2.394861722420843497e-03
2.394500538389243705e-03
2.394139354357616156e-03
2.393778277949232258e-03
2.393417093917604710e-03
2.393055909885921650e-03
2.392694725854294102e-03
2.392333649446021226e-03
2.391972465414393678e-03
2.391611281382710619e-03
2.391250097351027559e-03
2.390888913319344500e-03
2.390527836911071624e-03
2.390166652879499587e-03
2.389805468847761016e-03
2.389444284816133468e-03
2.389083208407805081e-03
2.388722024376205288e-03
2.388360840344494473e-03
2.387999656312866925e-03
2.387638472281183866e-03
2.387277395872910990e-03
2.386916211841227931e-03
2.386555027809600382e-03
2.386193843778000589e-03
2.385832767369644447e-03
2.385471583337961388e-03
2.385110399306389350e-03
2.384749215274650780e-03
2.384388031243023232e-03
2.384026954834694845e-03
2.383665770803067296e-03
2.383304586771411993e-03
2.382943402739756689e-03
2.382582326331483813e-03
2.382221142299772998e-03
2.381859958268117694e-03
2.381498774236490146e-03
2.381137590204807086e-03
2.380776513796534211e-03
2.380415329764851151e-03
2.380054145733223603e-03
2.379692961701540543e-03
2.379331885293212157e-03
2.378970701261640119e-03
2.378609517229957060e-03
2.378248333198274000e-03
2.377887149166701963e-03
2.377526072758373576e-03
2.377164888726690517e-03
2.376803704695007458e-03
2.376442520663379909e-03
2.376081444255079278e-03
2.375720260223423974e-03
2.375359076191740915e-03
2.374997892160113366e-03
2.374636708128430307e-03
2.374275631720157431e-03
2.373914447688502127e-03
2.373553263656846823e-03
2.373192079625163764e-03
2.372831003216890888e-03
2.372469819185207829e-03
2.372108635153580281e-03
2.371747451121897221e-03
2.371386267090269673e-03
2.371025190681941286e-03
2.370664006650341493e-03
2.370302822618630678e-03
2.369941638587003130e-03
2.369580562178730254e-03
2.369219378147074950e-03
2.368858194115419646e-03
2.368497010083792098e-03
2.368135826052109039e-03
2.367774749643780652e-03
2.367413565612153104e-03
2.367052381580470044e-03
2.366691197548786985e-03
2.366330013517103925e-03
2.365968937108858805e-03
2.365607753077203501e-03
2.365246569045575953e-03
2.364885385013948405e-03
2.364524308605592262e-03
2.364163124573881447e-03
2.363801940542309410e-03
2.363440756510626350e-03
2.363079572478971047e-03
2.362718496070725926e-03
2.362357312038987356e-03
2.361996128007415319e-03
2.361634943975732259e-03
2.361273867567459384e-03
2.360912683535748569e-03
2.360551499504093265e-03
2.360190315472465716e-03
2.359829131440782657e-03
2.359468055032509781e-03
2.359106871000882233e-03
2.358745686969199173e-03
2.358384502937571625e-03
2.358023426529270994e-03
2.357662242497615690e-03
2.357301058465932631e-03
2.356939874434249571e-03
2.356578690402594267e-03
2.356217613994293636e-03
2.355856429962721599e-03
2.355495245930955273e-03
2.355134061899299969e-03
2.354772985491027093e-03
2.354411801459399545e-03
2.354050617427716485e-03
2.353689433396033426e-03
2.353328249364461389e-03
2.352967172956133002e-03
2.352605988924449942e-03
2.352244804892850150e-03
2.351883620861167090e-03
2.351522544452866459e-03
2.351161360421238911e-03
2.350800176389555851e-03
2.350438992357872792e-03
2.350077808326245243e-03
2.349716731917916857e-03
2.349355547886289308e-03
2.348994363854578493e-03
2.348633179822978700e-03
2.348272103414733580e-03
2.347910919383078276e-03
2.347549735351395217e-03
2.347188551319712158e-03
2.346827367288084609e-03
2.346466290879756222e-03
2.346105106848128674e-03
2.345743922816445615e-03
2.345382738784818066e-03
2.345021662376489680e-03
2.344660478344862131e-03
2.344299294313179072e-03
2.344043853072769190e-03
2.343818682403353559e-03
2.343593578828961910e-03
2.343368408159518523e-03
2.343224834643165000e-03
2.343128530969074141e-03
2.343032255991001067e-03
2.342935952316910209e-03
2.342839648642874861e-03
2.342743344968811758e-03
2.342647041294665389e-03
2.342550766316620070e-03
2.342454462642501456e-03
2.342358158968382842e-03
2.342261855294403006e-03
2.342165580316246665e-03
2.342069276642128051e-03
2.341972972968064948e-03
2.341876669293974089e-03
2.341780365619883231e-03
2.341684090641782401e-03
2.341587786967691542e-03
2.341491483293600684e-03
2.341395179619565337e-03
2.341298904641464507e-03
2.341202600967401404e-03
2.341106297293255034e-03
2.341009993619191931e-03
2.340913689945156584e-03
2.340817414967055754e-03
2.340721111292937140e-03
2.340624807618846281e-03
2.340528503944783179e-03
2.340432228966682349e-03
2.340335925292591490e-03
2.340239621618556143e-03
2.340143317944465284e-03
2.340047014270374426e-03
2.343604425612572095e-03
2.357033299785205038e-03
2.370462173957921248e-03
2.383891048130609702e-03
2.397315920850962012e-03
2.411468897692781166e-03
2.426771093969437576e-03
2.442155762945874553e-03
2.457540431922144997e-03
2.472920516670501501e-03
2.488305185646799700e-03
2.503689854623125655e-03
2.519074523599396098e-03
2.534459192575805320e-03
2.549839277324078557e-03
2.565223946300349001e-03
2.580608615276702711e-03
2.595993284253028666e-03
2.611373369001412925e-03
2.626758037977711124e-03
2.642142706953981568e-03
2.657527375930335278e-03
2.672912044906605722e-03
2.688292129654934470e-03
2.703676798631315936e-03
2.719061467607641891e-03
2.734446136583912335e-03
2.749826221332296594e-03
2.765210890308567038e-03
2.780595559284920748e-03
2.795980228261218947e-03
2.811364897237572658e-03
2.826744981985873650e-03
2.842129650962199605e-03
2.857514319938525560e-03
2.872898988914823759e-03
2.888279073663180263e-03
2.903663742639478462e-03
2.919048411615776661e-03
2.934433080592158127e-03
2.949817749568456327e-03
2.965197834316812830e-03
2.980582503293111030e-03
2.995967172269409229e-03
3.011351841245790695e-03
3.026731925994119443e-03
3.042116594970417642e-03
3.057501263946743597e-03
3.072885932923041796e-03
3.088270601899339995e-03
3.103650686647696499e-03
3.119035355624022454e-03
3.134420024600348409e-03
3.149804693576591097e-03
3.165184778325030868e-03
3.180569447301329067e-03
3.195954116277599510e-03
3.211338785253897710e-03
3.226723454230223664e-03
3.242103538978580168e-03
3.257488207954906123e-03
3.272872876931204322e-03
3.288257545907558033e-03
3.303637630655942292e-03
3.319022299632212736e-03
3.334406968608483179e-03
3.349791637584836890e-03
3.365176306561162844e-03
3.380556391309574860e-03
3.395941060285873059e-03
3.411325729262115747e-03
3.426710398238386190e-03
3.442090482986825961e-03
3.457475151963096405e-03
3.472859820939450115e-03
3.488244489915748314e-03
3.503629158892074269e-03
3.519009243640403017e-03
3.534393912616701217e-03
3.549778581592999416e-03
3.565163250569380882e-03
3.580543335317681874e-03
3.595928004294035585e-03
3.611312673270361540e-03
3.626697342246687494e-03
3.642082011222957938e-03
3.657462095971397709e-03
3.672846764947668152e-03
3.688231433923966351e-03
3.703616102900264551e-03
3.718996187648621055e-03
3.734380856624947009e-03
3.749765525601245209e-03
3.765150194577515652e-03
3.780534863553841607e-03
3.795914948302225866e-03
3.811299617278551821e-03
3.826684286254822265e-03
3.842068955231120464e-03
3.857449039979532479e-03
3.872833708955802923e-03
3.888218377932073366e-03
3.903603046908454832e-03
3.918987715884808543e-03
3.934367800633137291e-03
3.949752469609435490e-03
3.965137138585761445e-03
3.980521807562031888e-03
3.995901892310416148e-03
4.011286561286742103e-03
4.026671230263012546e-03
4.042055899239366257e-03
4.057440568215636700e-03
4.072820652964020960e-03
4.088205321940319159e-03
4.103589990916645114e-03
4.118974659893026580e-03
4.134359328869241512e-03
4.149739413617570261e-03
4.165124082593951726e-03
4.180508751570277681e-03
4.195893420546548125e-03
4.211273505294987896e-03
4.226658174271313850e-03
4.242042843247528783e-03
4.257427512223910249e-03
4.272812181200208448e-03
4.288192265948509441e-03
4.303576934924890907e-03
4.318961603901161350e-03
4.334346272877431794e-03
4.349726357625816053e-03
4.365111026602142008e-03
4.380495695578467963e-03
4.395880364554738406e-03
4.411265033531064361e-03
4.426645118279448621e-03
4.442029787255774576e-03
4.457414456232045019e-03
4.472799125208398729e-03
4.488179209956699722e-03
4.503563878933081188e-03
4.518948547909379387e-03
4.534333216885677587e-03
4.549717885862003541e-03
4.565097970610387801e-03
4.580482639586713756e-03
4.595867308562956444e-03
4.611251977539310154e-03
4.626632062287638902e-03
4.642016731263937102e-03
4.657401400240207545e-03
4.672786069216505744e-03
4.688170738192914966e-03
4.703550822941271470e-03
4.718935491917541913e-03
4.734320160893923379e-03
4.749704829870193823e-03
4.765084914618522571e-03
4.780469583594848526e-03
4.795854252571174481e-03
4.811238921547444924e-03
4.826623590523826390e-03
4.842003675272155139e-03
4.857388344248425582e-03
4.872773013224751537e-03
4.888157682201077492e-03
4.903537766949517263e-03
4.918922435925732195e-03
4.934307104902085905e-03
4.949691773878411860e-03
4.965076442854654548e-03
4.980456527603094319e-03
4.995841196579392518e-03
5.011225865555690717e-03
5.026610534531961161e-03
5.041990619280345420e-03
5.057375288256671375e-03
5.072759957232997330e-03
5.088144626209323285e-03
5.103529295185593728e-03
5.118909379934005743e-03
5.134294048910276187e-03
5.149678717886574386e-03
5.165063386862900341e-03
5.180443471611256845e-03
5.195828140587555044e-03
5.211212809563880999e-03
5.226597478540206954e-03
5.241982147516532908e-03
5.257362232264889412e-03
5.272746901241159856e-03
5.288131570217513566e-03
5.303516239193867277e-03
5.318896323942168269e-03
5.334280992918438713e-03
5.349665661894820179e-03
5.365050330871090623e-03
5.380434999847361066e-03
5.395815084595745326e-03
5.411199753572071280e-03
5.426584422548369480e-03
5.441969091524667679e-03
5.457349176273107449e-03
5.472733845249350138e-03
5.488118514225648337e-03
5.503503183202029803e-03
5.518887852178355757e-03
5.534267936926684506e-03
5.549652605903010461e-03
5.565037274879280904e-03
5.580421943855579103e-03
5.595802028603991118e-03
5.611186697580261562e-03
5.626571366556587517e-03
5.641956035532857960e-03
5.657340704509183915e-03
5.672720789257568175e-03
5.688105458233894129e-03
5.703490127210220084e-03
5.718874796186490528e-03
5.734254880934874787e-03
5.749639549911200742e-03
5.765024218887526697e-03
5.780408887863824896e-03
5.795793556840123095e-03
5.811173641588451844e-03
5.826558310564805554e-03
5.841942979541103753e-03
5.857327648517374197e-03
5.872712317493755663e-03
5.888092402242084411e-03
5.903477071218410366e-03
5.918861740194736321e-03
5.934246409171034520e-03
5.949626493919391024e-03
5.965011162895716978e-03
5.980395831871987422e-03
5.995780500848313377e-03
6.011165169824611576e-03
6.026545254572995836e-03
6.041929923549321790e-03
6.057314592525675501e-03
6.072699261501890433e-03
6.088079346250274693e-03
6.103464015226600647e-03
6.118848684202926602e-03
6.134233353179197046e-03
6.149618022155523001e-03
6.164998106903907260e-03
6.180382775880177704e-03
6.195767444856503658e-03
6.211152113832829613e-03
6.226532198581186117e-03
6.241916867557539828e-03
6.257301536533865782e-03
6.272686205510136226e-03
6.288070874486406669e-03
6.303450959234846440e-03
6.318835628211061373e-03
6.334220297187442839e-03
6.347980029983990580e-03
6.355713931124301608e-03
6.363450137451348576e-03
6.371186343778367789e-03
6.378922550105359246e-03
6.386658756432295192e-03
6.394392657572661731e-03
6.402128863899680944e-03
6.409865070226616890e-03
6.417601276553636103e-03
6.425335177693947131e-03
6.433071384020994099e-03
6.440807590347985556e-03
6.448543796674921502e-03
6.456280003001885204e-03
6.464013904142279499e-03
6.471750110469243200e-03
6.479486316796262413e-03
6.487222523123226114e-03
6.494956424263564898e-03
6.502692630590556355e-03
6.510428836917547812e-03
6.518165043244539270e-03
6.525901249571530727e-03
6.533635150711841755e-03
6.541371357038916479e-03
6.549107563365852425e-03
6.556843769692788371e-03
6.564577670833182665e-03
6.572313877160201878e-03
6.580050083487193335e-03
6.587786289814129281e-03
6.595522496141092983e-03
6.603256397281515033e-03
6.610992603608478735e-03
6.618728809935414681e-03
6.626465016262406138e-03
6.634198917402772677e-03
6.641935123729736379e-03
6.649671330056727836e-03
6.657407536383719293e-03
6.665143742710738506e-03
6.672877643851049534e-03
6.680613850178068747e-03
6.688350056505032448e-03
6.696086262831968394e-03
6.703820163972390445e-03
6.711556370299409657e-03
6.719292576626401114e-03
6.727028782953337060e-03
6.734764989280273007e-03
6.742498890420695057e-03
6.750235096747658758e-03
6.757971303074650216e-03
6.765707509401641673e-03
6.773441410541980456e-03
6.781177616868971914e-03
6.788913823195935615e-03
6.796650029522899317e-03
6.804386235849890774e-03
6.812120136990229557e-03
6.819856343317276526e-03
6.827592549644240227e-03
6.835328755971259440e-03
6.843062657111598224e-03
6.850798863438589681e-03
6.858535069765581138e-03
6.866271276092517084e-03
6.874007482419564052e-03
6.881741383559902836e-03
6.889477589886922049e-03
6.897213796213830239e-03
6.904950002540821696e-03
6.912686208867813153e-03
6.920420110008151937e-03
6.928156316335143394e-03
6.935892522662134851e-03
6.943628728989126309e-03
6.951362630129520603e-03
6.959098836456484305e-03
6.966835042783392495e-03
6.974571249110439464e-03
6.982307455437430921e-03
6.990041356577714193e-03
6.997777562904705650e-03
7.005513769231724863e-03
7.013249975558660809e-03
7.020983876699027348e-03
7.028720083026018806e-03
7.036456289353010263e-03
7.044192495680057231e-03
7.051928702007020933e-03
7.059662603147331961e-03
7.067398809474323418e-03
7.075135015801370386e-03
7.082871222128361843e-03
7.090605123268700627e-03
7.098341329595636573e-03
7.106077535922628030e-03
7.113813742249619487e-03
7.121549948576666456e-03
7.129283849716977484e-03
7.137020056043968941e-03
7.144756262370932642e-03
7.152492468697896344e-03
7.160226369838262883e-03
7.167962576165309851e-03
7.175698782492245797e-03
7.183434988819181743e-03
7.191171195146200956e-03
7.198905096286567495e-03
7.206641302613558953e-03
7.214377508940550410e-03
7.222113715267514111e-03
7.229847616407825139e-03
7.237583822734872108e-03
7.245320029061863565e-03
7.253056235388799511e-03
7.260792441715790968e-03
7.268526342856129752e-03
7.276262549183121209e-03
7.283998755510112666e-03
7.291734961837104123e-03
7.299468862977498418e-03
7.307205069304378853e-03
7.314941275631425821e-03
7.322677481958445034e-03
7.330413688285408735e-03
7.338147589425803030e-03
7.345883795752794487e-03
7.353620002079730433e-03
7.361356208406832913e-03
7.369090109547116185e-03
7.376826315874052131e-03
7.384562522201043588e-03
7.392298728527979534e-03
7.400034934855026503e-03
7.407768835995309775e-03
7.415505042322356744e-03
7.423241248649348201e-03
7.430977454976339658e-03
7.438711356116678441e-03
7.446447562443669899e-03
7.454183768770633600e-03
7.461919975097652813e-03
7.469656181424588759e-03
7.477390082564983054e-03
7.485126288891863489e-03
7.492862495218910457e-03
7.500598701545957425e-03
7.508332602686268453e-03
7.516068809013232155e-03
7.523805015340223612e-03
7.531541221667270580e-03
7.539277427994206526e-03
7.547011329134573066e-03
7.554747535461481256e-03
7.562483741788528224e-03
7.570219948115519681e-03
7.577953849255858465e-03
7.585690055582877678e-03
7.593426261909841379e-03
7.601162468236805081e-03
7.608898674563824294e-03
7.616632575704163077e-03
7.624368782031154534e-03
7.632104988358145992e-03
7.639841194685109693e-03
7.647575095825448477e-03
7.655311302152467690e-03
7.663047508479403636e-03
7.670783714806395093e-03
7.678519921133414305e-03
7.686253822273780845e-03
7.693990028600772302e-03
7.701726234927736003e-03
7.709462441254727461e-03
7.717198647581691162e-03
7.724932548722029946e-03
7.732668755049132425e-03
7.740404961376012860e-03
7.748141167702948806e-03
7.755875068843370856e-03
7.763611275170306802e-03
7.771347481497326015e-03
7.779083687824372983e-03
7.786819894151308930e-03
7.794553795291647713e-03
7.802290001618639170e-03
7.810026207945658383e-03
7.817762414272622085e-03
7.825496315412960868e-03
7.833232521739896814e-03
7.840968728066971538e-03
7.848704934393907484e-03
7.856441140720954452e-03
7.864175041861293236e-03
7.871911248188256938e-03
7.879647454515248395e-03
7.887383660842239852e-03
7.895117561982578636e-03
7.902853768309570093e-03
7.910589974636506039e-03
7.918326180963525251e-03
7.926062387290516709e-03
7.933796288430883248e-03
7.941532494757874705e-03
7.949268701084838407e-03
7.957004907411857619e-03
7.964738808552140892e-03
7.972475014879132349e-03
7.980211221206123806e-03
7.987947427533115263e-03
7.995683633860162232e-03
8.003417535000528771e-03
8.011153741327436961e-03
8.018889947654483930e-03
8.026626153981364364e-03
8.034360055121786415e-03
8.042096261448805627e-03
8.049832467775713818e-03
8.057568674102677519e-03
8.065304880429668977e-03
8.073038781570091027e-03
8.080774987897054729e-03
8.088511194223990675e-03
8.096247400551009887e-03
8.103981301691376427e-03
8.111717508018367884e-03
8.119453714345414852e-03
8.127189920672295287e-03
8.134926126999286744e-03
8.142660028139681039e-03
8.150396234466672496e-03
8.158132440793663953e-03
8.165868647120655410e-03
8.173602548260938683e-03
8.181338754587930140e-03
8.189074960914921597e-03
8.196811167241913054e-03
8.204547373568932267e-03
8.212281274709243295e-03
8.220017481036262508e-03
8.227753687363198454e-03
8.235489893690189911e-03
8.243223794830500939e-03
8.250960001157547907e-03
8.258696207484567120e-03
8.266432413811530822e-03
8.274168620138522279e-03
8.281902521278833307e-03
8.289638727605880275e-03
8.297374933932788466e-03
8.305111140259779923e-03
8.312845041400174217e-03
8.320581247727165675e-03
8.328317454054101621e-03
8.336053660381148589e-03
8.343789866708112291e-03
8.351523767848478830e-03
8.359259974175442531e-03
8.366996180502406233e-03
8.374732386829397690e-03
8.382466287969736474e-03
8.390202494296727931e-03
8.397938700623747144e-03
8.405674906950683090e-03
8.413411113277757813e-03
8.421145014418124353e-03
8.428881220745004788e-03
8.436617427072079511e-03
8.444353633399043213e-03
8.452087534539354241e-03
8.459823740866345698e-03
8.467559947193337155e-03
8.475296153520328613e-03
8.483032359847264559e-03
8.490766260987631098e-03
8.498502467314622555e-03
8.506238673641586256e-03
8.513974879968633225e-03
8.521708781108972008e-03
8.529444987435963466e-03
8.537181193762954923e-03
8.544917400089890869e-03
8.552653606416882326e-03
8.560387507557248865e-03
8.568123713884295833e-03
8.575859920211204024e-03
8.583596126538195481e-03
8.591332332865186938e-03
8.599066234005581233e-03
8.606802440332544935e-03
8.614538646659508636e-03
8.622274852986500093e-03
8.630008754126838877e-03
8.637744960453830334e-03
8.645481166780849547e-03
8.653217373107813248e-03
8.660953579434804706e-03
8.668687480575087978e-03
8.676423686902134946e-03
8.684159893229126403e-03
8.691896099556145616e-03
8.699630000696401133e-03
8.707366207023448101e-03
8.715102413350439559e-03
8.722838619677375505e-03
8.730574826004422473e-03
8.738308727144761257e-03
8.746044933471752714e-03
8.753781139798716415e-03
8.761517346125680117e-03
8.769251247266018900e-03
8.776987453593065869e-03
8.784723659920057326e-03
8.792459866247021028e-03
8.800196072574040240e-03
8.807929973714323513e-03
8.815666180041342725e-03
8.823402386368306427e-03
8.831138592695297884e-03
8.838872493835636668e-03
8.846608700162628125e-03
8.854344906489619582e-03
8.862081112816694306e-03
8.869817319143602496e-03
8.877551220283996791e-03
8.885287426610932737e-03
8.893023632937868683e-03
8.900759839264943407e-03
8.908493740405309946e-03
8.916229946732245892e-03
8.923966153059154083e-03
8.931702359386201051e-03
8.939438565713192508e-03
8.947172466853559047e-03
8.954908673180494993e-03
8.962644879507541962e-03
8.970381085834477908e-03
8.978114986974872203e-03
8.985851193301835904e-03
8.993587399628855117e-03
9.001323605955791063e-03
9.009059812282782520e-03
9.016793713423149059e-03
9.024529919750112761e-03
9.032266126077104218e-03
9.040002332404095675e-03
9.047736233544489970e-03
9.055472439871481427e-03
9.063208646198417373e-03
9.070944852525408830e-03
9.078681058852428043e-03
9.086414959992711315e-03
9.094151166319730528e-03
9.101887372646721985e-03
9.109623578973713443e-03
9.117357480114052226e-03
9.125093686440988172e-03
9.132829892768007385e-03
9.140566099095054353e-03
9.148302305422018055e-03
9.156036206562356838e-03
9.163772412889348296e-03
9.171508619216339753e-03
9.179244825543275699e-03
9.186978726683642238e-03
9.194714933010661451e-03
9.202451139337652908e-03
9.210187345664644365e-03
9.217923551991635822e-03
9.225657453131946850e-03
9.233393659458938307e-03
9.241129865785957520e-03
9.248866072112893466e-03
9.256599973253287761e-03
9.264336179580251462e-03
9.272072385907242920e-03
9.279808592234151110e-03
9.287544798561198078e-03
9.295278699701592373e-03
9.303014906028556075e-03
9.310751112355519776e-03
9.318487318682566745e-03
9.326221219822905528e-03
9.333957426149869230e-03
9.341693632476832931e-03
9.349429838803796633e-03
9.357166045130815846e-03
9.364899946271154629e-03
9.372636152598173842e-03
9.380372358925082032e-03
9.388108565252101245e-03
9.395844771579175969e-03
9.403578672719486997e-03
9.411314879046450699e-03
9.419051085373386645e-03
9.426787291700433613e-03
9.434521192840827908e-03
9.442257399167708343e-03
9.449993605494699800e-03
9.457729811821663501e-03
9.465466018148738225e-03
9.473199919289077009e-03
9.480936125616040711e-03
9.488672331943032168e-03
9.496408538269968114e-03
9.504142439410390164e-03
9.511878645737326110e-03
9.519614852064262056e-03
9.527351058391253513e-03
9.535087264718300482e-03
9.542821165858694776e-03
9.550557372185630722e-03
9.558293578512622179e-03
9.566029784839641392e-03
9.573763685979952420e-03
9.581499892306916122e-03
9.589236098633963090e-03
9.596972304960926792e-03
9.604708511287918249e-03
9.612442412428201521e-03
9.620178618755248490e-03
9.627914825082184436e-03
9.635651031409231404e-03
9.643384932549486921e-03
9.651121138876561645e-03
9.658857345203497591e-03
9.666593551530489048e-03
9.674329757857480505e-03
9.682063658997847044e-03
9.689799865324810746e-03
9.697536071651802203e-03
9.705272277978849171e-03
9.713006179119132444e-03
9.720742385446123901e-03
9.728478591773170869e-03
9.736214798100106815e-03
9.743951004427126028e-03
9.751684905567464812e-03
9.759421111894428513e-03
9.767157318221419970e-03
9.774893524548383672e-03
9.782627425688750211e-03
9.790363632015741668e-03
9.798099838342705370e-03
9.805836044669724583e-03
9.813572250996660529e-03
9.821306152137082579e-03
9.829042358464129547e-03
9.836778564791037738e-03
9.844514771118084706e-03
9.852248672258367979e-03
9.859984878585303925e-03
9.867721084912295382e-03
9.875457291239314594e-03
9.883193497566333807e-03
9.890927398706617080e-03
9.898663605033664048e-03
9.906399811360627750e-03
9.914136017687646962e-03
9.921869918827985746e-03
9.929606125154921692e-03
9.937342331481913149e-03
9.945078537808876851e-03
9.952814744135923819e-03
9.960548645276262603e-03
9.968284851603281815e-03
9.976021057930245517e-03
9.983757264257209219e-03
9.991491165397575758e-03
9.999227371724567215e-03
1.000696357805153092e-02
1.001469978437852237e-02
1.002243599070545832e-02
1.003016989184579710e-02
1.003790609817281632e-02
1.004564230449983553e-02
1.005337851082677147e-02
1.006111241196716577e-02
1.006884861829415723e-02
1.007658482462112093e-02
1.008432103094814014e-02
1.009205723727507609e-02
1.009979113841541487e-02
1.010752734474246184e-02
1.011526355106939778e-02
1.012299975739638924e-02
1.013073365853675578e-02
1.013846986486374724e-02
1.014620607119073870e-02
1.015394227751775791e-02
1.016167848384469385e-02
1.016941238498506039e-02
1.017714859131202410e-02
1.018488479763907106e-02
1.019262100396595150e-02
1.020035490510640130e-02
1.020809111143336501e-02
1.021582731776030095e-02
1.022356352408729241e-02
1.023129973041425611e-02
1.023903363155465041e-02
1.024676983788166962e-02
1.025450604420866108e-02
1.026224225053562478e-02
1.026997845686261623e-02
1.027771235800295502e-02
1.028544856432989096e-02
1.029318477065693793e-02
1.030092097698392939e-02
1.030865487812426817e-02
1.031639108445125963e-02
1.032412729077814006e-02
1.033186349710524254e-02
1.033959970343217849e-02
1.034733360457251727e-02
1.035506981089953649e-02
1.036280601722650019e-02
1.037054222355354716e-02
1.037827612469388594e-02
1.038601233102087740e-02
1.039374853734786885e-02
1.040148474367480480e-02
1.040922095000179626e-02
1.041695485114213504e-02
1.042469105746918201e-02
1.043242726379611796e-02
1.044016347012310941e-02
1.044789737126344820e-02
1.045563357759043965e-02
1.046336978391743111e-02
1.047110599024442257e-02
1.047884219657135851e-02
1.048657609771169730e-02
1.049431230403868875e-02
1.050204851036570797e-02
1.050978471669272718e-02
1.051751861783306596e-02
1.052525482416000191e-02
1.053299103048704888e-02
1.054072723681398482e-02
1.054846344314103179e-02
1.055619734428128731e-02
1.056393355060830652e-02
1.057166975693535349e-02
1.057940596326234495e-02
1.058713986440268373e-02
1.059487607072967519e-02
1.060261227705661113e-02
1.061034848338360259e-02
1.061808468971062180e-02
1.062581859085093283e-02
1.063355479717797980e-02
1.064129100350491575e-02
1.064902720983193496e-02
1.065676111097224599e-02
1.066449731729923744e-02
1.067223352362625666e-02
1.067996972995319260e-02
1.068770593628015630e-02
1.069543983742055060e-02
1.070317604374754206e-02
1.071091225007453351e-02
1.071864845640146946e-02
1.072638235754186375e-02
1.073411856386888297e-02
1.074185477019584667e-02
1.074959097652283813e-02
1.075732718284977407e-02
1.076506108399016837e-02
1.077279729031715982e-02
1.078053349664412353e-02
1.078826970297114274e-02
1.079600360411142601e-02
1.080373981043844522e-02
1.081147601676540893e-02
1.081921222309242814e-02
1.082694842941939184e-02
1.083468233055978613e-02
1.084241853688674984e-02
1.085015474321368578e-02
1.085789094954076051e-02
1.086562485068104378e-02
1.087336105700803524e-02
1.088109726333508220e-02
1.088883346966199039e-02
1.089656967598900961e-02
1.090430357712934839e-02
1.091203978345631209e-02
1.091977598978330355e-02
1.092751219611032276e-02
1.093524609725066155e-02
1.094298230357765300e-02
1.095071850990461670e-02
1.095845471623163592e-02
1.096619092255851635e-02
1.097392712888556332e-02
1.098165872483930494e-02
1.098939493116629640e-02
1.099713113749328786e-02
1.100486734382027931e-02
1.101260355014721526e-02
1.102033975647420672e-02
1.102807596280125368e-02
1.103581216912818963e-02
1.104354837545512558e-02
1.105127997140886720e-02
1.105901617773585865e-02
1.106675238406285011e-02
1.107448859038978606e-02
1.108222479671683303e-02
1.108996100304379673e-02
1.109769720937081594e-02
1.110543341569780740e-02
1.111316962202474334e-02
1.112090121797854048e-02
1.112863742430547642e-02
1.113637363063246788e-02
1.114410983695945934e-02
1.115184604328645079e-02
1.115958224961341450e-02
1.116731845594043371e-02
1.117505466226739741e-02
1.118279086859441662e-02
1.119052246454810273e-02
1.119825867087514970e-02
1.120599487720208565e-02
1.121373108352902159e-02
1.122146728985604081e-02
1.122920349618294900e-02
1.123693970250988494e-02
1.124467590883701518e-02
1.125241211516392337e-02
1.126014371111772050e-02
1.126787991744471196e-02
1.127561612377164790e-02
1.128335233009863936e-02
1.129108853642565857e-02
1.129882474275262227e-02
1.130656094907964149e-02
1.131429715540657743e-02
1.132203336173359665e-02
1.132976495768731051e-02
1.133750116401427421e-02
1.134523737034126567e-02
1.135297357666825713e-02
1.136070978299524858e-02
1.136844598932221229e-02
1.137618219564917599e-02
1.138391840197616744e-02
1.139165460830315890e-02
1.139938620425690052e-02
1.140712241058389198e-02
1.141485861691085568e-02
1.142259482323787489e-02
1.143033102956486635e-02
1.143806723589183005e-02
1.144580344221879376e-02
1.145353964854578521e-02
1.146127585487277667e-02
1.146900745082651829e-02
1.147674365715350975e-02
1.148447986348044569e-02
1.149221606980749266e-02
1.149995227613448412e-02
1.150768848246142007e-02
1.151542468878835601e-02
1.152316089511540298e-02
1.153089710144239444e-02
1.153862869739610830e-02
1.154636490372307200e-02
1.155410111005006346e-02
1.156183731637705492e-02
1.156957352270404638e-02
1.157730972903101008e-02
1.158504593535797378e-02
1.159278214168499299e-02
1.160051834801201220e-02
1.160824994396569831e-02
1.161598615029274528e-02
1.162372235661962572e-02
1.163145856294667269e-02
1.163919476927363639e-02
1.164693097560060009e-02
1.165466718192764706e-02
1.166240338825461076e-02
1.167013959458157446e-02
1.167787119053526057e-02
1.168560739686225203e-02
1.169334360318927124e-02
1.170107980951629045e-02
1.170881601584322640e-02
1.171655222217027337e-02
1.172428842849720931e-02
1.173202463482420077e-02
1.173976084115116447e-02
1.174749243710493385e-02
1.175522864343186979e-02
1.176296484975888901e-02
1.177070105608588046e-02
1.177843726241289968e-02
1.178617346873983562e-02
1.179390967506677157e-02
1.180164588139370752e-02
1.180938208772078224e-02
1.181711368367446835e-02
1.182484989000148756e-02
1.183258609632847902e-02
1.184032230265544272e-02
1.184805850898246193e-02
1.185579471530945339e-02
1.186353092163638934e-02
1.187126712796343631e-02
1.187900333429034450e-02
1.188673493024411387e-02
1.189447113657110533e-02
1.190220734289804128e-02
1.190994354922503273e-02
1.191767975555205195e-02
1.192541596187907116e-02
1.193315216820595159e-02
1.194088837453299856e-02
1.194862458086001777e-02
1.195635617681367613e-02
1.196409238314066759e-02
1.197182858946765904e-02
1.197956479579465050e-02
1.198730100212158645e-02
1.199503720844863341e-02
1.200277341477559712e-02
1.201050962110258857e-02
1.201824582742955227e-02
1.202597742338334941e-02
1.203371362971034086e-02
1.204144983603727681e-02
1.204918604236421276e-02
1.205692224869125972e-02
1.206465845501825118e-02
1.207239466134527039e-02
1.208013086767220634e-02
1.208786707399922555e-02
1.209559866995288391e-02
1.210333487627990312e-02
1.211107108260683907e-02
1.211880728893388603e-02
1.212654349526084974e-02
1.213427970158781344e-02
1.214201590791480490e-02
1.214975211424176860e-02
1.215748832056878781e-02
1.216522452689575151e-02
1.217295612284952089e-02
1.218069232917651235e-02
1.218842853550344829e-02
1.219616474183038424e-02
1.220390094815745896e-02
1.221163715448439491e-02
1.221937336081141412e-02
1.222710956713840558e-02
1.223484577346536928e-02
1.224257736941908314e-02
1.225031357574607460e-02
1.225804978207301055e-02
1.226578598840005752e-02
1.227352219472704897e-02
1.228125840105404043e-02
1.228899460738097638e-02
1.229673081370796783e-02
1.230446702003495929e-02
1.231219861598867316e-02
1.231993482231566461e-02
1.232767102864268383e-02
1.233540723496967528e-02
1.234314344129661123e-02
1.235087964762365820e-02
1.235861585395064965e-02
1.236635206027758560e-02
1.237408826660454930e-02
1.238181986255831868e-02
1.238955606888533789e-02
1.239729227521230159e-02
1.240502848153923754e-02
1.241276468786622900e-02
1.242050089419322045e-02
1.242823710052021191e-02
1.243597330684720337e-02
1.244370951317413931e-02
1.245144110912793645e-02
1.245917731545487239e-02
1.246691352178186385e-02
1.247464972810885531e-02
1.248238593443584676e-02
1.249012214076283822e-02
1.249785834708980192e-02
1.250559455341673787e-02
1.251333075974378484e-02
1.252106235569749870e-02
1.252879856202451792e-02
1.253653476835148162e-02
1.254427097467847307e-02
1.255200718100538126e-02
1.255974338733242823e-02
1.256747959365939193e-02
1.257521579998638339e-02
1.258295200631331934e-02
1.259068360226711647e-02
1.259841980859410793e-02
1.260615601492101612e-02
1.261389222124806309e-02
1.262162842757502679e-02
1.262936463390204600e-02
1.263710084022900970e-02
1.264483704655597340e-02
1.265257325288299262e-02
1.266030484883665097e-02
1.266804105516372569e-02
1.267577726149063388e-02
1.268351346781765310e-02
1.269124967414464455e-02
1.269898588047163601e-02
1.270672208679862747e-02
1.271445829312556342e-02
1.272219449945255487e-02
1.272992609540635200e-02
1.273766230173323244e-02
1.274539850806022390e-02
1.275313471438727086e-02
1.276087092071420681e-02
1.276860712704125378e-02
1.277634333336824524e-02
1.278407953969515343e-02
1.279181574602214488e-02
1.279954734197591426e-02
1.280728354830293347e-02
1.281501975462986942e-02
1.282275596095677761e-02
1.283049216728388009e-02
1.283822837361078828e-02
1.284596457993780749e-02
1.285370078626482671e-02
1.286143699259173490e-02
1.286916858854550427e-02
1.287690479487246797e-02
1.288464100119945943e-02
1.289237720752645089e-02
1.290011341385344235e-02
1.290784962018037829e-02
1.291558582650736975e-02
1.292332203283436121e-02
1.293105823916135266e-02
1.293878983511509428e-02
1.294652604144205799e-02
1.295426224776907720e-02
1.296199845409606866e-02
1.296973466042306011e-02
1.297747086675005157e-02
1.298520707307698752e-02
1.299294327940397897e-02
1.300067948573102594e-02
1.300841108168468430e-02
1.301614728801164800e-02
1.302388349433863945e-02
1.303161970066563091e-02
1.303935590699262237e-02
1.304709211331964158e-02
1.305482831964657753e-02
1.306256452597359674e-02
1.307030073230058820e-02
1.307803232825432982e-02
1.308576853458126577e-02
1.309350474090820171e-02
1.310124094723524868e-02
1.310897715356221238e-02
1.311671335988928710e-02
1.312444956621625081e-02
1.313218577254321451e-02
1.313992197887015045e-02
1.314765357482394759e-02
1.315538978115093904e-02
1.316312598747790275e-02
1.317086219380486645e-02
1.317859840013180239e-02
1.318633460645879385e-02
1.319407081278578531e-02
1.320180701911280452e-02
1.320954322543982373e-02
1.321727482139350984e-02
1.322501102772055681e-02
1.323274723404746500e-02
1.324048344037451197e-02
1.324821964670144792e-02
1.325595585302846713e-02
1.326369205935540307e-02
1.327142826568239453e-02
1.327916447200938599e-02
1.328689606796304434e-02
1.329463227429011907e-02
1.330236848061711052e-02
1.331010468694407423e-02
1.331784089327106568e-02
1.332557709959802938e-02
1.333331330592496533e-02
1.334104951225201230e-02
1.334878571857892049e-02
1.335651731453263436e-02
1.336425352085970908e-02
1.337198972718664503e-02
1.337972593351366424e-02
1.338746213984065569e-02
1.339519834616764715e-02
1.340293455249461085e-02
1.341067075882157456e-02
1.341840696514856601e-02
1.342613856110233539e-02
1.343387476742924358e-02
1.344161097375629055e-02
1.344934718008322649e-02
1.345708338641021795e-02
1.346481959273720941e-02
1.347255579906422862e-02
1.348029200539119232e-02
1.348802821171812827e-02
1.349575980767189765e-02
1.350349601399886135e-02
1.351123222032588056e-02
1.351896842665287202e-02
1.352670463297983572e-02
1.353444083930682718e-02
1.354217704563381863e-02
1.354991325196081009e-02
1.355764945828780155e-02
1.356538105424148766e-02
1.357311726056847911e-02
1.358085346689547057e-02
1.358858967322246203e-02
1.359632587954945349e-02
1.360406208587644494e-02
1.361179829220340864e-02
1.361953449853042786e-02
1.362727070485736380e-02
1.363500230081110542e-02
1.364273850713812464e-02
1.365047471346508834e-02
1.365821091979205204e-02
1.366594712611901574e-02
1.367368333244603495e-02
1.368141953877299866e-02
1.368915574509999011e-02
1.369689195142698157e-02
1.370462354738063993e-02
1.371235975370768689e-02
1.372009596003467835e-02
1.372783216636164205e-02
1.373556837268863351e-02
1.374330457901568048e-02
1.375104078534267193e-02
1.375877699166960788e-02
1.376651319799657158e-02
1.377424940432353528e-02
1.378198100027727691e-02
1.378971720660421285e-02
1.379745341293120431e-02
1.380518961925822352e-02
1.381292582558524273e-02
1.382066203191217868e-02
1.382839823823911463e-02
1.383613444456616159e-02
1.384387065089320856e-02
1.385160224684689467e-02
1.385933845317383062e-02
1.386707465950087759e-02
1.387481086582781353e-02
1.388254707215486050e-02
1.389028327848179645e-02
1.389801948480878790e-02
1.390575569113577936e-02
1.391349189746274306e-02
1.392122349341651244e-02
1.392895969974350390e-02
1.393669590607046760e-02
1.394443211239743130e-02
1.395216831872439500e-02
1.395990452505138646e-02
1.396764073137843343e-02
1.397537693770534162e-02
1.398311314403236083e-02
1.399084473998610245e-02
1.399858094631306615e-02
1.400631715264011312e-02
1.401405335896699356e-02
1.402178956529398501e-02
1.402952577162105974e-02
1.403726197794802344e-02
1.404499818427495939e-02
1.405273439060189533e-02
1.406046598655566471e-02
1.406820219288262841e-02
1.407593839920961987e-02
1.408367460553661132e-02
1.409141081186360278e-02
1.409914701819062199e-02
1.410688322451758570e-02
1.411461943084452164e-02
1.412235563717154085e-02
1.413008723312525472e-02
1.413782343945230169e-02
1.414555964577920988e-02
1.415329585210622909e-02
1.416103205843322055e-02
1.416876826476021201e-02
1.417650447108723122e-02
1.418424067741419492e-02
1.419197688374113087e-02
1.419970847969490024e-02
1.420744468602183619e-02
1.421518089234879989e-02
1.422291709867584686e-02
1.423065330500283832e-02
1.423838951132982977e-02
1.424612571765682123e-02
1.425386192398375718e-02
1.426159813031080414e-02
1.426932972626451801e-02
1.427706593259150947e-02
1.428480213891838990e-02
1.429253834524540911e-02
1.430027455157245608e-02
1.430801075789944754e-02
1.431574696422643900e-02
1.432348317055337494e-02
1.433121937688036640e-02
1.433895097283413578e-02
1.434668717916109948e-02
1.435442338548806318e-02
1.436215959181502688e-02
1.436989579814201834e-02
1.437763200446895429e-02
1.438536821079602901e-02
1.439310441712293720e-02
1.440084062345001192e-02
1.440857221940364252e-02
1.441630842573066174e-02
1.442404463205765319e-02
1.443178083838464465e-02
1.443951704471163611e-02
1.444725325103862756e-02
1.445498945736559127e-02
1.446272566369255497e-02
1.447046187001954642e-02
1.447819346597331580e-02
1.448592967230027950e-02
1.449366587862729872e-02
1.450140208495420691e-02
1.450913829128119836e-02
1.451687449760821758e-02
1.452461070393518128e-02
1.453234691026217273e-02
1.454008311658910868e-02
1.454781471254290581e-02
1.455555091886984176e-02
1.456328712519683322e-02
1.457102333152382467e-02
1.457875953785087164e-02
1.458649574417783534e-02
1.459423195050479904e-02
1.460196815683179050e-02
1.460970436315878196e-02
1.461743595911249582e-02
1.462517216543951504e-02
1.463290837176645098e-02
1.464064457809341468e-02
1.464838078442040614e-02
1.465611699074739760e-02
1.466385319707441681e-02
1.467158940340140827e-02
1.467932560972828870e-02
1.468705720568211359e-02
1.469479341200907729e-02
1.470252961833598548e-02
1.471026582466306021e-02
1.471800203099005167e-02
1.472573823731704312e-02
1.473347444364397907e-02
1.474121064997097053e-02
1.474894685629804525e-02
1.475667845225173136e-02
1.476441465857869506e-02
1.477215086490563101e-02
1.477988707123267798e-02
1.478762327755955841e-02
1.479535948388660538e-02
1.480309569021359684e-02
1.481083189654058829e-02
1.481856810286757975e-02
1.482629969882132137e-02
1.483403590514825732e-02
1.484177211147527653e-02
1.484950831780226799e-02
1.485724452412923169e-02
1.486498073045622315e-02
1.487271693678315909e-02
1.488045314311015055e-02
1.488818934943719752e-02
1.489592094539088363e-02
1.490365715171787508e-02
1.491139335804486654e-02
1.491912956437185800e-02
1.492686577069884946e-02
1.493460197702584091e-02
1.494233818335283237e-02
1.495007438967976832e-02
1.495781059600675977e-02
1.496554219196044588e-02
1.497327839828746510e-02
1.498101460461448431e-02
1.498875081094142026e-02
1.499648701726846722e-02
1.500422322359540317e-02
1.501195942992236687e-02
1.501969563624938608e-02
1.502743184257637754e-02
1.503516343853006365e-02
1.504289964485699960e-02
1.505063585118401881e-02
1.505837205751101027e-02
1.506610826383800172e-02
1.507384447016502094e-02
1.508158067649201239e-02
1.508931688281894834e-02
1.509705308914596755e-02
1.510478468509968142e-02
1.511252089142667288e-02
1.512025709775366433e-02
1.512799330408062803e-02
1.513572951040759174e-02
1.514346571673458319e-02
1.515120192306157465e-02
1.515893812938856611e-02
1.516667433571555756e-02
1.517440593166929919e-02
1.518214213799629064e-02
1.518987834432328210e-02
1.519761455065021805e-02
1.520535075697726501e-02
1.521308696330420096e-02
1.522082316963119242e-02
1.522855937595815612e-02
1.523629558228514758e-02
1.524402717823886144e-02
1.525176338456585290e-02
1.525949959089289987e-02
1.526723579721989132e-02
1.527497200354688278e-02
1.528270820987381873e-02
1.529044441620078243e-02
1.529818062252774613e-02
1.530591682885476534e-02
1.531364842480847921e-02
1.532138463113552618e-02
1.532912083746243437e-02
1.533685704378945358e-02
1.534459325011638953e-02
1.535232945644338098e-02
1.536006566277040020e-02
1.536780186909736390e-02
1.537553807542438311e-02
1.538326967137804147e-02
1.539100587770503292e-02
1.539874208403205214e-02
1.540647829035907135e-02
1.541421449668603505e-02
1.542195070301305426e-02
1.542968690933999021e-02
1.543742311566703718e-02
1.544515932199402863e-02
1.545289552832093682e-02
1.546062712427470620e-02
1.546836333060164215e-02
1.547609953692863360e-02
1.548383574325568057e-02
1.549157194958261652e-02
1.549930815590955246e-02
1.550704436223659943e-02
1.551478056856359089e-02
1.552251677489052684e-02
1.553024837084426846e-02
1.553798457717131543e-02
1.554572078349825137e-02
1.555345698982521507e-02
1.556119319615223429e-02
1.556892940247922574e-02
1.557666560880618944e-02
1.558440181513318090e-02
1.559213802146014460e-02
1.559986961741388622e-02
1.560760582374084993e-02
1.561534203006781363e-02
1.562307823639480509e-02
1.563081444272179654e-02
1.563855064904881575e-02
1.564628685537577946e-02
1.565402306170274316e-02
1.566175926802976237e-02
1.566949086398344848e-02
1.567722707031046769e-02
1.568496327663745915e-02
1.569269948296442285e-02
1.570043568929138655e-02
1.570817189561840577e-02
1.571590810194539722e-02
1.572364430827241644e-02
1.573138051459932463e-02
1.573911211055306625e-02
1.574684831688005771e-02
1.575458452320704916e-02
1.576232072953404062e-02
1.577005693586100432e-02
1.577779314218805129e-02
1.578552934851498724e-02
1.579326555484195094e-02
1.580100176116897015e-02
1.580873335712268402e-02
1.581646956344964772e-02
1.582420576977666693e-02
1.583194197610365839e-02
1.583967818243064984e-02
1.584741438875761355e-02
1.585515059508457725e-02
1.586288680141156870e-02
1.587062300773856016e-02
1.587835460369230178e-02
1.588609081001923773e-02
1.589382701634622919e-02
1.590156322267319289e-02
1.590929942900021210e-02
1.591703563532720356e-02
1.592477184165416726e-02
1.593250804798115872e-02
1.594024425430820568e-02
1.594797585026191955e-02
1.595571205658885550e-02
1.596344826291584695e-02
1.597118446924281066e-02
1.597892067556982987e-02
1.598665688189682133e-02
1.599439308822378503e-02
1.600212929455072097e-02
1.600986550087768467e-02
1.601759709683148181e-02
1.602533330315847326e-02
1.603306950948546472e-02
1.604080571581242842e-02
1.604854192213939212e-02
1.605627812846635583e-02
1.606401433479337504e-02
1.607175054112036650e-02
1.607948674744730244e-02
1.608721834340104406e-02
1.609495454972803552e-02
1.610269075605502698e-02
1.611042696238201843e-02
1.611816316870898214e-02
1.612589937503600135e-02
1.613363558136296505e-02
1.614137178768992875e-02
1.614910799401692021e-02
1.615683958997066183e-02
1.616457579629765329e-02
1.617231200262464474e-02
1.618004820895160845e-02
1.618778441527857215e-02
1.619552062160561912e-02
1.620325682793261057e-02
1.621099303425954652e-02
1.621872924058659349e-02
1.622646083654027960e-02
1.623419704286727105e-02
1.624193324919420700e-02
1.624966945552125397e-02
1.625740566184824543e-02
1.626514186817515362e-02
1.627287807450217283e-02
1.628061428082916429e-02
1.628835048715612799e-02
1.629608208310989736e-02
1.630381828943686107e-02
1.631155449576385252e-02
1.631929070209078847e-02
1.632702690841786319e-02
1.633476311474477138e-02
1.634249932107181835e-02
1.635023552739872654e-02
1.635797173372580127e-02
1.636570332967945962e-02
1.637343953600656210e-02
1.638117574233349805e-02
1.638891194866043399e-02
1.639664815498742545e-02
1.640438436131444466e-02
1.641212056764138061e-02
1.641985677396839982e-02
1.642759298029539128e-02
1.643532457624907739e-02
1.644306078257601333e-02
1.645079698890306030e-02
1.645853319522999625e-02
1.646626940155704322e-02
1.647400560788403467e-02
1.648174181421102613e-02
1.648947802053796208e-02
1.649721422686495353e-02
1.650494582281863964e-02
1.651268202914568661e-02
1.652041823547262256e-02
1.652815444179966953e-02
1.653589064812666098e-02
1.654362685445362469e-02
1.655136306078053288e-02
1.655909926710757984e-02
1.656683547343457130e-02
1.657456706938825741e-02
1.658230327571519336e-02
1.659003948204224033e-02
1.659777568836920403e-02
1.660551189469619549e-02
1.661324810102321470e-02
1.662098430735015064e-02
1.662872051367719761e-02
1.663645672000407805e-02
1.664418831595787518e-02
1.665192452228489439e-02
1.665966072861185809e-02
1.666739693493884955e-02
1.667513314126584101e-02
1.668286934759283247e-02
1.669060555391985168e-02
1.669834176024681538e-02
1.670607796657380684e-02
1.671380956252754846e-02
1.672154576885448440e-02
1.672928197518147586e-02
1.673701818150841181e-02
1.674475438783543102e-02
1.675249059416239472e-02
1.676022680048941393e-02
1.676796300681637764e-02
1.677569921314339685e-02
1.678343080909705520e-02
1.679116701542407442e-02
1.679890322175106587e-02
1.680663942807808509e-02
1.681437563440502103e-02
1.682211184073201249e-02
1.682984804705897619e-02
1.683758425338599540e-02
1.684532045971295910e-02
1.685305205566667297e-02
1.686078826199366443e-02
1.686852446832065588e-02
1.687626067464759183e-02
1.688399688097463880e-02
1.689173308730163026e-02
1.689946929362856620e-02
1.690720549995552990e-02
1.691494170628257687e-02
1.692267330223629074e-02
1.693040950856325444e-02
1.693814571489021814e-02
1.694588192121720960e-02
1.695361812754425657e-02
1.696135433387124802e-02
1.696909054019818397e-02
1.697682674652517543e-02
1.698456295285216688e-02
1.699229454880590851e-02
1.700003075513289996e-02
1.700776696145980815e-02
1.701550316778685512e-02
1.702323937411376331e-02
1.703097558044081028e-02
1.703871178676780174e-02
1.704644799309473768e-02
1.705418419942178465e-02
1.706191579537547076e-02
1.706965200170246222e-02
1.707738820802942592e-02
1.708512441435641738e-02
1.709286062068343659e-02
1.710059682701037254e-02
1.710833303333736399e-02
1.711606923966441096e-02
1.712380544599137466e-02
1.713154165231836612e-02
1.713927324827202447e-02
1.714700945459901593e-02
1.715474566092597963e-02
1.716248186725302660e-02
1.717021807357999030e-02
1.717795427990700952e-02
1.718569048623391771e-02
1.719342669256093692e-02
1.720116289888795613e-02
1.720889449484164224e-02
1.721663070116868921e-02
1.722436690749562516e-02
1.723210311382267212e-02
1.723983932014955256e-02
1.724757552647659953e-02
1.725531173280359098e-02
1.726304793913058244e-02
1.727078414545754614e-02
1.727851574141128776e-02
1.728625194773822371e-02
1.729398815406524292e-02
1.730172436039220663e-02
1.730946056671919808e-02
1.731719677304616178e-02
1.732493297937309773e-02
1.733266918570017245e-02
1.734040539202713616e-02
1.734813698798087778e-02
1.735587319430781372e-02
1.736360940063483294e-02
1.737134560696185215e-02
1.737908181328878809e-02
1.738681801961583506e-02
1.739455422594279876e-02
1.740229043226976247e-02
1.741002663859669841e-02
1.741775823455041228e-02
1.742549444087748700e-02
1.743323064720442295e-02
1.744096685353141440e-02
1.744870305985837811e-02
1.745643926618545283e-02
1.746417547251233326e-02
1.747191167883938023e-02
1.747964788516634393e-02
1.748737948112005780e-02
1.749511568744702150e-02
1.750285189377404071e-02
1.751058810010100442e-02
1.751832430642796812e-02
1.752606051275495957e-02
1.753379671908200654e-02
1.754153292540899800e-02
1.754926913173598946e-02
1.755700072768967557e-02
1.756473693401666702e-02
1.757247314034365848e-02
1.758020934667064994e-02
1.758794555299761364e-02
1.759568175932463285e-02
1.760341796565162431e-02
1.761115417197861577e-02
1.761889037830555171e-02
1.762662197425929334e-02
1.763435818058628479e-02
1.764209438691327625e-02
1.764983059324023995e-02
1.765756679956720365e-02
1.766530300589425062e-02
1.767303921222115881e-02
1.768077541854817802e-02
1.768851162487514173e-02
1.769624322082885559e-02
1.770397942715581929e-02
1.771171563348283851e-02
1.771945183980982996e-02
1.772718804613682142e-02
1.773492425246381288e-02
1.774266045879077658e-02
1.775039666511776804e-02
1.775813287144478725e-02
1.776586446739847336e-02
1.777360067372546482e-02
1.778133688005240076e-02
1.778907308637944773e-02
1.779680929270643919e-02
1.780454549903337513e-02
1.781228170536031108e-02
1.782001791168735805e-02
1.782775411801429399e-02
1.783548571396811888e-02
1.784322192029505483e-02
1.785095812662207404e-02
1.785869433294900999e-02
1.786643053927600144e-02
1.787416674560296515e-02
1.788190295192998436e-02
1.788963915825692030e-02
1.789737536458399503e-02
1.790510696053770889e-02
1.791284316686464484e-02
1.792057937319166405e-02
1.792831557951862775e-02
1.793605178584559146e-02
1.794378799217258291e-02
1.795152419849962988e-02
1.795926040482656583e-02
1.796699661115352953e-02
1.797472820710727115e-02
1.798246441343426261e-02
1.799020061976125406e-02
1.799793682608824552e-02
1.800567303241523698e-02
1.801340923874217292e-02
1.802114544506921989e-02
1.802888165139615584e-02
1.803661785772314730e-02
1.804434945367683341e-02
1.805208566000390813e-02
1.805982186633081632e-02
1.806755807265780778e-02
1.807529427898479923e-02
1.808303048531181845e-02
1.809076669163878215e-02
1.809850289796577361e-02
1.810623910429276506e-02
1.811397070024647893e-02
1.812170690657344263e-02
1.812944311290046184e-02
1.813717931922742554e-02
1.814491552555441700e-02
1.815265173188140846e-02
1.816038793820834440e-02
1.816812414453533586e-02
1.817586035086232732e-02
1.818359194681606894e-02
1.819132815314308815e-02
1.819906435946999634e-02
1.820680056579707107e-02
1.821453677212403477e-02
1.822227297845097072e-02
1.823000918477796217e-02
1.823774539110500914e-02
1.824548159743200060e-02
1.825321319338568671e-02
1.826094939971267817e-02
1.826868560603966962e-02
1.827642181236657781e-02
1.828415801869362478e-02
1.829189422502064399e-02
1.829963043134755218e-02
1.830736663767457140e-02
1.831510284400147959e-02
1.832283443995530448e-02
1.833057064628229593e-02
1.833830685260923188e-02
1.834604305893627885e-02
1.835377926526324255e-02
1.836151547159020625e-02
1.836925167791714220e-02
1.837698788424416141e-02
1.838472409057112511e-02
1.839245568652492224e-02
1.840019189285185819e-02
1.840792809917884965e-02
1.841566430550584110e-02
1.842340051183280480e-02
1.843113671815976851e-02
1.843887292448670445e-02
1.844660913081380693e-02
1.845434533714074288e-02
1.846207693309445674e-02
1.846981313942139269e-02
1.847754934574846741e-02
1.848528555207545887e-02
1.849302175840239482e-02
1.850075796472938627e-02
1.850849417105637773e-02
1.851623037738336919e-02
1.852396658371036064e-02
1.853169817966404676e-02
1.853943438599103821e-02
1.854717059231802967e-02
1.855490679864502113e-02
1.856264300497201258e-02
1.857037921129900404e-02
1.857811541762599550e-02
1.858585162395293144e-02
1.859358783027995066e-02
1.860131942623372003e-02
1.860905563256065598e-02
1.861679183888764744e-02
1.862452804521461114e-02
1.863226425154163035e-02
1.864000045786853854e-02
1.864773666419550224e-02
1.865547287052260472e-02
1.866320907684954067e-02
1.867094067280328229e-02
1.867867687913027375e-02
1.868641308545726520e-02
1.869414929178425666e-02
1.870188549811119261e-02
1.870962170443823958e-02
1.871735791076517552e-02
1.872509411709216698e-02
1.873283032341915844e-02
1.874056191937290006e-02
1.874829812569986376e-02
1.875603433202685522e-02
1.876377053835381892e-02
1.877150674468075486e-02
1.877924295100782959e-02
1.878697915733473778e-02
1.879471536366172923e-02
1.880245156998872069e-02
1.881018777631576766e-02
1.881791937226950928e-02
1.882565557859644523e-02
1.883339178492338117e-02
1.884112799125045590e-02
1.884886419757736409e-02
1.885660040390441106e-02
1.886433661023137476e-02
1.887207281655833846e-02
1.887980902288532992e-02
1.888754061883907154e-02
1.889527682516611851e-02
1.890301303149299894e-02
1.891074923782004591e-02
1.891848544414698186e-02
1.892622165047397331e-02
1.893395785680096477e-02
1.894169406312795623e-02
1.894943026945491993e-02
1.895716186540868931e-02
1.896489807173562525e-02
1.897263427806258895e-02
1.898037048438963592e-02
1.898810669071659962e-02
1.899584289704359108e-02
1.900357910337058254e-02
1.901131530969757399e-02
1.901905151602459321e-02
1.902678311197825156e-02
1.903451931830521526e-02
1.904225552463223448e-02
1.904999173095925369e-02
1.905772793728618963e-02
1.906546414361320885e-02
1.907320034994020030e-02
1.908093655626713625e-02
1.908867276259412771e-02
1.909640435854784157e-02
1.910414056487486079e-02
1.911187677120188000e-02
1.911961297752873268e-02
1.912734918385577965e-02
1.913508539018277110e-02
1.914282159650979032e-02
1.915055780283675402e-02
1.915829400916374547e-02
1.916602560511743159e-02
1.917376181144442304e-02
1.918149801777147001e-02
1.918923422409846147e-02
1.919697043042539741e-02
1.920470663675238887e-02
1.921244284307932482e-02
1.922017904940637179e-02
1.922791525573333549e-02
1.923564685168707711e-02
1.924338305801398530e-02
1.925111926434103227e-02
1.925885547066799597e-02
1.926659167699501518e-02
1.927432788332197888e-02
1.928206408964899810e-02
1.928980029597598955e-02
1.929753650230298101e-02
1.930526809825663936e-02
1.931300430458360307e-02
1.932074051091065003e-02
1.932847671723758598e-02
1.933621292356468846e-02
1.934394912989159665e-02
1.935168533621856035e-02
1.935942154254555181e-02
1.936715774887248775e-02
1.937488934482622938e-02
1.938262555115330410e-02
1.939036175748024005e-02
1.939809796380720375e-02
1.940583417013425072e-02
1.941357037646118666e-02
1.942130658278812261e-02
1.942904278911511406e-02
1.943677899544216103e-02
1.944451059139584714e-02
1.945224679772286636e-02
1.945998300404988557e-02
1.946771921037684927e-02
1.947545541670381297e-02
1.948319162303080443e-02
1.949092782935779589e-02
1.949866403568478734e-02
1.950640024201172329e-02
1.951413183796549267e-02
1.952186804429245637e-02
1.952960425061944782e-02
1.953734045694643928e-02
1.954507666327337523e-02
1.955281286960039444e-02
1.956054907592735814e-02
1.956828528225434960e-02
1.957602148858134106e-02
1.958375308453505492e-02
1.959148929086201862e-02
1.959922549718903784e-02
1.960696170351594603e-02
1.961469790984302075e-02
1.962243411616998445e-02
1.963017032249697591e-02
1.963790652882396737e-02
1.964564273515095882e-02
1.965337433110464493e-02
1.966111053743163639e-02
1.966884674375865560e-02
1.967658295008561931e-02
1.968431915641261076e-02
1.969205536273962998e-02
1.969979156906659368e-02
1.970752777539352962e-02
1.971526398172052108e-02
1.972299557767426270e-02
1.973073178400119865e-02
1.973846799032819010e-02
1.974620419665520932e-02
1.975394040298220077e-02
1.976167660930919223e-02
1.976941281563615593e-02
1.977714902196317515e-02
1.978488522829008334e-02
1.979261682424388047e-02
1.980035303057081641e-02
1.980808923689780787e-02
1.981582544322482708e-02
1.982356164955179079e-02
1.983129785587878224e-02
1.983903406220577370e-02
1.984677026853276516e-02
1.985450647485972886e-02
1.986223807081347048e-02
1.986997427714043418e-02
1.987771048346748115e-02
1.988544668979441710e-02
1.989318289612143631e-02
1.990091910244840001e-02
1.990865530877539147e-02
1.991639151510238293e-02
1.992412772142931887e-02
1.993185931738303274e-02
1.993959552371005195e-02
1.994733173003707116e-02
1.995506793636397935e-02
1.996280414269099857e-02
1.997054034901796227e-02
1.997827655534500924e-02
1.998601276167194518e-02
1.999374896799893664e-02
2.000148056395262275e-02
2.000921677027966972e-02
2.001695297660660566e-02
2.002468918293365263e-02
2.003242538926064409e-02
2.004016159558758003e-02
2.004789780191457149e-02
2.005563400824153519e-02
2.006337021456852665e-02
2.007110181052229603e-02
2.007883801684923197e-02
2.008657422317625119e-02
2.009431042950321489e-02
2.010204663583020634e-02
2.010978284215725331e-02
2.011751904848418926e-02
2.012525525481112521e-02
2.013299146113811666e-02
2.014072305709188604e-02
2.014845926341884974e-02
2.015619546974584120e-02
2.016393167607283265e-02
2.017166788239982411e-02
2.017940408872681557e-02
2.018714029505375152e-02
2.019487650138074297e-02
2.020261270770778994e-02
2.021034430366150381e-02
2.021808050998846751e-02
2.022581671631534794e-02
2.023355292264239491e-02
2.024128912896944188e-02
2.024902533529637783e-02
2.025676154162336928e-02
2.026449774795038850e-02
2.027223395427735220e-02
2.027996555023098280e-02
2.028770175655808528e-02
2.029543796288502122e-02
2.030317416921204043e-02
2.031091037553900414e-02
2.031864658186596784e-02
2.032638278819295929e-02
2.033411899451997851e-02
2.034185520084696996e-02
2.034958679680065607e-02
2.035732300312761978e-02
2.036505920945463899e-02
2.037279541578157493e-02
2.038053162210864966e-02
2.038826782843558560e-02
2.039600403476254931e-02
2.040374024108954076e-02
2.041147644741653222e-02
2.041920804337027384e-02
2.042694424969726530e-02
2.043468045602425676e-02
2.044241666235124821e-02
2.045015286867823967e-02
2.045788907500520337e-02
2.046562528133219483e-02
2.047336148765913078e-02
2.048109769398612223e-02
2.048883390031311369e-02
2.049656549626691082e-02
2.050430170259387452e-02
2.051203790892081047e-02
2.051977411524785744e-02
2.052751032157479338e-02
2.053524652790178484e-02
2.054298273422877630e-02
2.055071894055571224e-02
2.055845514688275921e-02
2.056618674283650083e-02
2.057392294916346454e-02
2.058165915549045599e-02
2.058939536181736418e-02
2.059713156814435564e-02
2.060486777447140261e-02
2.061260398079833855e-02
2.062034018712533001e-02
2.062807639345237698e-02
2.063580798940611860e-02
2.064354419573299904e-02
2.065128040205999049e-02
2.065901660838700971e-02
2.066675281471400116e-02
2.067448902104096486e-02
2.068222522736795632e-02
2.068996143369492002e-02
2.069769764002196699e-02
2.070542923597568086e-02
2.071316544230261680e-02
2.072090164862963602e-02
2.072863785495659972e-02
2.073637406128364669e-02
2.074411026761058263e-02
2.075184647393751858e-02
2.075958268026451004e-02
2.076731888659152925e-02
2.077505048254524311e-02
2.078278668887223457e-02
2.079052289519917052e-02
2.079825910152616197e-02
2.080599530785318119e-02
2.081373151418020040e-02
2.082146772050713635e-02
2.082920392683407229e-02
2.083694013316111926e-02
2.084467172911488864e-02
2.085240793544182458e-02
2.086014414176878828e-02
2.086788034809583525e-02
2.087561655442277120e-02
2.088335276074979041e-02
2.089108896707675411e-02
2.089882517340374557e-02
2.090656137973073703e-02
2.091429297568447865e-02
2.092202918201147011e-02
2.092976538833851707e-02
2.093750159466534200e-02
2.094523780099241672e-02
2.095297400731935267e-02
2.096071021364631637e-02
2.096844641997336334e-02
2.097618262630038255e-02
2.098391422225404090e-02
2.099165042858103236e-02
2.099938663490802382e-02
2.100712284123501528e-02
2.101485904756195122e-02
2.102259525388894268e-02
2.103033146021593414e-02
2.103806766654292559e-02
2.104580387286986154e-02
2.105353546882371418e-02
2.106127167515065013e-02
2.106900788147758607e-02
2.107674408780463304e-02
2.108448029413162450e-02
2.109221650045856045e-02
2.109995270678560741e-02
2.110768891311254336e-02
2.111490613723510101e-02
2.111887380001414849e-02
2.112284382872228750e-02
2.112681385743028772e-02
2.113078388613831571e-02
2.113475391484626043e-02
2.113872394355437168e-02
2.114269397226237190e-02
2.114666400097034438e-02
2.115063402967848338e-02
2.115460169245758637e-02
2.115857172116553109e-02
2.116254174987358683e-02
2.116651177858164257e-02
2.117048180728961504e-02
2.117445183599769853e-02
2.117842186470569876e-02
2.118239189341369899e-02
2.118636192212175473e-02
2.119032958490091323e-02
2.119429961360885795e-02
2.119826964231688593e-02
2.120223967102496943e-02
2.120620969973296965e-02
2.121017972844096988e-02
2.121414975714902562e-02
2.121811978585708136e-02
2.122208981456508159e-02
2.122605747734418458e-02
2.123002750605218480e-02
2.123399753476024054e-02
2.123796756346826853e-02
2.124193759217624100e-02
2.124590762088429674e-02
2.124987764959235248e-02
2.125384767830040822e-02
2.125781770700840845e-02
2.126178536978756695e-02
2.126575539849556717e-02
2.126972542720362291e-02
2.127369545591162314e-02
2.127766548461967888e-02
2.128163551332767911e-02
2.128560554203570709e-02
2.128957557074370732e-02
2.129354559945181857e-02
2.129751326223089380e-02
2.130148329093889403e-02
2.130545331964694977e-02
2.130942334835500551e-02
2.131339337706295023e-02
2.131736340577100597e-02
2.132133343447906171e-02
2.132530346318706194e-02
2.132927349189506216e-02
2.133324115467422066e-02
2.133721118338224865e-02
2.134118121209022112e-02
2.134515124079827686e-02
2.134912126950636035e-02
2.135309129821433283e-02
2.135706132692238857e-02
2.136103135563044431e-02
2.136500138433838902e-02
2.136896904711757528e-02
2.137293907582560326e-02
2.137690910453360349e-02
2.138087913324160372e-02
2.138484916194965946e-02
2.138881919065765969e-02
2.139278921936571543e-02
2.139675924807377116e-02
2.140072927678179915e-02
2.140469693956090214e-02
2.140866696826893012e-02
2.141263699697693035e-02
2.141660702568498609e-02
2.142057705439293080e-02
2.142454708310098654e-02
2.142851711180904228e-02
2.143248714051701476e-02
2.143645716922509825e-02
2.144042483200425675e-02
2.144439486071220147e-02
2.144836488942025721e-02
2.145233491812831295e-02
2.145630494683631317e-02
2.146027497554436891e-02
2.146424500425236914e-02
2.146821503296036937e-02
2.147218506166842511e-02
2.147615272444758361e-02
2.148012275315558384e-02
2.148409278186355631e-02
2.148806281057163980e-02
2.149203283927969554e-02
2.149600286798775128e-02
2.149997289669569600e-02
2.150394292540380725e-02
2.150791295411175197e-02
2.151188061689085496e-02
2.151585064559896621e-02
2.151982067430693868e-02
2.152379070301493891e-02
2.152776073172299465e-02
2.153173076043102263e-02
2.153570078913905061e-02
2.153967081784702309e-02
2.154364084655507883e-02
2.154760850933420957e-02
2.155157853804223755e-02
2.155554856675034880e-02
2.155951859545829352e-02
2.156348862416632151e-02
2.156745865287440500e-02
2.157142868158237747e-02
2.157539871029040546e-02
2.157936873899851671e-02
2.158333640177756418e-02
2.158730643048559217e-02
2.159127645919359240e-02
2.159524648790162038e-02
2.159921651660964836e-02
2.160318654531767635e-02
2.160715657402573209e-02
2.161112660273378783e-02
2.161509663144181581e-02
2.161906429422089104e-02
2.162303432292894678e-02
2.162700435163697477e-02
2.163097438034494724e-02
2.163494440905305849e-02
2.163891443776097545e-02
2.164288446646908670e-02
2.164685449517711469e-02
2.165082452388517043e-02
2.165479455259308739e-02
2.165876221537216262e-02
2.166273224408027387e-02
2.166670227278832961e-02
2.167067230149632984e-02
2.167464233020435782e-02
2.167861235891244132e-02
2.168258238762044154e-02
2.168655241632844177e-02
2.169052244503644200e-02
2.169449010781557274e-02
2.169846013652360073e-02
2.170243016523165647e-02
2.170640019393968445e-02
2.171037022264774019e-02
2.171434025135576817e-02
2.171831028006376840e-02
2.172228030877171312e-02
2.172625033747976886e-02
2.173021800025887185e-02
2.173418802896689983e-02
2.173815805767498333e-02
2.174212808638303907e-02
2.174609811509101154e-02
2.175006814379903952e-02
2.175403817250709526e-02
2.175800820121512325e-02
2.176197822992315123e-02
2.176594589270230973e-02
2.176991592141036547e-02
2.177388595011831018e-02
2.177785597882636592e-02
2.178182600753442166e-02
2.178579603624242189e-02
2.178976606495036661e-02
2.179373609365853337e-02
2.179770612236653360e-02
2.180167378514558107e-02
2.180564381385363681e-02
2.180961384256163704e-02
2.181358387126963727e-02
2.181755389997763750e-02
2.182152392868574875e-02
2.182549395739374898e-02
2.182946398610174921e-02
2.183343401480980495e-02
2.183740167758896344e-02
2.184137170629696367e-02
2.184534173500499166e-02
2.184931176371304740e-02
2.185328179242107538e-02
2.185725182112907561e-02
2.186122184983710359e-02
2.186519187854513158e-02
2.186916190725313180e-02
2.187312957003229030e-02
2.187709959874029053e-02
2.188106962744826300e-02
2.188503965615631874e-02
2.188900968486434673e-02
2.189297971357240247e-02
2.189694974228051372e-02
2.190091977098848619e-02
2.190488979969643091e-02
2.190885746247564492e-02
2.191282749118361739e-02
2.191679751989167313e-02
2.192076754859967336e-02
2.192473757730772910e-02
2.192870760601578484e-02
2.193267763472378507e-02
2.193664766343178529e-02
2.194061769213984103e-02
2.194458535491894402e-02
2.194855538362691649e-02
2.195252541233499999e-02
2.195649544104300022e-02
2.196046546975105596e-02
2.196443549845908394e-02
2.196840552716705641e-02
2.197237555587516766e-02
2.197634558458311238e-02
2.198031324736232639e-02
2.198428327607027111e-02
2.198825330477838236e-02
2.199222333348632707e-02
2.199619336219438281e-02
2.200016339090243855e-02
2.200413341961041103e-02
2.200810344831843901e-02
2.201207347702649475e-02
2.201604113980559774e-02
2.202001116851370899e-02
2.202398119722162595e-02
2.202795122592976496e-02
2.203192125463773743e-02
2.203589128334576541e-02
2.203986131205376564e-02
2.204383134076179362e-02
2.204780136946984936e-02
2.205176903224892460e-02
2.205573906095692482e-02
2.205970908966498056e-02
2.206367911837306406e-02
2.206764914708103653e-02
2.207161917578906452e-02
2.207558920449709250e-02
2.207955923320509273e-02
2.208352926191312071e-02
2.208749692469225145e-02
2.209146695340030719e-02
2.209543698210836293e-02
2.209940701081633541e-02
2.210337703952436339e-02
2.210734706823241913e-02
2.211131709694053038e-02
2.211528712564850285e-02
2.211925715435650308e-02
2.212322481713557831e-02
2.212719484584363405e-02
2.213116487455168979e-02
2.213513490325969002e-02
2.213910493196774576e-02
2.214307496067577374e-02
2.214704498938380173e-02
2.215101501809180196e-02
2.215498504679985770e-02
2.215895270957893293e-02
2.216292273828696091e-02
2.216689276699501665e-02
2.217086279570307239e-02
2.217483282441104486e-02
2.217880285311907285e-02
2.218277288182712859e-02
2.218674291053507330e-02
2.219071293924312904e-02
2.219468060202228754e-02
2.219865063073034328e-02
2.220262065943834351e-02
2.220659068814639925e-02
2.221056071685437172e-02
2.221453074556245522e-02
2.221850077427045544e-02
2.222247080297845567e-02
2.222644083168656692e-02
2.223040849446561440e-02
2.223437852317361463e-02
2.223834855188169812e-02
2.224231858058969835e-02
2.224628860929772634e-02
2.225025863800578207e-02
2.225422866671378230e-02
2.225819869542189355e-02
2.226216872412986603e-02
2.226613638690899677e-02
2.227010641561699700e-02
2.227407644432502498e-02
2.227804647303305297e-02
2.228201650174108095e-02
2.228598653044910893e-02
2.228995655915713692e-02
2.229392658786508163e-02
2.229789661657313737e-02
2.230186427935226812e-02
2.230583430806032386e-02
2.230980433676832408e-02
2.231377436547637982e-02
2.231774439418440781e-02
2.232171442289246355e-02
2.232568445160043602e-02
2.232965448030849176e-02
2.233362450901649199e-02
2.233759217179559498e-02
2.234156220050370623e-02
2.234553222921170645e-02
2.234950225791970668e-02
2.235347228662767916e-02
2.235744231533581816e-02
2.236141234404381839e-02
2.236538237275181862e-02
2.236935240145981885e-02
2.237332006423900510e-02
2.237729009294697757e-02
2.238126012165508882e-02
2.238523015036303354e-02
2.238920017907108928e-02
2.239317020777914502e-02
2.239714023648711749e-02
2.240111026519514548e-02
2.240508029390317346e-02
2.240904795668230420e-02
2.241301798539030443e-02
2.241698801409833242e-02
2.242095804280633264e-02
2.242492807151438838e-02
2.242889810022247188e-02
2.243286812893047211e-02
2.243683815763858336e-02
2.244080818634652807e-02
2.244477584912563106e-02
2.244874587783368680e-02
2.245271590654168703e-02
2.245668593524971501e-02
2.246065596395774300e-02
2.246462599266574323e-02
2.246859602137379897e-02
2.247256605008182695e-02
2.247653607878985493e-02
2.248050610749788292e-02
2.248447377027698590e-02
2.248844379898501389e-02
2.249241382769306963e-02
2.249638385640112537e-02
2.250035388510912560e-02
2.250432391381712582e-02
2.250829394252512605e-02
2.251226397123318179e-02
2.251623399994123753e-02
2.252020166272034052e-02
2.252417169142839626e-02
2.252814172013639649e-02
2.253211174884439671e-02
2.253608177755239694e-02
2.254005180626045268e-02
2.254402183496850842e-02
2.254799186367656416e-02
2.255196189238450888e-02
2.255592955516363962e-02
2.255989958387169536e-02
2.256386961257969559e-02
2.256783964128777908e-02
2.257180966999572380e-02
2.257577969870377954e-02
2.257974972741189079e-02
2.258371975611986326e-02
2.258768978482789125e-02
2.259165744760693872e-02
2.259562747631499446e-02
2.259959750502310571e-02
2.260356753373110594e-02
2.260753756243910617e-02
2.261150759114710640e-02
2.261547761985516214e-02
2.261944764856319012e-02
2.262341767727116260e-02
2.262738534005034885e-02
2.263135536875843234e-02
2.263532539746637706e-02
2.263929542617443280e-02
2.264326545488246079e-02
2.264723548359048877e-02
2.265120551229854451e-02
2.265517554100648923e-02
2.265914556971448945e-02
2.266311323249367571e-02
2.266708326120170369e-02
2.267105328990970392e-02
2.267502331861773190e-02
2.267899334732575989e-02
2.268296337603376012e-02
2.268693340474181586e-02
2.269090343344987160e-02
2.269487346215781631e-02
2.269884112493705808e-02
2.270281115364503055e-02
2.270678118235303078e-02
2.271075121106105876e-02
2.271472123976914226e-02
2.271869126847708698e-02
2.272266129718517047e-02
2.272663132589325397e-02
2.273060135460125419e-02
2.273456901738030167e-02
2.273853904608835741e-02
2.274250907479638539e-02
2.274647910350441338e-02
2.275044913221246912e-02
2.275441916092052486e-02
2.275838918962852508e-02
2.276235921833652531e-02
2.276632924704452554e-02
2.277029690982368404e-02
2.277426693853171202e-02
2.277823696723968450e-02
2.278220699594774024e-02
2.278617702465574046e-02
2.279014705336379620e-02
2.279411708207179643e-02
2.279808711077990768e-02
2.280205713948788016e-02
2.280602480226703865e-02
2.280999483097506664e-02
2.281396485968303911e-02
2.281793488839109485e-02
2.282190491709909508e-02
2.282587494580712306e-02
2.282984497451517880e-02
2.283381500322320679e-02
2.283778503193123477e-02
2.284175269471033776e-02
2.284572272341833798e-02
2.284969275212642148e-02
2.285366278083444946e-02
2.285763280954247745e-02
2.286160283825050543e-02
2.286557286695850566e-02
2.286954289566653364e-02
2.287351292437461714e-02
2.287748058715366462e-02
2.288145061586166484e-02
2.288542064456977609e-02
2.288939067327780408e-02
2.289336070198574880e-02
2.289733073069383229e-02
2.290130075940188803e-02
2.290527078810986050e-02
2.290924081681788849e-02
2.291320847959704698e-02
2.291717850830510272e-02
2.292114853701304744e-02
2.292511856572104767e-02
2.292908859442915892e-02
2.293305862313710364e-02
2.293702865184515938e-02
2.294099868055315961e-02
2.294496870926127086e-02
2.294893637204031833e-02
2.295290640074837407e-02
2.295687642945634654e-02
2.296084645816443004e-02
2.296481648687245802e-02
2.296878651558048601e-02
2.297275654428848624e-02
2.297672657299659749e-02
2.298069660170454220e-02
2.298466426448364519e-02
2.298863429319167317e-02
2.299260432189981218e-02
2.299657435060781241e-02
2.300054437931578488e-02
2.300451440802381287e-02
2.300848443673184085e-02
2.301245446543989659e-02
2.301642449414786906e-02
2.302039215692699980e-02
2.302436218563502779e-02
2.302833221434302802e-02
2.303230224305108376e-02
2.303627227175913950e-02
2.304024230046713972e-02
2.304421232917525098e-02
2.304818235788319569e-02
2.305215238659125143e-02
2.305612004937035442e-02
2.306009007807841016e-02
2.306406010678641039e-02
2.306803013549446613e-02
2.307200016420246635e-02
2.307597019291046658e-02
2.307994022161846681e-02
2.308391025032652255e-02
2.308788027903452278e-02
2.309184794181370903e-02
2.309581797052173702e-02
2.309978799922973725e-02
2.310375802793779298e-02
2.310772805664584872e-02
2.311169808535382120e-02
2.311566811406184918e-02
2.311963814276990492e-02
2.312360817147784964e-02
2.312757583425700814e-02
2.313154586296503612e-02
2.313551589167306410e-02
2.313948592038114760e-02
2.314345594908912007e-02
2.314742597779717581e-02
2.315139600650520380e-02
2.315536603521320402e-02
2.315933606392128752e-02
2.316330372670039051e-02
2.316727375540839073e-02
2.317124378411641872e-02
2.317521381282444670e-02
2.317918384153250244e-02
2.318315387024050267e-02
2.318712389894850290e-02
2.319109392765653088e-02
2.319506395636458662e-02
2.319903161914366185e-02
2.320300164785171759e-02
2.320697167655977333e-02
2.321094170526777356e-02
2.321491173397582930e-02
2.321888176268382953e-02
2.322285179139180200e-02
2.322682182009988550e-02
2.323079184880788572e-02
2.323475951158704422e-02
2.323872954029509996e-02
2.324269956900310019e-02
2.324666959771110042e-02
2.325063962641910065e-02
2.325460965512710088e-02
2.325857968383518437e-02
2.326254971254324011e-02
2.326651974125126809e-02
2.327048740403034333e-02
2.327445743273837131e-02
2.327842746144642705e-02
2.328239749015442728e-02
2.328636751886242751e-02
2.329033754757048325e-02
2.329430757627853898e-02
2.329827760498653921e-02
2.330224763369456720e-02
2.330621529647369794e-02
2.331018532518167041e-02
2.331415535388972615e-02
2.331812538259780965e-02
2.332209541130575436e-02
2.332606544001381010e-02
2.333003546872186584e-02
2.333400549742986607e-02
2.333797552613792181e-02
2.334194555484592204e-02
2.334591321762508054e-02
2.334988324633308077e-02
2.335385327504113651e-02
2.335782330374913673e-02
2.336179333245713696e-02
2.336576336116519270e-02
2.336973338987319293e-02
2.337370341858124867e-02
2.337767344728924890e-02
2.338164111006835189e-02
2.338561113877646314e-02
2.338958116748446336e-02
2.339355119619251910e-02
2.339752122490054709e-02
2.340149125360854732e-02
2.340546128231651979e-02
2.340943131102457553e-02
2.341340133973265902e-02
2.341736900251173426e-02
2.342133903121973448e-02
2.342530905992779022e-02
2.342927908863573494e-02
2.343324911734384619e-02
2.343721914605190193e-02
2.344118917475981889e-02
2.344515920346795790e-02
2.344912923217590262e-02
2.345309689495506111e-02
2.345706692366311685e-02
2.346103695237111708e-02
2.346500698107911731e-02
2.346897700978714529e-02
2.347294703849517328e-02
2.347691706720317351e-02
2.348088709591128476e-02
2.348485712461928498e-02
2.348882478739838797e-02
2.349279481610649922e-02
2.349676484481441618e-02
2.350073487352244417e-02
2.350470490223055542e-02
2.350867493093844462e-02
2.351264495964655588e-02
2.351661498835461162e-02
2.352058501706261184e-02
2.352455267984177034e-02
2.352852270854977057e-02
2.353249273725782631e-02
2.353646276596577103e-02
2.354043279467382677e-02
2.354440282338188251e-02
2.354837285208988273e-02
2.355234288079785521e-02
2.355631290950599421e-02
2.356028057228509720e-02
2.356425060099309743e-02
2.356822062970115317e-02
2.357219065840920891e-02
2.357616068711718138e-02
2.358013071582526488e-02
2.358410074453323735e-02
2.358807077324123758e-02
2.359204080194932107e-02
2.359600846472836855e-02
2.359997849343642429e-02
2.360394852214448003e-02
2.360791855085248026e-02
2.361188857956050824e-02
2.361585860826853622e-02
2.361982863697653645e-02
2.362379866568461995e-02
2.362776869439262017e-02
2.363173635717177867e-02
2.363570638587983441e-02
2.363967641458777913e-02
2.364364644329583487e-02
2.364761647200386285e-02
2.365158650071186308e-02
2.365555652941991882e-02
2.365952655812794680e-02
2.366349658683591928e-02
2.366746424961502226e-02
2.367143427832313352e-02
2.367540430703113374e-02
2.367937433573916173e-02
2.368334436444718971e-02
2.368731439315524545e-02
2.369128442186324568e-02
2.369525445057119040e-02
2.369922447927927389e-02
2.370319214205840463e-02
2.370716217076646037e-02
2.371113219947446060e-02
2.371510222818246083e-02
2.371907225689048881e-02
2.372304228559857231e-02
2.372701231430657254e-02
2.373098234301462828e-02
2.373495237172262851e-02
2.373892003450178700e-02
2.374289006320973172e-02
2.374686009191778746e-02
2.375083012062578769e-02
2.375480014933389894e-02
2.375877017804184366e-02
2.376274020674989940e-02
2.376671023545792738e-02
2.377068026416601088e-02
2.377464792694511386e-02
2.377861795565308634e-02
2.378258798436111432e-02
2.378655801306917006e-02
2.379052804177722580e-02
2.379449807048517052e-02
2.379846809919328177e-02
2.380243812790130975e-02
2.380640815660922671e-02
2.381037581938838521e-02
2.381434584809649646e-02
2.381831587680455220e-02
2.382228590551246916e-02
2.382625593422055266e-02
2.383022596292855289e-02
2.383419599163660862e-02
2.383816602034460885e-02
2.384213604905260908e-02
2.384610371183176758e-02
2.385007374053979556e-02
2.385404376924779579e-02
2.385801379795582378e-02
2.386198382666385176e-02
2.386595385537187974e-02
2.386992388407990773e-02
2.387389391278793571e-02
2.387786394149599145e-02
2.388183160427509444e-02
2.388580163298309467e-02
2.388977166169112265e-02
2.389374169039915063e-02
2.389771171910720637e-02
2.390168174781526211e-02
2.390565177652329010e-02
2.390962180523129033e-02
2.391359183393926280e-02
2.391755949671847681e-02
2.392152952542642153e-02
2.392549955413447726e-02
2.392946958284253300e-02
2.393343961155056099e-02
2.393740964025853346e-02
2.394137966896658920e-02
2.394534969767461718e-02
2.394931972638264517e-02
2.395328738916174816e-02
2.395725741786980389e-02
2.396122744657780412e-02
2.396519747528585986e-02
2.396916750399383234e-02
2.397313753270186032e-02
2.397710756140988830e-02
2.398107759011797180e-02
2.398504761882594427e-02
2.398901528160507501e-02
2.399298531031307524e-02
2.399695533902118649e-02
2.400092536772918672e-02
2.400489539643718695e-02
2.400886542514521493e-02
2.401283545385324292e-02
2.401680548256129866e-02
2.402077551126927113e-02
2.402474317404842963e-02
2.402871320275642986e-02
2.403268323146448560e-02
2.403665326017254134e-02
2.404062328888062483e-02
2.404459331758856955e-02
2.404856334629656978e-02
2.405253337500459776e-02
2.405650340371265350e-02
2.406047106649178424e-02
2.406444109519986774e-02
2.406841112390784021e-02
2.407238115261584044e-02
2.407635118132386842e-02
2.408032121003178538e-02
2.408429123873995215e-02
2.408826126744795237e-02
2.409223129615595260e-02
2.409619895893505559e-02
2.410016898764308357e-02
2.410413901635113931e-02
2.410810904505919505e-02
2.411207907376716753e-02
2.411604910247527878e-02
2.412001913118330676e-02
2.412398915989130699e-02
2.412795918859930722e-02
2.413192685137843796e-02
2.413589688008641043e-02
2.413986690879449393e-02
2.414383693750254967e-02
2.414780696621052214e-02
2.415177699491852237e-02
2.415574702362660586e-02
2.415971705233460609e-02
2.416368708104266183e-02
2.416765474382170931e-02
2.417162477252976505e-02
2.417559480123782079e-02
2.417956482994582101e-02
2.418353485865387675e-02
2.418750488736182147e-02
2.419147491606993272e-02
2.419544494477793295e-02
2.419941497348596093e-02
2.420338500219404443e-02
2.420735266497309190e-02
2.421132269368111989e-02
2.421529272238923114e-02
2.421926275109714810e-02
2.422323277980520384e-02
2.422720280851325958e-02
2.423117283722125981e-02
2.423514286592931555e-02
2.423911289463734353e-02
2.424308055741644652e-02
2.424705058612453001e-02
2.425102061483250249e-02
2.425499064354053047e-02
2.425896067224858621e-02
2.426293070095661419e-02
2.426690072966464218e-02
2.427087075837264241e-02
2.427484078708067039e-02
2.427880844985980113e-02
2.428277847856780136e-02
2.428674850727588486e-02
2.429071853598394060e-02
2.429468856469191307e-02
2.429865859339985779e-02
2.430262862210796904e-02
2.430659865081596926e-02
2.431056867952402500e-02
2.431453634230310024e-02
2.431850637101112822e-02
2.432247639971912845e-02
2.432644642842723970e-02
2.433041645713518442e-02
2.433438648584326791e-02
2.433835651455129589e-02
2.434232654325935163e-02
2.434629657196735186e-02
2.435026423474639934e-02
2.435423426345451059e-02
2.435820429216256633e-02
2.436217432087053880e-02
2.436614434957856679e-02
2.437011437828662253e-02
2.437408440699462275e-02
2.437805443570267849e-02
2.438202446441070648e-02
2.438599212718978171e-02
2.438996215589786520e-02
2.439393218460589319e-02
2.439790221331389342e-02
2.440187224202194916e-02
2.440584227072989387e-02
2.440981229943797737e-02
2.441378232814606086e-02
2.441775235685400558e-02
2.442172001963310857e-02
2.442569004834121982e-02
2.442966007704922005e-02
2.443363010575722027e-02
2.443760013446527601e-02
2.444157016317333175e-02
2.444554019188135974e-02
2.444951022058927670e-02
2.445348024929733244e-02
2.445744791207654645e-02
2.446141794078443565e-02
2.446538796949251915e-02
2.446935799820054713e-02
2.447332802690854736e-02
2.447729805561660310e-02
2.448126808432460333e-02
2.448523811303265907e-02
2.448920814174068705e-02
2.449317580451987331e-02
2.449714583322781802e-02
2.450111586193587376e-02
2.450508589064387399e-02
2.450905591935192973e-02
2.451302594805998547e-02
2.451699597676798570e-02
2.452096600547601368e-02
2.452493603418409718e-02
2.452890369696308914e-02
2.453287372567117264e-02
2.453684375437925613e-02
2.454081378308720085e-02
2.454478381179525659e-02
2.454875384050328457e-02
2.455272386921125705e-02
2.455669389791936830e-02
2.456066392662731301e-02
2.456463158940655478e-02
2.456860161811444399e-02
2.457257164682252748e-02
2.457654167553055546e-02
2.458051170423861120e-02
2.458448173294652817e-02
2.458845176165461166e-02
2.459242179036269516e-02
2.459639181907063987e-02
2.460035948184985388e-02
2.460432951055788187e-02
2.460829953926588209e-02
2.461226956797391008e-02
2.461623959668191031e-02
2.462020962538999380e-02
2.462417965409802179e-02
2.462814968280602201e-02
2.463211971151399449e-02
2.463608737429312523e-02
2.464005740300120872e-02
2.464402743170918120e-02
2.464799746041729245e-02
2.465196748912518165e-02
2.465593751783329290e-02
2.465990754654129313e-02
2.466387757524929336e-02
2.466784760395737686e-02
2.467181526673650760e-02
2.467578529544450783e-02
2.467975532415253581e-02
2.468372535286056380e-02
2.468769538156861953e-02
2.469166541027656425e-02
2.469563543898461999e-02
2.469960546769270349e-02
2.470357549640067596e-02
2.470754315917988997e-02
2.471151318788786244e-02
2.471548321659589043e-02
2.471945324530389065e-02
2.472342327401189088e-02
2.472739330271997438e-02
2.473136333142794685e-02
2.473533336013600259e-02
2.473930338884400282e-02
2.474327105162310581e-02
2.474724108033118930e-02
2.475121110903921728e-02
2.475518113774724527e-02
2.475915116645524550e-02
2.476312119516327348e-02
2.476709122387132922e-02
2.477106125257932945e-02
2.477503128128741294e-02
2.477899894406646042e-02
2.478296897277448840e-02
2.478693900148254414e-02
2.479090903019054437e-02
2.479487905889860011e-02
2.479884908760662809e-02
2.480281911631465608e-02
2.480678914502271182e-02
2.481075917373068429e-02
2.481472683650978728e-02
2.481869686521784302e-02
2.482266689392592651e-02
2.482663692263392674e-02
2.483060695134198248e-02
2.483457698004998271e-02
2.483854700875803845e-02
2.484251703746601092e-02
2.484648706617403890e-02
2.485045472895319740e-02
2.485442475766119763e-02
2.485839478636925337e-02
2.486236481507725360e-02
2.486633484378525383e-02
2.487030487249325406e-02
2.487427490120136531e-02
2.487824492990936553e-02
2.488221495861736576e-02
2.488618262139649651e-02
2.489015265010449673e-02
2.489412267881252472e-02
2.489809270752052495e-02
2.490206273622858069e-02
2.490603276493663643e-02
2.491000279364469217e-02
2.491397282235274790e-02
2.491794285106069262e-02
2.492191051383982336e-02
2.492588054254782359e-02
2.492985057125590709e-02
2.493382059996390732e-02
2.493779062867196306e-02
2.494176065738001880e-02
2.494573068608796351e-02
2.494970071479596374e-02
2.495367074350401948e-02
2.495763840628317798e-02
2.496160843499120596e-02
2.496557846369917844e-02
2.496954849240723417e-02
2.497351852111526216e-02
2.497748854982331790e-02
2.498145857853134588e-02
2.498542860723934611e-02
2.498939863594734634e-02
2.499336629872647708e-02
2.499733632743456058e-02
2.500130635614256081e-02
2.500527638485058879e-02
2.500924641355864453e-02
2.501321644226658925e-02
2.501718647097461723e-02
2.502115649968270072e-02
2.502512652839070095e-02
2.502909419116988721e-02
2.503306421987783192e-02
2.503703424858594317e-02
2.504100427729388789e-02
2.504497430600194363e-02
2.504894433470997162e-02
2.505291436341799960e-02
2.505688439212602758e-02
2.506085442083411108e-02
2.506482444954205580e-02
2.506879211232115878e-02
2.507276214102924228e-02
2.507673216973724251e-02
2.508070219844527049e-02
2.508467222715327072e-02
2.508864225586135421e-02
2.509261228456938220e-02
2.509658231327743794e-02
2.510055234198532714e-02
2.510452000476459666e-02
2.510849003347248587e-02
2.511246006218059712e-02
2.511643009088859735e-02
2.512040011959662533e-02
2.512437014830468107e-02
2.512834017701270906e-02
2.513231020572065377e-02
2.513628023442876502e-02
2.514024789720786801e-02
2.514421792591589599e-02
2.514818795462392398e-02
2.515215798333195196e-02
2.515612801203997995e-02
2.516009804074800793e-02
2.516406806945598040e-02
2.516803809816409165e-02
2.517200812687209188e-02
2.517597578965116711e-02
2.517994581835925061e-02
2.518391584706727859e-02
2.518788587577525107e-02
2.519185590448333456e-02
2.519582593319130703e-02
2.519979596189941828e-02
2.520376599060741851e-02
2.520773601931536323e-02
2.521170368209454948e-02
2.521567371080260522e-02
2.521964373951052218e-02
2.522361376821857792e-02
2.522758379692660591e-02
2.523155382563463389e-02
2.523552385434268963e-02
2.523949388305066210e-02
2.524346391175880111e-02
2.524743157453787634e-02
2.525140160324593208e-02
2.525537163195390455e-02
2.525934166066201580e-02
2.526331168936996052e-02
2.526728171807801626e-02
2.527125174678601649e-02
2.527522177549407223e-02
2.527919180420207246e-02
2.528315946698128647e-02
2.528712949568923118e-02
2.529109952439728692e-02
2.529506955310523164e-02
2.529903958181328738e-02
2.530300961052134312e-02
2.530697963922934335e-02
2.531094966793739909e-02
2.531491969664542707e-02
2.531888735942450230e-02
2.532285738813264131e-02
2.532682741684055827e-02
2.533079744554861401e-02
2.533476747425666975e-02
2.533873750296469773e-02
2.534270753167269796e-02
2.534667756038078146e-02
2.535064758908872617e-02
2.535461525186782916e-02
2.535858528057591266e-02
2.536255530928388513e-02
2.536652533799191311e-02
2.537049536670005212e-02
2.537446539540799684e-02
2.537843542411605258e-02
2.538240545282405281e-02
2.538637548153205303e-02
2.539034314431123929e-02
2.539431317301921176e-02
2.539828320172726750e-02
2.540225323043532324e-02
2.540622325914332347e-02
2.541019328785132370e-02
2.541416331655937944e-02
2.541813334526740742e-02
2.542210337397537989e-02
2.542607103675453839e-02
2.543004106546253862e-02
2.543401109417059436e-02
2.543798112287865010e-02
2.544195115158662257e-02
2.544592118029465055e-02
2.544989120900270629e-02
2.545386123771076203e-02
2.545783126641876226e-02
2.546179892919786525e-02
2.546576895790594874e-02
2.546973898661397673e-02
2.547370901532192145e-02
2.547767904402994943e-02
2.548164907273803292e-02
2.548561910144600540e-02
2.548958913015403338e-02
2.549355915886211688e-02
2.549752682164119211e-02
2.550149685034930336e-02
2.550546687905724808e-02
2.550943690776524830e-02
2.551340693647330404e-02
2.551737696518130427e-02
2.552134699388941552e-02
2.552531702259741575e-02
2.552928705130538822e-02
2.553325471408462999e-02
2.553722474279260246e-02
2.554119477150057493e-02
2.554516480020868618e-02
2.554913482891668641e-02
2.555310485762474215e-02
2.555707488633274238e-02
2.556104491504074261e-02
2.556501494374879835e-02
2.556898260652795685e-02
2.557295263523595708e-02
2.557692266394392955e-02
2.558089269265201304e-02
2.558486272135995776e-02
2.558883275006801350e-02
2.559280277877606924e-02
2.559677280748406947e-02
2.560074283619212521e-02
2.560471049897117268e-02
2.560868052767928393e-02
2.561265055638728416e-02
2.561662058509525663e-02
2.562059061380334013e-02
2.562456064251128485e-02
2.562853067121934059e-02
2.563250069992750735e-02
2.563647072863539655e-02
2.564043839141447179e-02
2.564440842012261079e-02
2.564837844883061102e-02
2.565234847753861125e-02
2.565631850624669474e-02
2.566028853495472273e-02
2.566425856366272296e-02
2.566822859237072318e-02
2.567219862107872341e-02
2.567616628385788191e-02
2.568013631256588214e-02
2.568410634127399339e-02
2.568807636998193811e-02
2.569204639868999385e-02
2.569601642739804959e-02
2.569998645610604981e-02
2.570395648481405004e-02
2.570792651352210578e-02
2.571189417630120877e-02
2.571586420500923675e-02
2.571983423371723698e-02
2.572380426242532048e-02
2.572777429113332071e-02
2.573174431984137644e-02
2.573571434854932116e-02
2.573968437725740466e-02
2.574365440596543264e-02
2.574762206874453563e-02
2.575159209745259137e-02
2.575556212616059160e-02
2.575953215486864734e-02
2.576350218357670308e-02
2.576747221228473106e-02
2.577144224099275904e-02
2.577541226970075927e-02
2.577938229840875950e-02
2.578334996118791800e-02
2.578731998989594598e-02
2.579129001860397397e-02
2.579526004731197419e-02
2.579923007602002993e-02
2.580320010472803016e-02
2.580717013343608590e-02
2.581114016214403062e-02
2.581511019085208636e-02
2.581907785363118935e-02
2.582304788233927284e-02
2.582701791104730082e-02
2.583098793975535656e-02
2.583495796846330128e-02
2.583892799717127375e-02
2.584289802587941276e-02
2.584686805458741299e-02
2.585083808329552424e-02
2.585480574607462723e-02
2.585877577478262745e-02
2.586274580349057217e-02
2.586671583219857240e-02
2.587068586090657263e-02
2.587465588961468388e-02
2.587862591832273962e-02
2.588259594703071209e-02
2.588656597573882334e-02
2.589053363851787082e-02
2.589450366722595431e-02
2.589847369593398230e-02
2.590244372464195477e-02
2.590641375335006602e-02
2.591038378205801074e-02
2.591435381076606648e-02
2.591832383947406671e-02
2.592229386818206693e-02
2.592626389689017818e-02
2.593023155966928117e-02
2.593420158837728140e-02
2.593817161708528163e-02
2.594214164579328186e-02
2.594611167450139311e-02
2.595008170320939334e-02
2.595405173191747683e-02
2.595802176062544930e-02
2.596199178933350504e-02
2.596595945211255252e-02
2.596992948082063601e-02
2.597389950952866400e-02
2.597786953823666423e-02
2.598183956694471997e-02
2.598580959565277571e-02
2.598977962436077593e-02
2.599374965306877616e-02
2.599771968177680415e-02
2.600168734455599040e-02
2.600565737326399063e-02
2.600962740197199086e-02
2.601359743068004660e-02
2.601756745938804682e-02
2.602153748809604705e-02
2.602550751680407504e-02
2.602947754551221404e-02
2.603344757422021427e-02
2.603741523699928950e-02
2.604138526570731749e-02
2.604535529441528996e-02
2.604932532312334570e-02
2.605329535183142919e-02
2.605726538053942942e-02
2.606123540924742965e-02
2.606520543795540212e-02
2.606917546666351337e-02
2.607314312944258861e-02
2.607711315815061659e-02
2.608108318685867233e-02
2.608505321556664480e-02
2.608902324427470054e-02
2.609299327298281179e-02
2.609696330169075651e-02
2.610093333039878449e-02
2.610490335910686799e-02
2.610887102188597098e-02
2.611284105059399896e-02
2.611681107930202694e-02
2.612078110800999942e-02
2.612475113671808291e-02
2.612872116542602763e-02
2.613269119413413888e-02
2.613666122284208360e-02
2.614063125155019485e-02
2.614459891432929783e-02
2.614856894303729806e-02
2.615253897174529829e-02
2.615650900045329852e-02
2.616047902916135426e-02
2.616444905786941000e-02
2.616841908657741023e-02
2.617238911528554923e-02
2.617635914399357722e-02
2.618032680677262469e-02
2.618429683548068043e-02
2.618826686418868066e-02
2.619223689289673640e-02
2.619620692160473663e-02
2.620017695031279237e-02
2.620414697902079260e-02
2.620811700772879282e-02
2.621208703643679305e-02
2.621605469921589604e-02
2.622002472792395178e-02
2.622399475663200752e-02
2.622796478534000775e-02
2.623193481404806349e-02
2.623590484275609147e-02
2.623987487146411945e-02
2.624384490017209193e-02
2.624781492888017542e-02
2.625178259165927841e-02
2.625575262036727864e-02
2.625972264907536213e-02
2.626369267778333461e-02
2.626766270649139035e-02
2.627163273519941833e-02
2.627560276390744631e-02
2.627957279261550205e-02
2.628354282132347453e-02
2.628751048410260527e-02
2.629148051281063325e-02
2.629545054151868899e-02
2.629942057022671698e-02
2.630339059893471720e-02
2.630736062764277294e-02
2.631133065635077317e-02
2.631530068505882891e-02
2.631927071376682914e-02
2.632323837654595988e-02
2.632720840525398787e-02
2.633117843396196034e-02
2.633514846267001608e-02
2.633911849137809957e-02
2.634308852008609980e-02
2.634705854879412779e-02
2.635102857750215577e-02
2.635499860621021151e-02
2.635896626898928674e-02
2.636293629769734248e-02
2.636690632640534271e-02
2.637087635511331518e-02
2.637484638382142643e-02
2.637881641252942666e-02
2.638278644123742689e-02
2.638675646994551038e-02
2.639072649865353837e-02
2.639469416143266911e-02
2.639866419014066934e-02
2.640263421884861406e-02
2.640660424755669755e-02
2.641057427626475329e-02
2.641454430497275352e-02
2.641851433368083701e-02
2.642248436238886500e-02
2.642645439109686523e-02
2.643042205387602372e-02
2.643439208258399620e-02
2.643836211129199643e-02
2.644233213999996890e-02
2.644630216870802464e-02
2.645027219741613589e-02
2.645424222612410836e-02
2.645821225483210859e-02
2.646218228354021984e-02
2.646614994631935058e-02
2.647011997502735081e-02
2.647409000373535104e-02
2.647806003244337902e-02
2.648203006115135150e-02
2.648600008985940724e-02
2.648997011856740746e-02
2.649394014727546320e-02
2.649791017598346343e-02
2.650187783876264969e-02
2.650584786747059440e-02
2.650981789617867790e-02
2.651378792488673364e-02
2.651775795359473387e-02
2.652172798230273409e-02
2.652569801101078983e-02
2.652966803971879006e-02
2.653363806842690131e-02
2.653760573120594879e-02
2.654157575991400453e-02
2.654554578862200476e-02
2.654951581733000499e-02
2.655348584603811624e-02
2.655745587474608871e-02
2.656142590345411669e-02
2.656539593216217243e-02
2.656936596087017266e-02
2.657333362364927565e-02
2.657730365235735914e-02
2.658127368106533162e-02
2.658524370977335960e-02
2.658921373848144309e-02
2.659318376718944332e-02
2.659715379589749906e-02
2.660112382460544378e-02
2.660509385331349952e-02
2.660906151609263026e-02
2.661303154480065825e-02
2.661700157350868623e-02
2.662097160221671421e-02
2.662494163092476995e-02
2.662891165963277018e-02
2.663288168834082592e-02
2.663685171704882615e-02
2.664082174575685413e-02
2.664478940853598488e-02
2.664875943724401286e-02
2.665272946595198533e-02
2.665669949466006883e-02
2.666066952336806906e-02
2.666463955207615255e-02
2.666860958078409727e-02
2.667257960949215301e-02
2.667654963820020875e-02
2.668051730097931173e-02
2.668448732968731196e-02
2.668845735839531219e-02
2.669242738710336793e-02
2.669639741581147918e-02
2.670036744451947941e-02
2.670433747322747964e-02
2.670830750193547987e-02
2.671227753064353561e-02
2.671624519342261084e-02
2.672021522213069433e-02
2.672418525083866681e-02
2.672815527954666703e-02
2.673212530825475053e-02
2.673609533696277851e-02
2.674006536567077874e-02
2.674403539437886224e-02
2.674800542308686246e-02
2.675197308586602096e-02
2.675594311457399344e-02
2.675991314328202142e-02
2.676388317199007716e-02
2.676785320069802188e-02
2.677182322940610537e-02
2.677579325811413336e-02
2.677976328682213358e-02
2.678373331553016157e-02
2.678770334423818955e-02
2.679167100701729254e-02
2.679564103572540379e-02
2.679961106443334851e-02
2.680358109314134873e-02
2.680755112184945999e-02
2.681152115055748797e-02
2.681549117926551595e-02
2.681946120797351618e-02
2.682343123668157192e-02
2.682739889946061940e-02
2.683136892816867514e-02
2.683533895687673088e-02
2.683930898558478662e-02
2.684327901429278684e-02
2.684724904300078707e-02
2.685121907170884281e-02
2.685518910041684304e-02
2.685915912912489878e-02
2.686312679190405728e-02
2.686709682061205751e-02
2.687106684932005773e-02
2.687503687802805796e-02
2.687900690673614146e-02
2.688297693544411393e-02
2.688694696415216967e-02
2.689091699286019765e-02
2.689488702156822564e-02
2.689885468434732863e-02
2.690282471305538436e-02
2.690679474176344010e-02
2.691076477047144033e-02
2.691473479917944056e-02
2.691870482788749630e-02
2.692267485659549653e-02
2.692664488530352451e-02
2.693061491401155250e-02
2.693458257679065548e-02
2.693855260549871122e-02
2.694252263420668370e-02
2.694649266291476719e-02
2.695046269162276742e-02
2.695443272033082316e-02
2.695840274903885114e-02
2.696237277774687913e-02
2.696634280645490711e-02
2.697031046923398234e-02
2.697428049794203808e-02
2.697825052665003831e-02
2.698222055535812181e-02
2.698619058406612203e-02
2.699016061277415002e-02
2.699413064148215025e-02
2.699810067019020599e-02
2.700207069889826172e-02
2.700603836167739247e-02
2.701000839038536494e-02
2.701397841909336517e-02
2.701794844780142091e-02
2.702191847650936563e-02
2.702588850521747688e-02
2.702985853392553262e-02
2.703382856263356060e-02
2.703779859134158858e-02
2.704176625412069157e-02
2.704573628282869180e-02
2.704970631153677529e-02
2.705367634024469226e-02
2.705764636895277575e-02
2.706161639766080373e-02
2.706558642636880396e-02
2.706955645507685970e-02
2.707352648378494320e-02
2.707749414656401843e-02
2.708146417527201866e-02
2.708543420398001889e-02
2.708940423268801911e-02
2.709337426139610261e-02
2.709734429010418610e-02
2.710131431881215858e-02
2.710528434752021432e-02
2.710925437622824230e-02
2.711322203900728978e-02
2.711719206771540103e-02
2.712116209642337350e-02
2.712513212513145699e-02
2.712910215383945722e-02
2.713307218254745745e-02
2.713704221125556870e-02
2.714101223996348566e-02
2.714498226867156916e-02
2.714894993145067215e-02
2.715291996015867237e-02
2.715688998886670036e-02
2.716086001757472834e-02
2.716483004628281184e-02
2.716880007499078431e-02
2.717277010369881229e-02
2.717674013240684028e-02
2.718071016111489602e-02
2.718467782389397125e-02
2.718864785260199923e-02
2.719261788131008273e-02
2.719658791001819398e-02
2.720055793872616645e-02
2.720452796743416668e-02
2.720849799614216691e-02
2.721246802485016714e-02
2.721643805355816736e-02
2.722040571633738137e-02
2.722437574504538160e-02
2.722834577375343734e-02
2.723231580246140981e-02
2.723628583116949331e-02
2.724025585987749354e-02
2.724422588858549377e-02
2.724819591729357726e-02
2.725216594600154973e-02
2.725613360878073599e-02
2.726010363748873622e-02
2.726407366619670869e-02
2.726804369490479218e-02
2.727201372361279241e-02
2.727598375232082040e-02
2.727995378102884838e-02
2.728392380973687636e-02
2.728789383844498762e-02
2.729186150122403509e-02
2.729583152993209083e-02
2.729980155864006330e-02
2.730377158734809129e-02
2.730774161605611927e-02
2.731171164476414726e-02
2.731568167347220299e-02
2.731965170218025873e-02
2.732362173088825896e-02
2.732758939366736195e-02
2.733155942237530667e-02
2.733552945108341792e-02
2.733949947979144590e-02
2.734346950849950164e-02
2.734743953720752963e-02
2.735140956591550210e-02
2.735537959462355784e-02
2.735934962333161358e-02
2.736331728611068881e-02
2.736728731481874455e-02
2.737125734352674478e-02
2.737522737223471725e-02
2.737919740094280074e-02
2.738316742965085648e-02
2.738713745835888447e-02
2.739110748706688470e-02
2.739507751577488492e-02
2.739904517855401567e-02
2.740301520726207141e-02
2.740698523597004388e-02
2.741095526467815513e-02
2.741492529338612760e-02
2.741889532209418334e-02
2.742286535080229459e-02
2.742683537951021155e-02
2.743080540821818403e-02
2.743477307099734253e-02
2.743874309970545378e-02
2.744271312841339849e-02
2.744668315712145423e-02
2.745065318582945446e-02
2.745462321453748245e-02
2.745859324324551043e-02
2.746256327195356617e-02
2.746653330066156640e-02
2.747050096344066938e-02
2.747447099214872512e-02
2.747844102085678086e-02
2.748241104956478109e-02
2.748638107827280908e-02
2.749035110698086481e-02
2.749432113568883729e-02
2.749829116439689303e-02
2.750226119310489326e-02
2.750622885588399624e-02
2.751019888459205198e-02
2.751416891330002445e-02
2.751813894200810795e-02
2.752210897071616369e-02
2.752607899942410841e-02
2.753004902813221966e-02
2.753401905684024764e-02
2.753798908554827563e-02
2.754195674832740637e-02
2.754592677703543435e-02
2.754989680574343458e-02
2.755386683445146256e-02
2.755783686315954606e-02
2.756180689186751853e-02
2.756577692057554652e-02
2.756974694928354674e-02
2.757371697799160248e-02
2.757768464077064996e-02
2.758165466947873345e-02
2.758562469818676144e-02
2.758959472689476167e-02
2.759356475560281741e-02
2.759753478431087315e-02
2.760150481301887337e-02
2.760547484172687360e-02
2.760944487043498485e-02
2.761341253321403233e-02
2.761738256192208807e-02
2.762135259063014381e-02
2.762532261933808853e-02
2.762929264804608875e-02
2.763326267675420000e-02
2.763723270546220023e-02
2.764120273417020046e-02
2.764517276287828396e-02
2.764914279158628418e-02
2.765311045436541493e-02
2.765708048307341516e-02
2.766105051178144314e-02
2.766502054048949888e-02
2.766899056919752686e-02
2.767296059790547158e-02
2.767693062661363834e-02
2.768090065532158306e-02
2.768487068402961104e-02
2.768883834680874179e-02
2.769280837551676977e-02
2.769677840422479775e-02
2.770074843293279798e-02
2.770471846164085372e-02
2.770868849034885395e-02
2.771265851905688193e-02
2.771662854776490992e-02
2.772059857647291015e-02
2.772456623925206864e-02
2.772853626796006887e-02
2.773250629666812461e-02
2.773647632537612484e-02
2.774044635408418058e-02
2.774441638279220856e-02
2.774838641150023655e-02
2.775235644020829229e-02
2.775632646891629252e-02
2.776029413169545101e-02
2.776426416040345124e-02
2.776823418911145147e-02
2.777220421781950721e-02
2.777617424652750744e-02
2.778014427523550767e-02
2.778411430394356341e-02
2.778808433265161915e-02
2.779205436135961937e-02
2.779602202413875012e-02
2.779999205284677810e-02
2.780396208155477833e-02
2.780793211026283407e-02
2.781190213897086205e-02
2.781587216767889004e-02
2.781984219638689027e-02
2.782381222509494600e-02
2.782778225380300174e-02
2.783174991658210473e-02
2.783571994529004945e-02
2.783968997399810519e-02
2.784366000270621644e-02
2.784763003141421667e-02
2.785160006012216138e-02
2.785557008883027263e-02
2.785954011753827286e-02
2.786351014624624534e-02
2.786747780902543159e-02
2.787144783773343182e-02
2.787541786644143205e-02
2.787938789514946003e-02
2.788335792385748801e-02
2.788732795256554375e-02
2.789129798127359949e-02
2.789526800998157197e-02
2.789923803868965546e-02
2.790320570146878620e-02
2.790717573017681419e-02
2.791114575888475891e-02
2.791511578759278689e-02
2.791908581630081487e-02
2.792305584500887061e-02
2.792702587371692635e-02
2.793099590242492658e-02
2.793496593113298232e-02
2.793893359391202980e-02
2.794290362262008554e-02
2.794687365132808576e-02
2.795084368003614150e-02
2.795481370874425275e-02
2.795878373745219747e-02
2.796275376616030872e-02
2.796672379486828119e-02
2.797069382357625367e-02
2.797466148635541217e-02
2.797863151506341239e-02
2.798260154377152364e-02
2.798657157247949612e-02
2.799054160118755186e-02
2.799451162989552433e-02
2.799848165860358007e-02
2.800245168731158030e-02
2.800642171601963604e-02
2.801038937879873902e-02
2.801435940750676701e-02
2.801832943621479499e-02
2.802229946492282298e-02
2.802626949363082320e-02
2.803023952233890670e-02
2.803420955104690693e-02
2.803817957975496267e-02
2.804214960846299065e-02
2.804611727124201037e-02
2.805008729995009387e-02
2.805405732865817736e-02
2.805802735736614983e-02
2.806199738607423333e-02
2.806596741478220580e-02
2.806993744349028930e-02
2.807390747219820626e-02
2.807787750090634527e-02
2.808184516368539274e-02
2.808581519239344848e-02
2.808978522110144871e-02
2.809375524980953220e-02
2.809772527851753243e-02
2.810169530722556042e-02
2.810566533593350513e-02
2.810963536464161638e-02
2.811360539334964437e-02
2.811757305612880287e-02
2.812154308483677534e-02
2.812551311354488659e-02
2.812948314225288682e-02
2.813345317096088705e-02
2.813742319966888727e-02
2.814139322837694301e-02
2.814536325708491549e-02
2.814933328579299898e-02
2.815330094857210197e-02
2.815727097728015771e-02
2.816124100598815794e-02
2.816521103469615817e-02
2.816918106340421390e-02
2.817315109211221413e-02
2.817712112082026987e-02
2.818109114952832561e-02
2.818506117823627033e-02
2.818902884101537332e-02
2.819299886972342906e-02
2.819696889843148480e-02
2.820093892713948502e-02
2.820490895584751301e-02
2.820887898455556875e-02
2.821284901326362449e-02
2.821681904197159696e-02
2.822078907067962494e-02
2.822475673345875569e-02
2.822872676216675591e-02
2.823269679087475614e-02
2.823666681958281188e-02
2.824063684829086762e-02
2.824460687699897887e-02
2.824857690570692359e-02
2.825254693441497933e-02
2.825651696312297956e-02
2.826048462590213806e-02
2.826445465461013828e-02
2.826842468331813851e-02
2.827239471202619425e-02
2.827636474073419448e-02
2.828033476944225022e-02
2.828430479815025045e-02
2.828827482685825068e-02
2.829224485556630642e-02
2.829621251834543716e-02
2.830018254705343739e-02
2.830415257576149313e-02
2.830812260446957662e-02
2.831209263317757685e-02
2.831606266188557708e-02
2.832003269059357731e-02
2.832400271930160529e-02
2.832797274800963327e-02
2.833194041078873626e-02
2.833591043949673649e-02
2.833988046820479223e-02
2.834385049691287572e-02
2.834782052562090371e-02
2.835179055432887618e-02
2.835576058303690417e-02
2.835973061174490439e-02
2.836370064045296013e-02
2.836766830323211863e-02
2.837163833194011886e-02
2.837560836064811909e-02
2.837957838935617483e-02
2.838354841806420281e-02
2.838751844677217528e-02
2.839148847548034205e-02
2.839545850418823125e-02
2.839942853289631475e-02
2.840339619567544549e-02
2.840736622438344572e-02
2.841133625309150146e-02
2.841530628179955720e-02
2.841927631050755743e-02
2.842324633921555765e-02
2.842721636792361339e-02
2.843118639663161362e-02
2.843515642533966936e-02
2.843912408811877235e-02
2.844309411682680033e-02
2.844706414553482832e-02
2.845103417424285630e-02
2.845500420295088428e-02
2.845897423165888451e-02
2.846294426036691250e-02
2.846691428907499599e-02
2.847088431778296846e-02
2.847485434649099645e-02
2.847882200927021046e-02
2.848279203797815518e-02
2.848676206668615540e-02
2.849073209539423890e-02
2.849470212410221137e-02
2.849867215281021160e-02
2.850264218151826734e-02
2.850661221022637859e-02
2.851058223893437882e-02
2.851454990171348181e-02
2.851851993042153754e-02
2.852248995912953777e-02
2.852645998783753800e-02
2.853043001654553823e-02
2.853440004525359397e-02
2.853837007396164971e-02
2.854234010266967769e-02
2.854631013137765017e-02
2.855027779415680866e-02
2.855424782286483665e-02
2.855821785157292014e-02
2.856218788028094813e-02
2.856615790898889284e-02
2.857012793769692083e-02
2.857409796640492106e-02
2.857806799511297680e-02
2.858203802382097702e-02
2.858600568660016328e-02
2.858997571530813575e-02
2.859394574401613598e-02
2.859791577272424723e-02
2.860188580143221970e-02
2.860585583014035871e-02
2.860982585884827567e-02
2.861379588755641468e-02
2.861776591626433164e-02
2.862173357904346238e-02
2.862570360775146261e-02
2.862967363645951835e-02
2.863364366516754633e-02
2.863761369387551881e-02
2.864158372258357454e-02
2.864555375129157477e-02
2.864952377999968602e-02
2.865349380870768625e-02
2.865746147148678924e-02
2.866143150019484498e-02
2.866540152890284521e-02
2.866937155761090095e-02
2.867334158631884566e-02
2.867731161502692916e-02
2.868128164373501265e-02
2.868525167244301288e-02
2.868922170115104087e-02
2.869318936393011610e-02
2.869715939263817184e-02
2.870112942134622758e-02
2.870509945005422781e-02
2.870906947876217252e-02
2.871303950747028377e-02
2.871700953617833951e-02
2.872097956488622872e-02
2.872494959359436772e-02
2.872891725637355398e-02
2.873288728508149870e-02
2.873685731378955444e-02
2.874082734249755466e-02
2.874479737120566591e-02
2.874876739991361063e-02
2.875273742862166637e-02
2.875670745732972211e-02
2.876067748603772234e-02
2.876464514881685308e-02
2.876861517752482555e-02
2.877258520623285354e-02
2.877655523494093703e-02
2.878052526364893726e-02
2.878449529235690973e-02
2.878846532106496547e-02
2.879243534977302121e-02
2.879640537848104920e-02
2.880037304126015218e-02
2.880434306996818017e-02
2.880831309867620815e-02
2.881228312738426389e-02
2.881625315609220861e-02
2.882022318480020884e-02
2.882419321350832009e-02
2.882816324221632032e-02
2.883213327092426503e-02
2.883610093370356231e-02
2.884007096241150703e-02
2.884404099111953501e-02
2.884801101982747973e-02
2.885198104853553547e-02
2.885595107724367447e-02
2.885992110595164695e-02
2.886389113465967493e-02
2.886786116336773067e-02
2.887182882614680590e-02
2.887579885485486164e-02
2.887976888356294514e-02
2.888373891227086210e-02
2.888770894097886233e-02
2.889167896968702909e-02
2.889564899839491829e-02
2.889961902710300179e-02
2.890358905581102977e-02
2.890755671859010500e-02
2.891152674729816074e-02
2.891549677600624424e-02
2.891946680471427222e-02
2.892343683342224470e-02
2.892740686213035595e-02
2.893137689083827291e-02
2.893534691954632865e-02
2.893931694825435663e-02
2.894328461103348737e-02
2.894725463974151536e-02
2.895122466844951559e-02
2.895519469715762684e-02
2.895916472586557155e-02
2.896313475457362729e-02
2.896710478328162752e-02
2.897107481198968326e-02
2.897504484069773900e-02
2.897901250347681423e-02
2.898298253218486997e-02
2.898695256089289796e-02
2.899092258960092594e-02
2.899489261830892617e-02
2.899886264701695415e-02
2.900283267572500989e-02
2.900680270443301012e-02
2.901077273314109362e-02
2.901474039592016885e-02
2.901871042462816908e-02
2.902268045333625257e-02
2.902665048204416953e-02
2.903062051075228078e-02
2.903459053946028101e-02
2.903856056816828124e-02
2.904253059687630922e-02
2.904650062558439272e-02
2.905046828836344019e-02
2.905443831707152369e-02
2.905840834577955167e-02
2.906237837448755190e-02
2.906634840319560764e-02
2.907031843190366338e-02
2.907428846061166361e-02
2.907825848931966384e-02
2.908222851802766407e-02
2.908619618080687808e-02
2.909016620951493381e-02
2.909413623822287853e-02
2.909810626693085100e-02
2.910207629563893450e-02
2.910604632434693473e-02
2.911001635305493496e-02
2.911398638176299070e-02
2.911795641047101868e-02
2.912192407325014942e-02
2.912589410195814965e-02
2.912986413066623315e-02
2.913383415937428889e-02
2.913780418808226136e-02
2.914177421679026159e-02
2.914574424549826182e-02
2.914971427420634531e-02
2.915368430291437329e-02
2.915765196569342077e-02
2.916162199440144875e-02
2.916559202310953225e-02
2.916956205181758799e-02
2.917353208052556046e-02
2.917750210923369947e-02
2.918147213794164418e-02
2.918544216664969992e-02
2.918941219535758913e-02
2.919337985813680314e-02
2.919734988684494215e-02
2.920131991555291462e-02
2.920528994426091485e-02
2.920925997296891508e-02
2.921323000167697082e-02
2.921720003038497104e-02
2.922117005909302678e-02
2.922514008780102701e-02
2.922910775058013000e-02
2.923307777928818574e-02
2.923704780799624148e-02
2.924101783670424171e-02
2.924498786541240847e-02
2.924895789412029767e-02
2.925292792282832566e-02
2.925689795153638140e-02
2.926086798024435387e-02
2.926483564302348461e-02
2.926880567173148484e-02
2.927277570043956834e-02
2.927674572914756856e-02
2.928071575785562430e-02
2.928468578656362453e-02
2.928865581527173578e-02
2.929262584397968050e-02
2.929659587268773624e-02
2.930986088459536232e-02
2.932570635778358747e-02
2.934155183097181263e-02
2.935739730415998228e-02
2.937324277734829070e-02
2.938908825053654361e-02
2.940493372372476877e-02
2.942077919691304944e-02
2.943662467010133010e-02
2.945247014328955526e-02
2.946830617340673308e-02
2.948415164659495824e-02
2.949999711978318340e-02
2.951584259297151958e-02
2.953168806615968922e-02
2.954753353934794213e-02
2.956337901253625056e-02
2.957922448572447571e-02
2.959506995891275638e-02
2.961090598902987869e-02
2.962675146221818712e-02
2.964259693540644003e-02
2.965844240859472070e-02
2.967428788178289034e-02
2.969013335497122652e-02
2.970597882815934065e-02
2.972182430134756581e-02
2.973766977453592975e-02
2.975350580465307981e-02
2.976935127784130497e-02
2.978519675102958564e-02
2.980104222421769977e-02
2.981688769740609146e-02
2.983273317059426111e-02
2.984857864378248626e-02
2.986442411697076693e-02
2.988026959015907535e-02
2.989610562027628093e-02
2.991195109346450609e-02
2.992779656665275900e-02
2.994364203984095640e-02
2.995948751302920932e-02
2.997533298621751774e-02
2.999117845940568738e-02
3.000702393259396805e-02
3.002286940578224872e-02
3.003870543589942654e-02
3.005455090908765170e-02
3.007039638227593237e-02
3.008624185546418528e-02
3.010208732865241044e-02
3.011793280184066335e-02
3.013377827502888850e-02
3.014962374821716917e-02
3.016546922140536657e-02
3.018130525152257215e-02
3.019715072471082506e-02
3.021299619789907798e-02
3.022884167108735864e-02
3.024468714427555605e-02
3.026053261746383671e-02
3.027637809065208963e-02
3.029222356384025927e-02
3.030806903702851218e-02
3.032390506714577327e-02
3.033975054033405394e-02
3.035559601352222359e-02
3.037144148671055977e-02
3.038728695989872941e-02
3.040313243308701008e-02
3.041897790627520748e-02
3.043482337946346039e-02
3.045066885265174106e-02
3.046650488276891888e-02
3.048235035595719955e-02
3.049819582914542471e-02
3.051404130233370537e-02
3.052988677552195829e-02
3.054573224871010018e-02
3.056157772189838084e-02
3.057742319508660600e-02
3.059326866827488667e-02
3.060910469839212000e-02
3.062495017158034516e-02
3.064079564476857032e-02
3.065664111795685098e-02
3.067248659114507614e-02
3.068833206433335681e-02
3.070417753752163748e-02
3.072002301070977937e-02
3.073586848389808779e-02
3.075170451401523786e-02
3.076754998720346301e-02
3.078339546039171593e-02
3.079924093357999659e-02
3.081508640676822175e-02
3.083093187995655793e-02
3.084677735314478308e-02
3.086262282633289722e-02
3.087846829952123340e-02
3.089430432963846673e-02
3.091014980282674740e-02
3.092599527601491705e-02
3.094184074920308669e-02
3.095768622239142287e-02
3.097353169557964803e-02
3.098937716876787318e-02
3.100522264195620936e-02
3.102106811514437901e-02
3.103690414526161234e-02
3.105274961844989301e-02
3.106859509163809041e-02
3.108444056482631557e-02
3.110028603801456848e-02
3.111613151120279364e-02
3.113197698439101879e-02
3.114782245757929946e-02
3.116366793076758013e-02
3.117950396088481346e-02
3.119534943407301086e-02
3.121119490726120826e-02
3.122704038044946118e-02
3.124288585363776960e-02
3.125873132682596700e-02
3.127457680001427542e-02
3.129042227320250058e-02
3.130626774639067023e-02
3.132210377650795907e-02
3.133794924969618423e-02
3.135379472288452041e-02
3.136964019607263454e-02
3.138548566926091521e-02
3.140133114244914037e-02
3.141717661563736552e-02
3.143302208882559068e-02
3.144886756201387135e-02
3.146470359213110468e-02
3.148054906531938535e-02
3.149639453850761051e-02
3.151224001169583566e-02
3.152808548488406082e-02
3.154393095807234149e-02
3.155977643126056664e-02
3.157562190444881955e-02
3.159146737763701696e-02
3.160730340775430580e-02
3.162314888094253096e-02
3.163899435413075611e-02
3.165483982731903678e-02
3.167068530050726194e-02
3.168653077369543158e-02
3.170237624688371225e-02
3.171822172007199292e-02
3.173406719326016256e-02
3.174990322337745141e-02
3.176574869656567657e-02
3.178159416975395724e-02
3.179743964294212688e-02
3.181328511613035204e-02
3.182913058931863270e-02
3.184497606250691337e-02
3.186082153569516628e-02
3.187666700888336369e-02
3.189250303900056926e-02
3.190834851218887769e-02
3.192419398537715836e-02
3.194003945856535576e-02
3.195588493175355316e-02
3.197173040494186158e-02
3.198757587813003123e-02
3.200342135131828414e-02
3.201926682450656481e-02
3.203510285462377039e-02
3.205094832781202330e-02
3.206679380100033172e-02
3.208263927418847361e-02
3.209848474737672652e-02
3.211433022056500719e-02
3.213017569375320459e-02
3.214602116694142975e-02
3.216186664012965490e-02
3.217770267024694375e-02
3.219354814343519666e-02
3.220939361662339406e-02
3.222523908981161922e-02
3.224108456299992764e-02
3.225693003618806953e-02
3.227277550937640571e-02
3.228862098256468638e-02
3.230446645575293929e-02
3.232030248587003385e-02
3.233614795905837003e-02
3.235199343224659518e-02
3.236783890543484810e-02
3.238368437862304550e-02
3.239952985181129841e-02
3.241537532499957908e-02
3.243122079818777648e-02
3.244706627137614041e-02
3.246290230149329048e-02
3.247874777468148788e-02
3.249459324786976855e-02
3.251043872105802146e-02
3.252628419424621886e-02
3.254212966743452728e-02
3.255797514062280795e-02
3.257382061381097760e-02
3.258966608699925827e-02
3.260550211711649160e-02
3.262134759030466125e-02
3.263719306349294191e-02
3.265303853668122258e-02
3.266888400986950325e-02
3.268472948305770065e-02
3.270057495624595356e-02
3.271642042943415096e-02
3.273226590262240387e-02
3.274810193273963721e-02
3.276394740592786237e-02
3.277979287911611528e-02
3.279563835230439595e-02
3.281148382549264886e-02
3.282732929868081850e-02
3.284317477186907142e-02
3.285902024505732433e-02
3.287486571824560500e-02
3.289071119143385791e-02
3.290654722155103573e-02
3.292239269473923313e-02
3.293823816792751380e-02
3.295408364111573896e-02
3.296992911430407514e-02
3.298577458749227254e-02
3.300162006068052545e-02
3.301746553386880612e-02
3.303331100705697576e-02
3.304914703717420910e-02
3.306499251036243425e-02
3.308083798355065941e-02
3.309668345673888457e-02
3.311252892992716523e-02
3.312837440311541815e-02
3.314421987630367106e-02
3.316006534949195173e-02
3.317591082268012137e-02
3.319174685279741022e-02
3.320759232598563537e-02
3.322343779917386053e-02
3.323928327236208569e-02
3.325512874555039411e-02
3.327097421873853600e-02
3.328681969192678891e-02
3.330266516511504182e-02
3.331851063830335025e-02
3.333434666842050031e-02
3.335019214160880874e-02
3.336603761479703389e-02
3.337428164385747298e-02
3.335469268685109512e-02
3.333510372984477277e-02
3.331551477283842266e-02
3.329592581583210031e-02
3.327633685882583348e-02
3.325675957581047948e-02
3.323717061880410162e-02
3.321758166179783478e-02
3.319799270479159570e-02
3.317840374778524559e-02
3.315881479077886773e-02
3.313922583377254538e-02
3.311963687676627854e-02
3.310004791975995619e-02
3.308047063674457444e-02
3.306088167973836311e-02
3.304129272273192974e-02
3.302170376572563515e-02
3.300211480871939607e-02
3.298252585171301821e-02
3.296293689470658483e-02
3.294334793770037351e-02
3.292375898069402340e-02
3.290418169767875267e-02
3.288459274067243032e-02
3.286500378366608022e-02
3.284541482665981338e-02
3.282582586965343552e-02
3.280623691264702990e-02
3.278664795564067980e-02
3.276705899863438520e-02
3.274747004162809061e-02
3.272789275861284763e-02
3.270830380160646977e-02
3.268871484460017518e-02
3.266912588759374181e-02
3.264953693058750273e-02
3.262994797358118038e-02
3.261035901657485803e-02
3.259077005956850792e-02
3.257118110256215782e-02
3.255160381954697035e-02
3.253201486254059249e-02
3.251242590553421463e-02
3.249283694852794779e-02
3.247324799152159769e-02
3.245365903451535861e-02
3.243407007750892523e-02
3.241448112050265840e-02
3.239489216349633605e-02
3.237531488048100980e-02
3.235572592347474297e-02
3.233613696646842062e-02
3.231654800946207051e-02
3.229695905245572041e-02
3.227737009544937030e-02
3.225778113844299244e-02
3.223819218143678111e-02
3.221860322443037550e-02
3.219902594141513252e-02
3.217943698440878242e-02
3.215984802740246007e-02
3.214025907039616548e-02
3.212067011338975986e-02
3.210108115638349302e-02
3.208149219937717067e-02
3.206190324237076505e-02
3.204231428536447046e-02
3.202273700234928300e-02
3.200314804534293289e-02
3.198355908833661054e-02
3.196397013133017717e-02
3.194438117432385482e-02
3.192479221731758798e-02
3.190520326031126563e-02
3.188561430330494328e-02
3.186602534629862093e-02
3.184644806328335020e-02
3.182685910627708337e-02
3.180727014927070551e-02
3.178768119226427213e-02
3.176809223525800530e-02
3.174850327825168295e-02
3.172891432124533284e-02
3.170932536423901049e-02
3.168973640723266039e-02
3.167015912421738966e-02
3.165057016721106731e-02
3.163098121020474496e-02
3.161139225319847812e-02
3.159180329619212801e-02
3.157221433918580566e-02
3.155262538217940005e-02
3.153303642517313321e-02
3.151344746816675535e-02
3.149387018515156789e-02
3.147428122814519003e-02
3.145469227113889543e-02
3.143510331413260084e-02
3.141551435712619522e-02
3.139592540011978961e-02
3.137633644311357828e-02
3.135674748610722817e-02
3.133715852910085031e-02
3.131758124608563509e-02
3.129799228907936826e-02
3.127840333207293488e-02
3.125881437506655702e-02
3.123922541806023467e-02
3.121963646105391232e-02
3.120004750404764549e-02
3.118045854704129538e-02
3.116086959003502854e-02
3.114129230701975781e-02
3.112170335001337995e-02
3.110211439300708536e-02
3.108252543600070750e-02
3.106293647899449617e-02
3.104334752198811831e-02
3.102375856498176820e-02
3.100416960797541810e-02
3.098458065096909575e-02
3.096500336795382502e-02
3.094541441094747491e-02
3.092582545394115257e-02
3.090623649693480246e-02
3.088664753992848011e-02
3.086705858292215776e-02
3.084746962591591868e-02
3.082788066890951306e-02
3.080829171190307969e-02
3.078871442888791998e-02
3.076912547188159763e-02
3.074953651487527528e-02
3.072994755786900845e-02
3.071035860086257507e-02
3.069076964385625272e-02
3.067118068684993037e-02
3.065159172984360803e-02
3.063200277283723016e-02
3.061242548982201495e-02
3.059283653281569260e-02
3.057324757580942576e-02
3.055365861880299239e-02
3.053406966179672555e-02
3.051448070479031993e-02
3.049489174778402534e-02
3.047530279077764748e-02
3.045571383377138064e-02
3.043613655075616542e-02
3.041654759374975980e-02
3.039695863674340970e-02
3.037736967973719837e-02
3.035778072273084827e-02
3.033819176572449816e-02
3.031860280871814806e-02
3.029901385171185346e-02
3.027942489470558662e-02
3.025984761169023263e-02
3.024025865468388252e-02
3.022066969767756017e-02
3.020108074067129333e-02
3.018149178366491547e-02
3.016190282665859312e-02
3.014231386965224302e-02
3.012272491264592067e-02
3.010313595563951505e-02
3.008355867262429983e-02
3.006396971561797749e-02
3.004438075861165514e-02
3.002479180160538830e-02
3.000520284459898268e-02
2.998561388759266033e-02
2.996602493058636574e-02
2.994643597357993237e-02
2.992684701657377655e-02
2.990726973355845031e-02
2.988768077655212796e-02
2.986809181954580561e-02
2.984850286253939999e-02
2.982891390553316091e-02
2.980932494852681081e-02
2.978973599152037743e-02
2.977014703451408284e-02
2.975055807750776049e-02
2.973096912050141039e-02
2.971139183748622292e-02
2.969180288047987282e-02
2.967221392347355047e-02
2.965262496646717261e-02
2.963303600946087801e-02
2.961344705245452791e-02
2.959385809544812229e-02
2.957426913844191096e-02
2.955468018143558862e-02
2.953510289842026237e-02
2.951551394141396778e-02
2.949592498440767319e-02
2.947633602740135084e-02
2.945674707039497298e-02
2.943715811338867838e-02
2.941756915638232828e-02
2.939798019937595042e-02
2.937839124236968358e-02
2.935881395935435734e-02
2.933922500234806274e-02
2.931963604534176815e-02
2.930004708833544580e-02
2.928045813132909569e-02
2.926086917432269008e-02
2.924128021731636773e-02
2.922169126031010089e-02
2.920210230330372303e-02
2.918252502028853557e-02
2.916293606328221322e-02
2.914334710627586311e-02
2.912375814926954076e-02
2.910416919226316290e-02
2.908458023525686831e-02
2.906499127825051820e-02
2.904540232124425136e-02
2.902581336423787350e-02
2.900623608122265829e-02
2.898664712421630818e-02
2.896705816720984705e-02
2.894746921020358021e-02
2.892788025319725786e-02
2.890829129619093552e-02
2.888870233918455765e-02
2.886911338217829082e-02
2.884952442517196847e-02
2.882994714215666998e-02
2.881035818515029212e-02
2.879076922814399753e-02
2.877118027113767518e-02
2.875159131413143609e-02
2.873200235712503048e-02
2.871241340011865262e-02
2.869282444311233027e-02
2.867323548610606343e-02
2.865365820309079270e-02
2.863406924608444259e-02
2.861448028907814800e-02
2.859489133207177014e-02
2.857530237506550330e-02
2.855571341805912544e-02
2.853612446105280309e-02
2.851653550404642523e-02
2.849694654704015839e-02
2.847736926402491542e-02
2.845778030701856531e-02
2.843819135001218745e-02
2.841860239300592061e-02
2.839901343599954275e-02
2.837942447899330367e-02
2.835983552198689805e-02
2.834024656498057571e-02
2.832065760797425336e-02
2.830108032495903814e-02
2.828149136795271579e-02
2.826190241094628242e-02
2.824231345394001558e-02
2.822272449693369323e-02
2.820313553992734312e-02
2.818354658292104853e-02
2.816395762591467067e-02
2.814436866890834832e-02
2.812479138589310534e-02
2.810520242888678299e-02
2.808561347188037738e-02
2.806602451487405503e-02
2.804643555786778819e-02
2.802684660086152135e-02
2.800725764385508798e-02
2.798766868684876563e-02
2.796807972984244328e-02
2.794850244682722806e-02
2.792891348982090571e-02
2.790932453281458336e-02
2.788973557580820550e-02
2.787014661880188315e-02
2.785055766179550529e-02
2.783096870478918294e-02
2.781137974778291611e-02
2.779179079077653824e-02
2.777221350776132303e-02
2.775262455075500068e-02
2.773303559374867833e-02
2.771344663674232822e-02
2.769385767973600587e-02
2.767426872272957250e-02
2.765467976572333342e-02
2.763509080871695556e-02
2.761550185171060545e-02
2.759592456869539023e-02
2.757633561168904013e-02
2.755674665468266227e-02
2.753715769767639543e-02
2.751756874067007308e-02
2.749797978366375073e-02
2.747839082665745614e-02
2.745880186965113379e-02
2.743921291264472817e-02
2.741963562962945744e-02
2.740004667262310734e-02
2.738045771561686825e-02
2.736086875861046264e-02
2.734127980160416804e-02
2.732169084459784569e-02
2.730210188759152334e-02
2.728251293058517324e-02
2.726292397357893416e-02
2.724334669056358016e-02
2.722375773355723005e-02
2.720416877655101873e-02
2.718457981954458536e-02
2.716499086253826301e-02
2.714540190553188514e-02
2.712581294852564606e-02
2.710622399151929596e-02
2.708663503451291810e-02
2.706705775149770288e-02
2.704746879449132502e-02
2.702787983748505818e-02
2.700829088047873583e-02
2.698870192347241348e-02
2.696911296646603562e-02
2.694952400945965776e-02
2.692993505245333541e-02
2.691034609544701306e-02
2.689076881243177009e-02
2.683114723803536883e-02
2.676742699814974036e-02
2.670370675826408413e-02
2.663998651837840015e-02
2.657626627849279943e-02
2.651254603860708770e-02
2.644882579872148698e-02
2.638510555883577524e-02
2.632142329287134874e-02
2.625770305298574803e-02
2.619398281310003629e-02
2.613026257321438006e-02
2.606654233332869608e-02
2.600282209344309536e-02
2.593910185355743914e-02
2.587538161367175515e-02
2.581166137378615444e-02
2.574797910782167243e-02
2.568425886793604396e-02
2.562053862805035997e-02
2.555681838816470375e-02
2.549309814827907528e-02
2.542937790839333578e-02
2.536565766850779058e-02
2.530193742862207884e-02
2.523821718873636710e-02
2.517453492277202387e-02
2.511081468288639540e-02
2.504709444300071142e-02
2.498337420311502743e-02
2.491965396322937121e-02
2.485593372334368722e-02
2.479221348345805875e-02
2.472849324357234702e-02
2.466477300368669079e-02
2.460109073772237531e-02
2.453737049783660806e-02
2.447365025795103510e-02
2.440993001806535112e-02
2.434620977817966714e-02
2.428248953829398316e-02
2.421876929840832693e-02
2.415504905852275397e-02
2.409132881863701448e-02
2.402764655267264349e-02
2.396392631278698726e-02
2.390020607290133103e-02
2.383648583301561930e-02
2.377276559312996307e-02
2.370904535324436235e-02
2.364532511335865061e-02
2.358160487347299439e-02
2.351788463358742143e-02
2.345420236762296717e-02
2.339048212773728319e-02
2.332676188785165472e-02
2.326304164796605400e-02
2.319932140808031451e-02
2.313560116819460277e-02
2.307188092830897430e-02
2.300816068842331807e-02
2.294444044853760634e-02
2.288075818257317984e-02
2.281703794268760688e-02
2.275331770280186738e-02
2.268959746291632218e-02
2.262587722303061044e-02
2.256215698314500973e-02
2.249843674325929799e-02
2.243471650337364176e-02
2.237099626348795778e-02
2.230727602360227380e-02
2.224359375763784730e-02
2.217987351775219107e-02
2.211615327786659035e-02
2.205243303798093413e-02
2.198871279809522239e-02
2.192499255820959392e-02
2.186127231832396545e-02
2.179755207843825371e-02
2.173383183855265299e-02
2.167014957258819874e-02
2.160642933270257027e-02
2.154270909281688628e-02
2.147898885293131332e-02
2.141526861304560159e-02
2.135154837315991760e-02
2.128782813327428913e-02
2.122410789338863291e-02
2.116038765350292117e-02
2.109670538753855018e-02
2.103298514765283844e-02
2.096926490776718222e-02
2.090554466788158150e-02
2.084182442799589752e-02
2.077810418811029680e-02
2.071438394822450180e-02
2.065066370833892884e-02
2.058694346845321710e-02
2.052326120248881836e-02
2.045954096260321764e-02
2.039582072271747815e-02
2.033210048283190519e-02
2.026838024294616569e-02
2.020466000306048171e-02
2.014093976317490875e-02
2.007721952328922477e-02
2.001349928340356854e-02
1.994981701743919755e-02
1.988609677755354133e-02
1.982237653766782959e-02
1.975865629778211785e-02
1.969493605789651713e-02
1.963121581801086091e-02
1.956749557812520468e-02
1.950377533823954845e-02
1.944005509835383672e-02
1.937637283238946573e-02
1.931265259250380950e-02
1.924893235261809776e-02
1.918521211273246929e-02
1.912149187284678531e-02
1.905777163296112908e-02
1.899405139307555612e-02
1.893033115318981663e-02
1.886661091330421591e-02
1.880292864733978941e-02
1.873920840745413319e-02
1.867548816756847696e-02
1.861176792768276522e-02
1.854804768779708124e-02
1.848432744791145277e-02
1.842060720802579654e-02
1.835688696814014031e-02
1.829316672825451184e-02
1.822948446229016861e-02
1.816576422240440136e-02
1.810204398251880065e-02
1.803832374263317218e-02
1.797460350274743268e-02
1.791088326286174870e-02
1.784716302297609247e-02
1.778344278309046400e-02
1.771972254320486329e-02
1.765604027724043679e-02
1.759232003735472505e-02
1.752859979746906882e-02
1.746487955758344035e-02
1.740115931769781188e-02
1.733743907781210014e-02
1.727371883792647167e-02
1.720999859804078769e-02
1.714627835815513146e-02
1.708259609219073272e-02
1.701887585230504873e-02
1.695515561241939251e-02
1.689143537253368077e-02
1.682771513264808005e-02
1.676399489276247934e-02
1.670027465287679536e-02
1.663655441299111137e-02
1.657283417310542739e-02
1.650915190714102865e-02
1.644543166725542793e-02
1.638171142736977171e-02
1.631799118748405997e-02
1.625427094759843150e-02
1.619055070771271976e-02
1.612683046782709129e-02
1.606311022794140730e-02
1.599938998805572332e-02
1.593570772209138009e-02
1.587198748220566835e-02
1.580826724232001212e-02
1.574454700243432814e-02
1.568082676254867192e-02
1.561710652266312671e-02
1.555338628277735946e-02
1.548966604289167548e-02
1.542594580300604701e-02
1.536226353704167602e-02
1.529854329715599204e-02
1.523482305727025254e-02
1.517110281738465183e-02
1.510738257749902336e-02
1.504366233761336713e-02
1.497994209772771090e-02
1.491622185784208243e-02
1.485250161795642621e-02
1.478881935199202746e-02
1.472896543175639117e-02
1.466944480076148860e-02
1.460992416976653052e-02
1.455040353877162795e-02
1.449088290777672539e-02
1.443136227678173955e-02
1.437184164578680923e-02
1.431232101479179564e-02
1.425283585497150174e-02
1.419331522397654366e-02
1.413379459298164109e-02
1.407427396198668301e-02
1.401475333099175269e-02
1.395523269999676685e-02
1.389571206900186429e-02
1.383619143800685070e-02
1.377667080701200364e-02
1.371718564719165423e-02
1.365766501619669615e-02
1.359814438520176583e-02
1.353862375420686326e-02
1.347910312321187742e-02
1.341958249221694710e-02
1.336006186122196127e-02
1.330054123022705870e-02
1.324102059923204511e-02
1.318153543941177896e-02
1.312201480841690415e-02
1.306249417742189056e-02
1.300297354642696024e-02
1.294345291543200216e-02
1.288393228443707184e-02
1.282441165344211376e-02
1.276489102244721119e-02
1.270537039145228086e-02
1.264588523163193146e-02
1.258636460063700113e-02
1.252684396964209856e-02
1.246732333864708497e-02
1.240780270765221016e-02
1.234828207665722433e-02
1.228876144566232176e-02
1.222924081466730817e-02
1.216972018367235009e-02
1.211023502385211170e-02
1.205071439285715362e-02
1.199119376186219554e-02
1.193167313086732073e-02
1.187215249987233490e-02
1.181263186887737682e-02
1.175311123788247425e-02
1.169359060688751617e-02
1.163406997589255809e-02
1.157458481607226419e-02
1.151506418507725060e-02
1.145554355408234803e-02
1.139602292308738996e-02
1.133650229209245963e-02
1.127698166109752931e-02
1.121746103010257123e-02
1.115794039910766866e-02
1.110425584636925977e-02
1.105346085962938263e-02
1.100263558369057870e-02
1.095181030775177478e-02
1.090098503181299860e-02
1.085015975587411141e-02
1.079933447993530748e-02
1.074850920399647580e-02
1.069768392805764412e-02
1.064685865211889571e-02
1.059606366537912958e-02
1.054523838944027014e-02
1.049441311350141071e-02
1.044358783756257902e-02
1.039276256162374734e-02
1.034193728568494342e-02
1.029111200974611173e-02
1.024028673380728005e-02
1.018946145786853164e-02
1.013866647112876551e-02
1.008784119518985056e-02
1.003701591925110215e-02
9.986190643312187198e-03
9.935365367373438783e-03
9.884540091434579345e-03
9.833714815495775419e-03
9.782889539556915981e-03
9.732064263618112054e-03
9.681269276878290420e-03
9.630444000939486493e-03
9.579618725000682566e-03
9.528793449061823129e-03
9.477968173123074713e-03
9.427142897184270787e-03
9.376317621245355838e-03
9.325492345306607422e-03
9.274667069367803496e-03
9.223841793428971814e-03
9.173046806689122423e-03
9.122221530750318497e-03
9.071396254811542326e-03
9.020570978872710644e-03
8.969745702933906717e-03
8.918920426995075035e-03
8.868095151056243353e-03
8.817269875117411670e-03
8.766444599178579988e-03
8.715649612438786109e-03
8.664824336499954427e-03
8.613999060561150500e-03
8.563173784622346574e-03
8.512348508683514892e-03
8.461523232744710965e-03
8.410697956805934794e-03
8.359872680867075356e-03
8.309047404928215919e-03
8.258252418188394284e-03
8.207427142249618113e-03
8.156601866310786431e-03
8.105776590372038015e-03
8.054951314433095311e-03
8.004126038494374651e-03
7.953300762555459702e-03
7.902475486616683531e-03
7.851650210677851849e-03
7.800855223938085725e-03
7.750029947999281799e-03
7.699204672060422361e-03
7.648379396121673945e-03
7.597554120182814508e-03
7.546728844244010581e-03
7.495903568305206655e-03
7.445078292366347217e-03
7.394253016427487779e-03
7.343458029687749411e-03
7.292632753748862218e-03
7.241807477810058291e-03
7.190982201871226609e-03
7.140156925932450438e-03
7.089331649993618756e-03
7.038506374054814829e-03
6.987681098115983147e-03
6.936855822177179220e-03
6.886060835437385341e-03
6.835235559498498148e-03
6.784410283559721977e-03
6.733585007620862539e-03
6.682759731682086368e-03
6.631934455743282442e-03
6.581109179804423004e-03
6.530283903865619077e-03
6.479458627926815151e-03
6.428663641186993516e-03
6.377838365248217345e-03
6.327013089309357907e-03
6.276187813370553981e-03
6.225362537431722298e-03
6.174537261492918372e-03
6.123711985554114445e-03
6.072886709615310519e-03
6.022061433676478837e-03
5.971266446936684957e-03
5.920441170997825520e-03
5.869615895058966082e-03
5.818790619120162155e-03
5.767965343181358229e-03
5.717140067242554302e-03
5.666314791303694864e-03
5.615489515364918693e-03
5.564664239426087011e-03
5.513869252686293132e-03
5.463043976747405939e-03
5.412218700808657523e-03
5.361393424869825841e-03
5.310568148931021915e-03
5.259742872992190232e-03
5.208917597053386306e-03
5.158092321114526868e-03
5.107267045175750697e-03
5.056472058435901307e-03
5.005646782497125136e-03
4.954821506558293454e-03
4.903996230619489527e-03
4.853170954680630089e-03
4.802345678741826163e-03
4.751520402803077747e-03
4.700695126864162798e-03
4.649869850925358872e-03
4.599074864185592748e-03
4.548249588246788822e-03
4.497424312307929384e-03
4.446599036369125457e-03
4.395773760430293775e-03
4.344948484491517604e-03
4.294123208552602655e-03
4.243297932613826484e-03
4.192472656675022558e-03
4.141677669935173167e-03
4.090852393996396996e-03
4.040027118057565314e-03
3.989201842118789143e-03
3.938376566179929705e-03
3.887551290241098023e-03
3.836726014302321852e-03
3.785900738363434659e-03
3.735075462424686243e-03
3.684280475684809097e-03
3.633455199746005171e-03
3.582629923807256755e-03
3.531804647868369562e-03
3.480979371929565636e-03
3.430154095990706198e-03
3.379328820051930027e-03
3.328503544113126100e-03
3.277678268174322174e-03
3.226883281434472783e-03
3.176058005495641101e-03
3.125232729556892686e-03
3.074407453618033248e-03
3.023582177679229321e-03
2.972756901740425395e-03
2.921931625801565957e-03
2.871106349862762031e-03
2.820281073923958104e-03
2.769486087184136469e-03
2.718660811245332543e-03
2.667835535306473105e-03
2.617010259367641423e-03
2.566184983428865252e-03
2.515359707490061325e-03
2.464534431551174132e-03
2.413709155612370205e-03
2.362883879673510767e-03
2.312088892933827911e-03
2.261263616994968473e-03
2.210438341056053524e-03
2.159613065117332864e-03
2.108787789178528937e-03
2.057962513239697255e-03
2.007137237300837818e-03
1.956311961362006135e-03
1.905486685423229964e-03
1.854691698683463841e-03
1.803866422744548892e-03
1.753041146805744965e-03
1.702215870866913283e-03
1.651390594928192623e-03
1.600565318989305430e-03
1.549740043050473748e-03
1.498914767111642066e-03
1.448089491172865895e-03
1.397294504433072015e-03
1.346469228494240333e-03
1.295643952555408651e-03
1.244818676616632480e-03
1.193993400677773042e-03
1.143168124738969116e-03
1.092342848800165189e-03
1.041517572861250240e-03
9.906922969224740694e-04
9.398973101827079457e-04
8.890720342438762636e-04
8.382467583050723370e-04
7.874214823662128993e-04
7.365962064274367282e-04
6.857709304886050461e-04
6.349456545497733639e-04
5.841203786109971929e-04
5.332951026721655108e-04
4.825001159323716315e-04
4.316748399935121938e-04
3.808495640547082672e-04
3.300242881159043407e-04
2.791990121769893918e-04
2.283737362382409763e-04
1.775484602994370498e-04
1.267231843606331232e-04
7.589790842180144104e-05
2.510292168195205065e-05
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00


==> figs/lwr_numerical_flux/greenshields_full/flux_cross_greenshield_unsupervised_0.25_x.csv <==
1.270262223760049713e-01
1.270536619692774205e-01
1.270811015625499252e-01
1.271085411518298458e-01
1.271359807490949623e-01
1.271634203463600232e-01
1.271908599276548313e-01
1.272182995249198922e-01
1.272457391221849532e-01
1.272731787194500697e-01
1.273006183167151861e-01
1.273280578980098832e-01
1.273554974793046357e-01
1.273829370925400606e-01
1.274103766738348131e-01
1.274378162870702380e-01
1.274652558683649628e-01
1.274926954496597431e-01
1.275201350628951402e-01
1.275475746441899205e-01
1.275750142574253176e-01
1.276024538067793423e-01
1.276298934200147950e-01
1.276573330332502199e-01
1.276847725826042723e-01
1.277122121958397527e-01
1.277396518090752053e-01
1.277670914223106302e-01
1.277945309716646549e-01
1.278219705849001075e-01
1.278494101981355324e-01
1.278768497474895571e-01
1.279042893607250098e-01
1.279317289739604069e-01
1.279591685233145149e-01
1.279866081365499120e-01
1.280140477497853646e-01
1.280414872991393616e-01
1.280689269123748697e-01
1.280963665256102391e-01
1.281238061388456917e-01
1.281512457520811443e-01
1.281786852375537411e-01
1.282061248507892492e-01
1.282335644640246464e-01
1.282610040772601268e-01
1.282884436904955239e-01
1.283158833037309488e-01
1.283433227892036288e-01
1.283707624024390537e-01
1.283982020156745063e-01
1.284256416289099034e-01
1.284530812421453561e-01
1.284805208553807809e-01
1.285079604686162336e-01
1.285353999540889136e-01
1.285628395673243385e-01
1.285902791805597634e-01
1.286177187937952437e-01
1.286451584070306409e-01
1.286725980202660935e-01
1.287000375057387180e-01
1.287274771189741429e-01
1.287549167322095678e-01
1.287823563454449927e-01
1.288097959586804730e-01
1.288372355719158979e-01
1.288646751851513506e-01
1.288921146706239751e-01
1.289195542838594555e-01
1.289469938970948526e-01
1.289744335103302775e-01
1.290018731235657579e-01
1.290293127368011827e-01
1.290567522222738628e-01
1.290841918355092877e-01
1.291116314487446848e-01
1.291390710619800819e-01
1.291665106752155900e-01
1.291939502884510427e-01
1.292213899016864675e-01
1.292488295149218924e-01
1.292762691281573173e-01
1.293037087413927699e-01
1.293311480991026219e-01
1.293585877123380745e-01
1.293860273255734716e-01
1.294134669388088965e-01
1.294409065520443769e-01
1.294683461652798295e-01
1.294957857785152544e-01
1.295232253917506793e-01
1.295506650049861319e-01
1.295781046182215568e-01
1.296055442314569817e-01
1.296329838446924065e-01
1.296604232024023418e-01
1.296878628156377111e-01
1.297153024288731638e-01
1.297427420421086164e-01
1.297701816553440413e-01
1.297976212685794661e-01
1.298250608818149188e-01
1.298525004950503436e-01
1.298799401082857963e-01
1.299073797215212211e-01
1.299348193347566183e-01
1.299622589479921264e-01
1.299896985612275513e-01
1.300171379189374310e-01
1.300445775321728004e-01
1.300720171454083085e-01
1.300994567586437334e-01
1.301268963718791305e-01
1.301543359851145276e-01
1.301817755983500358e-01
1.302092152115854606e-01
1.302366548248208855e-01
1.302640944380563104e-01
1.302915340512917353e-01
1.303189736645272157e-01
1.303464132777626683e-01
1.303738526354725202e-01
1.304012922487079451e-01
1.304287318619433700e-01
1.304561714751787949e-01
1.304836110884142752e-01
1.305110507016497001e-01
1.305384903148851250e-01
1.305659299281206054e-01
1.305933695413559748e-01
1.306208091545913996e-01
1.306482487678268523e-01
1.306756883810623326e-01
1.307031279942977298e-01
1.307305673520076095e-01
1.307580069652430621e-01
1.307854465784784592e-01
1.308128861917139396e-01
1.308403258049493645e-01
1.308677654181847894e-01
1.308952050314202697e-01
1.309226446446556391e-01
1.309500842578911195e-01
1.309775238711265444e-01
1.310049634843619693e-01
1.310324030975973941e-01
1.310598427108328190e-01
1.310872820685427265e-01
1.311147216817781236e-01
1.311421612950136040e-01
1.311696009082490288e-01
1.311970405214844537e-01
1.312244801347198786e-01
1.312519197479553035e-01
1.312793593611907839e-01
1.313067989744262087e-01
1.313342383321360884e-01
1.313616782008970585e-01
1.313891175586069382e-01
1.314165574273679082e-01
1.314439967850777879e-01
1.314714366538388135e-01
1.314988760115486377e-01
1.315263158803097188e-01
1.315537552380195985e-01
1.315811951067805685e-01
1.316086344644903927e-01
1.316360738222003279e-01
1.316635136909613257e-01
1.316909530486711499e-01
1.317183929174322032e-01
1.317458322751420552e-01
1.317732721439030252e-01
1.318007115016129327e-01
1.318281513703739305e-01
1.318555907280837824e-01
1.318830305968448080e-01
1.319104699545546877e-01
1.319379098233156855e-01
1.319653491810255375e-01
1.319927885387354172e-01
1.320202284074964427e-01
1.320476677652063224e-01
1.320751076339672925e-01
1.321025469916771722e-01
1.321299868604381422e-01
1.321574262181480497e-01
1.321848660869090475e-01
1.322123054446188994e-01
1.322397453133798972e-01
1.322671846710897492e-01
1.322946240287996567e-01
1.323220638975606822e-01
1.323495032552705064e-01
1.323769431240315597e-01
1.324043824817413839e-01
1.324318223505023817e-01
1.324592617082122614e-01
1.324867015769732592e-01
1.325141409346831389e-01
1.325415808034441090e-01
1.325690201611540164e-01
1.325964600299150142e-01
1.326238993876248939e-01
1.326513387453347736e-01
1.326787786140957714e-01
1.327062179718055956e-01
1.327336578405666490e-01
1.327610971982765564e-01
1.327885370670375542e-01
1.328159764247474062e-01
1.328434162935083762e-01
1.328708556512182004e-01
1.328982955199792537e-01
1.329257348776891057e-01
1.329531747464501312e-01
1.329806141041600109e-01
1.330080534618698906e-01
1.330354933306308607e-01
1.330629326883407404e-01
1.330903725571017104e-01
1.331178119148116179e-01
1.331452517835726157e-01
1.331726911412824677e-01
1.332001310100435210e-01
1.332275703677533452e-01
1.332550102365143152e-01
1.332824495942241949e-01
1.333098894629852205e-01
1.333373288206951002e-01
1.333647681784049521e-01
1.333922080471659499e-01
1.334196474048758296e-01
1.334470872736368274e-01
1.334745266313467071e-01
1.335019665001077049e-01
1.335294058578175569e-01
1.335568457265785547e-01
1.335842850842884344e-01
1.336117249530494877e-01
1.336391643107593119e-01
1.336666041795203375e-01
1.336940435372301894e-01
1.337214828949400691e-01
1.337489227637010947e-01
1.337763621214109744e-01
1.338038019901719444e-01
1.338312413478818241e-01
1.338586812166428219e-01
1.338861205743526739e-01
1.339135604431136994e-01
1.339409998008235791e-01
1.339684396695846047e-01
1.339958790272944289e-01
1.340233188960554545e-01
1.340507582537653064e-01
1.340781976114752139e-01
1.341056374802361284e-01
1.341330768379460081e-01
1.341605167067070892e-01
1.341879560644169134e-01
1.342153959331779667e-01
1.342428352908877631e-01
1.342702751596487332e-01
1.342977145173586684e-01
1.343251543861196662e-01
1.343525937438295181e-01
1.343800336125905437e-01
1.344074729703004234e-01
1.344349123280102476e-01
1.344623521967712731e-01
1.344897915544811529e-01
1.345172314232421229e-01
1.345446707809520026e-01
1.345721106497130282e-01
1.345995500074228801e-01
1.346269898761839334e-01
1.346544292338937576e-01
1.346818691026547832e-01
1.347093084603646629e-01
1.347367483291256329e-01
1.347641876868355126e-01
1.347916270445453646e-01
1.348190669133063901e-01
1.348465062710162421e-01
1.348739461397772676e-01
1.349013854974871751e-01
1.349288253662481174e-01
1.349562647239579971e-01
1.349837045927189672e-01
1.350111439504288469e-01
1.350385838191898447e-01
1.350660231768997799e-01
1.350934630456607777e-01
1.351209024033706019e-01
1.351483417610804816e-01
1.351757816298414794e-01
1.352032209875513591e-01
1.352306608563124124e-01
1.352581002140222366e-01
1.352855400827832622e-01
1.353129794404930863e-01
1.353404193092541119e-01
1.353678586669639639e-01
1.353952985357249894e-01
1.354227378934348414e-01
1.354501777621958669e-01
1.354776171199057744e-01
1.355050564776155431e-01
1.355324963463765686e-01
1.355599357040864206e-01
1.355873755728474739e-01
1.356148149305573258e-01
1.356422542882672055e-01
1.356696946680793769e-01
1.356971340257892567e-01
1.357245733834990808e-01
1.357520127412089328e-01
1.357794531210211042e-01
1.358068924787309562e-01
1.358343318364408081e-01
1.358617711941506323e-01
1.358892105518605675e-01
1.359166509316727112e-01
1.359440902893825631e-01
1.359715296470924706e-01
1.359989690048023503e-01
1.360264093846144384e-01
1.360538487423243459e-01
1.360812881000341978e-01
1.361087274577440498e-01
1.361361678375561657e-01
1.361636071952660454e-01
1.361910465529759251e-01
1.362184859106858048e-01
1.362459252683956290e-01
1.362733656482078004e-01
1.363008050059176801e-01
1.363282443636275321e-01
1.363556837213373840e-01
1.363831241011495832e-01
1.364105634588594351e-01
1.364380028165693148e-01
1.364654421742791668e-01
1.364928825540913104e-01
1.365203219118011624e-01
1.365477612695110143e-01
1.365752006272208940e-01
1.366026399849307738e-01
1.366300803647428896e-01
1.366575197224527694e-01
1.366849590801626491e-01
1.367123984378725288e-01
1.367398388176847002e-01
1.367672781753944966e-01
1.367947175331044041e-01
1.368221568908142560e-01
1.368495972706263997e-01
1.368770366283362794e-01
1.369044759860461313e-01
1.369319153437559833e-01
1.369593547014658352e-01
1.369867950812780066e-01
1.370142344389878586e-01
1.370416737966977383e-01
1.370691131544076180e-01
1.370965535342197894e-01
1.371239928919296691e-01
1.371514322496394933e-01
1.371788716073493730e-01
1.372063119871615444e-01
1.372337513448714241e-01
1.372611907025812483e-01
1.372886300602911280e-01
1.373160694180010077e-01
1.373435097978131236e-01
1.373709491555230033e-01
1.373983885132328830e-01
1.374258278709427628e-01
1.374532682507548786e-01
1.374807076084647028e-01
1.375081469661745548e-01
1.375355863238844900e-01
1.375630256815943697e-01
1.375904660614065134e-01
1.376179054191163931e-01
1.376453447768262173e-01
1.376727841345360692e-01
1.377002245143482684e-01
1.377276638720580926e-01
1.377551032297679723e-01
1.377825425874778242e-01
1.378099829672899401e-01
1.378374223249998476e-01
1.378648616827096995e-01
1.378923010404195515e-01
1.379197403981294867e-01
1.379471807779415748e-01
1.379746201356514546e-01
1.380020594933613343e-01
1.380294988510711862e-01
1.380569392308833576e-01
1.380843785885931818e-01
1.381118179463030893e-01
1.381392573040129412e-01
1.381666976838250571e-01
1.381941370415349368e-01
1.382215763992448165e-01
1.382490157569546685e-01
1.382764551146645204e-01
1.383038954944766918e-01
1.383313348521865715e-01
1.383587742098963957e-01
1.383862135676063310e-01
1.384136539474184469e-01
1.384410933051283266e-01
1.384685326628381230e-01
1.384959720205480582e-01
1.385234124003601741e-01
1.385508517580700538e-01
1.385782911157799058e-01
1.386057304734897855e-01
1.386331698311996652e-01
1.386606102110118088e-01
1.386880495687216053e-01
1.387154889264314850e-01
1.387429282841414202e-01
1.387703686639535916e-01
1.387978080216634436e-01
1.388252473793732678e-01
1.388526867370831197e-01
1.388801271168952634e-01
1.389075664746051708e-01
1.389350058323150505e-01
1.389624451900249025e-01
1.389898845477347544e-01
1.390173249275468703e-01
1.390447642852567778e-01
1.390722036429666297e-01
1.390996430006765094e-01
1.391270833804886531e-01
1.391545227381985328e-01
1.391819620959083847e-01
1.392094014536182367e-01
1.392368418334303803e-01
1.392642811911402601e-01
1.392917205488501398e-01
1.393191599065599917e-01
1.393465992642698714e-01
1.393740396440820151e-01
1.394014790017918948e-01
1.394289183595017467e-01
1.394563577172115987e-01
1.394837980970237146e-01
1.395112374547335943e-01
1.395386768124434740e-01
1.395661161701533537e-01
1.395935565499654973e-01
1.396209959076753493e-01
1.396484352653852290e-01
1.396758746230951642e-01
1.397033139808049329e-01
1.397307543606171043e-01
1.397581937183269563e-01
1.397856330760368082e-01
1.398130724337466879e-01
1.398405128135588593e-01
1.398679521712687390e-01
1.398953915289785632e-01
1.399228308866884707e-01
1.399502712665006143e-01
1.399777106242104663e-01
1.400051499819203182e-01
1.400325893396301979e-01
1.400600286973400777e-01
1.400874690771521935e-01
1.401149084348621010e-01
1.401423477925719252e-01
1.401697871502818327e-01
1.401972275300939208e-01
1.402246668878038283e-01
1.402521062455137080e-01
1.402795456032235322e-01
1.403069859830357313e-01
1.403344253407455833e-01
1.403618646984554630e-01
1.403893040561652872e-01
1.404167434138751946e-01
1.404441837936872828e-01
1.404716231513971625e-01
1.404990625091070700e-01
1.405265018668169219e-01
1.405539422466290655e-01
1.405813816043389453e-01
1.406088209620487972e-01
1.406362603197586769e-01
1.406637006995708483e-01
1.406911400572806725e-01
1.407185794149905522e-01
1.407460187727004042e-01
1.407734581304103116e-01
1.408008985102223998e-01
1.408283378679323072e-01
1.408557772256421314e-01
1.408832165833520389e-01
1.409106569631641548e-01
1.409380963208740623e-01
1.409655356785839420e-01
1.409929750362938217e-01
1.410204154161059098e-01
1.410478547738157618e-01
1.410752941315256415e-01
1.411027334892355212e-01
1.411301728469454009e-01
1.411576132267575168e-01
1.411850525844674242e-01
1.412124919421772484e-01
1.412399312998871281e-01
1.412673716796992718e-01
1.412948110374091515e-01
1.413222503951190034e-01
1.413496897528288276e-01
1.413771301326410268e-01
1.414045694903508787e-01
1.414320088480607585e-01
1.414594482057706104e-01
1.414868875634804901e-01
1.415143279432926615e-01
1.415417673010024857e-01
1.415692066587123654e-01
1.415966460164222451e-01
1.416240863962343888e-01
1.416515257539442685e-01
1.416789651116541204e-01
1.417064044693639724e-01
1.417338448491761715e-01
1.417612842068859957e-01
1.417887235645958754e-01
1.418161629223056996e-01
1.418436022800156071e-01
1.418710426598277508e-01
1.418984820175376027e-01
1.419259213752474547e-01
1.419533607329573899e-01
1.419808011127694503e-01
1.420082404704793300e-01
1.420356798281892374e-01
1.420631191858990616e-01
1.420905595657112053e-01
1.421179989234210850e-01
1.421454382811309647e-01
1.421728776388408444e-01
1.422003169965506686e-01
1.422277573763628122e-01
1.422551967340726642e-01
1.422826360917825439e-01
1.423100754494924236e-01
1.423375158293045950e-01
1.423649551870144747e-01
1.423923945447243267e-01
1.424198339024342341e-01
1.424472742822463500e-01
1.424747136399562020e-01
1.425021529976660539e-01
1.425295923553759614e-01
1.425570317130857856e-01
1.425844720928979570e-01
1.426119114506078089e-01
1.426393508083176886e-01
1.426667901660275406e-01
1.426942305458396842e-01
1.427216699035495917e-01
1.427491092612594437e-01
1.427765486189692679e-01
1.428039889987814115e-01
1.428314283564912635e-01
1.428588677142011987e-01
1.428863070719110229e-01
1.429137464296209026e-01
1.429411868094330740e-01
1.429686261671429537e-01
1.429960655248527779e-01
1.430235048825626576e-01
1.430509452623748012e-01
1.430783846200846532e-01
1.431058239777945884e-01
1.431332633355044126e-01
1.431607037153165285e-01
1.431881430730264082e-01
1.432155824307362879e-01
1.432430217884461676e-01
1.432704611461560473e-01
1.432979015259681355e-01
1.433253408836780429e-01
1.433527802413878671e-01
1.433802195990977746e-01
1.434076599789099182e-01
1.434350993366197424e-01
1.434625386943296221e-01
1.434899780520395018e-01
1.435174184318516177e-01
1.435448577895615530e-01
1.435722971472714327e-01
1.435997365049812846e-01
1.436271758626911088e-01
1.436546162425032525e-01
1.436820556002131322e-01
1.437094949579229841e-01
1.437369343156328638e-01
1.437643746954450075e-01
1.437918140531548594e-01
1.438192534108647669e-01
1.438466927685745911e-01
1.438741331483867902e-01
1.439015725060966144e-01
1.439290118638065219e-01
1.439564512215163739e-01
1.439838905792261980e-01
1.440113309590383972e-01
1.440387703167482492e-01
1.440662096744580734e-01
1.440936490321679808e-01
1.441210894119800967e-01
1.441485287696899764e-01
1.441759681273998561e-01
1.442034074851096803e-01
1.442308468428195600e-01
1.442582862005294675e-01
1.442857255582393194e-01
1.443131669601537825e-01
1.443406063178636345e-01
1.443680456755734864e-01
1.443954850332833661e-01
1.444229243909931903e-01
1.444503637487030701e-01
1.444778031064129498e-01
1.445052424641227740e-01
1.445326838660372371e-01
1.445601232237470612e-01
1.445875625814569687e-01
1.446150019391668207e-01
1.446424412968767281e-01
1.446698806545865801e-01
1.446973200122964598e-01
1.447247593700062840e-01
1.447521987277161915e-01
1.447796401296306268e-01
1.448070794873404510e-01
1.448345188450503029e-01
1.448619582027601549e-01
1.448893975604700346e-01
1.449168369181799143e-01
1.449442762758897940e-01
1.449717156335996737e-01
1.449991549913095257e-01
1.450265963932239610e-01
1.450540357509338130e-01
1.450814751086436927e-01
1.451089144663535446e-01
1.451363538240634521e-01
1.451637931817732763e-01
1.451912325394831282e-01
1.452186718971930635e-01
1.452461132991074710e-01
1.452735526568172952e-01
1.453009920145272027e-01
1.453284313722370547e-01
1.453558707299469066e-01
1.453833100876567586e-01
1.454107494453666105e-01
1.454381888030765180e-01
1.454656281607863977e-01
1.454930695627008053e-01
1.455205089204106572e-01
1.455479482781205369e-01
1.455753876358303889e-01
1.456028269935402686e-01
1.456302663512500928e-01
1.456577057089600002e-01
1.456851450666698522e-01
1.457125844243797042e-01
1.457400258262941672e-01
1.457674651840040192e-01
1.457949045417139267e-01
1.458223438994237786e-01
1.458497832571336306e-01
1.458772226148435380e-01
1.459046619725533622e-01
1.459321013302632142e-01
1.459595427321776773e-01
1.459869820898875292e-01
1.460144214475973812e-01
1.460418608053072331e-01
1.460693001630171406e-01
1.460967395207269925e-01
1.461241788784368167e-01
1.461516182361467242e-01
1.461790575938565206e-01
1.462064989957710393e-01
1.462339383534808912e-01
1.462613777111907432e-01
1.462888170689006229e-01
1.463162564266105026e-01
1.463436957843203268e-01
1.463711351420302065e-01
1.463985744997400862e-01
1.464260138574499104e-01
1.464534552593644012e-01
1.464808946170742254e-01
1.465083339747840774e-01
1.465357733324940404e-01
1.465632126902037813e-01
1.465906520479137165e-01
1.466180914056235685e-01
1.466455307633334204e-01
1.466729721652478557e-01
1.467004115229577077e-01
1.467278508806675874e-01
1.467552902383774116e-01
1.467827295960873468e-01
1.468101689537971710e-01
1.468376083115070507e-01
1.468650476692169304e-01
1.468924870269267824e-01
1.469199284288412732e-01
1.469473677865510974e-01
1.469748071442609494e-01
1.470022465019708291e-01
1.470296858596806810e-01
1.470571252173905052e-01
1.470845645751004405e-01
1.471120039328102647e-01
1.471394432905201444e-01
1.471668846924346075e-01
1.471943240501444872e-01
1.472217634078543114e-01
1.472492027655641911e-01
1.472766421232740430e-01
1.473040814809839227e-01
1.473315208386937747e-01
1.473589601964036544e-01
1.473864015983180620e-01
1.474138409560279417e-01
1.474412803137377936e-01
1.474687196714476456e-01
1.474961590291574975e-01
1.475235983868673495e-01
1.475510377445772847e-01
1.475784771022871367e-01
1.476059164599969886e-01
1.476333578619114517e-01
1.476607972196213314e-01
1.476882365773311556e-01
1.477156759350410353e-01
1.477431152927508873e-01
1.477705546504607670e-01
1.477979940081706467e-01
1.478254333658804709e-01
1.478528727235903784e-01
1.478803141255047859e-01
1.479077534832146656e-01
1.479351928409245454e-01
1.479626321986343973e-01
1.479900715563442493e-01
1.480175109140541290e-01
1.480449502717640087e-01
1.480723896294738329e-01
1.480998289871837126e-01
1.481272703890980924e-01
1.481547097468079999e-01
1.481821491045178796e-01
1.482095884622277593e-01
1.482370278199376390e-01
1.482644671776474632e-01
1.482919065353573429e-01
1.483193458930672504e-01
1.483467872949816302e-01
1.483742266526915099e-01
1.484016660104013341e-01
1.484291053681112693e-01
1.484565447258211490e-01
1.484839840835310010e-01
1.485114234412408529e-01
1.485388627989507049e-01
1.485663021566605846e-01
1.485937435585750477e-01
1.486211829162848996e-01
1.486486222739947238e-01
1.486760616317046035e-01
1.487035009894144832e-01
1.487309403471243352e-01
1.487583797048341872e-01
1.487858190625440946e-01
1.488132584202539743e-01
1.488406998221683541e-01
1.488681391798782339e-01
1.488955785375881136e-01
1.489230178952979100e-01
1.489504572530078175e-01
1.489778966107176694e-01
1.490053359684275769e-01
1.490327753261374844e-01
1.490602167280518364e-01
1.490876560857616884e-01
1.491150954434715681e-01
1.491425348011813923e-01
1.491699741588913275e-01
1.491974135166011795e-01
1.492248528743110314e-01
1.492522922320209111e-01
1.492797315897307908e-01
1.493071729916452262e-01
1.493346123493551336e-01
1.493620517070649301e-01
1.493894910647747820e-01
1.494169304224846617e-01
1.494443697801945414e-01
1.494718091379043656e-01
1.494992484956142731e-01
1.495266878533241806e-01
1.495541292552385881e-01
1.495815686129484678e-01
1.496090079706583198e-01
1.496364473283681717e-01
1.496638866860780515e-01
1.496913260437878757e-01
1.497187654014977554e-01
1.497462047592076351e-01
1.497736461611220982e-01
1.498010855188319224e-01
1.498285248765417743e-01
1.498559642342516818e-01
1.498834035919615615e-01
1.499108429496714134e-01
1.499382823073812654e-01
1.499657216650910896e-01
1.499931610228009693e-01
1.500206024247154324e-01
1.500480417824253121e-01
1.500754811401351918e-01
1.501029204978450438e-01
1.501303598555548957e-01
1.501577992132647754e-01
1.501852385709746274e-01
1.502126779286845071e-01
1.502401172863943590e-01
1.502675586883087666e-01
1.502949980460186463e-01
1.503224374037285260e-01
1.503498767614383502e-01
1.503773161191482299e-01
1.504047554768581096e-01
1.504321948345679893e-01
1.504596341922778691e-01
1.504870755941922766e-01
1.505134421540162970e-01
1.505358902461044202e-01
1.505583383381924878e-01
1.505807864302806109e-01
1.506032345223686786e-01
1.506256826144567462e-01
1.506481307065448694e-01
1.506705787986329370e-01
1.506930285630813104e-01
1.507154766551694336e-01
1.507379247472575012e-01
1.507603728393455966e-01
1.507828209314336920e-01
1.508052690235217597e-01
1.508277171156098828e-01
1.508501652076979505e-01
1.508726132997860181e-01
1.508950630642344470e-01
1.509175111563225147e-01
1.509399592484105823e-01
1.509624073404987055e-01
1.509848554325867731e-01
1.510073035246748963e-01
1.510297516167629917e-01
1.510521997088510593e-01
1.510746494732994605e-01
1.510970975653875004e-01
1.511195456574756235e-01
1.511419937495637189e-01
1.511644418416518421e-01
1.511868899337398819e-01
1.512093380258279773e-01
1.512317861179160450e-01
1.512542342100041959e-01
1.512766839744525416e-01
1.512991320665406092e-01
1.513215801586287601e-01
1.513440282507168277e-01
1.513664763428049231e-01
1.513889244348929630e-01
1.514113725269810584e-01
1.514338206190691538e-01
1.514562687111572770e-01
1.514787184756056226e-01
1.515011665676937180e-01
1.515236146597818134e-01
1.515460627518699088e-01
1.515685108439580042e-01
1.515909589360461274e-01
1.516134070281342228e-01
1.516358551202222626e-01
1.516583048846706638e-01
1.516807529767587592e-01
1.517032010688468546e-01
1.517256491609349500e-01
1.517480972530229899e-01
1.517705453451111131e-01
1.517929934371991807e-01
1.518154415292872761e-01
1.518378896213753437e-01
1.518603393858237449e-01
1.518827874779118403e-01
1.519052355699999635e-01
1.519276836620880311e-01
1.519501317541760987e-01
1.519725798462642219e-01
1.519950279383523173e-01
1.520174760304403849e-01
1.520399241225284803e-01
1.520623738869768538e-01
1.520848219790649769e-01
1.521072700711530445e-01
1.521297181632411399e-01
1.521521662553292353e-01
1.521746143474173030e-01
1.521970624395054261e-01
1.522195105315934660e-01
1.522419602960418950e-01
1.522644083881299626e-01
1.522868564802180302e-01
1.523093045723061256e-01
1.523317526643942488e-01
1.523542007564823164e-01
1.523766488485704118e-01
1.523990969406585072e-01
1.524215450327466026e-01
1.524439947971949760e-01
1.524664428892830159e-01
1.524888909813711391e-01
1.525113390734591789e-01
1.525337871655473021e-01
1.525562352576354253e-01
1.525786833497235484e-01
1.526011314418116160e-01
1.526235795338996559e-01
1.526460292983480294e-01
1.526684773904361525e-01
1.526909254825242479e-01
1.527133735746123433e-01
1.527358216667004109e-01
1.527582697587885341e-01
1.527807178508766017e-01
1.528031659429646694e-01
1.528256157074130428e-01
1.528480637995011382e-01
1.528705118915892891e-01
1.528929599836773567e-01
1.529154080757654244e-01
1.529378561678534920e-01
1.529603042599416152e-01
1.529827523520297106e-01
1.530052004441178060e-01
1.530276502085662071e-01
1.530500983006542748e-01
1.530725463927423702e-01
1.530949944848304378e-01
1.531174425769185332e-01
1.531398906690066841e-01
1.531623387610946685e-01
1.531847868531828472e-01
1.532072349452709148e-01
1.532296847097193160e-01
1.532521328018073559e-01
1.532745808938954513e-01
1.532970289859835467e-01
1.533194770780716421e-01
1.533419251701597097e-01
1.533643732622478328e-01
1.533868213543359005e-01
1.534092711187843017e-01
1.534317192108723693e-01
1.534541673029604647e-01
1.534766153950485879e-01
1.534990634871366832e-01
1.535215115792247509e-01
1.535439596713127908e-01
1.535664077634009139e-01
1.535888558554890371e-01
1.536113056199373827e-01
1.536337537120254781e-01
1.536562018041135735e-01
1.536786498962016967e-01
1.537010979882897088e-01
1.537235460803778597e-01
1.537459941724659274e-01
1.537684422645540505e-01
1.537908903566421182e-01
1.538133401210904638e-01
1.538357882131785870e-01
1.538582363052666824e-01
1.538806843973547778e-01
1.539031324894428454e-01
1.539255805815309408e-01
1.539480286736190640e-01
1.539704767657071316e-01
1.539929265301555050e-01
1.540153746222435727e-01
1.540378227143316958e-01
1.540602708064197635e-01
1.540827188985078589e-01
1.541051669905959265e-01
1.541276150826840219e-01
1.541500631747721450e-01
1.541725112668602404e-01
1.541949610313085861e-01
1.542174091233967093e-01
1.542398572154847769e-01
1.542623053075729000e-01
1.542847533996609399e-01
1.543072014917490631e-01
1.543296495838371585e-01
1.543520976759251984e-01
1.543745457680133493e-01
1.543969955324616949e-01
1.544194436245497626e-01
1.544418917166378580e-01
1.544643398087259811e-01
1.544867879008140488e-01
1.545092359929021719e-01
1.545316840849902396e-01
1.545541321770783627e-01
1.545765802691664303e-01
1.545990300336148038e-01
1.546214781257029269e-01
1.546439262177909668e-01
1.546663743098790622e-01
1.546888224019671854e-01
1.547112704940551975e-01
1.547337185861433206e-01
1.547561666782314438e-01
1.547786164426798172e-01
1.548010645347678849e-01
1.548235126268559803e-01
1.548459607189441034e-01
1.548684088110321988e-01
1.548908569031202664e-01
1.549133049952083618e-01
1.549357530872964572e-01
1.549582011793845526e-01
1.549806509438328983e-01
1.550030990359209659e-01
1.550255471280090891e-01
1.550479952200971845e-01
1.550704433121852521e-01
1.550928914042733475e-01
1.551153394963614429e-01
1.551377875884495383e-01
1.551602356805376060e-01
1.551826854449860071e-01
1.552051335370740748e-01
1.552275816291621702e-01
1.552500297212502656e-01
1.552724778133383610e-01
1.552949259054264286e-01
1.553173739975145518e-01
1.553398220896026471e-01
1.553622718540509928e-01
1.553847199461391160e-01
1.554071680382272114e-01
1.554296161303152790e-01
1.554520642224034022e-01
1.554745123144914976e-01
1.554969604065795374e-01
1.555194084986676328e-01
1.555418565907557560e-01
1.555643063552041294e-01
1.555867544472922248e-01
1.556092025393803202e-01
1.556316506314684434e-01
1.556540987235564832e-01
1.556765468156445786e-01
1.556989949077326463e-01
1.557214429998207417e-01
1.557438910919088648e-01
1.557663408563572105e-01
1.557887889484452781e-01
1.558112370405334013e-01
1.558336851326214689e-01
1.558561332247096198e-01
1.558785813167976875e-01
1.559010294088857829e-01
1.559234775009738783e-01
1.559459272654222517e-01
1.559683753575103193e-01
1.559908234495984147e-01
1.560132715416865101e-01
1.560357196337746055e-01
1.560581677258626732e-01
1.560806158179507963e-01
1.561030639100388639e-01
1.561255120021269593e-01
1.561479617665753050e-01
1.561704098586634282e-01
1.561928579507515236e-01
1.562153060428396190e-01
1.562377541349276866e-01
1.562602022270157820e-01
1.562826503191038774e-01
1.563050984111919450e-01
1.563275465032800682e-01
1.563499962677283861e-01
1.563724443598165093e-01
1.563948924519046046e-01
1.564173405439927000e-01
1.564397886360807954e-01
1.564622367281688908e-01
1.564846848202569585e-01
1.565071329123450539e-01
1.565295826767934551e-01
1.565520307688814949e-01
1.565744788609696458e-01
1.565969269530576857e-01
1.566193750451457811e-01
1.566418231372339043e-01
1.566642712293219719e-01
1.566867193214100673e-01
1.567091674134981627e-01
1.567316171779465084e-01
1.567540652700346315e-01
1.567765133621226992e-01
1.567989614542107668e-01
1.568214095462988900e-01
1.568438576383869854e-01
1.568663057304750807e-01
1.568887538225631761e-01
1.569112019146512438e-01
1.569336516790996172e-01
1.569560997711877126e-01
1.569785478632758080e-01
1.570009959553639312e-01
1.570234440474519710e-01
1.570458921395400942e-01
1.570683402316281896e-01
1.570907883237163127e-01
1.571132380881646584e-01
1.571356861802527538e-01
1.571581342723408492e-01
1.571805823644289446e-01
1.572030304565170400e-01
1.572254785486051076e-01
1.572479266406932030e-01
1.572703747327812707e-01
1.572928228248693661e-01
1.573152725893177672e-01
1.573377206814058626e-01
1.573601687734939025e-01
1.573826168655819979e-01
1.574050649576701488e-01
1.574275130497582165e-01
1.574499611418463396e-01
1.574724092339344350e-01
1.574948573260224749e-01
1.575173070904708483e-01
1.575397551825589437e-01
1.575622032746470669e-01
1.575846513667351623e-01
1.576070994588232022e-01
1.576295475509112975e-01
1.576519956429993929e-01
1.576744437350874883e-01
1.576968934995358618e-01
1.577193415916239294e-01
1.577417896837120526e-01
1.577642377758001757e-01
1.577866858678882156e-01
1.578091339599763110e-01
1.578315820520643786e-01
1.578540301441524740e-01
1.578764782362405972e-01
1.578989280006889706e-01
1.579213760927770660e-01
1.579438241848651336e-01
1.579662722769532290e-01
1.579887203690412967e-01
1.580111684611294198e-01
1.580336165532175152e-01
1.580560646453056106e-01
1.580785127373937060e-01
1.581009625018420517e-01
1.581234105939301748e-01
1.581458586860182425e-01
1.581683067781063656e-01
1.581907548701944610e-01
1.582132029622825287e-01
1.582356510543706241e-01
1.582580991464587195e-01
1.582805489109070651e-01
1.583029970029951883e-01
1.583254450950832559e-01
1.583478931871713513e-01
1.583703412792594467e-01
1.583927893713474866e-01
1.584152374634356375e-01
1.584376855555237329e-01
1.584601336476118005e-01
1.584825834120601740e-01
1.585050315041482416e-01
1.585274795962363370e-01
1.585499276883244324e-01
1.585723757804125555e-01
1.585948238725006232e-01
1.586172719645887186e-01
1.586397200566768140e-01
1.586621681487648816e-01
1.586846179132132550e-01
1.587070660053013504e-01
1.587295140973894181e-01
1.587519621894775135e-01
1.587744102815656366e-01
1.587968583736537320e-01
1.588193064657418552e-01
1.588417545578298951e-01
1.588642043222782685e-01
1.588866524143663916e-01
1.589091005064544593e-01
1.589315485985425269e-01
1.589539966906306501e-01
1.589764447827187455e-01
1.589988928748068686e-01
1.590213409668949085e-01
1.590437890589830039e-01
1.590662388234313773e-01
1.590886869155194727e-01
1.591111350076075404e-01
1.591335830996956358e-01
1.591560311917837311e-01
1.591784792838718543e-01
1.592009273759599219e-01
1.592233754680480173e-01
1.592458235601361127e-01
1.592682733245844584e-01
1.592907214166725816e-01
1.593131695087606492e-01
1.593356176008487446e-01
1.593580656929368677e-01
1.593805154573852134e-01
1.594029618771130308e-01
1.594254116415614042e-01
1.594478580612892216e-01
1.594703078257375672e-01
1.594927542454653846e-01
1.595152040099137580e-01
1.595376504296415754e-01
1.595601001940899488e-01
1.595825499585383223e-01
1.596049963782661396e-01
1.596274461427145130e-01
1.596498925624422749e-01
1.596723423268907316e-01
1.596947887466184934e-01
1.597172385110668669e-01
1.597396882755152681e-01
1.597621346952430299e-01
1.597845844596914311e-01
1.598070308794192207e-01
1.598294806438675941e-01
1.598519270635954115e-01
1.598743768280437849e-01
1.598968232477716023e-01
1.599192730122199479e-01
1.599417227766683214e-01
1.599641691963961665e-01
1.599866189608444844e-01
1.600090653805723295e-01
1.600315151450207030e-01
1.600539615647485203e-01
1.600764113291968660e-01
1.600988577489247111e-01
1.601213075133730568e-01
1.601437572778214302e-01
1.601662036975492476e-01
1.601886534619975933e-01
1.602110998817254106e-01
1.602335496461738118e-01
1.602559960659016014e-01
1.602784458303500026e-01
1.603008922500777922e-01
1.603233420145261656e-01
1.603457917789745113e-01
1.603682381987023564e-01
1.603906879631507021e-01
1.604131343828785194e-01
1.604355841473269206e-01
1.604580305670547102e-01
1.604804803315031114e-01
1.605029267512308733e-01
1.605253765156792745e-01
1.605478262801276479e-01
1.605702726998554375e-01
1.605927224643038387e-01
1.606151688840316005e-01
1.606376186484799740e-01
1.606600650682078191e-01
1.606825148326561925e-01
1.607049612523840099e-01
1.607274110168323833e-01
1.607498607812807290e-01
1.607723072010085741e-01
1.607947569654569198e-01
1.608172033851847649e-01
1.608396531496330828e-01
1.608620995693609279e-01
1.608845493338093013e-01
1.609069957535370909e-01
1.609294455179854366e-01
1.609518952824338378e-01
1.609743417021616552e-01
1.609967914666100008e-01
1.610192378863378182e-01
1.610416876507861916e-01
1.610641340705140645e-01
1.610865838349624102e-01
1.611090335994107559e-01
1.611314800191385732e-01
1.611539297835869466e-01
1.611763762033147918e-01
1.611988259677631374e-01
1.612212723874909270e-01
1.612437221519393282e-01
1.612661685716671178e-01
1.612886183361154913e-01
1.613110681005638647e-01
1.613335145202916265e-01
1.613559642847400277e-01
1.613784107044678451e-01
1.614008604689162185e-01
1.614233068886440081e-01
1.614457566530923815e-01
1.614682030728201989e-01
1.614906528372686001e-01
1.615131026017169735e-01
1.615355490214447631e-01
1.615579987858931643e-01
1.615804452056209262e-01
1.616028949700693274e-01
1.616253413897971170e-01
1.616477911542454904e-01
1.616702375739733077e-01
1.616926873384217089e-01
1.617151371028700269e-01
1.617375835225978442e-01
1.617600332870462454e-01
1.617824797067740072e-01
1.618049294712224362e-01
1.618273758909502258e-01
1.618498256553985992e-01
1.618722720751264443e-01
1.618947218395748178e-01
1.619171716040232190e-01
1.619396180237509808e-01
1.619620677881993542e-01
1.619845142079271438e-01
1.620069639723755173e-01
1.620294103921033346e-01
1.620518601565517358e-01
1.620743065762795254e-01
1.620967563407279266e-01
1.621192061051762445e-01
1.621416525249040896e-01
1.621641022893524076e-01
1.621865487090802527e-01
1.622089984735286261e-01
1.622314448932564435e-01
1.622538946577047614e-01
1.622763444221531626e-01
1.622987908418810077e-01
1.623212406063293534e-01
1.623436870260571985e-01
1.623661367905055719e-01
1.623885832102333338e-01
1.624110329746817072e-01
1.624334793944095245e-01
1.624559291588578702e-01
1.624783789233062992e-01
1.625008253430340610e-01
1.625232751074824900e-01
1.625457215272102518e-01
1.625681712916586530e-01
1.625906177113864981e-01
1.626130674758348160e-01
1.626355138955626334e-01
1.626579636600109791e-01
1.626804134244593525e-01
1.627028598441871976e-01
1.627253096086355710e-01
1.627477560283633606e-01
1.627702057928117618e-01
1.627926522125395514e-01
1.628151019769879249e-01
1.628375483967157422e-01
1.628599981611640879e-01
1.628824479256124891e-01
1.629048943453402787e-01
1.629273441097886521e-01
1.629497905295164695e-01
1.629722402939648429e-01
1.629946867136926325e-01
1.630171364781410337e-01
1.630395828978688511e-01
1.630620326623171967e-01
1.630844824267655702e-01
1.631069288464933875e-01
1.631293786109417332e-01
1.631518250306695783e-01
1.631742747951179517e-01
1.631967212148457413e-01
1.632191709792941148e-01
1.632416173990219599e-01
1.632640671634703056e-01
1.632865169279186790e-01
1.633089633476464964e-01
1.633314131120948698e-01
1.633538595318226871e-01
1.633763092962710883e-01
1.633987557159988224e-01
1.634212054804471959e-01
1.634436552448956248e-01
1.634661016646233866e-01
1.634885514290717878e-01
1.635109978487996052e-01
1.635334476132479509e-01
1.635558940329757960e-01
1.635783437974241417e-01
1.636007902171519590e-01
1.636232399816003324e-01
1.636456897460487059e-01
1.636681361657765232e-01
1.636905859302248967e-01
1.637130323499527140e-01
1.637354821144011152e-01
1.637579285341288771e-01
1.637803782985772227e-01
1.638028247183050401e-01
1.638252744827534135e-01
1.638477242472018147e-01
1.638701706669296043e-01
1.638926204313779778e-01
1.639150668511058229e-01
1.639375166155541685e-01
1.639599630352819859e-01
1.639824127997303593e-01
1.640048592194581767e-01
1.640273089839065501e-01
1.640497587483548958e-01
1.640722051680827409e-01
1.640946549325311143e-01
1.641171013522589039e-01
1.641395511167072496e-01
1.641619975364350670e-01
1.641844473008834404e-01
1.642068937206112578e-01
1.642293434850596312e-01
1.642517932495079769e-01
1.642742396692358497e-01
1.642966894336841677e-01
1.643191358534119850e-01
1.643415856178603585e-01
1.643640320375881758e-01
1.643864818020365492e-01
1.644089282217643389e-01
1.644313779862127123e-01
1.644538277506611135e-01
1.644762741703889308e-01
1.644987239348372488e-01
1.645211703545650939e-01
1.645436201190134951e-01
1.645660665387412847e-01
1.645885163031896581e-01
1.646109660676380593e-01
1.646334124873657934e-01
1.646558622518141946e-01
1.646783086715420119e-01
1.647007584359903853e-01
1.647232048557182027e-01
1.647456546201665761e-01
1.647681010398943657e-01
1.647905508043427669e-01
1.648130005687911126e-01
1.648354469885189300e-01
1.648578967529673034e-01
1.648803431726950930e-01
1.649027929371434942e-01
1.649252393568713115e-01
1.649476891213197127e-01
1.649701355410474746e-01
1.649925853054958758e-01
1.650150350699442214e-01
1.650374814896720665e-01
1.650599312541203845e-01
1.650823776738482018e-01
1.651048274382965753e-01
1.651272738580243926e-01
1.651497236224727660e-01
1.651721700422005834e-01
1.651946198066489568e-01
1.652170695710973303e-01
1.652395159908251476e-01
1.652619657552734656e-01
1.652844121750013384e-01
1.653068619394496841e-01
1.653293083591774737e-01
1.653517581236258749e-01
1.653742045433536922e-01
1.653966543078020657e-01
1.654191040722504391e-01
1.654415504919782287e-01
1.654640002564265744e-01
1.654864466761543917e-01
1.655088964406027929e-01
1.655313428603306103e-01
1.655537926247789837e-01
1.655762390445067456e-01
1.655986888089551190e-01
1.656211385734034924e-01
1.656435849931313375e-01
1.656660347575797110e-01
1.656884811773075006e-01
1.657109309417559018e-01
1.657333773614837469e-01
1.657558271259320370e-01
1.657782735456598822e-01
1.658007233101082556e-01
1.658231730745566290e-01
1.658456194942843909e-01
1.658680692587328198e-01
1.658905156784605817e-01
1.659129654429090106e-01
1.659354118626367725e-01
1.659578616270851736e-01
1.659803113915335193e-01
1.660027578112613644e-01
1.660252075757097101e-01
1.660476539954375552e-01
1.660701037598859009e-01
1.660925501796136905e-01
1.661149999440621194e-01
1.661374463637898813e-01
1.661598961282382547e-01
1.661823458926866837e-01
1.662047923124144455e-01
1.662272420768628467e-01
1.662496884965906085e-01
1.662721382610390375e-01
1.662945846807668548e-01
1.663170344452151728e-01
1.663394808649429901e-01
1.663619306293913913e-01
1.663843803938397647e-01
1.664068268135675543e-01
1.664292765780159555e-01
1.664517229977437174e-01
1.664741727621921186e-01
1.664966191819198804e-01
1.665190689463682538e-01
1.665415153660960990e-01
1.665639651305444446e-01
1.665864148949928181e-01
1.666088613147206909e-01
1.666313110791690644e-01
1.666537574988968262e-01
1.666762072633451996e-01
1.666986536830730170e-01
1.667211034475214182e-01
1.667435498672492078e-01
1.667659996316975257e-01
1.667884493961459547e-01
1.668108958158737998e-01
1.668333455803221177e-01
1.668557920000499351e-01
1.668782417644982807e-01
1.669006881842261258e-01
1.669231379486744993e-01
1.669455843684022889e-01
1.669680341328506346e-01
1.669904838972990635e-01
1.670129303170268531e-01
1.670353800814752265e-01
1.670578265012030716e-01
1.670802762656514173e-01
1.671027226853792347e-01
1.671251724498276081e-01
1.671476222142759815e-01
1.671700686340037434e-01
1.671925183984521723e-01
1.672149648181799342e-01
1.672374145826283354e-01
1.672598610023561805e-01
1.672823107668045262e-01
1.673047571865323158e-01
1.673272069509806337e-01
1.673496567154290626e-01
1.673721031351568800e-01
1.673945528996052257e-01
1.674169993193330430e-01
1.674394490837814442e-01
1.674618955035092338e-01
1.674843452679576350e-01
1.675067916876853968e-01
1.675292414521337980e-01
1.675516912165821437e-01
1.675741376363099611e-01
1.675965874007583345e-01
1.676190338204861796e-01
1.676414835849344975e-01
1.676639300046623704e-01
1.676863797691107438e-01
1.677088261888385057e-01
1.677312759532869069e-01
1.677537257177352525e-01
1.677761721374630977e-01
1.677986219019114433e-01
1.678210683216392329e-01
1.678435180860876619e-01
1.678659645058154237e-01
1.678884142702637694e-01
1.679108606899916145e-01
1.679333104544399879e-01
1.679557602188883614e-01
1.679782066386161510e-01
1.680006564030645522e-01
1.680231028227923418e-01
1.680455525872406874e-01
1.680679990069685326e-01
1.680904487714169337e-01
1.681128951911447511e-01
1.681353449555930968e-01
1.681577947200414702e-01
1.681802411397693153e-01
1.682026909042176610e-01
1.682251373239454784e-01
1.682475870883938240e-01
1.682700335081215859e-01
1.682924832725700148e-01
1.683149330370183883e-01
1.683373794567462056e-01
1.683598292211946068e-01
1.683822756409223964e-01
1.684047254053707421e-01
1.684271718250985594e-01
1.684496215895469329e-01
1.684720680092747502e-01
1.684945177737230959e-01
1.685169675381714693e-01
1.685394139578993145e-01
1.685618637223476601e-01
1.685843101420754775e-01
1.686067599065238509e-01
1.686292063262516405e-01
1.686516560907000140e-01
1.686741025104278036e-01
1.686965522748762325e-01
1.687190020393245782e-01
1.687414484590523955e-01
1.687638982235007412e-01
1.687863446432285863e-01
1.688087944076769320e-01
1.688312408274047494e-01
1.688536905918531228e-01
1.688761370115809402e-01
1.688985867760292858e-01
1.689210365404776870e-01
1.689434829602055044e-01
1.689659327246539333e-01
1.689883791443816952e-01
1.690108289088300686e-01
1.690332753285578582e-01
1.690557250930062316e-01
1.690781715127340212e-01
1.691006212771823947e-01
1.691230710416307959e-01
1.691455174613585855e-01
1.691679672258070144e-01
1.691904136455347762e-01
1.692128634099831219e-01
1.692353098297109670e-01
1.692577595941593127e-01
1.692802060138871023e-01
1.693026557783355313e-01
1.693251055427839047e-01
1.693475519625117220e-01
1.693700017269600400e-01
1.693924481466878573e-01
1.694148979111362863e-01
1.694373443308640759e-01
1.694597940953124215e-01
1.694822438597608227e-01
1.695046902794886123e-01
1.695271400439369858e-01
1.695495864636648031e-01
1.695720362281131766e-01
1.695944826478409939e-01
1.696169324122893951e-01
1.696393788320171847e-01
1.696618285964655581e-01
1.696842783609139316e-01
1.697067247806417489e-01
1.697291745450901224e-01
1.697516209648179120e-01
1.697740707292662854e-01
1.697965171489940750e-01
1.698189669134424762e-01
1.698414133331702380e-01
1.698638630976186392e-01
1.698863128620670127e-01
1.699087592817948300e-01
1.699312090462431757e-01
1.699536554659710208e-01
1.699761052304193942e-01
1.699985516501471561e-01
1.700210014145955295e-01
1.700434478343233746e-01
1.700658975987717481e-01
1.700883473632200937e-01
1.701107937829479111e-01
1.701332435473962845e-01
1.701556899671240741e-01
1.701781397315724753e-01
1.702005861513002927e-01
1.702230359157486383e-01
1.702454823354764835e-01
1.702679320999248014e-01
1.702903818643732026e-01
1.703128282841009644e-01
1.703352780485493656e-01
1.703577244682772107e-01
1.703801742327255841e-01
1.704026206524533460e-01
1.704250704169017749e-01
1.704475168366295645e-01
1.704699666010779102e-01
1.704924163655263114e-01
1.705148627852541288e-01
1.705373125497025300e-01
1.705597589694303196e-01
1.705822087338786652e-01
1.706046551536064826e-01
1.706271049180548838e-01
1.706495546825032017e-01
1.706720011022310468e-01
1.706944508666793925e-01
1.707168972864072098e-01
1.707393470508556110e-01
1.707617934705833729e-01
1.707842432350317741e-01
1.708066896547595359e-01
1.708291394192079926e-01
1.708515891836563383e-01
1.708740356033841556e-01
1.708964853678324736e-01
1.709189317875602909e-01
1.709413815520086921e-01
1.709638279717364817e-01
1.709862777361849107e-01
1.710087241559126170e-01
1.710311739203610737e-01
1.710536236848094471e-01
1.710760701045372367e-01
1.710985198689856379e-01
1.711209662887134275e-01
1.711434160531617454e-01
1.711658624728895628e-01
1.711883122373379640e-01
1.712107586570657813e-01
1.712332084215141270e-01
1.712556581859625282e-01
1.712781046056903178e-01
1.713005543701387190e-01
1.713230007898665086e-01
1.713454505543149098e-01
1.713678969740427271e-01
1.713903467384910728e-01
1.714127931582188902e-01
1.714352429226672636e-01
1.714576926871156648e-01
1.714801391068434266e-01
1.715025888712918001e-01
1.715250352910196174e-01
1.715474850554680186e-01
1.715699314751958082e-01
1.715923812396441539e-01
1.716148276593719713e-01
1.716372774238203724e-01
1.716597271882687181e-01
1.716821736079965632e-01
1.717046233724449367e-01
1.717270697921726985e-01
1.717495195566210997e-01
1.717719659763489171e-01
1.717944157407972905e-01
1.718168621605250801e-01
1.718393119249734535e-01
1.718617616894218547e-01
1.718842081091496443e-01
1.719066578735980177e-01
1.719291042933258074e-01
1.719515540577742363e-01
1.719740004775019704e-01
1.719964502419503438e-01
1.720189000063987728e-01
1.720413464261265624e-01
1.720637961905749358e-01
1.720862426103027532e-01
1.721086923747510988e-01
1.721311387944789162e-01
1.721535885589272619e-01
1.721760349786551070e-01
1.721984847431034804e-01
1.722209345075518261e-01
1.722433809272796990e-01
1.722658306917280446e-01
1.722882771114558065e-01
1.723107268759042077e-01
1.723331732956319973e-01
1.723556230600803985e-01
1.723780694798081881e-01
1.724005192442565615e-01
1.724229690087049072e-01
1.724454154284327800e-01
1.724678651928811535e-01
1.724903116126089708e-01
1.725127613770572887e-01
1.725352077967850783e-01
1.725576575612334795e-01
1.725801039809612969e-01
1.726025537454096981e-01
1.726250035098580715e-01
1.726474499295858611e-01
1.726698996940342345e-01
1.726923461137620242e-01
1.727147958782103698e-01
1.727372422979382427e-01
1.727596920623865884e-01
1.727821384821143780e-01
1.728045882465627792e-01
1.728270380110111804e-01
1.728494844307389700e-01
1.728719341951873434e-01
1.728943806149151330e-01
1.729168303793635064e-01
1.729392767990913238e-01
1.729617265635396695e-01
1.729841729832675146e-01
1.730066227477158602e-01
1.730290725121642614e-01
1.730515189318920233e-01
1.730739686963404245e-01
1.730964151160682418e-01
1.731188648805165875e-01
1.731413113002444326e-01
1.731637610646928060e-01
1.731862108291411795e-01
1.732086572488689968e-01
1.732311070133172870e-01
1.732535534330451599e-01
1.732760031974935333e-01
1.732984496172213507e-01
1.733208993816697241e-01
1.733433458013975137e-01
1.733657955658458871e-01
1.733882453302942606e-01
1.734106917500220779e-01
1.734331415144704236e-01
1.734555879341982687e-01
1.734780376986466144e-01
1.735004841183744873e-01
1.735229338828228329e-01
1.735453803025506225e-01
1.735678300669989960e-01
1.735902798314473694e-01
1.736127262511751590e-01
1.736351760156235602e-01
1.736576224353514053e-01
1.736800721997997510e-01
1.737025186195275406e-01
1.737249683839759418e-01
1.737474148037037314e-01
1.737698645681521048e-01
1.737923143326004505e-01
1.738147607523282678e-01
1.738372105167766690e-01
1.738596569365044309e-01
1.738821067009528321e-01
1.739045531206806217e-01
1.739270028851290228e-01
1.739494493048568402e-01
1.739718990693051581e-01
1.739943488337535871e-01
1.740167952534813489e-01
1.740392450179297223e-01
1.740616914376575675e-01
1.740841412021059409e-01
1.741065876218337305e-01
1.741290373862821317e-01
1.741514838060099213e-01
1.741739335704582947e-01
1.741963833349066959e-01
1.742188297546344855e-01
1.742412795190828312e-01
1.742637259388106485e-01
1.742861757032590497e-01
1.743086221229868671e-01
1.743310718874352405e-01
1.743535216518835584e-01
1.743759680716113758e-01
1.743984178360597770e-01
1.744208642557875943e-01
1.744433140202359400e-01
1.744657604399637574e-01
1.744882102044121308e-01
1.745106566241399482e-01
1.745331063885883216e-01
1.745555561530366950e-01
1.745780025727644569e-01
1.746004523372128581e-01
1.746228987569406477e-01
1.746453485213890489e-01
1.746677949411168662e-01
1.746902447055652396e-01
1.747126911252930015e-01
1.747351408897414304e-01
1.747575906541897761e-01
1.747800370739175657e-01
1.748024868383659669e-01
1.748249332580937565e-01
1.748473830225421577e-01
1.748698294422699751e-01
1.748922792067183485e-01
1.749147256264461381e-01
1.749371753908945393e-01
1.749596251553428850e-01
1.749820715750707023e-01
1.750045213395190757e-01
1.750269677592468653e-01
1.750494175236952665e-01
1.750718639434230561e-01
1.750943137078714296e-01
1.751167601275992192e-01
1.751392098920476204e-01
1.751616596564959938e-01
1.751841060762237834e-01
1.752065558406721846e-01
1.752290022603999464e-01
1.752514520248483754e-01
1.752738984445761927e-01
1.752963482090245384e-01
1.753187946287523280e-01
1.753412443932007014e-01
1.753636941576491304e-01
1.753861405773769200e-01
1.754085903418252657e-01
1.754310367615530553e-01
1.754534865260014287e-01
1.754759329457292738e-01
1.754983827101776195e-01
1.755208324746260207e-01
1.755432788943538103e-01
1.755657286588021837e-01
1.755881750785300011e-01
1.756106248429783745e-01
1.756330712627061363e-01
1.756555210271545930e-01
1.756779674468823826e-01
1.757004172113307561e-01
1.757228669757791573e-01
1.757453133955069469e-01
1.757677631599552925e-01
1.757902095796831099e-01
1.758126593441314833e-01
1.758351057638592729e-01
1.758575555283076464e-01
1.758800019480354637e-01
1.759024517124838372e-01
1.759249014769321828e-01
1.759473478966600279e-01
1.759697976611084291e-01
1.759922440808361910e-01
1.760146938452845644e-01
1.760371402650123540e-01
1.760595900294607830e-01
1.760820364491885448e-01
1.761044862136369182e-01
1.761269359780853194e-01
1.761493823978130813e-01
1.761718321622615102e-01
1.761942785819893276e-01
1.762167283464376455e-01
1.762391747661654628e-01
1.762616245306138363e-01
1.762840709503416814e-01
1.763065207147900271e-01
1.763289704792384283e-01
1.763514168989661901e-01
1.763738666634145913e-01
1.763963130831424087e-01
1.764187628475907821e-01
1.764412092673186272e-01
1.764636590317669729e-01
1.764861054514947625e-01
1.765085552159431637e-01
1.765310049803914816e-01
1.765534514001192989e-01
1.765759011645677001e-01
1.765983475842954897e-01
1.766207973487438909e-01
1.766432437684717083e-01
1.766656935329200262e-01
1.766881432973684274e-01
1.767105897170962447e-01
1.767330394815446459e-01
1.767554859012724078e-01
1.767779356657207812e-01
1.768003820854485986e-01
1.768228318498969998e-01
1.768452782696247616e-01
1.768677280340731350e-01
1.768901777985215362e-01
1.769126242182493258e-01
1.769350739826976993e-01
1.769575204024255166e-01
1.769799701668738900e-01
1.770024165866017074e-01
1.770248663510500808e-01
1.770473127707778704e-01
1.770697625352262439e-01
1.770922122996746451e-01
1.771146587194024624e-01
1.771371084838508081e-01
1.771595549035786255e-01
1.771820046680269989e-01
1.772044510877547885e-01
1.772269008522031897e-01
1.772493472719310070e-01
1.772717970363792972e-01
1.772942468008277539e-01
1.773166932205555435e-01
1.773391429850039169e-01
1.773615894047317065e-01
1.773840391691800800e-01
1.774064855889079251e-01
1.774289353533562985e-01
1.774513817730840604e-01
1.774738315375324615e-01
1.774962813019808072e-01
1.775187277217086246e-01
1.775411774861570258e-01
1.775636239058848154e-01
1.775860736703331888e-01
1.776085200900610339e-01
1.776309698545093518e-01
1.776534162742372247e-01
1.776758660386855704e-01
1.776983158031339161e-01
1.777207622228617334e-01
1.777432119873101346e-01
1.777656584070379520e-01
1.777881081714862976e-01
1.778105545912141150e-01
1.778330043556624607e-01
1.778554507753903058e-01
1.778779005398387070e-01
1.779003503042870526e-01
1.779227967240148423e-01
1.779452464884631879e-01
1.779676929081910053e-01
1.779901426726394065e-01
1.780125890923671961e-01
1.780350388568155695e-01
1.780574886212639707e-01
1.780799350409917881e-01
1.781023848054401060e-01
1.781248312251679233e-01
1.781472809896163245e-01
1.781697274093441141e-01
1.781921771737924876e-01
1.782146235935202772e-01
1.782370733579686506e-01
1.782595231224170240e-01
1.782819695421448414e-01
1.783044193065932426e-01
1.783268657263210322e-01
1.783493154907694056e-01
1.783717619104972230e-01
1.783942116749455964e-01
1.784166580946734137e-01
1.784391078591218149e-01
1.784615576235701606e-01
1.784840040432979502e-01
1.785064538077463514e-01
1.785289002274741132e-01
1.785513499919224589e-01
1.785737964116503040e-01
1.785962461760986775e-01
1.786186925958264948e-01
1.786411423602748683e-01
1.786635921247232417e-01
1.786860385444510591e-01
1.787084883088994325e-01
1.787309347286272498e-01
1.787533844930756510e-01
1.787758309128034129e-01
1.787982806772517863e-01
1.788207270969796037e-01
1.788431768614280049e-01
1.788656266258763783e-01
1.788880730456041401e-01
1.789105228100525136e-01
1.789329692297803587e-01
1.789554189942287321e-01
1.789778654139565217e-01
1.790003151784048951e-01
1.790227615981327403e-01
1.790452113625810582e-01
1.790676611270294594e-01
1.790901075467572490e-01
1.791125573112056502e-01
1.791350037309334398e-01
1.791574534953818132e-01
1.791798999151096305e-01
1.792023496795579485e-01
1.792247994440063497e-01
1.792472458637341948e-01
1.792696956281825682e-01
1.792921420479103578e-01
1.793145918123586757e-01
1.793370382320865208e-01
1.793594879965348943e-01
1.793819344162627116e-01
1.794043841807110851e-01
1.794268339451594862e-01
1.794492803648872759e-01
1.794717301293356215e-01
1.794941765490634666e-01
1.795166263135118401e-01
1.795390727332396297e-01
1.795615224976880309e-01
1.795839689174158205e-01
1.796064186818641661e-01
1.796288684463125951e-01
1.796513148660403569e-01
1.796737646304887581e-01
1.796962110502164922e-01
1.797186608146649212e-01
1.797411072343927385e-01
1.797635569988411119e-01
1.797860034185689571e-01
1.798084531830173027e-01
1.798309029474656762e-01
1.798533493671934935e-01
1.798757991316418670e-01
1.798982455513696843e-01
1.799206953158180577e-01
1.799431417355458473e-01
1.799655914999941930e-01
1.799880379197220104e-01
1.800104876841704116e-01
1.800329374486187850e-01
1.800553838683466024e-01
1.800778336327949480e-01
1.801002800525227376e-01
1.801227298169711388e-01
1.801451762366989839e-01
1.801676260011473019e-01
1.801900724208751192e-01
1.802125221853235204e-01
1.802349719497718661e-01
1.802574183694996834e-01
1.802798681339480569e-01
1.803023145536758465e-01
1.803247643181242477e-01
1.803472107378520095e-01
1.803696605023004385e-01
1.803921102667488119e-01
1.804145566864766015e-01
1.804370064509249749e-01
1.804594528706527645e-01
1.804819026351011657e-01
1.805043490548289831e-01
1.805267988192773287e-01
1.805492452390051739e-01
1.805716950034535195e-01
1.805941447679018652e-01
1.806165911876296826e-01
1.806390409520780838e-01
1.806614873718058734e-01
1.806839371362542745e-01
1.807063835559820641e-01
1.807288333204304376e-01
1.807512797401582549e-01
1.807737295046065729e-01
1.807961792690549740e-01
1.808186256887828192e-01
1.808410754532312203e-01
1.808635218729589822e-01
1.808859716374073556e-01
1.809084180571351730e-01
1.809308678215835464e-01
1.809533142413113638e-01
1.809757640057597372e-01
1.809982137702081384e-01
1.810206601899358725e-01
1.810431099543843014e-01
1.810655563741120633e-01
1.810880061385604645e-01
1.811104525582882818e-01
1.811329023227366553e-01
1.811553487424644171e-01
1.811777985069127905e-01
1.812002482713611917e-01
1.812226946910890091e-01
1.812451444555373548e-01
1.812675908752651721e-01
1.812900406397135733e-01
1.813124870594413907e-01
1.813349368238897363e-01
1.813573832436175814e-01
1.813798330080659271e-01
1.814022827725143283e-01
1.814247291922421179e-01
1.814471789566904913e-01
1.814696253764182809e-01
1.814920751408666544e-01
1.815145215605944995e-01
1.815369713250428452e-01
1.815594210894912186e-01
1.815818675092190360e-01
1.816043172736674094e-01
1.816267636933951990e-01
1.816492134578435724e-01
1.816716598775713898e-01
1.816941096420197910e-01
1.817165560617475528e-01
1.817390058261959540e-01
1.817614555906443274e-01
1.817839020103721448e-01
1.818063517748204905e-01
1.818287981945483078e-01
1.818512479589966535e-01
1.818736943787245264e-01
1.818961441431728165e-01
1.819185905629007172e-01
1.819410403273489796e-01
1.819634900917974363e-01
1.819859365115252259e-01
1.820083862759736548e-01
1.820308326957014167e-01
1.820532824601497901e-01
1.820757288798775519e-01
1.820981786443259531e-01
1.821206250640537427e-01
1.821430748285021717e-01
1.821655245929505174e-01
1.821879710126783347e-01
1.822104207771267359e-01
1.822328671968544700e-01
1.822553169613028989e-01
1.822777633810306885e-01
1.823002131454790620e-01
1.823226595652068793e-01
1.823451093296552250e-01
1.823675590941036262e-01
1.823900055138314158e-01
1.824124552782797892e-01
1.824349016980075788e-01
1.824573514624559800e-01
1.824780538482686787e-01
1.824969231697277094e-01
1.825157896799051993e-01
1.825346590013641745e-01
1.825535283228231775e-01
1.825723948330006674e-01
1.825912641544596704e-01
1.826101306646371880e-01
1.826289999860961633e-01
1.826478664962736531e-01
1.826667358177326561e-01
1.826856051391916591e-01
1.827044716493691212e-01
1.827233409708281520e-01
1.827422074810056141e-01
1.827610768024646448e-01
1.827799433126421347e-01
1.827988126341010822e-01
1.828176791442785998e-01
1.828365484657375750e-01
1.828554177871965503e-01
1.828742842973740956e-01
1.828931536188330431e-01
1.829120201290105607e-01
1.829308894504695360e-01
1.829497559606470813e-01
1.829686252821060288e-01
1.829874917922835464e-01
1.830063611137425217e-01
1.830252304352014969e-01
1.830440969453790423e-01
1.830629662668380175e-01
1.830818327770154796e-01
1.831007020984745104e-01
1.831195686086520003e-01
1.831384379301110032e-01
1.831573044402885486e-01
1.831761737617474683e-01
1.831950430832064713e-01
1.832139095933839612e-01
1.832327789148429642e-01
1.832516454250204263e-01
1.832705147464794293e-01
1.832893812566569192e-01
1.833082505781159222e-01
1.833271170882934120e-01
1.833459864097524150e-01
1.833648557312113903e-01
1.833837222413889079e-01
1.834025915628479109e-01
1.834214580730254007e-01
1.834403273944844037e-01
1.834591939046618658e-01
1.834780632261208966e-01
1.834969297362983309e-01
1.835157990577573062e-01
1.835346683792163369e-01
1.835535348893938823e-01
1.835724042108528298e-01
1.835912707210303474e-01
1.836101400424893226e-01
1.836290065526667847e-01
1.836478758741258155e-01
1.836667423843033053e-01
1.836856117057623361e-01
1.837044810272213113e-01
1.837233475373987734e-01
1.837422168588577764e-01
1.837610833690353218e-01
1.837799526904942693e-01
1.837988192006717592e-01
1.838176885221307899e-01
1.838365578435897651e-01
1.838554243537672273e-01
1.838742936752262858e-01
1.838931601854037201e-01
1.839120295068627231e-01
1.839308960170402407e-01
1.839497653384992160e-01
1.839686318486767058e-01
1.839875011701356811e-01
1.840063704915947118e-01
1.840252370017722017e-01
1.840441063232311769e-01
1.840629728334086945e-01
1.840818421548676975e-01
1.841007086650451596e-01
1.841195779865041626e-01
1.841384444966816525e-01
1.841573138181406555e-01
1.841761831395996030e-01
1.841950496497770928e-01
1.842139189712361513e-01
1.842327854814136134e-01
1.842516548028726719e-01
1.842705213130500785e-01
1.842893906345091093e-01
1.843082571446865714e-01
1.843271264661456299e-01
1.843459957876046051e-01
1.843648622977820672e-01
1.843837316192410980e-01
1.844025981294185879e-01
1.844214674508775631e-01
1.844403339610550807e-01
1.844592032825140560e-01
1.844780697926915458e-01
1.844969391141505488e-01
1.845158084356095241e-01
1.845346749457870417e-01
1.845535442672460169e-01
1.845724107774235345e-01
1.845912800988825098e-01
1.846101466090599996e-01
1.846290159305189749e-01
1.846478824406964647e-01
1.846667517621554955e-01
1.846856210836144430e-01
1.847044875937919606e-01
1.847233569152509636e-01
1.847422234254284812e-01
1.847610927468874842e-01
1.847799592570649463e-01
1.847988285785239215e-01
1.848176978999828968e-01
1.848365644101604144e-01
1.848554337316194174e-01
1.848743002417969072e-01
1.848931695632559102e-01
1.849120360734334001e-01
1.849309053948923753e-01
1.849497719050698652e-01
1.849686412265288682e-01
1.849875105479878989e-01
1.850063770581653610e-01
1.850252463796243640e-01
1.850441128898018261e-01
1.850629822112608569e-01
1.850818487214383468e-01
1.851007180428973220e-01
1.851195845530748396e-01
1.851384538745338426e-01
1.851573231959928179e-01
1.851761897061702800e-01
1.851950590276293107e-01
1.852139255378067728e-01
1.852327948592658036e-01
1.852516613694432657e-01
1.852705306909022409e-01
1.852893972010797863e-01
1.853082665225387338e-01
1.853271358439977368e-01
1.853460023541752544e-01
1.853648716756342296e-01
1.853837381858117195e-01
1.854026075072707225e-01
1.854214740174482401e-01
1.854403433389072431e-01
1.854592098490847329e-01
1.854780791705437082e-01
1.854969484920026834e-01
1.855158150021802010e-01
1.855346843236392040e-01
1.855535508338166661e-01
1.855724201552756969e-01
1.855912866654531590e-01
1.856101559869121620e-01
1.856290224970896519e-01
1.856478918185486271e-01
1.856667611400076301e-01
1.856856276501851477e-01
1.857044969716441229e-01
1.857233634818216128e-01
1.857422328032806436e-01
1.857610993134581334e-01
1.857799686349171087e-01
1.857988379563761117e-01
1.858177044665535738e-01
1.858365737880125768e-01
1.858554402981900666e-01
1.858743096196490974e-01
1.858931761298265595e-01
1.859120454512855347e-01
1.859309119614630246e-01
1.859497812829220553e-01
1.859686506043810306e-01
1.859875171145585204e-01
1.860063864360175234e-01
1.860252529461950410e-01
1.860441222676540163e-01
1.860629887778315339e-01
1.860818580992904814e-01
1.861007246094679990e-01
1.861195939309269742e-01
1.861384632523860050e-01
1.861573297625634948e-01
1.861761990840224978e-01
1.861950655941999877e-01
1.862139349156589629e-01
1.862328014258364528e-01
1.862516707472954836e-01
1.862705372574729179e-01
1.862894065789319209e-01
1.863082759003909239e-01
1.863271424105684415e-01
1.863460117320274445e-01
1.863648782422048789e-01
1.863837475636639096e-01
1.864026140738413995e-01
1.864214833953003747e-01
1.864403499054778923e-01
1.864592192269368676e-01
1.864780885483958983e-01
1.864969550585733604e-01
1.865158243800323357e-01
1.865346908902098533e-01
1.865535602116688285e-01
1.865724267218463461e-01
1.865912960433053491e-01
1.866101625534828390e-01
1.866290318749418420e-01
1.866479011964008172e-01
1.866667705178597925e-01
1.866856342167557969e-01
1.867045035382147999e-01
1.867233728596737752e-01
1.867422421811327782e-01
1.867611058800287549e-01
1.867799752014877579e-01
1.867988445229467331e-01
1.868177138444057916e-01
1.868365831658647669e-01
1.868554468647607714e-01
1.868743161862197466e-01
1.868931855076787218e-01
1.869120548291377248e-01
1.869309185280337016e-01
1.869497878494927046e-01
1.869686571709516798e-01
1.869808192524857193e-01
1.869806221808175961e-01
1.869804251678716389e-01
1.869802280962034879e-01
1.869800310245353925e-01
1.869798339528672138e-01
1.869796369399212566e-01
1.869794398682531056e-01
1.869792427965849269e-01
1.869790457249168314e-01
1.869788486532486249e-01
1.869786516403026677e-01
1.869784545686345445e-01
1.869782574969663935e-01
1.869780604252982426e-01
1.869778633536300638e-01
1.869776663406841621e-01
1.869774692690159557e-01
1.869772721973478324e-01
1.869770751256797370e-01
1.869768781127337243e-01
1.869766810410655455e-01
1.869764839693974501e-01
1.869762868977292714e-01
1.869760898260610926e-01
1.869758928131151909e-01
1.869756957414470122e-01
1.869754986697788612e-01
1.869753015981107103e-01
1.869751045851647808e-01
1.869749075134966021e-01
1.869747104418284789e-01
1.869745133701603279e-01
1.869743162984922047e-01
1.869741192855462475e-01
1.869739222138780133e-01
1.869737251422099178e-01
1.869735280705417668e-01
1.869733310575958096e-01
1.869731339859276587e-01
1.869729369142595077e-01
1.869727398425913567e-01
1.869725427709232057e-01
1.869723457579772485e-01
1.869721486863091253e-01
1.869719516146409743e-01
1.869717545429727956e-01
1.869715575300268662e-01
1.869713604583587152e-01
1.869711633866905642e-01
1.869709663150224133e-01
1.869707692433542900e-01
1.869705722304083051e-01
1.869703751587401819e-01
1.869701780870720031e-01
1.869699810154038244e-01
1.869697840024578950e-01
1.869695869307897440e-01
1.869693898591216208e-01
1.869691927874534143e-01
1.869689957157853188e-01
1.869687987028393339e-01
1.869686016311711829e-01
1.869684045595030597e-01
1.869682074878348810e-01
1.869680104748889238e-01
1.869678134032207450e-01
1.869676163315526218e-01
1.869674192598844986e-01
1.869672221882163754e-01
1.869670251752703627e-01
1.869668281036022117e-01
1.869666310319340885e-01
1.869664339602659098e-01
1.869662369473199526e-01
1.869660398756518294e-01
1.869658428039836784e-01
1.869656457323155274e-01
1.869654486606473764e-01
1.869652516477013915e-01
1.869650545760332683e-01
1.869648575043651173e-01
1.869646604326969663e-01
1.869644634197510369e-01
1.869642663480828582e-01
1.869640692764147349e-01
1.869638722047465562e-01
1.869636751330784330e-01
1.869634781201324203e-01
1.869632810484642693e-01
1.869630839767961461e-01
1.869628869051279951e-01
1.869626898921820379e-01
1.869624928205138870e-01
1.869622957488457360e-01
1.869620986771776128e-01
1.869619016055094340e-01
1.869617045925635324e-01
1.869615075208953536e-01
1.869613104492272027e-01
1.869611133775590794e-01
1.869609163646130667e-01
1.869607192929449435e-01
1.869605222212768203e-01
1.869603251496086138e-01
1.869601280779405184e-01
1.869599310649945334e-01
1.869597339933263824e-01
1.869595369216582315e-01
1.869593398499900805e-01
1.869591428370441510e-01
1.869589457653759723e-01
1.869587486937078491e-01
1.869585516220396981e-01
1.869583545503715472e-01
1.869581575374255622e-01
1.869579604657573835e-01
1.869577633940892603e-01
1.869575663224211093e-01
1.869573693094751243e-01
1.869571722378070011e-01
1.869569751661388501e-01
1.869567780944706992e-01
1.869565810228025760e-01
1.869563840098566188e-01
1.869561869381884400e-01
1.869559898665203168e-01
1.869557927948521381e-01
1.869555957231839871e-01
1.869553987102380299e-01
1.869552016385698789e-01
1.869550045669017280e-01
1.869548074952336325e-01
1.869546104822876476e-01
1.869544134106195243e-01
1.869542163389513179e-01
1.869540192672832224e-01
1.869538221956150714e-01
1.869536251826690587e-01
1.869534281110009077e-01
1.869532310393327845e-01
1.869530339676646613e-01
1.869528369547187041e-01
1.869526398830505254e-01
1.869524428113823744e-01
1.869522457397142234e-01
1.869520486680460725e-01
1.869518516551001153e-01
1.869516545834319365e-01
1.869514575117638133e-01
1.869512604400956901e-01
1.869510634271497607e-01
1.869508663554815542e-01
1.869506692838134032e-01
1.869504722121452800e-01
1.869502751404771290e-01
1.869500781275311718e-01
1.869498810558629931e-01
1.869496839841949254e-01
1.869494869125267189e-01
1.869492898995807340e-01
1.869490928279126107e-01
1.869488957562444598e-01
1.869486986845763088e-01
1.869485016129081301e-01
1.869483045999621729e-01
1.869481075282940219e-01
1.869479104566258987e-01
1.869477133849577200e-01
1.869475163720117905e-01
1.869473193003436395e-01
1.869471222286755441e-01
1.869469251570073376e-01
1.869467280853391866e-01
1.869465310723932294e-01
1.869463340007250785e-01
1.869461369290569552e-01
1.869459398573888320e-01
1.869457428444428193e-01
1.869455457727746961e-01
1.869453487011065451e-01
1.869451516294384219e-01
1.869449545577702432e-01
1.869447575448242582e-01
1.869445604731561072e-01
1.869443634014879840e-01
1.869441663298198331e-01
1.869439693168738759e-01
1.869437722452057249e-01
1.869435751735376017e-01
1.869433781018694507e-01
1.869431810302012997e-01
1.869429840172553148e-01
1.869427869455871916e-01
1.869425898739190406e-01
1.869423928022508619e-01
1.869421957893049324e-01
1.869419987176367537e-01
1.869418016459686027e-01
1.869416045743004517e-01
1.869414075026323285e-01
1.869412104896863436e-01
1.869410134180182204e-01
1.869408163463500416e-01
1.869406192746819462e-01
1.869404222617359612e-01
1.869402251900677825e-01
1.869400281183996315e-01
1.869398310467315083e-01
1.869396339750633573e-01
1.869394369621174001e-01
1.869392398904492492e-01
1.869390428187811259e-01
1.869388457471129472e-01
1.869386487341669900e-01
1.869384516624988668e-01
1.869382545908307436e-01
1.869380575191625371e-01
1.869378604474944139e-01
1.869376634345484289e-01
1.869374663628802780e-01
1.869372692912121270e-01
1.869370722195440038e-01
1.869368752065980466e-01
1.869366781349298678e-01
1.869364810632617724e-01
1.869362839915935659e-01
1.869360869199254704e-01
1.869358899069794855e-01
1.869356928353113345e-01
1.869354957636431558e-01
1.869352986919750048e-01
1.869351016203068816e-01
1.869349046073609244e-01
1.869347075356928012e-01
1.869345104640246225e-01
1.869343133923564992e-01
1.869341163794104865e-01
1.869339193077423911e-01
1.869337222360742123e-01
1.869335251644060614e-01
1.869333280927379382e-01
1.869331310797919532e-01
1.869329340081238300e-01
1.869327369364556513e-01
1.869325398647875003e-01
1.869323428518415708e-01
1.869321457801734199e-01
1.869319487085052689e-01
1.869317516368371179e-01
1.869315545651689392e-01
1.869313575522229820e-01
1.869311604805548588e-01
1.869309634088867078e-01
1.869307663372185568e-01
1.869305693242725441e-01
1.869303722526044209e-01
1.869301751809362699e-01
1.869299781092681745e-01
1.869297810376000235e-01
1.869295840246540386e-01
1.869293869529858598e-01
1.869291898813177089e-01
1.869289928096496134e-01
1.869287957967036562e-01
1.869285987250354497e-01
1.869284016533673265e-01
1.869282045816991478e-01
1.869280075100310523e-01
1.869278104970850674e-01
1.869276134254169441e-01
1.869274163537487654e-01
1.869272192820806144e-01
1.869270222691346572e-01
1.869268251974665340e-01
1.869266281257983553e-01
1.869264310541302598e-01
1.869262339824620256e-01
1.869260369695161239e-01
1.869258398978479452e-01
1.869256428261797942e-01
1.869254457545116710e-01
1.869252487415657416e-01
1.869250516698975628e-01
1.869248545982294119e-01
1.869246575265612609e-01
1.869244604548931099e-01
1.869242634419471527e-01
1.869240663702790295e-01
1.869238692986108508e-01
1.869236722269426998e-01
1.869234752139967703e-01
1.869232781423286194e-01
1.869230810706604684e-01
1.869228839989923174e-01
1.869226869273241665e-01
1.869224899143781815e-01
1.869222928427100583e-01
1.869220957710419351e-01
1.869218986993737563e-01
1.869217016864278269e-01
1.869215046147596204e-01
1.869213075430914972e-01
1.869211104714233462e-01
1.869209133997551953e-01
1.869207163868092658e-01
1.869205193151410593e-01
1.869203222434729639e-01
1.869201251718047851e-01
1.869199281588588557e-01
1.869197310871906770e-01
1.869195340155225260e-01
1.869193369438544028e-01
1.869191398721862241e-01
1.869189428592402669e-01
1.869187457875721436e-01
1.869185487159039649e-01
1.869183516442358417e-01
1.869181546312898567e-01
1.869179575596216780e-01
1.869177604879535826e-01
1.869175634162854038e-01
1.869173663446173084e-01
1.869171693316713234e-01
1.869169722600031447e-01
1.869167751883350215e-01
1.869165781166668705e-01
1.869163811037208855e-01
1.869161840320527901e-01
1.869159869603845836e-01
1.869157898887164326e-01
1.869155928170483094e-01
1.869153958041023245e-01
1.869151987324342290e-01
1.869150016607660503e-01
1.869148045890979271e-01
1.869146075761519421e-01
1.869144105044838466e-01
1.869142134328156124e-01
1.869140163611474892e-01
1.869138192894793660e-01
1.869136222765333533e-01
1.869134252048652300e-01
1.869132281331970791e-01
1.869130310615289559e-01
1.869128339898608049e-01
1.869126369769148477e-01
1.869124399052466967e-01
1.869122428335785457e-01
1.869120457619103948e-01
1.869118487489644376e-01
1.869116516772962866e-01
1.869114546056281634e-01
1.869112575339599847e-01
1.869110604622918337e-01
1.869108634493458765e-01
1.869106663776777533e-01
1.869104693060096023e-01
1.869102722343414236e-01
1.869100752213954386e-01
1.869098781497273154e-01
1.869096810780591644e-01
1.869094840063910135e-01
1.869092869347228625e-01
1.869090899217769330e-01
1.869088928501087821e-01
1.869086957784406033e-01
1.869084987067724524e-01
1.869083016938265229e-01
1.869081046221583720e-01
1.869079075504902487e-01
1.869077104788220700e-01
1.869075134071539190e-01
1.869073163942079618e-01
1.869071193225398109e-01
1.869069222508716321e-01
1.869067251792035367e-01
1.869065281662575240e-01
1.869063310945893730e-01
1.869061340229212220e-01
1.869059369512531266e-01
1.869057398795849756e-01
1.869055428666390184e-01
1.869053457949708674e-01
1.869051487233026887e-01
1.869049516516345655e-01
1.869047546386886083e-01
1.869045575670204573e-01
1.869043604953522786e-01
1.869041634236841554e-01
1.869039663520159766e-01
1.869037693390700194e-01
1.869035722674018685e-01
1.869033751957337453e-01
1.869031781240655665e-01
1.869029811111196093e-01
1.869027840394514861e-01
1.869025869677833074e-01
1.869023898961151564e-01
1.869021928244470609e-01
1.869019958115010760e-01
1.869017987398329528e-01
1.869016016681647741e-01
1.869014045964966231e-01
1.869012075835506936e-01
1.869010105118825149e-01
1.869008134402143639e-01
1.869006163685462685e-01
1.869004192968780620e-01
1.869002222839321048e-01
1.869000252122639538e-01
1.868998281405958306e-01
1.868996310689276519e-01
1.868994340559816947e-01
1.868992369843135437e-01
1.868990399126453927e-01
1.868988428409772695e-01
1.868986457693091185e-01
1.868984487563631613e-01
1.868982516846949549e-01
1.868980546130268594e-01
1.868978575413586529e-01
1.868976605284127235e-01
1.868974634567446003e-01
1.868972663850764493e-01
1.868970693134083261e-01
1.868968722417401196e-01
1.868966752287941901e-01
1.868964781571260114e-01
1.868962810854579160e-01
1.868960840137897372e-01
1.868958870008437523e-01
1.868956899291756013e-01
1.868954928575074503e-01
1.868952957858393271e-01
1.868950987141711761e-01
1.868949017012251912e-01
1.868947046295570957e-01
1.868945075578889170e-01
1.868943104862208215e-01
1.868941134732747811e-01
1.868939164016066856e-01
1.868937193299385069e-01
1.868935222582703837e-01
1.868933251866022327e-01
1.868931281736563033e-01
1.868929311019881245e-01
1.868927340303199736e-01
1.868925369586518226e-01
1.868923398869836994e-01
1.868921428740377144e-01
1.868919458023695634e-01
1.868917487307014125e-01
1.868915516590332893e-01
1.868913546460873598e-01
1.868911575744191811e-01
1.868909605027510301e-01
1.868907634310828514e-01
1.868905663594147004e-01
1.868903693464687432e-01
1.868901722748005922e-01
1.868899752031324690e-01
1.868897781314643181e-01
1.868895811185183331e-01
1.868893840468501821e-01
1.868891869751820589e-01
1.868889899035139357e-01
1.868887928318457570e-01
1.868885958188997998e-01
1.868883987472316210e-01
1.868882016755634978e-01
1.868880046038953191e-01
1.868878075909493897e-01
1.868876105192812387e-01
1.868874134476130600e-01
1.868872163759449645e-01
1.868870193042767858e-01
1.868868222913308008e-01
1.868866252196626776e-01
1.868864281479944989e-01
1.868862310763263757e-01
1.868860340633804185e-01
1.868858369917122675e-01
1.868856399200440610e-01
1.868854428483759655e-01
1.868852457767078423e-01
1.868850487637618296e-01
1.868848516920936786e-01
1.868846546204255832e-01
1.868844575487574322e-01
1.868842605358114195e-01
1.868840634641433240e-01
1.868838663924751731e-01
1.868836693208070221e-01
1.868834722491388434e-01
1.868832752361928862e-01
1.868830781645247630e-01
1.868828810928566120e-01
1.868826840211884610e-01
1.868824870082425038e-01
1.868822899365743528e-01
1.868820928649062019e-01
1.868818957932380231e-01
1.868816987215698999e-01
1.868815017086239427e-01
1.868813046369558195e-01
1.868811075652876685e-01
1.868809104936194898e-01
1.868807134806735049e-01
1.868805164090054094e-01
1.868803193373372584e-01
1.868801222656691352e-01
1.868799251940009565e-01
1.868797281810549715e-01
1.868795311093868206e-01
1.868793340377186696e-01
1.868791369660505464e-01
1.868789399531045614e-01
1.868787428814364382e-01
1.868785458097682872e-01
1.868783487381001085e-01
1.868781516664319853e-01
1.868779546534860003e-01
1.868777575818178494e-01
1.868775605101497261e-01
1.868773634384816029e-01
1.868771664255356180e-01
1.868769693538674670e-01
1.868767722821993160e-01
1.868765752105311650e-01
1.868763781388630141e-01
1.868761811259171124e-01
1.868759840542488782e-01
1.868757869825807549e-01
1.868755899109126040e-01
1.868753928979666190e-01
1.868751958262984680e-01
1.868749987546303448e-01
1.868748016829622216e-01
1.868746046112940429e-01
1.868744075983481412e-01
1.868742105266799070e-01
1.868740134550118115e-01
1.868738163833436328e-01
1.868736193703977033e-01
1.868734222987295246e-01
1.868732252270614014e-01
1.868730281553932504e-01
1.868728310837250717e-01
1.868726340707791145e-01
1.868724369991109913e-01
1.868722399274428403e-01
1.868720428557746893e-01
1.868718458428287321e-01
1.868716487711606089e-01
1.868714516994924024e-01
1.868712546278242792e-01
1.868710575561561282e-01
1.868708605432101710e-01
1.868706634715420478e-01
1.868704663998738968e-01
1.868702693282057181e-01
1.868700722565375671e-01
1.868698752435916377e-01
1.868696781719234590e-01
1.868694811002553080e-01
1.868692840285871293e-01
1.868690870156412276e-01
1.868688899439730766e-01
1.868686928723048979e-01
1.868684958006367747e-01
1.868682987289686237e-01
1.868681017160226943e-01
1.868679046443544878e-01
1.868677075726863646e-01
1.868675105010181858e-01
1.868673134880722564e-01
1.868671164164040777e-01
1.868669193447359822e-01
1.868667222730678035e-01
1.868665252013996525e-01
1.868663281884536953e-01
1.868661311167855721e-01
1.868659340451174211e-01
1.868657369734492701e-01
1.868655399605033129e-01
1.868653428888351897e-01
1.868651458171669832e-01
1.868649487454988323e-01
1.868647516738307091e-01
1.868645546608847241e-01
1.868643575892166009e-01
1.868641605175484222e-01
1.868639634458802989e-01
1.868637664329343695e-01
1.868635693612661908e-01
1.868633722895980676e-01
1.868631752179298888e-01
1.868629781462617656e-01
1.868627811333158084e-01
1.868625840616476297e-01
1.868623869899794787e-01
1.868621899183113277e-01
1.868619929053653428e-01
1.868617958336972196e-01
1.868615987620290964e-01
1.868614016903609176e-01
1.868612046186927944e-01
1.868610076057468095e-01
1.868608105340787140e-01
1.868606134624104798e-01
1.868604163907423565e-01
1.868602193777963993e-01
1.868600223061283039e-01
1.868598252344600974e-01
1.868596281627919187e-01
1.868594310911238232e-01
1.868592340781778383e-01
1.868590370065097428e-01
1.868588399348415363e-01
1.868586428631733853e-01
1.868584458502274281e-01
1.868582487785593049e-01
1.868580517068911817e-01
1.868578546352230030e-01
1.868576575635548520e-01
1.868574605506088671e-01
1.868572634789407438e-01
1.868570664072726206e-01
1.868568693356044419e-01
1.868566723226585125e-01
1.868564752509903337e-01
1.868562781793221828e-01
1.868560811076540595e-01
1.868558840359859086e-01
1.868556870230399236e-01
1.868554899513717726e-01
1.868552928797036494e-01
1.868550958080354985e-01
1.868548987950895135e-01
1.868547017234213903e-01
1.868545046517532393e-01
1.868543075800850606e-01
1.868541105084169374e-01
1.868539134954709802e-01
1.868537164238028292e-01
1.868535193521346782e-01
1.868533222804665272e-01
1.868531252675205701e-01
1.868529281958524191e-01
1.868527311241842681e-01
1.868525340525161171e-01
1.868523369808479939e-01
1.868521399679020367e-01
1.868519428962338302e-01
1.868517458245657070e-01
1.868515487528975838e-01
1.868513517399515989e-01
1.868511546682834479e-01
1.868509575966152969e-01
1.868507605249471737e-01
1.868505634532789950e-01
1.868503664403330378e-01
1.868501693686648868e-01
1.868499722969967358e-01
1.868497752253285848e-01
1.868495781536604894e-01
1.868493811407145044e-01
1.868491840690463535e-01
1.868489869973781747e-01
1.868487899257100238e-01
1.868485929127640943e-01
1.868483958410959711e-01
1.868481987694277924e-01
1.868480016977596136e-01
1.868478046260914627e-01
1.868476076131455332e-01
1.868474105414773823e-01
1.868472134698092035e-01
1.868470163981411081e-01
1.868468193851951231e-01
1.868466223135269999e-01
1.868464252418588489e-01
1.868462281701906424e-01
1.868460310985225192e-01
1.868458340855765898e-01
1.868456370139084388e-01
1.868454399422403156e-01
1.868452428705721369e-01
1.868450458576262074e-01
1.868448487859580287e-01
1.868446517142898777e-01
1.868444546426217545e-01
1.868442575709535480e-01
1.868440605580076186e-01
1.868438634863394399e-01
1.868436664146712889e-01
1.868434693430031657e-01
1.868432723300572085e-01
1.868430752583890853e-01
1.868428781867209065e-01
1.868426811150527556e-01
1.868424840433846046e-01
1.868422870304386474e-01
1.868420899587704964e-01
1.868418928871023177e-01
1.868416958154342222e-01
1.868414988024882373e-01
1.868413017308201141e-01
1.868411046591519631e-01
1.868409075874837844e-01
1.868407105158156334e-01
1.868405135028696484e-01
1.868403164312015252e-01
1.868401193595333742e-01
1.868399222878652788e-01
1.868397252749192938e-01
1.868395282032511429e-01
1.868393311315829919e-01
1.868391340599148409e-01
1.868389369882466899e-01
1.868387399753007605e-01
1.868385429036326095e-01
1.868383458319644308e-01
1.868381487602962798e-01
1.868379517473502949e-01
1.868377546756821994e-01
1.868375576040139929e-01
1.868373605323458975e-01
1.868371634606777187e-01
1.868369664477317338e-01
1.868367693760636661e-01
1.868365723043954596e-01
1.868363752327273364e-01
1.868361782197813237e-01
1.868359811481132005e-01
1.868357840764450495e-01
1.868355870047769263e-01
1.868353899331088031e-01
1.868351929201628459e-01
1.868349958484946671e-01
1.868347987768264884e-01
1.868346017051583929e-01
1.868344046922123802e-01
1.868342076205442570e-01
1.868340105488761060e-01
1.868338134772079828e-01
1.868336164055397763e-01
1.868334193925938191e-01
1.868332223209256682e-01
1.868330252492575727e-01
1.868328281775893940e-01
1.868326311646434368e-01
1.868324340929753136e-01
1.868322370213071348e-01
1.868320399496390116e-01
1.868318428779708329e-01
1.868316458650248757e-01
1.868314487933567525e-01
1.868312517216885738e-01
1.868310546500204505e-01
1.868308576370744933e-01
1.868306605654063146e-01
1.868304634937381914e-01
1.868302664220700682e-01
1.868300693504018894e-01
1.868298723374559323e-01
1.868296752657877535e-01
1.868294781941196581e-01
1.868292811224515071e-01
1.868290840507833284e-01
1.868288870378373712e-01
1.868286899661692202e-01
1.868284928945010970e-01
1.868282958228329460e-01
1.868280988098869611e-01
1.868279017382188378e-01
1.868277046665506869e-01
1.868275075948825081e-01
1.868273105232143572e-01
1.868271135102684277e-01
1.868269164386002767e-01
1.868267193669321258e-01
1.868265222952639193e-01
1.868263252823180176e-01
1.868261282106498389e-01
1.868259311389816879e-01
1.868257340673135369e-01
1.868255369956454137e-01
1.868253399826994565e-01
1.868251429110312778e-01
1.868249458393631823e-01
1.868247487676950036e-01
1.868245517547490464e-01
1.868243546830808954e-01
1.868241576114127722e-01
1.868239605397445935e-01
1.868237634680764425e-01
1.868235664551304576e-01
1.868233693834623621e-01
1.868231723117942111e-01
1.868229752401260324e-01
1.868227782271800752e-01
1.868225811555119242e-01
1.868223840838437733e-01
1.868221870121756223e-01
1.868219899405074713e-01
1.868217929275615141e-01
1.868215958558933354e-01
1.868213987842252677e-01
1.868212017125570334e-01
1.868210046996111318e-01
1.868208076279429530e-01
1.868206105562748021e-01
1.868204134846066788e-01
1.868202164129385279e-01
1.868200193999925707e-01
1.868198223283243919e-01
1.868196252566562687e-01
1.868194281849881455e-01
1.868192311720421050e-01
1.868190341003740096e-01
1.868188370287058309e-01
1.868186399570377076e-01
1.868184428853695567e-01
1.868182458724235995e-01
1.868180488007554485e-01
1.868178517290872698e-01
1.868176546574191466e-01
1.868174576444732171e-01
1.868172605728050384e-01
1.868170635011368874e-01
1.868168664294687364e-01
1.868166693578005855e-01
1.868164723448546283e-01
1.868162752731865051e-01
1.868160782015182986e-01
1.868158811298502031e-01
1.868156841169042182e-01
1.868154870452361227e-01
1.868152899735679440e-01
1.868150929018997652e-01
1.868148958302316420e-01
1.868146988172856571e-01
1.868145017456175339e-01
1.868143046739493829e-01
1.868141076022812319e-01
1.868139105893353025e-01
1.868137135176671237e-01
1.868135164459989728e-01
1.868133193743308218e-01
1.868131223026626708e-01
1.868129252897167136e-01
1.868127282180485627e-01
1.868125311463804117e-01
1.868123340747122607e-01
1.868121370617663313e-01
1.868119399900981525e-01
1.868117429184300293e-01
1.868115458467618506e-01
1.868113487750937274e-01
1.868111517621477424e-01
1.868109546904796192e-01
1.868107576188114960e-01
1.868105605471432895e-01
1.868103635341973601e-01
1.868101664625292091e-01
1.868099693908610304e-01
1.868097723191929072e-01
1.868095752475247562e-01
1.868093782345787990e-01
1.868091811629106758e-01
1.868089840912424693e-01
1.868087870195743461e-01
1.868085900066283889e-01
1.868083929349602379e-01
1.868081958632921147e-01
1.868079987916239360e-01
1.868078017199557850e-01
1.868076047070098000e-01
1.868074076353417046e-01
1.868072105636735536e-01
1.868070134920054304e-01
1.868068164203372516e-01
1.868066194073912667e-01
1.868064223357231435e-01
1.868062252640549648e-01
1.868060281923868415e-01
1.868058311794408566e-01
1.868056341077727056e-01
1.868054370361045824e-01
1.868052399644364037e-01
1.868050428927683082e-01
1.868048458798223233e-01
1.868046488081541723e-01
1.868044517364860213e-01
1.868042546648178703e-01
1.868040576518719131e-01
1.868038605802037899e-01
1.868036635085356112e-01
1.868034664368674880e-01
1.868032693651993092e-01
1.868030723522533521e-01
1.868028752805852011e-01
1.868026782089170501e-01
1.868024811372489269e-01
1.868022841243029419e-01
1.868020870526347910e-01
1.868018899809666400e-01
1.868016929092985168e-01
1.868014958376303658e-01
1.868012988246843809e-01
1.868011017530162576e-01
1.868009046813481067e-01
1.868007076096799002e-01
1.868005105967339707e-01
1.868003135250658475e-01
1.868001164533976965e-01
1.867999193817295733e-01
1.867997223100614224e-01
1.867995252971154374e-01
1.867993282254472864e-01
1.867991311537791355e-01
1.867989340821109845e-01
1.867987370691650550e-01
1.867985399974968763e-01
1.867983429258287253e-01
1.867981458541605744e-01
1.867979487824924512e-01
1.867977517695464940e-01
1.867975546978783152e-01
1.867973576262101643e-01
1.867971605545420410e-01
1.867969635415960561e-01
1.867967664699279329e-01
1.867965693982597819e-01
1.867963723265916309e-01
1.867961752549234800e-01
1.867959782419774950e-01
1.867957811703093718e-01
1.867955840986412208e-01
1.867953870269730698e-01
1.867951900140270849e-01
1.867949929423589617e-01
1.867947958706908107e-01
1.867945987990226875e-01
1.867944017273545088e-01
1.867942047144085516e-01
1.867940076427404006e-01
1.867938105710722496e-01
1.867936134994040986e-01
1.867934164864581692e-01
1.867932194147900182e-01
1.867930223431218673e-01
1.867928252714536608e-01
1.867926281997855931e-01
1.867924311868396081e-01
1.867922341151714571e-01
1.867920370435033062e-01
1.867918399718351552e-01
1.867916429588891702e-01
1.867914458872210470e-01
1.867912488155528961e-01
1.867910517438847451e-01
1.867908546722165941e-01
1.867906576592706369e-01
1.867904605876024582e-01
1.867902635159343350e-01
1.867900664442661840e-01
1.867898694313202268e-01
1.867896723596520481e-01
1.867894752879839526e-01
1.867892782163158016e-01
1.867890811446476229e-01
1.867888841317016657e-01
1.867886870600335425e-01
1.867884899883653638e-01
1.867882929166972406e-01
1.867880959037512834e-01
1.867878988320831046e-01
1.867877017604149814e-01
1.867875046887468027e-01
1.867873076170786795e-01
1.867871106041327500e-01
1.867869135324645713e-01
1.867867164607964203e-01
1.867865193891282694e-01
1.867863223174601184e-01
1.867861253045141612e-01
1.867859282328459825e-01
1.867857311611778870e-01
1.867855340895097360e-01
1.867853370765637233e-01
1.867851400048956279e-01
1.867849429332274769e-01
1.867847458615592982e-01
1.867845487898911194e-01
1.867843517769451900e-01
1.867841547052770668e-01
1.867839576336088880e-01
1.867837605619407648e-01
1.867835635489947799e-01
1.867833664773266289e-01
1.867831694056585057e-01
1.867829723339903825e-01
1.867827752623222037e-01
1.867825782493762188e-01
1.867823811777080678e-01
1.867821841060398891e-01
1.867819870343717659e-01
1.867817900214258364e-01
1.867815929497576855e-01
1.867813958780895345e-01
1.867811988064213835e-01
1.867810017347532603e-01
1.867808047218073031e-01
1.867806076501391244e-01
1.867804105784709734e-01
1.867802135068028224e-01
1.867800164938568652e-01
1.867798194221887143e-01
1.867796223505205910e-01
1.867794252788524123e-01
1.867792282071842891e-01
1.867790311942382486e-01
1.867788341225701254e-01
1.867786370509020299e-01
1.867784399792338512e-01
1.867782429662878940e-01
1.867780458946197708e-01
1.867778488229516198e-01
1.867776517512834689e-01
1.867774546796152624e-01
1.867772576666693607e-01
1.867770605950011820e-01
1.867768635233330310e-01
1.867766664516649078e-01
1.867764694387189228e-01
1.867762723670507996e-01
1.867760752953826486e-01
1.867758782237144977e-01
1.867756811520463189e-01
1.867754841391003617e-01
1.867752870674322108e-01
1.867750899957640875e-01
1.867748929240959366e-01
1.867746959111500071e-01
1.867744988394818006e-01
1.867743017678136774e-01
1.867741046961455265e-01
1.867739076244773755e-01
1.867737106115314183e-01
1.867735135398632951e-01
1.867733164681951441e-01
1.867731193965269654e-01
1.867729223835810082e-01
1.867727253119128572e-01
1.867725282402447340e-01
1.867723311685765553e-01
1.867721340969084320e-01
1.867719370839624748e-01
1.867717400122943516e-01
1.867715429406261451e-01
1.867713458689580219e-01
1.867711488560120925e-01
1.867709517843439138e-01
1.867707547126757628e-01
1.867705576410075841e-01
1.867703605693394886e-01
1.867701635563935036e-01
1.867699664847253527e-01
1.867697694130572017e-01
1.867695723413890507e-01
1.867693753284430658e-01
1.867691782567749426e-01
1.867689811851067916e-01
1.867687841134386406e-01
1.867685870417704896e-01
1.867683900288245047e-01
1.867681929571563815e-01
1.867679958854882583e-01
1.867677988138201073e-01
1.867676018008740946e-01
1.867674047292059991e-01
1.867672076575378481e-01
1.867670105858696694e-01
1.867668135142015184e-01
1.867666165012555612e-01
1.867664194295874103e-01
1.867662223579192593e-01
1.867660252862511083e-01
1.867658282733052066e-01
1.867656312016370279e-01
1.867654341299688769e-01
1.867652370583006982e-01
1.867650399866326305e-01
1.867648429736866456e-01
1.867646459020184946e-01
1.867644488303503159e-01
1.867642517586821926e-01
1.867640546870140139e-01
1.867638576740680290e-01
1.867636606023999335e-01
1.867634635307317825e-01
1.867632664590636038e-01
1.867630694461176744e-01
1.867628723744494956e-01
1.867626753027813447e-01
1.867624782311131937e-01
1.867622811594450705e-01
1.867620841464991133e-01
1.867618870748309623e-01
1.867616900031628391e-01
1.867614929314946326e-01
1.867612959185486754e-01
1.867610988468805522e-01
1.867609017752123735e-01
1.867607047035442502e-01
1.867605076318760993e-01
1.867603106189301421e-01
1.867601135472620189e-01
1.867599164755938401e-01
1.867597194039257169e-01
1.867595223909797320e-01
1.867593253193115810e-01
1.867591282476434578e-01
1.867589311759752790e-01
1.867587341043071558e-01
1.867585370913611431e-01
1.867583400196930477e-01
1.867581429480248689e-01
1.867579458763567457e-01
1.867577488634107608e-01
1.867575517917426098e-01
1.867573547200744866e-01
1.867571576484063356e-01
1.867569605767381569e-01
1.867567635637922274e-01
1.867565664921240487e-01
1.867563694204559532e-01
1.867561723487877745e-01
1.867559753358417896e-01
1.867557782641736663e-01
1.867555811925055154e-01
1.867553841208373644e-01
1.867551870491692134e-01
1.867549900362232840e-01
1.867547929645551053e-01
1.867545958928870098e-01
1.867543988212188311e-01
1.867542018082728461e-01
1.867540047366046951e-01
1.867538076649365442e-01
1.867536105932684209e-01
1.867534135216002422e-01
1.867532165086543128e-01
1.867530194369861618e-01
1.867528223653179831e-01
1.867526252936498599e-01
1.867524282807039027e-01
1.867522312090357517e-01
1.867520341373676007e-01
1.867518370656994497e-01
1.867516399940312710e-01
1.867514429810853416e-01
1.867512459094171906e-01
1.867510488377490674e-01
1.867508517660808887e-01
1.867506547531349315e-01
1.867504576814667805e-01
1.867502606097986295e-01
1.867500635381305063e-01
1.867498664664622998e-01
1.867496694535163704e-01
1.867494723818482194e-01
1.867492753101800962e-01
1.867490782385119175e-01
1.867488812255659880e-01
1.867486841538978093e-01
1.867484870822296861e-01
1.867482900105615073e-01
1.867480929388933841e-01
1.867478959259473714e-01
1.867476988542792482e-01
1.867475017826110972e-01
1.867473047109429740e-01
1.867471076979969891e-01
1.867469106263288381e-01
1.867467135546607149e-01
1.867465164829925361e-01
1.867463194113244129e-01
1.867461223983784557e-01
1.867459253267102770e-01
1.867457282550421538e-01
1.867455311833740028e-01
1.867453341704280734e-01
1.867451370987598669e-01
1.867449400270917714e-01
1.867447429554236205e-01
1.867445458837554695e-01
1.867443488708094845e-01
1.867441517991413336e-01
1.867439547274731826e-01
1.867437576558050594e-01
1.867435605841369084e-01
1.867433635711909512e-01
1.867431664995227725e-01
1.867429694278545937e-01
1.867427723561864983e-01
1.867425753432405133e-01
1.867423782715723624e-01
1.867421811999042391e-01
1.867419841282360882e-01
1.867417870565679372e-01
1.867415900436219800e-01
1.867413929719538013e-01
1.867411959002856781e-01
1.867409988286175548e-01
1.867408018156715976e-01
1.867406047440034189e-01
1.867404076723352957e-01
1.867402106006671447e-01
1.867400135289989938e-01
1.867398165160530366e-01
1.867396194443848578e-01
1.867394223727167346e-01
1.867392253010485836e-01
1.867390282881025709e-01
1.867388312164344755e-01
1.867386341447662967e-01
1.867384370730981735e-01
1.867382400014299948e-01
1.867380429884840376e-01
1.867378459168159421e-01
1.867376488451477634e-01
1.867374517734795847e-01
1.867372547605336552e-01
1.867370576888654765e-01
1.867368606171973533e-01
1.867366635455292023e-01
1.867364664738610514e-01
1.867362694609150942e-01
1.867360723892469432e-01
1.867358753175787922e-01
1.867356782459106135e-01
1.867354812329647118e-01
1.867352841612965053e-01
1.867350870896283821e-01
1.867348900179602311e-01
1.867346929462921357e-01
1.867344959333461230e-01
1.867342988616779720e-01
1.867341017900098488e-01
1.867339047183417255e-01
1.867337077053957128e-01
1.867335106337275896e-01
1.867333135620594387e-01
1.867331164903912599e-01
1.867329194187231090e-01
1.867327224057772350e-01
1.867325253341090563e-01
1.867323282624408776e-01
1.867321311907727266e-01
1.867319341778267694e-01
1.867317371061586462e-01
1.867315400344904397e-01
1.867313429628223165e-01
1.867311458911541933e-01
1.867309488782082083e-01
1.867307518065400296e-01
1.867305547348719064e-01
1.867303576632037831e-01
1.867301606502577704e-01
1.867299635785896472e-01
1.867297665069214962e-01
1.867295694352533730e-01
1.867293723635852221e-01
1.867291753506392371e-01
1.867289782789711139e-01
1.867287812073029907e-01
1.867285841356347842e-01
1.867283871226887992e-01
1.867281900510207038e-01
1.867279929793525528e-01
1.867277959076843741e-01
1.867275988360162509e-01
1.867274018230702937e-01
1.867272047514021149e-01
1.867270076797339917e-01
1.867268106080658130e-01
1.867266135951198835e-01
1.867264165234517048e-01
1.867262194517836094e-01
1.867260223801154584e-01
1.867258253084473074e-01
1.867256282955013502e-01
1.867254312238331715e-01
1.867252341521650205e-01
1.867250370804968973e-01
1.867248400675509123e-01
1.867246429958827614e-01
1.867244459242146382e-01
1.867242488525464872e-01
1.867240517808783362e-01
1.867238547679323790e-01
1.867236576962642003e-01
1.867234606245961048e-01
1.867232635529278983e-01
1.867230664812598029e-01
1.867228694683138179e-01
1.867226723966456670e-01
1.867224753249774882e-01
1.867222782533093650e-01
1.867220812403634078e-01
1.867218841686952291e-01
1.867216870970271614e-01
1.867214900253589271e-01
1.867212929536908039e-01
1.867210959407448190e-01
1.867208988690766958e-01
1.867207017974085448e-01
1.867205047257404216e-01
1.867203077127944366e-01
1.867201106411262856e-01
1.867199135694581069e-01
1.867197164977899559e-01
1.867195194261218327e-01
1.867193224131758755e-01
1.867191253415077246e-01
1.867189282698396013e-01
1.867187311981714226e-01
1.867185341852254654e-01
1.867183371135573422e-01
1.867181400418891912e-01
1.867179429702210125e-01
1.867177458985529170e-01
1.867175488856068766e-01
1.867173518139387534e-01
1.867171547422706301e-01
1.867169576706024792e-01
1.867167606576564942e-01
1.867165635859883988e-01
1.867163665143202200e-01
1.867161694426520691e-01
1.867159723709839458e-01
1.867157753580379886e-01
1.867155782863698099e-01
1.867153812147016589e-01
1.867151841430335357e-01
1.867149871300875785e-01
1.867147900584193998e-01
1.867145929867512766e-01
1.867143959150830979e-01
1.867141988434149746e-01
1.867140018304690174e-01
1.867138047588008665e-01
1.867136076871326877e-01
1.867134106154645923e-01
1.867132136025186073e-01
1.867130165308504564e-01
1.867128194591822776e-01
1.867126223875141822e-01
1.867124253158460034e-01
1.867122283029000462e-01
1.867120312312319230e-01
1.867118341595637721e-01
1.867116370878955933e-01
1.867114400749496639e-01
1.867112430032815129e-01
1.867110459316133619e-01
1.867108488599451832e-01
1.867106517882770322e-01
1.867104547753311028e-01
1.867102577036628963e-01
1.867100606319948009e-01
1.867098635603266221e-01
1.867096665473806927e-01
1.867094694757125417e-01
1.867092724040443630e-01
1.867090753323762675e-01
1.867088782607080888e-01
1.867086812477620761e-01
1.867084841760939806e-01
1.867082871044258019e-01
1.867080900327577064e-01
1.867078930198116937e-01
1.867076959481435428e-01
1.867074988764754195e-01
1.867073018048072686e-01
1.867071047331390898e-01
1.867069077201931604e-01
1.867067106485250372e-01
1.867065135768568584e-01
1.867063165051887075e-01
1.867061194922427503e-01
1.867059224205745993e-01
1.867057253489064761e-01
1.867055282772383251e-01
1.867053312055701741e-01
1.867051341926242169e-01
1.867049371209560937e-01
1.867047400492878872e-01
1.867045429776197640e-01
1.867043459646738068e-01
1.867041488930056559e-01
1.867039518213375049e-01
1.867037547496693539e-01
1.867035576780012029e-01
1.867033606650552457e-01
1.867031635933870948e-01
1.867029665217189438e-01
1.867027694500508206e-01
1.867025724371048079e-01
1.867023753654366847e-01
1.867021782937685059e-01
1.867019812221004105e-01
1.867017841504322595e-01
1.867015871374862745e-01
1.867013900658181513e-01
1.867011929941499726e-01
1.867009959224818494e-01
1.867007988508136707e-01
1.867006018378677135e-01
1.867004047661995902e-01
1.867002076945314393e-01
1.867000106228632328e-01
1.866998136099173311e-01
1.866996165382491524e-01
1.866994194665810569e-01
1.866992223949128504e-01
1.866990253232447550e-01
1.866988283102987423e-01
1.866986312386305913e-01
1.866984341669624958e-01
1.866982370952943171e-01
1.866980400823483321e-01
1.866978430106802089e-01
1.866976459390120580e-01
1.866974488673439347e-01
1.866972517956757560e-01
1.866970547827297988e-01
1.866968577110616478e-01
1.866966606393934969e-01
1.866964635677253737e-01
1.866962665547793887e-01
1.866960694831112377e-01
1.866958724114431145e-01
1.866956753397749635e-01
1.866954782681068126e-01
1.866952812551608276e-01
1.866950841834927599e-01
1.866948871118245257e-01
1.866946900401564025e-01
1.866944930272104175e-01
1.866942959555422665e-01
1.866940988838741711e-01
1.866939018122059923e-01
1.866937047405378414e-01
1.866935077275918564e-01
1.866933106559237054e-01
1.866931135842555545e-01
1.866929165125874313e-01
1.866927194996415018e-01
1.866925224279733508e-01
1.866923253563051721e-01
1.866921282846370211e-01
1.866919312129689257e-01
1.866917342000229130e-01
1.866915371283547342e-01
1.866913400566866110e-01
1.866911429850184878e-01
1.866909459720725029e-01
1.866907489004043241e-01
1.866905518287362287e-01
1.866903547570680777e-01
1.866901576853999267e-01
1.866899606724539695e-01
1.866897636007858463e-01
1.866895665291176398e-01
1.866893694574494889e-01
1.866891724445035872e-01
1.866889753728353807e-01
1.866887783011672575e-01
1.866885812294990787e-01
1.866883841578309555e-01
1.866881871448849983e-01
1.866879900732168474e-01
1.866877930015487241e-01
1.866875959298805454e-01
1.866873989169346437e-01
1.866872018452664372e-01
1.866870047735982585e-01
1.866868077019301631e-01
1.866866106302620121e-01
1.866864136173160271e-01
1.866862165456479039e-01
1.866860194739797529e-01
1.866858224023116020e-01
1.866856253893656448e-01
1.866854283176974938e-01
1.866852312460293151e-01
1.866850341743611918e-01
1.866848371026930131e-01
1.866846400897470837e-01
1.866844430180789327e-01
1.866842459464107817e-01
1.866840488747426030e-01
1.866838518617966458e-01
1.866836547901284948e-01
1.866834577184603716e-01
1.866832606467922484e-01
1.866830635751240974e-01
1.866828665621781125e-01
1.866826694905099615e-01
1.866824724188418383e-01
1.866822753471736596e-01
1.866820783342277579e-01
1.866818812625595791e-01
1.866816841908914004e-01
1.866814871192232494e-01
1.866812900475550985e-01
1.866810930346091690e-01
1.866808959629409903e-01
1.866806988912728393e-01
1.866805018196047161e-01
1.866803047479365374e-01
1.866801077349906357e-01
1.866799106633224292e-01
1.866797135916543338e-01
1.866795165199861273e-01
1.866793195070401701e-01
1.866791224353720469e-01
1.866789253637038681e-01
1.866787282920357449e-01
1.866785312203675939e-01
1.866783342074216367e-01
1.866781371357535135e-01
1.866779400640853626e-01
1.866777429924171838e-01
1.866775459794712544e-01
1.866773489078030757e-01
1.866771518361349524e-01
1.866769547644668015e-01
1.866767576927986227e-01
1.866765606798526655e-01
1.866763636081845146e-01
1.866761665365163636e-01
1.866759694648482126e-01
1.866757724519022832e-01
1.866755753802341045e-01
1.866753783085659535e-01
1.866751812368978303e-01
1.866749841652296515e-01
1.866747871522837221e-01
1.866745900806155711e-01
1.866743930089474479e-01
1.866741959372792692e-01
1.866739989243333120e-01
1.866738018526651888e-01
1.866736047809970100e-01
1.866734077093288313e-01
1.866732106376607081e-01
1.866730136247147509e-01
1.866728165530466277e-01
1.866726194813784767e-01
1.866724224097102702e-01
1.866722253967643685e-01
1.866720283250961621e-01
1.866718312534280666e-01
1.866716341817598879e-01
1.866714371100917369e-01
1.866712400971458075e-01
1.866710430254776287e-01
1.866708459538094778e-01
1.866706488821413545e-01
1.866704518691953973e-01
1.866702547975272464e-01
1.866700577258590399e-01
1.866698606541909722e-01
1.866696635825227935e-01
1.866694665695768363e-01
1.866692694979086853e-01
1.866690724262405621e-01
1.866688753545723556e-01
1.866686783416264261e-01
1.866684812699583029e-01
1.866682841982901242e-01
1.866680871266220010e-01
1.866678900549538500e-01
1.866676930420078651e-01
1.866674959703397141e-01
1.866672988986715631e-01
1.866671018270034399e-01
1.866669048140574549e-01
1.866667077423893040e-01
1.866665106707211530e-01
1.866663135990530020e-01
1.866661165273848788e-01
1.866659195144388939e-01
1.866657224427707429e-01
1.866655253711026197e-01
1.866653282994344965e-01
1.866651312864885115e-01
1.866649342148203605e-01
1.866647371431522373e-01
1.866645400714840586e-01
1.866643429998159076e-01
1.866641459868699504e-01
1.866639489152017994e-01
1.866637518435336207e-01
1.866635547718654975e-01
1.866633577589195681e-01
1.866631606872514171e-01
1.866629636155832106e-01
1.866627665439151151e-01
1.866625694722469364e-01
1.866623724593010070e-01
1.866621753876328560e-01
1.866619783159646773e-01
1.866617812442964985e-01
1.866615842313505691e-01
1.866613871596824459e-01
1.866611900880142672e-01
1.866609930163461439e-01
1.866607959446780207e-01
1.866605989317320080e-01
1.866604018600638848e-01
1.866602047883957338e-01
1.866600077167275828e-01
1.866598107037816257e-01
1.866596136321134747e-01
1.866594165604453237e-01
1.866592194887771450e-01
1.866590224171089940e-01
1.866588254041630646e-01
1.866586283324949136e-01
1.866584312608267626e-01
1.866582341891586394e-01
1.866580371174904884e-01
1.866578401045445035e-01
1.866576430328763803e-01
1.866574459612082293e-01
1.866572488895400506e-01
1.866570518765940934e-01
1.866568548049259424e-01
1.866566577332578192e-01
1.866564606615896960e-01
1.866562635899215450e-01
1.866560665769755600e-01
1.866558695053073813e-01
1.866556724336392303e-01
1.866554753619711071e-01
1.866552783490251499e-01
1.866550812773570267e-01
1.866548842056888480e-01
1.866546871340206970e-01
1.866544900623525460e-01
1.866542930494065888e-01
1.866540959777384101e-01
1.866538989060702869e-01
1.866537018344021359e-01
1.866535048214562065e-01
1.866533077497880277e-01
1.866531106781198768e-01
1.866529136064517536e-01
1.866527165347836026e-01
1.866525195218376454e-01
1.866523224501694667e-01
1.866521253785013157e-01
1.866519283068331925e-01
1.866517312938872630e-01
1.866515342222190843e-01
1.866513371505509056e-01
1.866511400788827546e-01
1.866509430072146314e-01
1.866507459942686742e-01
1.866505489226005510e-01
1.866503518509324000e-01
1.866501547792642768e-01
1.866499577663182641e-01
1.866497606946501131e-01
1.866495636229819344e-01
1.866493665513137834e-01
1.866491694796456879e-01
1.866489724666996752e-01
1.866487753950315520e-01
1.866485783233634010e-01
1.866483812516952501e-01
1.866481842387492651e-01
1.866479871670810864e-01
1.866477900954130187e-01
1.866475930237448400e-01
1.866473959520766890e-01
1.866471989391307318e-01
1.866470018674625808e-01
1.866468047957944576e-01
1.866466077241263344e-01
1.866464107111803217e-01
1.866462136395121985e-01
1.866460165678440475e-01
1.866458194961758965e-01
1.866456224245077733e-01
1.866454254115618161e-01
1.866452283398936374e-01
1.866450312682255142e-01
1.866448341965573077e-01
1.866446371836113782e-01
1.866444401119431995e-01
1.866442430402750763e-01
1.866440459686069253e-01
1.866438488969388021e-01
1.866436518839928449e-01
1.866434548123246939e-01
1.866432577406565152e-01
1.866430606689883642e-01
1.866428636560424070e-01
1.866426665843742561e-01
1.866424695127061051e-01
1.866422724410379541e-01
1.866420753693698031e-01
1.866418783564238459e-01
1.866416812847557505e-01
1.866414842130875440e-01
1.866412871414194208e-01
1.866410901284734358e-01
1.866408930568053126e-01
1.866406959851371616e-01
1.866404989134689829e-01
1.866403018418008597e-01
1.866401048288549025e-01
1.866399077571867515e-01
1.866397106855186283e-01
1.866395136138504496e-01
1.866393166009044646e-01
1.866391195292363692e-01
1.866389224575681627e-01
1.866387253859000117e-01
1.866385283142318885e-01
1.866383313012859313e-01
1.866381342296177803e-01
1.866379371579496294e-01
1.866377400862814784e-01
1.866375430146133829e-01
1.866373460016673425e-01
1.866371489299992470e-01
1.866369518583310683e-01
1.866367547866629728e-01
1.866365577737169879e-01
1.866363607020488369e-01
1.866361636303807137e-01
1.866359665587125349e-01
1.866357694870443840e-01
1.866355724740983990e-01
1.866353754024302758e-01
1.866351783307621248e-01
1.866349812590939461e-01
1.866347842461479889e-01
1.866345871744798934e-01
1.866343901028117425e-01
1.866341930311435360e-01
1.866339959594754128e-01
1.866337989465294556e-01
1.866336018748613046e-01
1.866334048031931536e-01
1.866332077315250026e-01
1.866330107185790455e-01
1.866328136469108945e-01
1.866326165752427713e-01
1.866324195035746203e-01
1.866322224319064693e-01
1.866320254189605121e-01
1.866318283472923334e-01
1.866316312756241824e-01
1.866314342039560314e-01
1.866312371910100743e-01
1.866310401193419233e-01
1.866308430476738001e-01
1.866306459760056768e-01
1.866304489043374981e-01
1.866302518913915687e-01
1.866300548197233899e-01
1.866298577480552390e-01
1.866296606763870880e-01
1.866294636634411308e-01
1.866292665917729798e-01
1.866290695201048566e-01
1.866288724484367056e-01
1.866286753767685547e-01
1.866284783638226252e-01
1.866282812921544465e-01
1.866280842204862955e-01
1.866278871488181168e-01
1.866276901358721874e-01
1.866274930642040364e-01
1.866272959925359132e-01
1.866270989208677067e-01
1.866269018491995835e-01
1.866267048362536263e-01
1.866265077645855031e-01
1.866263106929172966e-01
1.866261136212491456e-01
1.866259166083031884e-01
1.866257195366350374e-01
1.866255224649669142e-01
1.866253253932987910e-01
1.866251283216306123e-01
1.866249313086846551e-01
1.866247342370165319e-01
1.866245371653483531e-01
1.866243400936801744e-01
1.866241430807342450e-01
1.866239460090661217e-01
1.866237489373979985e-01
1.866235518657297920e-01
1.866233547940616411e-01
1.866231577811157116e-01
1.866229607094475607e-01
1.866227636377794097e-01
1.866225665661112587e-01
1.866223695531653015e-01
1.866221724814971505e-01
1.866219754098289996e-01
1.866217783381608208e-01
1.866215812664926976e-01
1.866213842535467404e-01
1.866211871818785617e-01
1.866209901102104385e-01
1.866207930385423153e-01
1.866205960255963581e-01
1.866203989539281793e-01
1.866202018822600561e-01
1.866200048105918774e-01
1.866198077389237542e-01
1.866196107259777415e-01
1.866194136543096183e-01
1.866192165826414673e-01
1.866190195109733441e-01
1.866188224980273591e-01
1.866186254263592081e-01
1.866184283546910849e-01
1.866182312830229340e-01
1.866180342113547552e-01
1.866178371984088258e-01
1.866176401267406748e-01
1.866174430550724961e-01
1.866172459834043451e-01
1.866170489704584157e-01
1.866168518987902369e-01
1.866166548271220860e-01
1.866164577554539350e-01
1.866162606837858118e-01
1.866160636708398823e-01
1.866158665991716759e-01
1.866156695275035526e-01
1.866154724558353739e-01
1.866152753841672507e-01
1.866150783712212935e-01
1.866148812995531425e-01
1.866146842278849916e-01
1.866144871562168683e-01
1.866142901432708556e-01
1.866140930716027324e-01
1.866138959999346092e-01
1.866136989282664305e-01
1.866135018565983072e-01
1.866133048436522945e-01
1.866131077719841991e-01
1.866129107003160481e-01
1.866127136286478971e-01
1.866125166157019399e-01
1.866123195440337890e-01
1.866121224723656380e-01
1.866119254006975148e-01
1.866117283290293360e-01
1.866115313160833789e-01
1.866113342444152279e-01
1.866111371727470769e-01
1.866109401010788982e-01
1.866107430881329965e-01
1.866105460164648178e-01
1.866103489447966668e-01
1.866101518731285436e-01
1.866099548014603926e-01
1.866097577885144077e-01
1.866095607168462289e-01
1.866093636451781057e-01
1.866091665735100102e-01
1.866089695605639975e-01
1.866087724888958743e-01
1.866085754172276956e-01
1.866083783455595446e-01
1.866081812738913936e-01
1.866079842609454642e-01
1.866077871892772855e-01
1.866075901176091623e-01
1.866073930459409835e-01
1.866071960329950263e-01
1.866069989613269031e-01
1.866068018896587521e-01
1.866066048179906012e-01
1.866064077463224224e-01
1.866062107333764652e-01
1.866060136617083698e-01
1.866058165900402188e-01
1.866016650744930505e-01
1.865970556448127149e-01
1.865924448412337455e-01
1.865878340376548039e-01
1.865832232340758623e-01
1.865786124304968929e-01
1.865740030008165296e-01
1.865693921972375602e-01
1.865647813936585908e-01
1.865601705900796492e-01
1.865555611603992858e-01
1.865509503568203442e-01
1.865463395532413193e-01
1.865417287496624332e-01
1.865371179460834916e-01
1.865325085164030727e-01
1.865278977128241589e-01
1.865232869092451895e-01
1.865186761056662479e-01
1.865140666759858290e-01
1.865094558724068874e-01
1.865048450688279458e-01
1.865002342652490042e-01
1.864956234616700625e-01
1.864910140319896714e-01
1.864864032284107020e-01
1.864817924248317327e-01
1.864771816212528466e-01
1.864725721915724277e-01
1.864679613879934861e-01
1.864633505844145167e-01
1.864587397808356029e-01
1.864541289772566335e-01
1.864495195475762701e-01
1.864449087439973007e-01
1.864402979404183591e-01
1.864356871368394175e-01
1.864310777071589986e-01
1.864264669035800293e-01
1.864218561000011154e-01
1.864172452964221738e-01
1.864126344928432322e-01
1.864080250631628133e-01
1.864034142595838717e-01
1.863988034560049023e-01
1.863941926524259884e-01
1.863895832227455696e-01
1.863849724191666835e-01
1.863803616155877141e-01
1.863757508120087447e-01
1.863711400084298031e-01
1.863665305787494120e-01
1.863619197751704981e-01
1.863573089715915287e-01
1.863526981680125594e-01
1.863480873644336178e-01
1.863434779347532266e-01
1.863388671311742573e-01
1.863342563275953434e-01
1.863296455240163740e-01
1.863250360943360107e-01
1.863204252907570135e-01
1.863158144871780997e-01
1.863112036835991581e-01
1.863065928800202165e-01
1.863019834503398253e-01
1.862973726467608837e-01
1.862927618431818866e-01
1.862881510396029727e-01
1.862835416099225538e-01
1.862789308063436122e-01
1.862743200027646706e-01
1.862697091991857290e-01
1.862650983956067596e-01
1.862604889659263963e-01
1.862558781623474546e-01
1.862512673587685408e-01
1.862466565551895714e-01
1.862420471255091525e-01
1.862374363219301832e-01
1.862328255183512415e-01
1.862282147147722999e-01
1.862236039111933583e-01
1.862189944815129394e-01
1.862143836779340256e-01
1.862097728743550840e-01
1.862051620707760868e-01
1.862005526410957235e-01
1.861959418375167818e-01
1.861913310339378125e-01
1.861867202303588709e-01
1.861821094267799570e-01
1.861774999970995381e-01
1.861728891935205410e-01
1.861682783899416271e-01
1.861636675863626578e-01
1.861590581566823221e-01
1.861544473531033805e-01
1.861498365495244389e-01
1.861452257459454418e-01
1.861406149423665279e-01
1.861360055126861368e-01
1.861313947091071952e-01
1.861267839055281981e-01
1.861221731019493120e-01
1.861175636722688931e-01
1.861129528686899237e-01
1.861083420651109821e-01
1.861037312615320682e-01
1.860991204579530711e-01
1.860945110282727077e-01
1.860899002246937661e-01
1.860852894211148245e-01
1.860806786175358551e-01
1.860760691878554918e-01
1.860714583842765779e-01
1.860668475806975808e-01
1.860622367771186114e-01
1.860576259735397253e-01
1.860530165438593064e-01
1.860484057402803093e-01
1.860437949367014232e-01
1.860391841331223983e-01
1.860345747034420627e-01
1.860299638998631488e-01
1.860253530962841795e-01
1.860207422927051824e-01
1.860161314891262685e-01
1.860115220594459051e-01
1.860069112558669080e-01
1.860023004522879664e-01
1.859976896487090525e-01
1.859930802190286891e-01
1.859884694154496365e-01
1.859838586118707504e-01
1.859792478082917810e-01
1.859746370047128394e-01
1.859700275750324205e-01
1.859654167714535067e-01
1.859608059678745651e-01
1.859561951642955957e-01
1.859515857346152323e-01
1.859469749310362907e-01
1.859423641274572936e-01
1.859377533238783520e-01
1.859331425202993826e-01
1.859285330906190470e-01
1.859239222870400776e-01
1.859193114834611360e-01
1.859147006798821389e-01
1.859100912502017755e-01
1.859054804466228616e-01
1.859008696430438923e-01
1.858962588394649229e-01
1.858916480358859813e-01
1.858870386062056179e-01
1.858824278026266763e-01
1.858778169990477347e-01
1.858732061954687931e-01
1.858685953918897960e-01
1.858639859622094326e-01
1.858593751586305187e-01
1.858547643550515494e-01
1.858501535514725800e-01
1.858455441217921889e-01
1.858409333182132195e-01
1.858363225146342779e-01
1.858317117110553640e-01
1.858271009074764224e-01
1.858224914777960035e-01
1.858178806742170619e-01
1.858132698706380925e-01
1.858086590670591787e-01
1.858040496373787598e-01
1.857994388337998182e-01
1.857948280302208488e-01
1.857902172266419349e-01
1.857856064230629378e-01
1.857809969933826300e-01
1.857763861898036051e-01
1.857717753862247190e-01
1.857671645826457496e-01
1.857625551529653585e-01
1.857579443493863891e-01
1.857533335458074475e-01
1.857487227422285336e-01
1.857441119386495365e-01
1.857395025089692009e-01
1.857348917053902593e-01
1.857302809018112344e-01
1.857256700982323205e-01
1.857210606685519017e-01
1.857164498649729878e-01
1.857118390613940462e-01
1.857072282578151046e-01
1.857026174542361352e-01
1.856980080245557718e-01
1.856933972209768302e-01
1.856887864173978608e-01
1.856841756138189192e-01
1.856795661841385281e-01
1.856749553805595587e-01
1.856703445769806171e-01
1.856657337734017033e-01
1.856611229698227339e-01
1.856565135401423150e-01
1.856519027365633734e-01
1.856472919329844318e-01
1.856426811294054624e-01
1.856380716997250990e-01
1.856334608961461574e-01
1.856288500925671880e-01
1.856242392889882742e-01
1.856196284854093048e-01
1.856150190557289414e-01
1.856104082521499721e-01
1.856057974485709750e-01
1.856011866449920611e-01
1.855965772153116700e-01
1.855919664117327006e-01
1.855873556081537590e-01
1.855827448045748451e-01
1.855781340009958480e-01
1.855735245713154846e-01
1.855689137677365708e-01
1.855643029641575736e-01
1.855596921605786598e-01
1.855550827308982409e-01
1.855504719273193270e-01
1.855458611237403854e-01
1.855412503201613883e-01
1.855366395165824467e-01
1.855320300869020556e-01
1.855274192833231139e-01
1.855228084797441723e-01
1.855181976761652307e-01
1.855135882464848673e-01
1.855089774429058980e-01
1.855043666393269564e-01
1.854997558357480147e-01
1.854951450321690454e-01
1.854905356024886265e-01
1.854859247989096849e-01
1.854813139953307433e-01
1.854767031917518016e-01
1.854720937620714105e-01
1.854674829584924411e-01
1.854628721549134995e-01
1.854582613513345857e-01
1.854536505477556718e-01
1.854490411180752529e-01
1.854444303144962836e-01
1.854398195109173142e-01
1.854352087073384003e-01
1.854305992776580092e-01
1.854259884740790398e-01
1.854213776705000982e-01
1.854167668669211289e-01
1.854121560633422150e-01
1.854075466336618516e-01
1.854029358300828545e-01
1.853983250265039129e-01
1.853937142229249713e-01
1.853891047932445524e-01
1.853844939896656663e-01
1.853798831860866692e-01
1.853752723825077275e-01
1.853706615789287582e-01
1.853660521492483948e-01
1.853614413456694532e-01
1.853568305420905393e-01
1.853522197385115422e-01
1.853476089349325728e-01
1.853429995052522372e-01
1.853383887016732401e-01
1.853337778980943262e-01
1.853291670945153846e-01
1.853245576648349657e-01
1.853199468612560241e-01
1.853153360576771103e-01
1.853107252540980854e-01
1.853061144505191993e-01
1.853015050208387804e-01
1.852968942172598388e-01
1.852922834136808972e-01
1.852876726101019278e-01
1.852830631804215922e-01
1.852784523768426506e-01
1.852738415732636534e-01
1.852692307696847673e-01
1.852646199661057702e-01
1.852600105364253791e-01
1.852553997328464097e-01
1.852507889292674681e-01
1.852461781256885265e-01
1.852415686960081076e-01
1.852369578924292215e-01
1.852323470888501966e-01
1.852277362852712828e-01
1.852231254816923411e-01
1.852185160520120055e-01
1.852139052484330084e-01
1.852092944448540668e-01
1.852046836412751529e-01
1.852000742115947063e-01
1.851954634080157647e-01
1.851908526044368231e-01
1.851862418008578537e-01
1.851816309972788843e-01
1.851770215675985765e-01
1.851724107640195793e-01
1.851677999604406100e-01
1.851631891568616961e-01
1.851585797271813050e-01
1.851539689236023356e-01
1.851493581200233940e-01
1.851447473164444246e-01
1.851401365128654830e-01
1.851355270831851196e-01
1.851309162796061503e-01
1.851263054760271809e-01
1.851216946724482670e-01
1.851170852427678759e-01
1.851124744391889620e-01
1.851078636356099372e-01
1.851032528320310233e-01
1.850986420284520817e-01
1.850940325987716628e-01
1.850894217951927490e-01
1.850848109916138073e-01
1.850802001880348102e-01
1.850755907583544746e-01
1.850709799547755330e-01
1.850663691511965636e-01
1.850617583476176220e-01
1.850571475440386804e-01
1.850525381143582893e-01
1.850479273107793199e-01
1.850433165072003505e-01
1.850387057036214367e-01
1.850340962739410178e-01
1.850294854703620206e-01
1.850248746667831345e-01
1.850202638632041929e-01
1.850156530596252236e-01
1.850110436299448602e-01
1.850064328263659186e-01
1.850018220227869215e-01
1.849972112192080353e-01
1.849926017895276165e-01
1.849879909859487026e-01
1.849833801823697610e-01
1.849787693787907916e-01
1.849741585752118223e-01
1.849695491455314311e-01
1.849649383419524618e-01
1.849603275383735757e-01
1.849557167347945508e-01
1.849511073051141874e-01
1.849464965015352735e-01
1.849418856979563042e-01
1.849372748943773626e-01
1.849326640907984487e-01
1.849280546611180298e-01
1.849234438575390604e-01
1.849188330539601188e-01
1.849142222503811495e-01
1.849096128207008138e-01
1.849050020171218167e-01
1.849003912135428751e-01
1.848957804099639335e-01
1.848911696063849641e-01
1.848865601767046285e-01
1.848819493731256591e-01
1.848773385695466898e-01
1.848727277659677481e-01
1.848681169623888065e-01
1.848635075327084154e-01
1.848588967291294460e-01
1.848542859255505322e-01
1.848496751219715073e-01
1.848450656922911994e-01
1.848404548887122578e-01
1.848358440851332607e-01
1.848312332815543191e-01
1.848266224779754052e-01
1.848220130482949863e-01
1.848174022447160170e-01
1.848127914411371031e-01
1.848081806375581337e-01
1.848035712078777704e-01
1.847989604042987732e-01
1.847943496007198594e-01
1.847897387971408900e-01
1.847851279935619762e-01
1.847805185638816128e-01
1.847759077603026157e-01
1.847712969567236740e-01
1.847666861531447602e-01
1.847620767234643413e-01
1.847574659198853997e-01
1.847528551163064581e-01
1.847482443127274609e-01
1.847436335091485748e-01
1.847390240794681560e-01
1.847344132758892421e-01
1.847298024723102727e-01
1.847251916687312756e-01
1.847205822390509400e-01
1.847159714354719706e-01
1.847113606318930012e-01
1.847067498283140874e-01
1.847021390247351458e-01
1.846975295950547546e-01
1.846929187914757853e-01
1.846883079878968714e-01
1.846836971843178188e-01
1.846790877546375387e-01
1.846744769510585416e-01
1.846698661474795722e-01
1.846652553439006306e-01
1.846606445403216890e-01
1.846560351106413256e-01
1.846514243070623562e-01
1.846468135034834146e-01
1.846422026999045007e-01
1.846375932702240541e-01
1.846329824666451402e-01
1.846283716630661986e-01
1.846237608594872570e-01
1.846191500559082876e-01
1.846145406262278688e-01
1.846099298226489271e-01
1.846053190190699855e-01
1.846007082154910994e-01
1.845960987858106528e-01
1.845914879822317112e-01
1.845868771786527696e-01
1.845822663750738557e-01
1.845776555714948586e-01
1.845730461418144674e-01
1.845684353382355536e-01
1.845638245346565287e-01
1.845592137310775871e-01
1.845546043013972515e-01
1.845499934978183099e-01
1.845453826942393405e-01
1.845407718906603989e-01
1.845361610870814573e-01
1.845315516574010384e-01
1.845269408538220968e-01
1.845223300502431552e-01
1.845177192466642135e-01
1.845131098169837947e-01
1.845084990134048530e-01
1.845038882098259114e-01
1.844992774062469698e-01
1.844946666026680282e-01
1.844900571729877203e-01
1.844854463694086955e-01
1.844808355658297261e-01
1.844762247622508122e-01
1.844716153325703933e-01
1.844670045289914517e-01
1.844623937254125379e-01
1.844577829218335407e-01
1.844531721182545714e-01
1.844485626885741802e-01
1.844439518849952664e-01
1.844393410814163248e-01
1.844347302778373832e-01
1.844301208481569920e-01
1.844255100445780227e-01
1.844208992409990810e-01
1.844162884374201394e-01
1.844116776338411978e-01
1.844070682041607789e-01
1.844024574005818651e-01
1.843978465970028680e-01
1.843932357934239263e-01
1.843886263637435630e-01
1.843840155601646214e-01
1.843794047565856797e-01
1.843747939530067104e-01
1.843701831494277410e-01
1.843655737197473776e-01
1.843609629161684360e-01
1.843563521125894666e-01
1.843517413090105250e-01
1.843471305054315557e-01
1.843425210757511923e-01
1.843379102721722507e-01
1.843332994685932813e-01
1.843286886650143119e-01
1.843240792353339763e-01
1.843194684317549792e-01
1.843148576281760653e-01
1.843102468245970960e-01
1.843056360210181821e-01
1.843010265913377355e-01
1.842964157877588216e-01
1.842918049841799077e-01
1.842871941806009661e-01
1.842825847509205195e-01
1.842779739473416056e-01
1.842733631437626640e-01
1.842687523401836946e-01
1.842641415366047530e-01
1.842595321069243619e-01
1.842549213033453925e-01
1.842503104997664509e-01
1.842456996961875093e-01
1.842410902665071459e-01
1.842364794629281766e-01
1.842318686593492072e-01
1.842272578557702933e-01
1.842226470521913517e-01
1.842180376225109051e-01
1.842134268189319912e-01
1.842088160153530219e-01
1.842042052117740802e-01
1.841995957820937169e-01
1.841949849785147753e-01
1.841903741749358059e-01
1.841857633713568643e-01
1.841811525677779227e-01
1.841765431380975315e-01
1.841719323345185899e-01
1.841673215309395928e-01
1.841627107273606789e-01
1.841581012976802878e-01
1.841534904941013739e-01
1.841488796905223768e-01
1.841442688869434074e-01
1.841396580833644658e-01
1.841350486536841302e-01
1.841304378501051608e-01
1.841258270465262470e-01
1.841212162429472499e-01
1.841166068132668865e-01
1.841119960096879171e-01
1.841073852061089478e-01
1.841027744025299784e-01
1.840981635989511200e-01
1.840935541692707011e-01
1.840889433656917595e-01
1.840843325621127902e-01
1.840797217585338486e-01
1.840751123288534574e-01
1.840705015252744603e-01
1.840658907216955464e-01
1.840612799181165771e-01
1.840566691145376355e-01
1.840520596848572998e-01
1.840474488812782750e-01
1.840428380776993889e-01
1.840382272741204195e-01
1.840336178444400006e-01
1.840290070408611145e-01
1.840243962372821451e-01
1.840197854337031758e-01
1.840151746301242064e-01
1.840105652004437875e-01
1.840059543968649014e-01
1.840013435932859320e-01
1.839967327897069904e-01
1.839921233600265993e-01
1.839875125564476854e-01
1.839829017528687161e-01
1.839782909492897467e-01
1.839736801457108328e-01
1.839690707160304139e-01
1.839644599124514446e-01
1.839598491088725307e-01
1.839552383052936169e-01
1.839506288756131702e-01
1.839460180720342564e-01
1.839414072684553147e-01
1.839367964648763454e-01
1.839321856612974038e-01
1.839275748577184622e-01
1.839229668019366215e-01
1.839183559983576799e-01
1.839137451947787105e-01
1.839091343911997689e-01
1.839045235876208273e-01
1.838999127840418579e-01
1.838953019804629163e-01
1.838906911768840025e-01
1.838860803733050053e-01
1.838814723175231924e-01
1.838768615139442508e-01
1.838722507103653092e-01
1.838676399067863398e-01
1.838630291032074260e-01
1.838584182996284289e-01
1.838538074960495150e-01
1.838491966924705456e-01
1.838445858888915763e-01
1.838399778331097634e-01
1.838353670295308218e-01
1.838307562259519079e-01
1.838261454223729108e-01
1.838215346187939692e-01
1.838169238152150275e-01
1.838123130116360582e-01
1.838077022080571166e-01
1.838030914044781750e-01
1.837984833486963621e-01
1.837938725451173649e-01
1.837892617415384788e-01
1.837846509379594817e-01
1.837800401343805123e-01
1.837754293308015707e-01
1.837708185272226291e-01
1.837662077236436875e-01
1.837615969200647736e-01
1.837569888642829330e-01
1.837523780607040191e-01
1.837477672571250220e-01
1.837431564535461082e-01
1.837385456499671388e-01
1.837339348463881972e-01
1.837293240428092833e-01
1.837247132392303139e-01
1.837201024356513723e-01
1.837154943798695317e-01
1.837108835762905901e-01
1.837062727727116207e-01
1.837016619691326791e-01
1.836970511655536820e-01
1.836924403619747681e-01
1.836878295583958542e-01
1.836832187548169126e-01
1.836786079512379155e-01
1.836739998954561026e-01
1.836693890918771332e-01
1.836647782882982194e-01
1.836601674847192500e-01
1.836555566811402807e-01
1.836509458775613113e-01
1.836463350739824252e-01
1.836417242704034558e-01
1.836371134668245142e-01
1.836325054110426735e-01
1.836278946074637597e-01
1.836232838038847903e-01
1.836186730003058487e-01
1.836140621967269071e-01
1.836094513931479377e-01
1.836048405895689961e-01
1.836002297859899712e-01
1.835956189824110574e-01
1.835910109266292167e-01
1.835864001230503306e-01
1.835817893194713335e-01
1.835771785158924196e-01
1.835725677123134780e-01
1.835679569087345087e-01
1.835633461051555393e-01
1.835587353015765977e-01
1.835541244979976561e-01
1.835495164422158432e-01
1.835449056386368738e-01
1.835402948350579599e-01
1.835356840314790183e-01
1.835310732279001045e-01
1.835264624243211073e-01
1.835218516207421380e-01
1.835172408171631964e-01
1.835126300135842270e-01
1.835080219578024141e-01
1.835034111542234170e-01
1.834988003506445309e-01
1.834941895470655615e-01
1.834895787434865921e-01
1.834849679399076783e-01
1.834803571363287367e-01
1.834757463327497673e-01
1.834711355291708534e-01
1.834665274733889850e-01
1.834619166698100989e-01
1.834573058662311018e-01
1.834526950626521602e-01
1.834480842590731631e-01
1.834434734554942492e-01
1.834388626519152798e-01
1.834342518483363660e-01
1.834296410447573966e-01
1.834250329889756115e-01
1.834204221853966699e-01
1.834158113818176727e-01
1.834112005782387034e-01
1.834065897746597618e-01
1.834019789710808201e-01
1.833973681675018508e-01
1.833927573639229647e-01
1.833881465603439676e-01
1.833835385045621824e-01
1.833789277009831853e-01
1.833743168974042714e-01
1.833697060938253576e-01
1.833650952902463604e-01
1.833604844866673633e-01
1.833558736830884495e-01
1.833512628795095079e-01
1.833466520759305662e-01
1.833420440201487811e-01
1.833374332165697562e-01
1.833328224129908424e-01
1.833282116094119285e-01
1.833236008058329591e-01
1.833189900022540453e-01
1.833143791986750759e-01
1.833097683950960788e-01
1.833051575915171372e-01
1.833005495357353243e-01
1.832959387321563827e-01
1.832913279285774133e-01
1.832867171249984439e-01
1.832821063214195023e-01
1.832774955178405607e-01
1.832728847142615913e-01
1.832682739106827052e-01
1.832636631071037359e-01
1.832590550513219230e-01
1.832544442477429536e-01
1.832498334441639842e-01
1.832452226405850426e-01
1.832406118370061288e-01
1.832360010334271871e-01
1.832313902298482178e-01
1.832267794262693039e-01
1.832221686226903068e-01
1.832175578191113929e-01
1.832129497633295245e-01
1.832083389597505829e-01
1.832037281561716136e-01
1.831991173525926442e-01
1.831945065490137303e-01
1.831898957454347610e-01
1.831852849418558749e-01
1.831806741382768777e-01
1.831760633346979361e-01
1.831714552789161232e-01
1.831668444753371539e-01
1.831622336717581845e-01
1.831576228681792151e-01
1.831530120646003013e-01
1.831484012610213596e-01
1.831437904574424180e-01
1.831391796538634764e-01
1.831345688502845348e-01
1.831299607945026942e-01
1.831253499909237525e-01
1.831207391873448109e-01
1.831161283837658693e-01
1.831115175801868722e-01
1.831069067766079583e-01
1.831022959730290722e-01
1.830976851694500196e-01
1.830930743658711057e-01
1.830884663100892928e-01
1.830838555065103512e-01
1.830792447029314096e-01
1.830746338993524125e-01
1.830700230957734431e-01
1.830654122921945293e-01
1.830608014886155877e-01
1.830561906850366183e-01
1.830515798814576767e-01
1.830469718256758360e-01
1.830423610220969222e-01
1.830377502185179805e-01
1.830331394149389834e-01
1.830285286113600418e-01
1.830239178077811280e-01
1.830193070042021863e-01
1.830146962006232170e-01
1.830100853970442476e-01
1.830054773412624625e-01
1.830008665376834653e-01
1.829962557341045515e-01
1.829916449305255821e-01
1.829870341269466405e-01
1.829824233233676989e-01
1.829778125197887018e-01
1.829732017162098157e-01
1.829685909126308463e-01
1.829639828568490056e-01
1.829593720532700640e-01
1.829547612496910947e-01
1.829501504461121808e-01
1.829455396425331837e-01
1.829409288389542698e-01
1.829363180353753282e-01
1.829317072317963588e-01
1.829270964282174172e-01
1.829224883724356043e-01
1.829178775688566627e-01
1.829132667652776933e-01
1.829086559616987517e-01
1.829040451581197546e-01
1.828994343545408408e-01
1.828948235509619269e-01
1.828902127473829575e-01
1.828856019438039882e-01
1.828809938880221753e-01
1.828763830844432059e-01
1.828717722808642643e-01
1.828671614772853504e-01
1.828625506737063811e-01
1.828579398701274394e-01
1.828533290665484701e-01
1.828487182629695562e-01
1.828441074593905868e-01
1.828394994036087740e-01
1.828348886000297768e-01
1.828302777964508630e-01
1.828256669928719214e-01
1.828210561892929520e-01
1.828164453857140104e-01
1.828118345821350688e-01
1.828072237785561549e-01
1.828026129749771855e-01
1.827980049191953449e-01
1.827933941156163755e-01
1.827887833120374339e-01
1.827841725084584923e-01
1.827795617048795784e-01
1.827749509013006368e-01
1.827703400977216674e-01
1.827657292941426981e-01
1.827611184905637565e-01
1.827565104347819158e-01
1.827518996312029742e-01
1.827472888276240326e-01
1.827426780240450632e-01
1.827380672204661494e-01
1.827334564168871522e-01
1.827288456133082106e-01
1.827242348097292690e-01
1.827196240061502996e-01
1.827150159503685423e-01
1.827104051467895451e-01
1.827057943432106035e-01
1.827011835396316342e-01
1.826965727360526648e-01
1.826919619324737509e-01
1.826873511288947816e-01
1.826827403253158955e-01
1.826781295217369538e-01
1.826735214659550854e-01
1.826689106623761438e-01
1.826642998587972022e-01
1.826596890552182328e-01
1.826550782516392912e-01
1.826504674480603219e-01
1.826458566444813802e-01
1.826412458409024664e-01
1.826366350373234693e-01
1.826320269815416286e-01
1.826274161779627148e-01
1.826228053743837731e-01
1.826181945708048038e-01
1.826135837672258622e-01
1.826089729636469206e-01
1.826043621600679789e-01
1.825997513564890096e-01
1.825951405529100957e-01
1.825905324971282551e-01
1.825859216935493134e-01
1.825813108899703163e-01
1.825767000863914025e-01
1.825720892828125164e-01
1.825674784792335192e-01
1.825628676756545499e-01
1.825582568720756083e-01
1.825536460684966111e-01
1.825490380127148260e-01
1.825444272091358566e-01
1.825398164055569150e-01
1.825352056019779734e-01
1.825305947983990318e-01
1.825259839948200624e-01
1.825213731912411208e-01
1.825167623876621514e-01
1.825121515840832376e-01
1.825075435283013969e-01
1.825029327247224553e-01
1.824983219211434859e-01
1.824937111175645721e-01
1.824891003139856027e-01
1.824844895104066611e-01
1.824798787068276917e-01
1.824752679032487501e-01
1.824706570996697808e-01
1.824660490438879956e-01
1.824614382403090818e-01
1.824568274367301124e-01
1.824522166331511153e-01
1.824476058295722292e-01
1.824429950259932598e-01
1.824383842224142627e-01
1.824337734188353488e-01
1.824291626152563794e-01
1.824245545594745943e-01
1.824199437558955972e-01
1.824153329523166556e-01
1.824107221487377695e-01
1.824061113451587723e-01
1.824015005415798030e-01
1.823968897380008336e-01
1.823922789344219475e-01
1.823876681308429781e-01
1.823830600750611652e-01
1.823784492714822236e-01
1.823738384679032265e-01
1.823692276643242849e-01
1.823646168607453155e-01
1.823600060571664017e-01
1.823553952535874323e-01
1.823507844500084907e-01
1.823461736464295213e-01
1.823415655906477084e-01
1.823369547870687390e-01
1.823323439834898529e-01
1.823277331799108836e-01
1.823231223763319420e-01
1.823185115727529726e-01
1.823139007691740587e-01
1.823092899655950894e-01
1.823046791620161200e-01
1.823000711062342794e-01
1.822954603026553655e-01
1.822908494990764516e-01
1.822862386954973990e-01
1.822816278919185407e-01
1.822770170883395713e-01
1.822724062847606019e-01
1.822677954811816881e-01
1.822631846776027187e-01
1.822585738740237771e-01
1.822539658182419364e-01
1.822493550146629948e-01
1.822447442110840254e-01
1.822401334075051116e-01
1.822355226039261145e-01
1.822309118003472006e-01
1.822263009967682312e-01
1.822216901931892619e-01
1.822170793896103480e-01
1.822124713338285629e-01
1.822078605302495657e-01
1.822032497266705964e-01
1.821986389230916825e-01
1.821940281195127131e-01
1.821894173159337993e-01
1.821848065123548022e-01
1.821801957087758883e-01
1.821755849051969745e-01
1.821709768494151338e-01
1.821663660458361644e-01
1.821617552422571951e-01
1.821571444386782535e-01
1.821525336350992841e-01
1.821479228315203147e-01
1.821433120279414286e-01
1.821387012243624592e-01
1.821340904207835176e-01
1.821294823650017047e-01
1.821248715614227354e-01
1.821202607578437382e-01
1.821156499542648521e-01
1.821110391506858828e-01
1.821064283471069134e-01
1.821018175435279995e-01
1.820972067399490024e-01
1.820925959363701163e-01
1.820879878805882479e-01
1.820833770770093063e-01
1.820787662734303924e-01
1.820741554698514231e-01
1.820695446662724537e-01
1.820649338626935121e-01
1.820603230591145705e-01
1.820557122555356011e-01
1.820511014519566872e-01
1.820464933961747911e-01
1.820418825925958772e-01
1.820372717890169634e-01
1.820326609854379663e-01
1.820280501818590524e-01
1.820234393782800830e-01
1.820188285747011414e-01
1.820142177711221998e-01
1.820096069675432582e-01
1.820049989117614175e-01
1.820003881081824759e-01
1.819957773046035066e-01
1.819911665010245927e-01
1.819865556974456233e-01
1.819819448938666817e-01
1.819773340902877123e-01
1.819727232867087985e-01
1.819681124831298291e-01
1.819635044273480440e-01
1.819588936237690469e-01
1.819542828201900775e-01
1.819496720166111359e-01
1.819450612130321943e-01
1.819404504094532526e-01
1.819358396058743110e-01
1.819312288022953694e-01
1.819266179987164000e-01
1.819220099429345872e-01
1.819173991393556178e-01
1.819127883357766762e-01
1.819081775321977346e-01
1.819035667286187929e-01
1.818989559250398236e-01
1.818943451214608542e-01
1.818897343178818848e-01
1.818851235143029987e-01
1.818805154585211581e-01
1.818759046549422442e-01
1.818712938513632471e-01
1.818666830477843332e-01
1.818620722442053639e-01
1.818574614406263945e-01
1.818528506370474529e-01
1.818482398334685113e-01
1.818436290298895697e-01
1.818390209741077568e-01
1.818344101705288152e-01
1.818297993669498736e-01
1.818251885633708487e-01
1.818205777597919348e-01
1.818159669562130210e-01
1.818113561526339961e-01
1.818067453490550822e-01
1.818021345454761684e-01
1.817975264896943277e-01
1.817929156861153861e-01
1.817883048825364167e-01
1.817836940789574751e-01
1.817790832753785613e-01
1.817744724717996196e-01
1.817698616682206225e-01
1.817652508646416809e-01
1.817606400610627115e-01
1.817560320052809264e-01
1.817514212017019293e-01
1.817468103981230154e-01
1.817421995945440183e-01
1.817375887909651044e-01
1.817329779873861628e-01
1.817283671838071935e-01
1.817237563802282518e-01
1.817191455766492825e-01
1.817145375208674973e-01
1.817099267172885280e-01
1.817053159137095864e-01
1.817007051101306725e-01
1.816960943065517031e-01
1.816914835029727615e-01
1.816868726993938199e-01
1.816822618958148228e-01
1.816776510922358812e-01
1.816730430364540683e-01
1.816684322328751267e-01
1.816638214292961573e-01
1.816592106257172712e-01
1.816545998221383018e-01
1.816499890185593324e-01
1.816453782149803631e-01
1.816407674114014215e-01
1.816361566078224521e-01
1.816315485520406670e-01
1.816269377484617253e-01
1.816223269448827560e-01
1.816177161413038144e-01
1.816131053377248450e-01
1.816084945341458756e-01
1.816038837305669895e-01
1.815992729269879924e-01
1.815946621234090508e-01
1.815900540676272101e-01
1.815854432640482408e-01
1.815808324604693269e-01
1.815762216568903575e-01
1.815716108533114437e-01
1.815670000497325021e-01
1.815623892461535605e-01
1.815577784425745356e-01
1.815531676389956495e-01
1.815485595832137811e-01
1.815439487796348395e-01
1.815393379760559256e-01
1.815347271724769562e-01
1.815301163688980146e-01
1.815255055653190730e-01
1.815208947617401314e-01
1.815162839581611343e-01
1.815116731545821926e-01
1.815070650988003798e-01
1.815024542952214659e-01
1.814978434916424688e-01
1.814932326880635272e-01
1.814886218844845855e-01
1.814840110809056162e-01
1.814794002773267301e-01
1.814747894737477329e-01
1.814701786701687913e-01
1.814655706143869784e-01
1.814609598108080368e-01
1.814563490072290675e-01
1.814517382036501258e-01
1.814471274000711565e-01
1.814425165964922149e-01
1.814379057929132733e-01
1.814332949893343316e-01
1.814286841857554178e-01
1.814240761299735771e-01
1.814194653263946355e-01
1.814148545228156661e-01
1.814102437192367245e-01
1.814056329156577552e-01
1.814010221120788136e-01
1.813964113084998442e-01
1.813918005049209026e-01
1.813871897013420165e-01
1.813825816455600648e-01
1.813779708419811787e-01
1.813733600384022371e-01
1.813687492348232955e-01
1.813641384312442983e-01
1.813595276276653845e-01
1.813549168240864429e-01
1.813503060205075013e-01
1.813456952169285041e-01
1.813410871611467190e-01
1.813364763575677496e-01
1.813318655539887803e-01
1.813272547504098386e-01
1.813226439468309525e-01
1.813180331432519554e-01
1.813134223396730138e-01
1.813088115360940444e-01
1.813042007325151028e-01
1.812995926767332899e-01
1.812949818731543206e-01
1.812903710695753789e-01
1.812857602659964651e-01
1.812811494624174680e-01
1.812765386588385819e-01
1.812719278552596125e-01
1.812673170516806431e-01
1.812627062481017293e-01
1.812580954445227321e-01
1.812534873887409470e-01
1.812488765851619776e-01
1.812442657815830360e-01
1.812396549780040944e-01
1.812350441744250973e-01
1.812304333708462112e-01
1.812258225672672141e-01
1.812212117636882724e-01
1.812166009601092753e-01
1.812119929043275457e-01
1.812073821007485486e-01
1.812027712971695792e-01
1.811981604935906653e-01
1.811935496900116960e-01
1.811889388864327266e-01
1.811843280828538405e-01
1.811797172792747879e-01
1.811751064756959295e-01
1.811704984199140889e-01
1.811658876163350917e-01
1.811612768127562056e-01
1.811566660091772363e-01
1.811520552055982669e-01
1.811474444020192975e-01
1.811428335984403837e-01
1.811382227948613866e-01
1.811336119912825005e-01
1.811290039355006320e-01
1.811243931319217182e-01
1.811197823283428321e-01
1.811151715247638072e-01
1.811105607211848378e-01
1.811059499176059517e-01
1.811013391140269269e-01
1.810967283104480408e-01
1.810921175068690436e-01
1.810875094510872585e-01
1.810828986475082891e-01
1.810782878439293198e-01
1.810736770403503781e-01
1.810690662367714920e-01
1.810644554331924949e-01
1.810598446296135533e-01
1.810552338260345839e-01
1.810506230224556423e-01
1.810460149666738294e-01
1.810414041630948878e-01
1.810367933595158907e-01
1.810321825559369768e-01
1.810275717523580630e-01
1.810229609487790658e-01
1.810183501452001242e-01
1.810137393416211826e-01
1.810091285380422133e-01
1.810045204822604004e-01
1.809999096786814587e-01
1.809952988751025171e-01
1.809906880715235478e-01
1.809860772679445784e-01
1.809814664643656368e-01
1.809768556607867507e-01
1.809722448572077813e-01
1.809676340536288119e-01
1.809630259978469713e-01
1.809584151942680297e-01
1.809538043906891158e-01
1.809491935871101465e-01
1.809445827835311771e-01
1.809399719799522632e-01
1.809353611763733216e-01
1.809307503727943522e-01
1.809261395692153829e-01
1.809215315134335977e-01
1.809169207098546561e-01
1.809123099062756868e-01
1.809076991026967174e-01
1.809030882991177480e-01
1.808984774955388064e-01
1.808938666919598925e-01
1.808892558883809232e-01
1.808846450848019816e-01
1.808800370290201409e-01
1.808754262254411715e-01
1.808708154218622577e-01
1.808662046182832883e-01
1.808615938147043745e-01
1.808569830111253773e-01
1.808523722075464635e-01
1.808477614039674664e-01
1.808431506003885803e-01
1.808385425446067396e-01
1.808339317410277702e-01
1.808293209374488564e-01
1.808247101338698870e-01
1.808200993302909454e-01
1.808154885267120038e-01
1.808108777231330344e-01
1.808062669195540650e-01
1.808016561159751512e-01
1.807970480601933660e-01
1.807924372566143967e-01
1.807878264530353996e-01
1.807832156494564579e-01
1.807786048458775163e-01
1.807739940422985470e-01
1.807693832387196053e-01
1.807647724351406915e-01
1.807601616315616944e-01
1.807555535757798537e-01
1.807509427722009676e-01
1.807463319686219705e-01
1.807417211650430289e-01
1.807371103614640873e-01
1.807324995578851456e-01
1.807278887543061763e-01
1.807232779507272347e-01
1.807186671471482931e-01
1.807140590913665079e-01
1.807094482877875385e-01
1.807048374842085692e-01
1.807002266806296276e-01
1.806956158770506582e-01
1.806910050734716888e-01
1.806863942698928305e-01
1.806817834663138334e-01
1.806771726627348640e-01
1.806725646069530511e-01
1.806679538033741095e-01
1.806633429997951679e-01
1.806587321962161985e-01
1.806541213926372291e-01
1.806495105890583153e-01
1.806448997854793737e-01
1.806402889819004043e-01
1.806356781783214904e-01
1.806310701225396498e-01
1.806264593189607082e-01
1.806218485153817388e-01
1.806172377118027972e-01
1.806126269082238278e-01
1.806080161046448862e-01
1.806034053010659446e-01
1.805987944974870030e-01
1.805941836939080614e-01
1.805895756381261930e-01
1.805849648345472513e-01
1.805803540309683097e-01
1.805757432273893681e-01
1.805711324238103987e-01
1.805665216202314571e-01
1.805619108166525433e-01
1.805573000130735462e-01
1.805526892094946045e-01
1.805480811537128194e-01
1.805434703501338500e-01
1.805388595465548807e-01
1.805342487429759391e-01
1.805296379393970252e-01
1.805250271358180836e-01
1.805204163322391142e-01
1.805158055286601448e-01
1.805111947250811477e-01
1.805065866692994181e-01
1.805019758657204487e-01
1.804973650621414516e-01
1.804927542585625100e-01
1.804881434549835684e-01
1.804835326514046823e-01
1.804789218478256574e-01
1.804743110442467435e-01
1.804697002406677742e-01
1.804650921848859613e-01
1.804604813813070474e-01
1.804558705777280225e-01
1.804512597741491364e-01
1.804466489705701671e-01
1.804420381669911699e-01
1.804374273634122561e-01
1.804328165598333422e-01
1.804282057562544006e-01
1.804235977004725322e-01
1.804189868968935628e-01
1.804143760933145935e-01
1.804097652897357074e-01
1.804051544861567657e-01
1.804005436825777686e-01
1.803959328789988548e-01
1.803913220754198854e-01
1.803867112718409160e-01
1.803821032160591031e-01
1.803774924124801338e-01
1.803728816089012199e-01
1.803682708053222505e-01
1.803636600017433367e-01
1.803590491981643673e-01
1.803544383945854257e-01
1.803498275910064841e-01
1.803452167874274870e-01
1.803406087316457018e-01
1.803359979280667602e-01
1.803313871244878186e-01
1.803267763209088770e-01
1.803221655173298799e-01
1.803175547137509938e-01
1.803129439101719966e-01
1.803083331065930828e-01
1.803037223030141134e-01
1.802991142472322728e-01
1.802945034436533311e-01
1.802898926400743618e-01
1.802852818364953924e-01
1.802806710329164785e-01
1.802760602293375369e-01
1.802714494257586231e-01
1.802668386221796815e-01
1.802622278186007121e-01
1.802576170150217427e-01
1.802530089592399298e-01
1.802483981556609605e-01
1.802437873520819911e-01
1.802391765485030495e-01
1.802345657449240801e-01
1.802299549413451940e-01
1.802253441377662246e-01
1.802207333341872553e-01
1.802161225306083137e-01
1.802115144748265285e-01
1.802069036712475036e-01
1.802022928676685620e-01
1.801976820640896482e-01
1.801930712605107343e-01
1.801884604569317094e-01
1.801838496533527678e-01
1.801792388497738817e-01
1.801746280461949123e-01
1.801700199904130717e-01
1.801654091868341301e-01
1.801607983832551885e-01
1.801561875796762191e-01
1.801515767760972775e-01
1.801469659725183081e-01
1.801423551689393665e-01
1.801377443653604249e-01
1.801331335617814555e-01
1.801285255059996704e-01
1.801239147024207010e-01
1.801193038988417872e-01
1.801146930952627900e-01
1.801100822916838762e-01
1.801054714881049346e-01
1.801008606845259097e-01
1.800962498809469958e-01
1.800916390773680820e-01
1.800870310215862413e-01
1.800824202180072997e-01
1.800778094144283026e-01
1.800731986108494165e-01
1.800685878072704194e-01
1.800639770036914500e-01
1.800593662001125084e-01
1.800547553965335668e-01
1.800501445929546529e-01
1.800455365371728400e-01
1.800409257335938984e-01
1.800363149300149290e-01
1.800317041264359319e-01
1.800270933228570458e-01
1.800224825192780487e-01
1.800178717156990793e-01
1.800132609121201932e-01
1.800086501085412238e-01
1.800040420527594109e-01
1.799994312491804138e-01
1.799948204456015000e-01
1.799902096420225028e-01
1.799855988384436167e-01
1.799809880348646196e-01
1.799763772312856780e-01
1.799717664277067364e-01
1.799671556241277948e-01
1.799625475683460096e-01
1.799579367647670403e-01
1.799533259611880709e-01
1.799487151576091570e-01
1.799441043540301877e-01
1.799394935504512183e-01
1.799348827468722489e-01
1.799302719432933351e-01
1.799256611397144212e-01
1.799210530839325528e-01
1.799164422803536389e-01
1.799118314767746696e-01
1.799072206731957280e-01
1.799026098696167308e-01
1.798979990660378170e-01
1.798933882624588754e-01
1.798887774588798782e-01
1.798841666553009921e-01
1.798795585995191237e-01
1.798749477959401544e-01
1.798703369923612128e-01
1.798657261887822711e-01
1.798611153852033573e-01
1.798565045816243602e-01
1.798518937780454463e-01
1.798472829744664769e-01
1.798426721708875631e-01
1.798380641151056947e-01
1.798334533115267808e-01
1.798288425079478114e-01
1.798242317043688421e-01
1.798196209007899560e-01
1.798150100972109866e-01
1.798103992936319895e-01
1.798057884900530756e-01
1.798011776864741340e-01
1.797965696306922934e-01
1.797919588271133517e-01
1.797873480235343824e-01
1.797827372199554408e-01
1.797781264163765269e-01
1.797735156127975298e-01
1.797689048092185882e-01
1.797642940056396466e-01
1.797596832020607049e-01
1.797550751462788643e-01
1.797504643426999504e-01
1.797458535391209533e-01
1.797412427355420117e-01
1.797366319319630701e-01
1.797320211283841285e-01
1.797274103248052146e-01
1.797227995212262175e-01
1.797181887176472759e-01
1.797135806618654352e-01
1.797089698582864936e-01
1.797043590547075242e-01
1.796997482511286104e-01
1.796951374475496410e-01
1.796905266439706994e-01
1.796859158403917300e-01
1.796813050368128162e-01
1.796766942332338746e-01
1.796720861774520062e-01
1.796674753738730923e-01
1.796628645702941229e-01
1.796582537667151813e-01
1.796536429631362397e-01
1.796490321595572981e-01
1.796444213559783287e-01
1.796398105523993594e-01
1.796351997488204733e-01
1.796305916930385771e-01
1.796259808894596632e-01
1.796213700858806939e-01
1.796167592823017800e-01
1.796121484787228106e-01
1.796075376751438968e-01
1.796029268715649552e-01
1.795983160679859580e-01
1.795937052644069887e-01
1.795890972086252035e-01
1.795844864050462619e-01
1.795798756014672926e-01
1.795752647978883787e-01
1.795706539943093816e-01
1.795660431907304955e-01
1.795614323871514983e-01
1.795568215835725567e-01
1.795522107799935874e-01
1.795476027242117745e-01
1.795429919206328606e-01
1.795383811170538912e-01
1.795337703134748941e-01
1.795291595098959803e-01
1.795245487063170386e-01
1.795199379027380693e-01
1.795153270991591554e-01
1.795107162955801861e-01
1.795061082397984009e-01
1.795014974362194038e-01
1.794968866326404344e-01
1.794922758290614928e-01
1.794876650254825790e-01
1.794830542219035818e-01
1.794784434183246680e-01
1.794738326147457264e-01
1.794692218111667570e-01
1.794646137553849163e-01
1.794600029518059747e-01
1.794553921482270331e-01
1.794507813446480915e-01
1.794461705410691221e-01
1.794415597374901805e-01
1.794369489339112667e-01
1.794323381303322695e-01
1.794277273267533279e-01
1.794231192709715428e-01
1.794185084673925734e-01
1.794138976638136318e-01
1.794092868602346624e-01
1.794046760566557208e-01
1.794000652530767514e-01
1.793954544494978376e-01
1.793908436459188960e-01
1.793862328423398989e-01
1.793816247865581137e-01
1.793770139829791443e-01
1.793724031794002305e-01
1.793677923758212889e-01
1.793631815722423195e-01
1.793585707686633779e-01
1.793539599650844085e-01
1.793493491615054669e-01
1.793447383579265253e-01
1.793401303021446569e-01
1.793355194985656875e-01
1.793309086949868014e-01
1.793262978914078598e-01
1.793216870878288904e-01
1.793170762842499488e-01
1.793124654806710072e-01
1.793078546770920101e-01
1.793032438735130962e-01
1.792986358177312556e-01
1.792940250141523140e-01
1.792894142105733168e-01
1.792848034069944307e-01
1.792801926034154891e-01
1.792755817998364920e-01
1.792709709962575781e-01
1.792663601926786643e-01
1.792617493890996394e-01
1.792571385855206978e-01
1.792525305297389127e-01
1.792479197261599433e-01
1.792433089225810017e-01
1.792386981190020601e-01
1.792340873154231184e-01
1.792294765118441491e-01
1.792248657082652352e-01
1.792202549046862659e-01
1.792156441011072965e-01
1.792110360453254836e-01
1.792064252417465142e-01
1.792018144381675726e-01
1.791972036345886587e-01
1.791925928310096616e-01
1.791879820274307200e-01
1.791833712238517784e-01
1.791787604202728368e-01
1.791741496166938674e-01
1.791695415609120823e-01
1.791649307573330852e-01
1.791603199537541713e-01
1.791557091501752574e-01
1.791510983465962603e-01
1.791464875430173187e-01
1.791378054895437777e-01
1.791224754270648867e-01
1.791071453645859679e-01
1.790918244380203805e-01
1.790764943755414063e-01
1.790611643130625152e-01
1.790458342505836242e-01
1.790305041881047055e-01
1.790151741256258144e-01
1.789998440631469234e-01
1.789845140006679769e-01
1.789691839381890859e-01
1.789538630116234708e-01
1.789385329491445520e-01
1.789232028866656332e-01
1.789078728241867422e-01
1.788925427617078789e-01
1.788772126992289879e-01
1.788618826367500414e-01
1.788465525742711504e-01
1.788312225117922039e-01
1.788159015852265610e-01
1.788005715227476977e-01
1.787852414602687789e-01
1.787699113977898879e-01
1.787545813353109969e-01
1.787392512728320504e-01
1.787239212103531871e-01
1.787085911478742406e-01
1.786932610853953773e-01
1.786779401588297345e-01
1.786626100963508434e-01
1.786472800338719247e-01
1.786319499713930059e-01
1.786166199089140871e-01
1.786012898464352239e-01
1.785859597839562773e-01
1.785706297214773863e-01
1.785552996589985231e-01
1.785399787324328802e-01
1.785246486699539614e-01
1.785093186074750982e-01
1.784939885449961516e-01
1.784786584825172606e-01
1.784633284200383418e-01
1.784479983575594231e-01
1.784326682950805043e-01
1.784173382326016410e-01
1.784020173060359982e-01
1.783866872435571072e-01
1.783713571810782161e-01
1.783560271185992974e-01
1.783406970561203508e-01
1.783253669936414321e-01
1.783100369311625688e-01
1.782947068686836778e-01
1.782793768062047590e-01
1.782640558796391161e-01
1.782487258171601974e-01
1.782333957546813341e-01
1.782180656922024153e-01
1.782027356297235243e-01
1.781874055672446056e-01
1.781720755047657145e-01
1.781567454422867958e-01
1.781414153798078770e-01
1.781260944532422896e-01
1.781107643907633431e-01
1.780954343282844521e-01
1.780801042658055611e-01
1.780647742033266701e-01
1.780494441408477513e-01
1.780341140783688325e-01
1.780187840158899137e-01
1.780034539534110227e-01
1.779881330268453798e-01
1.779728029643664611e-01
1.779574729018875701e-01
1.779421428394087068e-01
1.779268127769297603e-01
1.779114827144508693e-01
1.778961526519719505e-01
1.778808225894930317e-01
1.778654925270141685e-01
1.778501716004485256e-01
1.778348415379696068e-01
1.778195114754907713e-01
1.778041814130117970e-01
1.777888513505328782e-01
1.777735212880540150e-01
1.777581912255750685e-01
1.777428611630962052e-01
1.777275311006172864e-01
1.777122101740516436e-01
1.776968801115727525e-01
1.776815500490938338e-01
1.776662199866149150e-01
1.776508899241360240e-01
1.776355598616571607e-01
1.776202297991782419e-01
1.776048997366993509e-01
1.775895696742204044e-01
1.775742487476547893e-01
1.775589186851758705e-01
1.775435886226969517e-01
1.775282585602180885e-01
1.775129284977391697e-01
1.774975984352602787e-01
1.774822683727813877e-01
1.774669383103024412e-01
1.774516082478235779e-01
1.774362873212579350e-01
1.774209572587790440e-01
1.774056271963000975e-01
1.773902971338212342e-01
1.773749670713423154e-01
1.773596370088633967e-01
1.773443069463844779e-01
1.773289768839056146e-01
1.773136468214266681e-01
1.772983258948610530e-01
1.772829958323821342e-01
1.772676657699032432e-01
1.772523357074243244e-01
1.772370056449454334e-01
1.772216755824665702e-01
1.772063455199876236e-01
1.771910154575087326e-01
1.771756853950298416e-01
1.771603644684641987e-01
1.771450344059852522e-01
1.771297043435063612e-01
1.771143742810274979e-01
1.770990442185485791e-01
1.770837141560696326e-01
1.770683840935907694e-01
1.770530540311118783e-01
1.770377239686329873e-01
1.770224030420673167e-01
1.770070729795884257e-01
1.769917429171095624e-01
1.769764128546305881e-01
1.769610827921516694e-01
1.769457527296727783e-01
1.769304226671938873e-01
1.769150926047150241e-01
1.768997625422361053e-01
1.768844416156704902e-01
1.768691115531915714e-01
1.768537814907126526e-01
1.768384514282337061e-01
1.768231213657548151e-01
1.768077913032759518e-01
1.767924612407970331e-01
1.767771311783181143e-01
1.767618011158392510e-01
1.767464801892736082e-01
1.767311501267946894e-01
1.767158200643157706e-01
1.767004900018368518e-01
1.766851599393580163e-01
1.766698298768790421e-01
1.766544998144001510e-01
1.766391697519212600e-01
1.766238396894423412e-01
1.766085187628766429e-01
1.765931887003978074e-01
1.765778586379189441e-01
1.765625285754399976e-01
1.765471985129610788e-01
1.765318684504821600e-01
1.765165383880032968e-01
1.765012083255243780e-01
1.764858782630454870e-01
1.764705573364798996e-01
1.764552272740009253e-01
1.764398972115220621e-01
1.764245671490431711e-01
1.764092370865641968e-01
1.763939070240853058e-01
1.763785769616064147e-01
1.763632468991275237e-01
1.763479168366486050e-01
1.763325959100829898e-01
1.763172658476040711e-01
1.763019357851252078e-01
1.762866057226462335e-01
1.762712756601673425e-01
1.762559455976884515e-01
1.762406155352095327e-01
1.762252854727306417e-01
1.762099554102517229e-01
1.761946253477728042e-01
1.761793044212072168e-01
1.761639743587282703e-01
1.761486442962493792e-01
1.761333142337704882e-01
1.761179841712915972e-01
1.761026541088126784e-01
1.760873240463337874e-01
1.760719939838548964e-01
1.760566639213759776e-01
1.760413429948103625e-01
1.760260129323314437e-01
1.760106828698525250e-01
1.759953528073736062e-01
1.759800227448947152e-01
1.759646926824158242e-01
1.759493626199369054e-01
1.759340325574579866e-01
1.759187024949791234e-01
1.759033815684134250e-01
1.758880515059345617e-01
1.758727214434556985e-01
1.758573913809767519e-01
1.758420613184978332e-01
1.758267312560189422e-01
1.758114011935400511e-01
1.757960711310611046e-01
1.757807410685822413e-01
1.757654201420165707e-01
1.757500900795377075e-01
1.757347600170587887e-01
1.757194299545799254e-01
1.757040998921009789e-01
1.756887698296221434e-01
1.756734397671431691e-01
1.756581097046642503e-01
1.756427796421853593e-01
1.756274587156197164e-01
1.756121286531408254e-01
1.755967985906619344e-01
1.755814685281830156e-01
1.755661384657041524e-01
1.755508084032251781e-01
1.755354783407463148e-01
1.755201482782674238e-01
1.755048182157884773e-01
1.754894972892228899e-01
1.754741672267439434e-01
1.754588371642650246e-01
1.754435071017861336e-01
1.754281770393071871e-01
1.754128469768283516e-01
1.753975169143494606e-01
1.753821868518705140e-01
1.753668567893916508e-01
1.753515358628259801e-01
1.753362058003470336e-01
1.753208757378681981e-01
1.753055456753892793e-01
1.752902156129103883e-01
1.752748855504314973e-01
1.752595554879525508e-01
1.752442254254736598e-01
1.752288953629947410e-01
1.752135744364291259e-01
1.751982443739502071e-01
1.751829143114712883e-01
1.751675842489924251e-01
1.751522541865135341e-01
1.751369241240345875e-01
1.751215940615556688e-01
1.751062639990767777e-01
1.750909339365979145e-01
1.750756130100322716e-01
1.750602829475533528e-01
1.750449528850744341e-01
1.750296228225955708e-01
1.750142927601166520e-01
1.749989626976377333e-01
1.749836326351588423e-01
1.749683025726799512e-01
1.749529725102009770e-01
1.749376515836353618e-01
1.749223215211564986e-01
1.749069914586775520e-01
1.748916613961986610e-01
1.748763313337197700e-01
1.748610012712408790e-01
1.748456712087619880e-01
1.748303411462830692e-01
1.748150110838041782e-01
1.747996901572385076e-01
1.747843600947595888e-01
1.747690300322806978e-01
1.747536999698018068e-01
1.747383699073228880e-01
1.747230398448440247e-01
1.747077097823651060e-01
1.746923797198862149e-01
1.746770496574072962e-01
1.746617287308416255e-01
1.746463986683627900e-01
1.746310686058838435e-01
1.746157385434049802e-01
1.746004084809260615e-01
1.745850784184471427e-01
1.745697483559682239e-01
1.745544182934893052e-01
1.745390882310103864e-01
1.745237673044447713e-01
1.745084372419658802e-01
1.744931071794870170e-01
1.744777771170080705e-01
1.744624470545292072e-01
1.744471169920502607e-01
1.744317869295713697e-01
1.744164568670924231e-01
1.744011268046135599e-01
1.743858058780479725e-01
1.743704758155690260e-01
1.743551457530901627e-01
1.743398156906112162e-01
1.743244856281322974e-01
1.743091555656533787e-01
1.742938255031744599e-01
1.742784954406955966e-01
1.742631653782166778e-01
1.742478444516510350e-01
1.742325143891721440e-01
1.742171843266932529e-01
1.742018542642143342e-01
1.741865242017354432e-01
1.741711941392564966e-01
1.741558640767776334e-01
1.741405340142987146e-01
1.741252039518198236e-01
1.741098830252542085e-01
1.740945529627753174e-01
1.740792229002963432e-01
1.740638928378174521e-01
1.740485627753385611e-01
1.740332327128596424e-01
1.740179026503807513e-01
1.740025725879018326e-01
1.739872425254229138e-01
1.739719215988572709e-01
1.739565915363784354e-01
1.739412614738995444e-01
1.739259314114205979e-01
1.739106013489416791e-01
1.738952712864628158e-01
1.738799412239838693e-01
1.738646111615049783e-01
1.738492810990260318e-01
1.738339601724604444e-01
1.738186301099814979e-01
1.738033000475026346e-01
1.737879699850237436e-01
1.737726399225448248e-01
1.737573098600659338e-01
1.737419797975869873e-01
1.737266497351080963e-01
1.737113196726291775e-01
1.736959987460635624e-01
1.736806686835846714e-01
1.736653386211058081e-01
1.736500085586268616e-01
1.736346784961479428e-01
1.736193484336690518e-01
1.736040183711901608e-01
1.735886883087112142e-01
1.735733582462323232e-01
1.735580373196667359e-01
1.735427072571878448e-01
1.735273771947089261e-01
1.735120471322299796e-01
1.734967170697510885e-01
1.734813870072721698e-01
1.734660569447932787e-01
1.734507268823144155e-01
1.734353968198354690e-01
1.734200758932698261e-01
1.734047458307909351e-01
1.733894157683120163e-01
1.733740857058331253e-01
1.733587556433542343e-01
1.733434255808753155e-01
1.733280955183964245e-01
1.733127654559175335e-01
1.732974353934385869e-01
1.732821144668730273e-01
1.732667844043940808e-01
1.732514543419151343e-01
1.732361242794362710e-01
1.732207942169573800e-01
1.732054641544784612e-01
1.731901340919995980e-01
1.731748040295206237e-01
1.731594739670417327e-01
1.731441530404760898e-01
1.731288229779971988e-01
1.731134929155183078e-01
1.730981628530393890e-01
1.730828327905604980e-01
1.730675027280816347e-01
1.730521726656026882e-01
1.730368426031237694e-01
1.730215125406448506e-01
1.730061916140792355e-01
1.729908615516003445e-01
1.729755314891214812e-01
1.729602014266425070e-01
1.729448713641636159e-01
1.729295413016846972e-01
1.729142112392058339e-01
1.728988811767269151e-01
1.728835511142480519e-01
1.728682210517691054e-01
1.728529001252034902e-01
1.728375700627245715e-01
1.728222400002456527e-01
1.728069099377667339e-01
1.727915798752878151e-01
1.727762498128089796e-01
1.727609197503300331e-01
1.727455896878511699e-01
1.727302596253722233e-01
1.727149386988066082e-01
1.726996086363276894e-01
1.726842785738487707e-01
1.726689485113698797e-01
1.726536184488909609e-01
1.726382883864120976e-01
1.726229583239332066e-01
1.726076282614542601e-01
1.725922981989753968e-01
1.725769772724097539e-01
1.725616472099308629e-01
1.725463171474518886e-01
1.725309870849730254e-01
1.725156570224941066e-01
1.725003269600152156e-01
1.724849968975363246e-01
1.724696668350573781e-01
1.724543367725785148e-01
1.724390158460128442e-01
1.724236857835339254e-01
1.724083557210550344e-01
1.723930256585761434e-01
1.723776955960972246e-01
1.723623655336183613e-01
1.723470354711394148e-01
1.723317054086605238e-01
1.723163753461817160e-01
1.723010544196160176e-01
1.722857243571370989e-01
1.722703942946582356e-01
1.722550642321793168e-01
1.722397341697003981e-01
1.722244041072215071e-01
1.722090740447425883e-01
1.721937439822636418e-01
1.721784139197847507e-01
1.721630929932191634e-01
1.721477629307402724e-01
1.721324328682613258e-01
1.721171028057824071e-01
1.721017727433035160e-01
1.720864426808246250e-01
1.720711126183456507e-01
1.720557825558668152e-01
1.720404524933878965e-01
1.720251315668222813e-01
1.720098015043433348e-01
1.719944714418644438e-01
1.719791413793855250e-01
1.719638113169066340e-01
1.719484812544277430e-01
1.719331511919488797e-01
1.719178211294699055e-01
1.719024910669910422e-01
1.718871701404253993e-01
1.718718400779464806e-01
1.718565100154676173e-01
1.718411799529886985e-01
1.718258498905098353e-01
1.718105198280308610e-01
1.717951897655519700e-01
1.717798597030729957e-01
1.717645296405941324e-01
1.717492087140284895e-01
1.717338786515496263e-01
1.717185485890707075e-01
1.717032185265917887e-01
1.716878884641128977e-01
1.716725584016339790e-01
1.716572283391550879e-01
1.716418982766761692e-01
1.716265682141972782e-01
1.716112472876316075e-01
1.715959172251527720e-01
1.715805871626738255e-01
1.715652571001949622e-01
1.715499270377160435e-01
1.715345969752371247e-01
1.715192669127582337e-01
1.715039368502793149e-01
1.714886067878004516e-01
1.714732858612348088e-01
1.714579557987558900e-01
1.714426257362769712e-01
1.714272956737980802e-01
1.714119656113191614e-01
1.713966355488402704e-01
1.713813054863613794e-01
1.713659754238824606e-01
1.713506453614035419e-01
1.713353244348379267e-01
1.713199943723590357e-01
1.713046643098800892e-01
1.712893342474012259e-01
1.712740041849223072e-01
1.712586741224434161e-01
1.712433440599644974e-01
1.712280139974855786e-01
1.712126839350066876e-01
1.711973630084410725e-01
1.711820329459621259e-01
1.711667028834832349e-01
1.711513728210043439e-01
1.711360427585254251e-01
1.711207126960465064e-01
1.711053826335676153e-01
1.710900525710887521e-01
1.710747225086098333e-01
1.710594015820442182e-01
1.710440715195652717e-01
1.710287414570863529e-01
1.710134113946074896e-01
1.709980813321285709e-01
1.709827512696496798e-01
1.709674212071707611e-01
1.709520911446918423e-01
1.709367610822129790e-01
1.709214401556473084e-01
1.709061100931684174e-01
1.708907800306894986e-01
1.708754499682106631e-01
1.708601199057317166e-01
1.708447898432527701e-01
1.708294597807739346e-01
1.708141297182949880e-01
1.707987996558160693e-01
1.707834787292504541e-01
1.707681486667715354e-01
1.707528186042926444e-01
1.707374885418137256e-01
1.707221584793348346e-01
1.707068284168559158e-01
1.706914983543770525e-01
1.706761682918981338e-01
1.706608382294192428e-01
1.706455173028535999e-01
1.706301872403747089e-01
1.706148571778957901e-01
1.705995271154168158e-01
1.705841970529379248e-01
1.705688669904590893e-01
1.705535369279801705e-01
1.705382068655013073e-01
1.705228768030223885e-01
1.705075558764567178e-01
1.704922258139778268e-01
1.704768957514989081e-01
1.704615656890199893e-01
1.704462356265411260e-01
1.704309055640621795e-01
1.704155755015833162e-01
1.704002454391044252e-01
1.703849153766254787e-01
1.703695944500598358e-01
1.703542643875809448e-01
1.703389343251020815e-01
1.703236042626231073e-01
1.703082742001442440e-01
1.702929441376653252e-01
1.702776140751864620e-01
1.702622840127074877e-01
1.702469539502286244e-01
1.702316330236629816e-01
1.702163029611841183e-01
1.702009728987052273e-01
1.701856428362262807e-01
1.701703127737473342e-01
1.701549827112684155e-01
1.701396526487895244e-01
1.701243225863106057e-01
1.701089925238317424e-01
1.700936715972661273e-01
1.700783415347871808e-01
1.700630114723083175e-01
1.700476814098293987e-01
1.700323513473505077e-01
1.700170212848715889e-01
1.700016912223926702e-01
1.699863611599137792e-01
1.699710310974348604e-01
1.699557101708692453e-01
1.699403801083903265e-01
1.699250500459114355e-01
1.699097199834325445e-01
1.698943899209536534e-01
1.698790598584747347e-01
1.698637297959958159e-01
1.698483997335168971e-01
1.698330696710380061e-01
1.698177487444723632e-01
1.698024186819934722e-01
1.697870886195145534e-01
1.697717585570356624e-01
1.697564284945567437e-01
1.697410984320778804e-01
1.697257683695989339e-01
1.697104383071200429e-01
1.696951082446410686e-01
1.696797781821622331e-01
1.696644572555965624e-01
1.696491271931176714e-01
1.696337971306387804e-01
1.696184670681599171e-01
1.696031370056809984e-01
1.695878069432020796e-01
1.695724768807231331e-01
1.695571468182442976e-01
1.695418167557653510e-01
1.695264958291997082e-01
1.695111657667208449e-01
1.694958357042419539e-01
1.694805056417630074e-01
1.694651755792841163e-01
1.694498455168051976e-01
1.694345154543263066e-01
1.694191853918473878e-01
1.694038553293684690e-01
1.693885344028028817e-01
1.693732043403239906e-01
1.693578742778450719e-01
1.693425442153661253e-01
1.693272141528872898e-01
1.693118840904083156e-01
1.692965540279294523e-01
1.692812239654505335e-01
1.692658939029716425e-01
1.692505729764059996e-01
1.692352429139270531e-01
1.692199128514482176e-01
1.692045827889692711e-01
1.691892527264903801e-01
1.691739226640114890e-01
1.691585926015325980e-01
1.691432625390536792e-01
1.691279324765747605e-01
1.691126115500091454e-01
1.690972814875302266e-01
1.690819514250513078e-01
1.690666213625724168e-01
1.690512913000935258e-01
1.690359612376146070e-01
1.690206311751357160e-01
1.690053011126568250e-01
1.689899710501778785e-01
1.689746501236122356e-01
1.689593200611333723e-01
1.689439899986544535e-01
1.689286599361755070e-01
1.689133298736966160e-01
1.688979998112177527e-01
1.688826697487388617e-01
1.688673396862599152e-01
1.688520096237810519e-01
1.688366886972153813e-01
1.688213586347364903e-01
1.688060285722575715e-01
1.687906985097786805e-01
1.687753684472997617e-01
1.687600383848208430e-01
1.687447083223419519e-01
1.687293782598630887e-01
1.687140481973841977e-01
1.686987272708185548e-01
1.686833972083396083e-01
1.686680671458607728e-01
1.686527370833818540e-01
1.686374070209029075e-01
1.686220769584239609e-01
1.686067468959451532e-01
1.685914168334662344e-01
1.685760867709872879e-01
1.685607658444216450e-01
1.685454357819427817e-01
1.685301057194638352e-01
1.685147756569849442e-01
1.684994455945060254e-01
1.684841155320271344e-01
1.684687854695482434e-01
1.684534554070693524e-01
1.684381253445904059e-01
1.684228044180247907e-01
1.684074743555458997e-01
1.683921442930670087e-01
1.683768142305880899e-01
1.683614841681091989e-01
1.683461541056302802e-01
1.683308240431513336e-01
1.683154939806724426e-01
1.683001639181935238e-01
1.682848429916279087e-01
1.682695129291490177e-01
1.682541828666701267e-01
1.682388528041912079e-01
1.682235227417123169e-01
1.682081926792333704e-01
1.681928626167545071e-01
1.681775325542755883e-01
1.681622024917966973e-01
1.681468815652310544e-01
1.681315515027521357e-01
1.681162214402732447e-01
1.681008913777943814e-01
1.680855613153154349e-01
1.680702312528365439e-01
1.680549011903576251e-01
1.680395711278787063e-01
1.680242410653998153e-01
1.680089201388342002e-01
1.679935900763553647e-01
1.679782600138763626e-01
1.679629299513974716e-01
1.679475998889185528e-01
1.679322698264396341e-01
1.679169397639607153e-01
1.679016097014819076e-01
1.678862796390029610e-01
1.678709587124373459e-01
1.678556286499584549e-01
1.678402985874795361e-01
1.678249685250006173e-01
1.678096384625216986e-01
1.677943084000427798e-01
1.677789783375638888e-01
1.677636482750850255e-01
1.677483182126061068e-01
1.677329972860404361e-01
1.677176672235615729e-01
1.677023371610825986e-01
1.676870070986037908e-01
1.676716770361248443e-01
1.676563469736459255e-01
1.676410169111670345e-01
1.676256868486881157e-01
1.676103567862091970e-01
1.675950358596435819e-01
1.675797057971646631e-01
1.675643757346857998e-01
1.675490456722068811e-01
1.675337156097279623e-01
1.675183855472490435e-01
1.675030554847701803e-01
1.674877254222912615e-01
1.674723953598122872e-01
1.674570744332466998e-01
1.674417443707678088e-01
1.674264143082888900e-01
1.674110842458099990e-01
1.673957541833311358e-01
1.673804241208521892e-01
1.673650940583732705e-01
1.673497639958943795e-01
1.673344339334154607e-01
1.673191130068498178e-01
1.673037829443709268e-01
1.672884528818920358e-01
1.672731228194131448e-01
1.672577927569342260e-01
1.672424626944553627e-01
1.672271326319764162e-01
1.672118025694975252e-01
1.671964725070186342e-01
1.671811515804529913e-01
1.671658215179741003e-01
1.671504914554951815e-01
1.671351613930162905e-01
1.671198313305373440e-01
1.671045012680584252e-01
1.670864077429399241e-01
1.670547466513268298e-01
1.670230855597137354e-01
1.669914433364508011e-01
1.669597822448377067e-01
1.669281211532245845e-01
1.668964600616114624e-01
1.668647989699983680e-01
1.668331378783852736e-01
1.668014767867721515e-01
1.667698156951590294e-01
1.667381546035459627e-01
1.667065123802830562e-01
1.666748512886699063e-01
1.666431901970568119e-01
1.666115291054436898e-01
1.665798680138305954e-01
1.665482069222175288e-01
1.665165458306044066e-01
1.664848847389912845e-01
1.664539555546647176e-01
1.664302355209679729e-01
1.664065013429458506e-01
1.663827671649237006e-01
1.663590329869015783e-01
1.663352988088794282e-01
1.663115646308572504e-01
1.662878304528351281e-01
1.662640962748130058e-01
1.662403620967908557e-01
1.662166420630941388e-01
1.661929078850719332e-01
1.661691737070498109e-01
1.661454395290276609e-01
1.661217053510055663e-01
1.660979711729833885e-01
1.660742369949612662e-01
1.660505028169391439e-01
1.660267686389169939e-01
1.660030486052202492e-01
1.659793144271980714e-01
1.659555802491759491e-01
1.659318460711538268e-01
1.659081118931316490e-01
1.658843777151094989e-01
1.658606435370874599e-01
1.658369093590652543e-01
1.658131751810431598e-01
1.657894410030209542e-01
1.657657209693242373e-01
1.657419867913020595e-01
1.657182526132799649e-01
1.656945184352578149e-01
1.656707842572356926e-01
1.656470500792134870e-01
1.656233159011914480e-01
1.655995817231693257e-01
1.655758475451470924e-01
1.655521275114504032e-01
1.655283933334282809e-01
1.655046591554061031e-01
1.654809249773839530e-01
1.654571907993618030e-01
1.654334566213396807e-01
1.654097224433175584e-01
1.653859882652953806e-01
1.653622540872732583e-01
1.653385340535765136e-01
1.653147998755543635e-01
1.652910656975322690e-01
1.652673315195100912e-01
1.652435973414879411e-01
1.652198631634657910e-01
1.651961289854436687e-01
1.651723948074215464e-01
1.651486606293993686e-01
1.651249405957026239e-01
1.651012064176805294e-01
1.650774722396584071e-01
1.650537380616362571e-01
1.650300038836140792e-01
1.650062697055919569e-01
1.649825355275698069e-01
1.649588013495477123e-01
1.649350671715255068e-01
1.649113471378287621e-01
1.648876129598066675e-01
1.648638787817845452e-01
1.648401446037623674e-01
1.648164104257402174e-01
1.647926762477180673e-01
1.647689420696959450e-01
1.647452078916738505e-01
1.647214737136516449e-01
1.646977536799549280e-01
1.646740195019327779e-01
1.646502853239106279e-01
1.646265511458885333e-01
1.646028169678663833e-01
1.645790827898442332e-01
1.645553486118220554e-01
1.645316144337999331e-01
1.645078802557778108e-01
1.644841602220810661e-01
1.644604260440588883e-01
1.644366918660367938e-01
1.644129576880146715e-01
1.643892235099924937e-01
1.643654893319703714e-01
1.643417551539482768e-01
1.643180209759261545e-01
1.642942867979039767e-01
1.642705667642072320e-01
1.642468325861850820e-01
1.642230984081629319e-01
1.641993642301407541e-01
1.641756300521186596e-01
1.641518958740964818e-01
1.641281616960743317e-01
1.641044275180522649e-01
1.640806933400301149e-01
1.640569733063333424e-01
1.640332391283112479e-01
1.640095049502890978e-01
1.639857707722669478e-01
1.639620365942447422e-01
1.639383024162226477e-01
1.639145682382005531e-01
1.638908340601783753e-01
1.638670998821562252e-01
1.638433798484594806e-01
1.638196456704373305e-01
1.637959114924151804e-01
1.637721773143930859e-01
1.637484431363709358e-01
1.637247089583487858e-01
1.637009747803266357e-01
1.636772406023045412e-01
1.636535064242823634e-01
1.636297863905856187e-01
1.636060522125634409e-01
1.635823180345413463e-01
1.635585838565192240e-01
1.635348496784970740e-01
1.635111155004749239e-01
1.634873813224528016e-01
1.634636471444306793e-01
1.634399129664085015e-01
1.634161929327117568e-01
1.633924587546896068e-01
1.633687245766674290e-01
1.633449903986453622e-01
1.633212562206231844e-01
1.632975220426010343e-01
1.632737878645789398e-01
1.632500536865568175e-01
1.632263195085346674e-01
1.632025994748378395e-01
1.631788652968157449e-01
1.631551311187935949e-01
1.631313969407714448e-01
1.631076627627492948e-01
1.630839285847272002e-01
1.630601944067050224e-01
1.630364602286828724e-01
1.630127260506608333e-01
1.629890060169640331e-01
1.629652718389418831e-01
1.629415376609197330e-01
1.629178034828976385e-01
1.628940693048754884e-01
1.628703351268533384e-01
1.628466009488311605e-01
1.628228667708090660e-01
1.627991325927869160e-01
1.627754125590901713e-01
1.627516783810680212e-01
1.627279442030458989e-01
1.627042100250237766e-01
1.626804758470015433e-01
1.626567416689794210e-01
1.626330074909573264e-01
1.626092733129351486e-01
1.625855391349130263e-01
1.625618191012163094e-01
1.625380849231941871e-01
1.625143507451720370e-01
1.624906165671498870e-01
1.624668823891277647e-01
1.624431482111055869e-01
1.624194140330834646e-01
1.623956798550613145e-01
1.623719456770391922e-01
1.623482256433424753e-01
1.623244914653202975e-01
1.623007572872982029e-01
1.622770231092759974e-01
1.622532889312539028e-01
1.622295547532317528e-01
1.622058205752096027e-01
1.621820863971874527e-01
1.621583522191652749e-01
1.621346321854685857e-01
1.621108980074464356e-01
1.620871638294243133e-01
1.620634296514021633e-01
1.620396954733800410e-01
1.620159612953578354e-01
1.619922271173357686e-01
1.619684929393136186e-01
1.619447587612914963e-01
1.619210387275947516e-01
1.618973045495726015e-01
1.618735703715503682e-01
1.618498361935283014e-01
1.618261020155061791e-01
1.618023678374840568e-01
1.617786336594618790e-01
1.617548994814397290e-01
1.617311653034175789e-01
1.617074452697209175e-01
1.616837110916987397e-01
1.616599769136765619e-01
1.616362427356544118e-01
1.616125085576322895e-01
1.615887743796101672e-01
1.615650402015879894e-01
1.615413060235658671e-01
1.615175718455437448e-01
1.614938518118469446e-01
1.614701176338248501e-01
1.614463834558027000e-01
1.614226492777805499e-01
1.613989150997584832e-01
1.613751809217363054e-01
1.613514467437141275e-01
1.613277125656920330e-01
1.613039783876699107e-01
1.612802583539731660e-01
1.612565241759509882e-01
1.612327899979288381e-01
1.612090558199067158e-01
1.611853216418845658e-01
1.611615874638624990e-01
1.611378532858403212e-01
1.611141191078181711e-01
1.610903849297959933e-01
1.610666648960992764e-01
1.610429307180771541e-01
1.610191965400550040e-01
1.609954623620328540e-01
1.609717281840107317e-01
1.609479940059886094e-01
1.609242598279664316e-01
1.609005256499443370e-01
1.608767914719221315e-01
1.608530714382253868e-01
1.608293372602032645e-01
1.608056030821811699e-01
1.607818689041589921e-01
1.607581347261368143e-01
1.607344005481147198e-01
1.607106663700925697e-01
1.606869321920704474e-01
1.606631980140482696e-01
1.606394638360261196e-01
1.606157438023294026e-01
1.605920096243072803e-01
1.605682754462851580e-01
1.605445412682629802e-01
1.605208070902408302e-01
1.604970729122187634e-01
1.604733387341965856e-01
1.604496045561744633e-01
1.604258703781522577e-01
1.604021503444555963e-01
1.603784161664333907e-01
1.603546819884112684e-01
1.603309478103892016e-01
1.603072136323669405e-01
1.602834794543448460e-01
1.602597452763227237e-01
1.602360110983005737e-01
1.602122769202784236e-01
1.601885568865817344e-01
1.601648227085595289e-01
1.601410885305374066e-01
1.601173543525152843e-01
1.600936201744931342e-01
1.600698859964709841e-01
1.600461518184488341e-01
1.600224176404267118e-01
1.599986834624045340e-01
1.599749634287078170e-01
1.599512292506856670e-01
1.599274950726635447e-01
1.599037608946413946e-01
1.598800267166192723e-01
1.598562925385971500e-01
1.598325583605749722e-01
1.598088241825528222e-01
1.597850900045307276e-01
1.597613699708339552e-01
1.597376357928118329e-01
1.597139016147896828e-01
1.596901674367675328e-01
1.596664332587454105e-01
1.596426990807232882e-01
1.596189649027011381e-01
1.595952307246789881e-01
1.595714965466568658e-01
1.595477765129601211e-01
1.595240423349379988e-01
1.595003081569158487e-01
1.594765739788936987e-01
1.594528398008715209e-01
1.594291056228493986e-01
1.594053714448272485e-01
1.593816372668051540e-01
1.593579030887830039e-01
1.593341830550862037e-01
1.593104488770641092e-01
1.592867146990419869e-01
1.592629805210198091e-01
1.592392463429976868e-01
1.592155121649755367e-01
1.591917779869533867e-01
1.591680438089312921e-01
1.591443096309091143e-01
1.591205895972123696e-01
1.590968554191903028e-01
1.590731212411680973e-01
1.590493870631459750e-01
1.590256528851238527e-01
1.590019187071016749e-01
1.589781845290795248e-01
1.589544503510574025e-01
1.589307161730352802e-01
1.589069961393385078e-01
1.588832619613163577e-01
1.588595277832942632e-01
1.588357936052721131e-01
1.588120594272499631e-01
1.587883252492278408e-01
1.587645910712056907e-01
1.587408568931835684e-01
1.587171227151613906e-01
1.586934026814646181e-01
1.586696685034425236e-01
1.586459343254203458e-01
1.586222001473982512e-01
1.585984659693761012e-01
1.585747317913539234e-01
1.585509976133317733e-01
1.585272634353096788e-01
1.585035292572875010e-01
1.584798092235907840e-01
1.584560750455686895e-01
1.584323408675465394e-01
1.584086066895243894e-01
1.583848725115022116e-01
1.583611383334801170e-01
1.583374041554579392e-01
1.583136699774358447e-01
1.582899357994136946e-01
1.582662157657169222e-01
1.582424815876947999e-01
1.582187474096726221e-01
1.581950132316504998e-01
1.581712790536283775e-01
1.581475448756061997e-01
1.581238106975840774e-01
1.581000765195619273e-01
1.580763423415398328e-01
1.580526223078430603e-01
1.580288881298209380e-01
1.580051539517987880e-01
1.579814197737766934e-01
1.579576855957545156e-01
1.579339514177323378e-01
1.579102172397102155e-01
1.578864830616881210e-01
1.578627488836659432e-01
1.578390288499691985e-01
1.578152946719470484e-01
1.577915604939249261e-01
1.577678263159028038e-01
1.577440921378806260e-01
1.577203579598585592e-01
1.576966237818363537e-01
1.576728896038142036e-01
1.576491554257921091e-01
1.576254353920953366e-01
1.576017012140732421e-01
1.575779670360511198e-01
1.575542328580289142e-01
1.575304986800067364e-01
1.575067645019846418e-01
1.574830303239625473e-01
1.574592961459403417e-01
1.574355619679181917e-01
1.574118419342214747e-01
1.573881077561993524e-01
1.573643735781772024e-01
1.573406394001551356e-01
1.573169052221329856e-01
1.572931710441107800e-01
1.572694368660886577e-01
1.572457026880665354e-01
1.572219685100443853e-01
1.571982484763475574e-01
1.571745142983254628e-01
1.571507801203033128e-01
1.571270459422812460e-01
1.571033117642591237e-01
1.570795775862369181e-01
1.570558434082147958e-01
1.570321092301926735e-01
1.570083750521705235e-01
1.569846550184737510e-01
1.569609208404515732e-01
1.569371866624294232e-01
1.569134524844073564e-01
1.568897183063852341e-01
1.568659841283630840e-01
1.568422499503409062e-01
1.568185157723188117e-01
1.567947815942966616e-01
1.567710615605998892e-01
1.567473273825777391e-01
1.567235932045556446e-01
1.566998590265334668e-01
1.566761248485113445e-01
1.566523906704891944e-01
1.566286564924670444e-01
1.565991507516847903e-01
1.565528251353383860e-01
1.565065271266298241e-01
1.564602015102834476e-01
1.564138758939369600e-01
1.563675502775905279e-01
1.563212246612441514e-01
1.562748990448977193e-01
1.562285734285512873e-01
1.561822478122048274e-01
1.561359221958584231e-01
1.560896241871498336e-01
1.560432985708034015e-01
1.559969729544569972e-01
1.559506473381105374e-01
1.559043217217641331e-01
1.558579961054176732e-01
1.558116704890712412e-01
1.557653448727248369e-01
1.557190192563783770e-01
1.556727212476698430e-01
1.556263956313234109e-01
1.555800700149769789e-01
1.555337443986306023e-01
1.554874187822841425e-01
1.554410931659377382e-01
1.553947675495913061e-01
1.553484419332448463e-01
1.553021163168983865e-01
1.552558183081898802e-01
1.552094926918434481e-01
1.551631670754970160e-01
1.551168414591506117e-01
1.550705158428041519e-01
1.550241902264577476e-01
1.549778646101112878e-01
1.549315389937648835e-01
1.548852133774183959e-01
1.548389153687098618e-01
1.547925897523634575e-01
1.547462641360170255e-01
1.546999385196705656e-01
1.546536129033241891e-01
1.546072872869777848e-01
1.545609616706313250e-01
1.545146360542848651e-01
1.544683104379384053e-01
1.544219848215920288e-01
1.543756868128834669e-01
1.543293611965370071e-01
1.542830355801906306e-01
1.542367099638442263e-01
1.541903843474977942e-01
1.541440587311513344e-01
1.540977331148048468e-01
1.540514074984584425e-01
1.540050818821120104e-01
1.539587838734035041e-01
1.539124582570570166e-01
1.538661326407105567e-01
1.538198070243641524e-01
1.537734814080178036e-01
1.537271557916713161e-01
1.536808301753249117e-01
1.536345045589784242e-01
1.535881789426320476e-01
1.535418809339234580e-01
1.534955553175770815e-01
1.534492297012306217e-01
1.534029040848842174e-01
1.533565784685377575e-01
1.533102528521913532e-01
1.532639272358449212e-01
1.532176016194984891e-01
1.531712760031520570e-01
1.531249779944435230e-01
1.530786523780970354e-01
1.530323267617506311e-01
1.529860011454041990e-01
1.529396755290577947e-01
1.528933499127113627e-01
1.528470242963648751e-01
1.528006986800184708e-01
1.527543730636720665e-01
1.527080750549635046e-01
1.526617494386171003e-01
1.526154238222706683e-01
1.525690982059242362e-01
1.525227725895777486e-01
1.524764469732313721e-01
1.524301213568849678e-01
1.523837957405385080e-01
1.523374701241920759e-01
1.522911721154835141e-01
1.522448464991370820e-01
1.521985208827906222e-01
1.521521952664442456e-01
1.521058696500978136e-01
1.520595440337513815e-01
1.520132184174049217e-01
1.519668928010585174e-01
1.519205671847120576e-01
1.518742691760035235e-01
1.518279435596570914e-01
1.517816179433106871e-01
1.517352923269641995e-01
1.516889667106178230e-01
1.516426410942714187e-01
1.515963154779249589e-01
1.515499898615785268e-01
1.515036642452320947e-01
1.514573662365235052e-01
1.514110406201771009e-01
1.513647150038306965e-01
1.513183893874842645e-01
1.512720637711377769e-01
1.512257381547914004e-01
1.511794125384449405e-01
1.511330869220985362e-01
1.510867613057521042e-01
1.510404632970435423e-01
1.509941376806971658e-01
1.509478120643507060e-01
1.509014864480042739e-01
1.508551608316578141e-01
1.508088352153114098e-01
1.507625095989649222e-01
1.507161839826185457e-01
1.506698583662721136e-01
1.506235603575635240e-01
1.505772347412171475e-01
1.505309091248707154e-01
1.504792902223371920e-01
1.504226540332168627e-01
1.503660178440965056e-01
1.503093816549761763e-01
1.502527454658557637e-01
1.501961092767354344e-01
1.501395068398136134e-01
1.500828706506932564e-01
1.500262344615729271e-01
1.499695982724525423e-01
1.499129620833321574e-01
1.498563258942118281e-01
1.497996897050914433e-01
1.497430535159710863e-01
1.496864173268507292e-01
1.496298148899289082e-01
1.495731787008085512e-01
1.495165425116881663e-01
1.494599063225678370e-01
1.494032701334474800e-01
1.493466339443271229e-01
1.492899977552067936e-01
1.492333615660864088e-01
1.491767253769660240e-01
1.491201229400442307e-01
1.490634867509239014e-01
1.490068505618035166e-01
1.489502143726830763e-01
1.488935781835627747e-01
1.488369419944423899e-01
1.487803058053220884e-01
1.487236696162017036e-01
1.486670334270813187e-01
1.486104309901595255e-01
1.485537948010392240e-01
1.484971586119188114e-01
1.484405224227984821e-01
1.483838862336780973e-01
1.483272500445577124e-01
1.482706138554373831e-01
1.482139776663170261e-01
1.481573414771966135e-01
1.481007390402748203e-01
1.480441028511544910e-01
1.479874666620340506e-01
1.479308304729136936e-01
1.478741942837933643e-01
1.478175580946730072e-01
1.477609219055526224e-01
1.477042857164322653e-01
1.476476495273119083e-01
1.475910470903900873e-01
1.475344109012697302e-01
1.474777747121494009e-01
1.474211385230290161e-01
1.473645023339086868e-01
1.473078661447883020e-01
1.472512299556679727e-01
1.471945937665475879e-01
1.471379575774272308e-01
1.470813551405054653e-01
1.470247189513850805e-01
1.469680827622646957e-01
1.469114465731443109e-01
1.468548103840239816e-01
1.467981741949036245e-01
1.467415380057832119e-01
1.466849018166629381e-01
1.466282656275425256e-01
1.465716631906207046e-01
1.465150270015003198e-01
1.464583908123799905e-01
1.464017546232596612e-01
1.463451184341392486e-01
1.462884822450188915e-01
1.462318460558985345e-01
1.461752098667781774e-01
1.461185736776578203e-01
1.460619712407360271e-01
1.460053350516156978e-01
1.459486988624953130e-01
1.458920626733749282e-01
1.458354264842545156e-01
1.457787902951341863e-01
1.457221541060138292e-01
1.456655179168935277e-01
1.456088817277731429e-01
1.455522792908513219e-01
1.454956431017309371e-01
1.454390069126106355e-01
1.453823707234902507e-01
1.453257345343698936e-01
1.452690983452495366e-01
1.452124621561291240e-01
1.451558259670087669e-01
1.450991897778884654e-01
1.450425873409666444e-01
1.449859511518462596e-01
1.449293149627258748e-01
1.448726787736054900e-01
1.448160425844851606e-01
1.447594063953648036e-01
1.447027702062444188e-01
1.446461340171241172e-01
1.445894978280037324e-01
1.445328953910818837e-01
1.444762592019615544e-01
1.444196230128411418e-01
1.443629868237208402e-01
1.443063506346004554e-01
1.442497144454800984e-01
1.441930782563597135e-01
1.441364420672394120e-01
1.440798058781190549e-01
1.440232034411972062e-01
1.439665672520768214e-01
1.439099310629565198e-01
1.438532948738361350e-01
1.437966586847157502e-01
1.437400224955953931e-01
1.436833863064750361e-01
1.436267501173546512e-01
1.435701139282343775e-01
1.435135114913124732e-01
1.434568753021921439e-01
1.434002391130717591e-01
1.433436029239514298e-01
1.432869667348311005e-01
1.432303305457106879e-01
1.431736943565903308e-01
1.431170581674700015e-01
1.430604219783496167e-01
1.430037857892293429e-01
1.429471833523074387e-01
1.428905471631871094e-01
1.428339109740666968e-01
1.427772747849463952e-01
1.427206385958260382e-01
1.426640024067056256e-01
1.426073662175852963e-01
1.425507300284649115e-01
1.424940938393446099e-01
1.424374914024227612e-01
1.423808552133024041e-01
1.423242190241820193e-01
1.422675828350616345e-01
1.422109466459413052e-01
1.421543104568209481e-01
1.420976742677005911e-01
1.420410380785802618e-01
1.419844018894599047e-01
1.419277994525380282e-01
1.418711632634176989e-01
1.418145270742972863e-01
1.417578908851769293e-01
1.417012546960566277e-01
1.416446185069362707e-01
1.415879823178158858e-01
1.415313461286955565e-01
1.414747099395751717e-01
1.414181075026533230e-01
1.413614713135329937e-01
1.413048351244126644e-01
1.412481989352923351e-01
1.411915627461718947e-01
1.411349265570515654e-01
1.410782903679311528e-01
1.410216541788108235e-01
1.409650179896904942e-01
1.409084155527686177e-01
1.408517793636482884e-01
1.407951431745279314e-01
1.407385069854075466e-01
1.406818707962872450e-01
1.406252346071668602e-01
1.405685984180465309e-01
1.405119622289261461e-01
1.404553260398057613e-01
1.403987236028839125e-01
1.403420874137635832e-01
1.402854512246432261e-01
1.402288150355229246e-01
1.401721788464024843e-01
1.401155426572821272e-01
1.400589064681617701e-01
1.400022702790414408e-01
1.399456340899210838e-01
1.398890316529992350e-01
1.398323954638788502e-01
1.397757592747585487e-01
1.397191230856381639e-01
1.396624868965178345e-01
1.396058507073975052e-01
1.395492145182770649e-01
1.394925783291567356e-01
1.394359421400363508e-01
1.393793397031145298e-01
1.393227035139941727e-01
1.392660673248737879e-01
1.392094311357535141e-01
1.391527949466331293e-01
1.390961587575128000e-01
1.390395225683924152e-01
1.389828863792720026e-01
1.389262501901517011e-01
1.388696477532298523e-01
1.388130115641094675e-01
1.387563753749890827e-01
1.386997391858687534e-01
1.386431029967484241e-01
1.385864668076280393e-01
1.385298306185076822e-01
1.384731944293873251e-01
1.384165582402669681e-01
1.383599558033451749e-01
1.383033196142247623e-01
1.382466834251044052e-01
1.381900472359841037e-01
1.381334110468637189e-01
1.380767748577433340e-01
1.380201386686229492e-01
1.379635024795026199e-01
1.379068662903822906e-01
1.378502638534604696e-01
1.377936276643401126e-01
1.377369914752196722e-01
1.376803552860993984e-01
1.376237190969790136e-01
1.375670829078586288e-01
1.375104467187382995e-01
1.374538105296179424e-01
1.373971743404975299e-01
1.373405719035757366e-01
1.372839357144554073e-01
1.372272995253350225e-01
1.371706633362146655e-01
1.371140271470942806e-01
1.370573909579740068e-01
1.370007547688535943e-01
1.369441185797332372e-01
1.368874823906128524e-01
1.368308799536910036e-01
1.367742437645706466e-01
1.367176075754503173e-01
1.366609713863299325e-01
1.366043351972096309e-01
1.365476990080892183e-01
1.364910628189688890e-01
1.364344266298485597e-01
1.363777904407281749e-01
1.363211880038063817e-01
1.362645518146859969e-01
1.362079156255656120e-01
1.361512794364452827e-01
1.360946432473248979e-01
1.360380070582045686e-01
1.359813708690842393e-01
1.359247346799638267e-01
1.358680984908434697e-01
1.358114960539216209e-01
1.357548598648012361e-01
1.356982236756809068e-01
1.356415874865605775e-01
1.355849512974401927e-01
1.355283151083198079e-01
1.354716789191994786e-01
1.354150427300791493e-01
1.353584065409587367e-01
1.353018041040369712e-01
1.352451679149165586e-01
1.351885317257962016e-01
1.351318955366758723e-01
1.350752593475554597e-01
1.350186231584351582e-01
1.349619869693148011e-01
1.349053507801944440e-01
1.348487145910740592e-01
1.347921121541522660e-01
1.347354759650319089e-01
1.346788397759114964e-01
1.346222035867911671e-01
1.345655673976707822e-01
1.345089312085504529e-01
1.344522950194300681e-01
1.343956588303097666e-01
1.343390226411893817e-01
1.342824202042675052e-01
1.342257840151472037e-01
1.341691478260268466e-01
1.341125116369064618e-01
1.340558754477861325e-01
1.339992392586657477e-01
1.339426030695454184e-01
1.338859668804250613e-01
1.338293306913047043e-01
1.337727282543828000e-01
1.337160920652624985e-01
1.336594558761421137e-01
1.336028196870217843e-01
1.335461834979014550e-01
1.334895473087810147e-01
1.334329111196606854e-01
1.333762749305402728e-01
1.333196387414199990e-01
1.332630363044981781e-01
1.332064001153777655e-01
1.331497639262574362e-01
1.330931277371370514e-01
1.330364915480167221e-01
1.329798553588963372e-01
1.329232191697760079e-01
1.328665829806556786e-01
1.328099467915352383e-01
1.327533443546134728e-01
1.326967081654931158e-01
1.326400719763727309e-01
1.325834357872523739e-01
1.325267995981320168e-01
1.324701634090116320e-01
1.324135272198913027e-01
1.323568910307709456e-01
1.323002548416506163e-01
1.322436524047287398e-01
1.321870162156083828e-01
1.321303800264880812e-01
1.320737438373676687e-01
1.320171076482472838e-01
1.319604714591269268e-01
1.319038352700065697e-01
1.318471990808862127e-01
1.317905628917658556e-01
1.317339604548440346e-01
1.316773242657236220e-01
1.316206880766033205e-01
1.315640518874829634e-01
1.315074156983626341e-01
1.314507795092422215e-01
1.313941433201219200e-01
1.313375071310015352e-01
1.312808709418812059e-01
1.312242685049593849e-01
1.311676323158389446e-01
1.311109961267186153e-01
1.310543599375982859e-01
1.309977237484779011e-01
1.309410875593575441e-01
1.308844513702371870e-01
1.308278151811168022e-01
1.307711789919965006e-01
1.307145428028761158e-01
1.306579403659542948e-01
1.306013041768339655e-01
1.305446679877136085e-01
1.304880317985931959e-01
1.304313956094728388e-01
1.303747594203524818e-01
1.303181232312321525e-01
1.302614870421117677e-01
1.302048508529913828e-01
1.301482484160695619e-01
1.300916122269492325e-01
1.300349760378288755e-01
1.299783398487085462e-01
1.299217036595881336e-01
1.298650674704677488e-01
1.298084312813474195e-01
1.297517950922271179e-01
1.296951589031067054e-01
1.296385564661849399e-01
1.295819202770645551e-01
1.295252840879441425e-01
1.294686478988238409e-01
1.294120117097034561e-01
1.293553755205830436e-01
1.292987393314627143e-01
1.292421031423424127e-01
1.291854669532220279e-01
1.291288645163001791e-01
1.290722283271798498e-01
1.290155921380594650e-01
1.289589559489391357e-01
1.289023197598187509e-01
1.288456835706983661e-01
1.287890473815780368e-01
1.287324111924576520e-01
1.286757750033373227e-01
1.286191725664155294e-01
1.285625363772950891e-01
1.285059001881747598e-01
1.284492639990544027e-01
1.283926278099340179e-01
1.283359916208136886e-01
1.282793554316933038e-01
1.282227192425729745e-01
1.281660830534526174e-01
1.281094806165307687e-01
1.280528444274104394e-01
1.279962082382900546e-01
1.279395720491696697e-01
1.278829358600493404e-01
1.278262996709289556e-01
1.277696634818086263e-01
1.277130272926883525e-01
1.276563911035679122e-01
1.275997886666460635e-01
1.275431524775256786e-01
1.274865162884053771e-01
1.274298800992850200e-01
1.273732439101646352e-01
1.273166077210443059e-01
1.272599715319239211e-01
1.272033353428035640e-01
1.271466991536832347e-01
1.270900967167613860e-01
1.270334605276410289e-01
1.269768243385206996e-01
1.269201881494002593e-01
1.268635519602799300e-01
1.268069157711596007e-01
1.267502795820391881e-01
1.266936433929188865e-01
1.266370072037985017e-01
1.265804047668766530e-01
1.265237685777562959e-01
1.264671323886359111e-01
1.264104961995156096e-01
1.263538600103952247e-01
1.262972238212748954e-01
1.262405876321545106e-01
1.261839514430341813e-01
1.261273152539138520e-01
1.260707128169920033e-01
1.260140766278716740e-01
1.259574404387512891e-01
1.259008042496309043e-01
1.258441680605105473e-01
1.257875318713901625e-01
1.257308956822698609e-01
1.256742594931494761e-01
1.256176233040291190e-01
1.255610208671072980e-01
1.255043846779869132e-01
1.254477484888665562e-01
1.253911122997462269e-01
1.253344761106258420e-01
1.252778399215054295e-01
1.252212037323851002e-01
1.251645675432647709e-01
1.251079313541444138e-01
1.250513289172225651e-01
1.249946927281021941e-01
1.249380565389818232e-01
1.248814203498615077e-01
1.248247841607411091e-01
1.247681479716207797e-01
1.247115117825004088e-01
1.246548755933800101e-01
1.245982394042597502e-01
1.245416369673378876e-01
1.244850007782175028e-01
1.244283645890971318e-01
1.243717283999767609e-01
1.243150922108564871e-01
1.242584560217361161e-01
1.242018198326157175e-01
1.241451836434953743e-01
1.240885474543750033e-01
1.240319450174531823e-01
1.239753088283328114e-01
1.239186726392124405e-01
1.238620364500920834e-01
1.238054002609717819e-01
1.237487640718513693e-01
1.236921278827310539e-01
1.236354916936106829e-01
1.235788555044903259e-01
1.235222530675684494e-01
1.234656168784481201e-01
1.234089806893277075e-01
1.233523445002074337e-01
1.232957083110871183e-01
1.232390721219666918e-01
1.231824359328463347e-01
1.231257997437259222e-01
1.230691635546056206e-01
1.230125611176837858e-01
1.229559249285634009e-01
1.228992887394430716e-01
1.228426525503227007e-01
1.227860163612023575e-01
1.227293801720819866e-01
1.226727439829616434e-01
1.226161077938412586e-01
1.225594716047208738e-01
1.225028691677990944e-01
1.224462329786787373e-01
1.223895967895583525e-01
1.223329606004380093e-01
1.222763244113176384e-01
1.222196882221973091e-01
1.221630520330769382e-01
1.221064158439565672e-01
1.220497796548362102e-01
1.219931772179143892e-01
1.219365410287940460e-01
1.218799048396736334e-01
1.218232686505533180e-01
1.217666324614329887e-01
1.217099962723126039e-01
1.216533600831922468e-01
1.215967238940718897e-01
1.215400877049515604e-01
1.214834852680297256e-01
1.214268490789092714e-01
1.213702128897889421e-01
1.213135767006686405e-01
1.212569405115482418e-01
1.212003043224279125e-01
1.211436681333075416e-01
1.210870319441871845e-01
1.210303957550667858e-01
1.209737933181450203e-01
1.209171571290246078e-01
1.208605209399042230e-01
1.208038847507839075e-01
1.207472485616635366e-01
1.206906123725431657e-01
1.206339761834228363e-01
1.205773399943024654e-01
1.205207038051821361e-01
1.204641013682602457e-01
1.204074651791399164e-01
1.203508289900195455e-01
1.202941928008991884e-01
1.202375566117788175e-01
1.201809204226585159e-01
1.201242842335381866e-01
1.200676480444177741e-01
1.200110118552974031e-01
1.199544094183755683e-01
1.198977732292552251e-01
1.198411370401348819e-01
1.197845008510144693e-01
1.197278646618941400e-01
1.196712284727737691e-01
1.196145922836534398e-01
1.195579560945330827e-01
1.195013199054127256e-01
1.194447174684908769e-01
1.193880812793705060e-01
1.193314450902501905e-01
1.192748089011297918e-01
1.192181727120094070e-01
1.191615365228890500e-01
1.191049003337687762e-01
1.190482641446483636e-01
1.189916279555279927e-01
1.189350255186061717e-01
1.188783893294858424e-01
1.188217531403654853e-01
1.187651169512451144e-01
1.187084807621247295e-01
1.186518445730043447e-01
1.185952083838840293e-01
1.185385721947636306e-01
1.184819360056433152e-01
1.184252998165229026e-01
1.183686973796011094e-01
1.183120611904808217e-01
1.182554250013604091e-01
1.181987888122400521e-01
1.181421526231196950e-01
1.180855164339993518e-01
1.180288802448789670e-01
1.179722440557586238e-01
1.179156078666382668e-01
1.178590054297164319e-01
1.178023692405960610e-01
1.177457330514756761e-01
1.176890968623553468e-01
1.176324606732349898e-01
1.175758244841146327e-01
1.175191882949942757e-01
1.174625521058738908e-01
1.174059159167535338e-01
1.173493134798316850e-01
1.172926772907113419e-01
1.172360411015909987e-01
1.171794049124706694e-01
1.171227687233502984e-01
1.170661325342299275e-01
1.170094963451095982e-01
1.169528601559891995e-01
1.168962239668688563e-01
1.168396215299469937e-01
1.167829853408266783e-01
1.167263491517062934e-01
1.166697129625859364e-01
1.166130767734655793e-01
1.165564405843452223e-01
1.164998043952248652e-01
1.164431682061045498e-01
1.163865320169841511e-01
1.163299295800623301e-01
1.162732933909419730e-01
1.162166572018216160e-01
1.161600210127012589e-01
1.161033848235808602e-01
1.160467486344605725e-01
1.159901124453402016e-01
1.159334762562198307e-01
1.158768400670994875e-01
1.158202376301776249e-01
1.157636014410572678e-01
1.157069652519369246e-01
1.156503290628165814e-01
1.155936928736961550e-01
1.155370566845758257e-01
1.154804204954554547e-01
1.154237843063351115e-01
1.153671481172147684e-01
1.153105456802929196e-01
1.152539094911725487e-01
1.151972733020522194e-01
1.151406371129318762e-01
1.150840009238114636e-01
1.150273647346911343e-01
1.149707285455707634e-01
1.149140923564503924e-01
1.148574561673300631e-01
1.148008537304082144e-01
1.147442175412878712e-01
1.146875813521675003e-01
1.146309451630471432e-01
1.145743089739267584e-01
1.145176727848064568e-01
1.144610365956860720e-01
1.144044004065657427e-01
1.143477642174453579e-01
1.142911617805235369e-01
1.142345255914031243e-01
1.141778894022827950e-01
1.141212532131624102e-01
1.140646170240420948e-01
1.140079808349217377e-01
1.139513446458014223e-01
1.138947084566810375e-01
1.138380722675606527e-01
1.137814698306388039e-01
1.137248336415184469e-01
1.136681974523980343e-01
1.136115612632777605e-01
1.135549250741573757e-01
1.134982888850370047e-01
1.134416526959166616e-01
1.133850165067963461e-01
1.133283803176759613e-01
1.132717778807540709e-01
1.132151416916337416e-01
1.131585055025134123e-01
1.131018693133930691e-01
1.130452331242726427e-01
1.129885969351523550e-01
1.129319607460319286e-01
1.128753245569116270e-01
1.128186883677912700e-01
1.127620859308694212e-01
1.127054497417490642e-01
1.126488135526287071e-01
1.125921773635083223e-01
1.125355411743879791e-01
1.124789049852676082e-01
1.124222687961473066e-01
1.123656326070269218e-01
1.123089964179065786e-01
1.122523939809847021e-01
1.121957577918644006e-01
1.121391216027439741e-01
1.120824854136236448e-01
1.120258492245032877e-01
1.119692130353829029e-01
1.119125768462625459e-01
1.118559406571421888e-01
1.117993044680218040e-01
1.117427020311000246e-01
1.116860658419796259e-01
1.116294296528593105e-01
1.115727934637389673e-01
1.115161572746185548e-01
1.114595210854982393e-01
1.114028848963778406e-01
1.113462487072575252e-01
1.112889755048079021e-01
1.112310448653415218e-01
1.111730796816655653e-01
1.111151144979896366e-01
1.110571493143136801e-01
1.109991841306377375e-01
1.109412189469617671e-01
1.108832537632858245e-01
1.108252885796098541e-01
1.107673233959338976e-01
1.107093927564675173e-01
1.106514275727915331e-01
1.105934623891156043e-01
1.105354972054396478e-01
1.104775320217637191e-01
1.104195668380877626e-01
1.103616016544117784e-01
1.103036364707357664e-01
1.102456712870598654e-01
1.101877406475934712e-01
1.101297754639175563e-01
1.100718102802415999e-01
1.100138450965656156e-01
1.099558799128896869e-01
1.098979147292137581e-01
1.098399495455377739e-01
1.097819843618618174e-01
1.097240191781858332e-01
1.096660885387195083e-01
1.096081233550434963e-01
1.095501581713675676e-01
1.094921929876915973e-01
1.094342278040156685e-01
1.093762626203397259e-01
1.093182974366637417e-01
1.092603322529877574e-01
1.092023670693118009e-01
1.091444364298454206e-01
1.090864712461694780e-01
1.090285060624935631e-01
1.089705408788176205e-01
1.089125756951416502e-01
1.088546105114656937e-01
1.087966453277897233e-01
1.087386801441137529e-01
1.086807149604377964e-01
1.086227843209714022e-01
1.085648191372954596e-01
1.085068539536195309e-01
1.084488887699435467e-01
1.083909235862676179e-01
1.083329584025916614e-01
1.082749932189157049e-01
1.082170280352397485e-01
1.081590628515637920e-01
1.081011322120973839e-01
1.080431670284214829e-01
1.079852018447454709e-01
1.079272366610695144e-01
1.078692714773936134e-01
1.078113062937176847e-01
1.077533411100416866e-01
1.076953759263657162e-01
1.076374107426897736e-01
1.075794801032233794e-01
1.075215149195474368e-01
1.074635497358714387e-01
1.074055845521955654e-01
1.073476193685195812e-01
1.072896541848436247e-01
1.072316890011676405e-01
1.071737238174916840e-01
1.071157586338158108e-01
1.070578279943493749e-01
1.069998628106734184e-01
1.069418976269974758e-01
1.068839324433214777e-01
1.068259672596455490e-01
1.067680020759696202e-01
1.067100368922936221e-01
1.066520717086176795e-01
1.065941065249417369e-01
1.065361413412657665e-01
1.064691135945455003e-01
1.063997446054921470e-01
1.063303756164386271e-01
1.062610066273853293e-01
1.061916376383319066e-01
1.061222686492785255e-01
1.060528996602250751e-01
1.059835306711717495e-01
1.059141616821183407e-01
1.058448340333444926e-01
1.057754650442911115e-01
1.057060960552377582e-01
1.056367270661843216e-01
1.055673580771309406e-01
1.054979890880775317e-01
1.054286200990241507e-01
1.053592511099707418e-01
1.052898821209173330e-01
1.052205544721435404e-01
1.051511854830900899e-01
1.050818164940367228e-01
1.050124475049833694e-01
1.049430785159299329e-01
1.048737095268765657e-01
1.048043405378231846e-01
1.047349715487697480e-01
1.046656025597163253e-01
1.045962749109425050e-01
1.045269059218891516e-01
1.044575369328357428e-01
1.043881679437823340e-01
1.043187989547289807e-01
1.042494299656755441e-01
1.041800609766221075e-01
1.041106919875687820e-01
1.040413229985153870e-01
1.039719953497415389e-01
1.039026263606881162e-01
1.038332573716347351e-01
1.037638883825812985e-01
1.036945193935280007e-01
1.036251504044745364e-01
1.035557814154212108e-01
1.034864124263678159e-01
1.034170434373143932e-01
1.033477157885405590e-01
1.032783467994871640e-01
1.032089778104337829e-01
1.031396088213804019e-01
1.030702398323270208e-01
1.030008708432735842e-01
1.029315018542202032e-01
1.028621328651667666e-01
1.027927638761134410e-01
1.027234362273395651e-01
1.026540672382861841e-01
1.025846982492327475e-01
1.025153292601793942e-01
1.024459602711260131e-01
1.023765912820726043e-01
1.023072222930192232e-01
1.022378533039658144e-01
1.021684843149124333e-01
1.020991566661385574e-01
1.020297876770851625e-01
1.019604186880317676e-01
1.018910496989783865e-01
1.018216807099250193e-01
1.017523117208716105e-01
1.016829427318182572e-01
1.016135737427648345e-01
1.015442047537114256e-01
1.014748771049375498e-01
1.014055081158841826e-01
1.013361391268307737e-01
1.012667701377774204e-01
1.011974011487239977e-01
1.011280321596705889e-01
1.010586631706172356e-01
1.009892941815637851e-01
1.009199251925104596e-01
1.008505975437365698e-01
1.007812285546832165e-01
1.007118595656298493e-01
1.006424905765764544e-01
1.005731215875230178e-01
1.005037525984696645e-01
1.004343836094162556e-01
1.003650146203628607e-01
1.002956456313094658e-01
1.002263179825355899e-01
1.001569489934821949e-01
1.000875800044288277e-01
1.000182110153754050e-01
9.994884202632206560e-02
9.987947303726864290e-02
9.981010404821524795e-02
9.974073505916186688e-02
9.967136607010845806e-02
9.960203842133458219e-02
9.953266943228122887e-02
9.946330044322782005e-02
9.939393145417438347e-02
9.932456246512104403e-02
9.925519347606767684e-02
9.918582448701424026e-02
9.911645549796083143e-02
9.904708650890747812e-02
9.897775886013363000e-02
9.890838987108019342e-02
9.883902088202686786e-02
9.876965189297343128e-02
9.870028290392006409e-02
9.863091391486669690e-02
9.856154492581328808e-02
9.849217593675987925e-02
9.842280694770645655e-02
9.835347929893259455e-02
9.828411030987919961e-02
9.821474132082586017e-02
9.814537233177243747e-02
9.807600334271909803e-02
9.800663435366568921e-02
9.793726536461225263e-02
9.786789637555887156e-02
9.779852738650553212e-02
9.772919973773165625e-02
9.765983074867820579e-02
9.759046175962485248e-02
9.752109277057141590e-02
9.745172378151806258e-02
9.738235479246468151e-02
9.731298580341124493e-02
9.724361681435787774e-02
9.717424782530448280e-02
9.710492017653064856e-02
9.703555118747725361e-02
9.696618219842381703e-02
9.689681320937044984e-02
9.682744422031701326e-02
9.675807523126372933e-02
9.668870624221025112e-02
9.661933725315689780e-02
9.654996826410350286e-02
9.648064061532964086e-02
9.641127162627623204e-02
9.634190263722286485e-02
9.627253364816948378e-02
9.620316465911607495e-02
9.613379567006272164e-02
9.606442668100934057e-02
9.599505769195590399e-02
9.592568870290252292e-02
9.585636105412870256e-02
9.578699206507529373e-02
9.571762307602185715e-02
9.564825408696846221e-02
9.557888509791506726e-02
9.550951610886171395e-02
9.544014711980831900e-02
9.537077813075492405e-02
9.530140914170152910e-02
9.523208149292763935e-02
9.516271250387423053e-02
9.509334351482090497e-02
9.502397452576744064e-02
9.495460553671408732e-02
9.488523654766073401e-02
9.481586755860729743e-02
9.474649856955394411e-02
9.467712958050060468e-02
9.460780193172671493e-02
9.453843294267327835e-02
9.446906395361988340e-02
9.439969496456651621e-02
9.433032597551314902e-02
9.426095698645972631e-02
9.419158799740634525e-02
9.412221900835288091e-02
9.405285001929958311e-02
9.398352237052577662e-02
9.391415338147234004e-02
9.384478439241894510e-02
9.377541540336553627e-02
9.370604641431209969e-02
9.363667742525871862e-02
9.356730843620539306e-02
9.349793944715194260e-02
9.342857045809863092e-02
9.335924280932472730e-02
9.328987382027129072e-02
9.322050483121793740e-02
9.315113584216452858e-02
9.308176685311117526e-02
9.301239786405775256e-02
9.294302887500438537e-02
9.287365988595094879e-02
9.280429089689759548e-02
9.273496324812371960e-02
9.266559425907038017e-02
9.259622527001692971e-02
9.252685628096359027e-02
9.245748729191015369e-02
9.238811830285675875e-02
9.231874931380337768e-02
9.224938032475001048e-02
9.218001133569658778e-02
9.211068368692276742e-02
9.204131469786937247e-02
9.197194570881599140e-02
9.190257671976259646e-02
9.183320773070915988e-02
9.176383874165579269e-02
9.169446975260242549e-02
9.162510076354901667e-02
9.155573177449566336e-02
9.148636278544219902e-02
9.141703513666837866e-02
9.134766614761494208e-02
9.127829715856156101e-02
9.120892816950820770e-02
9.113955918045478499e-02
9.107019019140141780e-02
9.100082120234800898e-02
9.093145221329468342e-02
9.086208322424126071e-02
9.079275557546737097e-02
9.072338658641398990e-02
9.065401759736058107e-02
9.058464860830724164e-02
9.051527961925381893e-02
9.044591063020041011e-02
9.037654164114702904e-02
9.030717265209363409e-02
9.023780366304025302e-02
9.016847601426633552e-02
9.009910702521300996e-02
9.002973803615961501e-02
8.996036904710619231e-02
8.989100005805278348e-02
8.982163106899944405e-02
8.975226207994604910e-02
8.968289309089266803e-02
8.961352410183923145e-02
8.954419645306538333e-02
8.947482746401203002e-02
8.940545847495859344e-02
8.933608948590524013e-02
8.926672049685180355e-02
8.919735150779840860e-02
8.912798251874501365e-02
8.905861352969164646e-02
8.898924454063827927e-02
8.891991689186440340e-02
8.885054790281103620e-02
8.878117891375762738e-02
8.871180992470423243e-02
8.864244093565080973e-02
8.857307194659747029e-02
8.850370295754400596e-02
8.843433396849065264e-02
8.836496497943721606e-02
8.829563733066339570e-02
8.822626834161004239e-02
8.815689935255663356e-02
8.808753036350319698e-02
8.801816137444987143e-02
8.794879238539640709e-02
8.787942339634305378e-02
8.781005440728961720e-02
8.774068541823629164e-02
8.767135776946241577e-02
8.760198878040902082e-02
8.753261979135565363e-02
8.746325080230227256e-02
8.739388181324883598e-02
8.732451282419548266e-02
8.725514383514204608e-02
8.718577484608869277e-02
8.711640585703528394e-02
8.704707820826140807e-02
8.697770921920801312e-02
8.690834023015465981e-02
8.683897124110126486e-02
8.676960225204788379e-02
8.670023326299447497e-02
8.663086427394109390e-02
8.656149528488768508e-02
8.649212629583433176e-02
8.642279864706042813e-02
8.635342965800701931e-02
8.628406066895366600e-02
8.621469167990021554e-02
8.614532269084687610e-02
8.607595370179343952e-02
8.600658471274003070e-02
8.593721572368667738e-02
8.586784673463329631e-02
8.579851908585947595e-02
8.572915009680603937e-02
8.565978110775265830e-02
8.559041211869930499e-02
8.552104312964584065e-02
8.545167414059251509e-02
8.538230515153907851e-02
8.531293616248569744e-02
8.524356717343231638e-02
8.517423952465849601e-02
8.510487053560503168e-02
8.503550154655170612e-02
8.496613255749833893e-02
8.489676356844488847e-02
8.482739457939150740e-02
8.475802559033812633e-02
8.468865660128470363e-02
8.461928761223136419e-02
8.454995996345743281e-02
8.448059097440407950e-02
8.441122198535064292e-02
8.434185299629735899e-02
8.427248400724385302e-02
8.420311501819051359e-02
8.413374602913707700e-02
8.406437704008376532e-02
8.399500805103032874e-02
8.392568040225646675e-02
8.385631141320312731e-02
8.378694242414967686e-02
8.371757343509636518e-02
8.364820444604291472e-02
8.357883545698953365e-02
8.350946646793616646e-02
8.344009747888275763e-02
8.337072848982937656e-02
8.330140084105554232e-02
8.323203185200213350e-02
8.316266286294875243e-02
8.309329387389527422e-02
8.302392488484197641e-02
8.295455589578856759e-02
8.288518690673517264e-02
8.281581791768177769e-02
8.274644892862838275e-02
8.267712127985454851e-02
8.260775229080105642e-02
8.253838330174773086e-02
8.246901431269434979e-02
8.239964532364091321e-02
8.233027633458751826e-02
8.226090734553415107e-02
8.219153835648072837e-02
8.212216936742738893e-02
8.205284171865354081e-02
8.198347272960009036e-02
8.191410374054673704e-02
8.184473475149331434e-02
8.177536576243993327e-02
8.170599677338657996e-02
8.163662778433319889e-02
8.156725879527979006e-02
8.149788980622638124e-02
8.142856215745256088e-02
8.135919316839917981e-02
8.128982417934571547e-02
8.122045519029232052e-02
8.115108620123898109e-02
8.108171721218560002e-02
8.101234822313220507e-02
8.094297923407881012e-02
8.087361024502537354e-02
8.080428259625155318e-02
8.073491360719814436e-02
8.066554461814480492e-02
8.059617562909140998e-02
8.052680664003800115e-02
8.045743765098456457e-02
8.038806866193118350e-02
8.031869967287780243e-02
8.024933068382442136e-02
8.018000303505057325e-02
8.011063404599716442e-02
8.004126505694375560e-02
7.997189606789040228e-02
7.990252707883695182e-02
7.983315808978361239e-02
7.976378910073018969e-02
7.969442011167682249e-02
7.962505112262345530e-02
7.955572347384956555e-02
7.948635448479617061e-02
7.941698549574280341e-02
7.934761650668942234e-02
7.927824751763597189e-02
7.920887852858257694e-02
7.913950953952922363e-02
7.907014055047581480e-02
7.900077156142241985e-02
7.893144391264855786e-02
7.886207492359517679e-02
7.879270593454178184e-02
7.872333694548842853e-02
7.865396795643499195e-02
7.858459896738156925e-02
7.851522997832818818e-02
7.844586098927486262e-02
7.837649200022145379e-02
7.830716435144759180e-02
7.823779536239419685e-02
7.816842637334084354e-02
7.809905738428746247e-02
7.802968839523401201e-02
7.796031940618064482e-02
7.789095041712726375e-02
7.782158142807385492e-02
7.775221243902045998e-02
7.768288479024659798e-02
7.761351580119320304e-02
7.754414681213982197e-02
7.747477782308639926e-02
7.740540883403304595e-02
7.733603984497963713e-02
7.726667085592621442e-02
7.719730186687281948e-02
7.712793287781945228e-02
7.705860522904559029e-02
7.698923623999226473e-02
7.691986725093880040e-02
7.685049826188543320e-02
7.678112927283203826e-02
7.671176028377868494e-02
7.664239129472527612e-02
7.657302230567186729e-02
7.650365331661848622e-02
7.643428432756510515e-02
7.636495667879117377e-02
7.629558768973784821e-02
7.622621870068443939e-02
7.615684971163105832e-02
7.608748072257762174e-02
7.601811173352429618e-02
7.594874274447088736e-02
7.587937375541747853e-02
7.581000476636405583e-02
7.574067711759024935e-02
7.567130812853684052e-02
7.560193913948343170e-02
7.553257015043006450e-02
7.546320116137664180e-02
7.539383217232320522e-02
7.532446318326985191e-02
7.525509419421649859e-02
7.518572520516311752e-02
7.511639755638921390e-02
7.504702856733583283e-02
7.497765957828245176e-02
7.490829058922909844e-02
7.483892160017571737e-02
7.476955261112228079e-02
7.470018362206885809e-02
7.463081463301549090e-02
7.456144564396215146e-02
7.449211799518828947e-02
7.442274900613483901e-02
7.435338001708147182e-02
7.428401102802806300e-02
7.421464203897468193e-02
7.414527304992121759e-02
7.407590406086789203e-02
7.400653507181456647e-02
7.393716608276112989e-02
7.386783843398722627e-02
7.379846944493385907e-02
7.372910045588050576e-02
7.365973146682708306e-02
7.359036247777372974e-02
7.352099348872030704e-02
7.345162449966684270e-02
7.338225551061347551e-02
7.331288652156010832e-02
7.324355887278626021e-02
7.317418988373289301e-02
7.310482089467942868e-02
7.303545190562614475e-02
7.296608291657270817e-02
7.289671392751934098e-02
7.282734493846589052e-02
7.275797594941256496e-02
7.268860696035914226e-02
7.261927931158529415e-02
7.254991032253191308e-02
7.248054133347850425e-02
7.241117234442512318e-02
7.234180335537168660e-02
7.227243436631833329e-02
7.220306537726495222e-02
7.213369638821148788e-02
7.206432739915816232e-02
7.199499975038434196e-02
7.192563076133096089e-02
7.185626177227749656e-02
7.178689278322415712e-02
7.171752379417077605e-02
7.164815480511735335e-02
7.157878581606394452e-02
7.150941682701056346e-02
7.144004783795715463e-02
7.137072018918330651e-02
7.130135120012992545e-02
7.123198221107657213e-02
7.116261322202316331e-02
7.109324423296975448e-02
7.102387524391640117e-02
7.095450625486296459e-02
7.088513726580955576e-02
7.081576827675613306e-02
7.074644062798232658e-02
7.067707163892891775e-02
7.060770264987559219e-02
7.053833366082215561e-02
7.046896467176876067e-02
7.039959568271535184e-02
7.033022669366198465e-02
7.026085770460858970e-02
7.019148871555519476e-02
7.012216106678137439e-02
7.005279207772797945e-02
6.998342308867458450e-02
6.991405409962114792e-02
6.984468511056779461e-02
6.977531612151435803e-02
6.970594713246096308e-02
6.963657814340760976e-02
6.956720915435421482e-02
6.949788150558039446e-02
6.942851251652698563e-02
6.935914352747353517e-02
6.928977453842022349e-02
6.922040554936677303e-02
6.915103656031340584e-02
6.908166757126002477e-02
6.901229858220667146e-02
6.894292959315323488e-02
6.887360194437933125e-02
6.880423295532595018e-02
6.873486396627262462e-02
6.866549497721918804e-02
6.859612598816580697e-02
6.852675699911234264e-02
6.845738801005900320e-02
6.838801902100558050e-02
6.831865003195219943e-02
6.824932238317840683e-02
6.817995339412497025e-02
6.811058440507164469e-02
6.804121541601818035e-02
6.797184642696481316e-02
6.790247743791141821e-02
6.783310844885805102e-02
6.776373945980465607e-02
6.769437047075126113e-02
6.762504282197744077e-02
6.755567383292397643e-02
6.748630484387058148e-02
6.741693585481722817e-02
6.734756686576379159e-02
6.727819787671039664e-02
6.720882888765700169e-02
6.713945989860367614e-02
6.707009090955022568e-02
6.699085623369144260e-02
6.690978527547647436e-02
6.682871431726145062e-02
6.674764335904646850e-02
6.666657240083145863e-02
6.658550144261643489e-02
6.650443048440145277e-02
6.642335952618654005e-02
6.634228856797147467e-02
6.626126592379594227e-02
6.618019496558097403e-02
6.609912400736597804e-02
6.601805304915098205e-02
6.593698209093593054e-02
6.585591113272100394e-02
6.577484017450599407e-02
6.569376921629099808e-02
6.561269825807602984e-02
6.553167561390041418e-02
6.545060465568547370e-02
6.536953369747047771e-02
6.528846273925550947e-02
6.520739178104051348e-02
6.512632082282546198e-02
6.504524986461046598e-02
6.496417890639555326e-02
6.488310794818052951e-02
6.480208530400499711e-02
6.472101434578997337e-02
6.463994338757503288e-02
6.455887242935998138e-02
6.447780147114506866e-02
6.439673051292998940e-02
6.431565955471499341e-02
6.423458859650002517e-02
6.415351763828505693e-02
6.407249499410946902e-02
6.399142403589452854e-02
6.391035307767956031e-02
6.382928211946448105e-02
6.374821116124956832e-02
6.366714020303454458e-02
6.358606924481954858e-02
6.350499828660452484e-02
6.342392732838958436e-02
6.334290468421405196e-02
6.326183372599902821e-02
6.318076276778408773e-02
6.309969180956906398e-02
6.301862085135406799e-02
6.293754989313904424e-02
6.285647893492407601e-02
6.277540797670908002e-02
6.269433701849408402e-02
6.261331437431860714e-02
6.253224341610358339e-02
6.245117245788861515e-02
6.237010149967353589e-02
6.228903054145856766e-02
6.220795958324365493e-02
6.212688862502860343e-02
6.204581766681366295e-02
6.196474670859863920e-02
6.188372406442305129e-02
6.180265310620808306e-02
6.172158214799305931e-02
6.164051118977809107e-02
6.155944023156303957e-02
6.147836927334812684e-02
6.139729831513310310e-02
6.131622735691813486e-02
6.123515639870311111e-02
6.115413375452757871e-02
6.107306279631258272e-02
6.099199183809764224e-02
6.091092087988264625e-02
6.082984992166765026e-02
6.074877896345257100e-02
6.066770800523763052e-02
6.058663704702263453e-02
6.050556608880766629e-02
6.042449513059267030e-02
6.034347248641719341e-02
6.026240152820216966e-02
6.018133056998709041e-02
6.010025961177217768e-02
6.001918865355715393e-02
5.993811769534221345e-02
5.985704673712721746e-02
5.977597577891216596e-02
5.969490482069728099e-02
5.961388217652166532e-02
5.953281121830669709e-02
5.945174026009175661e-02
5.937066930187667735e-02
5.928959834366168136e-02
5.920852738544671312e-02
5.912745642723171713e-02
5.904638546901674889e-02
5.896531451080172515e-02
5.888429186662622050e-02
5.880322090841119675e-02
5.872214995019622852e-02
5.864107899198117702e-02
5.856000803376623653e-02
5.847893707555118503e-02
5.839786611733627231e-02
5.831679515912127632e-02
5.823572420090622481e-02
5.815470155673074792e-02
5.807363059851572418e-02
5.799255964030075594e-02
5.791148868208570444e-02
5.783041772387073620e-02
5.774934676565579572e-02
5.766827580744077197e-02
5.758720484922580374e-02
5.750613389101077999e-02
5.742511124683530310e-02
5.734404028862033487e-02
5.726296933040528336e-02
5.718189837219028737e-02
5.710082741397529138e-02
5.701975645576032314e-02
5.693868549754521613e-02
5.685761453933027565e-02
5.677654358111522415e-02
5.669552093693974726e-02
5.661444997872477902e-02
5.653337902050975528e-02
5.645230806229473153e-02
5.637123710407973554e-02
5.629016614586482281e-02
5.620909518764982682e-02
5.612802422943480307e-02
5.604695327121983484e-02
5.596593062704424693e-02
5.588485966882936196e-02
5.580378871061428270e-02
5.572271775239925895e-02
5.564164679418437398e-02
5.556057583596935023e-02
5.547950487775438200e-02
5.539843391953935825e-02
5.531736296132439001e-02
5.523634031714885761e-02
5.515526935893383387e-02
5.507419840071881012e-02
5.499312744250378637e-02
5.491205648428876263e-02
5.483098552607379439e-02
5.474991456785882615e-02
5.466884360964385792e-02
5.458777265142886193e-02
5.450675000725330177e-02
5.442567904903836129e-02
5.434460809082330979e-02
5.426353713260834155e-02
5.418246617439334556e-02
5.410139521617834957e-02
5.402032425796332582e-02
5.393925329974835758e-02
5.385818234153336159e-02
5.377715969735791246e-02
5.369608873914283320e-02
5.361501778092780945e-02
5.353394682271284122e-02
5.345287586449781747e-02
5.337180490628284923e-02
5.329073394806788100e-02
5.320966298985291276e-02
5.312859203163794453e-02
5.304756938746238437e-02
5.296649842924741614e-02
5.288542747103239239e-02
5.280435651281731313e-02
5.272328555460237265e-02
5.264221459638740441e-02
5.256114363817243618e-02
5.248007267995741243e-02
5.239900172174241644e-02
5.231797907756691179e-02
5.223690811935188805e-02
5.215583716113686430e-02
5.207476620292189606e-02
5.199369524470692783e-02
5.191262428649190408e-02
5.183155332827690809e-02
5.175048237006196761e-02
5.166941141184694386e-02
5.158838876767143922e-02
5.150731780945644323e-02
5.142624685124141948e-02
5.134517589302639573e-02
5.126410493481137198e-02
5.118303397659634824e-02
5.110196301838140776e-02
5.102089206016646727e-02
5.093982110195144353e-02
5.085879845777593888e-02
5.077772749956085963e-02
5.069665654134586363e-02
5.061558558313095091e-02
5.053451462491592716e-02
5.045344366670093117e-02
5.037237270848596293e-02
5.029130175027091143e-02
5.021023079205599871e-02
5.012920814788054957e-02
5.004813718966547031e-02
4.996706623145047432e-02
4.988599527323547833e-02
4.980492431502053785e-02
4.972385335680545859e-02
4.964278239859051811e-02
4.956171144037549436e-02
4.948064048216058164e-02
4.939961783798502148e-02
4.931854687977002549e-02
4.923747592155502950e-02
4.915640496333997800e-02
4.907533400512498201e-02
4.899426304691001377e-02
4.891319208869504553e-02
4.883212113047996628e-02
4.875105017226508131e-02
4.867002752808954891e-02
4.858895656987441414e-02
4.850788561165947366e-02
4.842681465344447767e-02
4.834574369522953718e-02
4.826467273701454119e-02
4.818360177879948969e-02
4.810253082058460472e-02
4.802145986236952546e-02
4.794043721819399306e-02
4.785936625997905258e-02
4.777829530176402884e-02
4.769722434354906060e-02
4.761615338533403685e-02
4.753508242711906862e-02
4.745401146890407262e-02
4.737294051068904888e-02
4.729186955247410840e-02
4.721084690829852049e-02
4.712977595008358001e-02
4.704870499186866728e-02
4.696763403365358802e-02
4.688656307543856427e-02
4.680549211722356828e-02
4.672442115900865556e-02
4.664335020079357630e-02
4.656227924257858031e-02
4.648125659840310342e-02
4.640018564018807967e-02
4.631911468197313919e-02
4.623804372375811544e-02
4.615697276554311945e-02
4.607590180732806795e-02
4.599483084911312747e-02
4.591375989089818699e-02
4.583268893268310773e-02
4.575166628850757533e-02
4.567059533029260709e-02
4.558952437207761110e-02
4.550845341386255960e-02
4.542738245564761912e-02
4.534631149743265088e-02
4.526524053921768265e-02
4.518416958100263114e-02
4.510309862278766291e-02
4.502207597861210275e-02
4.494100502039707901e-02
4.485993406218213853e-02
4.477886310396714253e-02
4.469779214575214654e-02
4.461672118753717831e-02
4.453565022932215456e-02
4.445457927110718632e-02
4.437350831289216258e-02
4.429248566871668569e-02
4.421141471050171745e-02
4.413034375228666595e-02
4.404927279407169771e-02
4.396820183585670172e-02
4.388713087764173348e-02
4.380605991942668198e-02
4.372498896121168599e-02
4.364391800299671775e-02
4.356289535882110209e-02
4.348182440060621712e-02
4.340075344239113786e-02
4.331968248417622513e-02
4.323861152596120139e-02
4.315754056774623315e-02
4.307646960953123716e-02
4.299539865131624117e-02
4.291432769310121742e-02
4.283325673488616592e-02
4.275223409071068903e-02
4.267116313249566528e-02
4.259009217428072480e-02
4.250902121606572881e-02
4.242795025785073282e-02
4.234687929963576458e-02
4.226580834142074083e-02
4.218473738320574484e-02
4.210366642499077661e-02
4.202264378081524421e-02
4.194157282260024822e-02
4.186050186438522447e-02
4.177943090617028399e-02
4.169835994795528800e-02
4.161728898974026425e-02
4.153621803152529601e-02
4.145514707331030002e-02
4.137407611509530403e-02
4.129305347091971612e-02
4.121198251270472013e-02
4.113091155448977965e-02
4.104984059627472814e-02
4.096876963805973215e-02
4.088769867984476392e-02
4.080662772162974017e-02
4.072555676341471642e-02
4.064448580519977594e-02
4.056346316102421579e-02
4.048239220280921979e-02
4.040132124459427931e-02
4.032025028637928332e-02
4.023917932816428733e-02
4.015810836994934685e-02
4.007703741173432310e-02
3.999596645351929936e-02
3.991489549530427561e-02
3.983387285112879872e-02
3.975280189291374722e-02
3.967173093469877898e-02
3.959065997648378299e-02
3.950958901826881475e-02
3.942851806005379101e-02
3.934744710183879501e-02
3.926637614362382678e-02
3.918530518540880303e-02
3.910428254123332614e-02
3.902321158301833015e-02
3.894214062480330640e-02
3.886106966658836592e-02
3.877999870837331442e-02
3.869892775015831843e-02
3.861785679194329468e-02
3.853678583372829869e-02
3.845571487551335821e-02
3.837469223133779805e-02
3.829362127312277431e-02
3.821255031490777831e-02
3.813147935669281008e-02
3.805040839847789735e-02
3.796933744026284585e-02
3.788826648204782210e-02
3.780719552383285387e-02
3.772612456561791339e-02
3.764510192144232548e-02
3.756403096322730173e-02
3.748296000501236125e-02
3.740188904679736526e-02
3.732081808858234151e-02
3.723974713036740103e-02
3.715867617215240504e-02
3.707760521393740905e-02
3.699653425572241305e-02
3.691551161154688065e-02
3.683444065333185691e-02
3.675336969511683316e-02
3.667229873690189268e-02
3.659122777868695220e-02
3.651015682047195621e-02
3.642908586225701573e-02
3.634801490404193647e-02
3.626694394582694048e-02
3.618592130165132481e-02
3.610485034343641209e-02
3.602377938522138834e-02
3.594270842700642010e-02
3.586163746879145187e-02
3.578056651057640036e-02
3.569949555236145988e-02
3.561842459414646389e-02
3.553735363593146790e-02
3.545633099175587999e-02
3.537526003354085624e-02
3.529418907532597127e-02
3.521311811711086426e-02
3.513204715889597929e-02
3.505097620068098330e-02
3.496990524246595955e-02
3.488883428425099131e-02
3.480776332603602308e-02
3.472674068186043517e-02
3.464566972364541142e-02
3.456459876543041543e-02
3.448352780721547495e-02
3.440245684900053447e-02
3.432138589078553848e-02
3.424031493257048697e-02
3.415924397435549098e-02
3.407817301614046723e-02
3.399715037196499035e-02
3.391607941375002211e-02
3.383500845553499836e-02
3.375393749732005788e-02
3.367286653910495087e-02
3.359179558089003814e-02
3.351072462267495888e-02
3.342965366446004616e-02
3.334858270624502241e-02
3.326756006206954552e-02
3.318648910385452178e-02
3.310541814563944252e-02
3.302434718742447428e-02
3.294327622920956156e-02
3.286220527099453781e-02
3.278113431277951406e-02
3.270006335456454583e-02
3.261899239634957759e-02
3.253796975217401743e-02
3.245689879395902144e-02
3.237582783574405321e-02
3.229475687752905722e-02
3.221368591931408898e-02
3.213261496109906523e-02
3.205154400288409700e-02
3.197047304466904549e-02
3.188940208645407726e-02
3.180837944227854486e-02
3.172730848406357662e-02
3.164623752584855287e-02
3.156516656763358464e-02
3.148409560941861640e-02
3.140302465120364817e-02
3.132195369298856891e-02
3.124088273477357292e-02
3.115981177655866019e-02
3.107878913238304452e-02
3.099771817416802078e-02
3.091664721595310805e-02
3.083557625773808430e-02
3.075450529952306056e-02
3.067343434130809232e-02
3.059236338309306857e-02
3.051129242487810034e-02
3.043022146666302108e-02
3.034919882248759970e-02
3.026812786427257596e-02
3.018705690605763547e-02
3.010598594784261173e-02
3.002491498962756022e-02
2.994384403141259199e-02
2.986277307319767926e-02
2.978170211498265552e-02
2.970063115676768728e-02
2.961960851259212713e-02
2.953853755437713113e-02
2.945746659616210739e-02
2.937639563794711139e-02
2.929532467973217091e-02
2.921425372151714717e-02
2.913318276330215117e-02
2.905211180508715518e-02
2.897104084687218695e-02
2.889001820269662679e-02
2.880894724448157529e-02
2.872787628626666256e-02
2.864680532805163882e-02
2.856573436983669834e-02
2.848466341162167459e-02
2.840359245340667860e-02
2.832252149519162709e-02
2.824145053697665886e-02
2.816042789280115421e-02
2.807935693458613047e-02
2.799828597637118999e-02
2.791721501815611073e-02
2.783614405994122576e-02
2.775507310172614650e-02
2.767400214351117826e-02
2.759293118529621003e-02
2.751186022708124179e-02
2.743083758290565388e-02
2.734976662469065789e-02
2.726869566647566190e-02
2.718762470826069366e-02
2.710655375004572543e-02
2.702548279183072943e-02
2.694441183361567793e-02
2.686334087540068194e-02
2.678226991718565819e-02
2.670124727301018130e-02
2.662017631479518531e-02
2.653910535658016157e-02
2.645803439836524884e-02
2.637696344015022509e-02
2.629589248193520135e-02
2.621482152372017760e-02
2.613375056550523712e-02
2.605267960729029664e-02
2.597165696311468097e-02
2.589058600489965722e-02
2.580951504668477225e-02
2.572844408846980402e-02
2.564737313025472476e-02
2.556630217203970101e-02
2.548523121382470502e-02
2.540416025560979230e-02
2.532308929739468528e-02
2.524201833917977256e-02
2.516099569500424016e-02
2.507992473678935519e-02
2.499885377857422042e-02
2.491778282035933545e-02
2.483671186214425619e-02
2.475564090392928795e-02
2.467456994571426421e-02
2.459349898749926822e-02
2.451242802928427222e-02
2.443140538510876758e-02
2.435033442689374383e-02
2.426926346867880335e-02
2.418819251046377961e-02
2.410712155224886688e-02
2.402605059403381538e-02
2.394497963581887490e-02
2.386390867760385115e-02
2.378283771938882740e-02
2.370181507521332276e-02
2.362074411699832677e-02
2.353967315878338629e-02
2.345860220056833478e-02
2.337753124235331104e-02
2.329646028413834280e-02
2.321538932592326354e-02
2.313431836770835082e-02
2.305324740949343809e-02
2.297222476531782243e-02
2.289115380710279868e-02
2.281008284888783044e-02
2.272901189067280669e-02
2.264794093245783846e-02
2.256686997424273144e-02
2.248579901602781872e-02
2.240472805781290599e-02
2.232365709959782674e-02
2.224263445542229434e-02
2.216156349720727059e-02
2.208049253899241338e-02
2.199942158077738963e-02
2.191835062256231037e-02
2.183727966434734213e-02
2.175620870613242941e-02
2.167513774791740566e-02
2.159406678970240967e-02
2.151304414552684952e-02
2.143197318731188128e-02
2.135090222909694080e-02
2.126983127088194481e-02
2.118876031266686555e-02
2.110768935445195282e-02
2.102661839623692908e-02
2.094554743802193308e-02
2.086447647980688158e-02
2.078345383563140469e-02
2.070238287741638095e-02
2.062131191920141271e-02
2.054024096098644447e-02
2.045917000277147624e-02
2.037809904455639698e-02
2.029702808634142874e-02
2.021595712812640500e-02
2.013488616991140900e-02
2.005386352573587661e-02
1.997279256752088061e-02
1.989172160930596789e-02
1.981065065109099965e-02
1.972957969287586488e-02
1.964850873466095216e-02
1.956743777644598392e-02
1.948636681823096017e-02
1.940529586001599194e-02
1.932427321584045954e-02
1.924320225762543579e-02
1.916213129941046756e-02
1.908106034119544381e-02
1.899998938298042006e-02
1.891891842476545182e-02
1.883784746655048359e-02
1.875677650833551535e-02
1.867570555012049160e-02
1.859468290594490369e-02
1.851361194772993546e-02
1.843254098951502273e-02
1.835147003129997123e-02
1.827039907308503075e-02
1.818932811487000700e-02
1.810825715665501101e-02
1.802718619843998726e-02
1.794611524022499127e-02
1.786509259604948663e-02
1.778402163783449064e-02
1.770295067961952240e-02
1.762187972140452641e-02
1.754080876318950266e-02
1.745973780497450667e-02
1.737866684675953843e-02
1.729759588854457020e-02
1.721652493032954645e-02
1.713550228615401405e-02
1.705443132793896255e-02
1.697336036972396656e-02
1.689228941150899832e-02
1.681121845329400233e-02
1.673014749507903409e-02
1.664907653686406586e-02
1.656800557864901435e-02
1.648693462043404612e-02
1.640591197625856923e-02
1.632484101804354548e-02
1.624377005982854949e-02
1.616269910161352574e-02
1.608162814339850200e-02
1.600055718518356151e-02
1.591948622696856552e-02
1.583841526875356953e-02
1.575734431053860130e-02
1.567632166636301339e-02
1.559525070814810066e-02
1.551417974993307691e-02
1.543310879171805317e-02
1.535203783350300166e-02
1.527096687528803343e-02
1.518989591707312070e-02
1.510882495885801369e-02
1.502775400064310096e-02
1.494673135646756856e-02
1.486566039825257257e-02
1.478458944003757658e-02
1.470351848182249732e-02
1.462244752360764011e-02
1.454137656539261636e-02
1.446030560717753710e-02
1.437923464896259662e-02
1.429816369074760063e-02
1.421714104657212374e-02
1.413607008835704448e-02
1.405499913014207625e-02
1.397392817192710801e-02
1.389285721371213977e-02
1.381178625549711603e-02
1.373071529728212004e-02
1.364964433906712404e-02
1.356857338085215581e-02
1.348755073667656790e-02
1.340647977846165517e-02
1.332540882024660367e-02
1.324433786203157992e-02
1.316326690381658393e-02
1.308219594560164345e-02
1.300112498738664746e-02
1.292005402917167922e-02
1.283898307095665547e-02
1.275796042678112308e-02
1.267688946856618259e-02
1.259581851035113109e-02
1.251474755213616286e-02
1.243367659392113911e-02
1.235260563570617087e-02
1.227153467749109161e-02
1.219046371927620664e-02
1.210939276106115514e-02
1.202837011688559499e-02
1.194729915867071002e-02
1.186622820045563076e-02
1.178515724224063477e-02
1.170408628402566653e-02
1.162301532581067054e-02
1.154194436759564679e-02
1.146087340938078958e-02
1.137980245116571032e-02
1.129877980699020568e-02
1.121770884877520968e-02
1.113663789056015818e-02
1.105556693234516219e-02
1.097449597413024946e-02
1.089342501591522572e-02
1.081235405770025748e-02
1.073128309948517822e-02
1.065021214127018223e-02
1.056918949709473310e-02
1.048811853887965384e-02
1.040704758066479663e-02
1.032597662244971737e-02
1.024490566423474913e-02
1.016383470601969763e-02
1.008276374780481266e-02
1.000169278958973340e-02
9.920621831374792920e-03
9.839599187199205010e-03
9.758528228984264530e-03
9.677457270769213027e-03
9.596386312554244791e-03
9.515315354339193288e-03
9.434244396124280563e-03
9.353173437909312327e-03
9.272102479694233068e-03
9.191031521479264832e-03
9.110008877303732433e-03
9.028937919088819708e-03
8.947866960873879227e-03
8.866796002658772213e-03
8.785725044443748466e-03
8.704654086228780230e-03
8.623583128013756482e-03
8.542512169798843757e-03
8.461441211583764499e-03
8.380370253368796263e-03
8.299347609193291619e-03
8.218276650978267872e-03
8.137205692763299636e-03
8.056134734548220377e-03
7.975063776333279897e-03
7.893992818118367172e-03
7.812921859903343424e-03
7.731850901688264166e-03
7.650779943473351441e-03
7.569757299297819042e-03
7.488686341082795295e-03
7.407615382867799303e-03
7.326544424652803311e-03
7.245473466437779564e-03
7.164402508222922350e-03
7.083331550007843092e-03
7.002260591792902611e-03
6.921189633577878864e-03
6.840166989402318709e-03
6.759096031187405984e-03
6.678025072972271214e-03
6.596954114757358489e-03
6.515883156542306986e-03
6.434812198327394261e-03
6.353741240112398270e-03
6.272670281897346767e-03
6.191599323682378531e-03
6.110576679506846132e-03
6.029505721291961162e-03
5.948434763076770881e-03
5.867363804861885912e-03
5.786292846646889920e-03
5.705221888431866173e-03
5.624150930216953448e-03
5.543079972001929701e-03
5.462009013786850442e-03
5.380986369611373554e-03
5.299915411396349807e-03
5.218844453181381571e-03
5.137773494966385579e-03
5.056702536751389587e-03
4.975631578536449107e-03
4.894560620321369848e-03
4.813489662106373856e-03
4.732418703891405620e-03
4.651396059715873221e-03
4.570325101500904985e-03
4.489254143285881238e-03
4.408183185070885246e-03
4.327112226855917010e-03
4.246041268640948774e-03
4.164970310425925026e-03
4.083899352210929035e-03
4.002828393995905287e-03
3.921805749820483911e-03
3.840734791605460163e-03
3.759663833390325394e-03
3.678592875175412669e-03
3.597521916960388921e-03
3.516450958745420685e-03
3.435380000530452449e-03
3.354309042315428702e-03
3.273238084100460465e-03
3.192215439924983578e-03
3.111144481709932075e-03
3.030073523494936083e-03
2.949002565279940091e-03
2.867931607064944100e-03
2.786860648849975863e-03
2.705789690634896605e-03
2.624718732419983880e-03
2.543647774204960132e-03
2.462625130029455489e-03
2.381554171814487253e-03
2.300483213599463506e-03
2.219412255384467514e-03
2.138341297169471522e-03
2.057270338954475530e-03
1.976199380739562805e-03
1.895128422524428036e-03
1.818319332369977559e-03
1.743004328816466497e-03
1.667644414706348499e-03
1.592284500596174990e-03
1.516924586485945969e-03
1.441564672375772460e-03
1.366204758265654462e-03
1.290844844155480953e-03
1.215484930045390710e-03
1.140125015935106179e-03
1.064810012381733895e-03
9.894500982714493631e-04
9.140901841613313650e-04
8.387302700511023446e-04
7.633703559410398576e-04
6.880104418308108372e-04
6.126505277206095723e-04
5.372906136105193298e-04
4.619306995002903093e-04
3.866156959467792475e-04
3.112557818366612494e-04
2.358958677264877402e-04
1.605359536163697420e-04
8.517603950619623276e-05
9.816125396022723493e-06
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00


==> figs/lwr_numerical_flux/greenshields_full/flux_cross_greenshield_unsupervised_0.50_x.csv <==
2.119586810616662098e-01
2.119744982781692488e-01
2.119903154946722879e-01
2.120061327088738623e-01
2.120219499276783381e-01
2.120377671464828417e-01
2.120535843560814593e-01
2.120694015748860184e-01
2.120852187936904942e-01
2.121010360124950256e-01
2.121168532312995292e-01
2.121326704408981745e-01
2.121484876504967365e-01
2.121643048785072094e-01
2.121801220881057992e-01
2.121959393161162166e-01
2.122117565257148342e-01
2.122275737353134240e-01
2.122433909633238969e-01
2.122592081729224589e-01
2.122750254009329318e-01
2.122908425921196940e-01
2.123066598201301114e-01
2.123224770481405288e-01
2.123382942393273187e-01
2.123541114673377916e-01
2.123699286953482090e-01
2.123857459233586265e-01
2.124015631145453886e-01
2.124173803425558615e-01
2.124331975705662789e-01
2.124490147617530411e-01
2.124648319897634585e-01
2.124806492177739037e-01
2.124964664089607214e-01
2.125122836369711388e-01
2.125281008649815562e-01
2.125439180561683461e-01
2.125597352841787913e-01
2.125755525121891809e-01
2.125913697401996261e-01
2.126071869682100435e-01
2.126230041225732059e-01
2.126388213505836511e-01
2.126546385785940407e-01
2.126704558066044859e-01
2.126862730346149033e-01
2.127020902626253207e-01
2.127179074169884554e-01
2.127337246449989283e-01
2.127495418730093180e-01
2.127653591010197631e-01
2.127811763290301805e-01
2.127969935570406257e-01
2.128128107850510708e-01
2.128286279394141778e-01
2.128444451674245952e-01
2.128602623954350404e-01
2.128760796234454855e-01
2.128918968514559029e-01
2.129077140794663481e-01
2.129235312338294550e-01
2.129393484618399279e-01
2.129551656898503453e-01
2.129709829178607627e-01
2.129868001458712079e-01
2.130026173738816253e-01
2.130184346018920427e-01
2.130342517562552052e-01
2.130500689842656226e-01
2.130658862122760400e-01
2.130817034402864851e-01
2.130975206682969025e-01
2.131133378963073477e-01
2.131291550506705101e-01
2.131449722786808998e-01
2.131607895066913450e-01
2.131766067347017901e-01
2.131924239627122075e-01
2.132082411907226249e-01
2.132240584187330701e-01
2.132398756467434875e-01
2.132556928747539327e-01
2.132715101027643223e-01
2.132873271834801743e-01
2.133031444114905917e-01
2.133189616395010646e-01
2.133347788675114820e-01
2.133505960955219272e-01
2.133664133235323168e-01
2.133822305515427897e-01
2.133980477795532349e-01
2.134138650075636245e-01
2.134296822355740697e-01
2.134454994635844871e-01
2.134613166915949045e-01
2.134771337723107565e-01
2.134929510003211739e-01
2.135087682283316191e-01
2.135245854563420365e-01
2.135404026843524816e-01
2.135562199123628990e-01
2.135720371403733442e-01
2.135878543683837616e-01
2.136036715963941790e-01
2.136194888244046242e-01
2.136353060524150971e-01
2.136511232804254867e-01
2.136669405084359319e-01
2.136827575891517839e-01
2.136985748171621735e-01
2.137143920451725909e-01
2.137302092731830638e-01
2.137460265011934812e-01
2.137618437292039264e-01
2.137776609572143438e-01
2.137934781852247612e-01
2.138092954132351509e-01
2.138251126412456238e-01
2.138409298692560689e-01
2.138567470972665141e-01
2.138725643252769315e-01
2.138883814059927557e-01
2.139041986340031731e-01
2.139200158620136460e-01
2.139358330900240635e-01
2.139516503180344531e-01
2.139674675460448983e-01
2.139832847740553434e-01
2.139991020020657886e-01
2.140149192300762060e-01
2.140307364580865956e-01
2.140465536860970686e-01
2.140623709141074860e-01
2.140781881421179034e-01
2.140940052228337553e-01
2.141098224508442005e-01
2.141256396788546179e-01
2.141414569068650353e-01
2.141572741348754527e-01
2.141730913628859256e-01
2.141889085908963430e-01
2.142047258189067882e-01
2.142205430469171501e-01
2.142363602749275953e-01
2.142521775029380682e-01
2.142679947309484578e-01
2.142838119589589307e-01
2.142996290396747827e-01
2.143154462676851724e-01
2.143312634956956453e-01
2.143470807237060627e-01
2.143628979517164801e-01
2.143787151797269253e-01
2.143945324077373149e-01
2.144103496357477878e-01
2.144261668637581775e-01
2.144419839444740572e-01
2.144578013197790678e-01
2.144736184004949198e-01
2.144894357757998749e-01
2.145052528565157546e-01
2.145210702318207652e-01
2.145368873125366171e-01
2.145527046878416277e-01
2.145685217685574797e-01
2.145843391438624903e-01
2.146001562245783423e-01
2.146159733052941665e-01
2.146317906805991771e-01
2.146476077613150568e-01
2.146634251366200674e-01
2.146792422173359194e-01
2.146950595926409022e-01
2.147108766733567542e-01
2.147266940486617925e-01
2.147425111293776723e-01
2.147583285046826274e-01
2.147741455853984793e-01
2.147899629607034899e-01
2.148057800414193141e-01
2.148215971221351939e-01
2.148374144974402045e-01
2.148532315781560564e-01
2.148690489534610670e-01
2.148848660341769468e-01
2.149006834094819296e-01
2.149165004901977261e-01
2.149323178655027644e-01
2.149481349462186441e-01
2.149639523215236270e-01
2.149797694022394789e-01
2.149955864829553587e-01
2.150114038582603415e-01
2.150272209389761935e-01
2.150430383142811763e-01
2.150588553949970283e-01
2.150746727703020389e-01
2.150904898510179186e-01
2.151063072263229292e-01
2.151221243070387812e-01
2.151379416823437640e-01
2.151537587630596160e-01
2.151695761383646543e-01
2.151853932190804786e-01
2.152012102997963305e-01
2.152170276751013134e-01
2.152328447558171931e-01
2.152486621311221759e-01
2.152644792118380557e-01
2.152802965871430663e-01
2.152961136678588627e-01
2.153119310431639011e-01
2.153277481238797531e-01
2.153435654991847914e-01
2.153593825799006434e-01
2.153751999552056262e-01
2.153910170359214782e-01
2.154068341166373579e-01
2.154226514919423408e-01
2.154384685726581927e-01
2.154542859479631756e-01
2.154701030286790553e-01
2.154859204039840381e-01
2.155017374846998623e-01
2.155175548600049007e-01
2.155333719407207527e-01
2.155491893160257633e-01
2.155650063967416152e-01
2.155808237720466536e-01
2.155966408527624778e-01
2.156124579334783298e-01
2.156282753087833404e-01
2.156440923894991923e-01
2.156599097648042029e-01
2.156757268455200272e-01
2.156915442208250655e-01
2.157073613015408897e-01
2.157231786768459558e-01
2.157389957575617523e-01
2.157548131328667629e-01
2.157706302135826149e-01
2.157864475888876254e-01
2.158022646696034497e-01
2.158180817503193294e-01
2.158338991256243122e-01
2.158497162063401920e-01
2.158655335816451748e-01
2.158813506623610545e-01
2.158971680376660374e-01
2.159129851183818893e-01
2.159288024936868722e-01
2.159446195744027797e-01
2.159604369497077625e-01
2.159762540304236145e-01
2.159920714057285973e-01
2.160078884864444770e-01
2.160237055671603290e-01
2.160395229424653118e-01
2.160553400231811638e-01
2.160711573984862022e-01
2.160869744792020541e-01
2.161027918545070925e-01
2.161186089352229445e-01
2.161344263105278996e-01
2.161502433912437515e-01
2.161660607665487344e-01
2.161818778472646141e-01
2.161976952225695969e-01
2.162135123032854489e-01
2.162293293840013564e-01
2.162451467593063670e-01
2.162609638400222190e-01
2.162767812153272018e-01
2.162925982960430538e-01
2.163084156713480644e-01
2.163242327520638886e-01
2.163400501273688992e-01
2.163558672080847234e-01
2.163716845833897617e-01
2.163875016641056137e-01
2.164033190394106521e-01
2.164191361201264763e-01
2.164349532008423560e-01
2.164507705761473388e-01
2.164665876568631631e-01
2.164824050321682014e-01
2.164982221128840811e-01
2.165140394881890640e-01
2.165298565689049159e-01
2.165456739442098988e-01
2.165614910249257508e-01
2.165773084002307614e-01
2.165931254809466133e-01
2.166089428562516517e-01
2.166247599369674759e-01
2.166405770176833556e-01
2.166563943929883385e-01
2.166722114737042182e-01
2.166880288490092288e-01
2.167038459297250808e-01
2.167196633050300636e-01
2.167354803857458878e-01
2.167512977610509262e-01
2.167671148417667504e-01
2.167829322170718165e-01
2.167987492977876129e-01
2.168145666730926235e-01
2.168303837538084755e-01
2.168462008345243830e-01
2.168620182098293381e-01
2.168778352905451901e-01
2.168936526658502284e-01
2.169094697465660249e-01
2.169252868272819046e-01
2.169411044971760183e-01
2.169569215778919258e-01
2.169727386586077222e-01
2.169885557393236297e-01
2.170043734092177434e-01
2.170201904899336509e-01
2.170360075706495029e-01
2.170518246513653271e-01
2.170676417320812068e-01
2.170834594019753483e-01
2.170992764826912280e-01
2.171150935634070522e-01
2.171309106441229042e-01
2.171467283140171012e-01
2.171625453947329254e-01
2.171783624754487774e-01
2.171941795561646016e-01
2.172099972260587430e-01
2.172258143067746228e-01
2.172416313874904747e-01
2.172574484682063267e-01
2.172732655489221787e-01
2.172890832188163479e-01
2.173049002995321999e-01
2.173207173802480241e-01
2.173365344609639316e-01
2.173523521308580453e-01
2.173681692115738973e-01
2.173839862922897492e-01
2.173998033730055734e-01
2.174156210428997427e-01
2.174314381236156501e-01
2.174472552043314744e-01
2.174630722850472986e-01
2.174788893657631783e-01
2.174947070356573475e-01
2.175105241163731995e-01
2.175263411970890237e-01
2.175421582778048757e-01
2.175579759476990727e-01
2.175737930284149246e-01
2.175896101091307488e-01
2.176054271898466008e-01
2.176212448597407423e-01
2.176370619404566220e-01
2.176528790211724740e-01
2.176686961018882982e-01
2.176845131826041779e-01
2.177003308524983749e-01
2.177161479332141714e-01
2.177319650139300511e-01
2.177477820946459031e-01
2.177635997645400445e-01
2.177794168452558965e-01
2.177952339259717485e-01
2.178110510066876004e-01
2.178268686765817419e-01
2.178426857572975939e-01
2.178585028380134736e-01
2.178743199187293256e-01
2.178901369994451775e-01
2.179059546693393468e-01
2.179217717500551710e-01
2.179375888307710507e-01
2.179534059114868749e-01
2.179692235813810441e-01
2.179850406620969239e-01
2.180008577428127481e-01
2.180166748235286278e-01
2.180324919042444798e-01
2.180483095741386212e-01
2.180641266548544732e-01
2.180799437355703529e-01
2.180957608162861494e-01
2.181115784861803186e-01
2.181273955668961706e-01
2.181432126476120503e-01
2.181590297283279023e-01
2.181748473982220160e-01
2.181906644789379512e-01
2.182064815596537755e-01
2.182222986403696552e-01
2.182381157210854794e-01
2.182539333909796209e-01
2.182697504716955006e-01
2.182855675524113248e-01
2.183013846331272045e-01
2.183172023030213182e-01
2.183330193837371980e-01
2.183488364644530222e-01
2.183646535451689297e-01
2.183804712150630711e-01
2.183962882957788953e-01
2.184121053764947751e-01
2.184279224572106270e-01
2.184437395379264790e-01
2.184595572078206205e-01
2.184753742885364725e-01
2.184911913692523244e-01
2.185070084499681764e-01
2.185228261198623456e-01
2.185386432005781976e-01
2.185544602812940496e-01
2.185702773620098738e-01
2.185860950319040708e-01
2.186019121126199227e-01
2.186177291933357747e-01
2.186335462740515989e-01
2.186493633547674786e-01
2.186651810246616201e-01
2.186809981053774998e-01
2.186968151860933240e-01
2.187126322668091760e-01
2.187284499367033730e-01
2.187442670174191417e-01
2.187600840981350214e-01
2.187759011788508734e-01
2.187917188487450704e-01
2.188075359294608946e-01
2.188233530101767743e-01
2.188391700908925985e-01
2.188549871716084505e-01
2.188708048415025920e-01
2.188866219222184994e-01
2.189024390029342959e-01
2.189182560836501756e-01
2.189340737535443449e-01
2.189498908342601691e-01
2.189657079149760210e-01
2.189815249956919285e-01
2.189973426655860700e-01
2.190131597463018942e-01
2.190289768270177462e-01
2.190447939077335981e-01
2.190606109884494779e-01
2.190764286583436471e-01
2.190922457390594713e-01
2.191080628197753233e-01
2.191238799004911753e-01
2.191396975703853167e-01
2.191555146511011687e-01
2.191713317318170484e-01
2.191871488125329004e-01
2.192029664824270418e-01
2.192187835631429216e-01
2.192346006438587458e-01
2.192504177245746255e-01
2.192662348052904775e-01
2.192820524751846190e-01
2.192978695559004709e-01
2.193136866366163229e-01
2.193295037173321749e-01
2.193453213872263441e-01
2.193611384679421961e-01
2.193769555486580480e-01
2.193927726293739000e-01
2.194085902992680415e-01
2.194244073799838934e-01
2.194402244606997454e-01
2.194560415414155974e-01
2.194718586221314771e-01
2.194876762920256186e-01
2.195034933727414705e-01
2.195193104534573503e-01
2.195351275341732022e-01
2.195509452040673160e-01
2.195667622847831679e-01
2.195825793654990199e-01
2.195983964462149274e-01
2.196142141161090688e-01
2.196300311968248931e-01
2.196458482775407450e-01
2.196616653582566248e-01
2.196774824389724490e-01
2.196933001088666182e-01
2.197091171895824702e-01
2.197249342702983221e-01
2.197407513510142019e-01
2.197565690209083156e-01
2.197723861016241675e-01
2.197882031823400195e-01
2.198040202630558992e-01
2.198174403183499881e-01
2.198296576761636922e-01
2.198418750339774519e-01
2.198540923917911838e-01
2.198663097496048879e-01
2.198785275625090019e-01
2.198907449203227615e-01
2.199029622781365212e-01
2.199151796359502253e-01
2.199273974488543670e-01
2.199396148066680712e-01
2.199518321644817753e-01
2.199640495222955072e-01
2.199762673351996767e-01
2.199884846930133808e-01
2.200007020508271405e-01
2.200129194086408446e-01
2.200251367664545488e-01
2.200373545793586905e-01
2.200495719371724501e-01
2.200617892949861543e-01
2.200740066527998584e-01
2.200862244657040279e-01
2.200984418235177320e-01
2.201106591813314639e-01
2.201228765391451958e-01
2.201350943520493653e-01
2.201473117098630694e-01
2.201595290676768013e-01
2.201717464254905054e-01
2.201839637833042096e-01
2.201961815962083790e-01
2.202083989540221109e-01
2.202206163118357873e-01
2.202328336696495192e-01
2.202450514825536887e-01
2.202572688403674206e-01
2.202694861981811247e-01
2.202817035559948289e-01
2.202939213688990261e-01
2.203061387267127302e-01
2.203183560845264621e-01
2.203305734423401663e-01
2.203427908001538704e-01
2.203550086130580676e-01
2.203672259708717718e-01
2.203794433286854759e-01
2.203916606864991801e-01
2.204038784994033495e-01
2.204160958572171092e-01
2.204283132150307856e-01
2.204405305728444897e-01
2.204527483857486869e-01
2.204649657435623911e-01
2.204771831013761507e-01
2.204894004591897994e-01
2.205016178170035590e-01
2.205138356299077285e-01
2.205260529877214326e-01
2.205382703455351368e-01
2.205504877033488409e-01
2.205627055162530381e-01
2.205749228740667423e-01
2.205871402318804742e-01
2.205993575896941783e-01
2.206115754025983478e-01
2.206237927604120796e-01
2.206360101182257560e-01
2.206482274760394879e-01
2.206604448338532198e-01
2.206726626467573893e-01
2.206848800045711212e-01
2.206970973623847976e-01
2.207093147201985572e-01
2.207215325331026989e-01
2.207337498909164031e-01
2.207459672487301350e-01
2.207581846065438391e-01
2.207704024194479808e-01
2.207826197772617405e-01
2.207948371350754446e-01
2.208070544928892043e-01
2.208192718507028807e-01
2.208314896636070501e-01
2.208437070214207820e-01
2.208559243792345139e-01
2.208681417370482181e-01
2.208803595499523598e-01
2.208925769077660639e-01
2.209047942655798236e-01
2.209170116233935277e-01
2.209292294362976694e-01
2.209414467941113736e-01
2.209536641519251055e-01
2.209658815097388374e-01
2.209780988675525693e-01
2.209903166804567110e-01
2.210025340382704429e-01
2.210147513960841748e-01
2.210269687538978789e-01
2.210391865668020484e-01
2.210514039246157525e-01
2.210636212824294844e-01
2.210758386402431885e-01
2.210880564531473302e-01
2.211002738109610621e-01
2.211124911687747663e-01
2.211247085265884704e-01
2.211369258844022578e-01
2.211491436973063995e-01
2.211613610551201314e-01
2.211735784129338356e-01
2.211857957707475675e-01
2.211980135836516814e-01
2.212102309414654411e-01
2.212224482992791452e-01
2.212346656570928494e-01
2.212468834699970188e-01
2.212591008278107230e-01
2.212713181856244549e-01
2.212835355434381868e-01
2.212957529012519187e-01
2.213079707141560326e-01
2.213201880719697645e-01
2.213324054297835242e-01
2.213446227875972006e-01
2.213568406005013700e-01
2.213690579583151019e-01
2.213812753161287783e-01
2.213934926739425380e-01
2.214057100317562421e-01
2.214179273895699462e-01
2.214301447473837059e-01
2.214423630153782574e-01
2.214545803731920171e-01
2.214667977310057490e-01
2.214790150888194531e-01
2.214912324466331850e-01
2.215034498044468891e-01
2.215156671622605933e-01
2.215278845200742974e-01
2.215401027880689044e-01
2.215523201458826363e-01
2.215645375036963682e-01
2.215767548615100446e-01
2.215889722193238043e-01
2.216011895771374807e-01
2.216134069349512403e-01
2.216256242927649445e-01
2.216378416505786486e-01
2.216500599185732556e-01
2.216622772763870153e-01
2.216744946342006917e-01
2.216867119920144236e-01
2.216989293498281277e-01
2.217111467076418596e-01
2.217233640654555915e-01
2.217355814232693234e-01
2.217477987810830553e-01
2.217600170490776346e-01
2.217722344068913387e-01
2.217844517647050706e-01
2.217966691225187748e-01
2.218088864803324789e-01
2.218211038381462108e-01
2.218333211959599427e-01
2.218455385537736746e-01
2.218577568217682539e-01
2.218699741795819858e-01
2.218821915373956899e-01
2.218944088952093940e-01
2.219066262530231259e-01
2.219188436108368578e-01
2.219310609686505620e-01
2.219432783264642939e-01
2.219554956842780258e-01
2.219677139522726050e-01
2.219799313100863092e-01
2.219921486679000133e-01
2.220043660257137730e-01
2.220165833835274771e-01
2.220288007413412090e-01
2.220410180991549409e-01
2.220532354569686451e-01
2.220654528147823770e-01
2.220776710827769562e-01
2.220898884405906881e-01
2.221021057984043923e-01
2.221143231562180964e-01
2.221265405140318006e-01
2.221387578718455602e-01
2.221509752296592921e-01
2.221631925874729963e-01
2.221754108554675478e-01
2.221876282132813074e-01
2.221998455710950116e-01
2.222120629289087435e-01
2.222242802867224754e-01
2.222364976445361795e-01
2.222487150023499114e-01
2.222609323601636433e-01
2.222731497179773474e-01
2.222853679859718989e-01
2.222975853437856308e-01
2.223098027015993627e-01
2.223220200594130669e-01
2.223342374172268265e-01
2.223464547750405029e-01
2.223586721328542626e-01
2.223708894906679945e-01
2.223831068484816709e-01
2.223953251164762779e-01
2.224075424742900098e-01
2.224197598321037417e-01
2.224319771899174736e-01
2.224441945477311777e-01
2.224564119055448819e-01
2.224686292633586138e-01
2.224808466211723457e-01
2.224930648891669249e-01
2.225052822469806291e-01
2.225174996047943610e-01
2.225297169626080929e-01
2.225419343204217970e-01
2.225541516782355012e-01
2.225663690360492331e-01
2.225785863938629650e-01
2.225908037516766691e-01
2.226030220196712484e-01
2.226152393774850080e-01
2.226274567352987122e-01
2.226396740931124163e-01
2.226518914509261482e-01
2.226641088087398801e-01
2.226763261665536120e-01
2.226885435243672884e-01
2.227007608821810203e-01
2.227129791501756273e-01
2.227251965079893314e-01
2.227374138658030633e-01
2.227496312236167952e-01
2.227618485814304994e-01
2.227740659392442035e-01
2.227862832970579354e-01
2.227985006548716673e-01
2.228107189228662466e-01
2.228229362806799507e-01
2.228351536384937104e-01
2.228473709963074145e-01
2.228595883541211187e-01
2.228718057119348783e-01
2.228840230697485547e-01
2.228962404275622866e-01
2.229084577853760185e-01
2.229206760533706255e-01
2.229328934111843297e-01
2.229451107689980616e-01
2.229573281268117657e-01
2.229695454846254421e-01
2.229817628424392018e-01
2.229939802002529059e-01
2.230061975580666378e-01
2.230184149158803697e-01
2.230306331838749767e-01
2.230428505416887086e-01
2.230550678995023572e-01
2.230672852573161169e-01
2.230795026151298488e-01
2.230917199729435529e-01
2.231039373307572848e-01
2.231161546885710167e-01
2.231283720463847486e-01
2.231405903143793279e-01
2.231528076721930320e-01
2.231650250300067362e-01
2.231772423878204681e-01
2.231894597456342000e-01
2.232016771034479041e-01
2.232138944612616638e-01
2.232261118190753679e-01
2.232383300870699472e-01
2.232505474448836791e-01
2.232627648026973832e-01
2.232749821605110596e-01
2.232871995183248193e-01
2.232994168761385512e-01
2.233116342339522553e-01
2.233238515917659872e-01
2.233360689495796914e-01
2.233482872175742984e-01
2.233605045753880303e-01
2.233727219332017344e-01
2.233849392910154386e-01
2.233971566488291705e-01
2.234093740066429024e-01
2.234215913644566065e-01
2.234338087222703384e-01
2.234460260800840703e-01
2.234582443480786496e-01
2.234704617058923537e-01
2.234826790637060856e-01
2.234948964215198175e-01
2.235071137793335216e-01
2.235193311371472535e-01
2.235315484949609854e-01
2.235437658527746896e-01
2.235559841207692688e-01
2.235682014785830007e-01
2.235804188363967326e-01
2.235926361942104368e-01
2.236048535520241409e-01
2.236170709098379006e-01
2.236292882676516047e-01
2.236415056254653366e-01
2.236537229832790130e-01
2.236659412512735923e-01
2.236781586090873519e-01
2.236903759669010838e-01
2.237025933247147602e-01
2.237148106825285199e-01
2.237270280403422240e-01
2.237392453981559837e-01
2.237514627559696601e-01
2.237636801137833642e-01
2.237758983817779712e-01
2.237881157395917031e-01
2.238003330974054073e-01
2.238125504552191392e-01
2.238247678130328433e-01
2.238369851708466030e-01
2.238492025286603071e-01
2.238614198864740112e-01
2.238736381544686183e-01
2.238858555122823502e-01
2.238980728700960265e-01
2.239102902279097862e-01
2.239225075857235181e-01
2.239347249435372222e-01
2.239469423013509541e-01
2.239591596591646860e-01
2.239713770169783902e-01
2.239835952849729694e-01
2.239958126427867013e-01
2.240080300006004055e-01
2.240202473584141374e-01
2.240324647162278415e-01
2.240446820740415734e-01
2.240568994318552776e-01
2.240691167896690095e-01
2.240813341474827136e-01
2.240935524154772929e-01
2.241057697732910525e-01
2.241179871311047567e-01
2.241302044889184886e-01
2.241424218467322205e-01
2.241546392045459524e-01
2.241668565623596288e-01
2.241790739201733329e-01
2.241912921881679677e-01
2.242035095459816718e-01
2.242157269037953760e-01
2.242279442616091079e-01
2.242401616194228398e-01
2.242523789772365439e-01
2.242645963350502758e-01
2.242768136928639799e-01
2.242890310506777396e-01
2.243012493186722911e-01
2.243134666764860508e-01
2.243256840342997271e-01
2.243379013921134590e-01
2.243501187499271632e-01
2.243623361077408951e-01
2.243745534655546270e-01
2.243867708233683311e-01
2.243989881811820630e-01
2.244112064491766700e-01
2.244234238069904019e-01
2.244356411648040783e-01
2.244478585226178380e-01
2.244600758804315421e-01
2.244722932382452463e-01
2.244845105960590059e-01
2.244967279538727101e-01
2.245089462218672616e-01
2.245211635796809935e-01
2.245333809374946976e-01
2.245455982953084018e-01
2.245578156531221614e-01
2.245700330109358656e-01
2.245822503687496252e-01
2.245944677265633294e-01
2.246066850843770335e-01
2.246189033523716405e-01
2.246311207101853724e-01
2.246433380679991043e-01
2.246555554258127807e-01
2.246677727836265126e-01
2.246799901414402445e-01
2.246922074992539764e-01
2.247044248570676805e-01
2.247166422148813847e-01
2.247288604828759917e-01
2.247410778406896958e-01
2.247532951985034277e-01
2.247655125563171596e-01
2.247777299141308638e-01
2.247899472719445957e-01
2.248021646297582721e-01
2.248143819875720317e-01
2.248266002555666110e-01
2.248388176133803429e-01
2.248510349711940748e-01
2.248632523290077789e-01
2.248754696868215108e-01
2.248876870446352150e-01
2.248999044024489469e-01
2.249121217602626510e-01
2.249243391180763829e-01
2.249365573860709899e-01
2.249487747438846941e-01
2.249609921016983982e-01
2.249732094595121579e-01
2.249854268173258620e-01
2.249976441751395939e-01
2.250098615329532981e-01
2.250220788907670022e-01
2.250342962485807341e-01
2.250465145165753134e-01
2.250587318743890175e-01
2.250709492322027772e-01
2.250831665900164813e-01
2.250953839478302132e-01
2.251076013056439451e-01
2.251198186634576492e-01
2.251320360212713534e-01
2.251442542892659604e-01
2.251564716470796645e-01
2.251686890048934242e-01
2.251809063627071006e-01
2.251931237205208602e-01
2.252053410783345644e-01
2.252175584361482963e-01
2.252297757939620004e-01
2.252419931517757046e-01
2.252542114197703116e-01
2.252664287775840157e-01
2.252786461353977476e-01
2.252908634932114795e-01
2.253030808510251837e-01
2.253152982088389156e-01
2.253275155666526197e-01
2.253397329244663516e-01
2.253519502822800558e-01
2.253641685502746628e-01
2.253763859080883669e-01
2.253886032659020988e-01
2.254008206237158585e-01
2.254130379815295071e-01
2.254252553393432668e-01
2.254374726971569987e-01
2.254496900549707028e-01
2.254619083229653098e-01
2.254741256807790140e-01
2.254863430385927459e-01
2.254985603964064500e-01
2.255107777542201541e-01
2.255229951120338860e-01
2.255352124698475902e-01
2.255474298276613498e-01
2.255596471854750540e-01
2.255718654534696332e-01
2.255840828112833929e-01
2.255963001690970970e-01
2.256085175269108289e-01
2.256207348847245053e-01
2.256329522425382650e-01
2.256451696003519691e-01
2.256573869581656733e-01
2.256696043159794329e-01
2.256818225839739844e-01
2.256940399417877163e-01
2.257062572996014205e-01
2.257184746574151801e-01
2.257306920152288843e-01
2.257429093730425884e-01
2.257551267308563203e-01
2.257673440886700522e-01
2.257795623566646315e-01
2.257917797144783634e-01
2.258039970722920675e-01
2.258162144301057439e-01
2.258284317879195036e-01
2.258406491457332355e-01
2.258528665035469396e-01
2.258650838613606437e-01
2.258773012191744034e-01
2.258895194871690104e-01
2.259017368449827146e-01
2.259139542027964187e-01
2.259261715606101228e-01
2.259383889184238547e-01
2.259506062762375866e-01
2.259628236340512908e-01
2.259750409918650504e-01
2.259872583496787546e-01
2.259994766176733338e-01
2.260116939754870380e-01
2.260239113333007699e-01
2.260361286911144740e-01
2.260483460489282059e-01
2.260605634067419378e-01
2.260727807645556697e-01
2.260849981223693739e-01
2.260972163903639531e-01
2.261094337481776850e-01
2.261216511059913892e-01
2.261338684638051211e-01
2.261460858216188252e-01
2.261583031794325849e-01
2.261705205372462890e-01
2.261827378950600209e-01
2.261949552528736973e-01
2.262071735208683321e-01
2.262193908786820085e-01
2.262316082364957404e-01
2.262438255943095000e-01
2.262560429521231764e-01
2.262682603099369083e-01
2.262804776677506680e-01
2.262926950255643721e-01
2.263049123833780762e-01
2.263171306513726555e-01
2.263293480091863874e-01
2.263415653670001193e-01
2.263537827248138234e-01
2.263660000826275553e-01
2.263782174404412872e-01
2.263904347982549914e-01
2.264026521560687233e-01
2.264148695138823997e-01
2.264270877818770067e-01
2.264393051396907386e-01
2.264515224975044705e-01
2.264637398553181469e-01
2.264759572131319065e-01
2.264881745709456107e-01
2.265003919287593148e-01
2.265126092865730467e-01
2.265248275545676537e-01
2.265370449123813579e-01
2.265492622701951175e-01
2.265614796280088217e-01
2.265736969858225536e-01
2.265859143436362300e-01
2.265981317014499896e-01
2.266103490592636938e-01
2.266225664170773979e-01
2.266347846850720049e-01
2.266470020428857368e-01
2.266592194006994410e-01
2.266714367585131729e-01
2.266836541163268770e-01
2.266958714741405811e-01
2.267080888319543408e-01
2.267203061897680449e-01
2.267325235475817768e-01
2.267447418155763561e-01
2.267569591733900880e-01
2.267691765312038199e-01
2.267813938890175240e-01
2.267936112468312282e-01
2.268058286046449878e-01
2.268180459624586642e-01
2.268302633202723961e-01
2.268424815882670031e-01
2.268546989460807073e-01
2.268669163038944392e-01
2.268791336617081711e-01
2.268913510195218475e-01
2.269035683773355794e-01
2.269157857351493113e-01
2.269280030929630154e-01
2.269402204507767473e-01
2.269524387187713543e-01
2.269646560765850585e-01
2.269768734343987626e-01
2.269890907922124945e-01
2.270013081500262264e-01
2.270135255078399306e-01
2.270257428656536625e-01
2.270379602234673944e-01
2.270501775812810985e-01
2.270623958492756778e-01
2.270746132070894374e-01
2.270868305649031416e-01
2.270990479227168457e-01
2.271112652805305776e-01
2.271234826383442817e-01
2.271356999961580136e-01
2.271479173539717178e-01
2.271601356219663248e-01
2.271723529797800567e-01
2.271845703375937608e-01
2.271967876954074927e-01
2.272090050532211969e-01
2.272212224110349010e-01
2.272334397688486329e-01
2.272456571266623926e-01
2.272578744844760967e-01
2.272700927524706760e-01
2.272823101102843524e-01
2.272945274680981120e-01
2.273067448259118162e-01
2.273189621837255758e-01
2.273311795415392800e-01
2.273433968993530119e-01
2.273556142571667160e-01
2.273678316149804202e-01
2.273800498829749994e-01
2.273922672407887591e-01
2.274044845986024632e-01
2.274167019564161951e-01
2.274289193142298993e-01
2.274411366720436312e-01
2.274533540298573631e-01
2.274655713876710672e-01
2.274777896556656742e-01
2.274900070134793784e-01
2.275022243712931103e-01
2.275144417291068422e-01
2.275266590869205463e-01
2.275388764447342504e-01
2.275510938025479546e-01
2.275633111603617142e-01
2.275755285181754184e-01
2.275877467861699976e-01
2.275999641439837295e-01
2.276121815017974614e-01
2.276243988596111933e-01
2.276366162174248975e-01
2.276488335752386016e-01
2.276610509330523058e-01
2.276732682908660654e-01
2.276854856486797696e-01
2.276977039166743488e-01
2.277099212744880807e-01
2.277221386323017849e-01
2.277343559901155445e-01
2.277465733479292487e-01
2.277587907057429528e-01
2.277710080635566847e-01
2.277832254213703889e-01
2.277954436893649959e-01
2.278076610471787278e-01
2.278198784049924319e-01
2.278320957628061638e-01
2.278443131206198957e-01
2.278565304784335999e-01
2.278687478362473040e-01
2.278809651940610359e-01
2.278931825518747678e-01
2.279054008198693748e-01
2.279176181776830790e-01
2.279298355354967831e-01
2.279420528933105150e-01
2.279542702511242191e-01
2.279664876089379510e-01
2.279787049667516552e-01
2.279909223245653593e-01
2.280031396823791190e-01
2.280153579503736982e-01
2.280275753081874301e-01
2.280397926660011620e-01
2.280520100238148384e-01
2.280642273816285981e-01
2.280764447394423022e-01
2.280886620972560341e-01
2.281008794550697383e-01
2.281130977230643453e-01
2.281253150808780772e-01
2.281375324386917813e-01
2.281497497965054855e-01
2.281619671543191896e-01
2.281741845121329215e-01
2.281864018699466534e-01
2.281986192277603576e-01
2.282108365855740895e-01
2.282230548535686687e-01
2.282352722113824006e-01
2.282474895691961325e-01
2.282597069270098089e-01
2.282719242848235408e-01
2.282841416426372727e-01
2.282963590004510046e-01
2.283085763582647087e-01
2.283207937160784684e-01
2.283330119840730199e-01
2.283452293418867518e-01
2.283574466997004837e-01
2.283696640575141878e-01
2.283818814153279197e-01
2.283940987731416516e-01
2.284063161309553558e-01
2.284185334887690599e-01
2.284307517567636669e-01
2.284429691145773711e-01
2.284551864723910752e-01
2.284674038302048071e-01
2.284796211880185668e-01
2.284918385458322709e-01
2.285040559036459751e-01
2.285162732614597347e-01
2.285284906192734389e-01
2.285407088872680181e-01
2.285529262450817500e-01
2.285651436028954819e-01
2.285773609607091861e-01
2.285895783185228902e-01
2.286017956763366221e-01
2.286140130341503540e-01
2.286262303919640582e-01
2.286384477497777623e-01
2.286506660177723693e-01
2.286628833755861012e-01
2.286751007333998331e-01
2.286873180912135095e-01
2.286995354490272692e-01
2.287117528068409733e-01
2.287239701646546775e-01
2.287361875224683816e-01
2.287484057904630164e-01
2.287606231482767205e-01
2.287728405060904247e-01
2.287850578639041565e-01
2.287972752217179162e-01
2.288094925795315926e-01
2.288217099373453522e-01
2.288339272951590564e-01
2.288461446529727605e-01
2.288583629209673398e-01
2.288705802787810994e-01
2.288827976365947758e-01
2.288950149944085077e-01
2.289072323522222396e-01
2.289194497100359715e-01
2.289316670678496757e-01
2.289438844256634076e-01
2.289561017834770840e-01
2.289683200514717187e-01
2.289805374092854229e-01
2.289927547670991270e-01
2.290049721249128867e-01
2.290171894827265908e-01
2.290294077507211701e-01
2.290416241983540269e-01
2.290538424663486061e-01
2.290660589139814629e-01
2.290782771819760422e-01
2.290904936296089267e-01
2.291027118976035060e-01
2.291149283452363350e-01
2.291271466132309698e-01
2.291393648812255490e-01
2.291515813288583781e-01
2.291637995968529573e-01
2.291760160444858141e-01
2.291882343124803934e-01
2.292004507601132779e-01
2.292126690281078571e-01
2.292248872961024364e-01
2.292371037437352932e-01
2.292493220117298725e-01
2.292615384593627292e-01
2.292737567273573085e-01
2.292859731749901653e-01
2.292981914429848000e-01
2.293104078906176291e-01
2.293226261586122083e-01
2.293348444266067876e-01
2.293470608742396166e-01
2.293592791422342236e-01
2.293714955898670804e-01
2.293837138578616597e-01
2.293959303054945165e-01
2.294081485734891235e-01
2.294203650211219525e-01
2.294325832891165595e-01
2.294448015571111110e-01
2.294570180047439956e-01
2.294692362727385748e-01
2.294814527203714316e-01
2.294936709883660386e-01
2.295058874359988677e-01
2.295181057039934469e-01
2.295303221516263315e-01
2.295425404196209107e-01
2.295547586876154900e-01
2.295669751352483468e-01
2.295791934032428983e-01
2.295914098508757828e-01
2.296036281188703898e-01
2.296158445665032466e-01
2.296280628344977981e-01
2.296402792821306549e-01
2.296524975501252341e-01
2.296647158181198412e-01
2.296769322657526979e-01
2.296891505337473049e-01
2.297013669813801340e-01
2.297135852493747132e-01
2.297258016970075700e-01
2.297380199650021770e-01
2.297502364126350061e-01
2.297624546806296131e-01
2.297746729486241923e-01
2.297868893962570491e-01
2.297991076642516561e-01
2.298113241118844852e-01
2.298235423798790644e-01
2.298357588275119212e-01
2.298479770955065282e-01
2.298601935431393573e-01
2.298724118111339643e-01
2.298846300791285713e-01
2.298968465267614003e-01
2.299090647947559796e-01
2.299212812423888364e-01
2.299334995103834156e-01
2.299457159580162724e-01
2.299579342260108517e-01
2.299701524940054587e-01
2.299823689416383155e-01
2.299945872096328947e-01
2.300068036572657515e-01
2.300190219252603585e-01
2.300312383728931875e-01
2.300434566408877668e-01
2.300556730885206513e-01
2.300678913565152306e-01
2.300801096245098099e-01
2.300923260721426666e-01
2.301045443401372181e-01
2.301167607877701027e-01
2.301289790557647374e-01
2.301411955033975387e-01
2.301534137713921457e-01
2.301656302190249748e-01
2.301778484870195818e-01
2.301900667550141888e-01
2.302022832026470178e-01
2.302145014706415971e-01
2.302267179182744816e-01
2.302389361862690331e-01
2.302511526339018899e-01
2.302633709018964692e-01
2.302755873495293260e-01
2.302878056175239330e-01
2.303000238855185400e-01
2.303122403331513690e-01
2.303244586011459483e-01
2.303366750487788051e-01
2.303488933167733843e-01
2.303611097644062411e-01
2.303733280324008481e-01
2.303855444800337327e-01
2.303977627480282842e-01
2.304099810160228912e-01
2.304221974636557202e-01
2.304344157316502995e-01
2.304466321792831562e-01
2.304588504472777633e-01
2.304710668949105923e-01
2.304832851629052271e-01
2.304955016105380283e-01
2.305077198785326353e-01
2.305199381465272146e-01
2.305321545941600436e-01
2.305443728621546784e-01
2.305565893097875074e-01
2.305688075777821144e-01
2.305810240254149712e-01
2.305932422934095505e-01
2.306054605614041297e-01
2.306176770090369588e-01
2.306298952770315658e-01
2.306421117246644226e-01
2.306543299926590018e-01
2.306665464402918864e-01
2.306787647082864934e-01
2.306909811559192947e-01
2.307031994239139294e-01
2.307154176919084809e-01
2.307276341395413100e-01
2.307398524075359170e-01
2.307520688551687738e-01
2.307642871231633808e-01
2.307765035707962098e-01
2.307887218387907891e-01
2.308009382864236458e-01
2.308131565544182251e-01
2.308253748224128321e-01
2.308375912700456889e-01
2.308498095380402959e-01
2.308620259856731249e-01
2.308742442536677597e-01
2.308864607013005610e-01
2.308986789692951680e-01
2.309108954169279970e-01
2.309231136849225763e-01
2.309353319529171833e-01
2.309475484005500678e-01
2.309597666685446193e-01
2.309719831161774761e-01
2.309842013841720831e-01
2.309964178318049399e-01
2.310086360997995192e-01
2.310208525474323760e-01
2.310330708154269275e-01
2.310452890834215345e-01
2.310575055310543913e-01
2.310697237990489983e-01
2.310819402466818273e-01
2.310941585146764343e-01
2.311063749623092634e-01
2.311185932303038704e-01
2.311308096779366994e-01
2.311430279459313064e-01
2.311552462139258857e-01
2.311674626615587425e-01
2.311796809295533217e-01
2.311918973771861507e-01
2.312041156451807855e-01
2.312163320928136145e-01
2.312285503608081938e-01
2.312407686288028008e-01
2.312529850764356576e-01
2.312652033444302646e-01
2.312774197920631214e-01
2.312896380600576729e-01
2.313018545076905297e-01
2.313140727756851089e-01
2.313262892233179380e-01
2.313385074913125450e-01
2.313507257593071798e-01
2.313629422069400088e-01
2.313751604749345603e-01
2.313873769225674726e-01
2.313995951905620241e-01
2.314118116381949086e-01
2.314240299061894879e-01
2.314362463538223169e-01
2.314484646218168962e-01
2.314606828898115309e-01
2.314728993374443600e-01
2.314851176054389392e-01
2.314973340530718238e-01
2.315095523210663475e-01
2.315217687686992321e-01
2.315339870366938113e-01
2.315462034843266959e-01
2.315584217523212751e-01
2.315706400203158821e-01
2.315828564679487112e-01
2.315950747359433182e-01
2.316072911835761194e-01
2.316195094515707542e-01
2.316317258992036110e-01
2.316439441671981903e-01
2.316561606148310470e-01
2.316683788828256541e-01
2.316805971508202333e-01
2.316928135984530623e-01
2.317050318664476416e-01
2.317172483140804984e-01
2.317294665820751054e-01
2.317416830297079344e-01
2.317539012977025414e-01
2.317661177453353705e-01
2.317783360133299775e-01
2.317905542813245567e-01
2.318027707289574413e-01
2.318149889969519928e-01
2.318272054445848496e-01
2.318394237125794288e-01
2.318516401602123134e-01
2.318638584282068926e-01
2.318760766962014719e-01
2.318882931438343287e-01
2.319005114118289079e-01
2.319127278594617647e-01
2.319249461274563717e-01
2.319371625750892008e-01
2.319493808430838078e-01
2.319615972907166646e-01
2.319738155587112438e-01
2.319860338267058231e-01
2.319982502743386521e-01
2.320104685423332869e-01
2.320226849899661159e-01
2.320349032579606952e-01
2.320471197055935519e-01
2.320593379735881590e-01
2.320715544212210157e-01
2.320837726892155672e-01
2.320959909572102020e-01
2.321082074048430033e-01
2.321204256728376103e-01
2.321326421204704948e-01
2.321448603884650741e-01
2.321570768360979031e-01
2.321692951040925101e-01
2.321815115517253669e-01
2.321937298197199462e-01
2.322059480877145532e-01
2.322181645353473822e-01
2.322303828033419615e-01
2.322425992509748183e-01
2.322548175189693975e-01
2.322670339666022543e-01
2.322792522345968613e-01
2.322914686822296904e-01
2.323036869502242974e-01
2.323159052182188766e-01
2.323281216658517334e-01
2.323403399338463404e-01
2.323525563814791695e-01
2.323647746494737487e-01
2.323769910971066333e-01
2.323892093651012125e-01
2.324014258127340415e-01
2.324136440807286486e-01
2.324258623487232278e-01
2.324380787963560846e-01
2.324502970643506639e-01
2.324625135119835484e-01
2.324747317799781277e-01
2.324869482276109567e-01
2.324991664956055637e-01
2.325113829432384205e-01
2.325236012112329997e-01
2.325358194792275790e-01
2.325480359268604358e-01
2.325602541948550150e-01
2.325724706424878718e-01
2.325846889104824511e-01
2.325969053581153079e-01
2.326091236261099149e-01
2.326213418941045219e-01
2.326335583417373787e-01
2.326457766097319579e-01
2.326579930573648147e-01
2.326702113253593940e-01
2.326824277729922508e-01
2.326946460409868300e-01
2.327068624886196868e-01
2.327190807566142383e-01
2.327312990246088453e-01
2.327435154722417021e-01
2.327557337402363091e-01
2.327679501878691104e-01
2.327801684558637174e-01
2.327923849034965742e-01
2.328046031714911812e-01
2.328168196191240380e-01
2.328290378871186173e-01
2.328412561551131965e-01
2.328534726027460811e-01
2.328656908707406326e-01
2.328779073183734893e-01
2.328901255863680686e-01
2.329023420340009254e-01
2.329145603019955324e-01
2.329267767496283892e-01
2.329389950176229684e-01
2.329512132856175477e-01
2.329634297332504045e-01
2.329756480012450115e-01
2.329878644488778405e-01
2.330000827168724198e-01
2.330122991645052766e-01
2.330245174324998836e-01
2.330367338801327404e-01
2.330489521481273196e-01
2.330611704161218989e-01
2.330733868637547557e-01
2.330856051317493627e-01
2.330978215793822195e-01
2.331100398473767710e-01
2.331222562950096555e-01
2.331344745630042348e-01
2.331466910106370916e-01
2.331589092786316708e-01
2.331711275466262501e-01
2.331833439942591069e-01
2.331955622622536861e-01
2.332077787098865429e-01
2.332199969778811499e-01
2.332322134255139789e-01
2.332444316935085582e-01
2.332566499615031652e-01
2.332688664091360220e-01
2.332810846771306290e-01
2.332933011247634580e-01
2.333055193927580651e-01
2.333177358403908941e-01
2.333299541083855011e-01
2.333421705560183301e-01
2.333543888240129371e-01
2.333666070920075164e-01
2.333788235396403732e-01
2.333910418076349802e-01
2.334032582552678092e-01
2.334154765232624162e-01
2.334276929708952730e-01
2.334399112388898523e-01
2.334521276865226813e-01
2.334643459545172606e-01
2.334765642225118953e-01
2.334887806701447244e-01
2.335009989381393036e-01
2.335132153857721882e-01
2.335254336537667952e-01
2.335376501013996242e-01
2.335498683693942035e-01
2.335620848170270603e-01
2.335743030850216395e-01
2.335865213530162188e-01
2.335987378006491033e-01
2.336109560686436826e-01
2.336231725162765116e-01
2.336353907842710909e-01
2.336476072319039476e-01
2.336598254998985547e-01
2.336720419475314114e-01
2.336842602155259907e-01
2.336964784835205977e-01
2.337086949311534545e-01
2.337209131991480338e-01
2.337331296467808905e-01
2.337453479147754420e-01
2.337575643624083266e-01
2.337697826304029336e-01
2.337819990780357626e-01
2.337942173460303419e-01
2.338064356140249489e-01
2.338186520616577779e-01
2.338308703296523849e-01
2.338430867772852140e-01
2.338553050452797932e-01
2.338675214929126778e-01
2.338797397609072570e-01
2.338919580289018363e-01
2.339041744765347208e-01
2.339163927445293001e-01
2.339286091921621569e-01
2.339408274601567084e-01
2.339530439077895929e-01
2.339652621757841722e-01
2.339774786234170012e-01
2.339896968914116082e-01
2.340019151594062152e-01
2.340141316070390443e-01
2.340263498750336235e-01
2.340385663226664803e-01
2.340507845906610873e-01
2.340630010382938886e-01
2.340752193062885234e-01
2.340874357539213801e-01
2.340996540219159594e-01
2.341118722899105387e-01
2.341240887375434232e-01
2.341363070055379747e-01
2.341485234531708315e-01
2.341607417211654107e-01
2.341729581687982675e-01
2.341851764367929023e-01
2.341973928844257036e-01
2.342096111524203383e-01
2.342218294204148621e-01
2.342340458680477466e-01
2.342462641360423536e-01
2.342584805836751827e-01
2.342706988516697897e-01
2.342829152993026187e-01
2.342951335672972535e-01
2.343073500149300825e-01
2.343195682829246895e-01
2.343317865509192688e-01
2.343440029985521256e-01
2.343562212665466493e-01
2.343684377141795616e-01
2.343806559821741409e-01
2.343928724298069977e-01
2.344050906978015769e-01
2.344173071454344337e-01
2.344295254134290130e-01
2.344417436814236200e-01
2.344539601290564768e-01
2.344661783970510283e-01
2.344783948446839128e-01
2.344906131126784921e-01
2.345028295603113488e-01
2.345150478283059559e-01
2.345272660963005074e-01
2.345394825439333641e-01
2.345517008119279434e-01
2.345639172595607724e-01
2.345761355275554072e-01
2.345883519751882640e-01
2.346005702431828432e-01
2.346127866908157000e-01
2.346250049588102793e-01
2.346372232268048585e-01
2.346494396744376876e-01
2.346616579424323223e-01
2.346738743900651791e-01
2.346860926580597584e-01
2.346983091056926152e-01
2.347105273736871667e-01
2.347227438213200512e-01
2.347349620893146305e-01
2.347471803573092375e-01
2.347593968049420665e-01
2.347716150729366458e-01
2.347838315205695303e-01
2.347960497885641373e-01
2.348082662361969386e-01
2.348204845041915179e-01
2.348327009518244024e-01
2.348449192198189817e-01
2.348571374878135887e-01
2.348693539354464455e-01
2.348815722034410247e-01
2.348937886510738815e-01
2.349060069190684608e-01
2.349182233667013175e-01
2.349304416346958968e-01
2.349426580823287536e-01
2.349548763503233328e-01
2.349670946183179121e-01
2.349793110659507689e-01
2.349915293339453481e-01
2.350037457815782049e-01
2.350159640495728119e-01
2.350281804972056965e-01
2.350403987652002202e-01
2.350526152128331048e-01
2.350648334808277118e-01
2.350770517488222910e-01
2.350892681964551201e-01
2.351014864644497271e-01
2.351137029120825561e-01
2.351259211800771631e-01
2.351381376277100199e-01
2.351503558957045992e-01
2.351625741636991784e-01
2.351747906113320352e-01
2.351870088793266145e-01
2.351992253269594713e-01
2.352114435949540783e-01
2.352236600425869073e-01
2.352358783105815143e-01
2.352480947582143433e-01
2.352603130262089504e-01
2.352725312942035574e-01
2.352847477418363864e-01
2.352969660098309657e-01
2.353091824574638502e-01
2.353214007254584017e-01
2.353336171730913140e-01
2.353458354410858377e-01
2.353580518887186945e-01
2.353702701567133015e-01
2.353824884247079086e-01
2.353947048723407653e-01
2.354069231403353446e-01
2.354191395879682014e-01
2.354313578559627529e-01
2.354435743035956097e-01
2.354557925715902167e-01
2.354680090192230735e-01
2.354802272872176805e-01
2.354924455552122320e-01
2.355046620028451165e-01
2.355168802708396680e-01
2.355290967184725248e-01
2.355413149864671318e-01
2.355535314340999609e-01
2.355657497020945679e-01
2.355779661497274247e-01
2.355901844177220039e-01
2.356024026857166109e-01
2.356146191333494122e-01
2.356268374013440192e-01
2.356390538489769038e-01
2.356512721169714830e-01
2.356634885646043398e-01
2.356757068325989191e-01
2.356879232802318036e-01
2.357001415482263551e-01
2.357123598162209344e-01
2.357245762638537911e-01
2.357367945318483704e-01
2.357490109794812272e-01
2.357612292474758342e-01
2.357734456951086632e-01
2.357856639631032425e-01
2.357978804107361270e-01
2.358100986787307063e-01
2.358223169467252855e-01
2.358345333943581701e-01
2.358467516623527493e-01
2.358589681099855784e-01
2.358711863779801854e-01
2.358834028256130422e-01
2.358956210936075937e-01
2.359078393616022007e-01
2.359200558092350575e-01
2.359322740772296645e-01
2.359444905248625213e-01
2.359567087928571005e-01
2.359689252404899573e-01
2.359811435084845366e-01
2.359933599561173656e-01
2.360055782241119726e-01
2.360177964921065519e-01
2.360300129397394087e-01
2.360422312077340157e-01
2.360544476553668447e-01
2.360666659233614517e-01
2.360788823709942807e-01
2.360911006389888878e-01
2.361033170866217168e-01
2.361155353546163238e-01
2.361277536226109308e-01
2.361399700702437598e-01
2.361521883382383669e-01
2.361644047858711959e-01
2.361766230538657751e-01
2.361888395014986597e-01
2.362010577694932389e-01
2.362132742171260957e-01
2.362254924851206750e-01
2.362377107531152542e-01
2.362499272007481388e-01
2.362621454687427180e-01
2.362743619163755471e-01
2.362865801843701541e-01
2.362987966320030109e-01
2.363110148999975901e-01
2.363232313476304469e-01
2.363354496156250262e-01
2.363476678836196332e-01
2.363598843312524900e-01
2.363721025992470692e-01
2.363843190468798983e-01
2.363965373148745053e-01
2.364087537625073343e-01
2.364209720305019413e-01
2.364331884781347981e-01
2.364454067461293774e-01
2.364576250141240121e-01
2.364698414617568412e-01
2.364820597297514204e-01
2.364942761773842494e-01
2.365064944453788565e-01
2.365187108930116855e-01
2.365309291610063203e-01
2.365431474290008995e-01
2.365553638766337285e-01
2.365675821446283078e-01
2.365797985922611646e-01
2.365920168602557716e-01
2.366042333078886006e-01
2.366164515758832076e-01
2.366286680235160644e-01
2.366408862915106437e-01
2.366531045595052229e-01
2.366653210071381075e-01
2.366775392751326590e-01
2.366897557227655158e-01
2.367019739907600950e-01
2.367141904383929796e-01
2.367264087063875588e-01
2.367386251540204156e-01
2.367508434220150226e-01
2.367630616900096019e-01
2.367752781376424587e-01
2.367874964056370102e-01
2.367997128532698947e-01
2.368119311212644740e-01
2.368241475688973030e-01
2.368363658368919100e-01
2.368485822845247668e-01
2.368608005525193461e-01
2.368730188205139253e-01
2.368852352681467821e-01
2.368974535361413891e-01
2.369096699837742459e-01
2.369218882517687974e-01
2.369341046994016819e-01
2.369463229673962612e-01
2.369585394150291180e-01
2.369707576830236972e-01
2.369829759510182765e-01
2.369951923986511333e-01
2.370074106666457125e-01
2.370196271142785693e-01
2.370318453822731486e-01
2.370440618299060331e-01
2.370562800979006124e-01
2.370684965455334692e-01
2.370807148135280484e-01
2.370929330815226554e-01
2.371051495291555122e-01
2.371173677971500915e-01
2.371295842447829483e-01
2.371418025127775553e-01
2.371540189604103843e-01
2.371662372284049636e-01
2.371784554963995428e-01
2.371906719440324274e-01
2.372028902120270066e-01
2.372151066596598634e-01
2.372273249276544427e-01
2.372395413752872995e-01
2.372517596432818787e-01
2.372639760909147078e-01
2.372761943589092870e-01
2.372884126269039218e-01
2.373006290745367786e-01
2.373128473425313856e-01
2.373250637901642146e-01
2.373372820581587939e-01
2.373494985057916784e-01
2.373617167737862577e-01
2.373739332214190867e-01
2.373861514894136659e-01
2.373983697574082452e-01
2.374105862050411297e-01
2.374228044730357090e-01
2.374350209206685935e-01
2.374472391886631450e-01
2.374594556362960018e-01
2.374716739042905811e-01
2.374838903519234101e-01
2.374961086199180171e-01
2.375083268879126519e-01
2.375205433355454532e-01
2.375327616035400602e-01
2.375449780511729170e-01
2.375571963191674962e-01
2.375694127668003530e-01
2.375816310347949323e-01
2.375938474824277891e-01
2.376060657504223683e-01
2.376182840184169476e-01
2.376305004660498321e-01
2.376427187340444114e-01
2.376549351816772682e-01
2.376671534496718197e-01
2.376793698973047042e-01
2.376915881652992835e-01
2.377038046129321125e-01
2.377160228809267473e-01
2.377282411489213265e-01
2.377404575965541833e-01
2.377526758645487626e-01
2.377648923121816193e-01
2.377771105801761986e-01
2.377893270278090554e-01
2.378015452958036624e-01
2.378137635637982417e-01
2.378259800114310707e-01
2.378381982794256777e-01
2.378504147270585345e-01
2.378626329950531137e-01
2.378748494426859705e-01
2.378870677106805498e-01
2.378992841583134066e-01
2.379115024263080136e-01
2.379237206943026206e-01
2.379359371419354496e-01
2.379481554099300289e-01
2.379603718575628579e-01
2.379725901255574372e-01
2.379848065731903217e-01
2.379970248411849010e-01
2.380092412888177300e-01
2.380214595568123370e-01
2.380336778248069163e-01
2.380458942724397731e-01
2.380581125404343523e-01
2.380703289880672091e-01
2.380825472560618161e-01
2.380947637036946452e-01
2.381069819716892522e-01
2.381191984193221090e-01
2.381314166873166882e-01
2.381436349553112675e-01
2.381558514029441243e-01
2.381680696709387313e-01
2.381802861185715603e-01
2.381925043865661951e-01
2.382047208341990241e-01
2.382169391021936311e-01
2.382291555498264324e-01
2.382413738178210671e-01
2.382535920858156187e-01
2.382658085334484754e-01
2.382780268014430824e-01
2.382902432490759392e-01
2.383024615170705185e-01
2.383146779647033753e-01
2.383268962326979823e-01
2.383391126803307836e-01
2.383513309483254183e-01
2.383635492163200253e-01
2.383757656639528266e-01
2.383879839319474336e-01
2.384002003795802904e-01
2.384124186475748697e-01
2.384246350952076987e-01
2.384368533632023335e-01
2.384490716311968850e-01
2.384612880788297418e-01
2.384735063468243488e-01
2.384857227944571778e-01
2.384979410624517571e-01
2.385101575100845861e-01
2.385223757780792209e-01
2.385345922257120777e-01
2.385468104937066569e-01
2.385590287617012639e-01
2.385712452093341207e-01
2.385834634773286722e-01
2.385956799249615568e-01
2.386078981929561360e-01
2.386201146405889650e-01
2.386323329085835998e-01
2.386445493562164288e-01
2.386567676242109803e-01
2.386689858922056151e-01
2.386812023398384719e-01
2.386934206078330512e-01
2.387056370554659079e-01
2.387178553234604872e-01
2.387300717710933440e-01
2.387422900390879232e-01
2.387545064867207800e-01
2.387667247547153870e-01
2.387789430227099663e-01
2.387911594703428231e-01
2.388033777383374301e-01
2.388155941859702591e-01
2.388278124539648384e-01
2.388400289015976674e-01
2.388522471695922744e-01
2.388644636172251312e-01
2.388766818852197105e-01
2.388889001532142897e-01
2.389011166008471743e-01
2.389133348688417535e-01
2.389255513164746103e-01
2.389377695844691618e-01
2.389499860321020464e-01
2.389622043000966256e-01
2.389744207477294824e-01
2.389866390157240894e-01
2.389988572837186687e-01
2.390110737313515255e-01
2.390232919993460770e-01
2.390355084469789337e-01
2.390477267149735408e-01
2.390599431626063975e-01
2.390721614306009768e-01
2.390843778782338336e-01
2.390965961462284128e-01
2.391088144142230199e-01
2.391210308618558766e-01
2.391332491298504281e-01
2.391454655774833127e-01
2.391576838454778642e-01
2.391699002931107487e-01
2.391821185611053280e-01
2.391943368290999350e-01
2.392065532767327640e-01
2.392187715447273988e-01
2.392309879923602001e-01
2.392432062603548071e-01
2.392554227079876639e-01
2.392676409759822431e-01
2.392798574236150999e-01
2.392920756916097069e-01
2.393042939596042862e-01
2.393165104072371430e-01
2.393287286752317222e-01
2.393409451228645513e-01
2.393531633908591583e-01
2.393653798384920151e-01
2.393775981064866221e-01
2.393898145541194511e-01
2.394020328221140304e-01
2.394142510901086096e-01
2.394264675377414942e-01
2.394386858057360457e-01
2.394509022533689024e-01
2.394631205213634817e-01
2.394753369689963662e-01
2.394875552369909455e-01
2.394997716846238300e-01
2.395119899526183538e-01
2.395242082206129886e-01
2.395364246682458176e-01
2.395486429362404246e-01
2.395608593838732814e-01
2.395730776518678884e-01
2.395852940995007174e-01
2.395975123674952967e-01
2.396097288151281535e-01
2.396219470831227605e-01
2.396341653511173397e-01
2.396463817987501965e-01
2.396586000667447758e-01
2.396708165143776326e-01
2.396830347823722118e-01
2.396952512300050686e-01
2.397074694979996756e-01
2.397196859456324769e-01
2.397319042136271117e-01
2.397441224816216632e-01
2.397563389292545477e-01
2.397685571972491547e-01
2.397807736448819838e-01
2.397929919128765908e-01
2.398052083605094198e-01
2.398174266285039991e-01
2.398296448964986061e-01
2.398418613441314351e-01
2.398540796121260421e-01
2.398662960597588711e-01
2.398785143277534782e-01
2.398907307753863349e-01
2.399029490433809142e-01
2.399151654910137432e-01
2.399273837590083502e-01
2.399396020270029573e-01
2.399518184746358140e-01
2.399640367426303933e-01
2.399762531902632501e-01
2.399884714582578293e-01
2.400006879058906584e-01
2.400129061738852654e-01
2.400251226215180944e-01
2.400373408895127014e-01
2.400495591575072807e-01
2.400617756051401652e-01
2.400739938731347722e-01
2.400862103207676013e-01
2.400984285887621805e-01
2.401106450363950096e-01
2.401228633043895888e-01
2.401350797520224734e-01
2.401472980200170526e-01
2.401595162880116596e-01
2.401717327356445164e-01
2.401839510036390957e-01
2.401961674512719525e-01
2.402083857192665040e-01
2.402206021668993885e-01
2.402328204348939678e-01
2.402450368825268245e-01
2.402572551505214038e-01
2.402694734185160108e-01
2.402816898661488398e-01
2.402939081341434469e-01
2.403061245817763036e-01
2.403183428497709107e-01
2.403305592974037674e-01
2.403427775653983189e-01
2.403549940130311757e-01
2.403672122810257827e-01
2.403794305490203620e-01
2.403916469966531633e-01
2.404038652646477980e-01
2.404160817122806548e-01
2.404282999802752341e-01
2.404405164279080909e-01
2.404527346959026979e-01
2.404649529638972771e-01
2.404771694115301339e-01
2.404893876795247132e-01
2.405016041271575700e-01
2.405138223951521492e-01
2.405260388427849783e-01
2.405382571107795853e-01
2.405504735584124421e-01
2.405626918264070213e-01
2.405749100944016006e-01
2.405871265420344574e-01
2.405993448100290644e-01
2.406115612576619212e-01
2.406237795256564727e-01
2.406359959732893294e-01
2.406482142412839365e-01
2.406604306889167932e-01
2.406726489569113725e-01
2.406848672249059795e-01
2.406970836725388363e-01
2.407093019405334156e-01
2.407215183881662723e-01
2.407337366561608238e-01
2.407459531037937084e-01
2.407581713717883154e-01
2.407703878194211444e-01
2.407826060874157514e-01
2.407948243554103307e-01
2.408070408030431875e-01
2.408192590710377390e-01
2.408314755186706235e-01
2.408436937866652028e-01
2.408559102342980318e-01
2.408681285022926666e-01
2.408803449499255234e-01
2.408925632179200749e-01
2.409033544069484334e-01
2.409097148261212795e-01
2.409160761930544126e-01
2.409224366122272865e-01
2.409287979791603918e-01
2.409351583983332379e-01
2.409415197652663987e-01
2.409478801844392726e-01
2.409542415513724056e-01
2.409606029183055109e-01
2.409669633374783848e-01
2.409733247044115179e-01
2.409796851235844195e-01
2.409860464905175248e-01
2.409924069096903987e-01
2.409987682766235317e-01
2.410051296435566648e-01
2.410114900627295387e-01
2.410178514296626717e-01
2.410242118488355179e-01
2.410305732157687064e-01
2.410369336349415248e-01
2.410432950018746856e-01
2.410496554210475040e-01
2.410560167879806648e-01
2.410623781549138256e-01
2.410687385740866717e-01
2.410750999410198048e-01
2.410814603601926787e-01
2.410878217271258117e-01
2.410941821462986856e-01
2.411005435132317909e-01
2.411069039324046925e-01
2.411132652993377978e-01
2.411196266662709586e-01
2.411259870854438325e-01
2.411323484523769378e-01
2.411387088715498117e-01
2.411450702384829725e-01
2.411514306576558186e-01
2.411577920245889517e-01
2.411641524437617978e-01
2.411705138106949309e-01
2.411768751776280917e-01
2.411832355968009378e-01
2.411895969637340986e-01
2.411959573829069170e-01
2.412023187498400500e-01
2.412086791690129517e-01
2.412150405359460847e-01
2.412214009551189586e-01
2.412277623220520917e-01
2.412341236889852247e-01
2.412404841081580709e-01
2.412468454750912317e-01
2.412532058942640778e-01
2.412595672611972109e-01
2.412659276803700847e-01
2.412722890473032455e-01
2.412786494664760917e-01
2.412850108334092247e-01
2.412913722003423578e-01
2.412977326195152039e-01
2.413040939864483647e-01
2.413104544056212108e-01
2.413168157725543717e-01
2.413231761917272178e-01
2.413295375586603508e-01
2.413358989255934839e-01
2.413422593447663578e-01
2.413486207116994908e-01
2.413549811308723647e-01
2.413613424978054978e-01
2.413677029169783439e-01
2.413740642839114769e-01
2.413804247030843508e-01
2.413867860700174839e-01
2.413931474369506169e-01
2.413995078561234908e-01
2.414058692230566239e-01
2.414122296422295255e-01
2.414185910091626308e-01
2.414249514283354769e-01
2.414313127952686100e-01
2.414376732144414839e-01
2.414440345813746169e-01
2.414503959483077777e-01
2.414567563674806239e-01
2.414631177344137569e-01
2.414694781535866031e-01
2.414758395205197639e-01
2.414821999396926377e-01
2.414885613066257708e-01
2.414949217257986169e-01
2.415012830927317777e-01
2.415076444596648830e-01
2.415140048788377569e-01
2.415203662457709177e-01
2.415267266649437639e-01
2.415330880318768969e-01
2.415394484510497985e-01
2.415458098179829038e-01
2.415521702371557500e-01
2.415585316040888830e-01
2.415648929710220438e-01
2.415712533901949177e-01
2.415776147571280785e-01
2.415839751763008969e-01
2.415903365432340300e-01
2.415966969624068761e-01
2.416030583293400369e-01
2.416094187485128830e-01
2.416157801154460161e-01
2.416221414823791491e-01
2.416285019015520508e-01
2.416348632684851561e-01
2.416412236876580300e-01
2.416475850545911908e-01
2.416539454737640091e-01
2.416603068406971699e-01
2.416666672598700716e-01
2.416730286268031769e-01
2.416793899937363099e-01
2.416857504129091561e-01
2.416921117798422891e-01
2.416984721990151908e-01
2.417048335659482683e-01
2.417111939851211699e-01
2.417175553520543030e-01
2.417239167189874360e-01
2.417302771381602822e-01
2.417366385050934152e-01
2.417429989242663169e-01
2.417493602911994222e-01
2.417557207103723238e-01
2.417620820773054291e-01
2.417684424964782752e-01
2.417748038634114360e-01
2.417811652303445968e-01
2.417875256495174430e-01
2.417938870164505205e-01
2.418002474356234499e-01
2.418066088025565830e-01
2.418129692217294291e-01
2.418193305886625899e-01
2.418256910078354638e-01
2.418320523747685691e-01
2.418384137417017021e-01
2.418447741608745760e-01
2.418511355278076813e-01
2.418574959469805830e-01
2.418638573139137438e-01
2.418702177330865899e-01
2.418765791000196952e-01
2.418829395191925691e-01
2.418893008861257021e-01
2.418956622530588629e-01
2.419020226722317091e-01
2.419083840391648421e-01
2.419147444583377160e-01
2.419211058252708491e-01
2.419274662444436952e-01
2.419338276113768560e-01
2.419401880305497299e-01
2.419465493974828629e-01
2.419529107644159960e-01
2.419592711835888421e-01
2.419656325505219752e-01
2.419719929696948491e-01
2.419783543366279821e-01
2.419847147558008560e-01
2.419910761227339890e-01
2.419974365419068629e-01
2.420037979088399682e-01
2.420101592757731290e-01
2.420165196949459752e-01
2.420228810618791360e-01
2.420292414810519821e-01
2.420356028479851151e-01
2.420419632671579890e-01
2.420483246340911221e-01
2.420546860010242551e-01
2.420610464201971290e-01
2.420674077871302898e-01
2.420737682063031082e-01
2.420801295732362413e-01
2.420864899924091429e-01
2.420928513593422482e-01
2.420992117785151221e-01
2.421055731454482829e-01
2.421119345123813882e-01
2.421182949315542621e-01
2.421246562984873951e-01
2.421310167176602413e-01
2.421373780845933743e-01
2.421437385037662482e-01
2.421500998706994090e-01
2.421564602898722829e-01
2.421628216568054159e-01
2.421691830237385212e-01
2.421755434429114229e-01
2.421819048098445559e-01
2.421882652290174021e-01
2.421946265959505629e-01
2.422009870151234090e-01
2.422073483820565420e-01
2.422137088012293882e-01
2.422200701681625212e-01
2.422264315350956543e-01
2.422327919542685282e-01
2.422391533212016612e-01
2.422455137403745629e-01
2.422518751073076682e-01
2.422582355264805420e-01
2.422645968934136473e-01
2.422709573125864935e-01
2.422773186795196820e-01
2.422836800464528151e-01
2.422900404656256612e-01
2.422964018325587943e-01
2.423027622517316682e-01
2.423091236186648012e-01
2.423154840378376473e-01
2.423218454047708081e-01
2.423282058239436820e-01
2.423345671908768151e-01
2.423409285578099204e-01
2.423472889769827665e-01
2.423536503439159273e-01
2.423600107630887734e-01
2.423663721300219343e-01
2.423727325491948081e-01
2.423790939161279412e-01
2.423854552830610465e-01
2.423918157022339481e-01
2.423981770691670812e-01
2.424045374883398996e-01
2.424108988552730881e-01
2.424172592744459620e-01
2.424236206413790673e-01
2.424299810605519412e-01
2.424363424274850742e-01
2.424427037944182073e-01
2.424490642135910812e-01
2.424554255805242420e-01
2.424617859996970881e-01
2.424681473666301934e-01
2.424745077858030673e-01
2.424808691527362003e-01
2.424872295719090465e-01
2.424935909388422073e-01
2.424999523057753403e-01
2.425063127249482142e-01
2.425126740918813473e-01
2.425190345110541934e-01
2.425253958779873265e-01
2.425317562971602003e-01
2.425381176640933611e-01
2.425444780832662073e-01
2.425508394501993681e-01
2.425572008171324456e-01
2.425635612363053473e-01
2.425699226032384803e-01
2.425762830224113542e-01
2.425826443893444873e-01
2.425890048085173611e-01
2.425953661754504942e-01
2.426017265946233403e-01
2.426080879615564734e-01
2.426144493284896064e-01
2.426208097476624803e-01
2.426271711145956134e-01
2.426335315337684873e-01
2.426398929007015925e-01
2.426462533198744942e-01
2.426526146868076272e-01
2.426589751059805011e-01
2.426653364729136342e-01
2.426716978398467395e-01
2.426780592067798725e-01
2.426844186781924873e-01
2.426907800451256203e-01
2.426971414120587534e-01
2.427035027789919142e-01
2.427098622504045011e-01
2.427162236173376342e-01
2.427225849842707395e-01
2.427289463512038725e-01
2.427353077181370611e-01
2.427416671895495925e-01
2.427480285564827533e-01
2.427543899234158586e-01
2.427607512903490194e-01
2.427671107617616342e-01
2.427734721286947672e-01
2.427798334956278725e-01
2.427861948625610333e-01
2.427925562294941386e-01
2.427989157009067533e-01
2.428052770678398864e-01
2.428116384347729917e-01
2.428179998017061525e-01
2.428243592731187395e-01
2.428307206400519003e-01
2.428370820069850611e-01
2.428434433739181664e-01
2.428498047408512717e-01
2.428561642122638864e-01
2.428625255791970194e-01
2.428688869461301525e-01
2.428752483130632855e-01
2.428816096799964463e-01
2.428879691514090333e-01
2.428943305183421386e-01
2.429006918852752994e-01
2.429070532522084325e-01
2.429134127236209917e-01
2.429197740905541802e-01
2.429261354574873133e-01
2.429324968244204186e-01
2.429388581913535794e-01
2.429452176627661664e-01
2.429515790296993272e-01
2.429579403966324325e-01
2.429643017635655378e-01
2.429706612349781802e-01
2.429770226019112855e-01
2.429833839688444186e-01
2.429897453357775794e-01
2.429961067027107124e-01
2.430024661741232994e-01
2.430088275410564602e-01
2.430151889079895655e-01
2.430215502749226986e-01
2.430279097463352855e-01
2.430342711132684186e-01
2.430406324802015794e-01
2.430469938471347124e-01
2.430533552140678455e-01
2.430597146854804325e-01
2.430660760524135378e-01
2.430724374193466986e-01
2.430787987862798594e-01
2.430851582576924186e-01
2.430915196246255516e-01
2.430978809915586847e-01
2.431042423584918177e-01
2.431106037254249785e-01
2.431169631968375655e-01
2.431233245637707263e-01
2.431296859307038594e-01
2.431360472976369647e-01
2.431424067690495794e-01
2.431487681359826847e-01
2.431551295029158455e-01
2.431614908698489785e-01
2.431678522367821116e-01
2.431742117081946986e-01
2.431805730751278316e-01
2.431869344420609647e-01
2.431932958089940977e-01
2.431996552804067124e-01
2.432060166473398177e-01
2.432123780142729785e-01
2.432187393812061116e-01
2.432251007481392446e-01
2.432314602195518316e-01
2.432378215864849924e-01
2.432441829534180977e-01
2.432505443203512308e-01
2.432569037917638455e-01
2.432632651586969508e-01
2.432696265256301116e-01
2.432759878925632169e-01
2.432823492594963777e-01
2.432887087309089924e-01
2.432950700978420977e-01
2.433014314647752585e-01
2.433077928317083916e-01
2.433141523031209508e-01
2.433205136700541393e-01
2.433268750369872446e-01
2.433332364039203777e-01
2.433395977708534830e-01
2.433459572422660977e-01
2.433523186091992585e-01
2.433586799761323916e-01
2.433650413430655246e-01
2.433714008144781116e-01
2.433777621814112724e-01
2.433841235483443777e-01
2.433904849152775107e-01
2.433968462822106715e-01
2.434032057536232585e-01
2.434095671205563916e-01
2.434159284874895246e-01
2.434222898544226577e-01
2.434286493258352446e-01
2.434350106927684054e-01
2.434413720597015107e-01
2.434477334266346715e-01
2.434540947935677768e-01
2.434604542649803915e-01
2.434668156319135246e-01
2.434731769988466576e-01
2.434795383657797907e-01
2.434858978371923777e-01
2.434922592041255107e-01
2.434986205710586438e-01
2.435049819379918046e-01
2.435113433049249099e-01
2.435177027763375524e-01
2.435240641432706576e-01
2.435304255102037907e-01
2.435367868771369237e-01
2.435431463485495107e-01
2.435495077154826715e-01
2.435558690824157768e-01
2.435622304493489099e-01
2.435685918162820707e-01
2.435749512876946854e-01
2.435813126546277907e-01
2.435876740215609515e-01
2.435940353884940568e-01
2.436003967554271898e-01
2.436067562268398046e-01
2.436131175937729099e-01
2.436194789607060707e-01
2.436258403276392037e-01
2.436321997990517907e-01
2.436385611659849515e-01
2.436449225329180290e-01
2.436512838998511898e-01
2.436576452667843784e-01
2.436640047381969376e-01
2.436703661051300429e-01
2.436767274720632315e-01
2.436830888389963090e-01
2.436894483104089515e-01
2.436958096773420568e-01
2.437021710442751898e-01
2.437085324112083506e-01
2.437148937781414559e-01
2.437212532495540707e-01
2.437276146164872037e-01
2.437339759834203368e-01
2.437403373503534976e-01
2.437466968217660568e-01
2.437530581886991898e-01
2.437594195556323229e-01
2.437657809225654837e-01
2.437721422894985890e-01
2.437785017609112037e-01
2.437848631278443368e-01
2.437912244947774698e-01
2.437975858617105751e-01
2.438039453331232176e-01
2.438103067000563506e-01
2.438166680669894837e-01
2.438230294339225890e-01
2.438293908008557498e-01
2.438357502722683368e-01
2.438421116392014976e-01
2.438484730061346029e-01
2.438548343730677359e-01
2.438611938444803229e-01
2.438675552114134559e-01
2.438739165783466167e-01
2.438802779452797775e-01
2.438866393122128551e-01
2.438929987836254698e-01
2.438993601505586029e-01
2.439057215174917359e-01
2.439120828844248967e-01
2.439184423558374837e-01
2.439248037227705890e-01
2.439311650897037498e-01
2.439375264566368551e-01
2.439438878235700159e-01
2.439502472949826029e-01
2.439566086619157359e-01
2.439629700288488690e-01
2.439693313957820298e-01
2.439756908671946167e-01
2.439820522341277498e-01
2.439884136010608828e-01
2.439947749679940159e-01
2.440011363349271489e-01
2.440074958063397359e-01
2.440138571732728690e-01
2.440202185402060575e-01
2.440265799071391628e-01
2.440329393785517220e-01
2.440393007454848551e-01
2.440456621124180159e-01
2.440520234793511489e-01
2.440583848462842542e-01
2.440647443176968689e-01
2.440711056846300020e-01
2.440774670515631350e-01
2.440838284184962959e-01
2.440901878899088551e-01
2.440965492568419881e-01
2.441029106237751489e-01
2.441092719907082820e-01
2.441156333576413873e-01
2.441219928290540020e-01
2.441283541959871628e-01
2.441347155629202959e-01
2.441410769298534289e-01
2.441474364012660159e-01
2.441537977681991767e-01
2.441601591351322820e-01
2.441665205020654428e-01
2.441728818689985481e-01
2.441792413404111350e-01
2.441856027073442958e-01
2.441919640742774011e-01
2.441983254412105342e-01
2.442046849126231489e-01
2.442110462795562542e-01
2.442174076464894428e-01
2.442237690134225758e-01
2.442301303803556811e-01
2.442364898517682958e-01
2.442428512187014289e-01
2.442492125856345342e-01
2.442555739525676950e-01
2.442619353195008280e-01
2.442682947909134150e-01
2.442746561578465481e-01
2.442810175247796811e-01
2.442873788917128142e-01
2.442937383631254566e-01
2.443000997300585342e-01
2.443064610969916672e-01
2.443128224639248280e-01
2.443191838308579888e-01
2.443255433022705481e-01
2.443319046692036811e-01
2.443382660361368419e-01
2.443446274030699472e-01
2.443509868744825619e-01
2.443573482414157227e-01
2.443637096083488280e-01
2.443700709752819611e-01
2.443764323422150664e-01
2.443827918136276811e-01
2.443891531805608419e-01
2.443955145474939472e-01
2.444018759144270803e-01
2.444082353858396950e-01
2.444145967527728280e-01
2.444209581197059611e-01
2.444273194866390941e-01
2.444336808535722549e-01
2.444400403249848419e-01
2.444464016919179750e-01
2.444527630588511080e-01
2.444591244257842133e-01
2.444654838971968280e-01
2.444718452641299888e-01
2.444782066310630941e-01
2.444845679979962272e-01
2.444909293649293880e-01
2.444972888363419750e-01
2.445036502032751358e-01
2.445100115702082411e-01
2.445163729371413741e-01
2.445227324085539611e-01
2.445290937754871219e-01
2.445354551424202549e-01
2.445418165093533602e-01
2.445481778762864933e-01
2.445545373476991080e-01
2.445608987146322133e-01
2.445672600815653741e-01
2.445736214484985072e-01
2.445799809199111219e-01
2.445863422868442272e-01
2.445927036537773880e-01
2.445990650207105210e-01
2.446054263876436263e-01
2.446117858590562688e-01
2.446181472259894019e-01
2.446245085929225072e-01
2.446308699598556680e-01
2.446372294312682272e-01
2.446435907982013880e-01
2.446499521651345210e-01
2.446563135320676263e-01
2.446626748990007871e-01
2.446690343704133741e-01
2.446753957373465072e-01
2.446817571042796402e-01
2.446881184712128010e-01
2.446944779426253880e-01
2.447008393095584933e-01
2.447072006764916263e-01
2.447135620434247871e-01
2.447199234103579202e-01
2.447262828817705071e-01
2.447326442487036680e-01
2.447390056156367455e-01
2.447453669825699063e-01
2.447517264539824933e-01
2.447580878209156541e-01
2.447644491878487871e-01
2.447708105547819202e-01
2.447771719217150532e-01
2.447835313931276680e-01
2.447898927600608010e-01
2.447962541269939341e-01
2.448026154939270671e-01
2.448089749653396541e-01
2.448153363322728149e-01
2.448216976992059202e-01
2.448280590661390532e-01
2.448344204330722140e-01
2.448407799044848010e-01
2.448471412714179063e-01
2.448535026383510393e-01
2.448598640052841724e-01
2.448662234766967871e-01
2.448725848436299202e-01
2.448789462105630532e-01
2.448853075774961863e-01
2.448916689444293193e-01
2.448980284158419063e-01
2.449043897827750393e-01
2.449107511497081724e-01
2.449171125166413332e-01
2.449234719880539202e-01
2.449298333549870810e-01
2.449361947219201863e-01
2.449425560888533471e-01
2.449489174557864524e-01
2.449552769271990116e-01
2.449616382941321724e-01
2.449679996610653332e-01
2.449743610279984662e-01
2.449807223949315993e-01
2.449870818663442140e-01
2.449934432332773471e-01
2.449998046002104524e-01
2.450061659671436132e-01
2.450125254385561724e-01
2.450188868054893332e-01
2.450252481724224662e-01
2.450316095393555993e-01
2.450379709062887323e-01
2.450443303777013193e-01
2.450506917446344524e-01
2.450570531115676132e-01
2.450634144785007185e-01
2.450697739499133332e-01
2.450761353168464662e-01
2.450824966837795715e-01
2.450888580507127323e-01
2.450952194176458931e-01
2.451015788890584246e-01
2.451079402559916132e-01
2.451143016229247462e-01
2.451206629898578793e-01
2.451270224612704662e-01
2.451333838282035993e-01
2.451397451951367323e-01
2.451461065620698654e-01
2.451524679290029984e-01
2.451588274004156132e-01
2.451651887673487185e-01
2.451715501342818793e-01
2.451779115012150123e-01
2.451842709726275993e-01
2.451906323395607323e-01
2.451969937064938654e-01
2.452033550734269984e-01
2.452097164403601592e-01
2.452160759117727185e-01
2.452224372787058515e-01
2.452287986456389846e-01
2.452351600125721454e-01
2.452415194839847323e-01
2.452478808509178654e-01
2.452542422178509984e-01
2.452606035847841592e-01
2.452669649517172923e-01
2.452733244231298793e-01
2.452796857900629846e-01
2.452860471569961454e-01
2.452924085239292784e-01
2.452987679953418654e-01
2.453051293622749984e-01
2.453114907292081592e-01
2.453178520961412923e-01
2.453242134630743976e-01
2.453305729344870401e-01
2.453369343014201176e-01
2.453432956683532784e-01
2.453496570352864115e-01
2.453560165066989984e-01
2.453623778736321592e-01
2.453687392405652645e-01
2.453751006074984253e-01
2.453814619744315306e-01
2.453878214458441176e-01
2.453941828127772784e-01
2.454005441797104115e-01
2.454069055466435167e-01
2.454132650180561592e-01
2.454196263849892645e-01
2.454259877519223976e-01
2.454323491188555306e-01
2.454387104857886914e-01
2.454450699572012784e-01
2.454514313241344114e-01
2.454577926910675445e-01
2.454641540580006775e-01
2.454705135294132645e-01
2.454768748963463976e-01
2.454832362632795306e-01
2.454895976302126914e-01
2.454959589971458245e-01
2.455023184685584392e-01
2.455086798354915445e-01
2.455150412024246775e-01
2.455214025693578106e-01
2.455277620407704253e-01
2.455341234077035584e-01
2.455404847746366914e-01
2.455468461415697967e-01
2.455532075085029575e-01
2.455595669799155167e-01
2.455659283468486775e-01
2.455722897137818106e-01
2.455786510807149436e-01
2.455850105521275584e-01
2.455913719190606637e-01
2.455977332859938245e-01
2.456040946529269298e-01
2.456104560198600351e-01
2.456168154912726775e-01
2.456231768582058383e-01
2.456295382251389436e-01
2.456358995920721044e-01
2.456422609590052375e-01
2.456486204304178245e-01
2.456549817973509575e-01
2.456613431642840628e-01
2.456677045312172236e-01
2.456740640026298106e-01
2.456804253695629714e-01
2.456867867364960767e-01
2.456931481034292097e-01
2.456995094703623428e-01
2.457058689417749853e-01
2.457122303087080628e-01
2.457185916756412514e-01
2.457249530425743844e-01
2.457313125139869436e-01
2.457376738809201044e-01
2.457440352478532375e-01
2.457503966147863705e-01
2.457567579817195036e-01
2.457631174531320906e-01
2.457694788200652236e-01
2.457758401869983844e-01
2.457822015539315175e-01
2.457885610253441044e-01
2.457949223922772375e-01
2.458012837592103705e-01
2.458076451261435036e-01
2.458140064930766089e-01
2.458203659644892236e-01
2.458267273314223567e-01
2.458330886983554620e-01
2.458394500652886228e-01
2.458458095367012097e-01
2.458521709036343428e-01
2.458585322705675036e-01
2.458648936375006366e-01
2.458712550044337697e-01
2.458776144758463567e-01
2.458839758427794620e-01
2.458903372097126228e-01
2.458966985766457558e-01
2.459030580480583705e-01
2.459094194149915036e-01
2.459157807819246089e-01
2.459221421488577697e-01
2.459285035157909305e-01
2.459348629872034897e-01
2.459412243541366228e-01
2.459475857210697558e-01
2.459539470880028889e-01
2.459603065594155036e-01
2.459660194311009962e-01
2.459704339884523361e-01
2.459748485458037037e-01
2.459792631031550714e-01
2.459836763450840569e-01
2.459880909024353968e-01
2.459925054597867367e-01
2.459969200171380765e-01
2.460013332590671176e-01
2.460057478164184297e-01
2.460101623737697696e-01
2.460145769311211372e-01
2.460189914884724771e-01
2.460234047304015181e-01
2.460278192877528303e-01
2.460322338451041702e-01
2.460366484024555100e-01
2.460410616443845511e-01
2.460454762017358632e-01
2.460498907590872031e-01
2.460543053164385707e-01
2.460587198737899106e-01
2.460631331157189239e-01
2.460675476730702083e-01
2.460719622304216037e-01
2.460763767877729435e-01
2.460807900297019846e-01
2.460852045870532967e-01
2.460896191444046366e-01
2.460940337017559765e-01
2.460984482591073441e-01
2.461028615010363851e-01
2.461072760583876695e-01
2.461116906157390649e-01
2.461161051730903770e-01
2.461205184150193903e-01
2.461249329723707302e-01
2.461293475297220701e-01
2.461337620870734377e-01
2.461381766444247776e-01
2.461425898863537909e-01
2.461470044437051308e-01
2.461514190010564707e-01
2.461558335584078105e-01
2.461602468003368516e-01
2.461646613576881637e-01
2.461690759150395036e-01
2.461734904723908435e-01
2.461779050297422111e-01
2.461823182716712244e-01
2.461867328290225643e-01
2.461911473863739042e-01
2.461955619437252440e-01
2.461999751856542296e-01
2.462043897430055972e-01
2.462088043003569648e-01
2.462132188577082770e-01
2.462176334150596446e-01
2.462220466569886579e-01
2.462264612143399700e-01
2.462308757716913377e-01
2.462352903290426775e-01
2.462397048863940174e-01
2.462441181283230307e-01
2.462485326856743706e-01
2.462529472430257105e-01
2.462573618003770504e-01
2.462617750423060636e-01
2.462661895996574035e-01
2.462706041570087712e-01
2.462750187143601110e-01
2.462794332717114509e-01
2.462838465136404642e-01
2.462882610709918318e-01
2.462926756283431717e-01
2.462970901856945116e-01
2.463015034276235249e-01
2.463059179849748648e-01
2.463103325423262047e-01
2.463147470996775446e-01
2.463191616570288844e-01
2.463235748989579255e-01
2.463279894563092931e-01
2.463324040136606052e-01
2.463368185710119729e-01
2.463412318129409584e-01
2.463456463702922705e-01
2.463500609276436659e-01
2.463544754849950058e-01
2.463588900423463457e-01
2.463633032842753590e-01
2.463677178416266988e-01
2.463721323989780387e-01
2.463765469563293786e-01
2.463809601982583919e-01
2.463853747556097040e-01
2.463897893129610717e-01
2.463942038703124116e-01
2.463986184276637514e-01
2.464030316695927647e-01
2.464074462269441046e-01
2.464118607842954722e-01
2.464162753416467844e-01
2.464206885835757976e-01
2.464251031409271375e-01
2.464295176982785052e-01
2.464339322556298451e-01
2.464383468129811572e-01
2.464427600549101705e-01
2.464471746122615659e-01
2.464515891696128780e-01
2.464560037269642179e-01
2.464604169688932311e-01
2.464648315262445988e-01
2.464692460835959387e-01
2.464736606409472786e-01
2.464780751982986184e-01
2.464824884402276317e-01
2.464869029975789716e-01
2.464913175549303115e-01
2.464957321122816791e-01
2.465001453542106924e-01
2.465045599115620323e-01
2.465089744689133999e-01
2.465133890262647121e-01
2.465178035836160797e-01
2.465222168255450652e-01
2.465266313828964329e-01
2.465310459402477450e-01
2.465354604975990849e-01
2.465398737395281259e-01
2.465442882968794658e-01
2.465487028542308057e-01
2.465531174115821456e-01
2.465575319689334854e-01
2.465619452108624987e-01
2.465663597682138664e-01
2.465707743255651785e-01
2.465751888829165461e-01
2.465796021248455316e-01
2.465840166821968993e-01
2.465884312395482392e-01
2.465928457968995791e-01
2.465972603542509467e-01
2.466016735961799600e-01
2.466060881535312721e-01
2.466105027108826120e-01
2.466149172682339241e-01
2.466193305101629929e-01
2.466237450675143050e-01
2.466281596248656449e-01
2.466325741822169848e-01
2.466369887395683524e-01
2.466414019814973657e-01
2.466458165388487334e-01
2.466502310962000455e-01
2.466546456535514131e-01
2.466590588954803986e-01
2.466634734528317385e-01
2.466678880101831062e-01
2.466723025675344461e-01
2.466767171248857859e-01
2.466811303668147992e-01
2.466855449241661669e-01
2.466899594815175067e-01
2.466943740388688189e-01
2.466987885962201865e-01
2.467032018381491998e-01
2.467076163955005397e-01
2.467120309528518796e-01
2.467164455102032194e-01
2.467208587521322327e-01
2.467252733094836004e-01
2.467296878668349402e-01
2.467341024241862801e-01
2.467385169815375923e-01
2.467429302234666333e-01
2.467473447808179732e-01
2.467517593381693131e-01
2.467561738955206807e-01
2.467605871374496940e-01
2.467650016948010061e-01
2.467694162521523737e-01
2.467738308095037136e-01
2.467782453668550258e-01
2.467826586087840390e-01
2.467870731661354344e-01
2.467914877234867188e-01
2.467959022808380865e-01
2.468003155227670442e-01
2.468047300801184396e-01
2.468091446374697795e-01
2.468135591948211194e-01
2.468179737521724593e-01
2.468223869941015003e-01
2.468268015514528124e-01
2.468312161088041801e-01
2.468356306661555477e-01
2.468400439080845332e-01
2.468444584654359009e-01
2.468488730227872130e-01
2.468532875801385251e-01
2.468577021374899205e-01
2.468621153794189060e-01
2.468665299367702737e-01
2.468709444941216136e-01
2.468753590514729257e-01
2.468797722934019667e-01
2.468841868507533344e-01
2.468886014081046465e-01
2.468930159654560141e-01
2.468974305228073263e-01
2.469018437647363395e-01
2.469062583220877072e-01
2.469106728794390471e-01
2.469150874367904147e-01
2.469195006787194280e-01
2.469239152360707401e-01
2.469283297934220800e-01
2.469327443507734199e-01
2.469371589081247875e-01
2.469415721500537730e-01
2.469459867074051407e-01
2.469504012647564528e-01
2.469548158221078205e-01
2.469592290640367782e-01
2.469636436213882014e-01
2.469680581787395135e-01
2.469724727360908534e-01
2.469768872934421933e-01
2.469813005353712065e-01
2.469857150927225742e-01
2.469901296500738863e-01
2.469945442074252540e-01
2.469989574493542672e-01
2.470033720067056071e-01
2.470077865640569470e-01
2.470122011214082869e-01
2.470166156787596268e-01
2.470210289206886123e-01
2.470254434780400077e-01
2.470298580353913476e-01
2.470342725927426875e-01
2.470386858346717007e-01
2.470431003920230406e-01
2.470475149493744083e-01
2.470519295067257481e-01
2.470563440640770603e-01
2.470607573060060458e-01
2.470651718633574134e-01
2.470695864207087811e-01
2.470740009780601487e-01
2.470784142199891342e-01
2.470828287773404741e-01
2.470872433346918140e-01
2.470916578920431816e-01
2.470960724493945215e-01
2.471004856913235348e-01
2.471049002486748747e-01
2.471093148060261868e-01
2.471137293633775545e-01
2.471181426053065677e-01
2.471225571626579076e-01
2.471269717200092475e-01
2.471313862773605874e-01
2.471358008347119550e-01
2.471402140766409405e-01
2.471446286339923082e-01
2.471490431913436481e-01
2.471534577486949880e-01
2.471578723060463278e-01
2.471622855479753134e-01
2.471667001053266810e-01
2.471711146626780486e-01
2.471755292200293608e-01
2.471799424619583740e-01
2.471843570193097139e-01
2.471887715766610816e-01
2.471931861340123937e-01
2.471976006913637891e-01
2.472020139332927469e-01
2.472064284906441423e-01
2.472108430479954821e-01
2.472152576053467943e-01
2.472196708472758075e-01
2.472240854046271752e-01
2.472284999619784873e-01
2.472329145193298550e-01
2.472373290766811671e-01
2.472417423186102359e-01
2.472461568759615480e-01
2.472505714333129156e-01
2.472549859906642278e-01
2.472593992325932410e-01
2.472638137899446087e-01
2.472682283472959208e-01
2.472726429046472885e-01
2.472770574619986561e-01
2.472814707039276416e-01
2.472858852612790093e-01
2.472902998186303491e-01
2.472947143759817168e-01
2.472991276179106745e-01
2.473035421752620144e-01
2.473079567326133821e-01
2.473123712899646942e-01
2.473167858473160619e-01
2.473211990892450751e-01
2.473256136465963873e-01
2.473300282039477549e-01
2.473344427612990948e-01
2.473388560032281080e-01
2.473432705605794757e-01
2.473476851179308156e-01
2.473520996752821555e-01
2.473565142326335231e-01
2.473609274745625086e-01
2.473653420319138485e-01
2.473697565892651884e-01
2.473741711466165283e-01
2.473785843885455416e-01
2.473829989458969092e-01
2.473874135032482213e-01
2.473918280605995890e-01
2.473962426179509289e-01
2.474006558598799144e-01
2.474050704172313098e-01
2.474094849745826497e-01
2.474138995319339618e-01
2.474183127738630028e-01
2.474227273312143427e-01
2.474271418885656271e-01
2.474315564459170502e-01
2.474359710032683624e-01
2.474403842451973756e-01
2.474447988025487155e-01
2.474492133599000554e-01
2.474536279172514508e-01
2.474580411591804086e-01
2.474624557165317762e-01
2.474668702738831161e-01
2.474712848312344837e-01
2.474756993885857959e-01
2.474801126305148091e-01
2.474845271878661490e-01
2.474889417452174889e-01
2.474933563025688565e-01
2.474977695444978698e-01
2.475021841018491819e-01
2.475065986592005496e-01
2.475110132165518895e-01
2.475154277739032294e-01
2.475198410158322426e-01
2.475242555731835825e-01
2.475286701305349224e-01
2.475330846878862623e-01
2.475374979298152756e-01
2.475419124871666154e-01
2.475463270445179553e-01
2.475507416018692952e-01
2.475551561592206629e-01
2.475595694011496761e-01
2.475639839585010160e-01
2.475683985158523559e-01
2.475728130732036958e-01
2.475772263151326813e-01
2.475816408724840767e-01
2.475860554298354166e-01
2.475904699871867287e-01
2.475948845445380964e-01
2.475992977864671096e-01
2.476037123438184495e-01
2.476081269011697894e-01
2.476125414585211293e-01
2.476169547004501426e-01
2.476213692578014824e-01
2.476257838151528501e-01
2.476301983725041622e-01
2.476346129298555021e-01
2.476390261717845709e-01
2.476434407291358830e-01
2.476478552864872507e-01
2.476522698438386183e-01
2.476566844011899304e-01
2.476610976431189437e-01
2.476655122004702836e-01
2.476699267578216235e-01
2.476743413151729634e-01
2.476787545571019766e-01
2.476831691144533165e-01
2.476875836718046564e-01
2.476919982291559963e-01
2.476964127865073362e-01
2.477008260284363494e-01
2.477052405857876893e-01
2.477096551431390570e-01
2.477140697004903969e-01
2.477184829424193824e-01
2.477228974997707223e-01
2.477273120571220899e-01
2.477317266144734298e-01
2.477361411718247974e-01
2.477405544137538107e-01
2.477449689711051228e-01
2.477493835284564905e-01
2.477537980858078304e-01
2.477582113277368159e-01
2.477626258850881835e-01
2.477670404424394957e-01
2.477714549997908633e-01
2.477758695571421754e-01
2.477802827990712164e-01
2.477846973564225841e-01
2.477891119137738962e-01
2.477935264711252639e-01
2.477979397130542494e-01
2.478023542704056170e-01
2.478067688277569569e-01
2.478111833851083246e-01
2.478155979424596367e-01
2.478200111843886777e-01
2.478244257417400176e-01
2.478288402990913297e-01
2.478332548564427251e-01
2.478376680983717106e-01
2.478420826557230505e-01
2.478464972130743904e-01
2.478509117704257025e-01
2.478553263277770702e-01
2.478597395697060835e-01
2.478641541270574511e-01
2.478685686844087910e-01
2.478729832417601586e-01
2.478773964836891164e-01
2.478818110410404840e-01
2.478862255983918239e-01
2.478906401557431916e-01
2.478950547130945314e-01
2.478994679550235447e-01
2.479038825123748846e-01
2.479082970697262245e-01
2.479127116270775644e-01
2.479171248690065776e-01
2.479215394263578898e-01
2.479259539837092574e-01
2.479303685410605973e-01
2.479347830984119372e-01
2.479391963403409505e-01
2.479436108976922903e-01
2.479480254550436302e-01
2.479524400123949701e-01
2.479568532543239834e-01
2.479612678116753233e-01
2.479656823690266909e-01
2.479700969263780308e-01
2.479745114837293707e-01
2.479789247256583840e-01
2.479833392830097516e-01
2.479877538403610915e-01
2.479921683977124314e-01
2.479965816396414169e-01
2.480009961969927845e-01
2.480054107543441244e-01
2.480098253116954643e-01
2.480142398690468319e-01
2.480186531109758175e-01
2.480230676683271573e-01
2.480274822256785250e-01
2.480318967830298649e-01
2.480363100249588504e-01
2.480407245823102458e-01
2.480451391396615579e-01
2.480495536970128700e-01
2.480539682543642654e-01
2.480583814962932787e-01
2.480627960536446186e-01
2.480672106109959585e-01
2.480716251683472984e-01
2.480760384102762839e-01
2.480804529676276515e-01
2.480848675249789914e-01
2.480892820823303313e-01
2.480936966396816712e-01
2.480981098816106845e-01
2.481025244389620243e-01
2.481069389963133642e-01
2.481113535536647041e-01
2.481157681110160440e-01
2.481201813529450573e-01
2.481245959102963972e-01
2.481290104676477648e-01
2.481334250249991324e-01
2.481378382669281457e-01
2.481422528242794578e-01
2.481466673816308255e-01
2.481510819389821376e-01
2.481554964963335053e-01
2.481599097382624908e-01
2.481643242956138307e-01
2.481687388529651983e-01
2.481731534103165382e-01
2.481775666522455515e-01
2.481819812095968913e-01
2.481863957669482312e-01
2.481908103242995711e-01
2.481952248816509665e-01
2.481996381235799243e-01
2.482040526809312919e-01
2.482084672382826596e-01
2.482128817956339717e-01
2.482172950375629572e-01
2.482217095949143248e-01
2.482261241522656925e-01
2.482305387096170324e-01
2.482349532669683723e-01
2.482393665088973855e-01
2.482437810662487254e-01
2.482481956236000653e-01
2.482526101809514052e-01
2.482570234228804462e-01
2.482614379802317583e-01
2.482658525375830982e-01
2.482702670949344659e-01
2.482746816522857780e-01
2.482790948942148190e-01
2.482835094515661589e-01
2.482879240089175266e-01
2.482923385662688665e-01
2.482967518081978520e-01
2.483011663655491919e-01
2.483055809229005595e-01
2.483099954802518994e-01
2.483144100376032393e-01
2.483188232795322248e-01
2.483232378368835924e-01
2.483276523942349323e-01
2.483320669515862722e-01
2.483364801935152855e-01
2.483408947508666254e-01
2.483453093082179652e-01
2.483497238655693329e-01
2.483541384229206450e-01
2.483585516648496583e-01
2.483629662222010259e-01
2.483673807795523381e-01
2.483717953369037335e-01
2.483762085788327190e-01
2.483806231361840589e-01
2.483850376935353987e-01
2.483894522508867664e-01
2.483938668082381063e-01
2.483982800501670918e-01
2.484026946075184594e-01
2.484071091648697993e-01
2.484115237222211392e-01
2.484159369641501525e-01
2.484203515215015201e-01
2.484247660788528600e-01
2.484291806362041721e-01
2.484335951935555120e-01
2.484380084354845530e-01
2.484424229928358929e-01
2.484468375501872328e-01
2.484512521075385727e-01
2.484556653494676137e-01
2.484600799068189259e-01
2.484644944641702657e-01
2.484689090215216334e-01
2.484733235788729455e-01
2.484777368208019865e-01
2.484821513781532987e-01
2.484865659355046663e-01
2.484909804928560062e-01
2.484953937347850195e-01
2.484998082921363594e-01
2.485042228494876992e-01
2.485086374068390391e-01
2.485130519641904068e-01
2.485174652061194200e-01
2.485218797634707322e-01
2.485262943208220998e-01
2.485307088781734397e-01
2.485351221201024807e-01
2.485395366774538206e-01
2.485439512348051327e-01
2.485483657921564726e-01
2.485527803495078403e-01
2.485571935914368813e-01
2.485616081487881657e-01
2.485660227061395333e-01
2.485704372634908732e-01
2.485748505054198587e-01
2.485792650627712264e-01
2.485836796201225662e-01
2.485880941774739339e-01
2.485925087348252738e-01
2.485969219767542593e-01
2.486013365341056269e-01
2.486057510914569391e-01
2.486101656488083067e-01
2.486145802061596743e-01
2.486189934480886599e-01
2.486234080054399997e-01
2.486278225627913674e-01
2.486322371201426795e-01
2.486366503620717205e-01
2.486410649194230604e-01
2.486454794767744003e-01
2.486498940341257402e-01
2.486543085914771356e-01
2.486587218334060934e-01
2.486631363907574332e-01
2.486675509481087731e-01
2.486719655054601130e-01
2.486763787473891540e-01
2.486807933047404662e-01
2.486852078620918338e-01
2.486896224194431737e-01
2.486940369767945136e-01
2.486984502187235269e-01
2.487028647760748667e-01
2.487072793334262066e-01
2.487116938907776020e-01
2.487161071327065875e-01
2.487205216900579274e-01
2.487249362474092673e-01
2.487293508047606072e-01
2.487337653621119471e-01
2.487381786040409604e-01
2.487425931613923280e-01
2.487470077187436956e-01
2.487514222760950078e-01
2.487558355180240210e-01
2.487602500753753609e-01
2.487646646327267008e-01
2.487690791900780130e-01
2.487734937474294084e-01
2.487779069893584216e-01
2.487823215467097338e-01
2.487867361040610736e-01
2.487911506614124135e-01
2.487955639033414545e-01
2.487999784606927944e-01
2.488043930180441343e-01
2.488088075753954742e-01
2.488132221327468141e-01
2.488176353746758274e-01
2.488220499320271673e-01
2.488264644893785071e-01
2.488308790467298748e-01
2.488352922886588880e-01
2.488397068460102002e-01
2.488441214033615678e-01
2.488485359607129077e-01
2.488529505180642476e-01
2.488573637599932609e-01
2.488617783173445730e-01
2.488661928746959684e-01
2.488706074320473083e-01
2.488750206739762938e-01
2.488794352313276614e-01
2.488838497886790013e-01
2.488882643460303412e-01
2.488926789033816811e-01
2.488970921453106944e-01
2.489015067026620343e-01
2.489040737211339060e-01
2.489062122456256465e-01
2.489083501328931691e-01
2.489104886573848818e-01
2.489126271818766500e-01
2.489147657063683350e-01
2.489169042308600754e-01
2.489190421181275703e-01
2.489211806426193108e-01
2.489233191671110512e-01
2.489254576916027917e-01
2.489275955788702865e-01
2.489297341033620548e-01
2.489318726278537952e-01
2.489340111523455079e-01
2.489361496768372484e-01
2.489382875641047432e-01
2.489404260885964837e-01
2.489425646130882241e-01
2.489447031375799646e-01
2.489468410248474872e-01
2.489489795493392277e-01
2.489511180738309404e-01
2.489532565983226253e-01
2.489553951228143935e-01
2.489575330100819162e-01
2.489596715345736289e-01
2.489618100590653693e-01
2.489639485835571375e-01
2.489660864708246324e-01
2.489682249953163728e-01
2.489703635198080856e-01
2.489725020442998260e-01
2.489746405687915665e-01
2.489767784560590613e-01
2.489789169805508018e-01
2.489810555050425422e-01
2.489831940295342827e-01
2.489853325540259954e-01
2.489874704412934903e-01
2.489896089657852585e-01
2.489917474902769712e-01
2.489938860147687394e-01
2.489960239020362065e-01
2.489981624265279470e-01
2.490003009510196597e-01
2.490024394755114279e-01
2.490045780000031406e-01
2.490067158872706909e-01
2.490088544117624036e-01
2.490109929362541441e-01
2.490131314607458846e-01
2.490152693480133794e-01
2.490174078725051476e-01
2.490195463969968603e-01
2.490216849214885730e-01
2.490238234459803135e-01
2.490259613332478084e-01
2.490280998577395211e-01
2.490302383822312893e-01
2.490323769067230297e-01
2.490345147939905524e-01
2.490366533184822928e-01
2.490387918429740055e-01
2.490409303674657460e-01
2.490430688919574864e-01
2.490452067792249813e-01
2.490473453037166940e-01
2.490494838282084622e-01
2.490516223527001749e-01
2.490537602399676975e-01
2.490558987644594380e-01
2.490580372889511507e-01
2.490601758134428911e-01
2.490623143379346316e-01
2.490644522252021265e-01
2.490665907496938669e-01
2.490687292741856074e-01
2.490708677986773201e-01
2.490730056859448704e-01
2.490751442104365831e-01
2.490772827349283236e-01
2.490794212594200363e-01
2.490815597839117768e-01
2.490836976711792994e-01
2.490858361956710121e-01
2.490879747201627525e-01
2.490901132446544652e-01
2.490922511319220156e-01
2.490943896564137283e-01
2.490965281809054688e-01
2.490986667053971815e-01
2.491008052298889219e-01
2.491029431171564168e-01
2.491050816416481850e-01
2.491072201661398977e-01
2.491093586906316382e-01
2.491114965778991608e-01
2.491136351023909012e-01
2.491157736268826139e-01
2.491179121513743544e-01
2.491200506758660671e-01
2.491221885631335620e-01
2.491243270876253302e-01
2.491264656121170706e-01
2.491286041366087833e-01
2.491307420238763060e-01
2.491328805483680187e-01
2.491350190728597869e-01
2.491371575973514996e-01
2.491392961218432400e-01
2.491414340091107626e-01
2.491435725336024753e-01
2.491457110580942436e-01
2.491478495825859563e-01
2.491499874698534789e-01
2.491521259943451916e-01
2.491542645188369320e-01
2.491564030433286447e-01
2.491585415678204130e-01
2.491606794550879078e-01
2.491628179795796483e-01
2.491649565040713610e-01
2.491670950285631014e-01
2.491692329158306241e-01
2.491713714403223368e-01
2.491735099648141050e-01
2.491756484893058177e-01
2.491777870137975581e-01
2.491799249010650530e-01
2.491820634255567934e-01
2.491842019500485339e-01
2.491863404745402466e-01
2.491884783618077415e-01
2.491906168862995097e-01
2.491927554107912501e-01
2.491948939352829906e-01
2.491970324597747033e-01
2.491991703470421982e-01
2.492013088715339664e-01
2.492034473960256791e-01
2.492055859205174195e-01
2.492077244450091600e-01
2.492098623322766549e-01
2.492120008567683953e-01
2.492141393812601635e-01
2.492162779057518485e-01
2.492184157930193988e-01
2.492205543175111115e-01
2.492226928420028242e-01
2.492248313664945647e-01
2.492269698909863052e-01
2.492291077782538278e-01
2.492312463027455682e-01
2.492333848272372809e-01
2.492355233517290214e-01
2.492376612389965440e-01
2.492397997634882845e-01
2.492419382879799972e-01
2.492440768124717376e-01
2.492462153369634781e-01
2.492483532242309729e-01
2.492504917487227412e-01
2.492526302732144261e-01
2.492547687977061943e-01
2.492569066849736892e-01
2.492590452094654296e-01
2.492611837339571423e-01
2.492633222584488828e-01
2.492654607829406233e-01
2.492675986702081459e-01
2.492697371946998586e-01
2.492718757191916268e-01
2.492740142436833117e-01
2.492761521309508344e-01
2.492782906554425471e-01
2.492804291799343153e-01
2.492825677044260280e-01
2.492847062289177684e-01
2.492868441161852910e-01
2.492889826406770315e-01
2.492911211651687442e-01
2.492932596896604847e-01
2.492953975769280073e-01
2.492975361014196922e-01
2.492996746259114604e-01
2.493018131504032009e-01
2.493039516748949136e-01
2.493060895621624362e-01
2.493082280866542044e-01
2.493103666111458894e-01
2.493125051356376298e-01
2.493146430229051524e-01
2.493167815473968929e-01
2.493189200718886056e-01
2.493210585963803461e-01
2.493231971208720865e-01
2.493253350081396091e-01
2.493274735326313218e-01
2.493296120571230623e-01
2.493317505816147750e-01
2.493338884688823254e-01
2.493360269933740381e-01
2.493381655178657785e-01
2.493403040423575190e-01
2.493424425668492594e-01
2.493445804541167266e-01
2.493467189786084670e-01
2.493488575031002075e-01
2.493509960275919479e-01
2.493531339148594428e-01
2.493552724393511832e-01
2.493574109638429237e-01
2.493595494883346642e-01
2.493616880128264046e-01
2.493638259000938995e-01
2.493659644245856399e-01
2.493681029490773526e-01
2.493702414735690931e-01
2.493723793608365880e-01
2.493745178853283562e-01
2.493766564098200689e-01
2.493787949343118371e-01
2.493809334588035220e-01
2.493830713460710446e-01
2.493852098705628129e-01
2.493873483950545533e-01
2.493894869195462660e-01
2.493916248068137609e-01
2.493937633313055013e-01
2.493959018557972418e-01
2.493980403802889823e-01
2.494001789047807227e-01
2.494023167920482176e-01
2.494044553165399580e-01
2.494065938410316707e-01
2.494087323655234389e-01
2.494108702527909061e-01
2.494130087772826743e-01
2.494151473017744147e-01
2.494172858262661274e-01
2.494194243507578679e-01
2.494215622380253627e-01
2.494237007625171310e-01
2.494258392870088437e-01
2.494279778115005564e-01
2.494301156987681067e-01
2.494322542232598194e-01
2.494343927477515599e-01
2.494365312722433004e-01
2.494386697967350131e-01
2.494408076840025079e-01
2.494429462084942484e-01
2.494450847329859888e-01
2.494472232574777293e-01
2.494493617819694697e-01
2.494514996692369924e-01
2.494536381937286773e-01
2.494557767182204455e-01
2.494579152427121582e-01
2.494600531299796808e-01
2.494621916544713935e-01
2.494643301789631340e-01
2.494664687034548745e-01
2.494686072279466149e-01
2.494707451152141098e-01
2.494728836397058502e-01
2.494750221641975907e-01
2.494771606886893034e-01
2.494792985759568260e-01
2.494814371004485665e-01
2.494835756249403069e-01
2.494857141494320474e-01
2.494878526739237601e-01
2.494899905611913105e-01
2.494921290856830232e-01
2.494942676101747359e-01
2.494964061346664763e-01
2.494985440219339989e-01
2.495006825464257394e-01
2.495028210709174521e-01
2.495049595954091926e-01
2.495070981199008775e-01
2.495092360071684556e-01
2.495113745316601683e-01
2.495135130561519088e-01
2.495156515806436492e-01
2.495177894679111441e-01
2.495199279924028568e-01
2.495220665168946250e-01
2.495242050413863377e-01
2.495263435658780504e-01
2.495284814531456008e-01
2.495306199776373135e-01
2.495327585021290540e-01
2.495348970266207944e-01
2.495370349138883170e-01
2.495391734383800297e-01
2.495413119628717702e-01
2.495434504873635106e-01
2.495455890118552511e-01
2.495477268991227182e-01
2.495498654236144864e-01
2.495520039481062269e-01
2.495541424725979396e-01
2.495562803598654344e-01
2.495584188843572027e-01
2.495605574088489154e-01
2.495626959333406558e-01
2.495648344578323963e-01
2.495669723450998911e-01
2.495691108695916316e-01
2.495712493940833721e-01
2.495733879185751125e-01
2.495755258058426351e-01
2.495776643303343478e-01
2.495798028548260883e-01
2.495819413793178287e-01
2.495840799038095137e-01
2.495862177910770641e-01
2.495883563155687490e-01
2.495904948400605450e-01
2.495926333645522854e-01
2.495947712518197525e-01
2.495969097763115208e-01
2.495990483008032335e-01
2.496011868252949739e-01
2.496033253497867144e-01
2.496054632370542092e-01
2.496076017615459497e-01
2.496097402860376901e-01
2.496118788105294306e-01
2.496140166977969255e-01
2.496161552222886382e-01
2.496182937467804064e-01
2.496204322712721191e-01
2.496225707957638318e-01
2.496247086830313544e-01
2.496268472075230949e-01
2.496289857320148353e-01
2.496311242565065480e-01
2.496332621437740706e-01
2.496354006682658111e-01
2.496375391927575516e-01
2.496396777172492643e-01
2.496418162417410047e-01
2.496439541290084996e-01
2.496460926535002678e-01
2.496482311779919805e-01
2.496503697024837209e-01
2.496525075897512436e-01
2.496546461142429840e-01
2.496567846387346967e-01
2.496589231632264094e-01
2.496610616877181776e-01
2.496631995749856725e-01
2.496653380994774130e-01
2.496674766239691534e-01
2.496696151484608939e-01
2.496717536729526066e-01
2.496738915602201014e-01
2.496760300847118419e-01
2.496781686092035824e-01
2.496803071336953228e-01
2.496824450209628177e-01
2.496845835454545859e-01
2.496867220699462986e-01
2.496888605944380668e-01
2.496909991189297795e-01
2.496931370061972744e-01
2.496952755306889871e-01
2.496974140551807275e-01
2.496995525796724680e-01
2.497016904669399906e-01
2.497038289914317311e-01
2.497059675159234438e-01
2.497081060404151842e-01
2.497102445649069247e-01
2.497123824521744195e-01
2.497145209766661600e-01
2.497166595011579004e-01
2.497187980256496687e-01
2.497209359129171635e-01
2.497230744374088762e-01
2.497252129619006167e-01
2.497273514863923294e-01
2.497294900108840698e-01
2.497316278981515925e-01
2.497337664226433329e-01
2.497359049471350456e-01
2.497380434716268138e-01
2.497401813588943087e-01
2.497423198833860214e-01
2.497444584078777619e-01
2.497465969323695023e-01
2.497487354568612150e-01
2.497508733441287654e-01
2.497530118686204781e-01
2.497551503931121908e-01
2.497572889176039312e-01
2.497594268048714539e-01
2.497615653293631943e-01
2.497637038538549348e-01
2.497658423783466475e-01
2.497679809028383879e-01
2.497701187901059383e-01
2.497722573145976510e-01
2.497743958390893915e-01
2.497765343635811042e-01
2.497786722508485990e-01
2.497808107753403672e-01
2.497829492998320799e-01
2.497850878243238204e-01
2.497872263488155331e-01
2.497893642360830557e-01
2.497915027605748239e-01
2.497936412850665366e-01
2.497957798095582493e-01
2.497979176968257997e-01
2.498000562213174847e-01
2.498021947458092251e-01
2.498043332703009378e-01
2.498064717947927060e-01
2.498086096820602009e-01
2.498107482065519414e-01
2.498128867310436818e-01
2.498150252555354500e-01
2.498171631428029171e-01
2.498193016672946576e-01
2.498214401917863980e-01
2.498235787162781385e-01
2.498257172407698512e-01
2.498278551280373738e-01
2.498299936525290865e-01
2.498321321770208270e-01
2.498342707015125674e-01
2.498364085887800623e-01
2.498385471132718028e-01
2.498406856377635432e-01
2.498428241622552559e-01
2.498449626867469964e-01
2.498471005740145190e-01
2.498492390985062594e-01
2.498513776229979999e-01
2.498535161474897404e-01
2.498556540347572352e-01
2.498577925592489479e-01
2.498599310837406884e-01
2.498620696082324288e-01
2.498642081327241415e-01
2.498663460199916642e-01
2.498684845444834324e-01
2.498706230689751728e-01
2.498727615934668855e-01
2.498748994807343804e-01
2.498770380052261209e-01
2.498791765297178613e-01
2.498813150542095740e-01
2.498834535787013145e-01
2.498855914659688371e-01
2.498877299904605775e-01
2.498898685149522902e-01
2.498920070394440307e-01
2.498941449267115256e-01
2.498962834512032938e-01
2.498984219756950065e-01
2.499005605001867192e-01
2.499026990246785151e-01
2.499048369119459823e-01
2.499069754364377227e-01
2.499091139609294632e-01
2.499112524854211759e-01
2.499133910099129163e-01
2.499155288971804389e-01
2.499176674216721517e-01
2.499198059461638921e-01
2.499219444706556326e-01
2.499240823579231274e-01
2.499262208824148679e-01
2.499283594069066083e-01
2.499304979313983210e-01
2.499326364558900615e-01
2.499347743431575841e-01
2.499369128676492968e-01
2.499390513921410373e-01
2.499411899166327777e-01
2.499433278039003281e-01
2.499454663283920408e-01
2.499476048528837535e-01
2.499497433773755217e-01
2.499518819018672344e-01
2.499540197891347293e-01
2.499561583136264697e-01
2.499582968381182102e-01
2.499604353626099784e-01
2.499625732498774455e-01
2.499647117743691860e-01
2.499668502988609264e-01
2.499689888233526669e-01
2.499711273478443796e-01
2.499732652351119300e-01
2.499754037596036427e-01
2.499775422840953831e-01
2.499796808085871236e-01
2.499818186958546185e-01
2.499839572203463312e-01
2.499860957448380716e-01
2.499882342693298121e-01
2.499903727938215248e-01
2.499925106810890751e-01
2.499946492055807878e-01
2.499967877300725005e-01
2.499989262545642688e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.499964065847316563e-01
2.499883658712218626e-01
2.499803227610761236e-01
2.499722796509304124e-01
2.499642365407846734e-01
2.499561958272748519e-01
2.499481527171291129e-01
2.499401096069834294e-01
2.499320664968376626e-01
2.499240233866919514e-01
2.499159826731821299e-01
2.499079395630363909e-01
2.498998964528906519e-01
2.498918533427449129e-01
2.498838126292351192e-01
2.498757695190893802e-01
2.498677264089436412e-01
2.498596832987979299e-01
2.498516401886521909e-01
2.498435994751423694e-01
2.498355563649966582e-01
2.498275132548509192e-01
2.498194701447051802e-01
2.498114294311953865e-01
2.498033863210496475e-01
2.497953432109038807e-01
2.497873001007581972e-01
2.497792569906124305e-01
2.497712162771026367e-01
2.497631731669568977e-01
2.497551300568112143e-01
2.497470869466654753e-01
2.497390462331556538e-01
2.497310031230099148e-01
2.497229600128641758e-01
2.497149169027184368e-01
2.497068737925726978e-01
2.496988330790629318e-01
2.496907899689171928e-01
2.496827468587714538e-01
2.496747037486257148e-01
2.496666630351159211e-01
2.496586199249701543e-01
2.496505768148244431e-01
2.496425337046787041e-01
2.496344905945329928e-01
2.496264474843872538e-01
2.496184091675133776e-01
2.496103660573676386e-01
2.496023229472218996e-01
2.495942798370761606e-01
2.495862367269304494e-01
2.495781936167847104e-01
2.495701505066389436e-01
2.495621073964932601e-01
2.495540642863475211e-01
2.495460259694736171e-01
2.495379828593278781e-01
2.495299397491821669e-01
2.495218966390364279e-01
2.495138535288907167e-01
2.495058104187449777e-01
2.494977673085992109e-01
2.494897241984535274e-01
2.494816810883077607e-01
2.494736427714338567e-01
2.494655996612881454e-01
2.494575565511424065e-01
2.494495134409966675e-01
2.494414703308509562e-01
2.494334272207052450e-01
2.494253841105595060e-01
2.494173410004137670e-01
2.494092978902680280e-01
2.494012595733941517e-01
2.493932164632484128e-01
2.493851733531026738e-01
2.493771302429569625e-01
2.493690871328112235e-01
2.493610440226654845e-01
2.493530009125197733e-01
2.493449578023740343e-01
2.493369146922282675e-01
2.493288763753543913e-01
2.493208332652087078e-01
2.493065179447677693e-01
2.492898504779447744e-01
2.492731830111217239e-01
2.492565155442987290e-01
2.492398480774756786e-01
2.492231806106526837e-01
2.492065131438296333e-01
2.491898556099427509e-01
2.491731881431197282e-01
2.491565206762966778e-01
2.491398532094737106e-01
2.491231857426506602e-01
2.491065182758276653e-01
2.490898508090045871e-01
2.490731833421816199e-01
2.490565158753585417e-01
2.490398583414716871e-01
2.490231908746486644e-01
2.490065234078256695e-01
2.489898559410026468e-01
2.489731884741795964e-01
2.489565210073565737e-01
2.489398535405335233e-01
2.489231860737105284e-01
2.489065186068875057e-01
2.488898610730006511e-01
2.488731936061776007e-01
2.488565261393545502e-01
2.488398586725315553e-01
2.488231912057085604e-01
2.488065237388855377e-01
2.487898562720625151e-01
2.487731888052394646e-01
2.487565213384164420e-01
2.487398638045295596e-01
2.487231963377065369e-01
2.487065288708835142e-01
2.486898614040605193e-01
2.486731939372374967e-01
2.486565264704144740e-01
2.486398590035914236e-01
2.486231915367684286e-01
2.486065240699453782e-01
2.485898665360584958e-01
2.485731990692354731e-01
2.485565316024124505e-01
2.485398641355894278e-01
2.485231966687663774e-01
2.485065292019433825e-01
2.484898617351203598e-01
2.484731942682973371e-01
2.484565268014743422e-01
2.484398692675874321e-01
2.484232018007644094e-01
2.484065343339413867e-01
2.483898668671183640e-01
2.483731994002953414e-01
2.483565319334723187e-01
2.483398644666492960e-01
2.483231969998262734e-01
2.483065295330032507e-01
2.482898719991163405e-01
2.482732045322933456e-01
2.482565370654703230e-01
2.482398695986473003e-01
2.482232021318242776e-01
2.482065346650012549e-01
2.481898671981782600e-01
2.481731997313552096e-01
2.481565322645322147e-01
2.481398747306452768e-01
2.481232072638222541e-01
2.481065397969992592e-01
2.480898723301762088e-01
2.480732048633532139e-01
2.480565373965301634e-01
2.480398699297071685e-01
2.480232024628841458e-01
2.480065349960611232e-01
2.479898774621742130e-01
2.479732099953512181e-01
2.479565425285281954e-01
2.479398750617051728e-01
2.479232075948821223e-01
2.479065401280590997e-01
2.478898726612361048e-01
2.478732051944130821e-01
2.478565377275900317e-01
2.478398801937031493e-01
2.478232127268801266e-01
2.478065452600571317e-01
2.477898777932340812e-01
2.477732103264110586e-01
2.477565428595880359e-01
2.477398753927650410e-01
2.477232079259420461e-01
2.477065404591189957e-01
2.476898829252320855e-01
2.476732154584090906e-01
2.476565479915860402e-01
2.476398805247630452e-01
2.476232130579399948e-01
2.476065455911169721e-01
2.475898781242939772e-01
2.475732106574709268e-01
2.475565431906479041e-01
2.475398856567610495e-01
2.475232181899380268e-01
2.475065507231149764e-01
2.474898832562919537e-01
2.474732157894689311e-01
2.474565483226459084e-01
2.474398808558228857e-01
2.474232133889998630e-01
2.474065459221768404e-01
2.473898784553538455e-01
2.473732209214669353e-01
2.473565534546439126e-01
2.473398859878209177e-01
2.473232185209978673e-01
2.473065510541748724e-01
2.472898835873518220e-01
2.472732161205287993e-01
2.472565486537057766e-01
2.472398811868827539e-01
2.472232236529958715e-01
2.472065561861728489e-01
2.471898887193498262e-01
2.471732212525268035e-01
2.471565537857037809e-01
2.471398863188807582e-01
2.471232188520577355e-01
2.471065513852347129e-01
2.470898839184117179e-01
2.470732263845248078e-01
2.470565589177017851e-01
2.470398914508787624e-01
2.470232239840557398e-01
2.470065565172327449e-01
2.469898890504096944e-01
2.469732215835866995e-01
2.469565541167636769e-01
2.469398866499406264e-01
2.469232291160537440e-01
2.469065616492306936e-01
2.468898941824076987e-01
2.468732267155847038e-01
2.468565592487616533e-01
2.468398917819386307e-01
2.468232243151156080e-01
2.468065568482926131e-01
2.467898893814695627e-01
2.467732318475826525e-01
2.467565643807596576e-01
2.467398969139366072e-01
2.467232294471136123e-01
2.467065619802905618e-01
2.466898945134675669e-01
2.466732270466445442e-01
2.466565595798215216e-01
2.466398921129984989e-01
2.466232345791116165e-01
2.466065671122885661e-01
2.465898996454655712e-01
2.465732321786425485e-01
2.465565647118194981e-01
2.465398972449965309e-01
2.465232297781734805e-01
2.465065623113504578e-01
2.464898948445274351e-01
2.464732373106405250e-01
2.464565698438175023e-01
2.464399023769944796e-01
2.464232349101714570e-01
2.464065674433484621e-01
2.463898999765254116e-01
2.463732325097024445e-01
2.463565650428793941e-01
2.463398975760563714e-01
2.463232400421694890e-01
2.463065725753464386e-01
2.462899051085234159e-01
2.462732376417004210e-01
2.462565701748773983e-01
2.462399027080543479e-01
2.462232352412313530e-01
2.462065677744083303e-01
2.461899003075853076e-01
2.461732427736983975e-01
2.461565753068754026e-01
2.461399078400523521e-01
2.461232403732293572e-01
2.461065729064063068e-01
2.460899054395833119e-01
2.460732379727602892e-01
2.460565705059372665e-01
2.460399030391142439e-01
2.460232455052273337e-01
2.460065780384043110e-01
2.459899105715813161e-01
2.459732431047582657e-01
2.459565756379352708e-01
2.459399081711122204e-01
2.459232407042891977e-01
2.459065732374661750e-01
2.458899057706431801e-01
2.458732482367562699e-01
2.458565807699332473e-01
2.458399133031102246e-01
2.458232458362872297e-01
2.458065783694641793e-01
2.457899109026411566e-01
2.457732434358181339e-01
2.457565759689950835e-01
2.457399085021721163e-01
2.457232509682852062e-01
2.457065835014621558e-01
2.456899160346391608e-01
2.456732485678161659e-01
2.456565811009931433e-01
2.456399136341700928e-01
2.456232461673470424e-01
2.456065787005240475e-01
2.455899112337010248e-01
2.455732536998141424e-01
2.455565862329911475e-01
2.455399187661680971e-01
2.455232512993450744e-01
2.455065838325220240e-01
2.454899163656990291e-01
2.454732488988760342e-01
2.454565814320529837e-01
2.454399139652299611e-01
2.454232564313430787e-01
2.454065889645200560e-01
2.453899214976970333e-01
2.453732540308740107e-01
2.453565865640509880e-01
2.453399190972279653e-01
2.453232516304049149e-01
2.453065841635819200e-01
2.452899166967588973e-01
2.452732591628720149e-01
2.452565916960490200e-01
2.452399242292259696e-01
2.452232567624029191e-01
2.452065892955799242e-01
2.451899218287569293e-01
2.451732543619338789e-01
2.451565868951108562e-01
2.451399194282878335e-01
2.451232618944009511e-01
2.451065944275779285e-01
2.450899269607548780e-01
2.450732594939318831e-01
2.450565920271088605e-01
2.450399245602858378e-01
2.450232570934628151e-01
2.450065896266397925e-01
2.449899221598167698e-01
2.449732646259298874e-01
2.449565971591068370e-01
2.449399296922838143e-01
2.449232622254607916e-01
2.449065947586377689e-01
2.448899272918147463e-01
2.448732598249917514e-01
2.448565923581687009e-01
2.448399248913457060e-01
2.448232673574587959e-01
2.448065998906357454e-01
2.447899324238127783e-01
2.447732649569897279e-01
2.447565974901667329e-01
2.447399300233437103e-01
2.447232625565206876e-01
2.447065950896976372e-01
2.446899276228746145e-01
2.446732700889877044e-01
2.446566026221647372e-01
2.446399351553416868e-01
2.446232676885186641e-01
2.446066002216956692e-01
2.445899327548726188e-01
2.445732652880495961e-01
2.445565978212266012e-01
2.445399303544035785e-01
2.445232728205166683e-01
2.445066053536936457e-01
2.444899378868706230e-01
2.444732704200476003e-01
2.444566029532245777e-01
2.444399354864015550e-01
2.444232680195785323e-01
2.444066005527555097e-01
2.443899330859325147e-01
2.443732755520456046e-01
2.443566080852225819e-01
2.443399406183995592e-01
2.443232731515765366e-01
2.443066056847535139e-01
2.442899382179304912e-01
2.442732707511074686e-01
2.442566032842844459e-01
2.442399358174614232e-01
2.442232782835745408e-01
2.442066108167515182e-01
2.441899433499284955e-01
2.441732758831054728e-01
2.441566084162824779e-01
2.441399409494594275e-01
2.441232734826364048e-01
2.441066060158133544e-01
2.440899385489903872e-01
2.440732810151035048e-01
2.440566135482804544e-01
2.440399460814574317e-01
2.440232786146344091e-01
2.440066111478113586e-01
2.439899436809883637e-01
2.439732762141653688e-01
2.439566087473423184e-01
2.439399412805192957e-01
2.439232738136962730e-01
2.439066162798094184e-01
2.438899488129863680e-01
2.438732813461633453e-01
2.438566138793402949e-01
2.438399464125173000e-01
2.438232789456942773e-01
2.438066114788712546e-01
2.437899440120482319e-01
2.437732765452252370e-01
2.437566190113383269e-01
2.437399515445153042e-01
2.437232840776922815e-01
2.437066166108692589e-01
2.436899491440462084e-01
2.436732816772231858e-01
2.436566142104001909e-01
2.436399467435771682e-01
2.436232792767541178e-01
2.436066217428672354e-01
2.435899542760442404e-01
2.435732868092211900e-01
2.435566193423981673e-01
2.435399518755751447e-01
2.435232844087521498e-01
2.435066169419291271e-01
2.434899494751061044e-01
2.434732820082830540e-01
2.434566244743961716e-01
2.434399570075731767e-01
2.434232895407501540e-01
2.434066220739271313e-01
2.433899546071040809e-01
2.433732871402810582e-01
2.433566196734580633e-01
2.433399522066350407e-01
2.433232847398120180e-01
2.433066272059251078e-01
2.432899597391020852e-01
2.432732922722790625e-01
2.432566248054560676e-01
2.432399573386330172e-01
2.432232898718100222e-01
2.432066224049869996e-01
2.431899549381639769e-01
2.431732874713409542e-01
2.431566299374540718e-01
2.431399624706310214e-01
2.431232950038079987e-01
2.431066275369849761e-01
2.430899600701619534e-01
2.430732926033389307e-01
2.430566251365159081e-01
2.430399576696929131e-01
2.430232902028698905e-01
2.430066326689829803e-01
2.429899652021599576e-01
2.429732977353369350e-01
2.429566302685139401e-01
2.429399628016908896e-01
2.429232953348678670e-01
2.429066278680448443e-01
2.428899604012218216e-01
2.428732929343988267e-01
2.428566354005119443e-01
2.428399679336888939e-01
2.428233004668658712e-01
2.428066330000428485e-01
2.427899655332198536e-01
2.427732980663968032e-01
2.427566305995737805e-01
2.427399631327507579e-01
2.427232956659277352e-01
2.427066381320408528e-01
2.426899706652178579e-01
2.426733031983948075e-01
2.426566357315718125e-01
2.426399682647487621e-01
2.426233007979257394e-01
2.426066333311027168e-01
2.425899658642797219e-01
2.425732983974566714e-01
2.425566408635697890e-01
2.425399733967467664e-01
2.425233059299237437e-01
2.425066384631007210e-01
2.424899709962776984e-01
2.424733035294546757e-01
2.424566360626316530e-01
2.424399685958086303e-01
2.424233011289856077e-01
2.424066435950987253e-01
2.423899761282756471e-01
2.423733086614526799e-01
2.423566411946296573e-01
2.423399737278066346e-01
2.423233062609836119e-01
2.423066387941605893e-01
2.422899713273375943e-01
2.422733038605145439e-01
2.422566463266276338e-01
2.422399788598046388e-01
2.422233113929815884e-01
2.422066439261585935e-01
2.421899764593355708e-01
2.421733089925125482e-01
2.421566415256895255e-01
2.421399740588665028e-01
2.421233065920435079e-01
2.421066490581565978e-01
2.420899815913335473e-01
2.420733141245105247e-01
2.420566466576875297e-01
2.420399791908644793e-01
2.420233117240414566e-01
2.420066442572184617e-01
2.419899767903954113e-01
2.419733093235724164e-01
2.419566517896855062e-01
2.419399843228625113e-01
2.419233168560394609e-01
2.419066493892164660e-01
2.418899819223934433e-01
2.418733144555704206e-01
2.418566469887473980e-01
2.418399795219243753e-01
2.418233120551013249e-01
2.418066545212144702e-01
2.417899870543914198e-01
2.417733195875684249e-01
2.417566521207454022e-01
2.417399846539223518e-01
2.417233171870993291e-01
2.417066497202763342e-01
2.416899822534533115e-01
2.416733147866302889e-01
2.416566572527433510e-01
2.416399897859203838e-01
2.416233223190973611e-01
2.416066548522743107e-01
2.415899873854512880e-01
2.415733199186282654e-01
2.415566524518052427e-01
2.415399849849822478e-01
2.415233175181592251e-01
2.415066599842723427e-01
2.414899925174492923e-01
2.414733250506262696e-01
2.414566575838032469e-01
2.414399901169802520e-01
2.414233226501572016e-01
2.414066551833342067e-01
2.413899877165111840e-01
2.413733202496881614e-01
2.413566627158012790e-01
2.413399952489782563e-01
2.413233277821552059e-01
2.413066603153321832e-01
2.412899928485091605e-01
2.412733253816861378e-01
2.412566579148631152e-01
2.412399904480400925e-01
2.412233229812170698e-01
2.412066654473301874e-01
2.411899979805071648e-01
2.411733305136841421e-01
2.411566630468611194e-01
2.411399955800380968e-01
2.411233281132150741e-01
2.411066606463920514e-01
2.410899931795690287e-01
2.410733257127460338e-01
2.410566681788591237e-01
2.410400007120361288e-01
2.410233332452130783e-01
2.410066657783900834e-01
2.409899983115670330e-01
2.409733308447440103e-01
2.409566633779209877e-01
2.409399959110979927e-01
2.409233284442749423e-01
2.409066709103880599e-01
2.408900034435650372e-01
2.408733359767420146e-01
2.408566685099189919e-01
2.408400010430959692e-01
2.408233335762729466e-01
2.408066661094499239e-01
2.407899986426268735e-01
2.407733311758038786e-01
2.407566736419169684e-01
2.407400061750939457e-01
2.407233387082709508e-01
2.407066712414479004e-01
2.406900037746249055e-01
2.406733363078018828e-01
2.406566688409788601e-01
2.406400013741558652e-01
2.406233339073328148e-01
2.406066763734459046e-01
2.405900089066229097e-01
2.405733414397998871e-01
2.405566739729768644e-01
2.405400065061538417e-01
2.405233390393308190e-01
2.405066715725077686e-01
2.404900041056847737e-01
2.404733366388617510e-01
2.404566791049748409e-01
2.404400116381518182e-01
2.404233441713287955e-01
2.404066767045058284e-01
2.403900092376827502e-01
2.403733417708597553e-01
2.403566743040367326e-01
2.403400068372137099e-01
2.403233393703906873e-01
2.403066719035676646e-01
2.402900143696807822e-01
2.402733469028577318e-01
2.402566794360347091e-01
2.402400119692116864e-01
2.402233445023886638e-01
2.402066770355656411e-01
2.401900095687426462e-01
2.401733421019196235e-01
2.401566746350966008e-01
2.401400171012096907e-01
2.401233496343866958e-01
2.401066821675636453e-01
2.400900147007405949e-01
2.400733472339176278e-01
2.400566797670946051e-01
2.400400123002715824e-01
2.400233448334485598e-01
2.400066773666255371e-01
2.399900198327386269e-01
2.399733523659156043e-01
2.399566848990926093e-01
2.399400174322695867e-01
2.399233499654465362e-01
2.399066824986235136e-01
2.398900150318005187e-01
2.398733475649774960e-01
2.398566800981544456e-01
2.398400225642675632e-01
2.398233550974445683e-01
2.398066876306215456e-01
2.397900201637984952e-01
2.397733526969754725e-01
2.397566852301524498e-01
2.397400177633294271e-01
2.397233502965064045e-01
2.397066828296833818e-01
2.396900252957964716e-01
2.396733578289734767e-01
2.396566903621504818e-01
2.396400228953274314e-01
2.396233554285044087e-01
2.396066879616813861e-01
2.395900204948583634e-01
2.395733530280353407e-01
2.395566855612123458e-01
2.395400280273254356e-01
2.395233605605024130e-01
2.395066930936793903e-01
2.394900256268563954e-01
2.394733581600333450e-01
2.394566906932103223e-01
2.394400232263872996e-01
2.394233557595642770e-01
2.394066882927412543e-01
2.393900307588543719e-01
2.393733632920313492e-01
2.393566958252083265e-01
2.393400283583853039e-01
2.393233608915622534e-01
2.393066934247392585e-01
2.392900259579162359e-01
2.392733584910932132e-01
2.392566910242701628e-01
2.392400334903833081e-01
2.392233660235602577e-01
2.392066985567372628e-01
2.391900310899142124e-01
2.391733636230912174e-01
2.391566961562681670e-01
2.391400286894451721e-01
2.391233612226221772e-01
2.391066937557991268e-01
2.390900362219122166e-01
2.390733687550892217e-01
2.390567012882661990e-01
2.390400338214431764e-01
2.390233663546201259e-01
2.390066988877971310e-01
2.389900314209740806e-01
2.389733639541510857e-01
2.389566964873280630e-01
2.389400389534411528e-01
2.389233714866181302e-01
2.389067040197951353e-01
2.388900365529721126e-01
2.388733690861490899e-01
2.388567016193260395e-01
2.388400341525030168e-01
2.388233666856800219e-01
2.388066992188569715e-01
2.387900416849701168e-01
2.387733742181470664e-01
2.387567067513240715e-01
2.387400392845010488e-01
2.387233718176780262e-01
2.387067043508549757e-01
2.386900368840319531e-01
2.386733694172089582e-01
2.386567019503859077e-01
2.386400444164990531e-01
2.386233769496760027e-01
2.386067094828530077e-01
2.385900420160299573e-01
2.385733745492069624e-01
2.385567070823839397e-01
2.385400396155609171e-01
2.385233721487378944e-01
2.385067046819148717e-01
2.384900471480279616e-01
2.384733796812049389e-01
2.384567122143819162e-01
2.384400447475588936e-01
2.384233772807358709e-01
2.384067098139128482e-01
2.383900423470898255e-01
2.383733748802668306e-01
2.383567074134437802e-01
2.383400498795568978e-01
2.383233824127338751e-01
2.383067149459108802e-01
2.382900474790878298e-01
2.382733800122648349e-01
2.382567125454417845e-01
2.382400450786187618e-01
2.382233776117957391e-01
2.382067101449727442e-01
2.381900526110858618e-01
2.381733851442628114e-01
2.381567176774397887e-01
2.381400502106167660e-01
2.381233827437937434e-01
2.381067152769707485e-01
2.380900478101476980e-01
2.380733803433246754e-01
2.380567128765016527e-01
2.380400553426147703e-01
2.380233878757917476e-01
2.380067204089687527e-01
2.379900529421457023e-01
2.379733854753226796e-01
2.379567180084996569e-01
2.379400505416766343e-01
2.379233830748536116e-01
2.379067156080306167e-01
2.378900580741437065e-01
2.378733906073206839e-01
2.378567231404976612e-01
2.378400556736746385e-01
2.378233882068516158e-01
2.378067207400285654e-01
2.377900532732055705e-01
2.377733858063825478e-01
2.377567183395595252e-01
2.377400608056726428e-01
2.377233933388496201e-01
2.377067258720265974e-01
2.376900584052035748e-01
2.376733909383805243e-01
2.376567234715575294e-01
2.376400560047345067e-01
2.376233885379114563e-01
2.376067210710884614e-01
2.375900635372015512e-01
2.375733960703785286e-01
2.375567286035555337e-01
2.375400611367325110e-01
2.375233936699094883e-01
2.375067262030864657e-01
2.374900587362634430e-01
2.374733912694403926e-01
2.374567238026173976e-01
2.374400662687305152e-01
2.374233988019074648e-01
2.374067313350844421e-01
2.373900638682614472e-01
2.373733964014384246e-01
2.373567289346154019e-01
2.373400614677923792e-01
2.373233940009693288e-01
2.373067265341463339e-01
2.372900690002594237e-01
2.372734015334364011e-01
2.372567340666134061e-01
2.372400665997903835e-01
2.372233991329673608e-01
2.372067316661443104e-01
2.371900641993213155e-01
2.371733967324982928e-01
2.371567292656752701e-01
2.371400717317883600e-01
2.371234042649653373e-01
2.371067367981423146e-01
2.370900693313192920e-01
2.370734018644962693e-01
2.370567343976732466e-01
2.370400669308502239e-01
2.370233994640272290e-01
2.370067319972042064e-01
2.369900744633172962e-01
2.369734069964942735e-01
2.369567395296712509e-01
2.369400720628482282e-01
2.369234045960252333e-01
2.369067371292021829e-01
2.368900696623791879e-01
2.368734021955561653e-01
2.368567347287331704e-01
2.368400771948462602e-01
2.368234097280232098e-01
2.368067422612001871e-01
2.367900747943771644e-01
2.367734073275541418e-01
2.367567398607311469e-01
2.367400723939080964e-01
2.367234049270850738e-01
2.367067374602620511e-01
2.366900699934390562e-01
2.366734124595521460e-01
2.366567449927291511e-01
2.366400775259061007e-01
2.366234100590831058e-01
2.366067425922600553e-01
2.365900751254370049e-01
2.365734076586140100e-01
2.365567401917909873e-01
2.365400727249679924e-01
2.365234151910810823e-01
2.365067477242580596e-01
2.364900802574350369e-01
2.364734127906120142e-01
2.364567453237890193e-01
2.364400778569659689e-01
2.364234103901429462e-01
2.364067429233199236e-01
2.363900754564969287e-01
2.363734179226100185e-01
2.363567504557869958e-01
2.363400829889639732e-01
2.363234155221409227e-01
2.363067480553179001e-01
2.362900805884949051e-01
2.362734131216718825e-01
2.362567456548488876e-01
2.362400781880258371e-01
2.362234206541389547e-01
2.362067531873159321e-01
2.361900857204929094e-01
2.361734182536698867e-01
2.361567507868468641e-01
2.361400833200238414e-01
2.361234158532008465e-01
2.361067483863777960e-01
2.360900809195548011e-01
2.360734233856678910e-01
2.360567559188448405e-01
2.360400884520218456e-01
2.360234209851988230e-01
2.360067535183758003e-01
2.359868923573999189e-01
2.359642028880078457e-01
2.359415134186157448e-01
2.359188239492236439e-01
2.358961480015654144e-01
2.358734585321733135e-01
2.358507690627812126e-01
2.358280795933891394e-01
2.358053901239970385e-01
2.357827006546049375e-01
2.357600111852128366e-01
2.357373217158207357e-01
2.357146322464286348e-01
2.356919562987703776e-01
2.356692668293783044e-01
2.356465773599862312e-01
2.356238878905941303e-01
2.356011984212020294e-01
2.355785089518099562e-01
2.355558194824178553e-01
2.355331300130257544e-01
2.355104405436336534e-01
2.354877645959754240e-01
2.354650751265833508e-01
2.354423856571912221e-01
2.354196961877991490e-01
2.353970067184070480e-01
2.353743172490149471e-01
2.353516277796228462e-01
2.353289383102307730e-01
2.353062488408386721e-01
2.352835728931804427e-01
2.352608834237883417e-01
2.352381939543962686e-01
2.352155044850041399e-01
2.351928150156120667e-01
2.351701255462199658e-01
2.351474360768279204e-01
2.351247466074357917e-01
2.351020571380437185e-01
2.350793811903854613e-01
2.350566917209933604e-01
2.350340022516012595e-01
2.350113127822091585e-01
2.349886233128170854e-01
2.349659338434250122e-01
2.349432443740328835e-01
2.349205549046408104e-01
2.348978654352487094e-01
2.348751894875904800e-01
2.348525000181983791e-01
2.348298105488063059e-01
2.348071210794142050e-01
2.347844316100221040e-01
2.347617421406300031e-01
2.347390526712379022e-01
2.347163632018458290e-01
2.346936737324537003e-01
2.346709977847954709e-01
2.346483083154033977e-01
2.346256188460113246e-01
2.346029293766191959e-01
2.345802399072270950e-01
2.345575504378350495e-01
2.345348609684429209e-01
2.345121714990508477e-01
2.344894820296587468e-01
2.344668060820004896e-01
2.344441166126084164e-01
2.344214271432163155e-01
2.343987376738242145e-01
2.343760482044321136e-01
2.343533587350400405e-01
2.343306692656479395e-01
2.343079797962558664e-01
2.342852903268637654e-01
2.342626143792054805e-01
2.342399249098134073e-01
2.342172354404213341e-01
2.341945459710292332e-01
2.341718565016371323e-01
2.341491670322450314e-01
2.341264775628529582e-01
2.341037880934608573e-01
2.340810986240687841e-01
2.340584226764105269e-01
2.340357332070184260e-01
2.340130437376263250e-01
2.339903542682342519e-01
2.339676647988421510e-01
2.339449753294500778e-01
2.339222858600579491e-01
2.338995963906658759e-01
2.338769069212737750e-01
2.338542309736155456e-01
2.338315415042234446e-01
2.338088520348313437e-01
2.337861625654392428e-01
2.337634730960471696e-01
2.337407836266550687e-01
2.337180941572629678e-01
2.336954046878708668e-01
2.336727152184787937e-01
2.336500392708205642e-01
2.336273498014284633e-01
2.336046603320363346e-01
2.335819708626442615e-01
2.335592813932521605e-01
2.335365919238600596e-01
2.335139024544679587e-01
2.334912129850758855e-01
2.334685235156838123e-01
2.334458475680255551e-01
2.334231580986334820e-01
2.334004686292413533e-01
2.333777791598492801e-01
2.333550896904572070e-01
2.333324002210651060e-01
2.333097107516730051e-01
2.332870212822809042e-01
2.332643318128888033e-01
2.332371161218807221e-01
2.332085754937970601e-01
2.331800348657134259e-01
2.331514942376297639e-01
2.331229536095461019e-01
2.330944129814624954e-01
2.330658723533788335e-01
2.330373317252951992e-01
2.330087910972115650e-01
2.329802674778454763e-01
2.329517268497618421e-01
2.329231862216781801e-01
2.328946455935945181e-01
2.328661049655108839e-01
2.328375643374272497e-01
2.328090237093435877e-01
2.327804830812599535e-01
2.327519424531762915e-01
2.327234188338102028e-01
2.326948782057265686e-01
2.326663375776429343e-01
2.326377969495593001e-01
2.326092563214756381e-01
2.325807156933919762e-01
2.325521750653083142e-01
2.325236344372246799e-01
2.324950938091410735e-01
2.324665701897749570e-01
2.324380295616913228e-01
2.324094889336076608e-01
2.323809483055240543e-01
2.323524076774403924e-01
2.323238670493567304e-01
2.322953264212730962e-01
2.322667857931894342e-01
2.322382451651057722e-01
2.322097215457397112e-01
2.321811809176560493e-01
2.321526402895724150e-01
2.321240996614887808e-01
2.320955590334051466e-01
2.320670184053214846e-01
2.320384777772378226e-01
2.320099371491541884e-01
2.319813965210705264e-01
2.319528729017044655e-01
2.319243322736208035e-01
2.318957916455371415e-01
2.318672510174535351e-01
2.318387103893698731e-01
2.318101697612862389e-01
2.317816291332026046e-01
2.317530885051189149e-01
2.317245478770353084e-01
2.316960072489516465e-01
2.316674836295855855e-01
2.316389430015018958e-01
2.316104023734182615e-01
2.315818617453346273e-01
2.315533211172509653e-01
2.315247804891673589e-01
2.314962398610836691e-01
2.314676992330000349e-01
2.314391586049163729e-01
2.314106349855502842e-01
2.313820943574666777e-01
2.313535537293830435e-01
2.313250131012993815e-01
2.312964724732157196e-01
2.312679318451321131e-01
2.312393912170484234e-01
2.312108505889647891e-01
2.311823099608811272e-01
2.311537863415150662e-01
2.311252457134314320e-01
2.310967050853477700e-01
2.310681644572641358e-01
2.310396238291804738e-01
2.310110832010968396e-01
2.309825425730132054e-01
2.309540019449295434e-01
2.309254613168459092e-01
2.308969376974798204e-01
2.308683970693961862e-01
2.308398564413125242e-01
2.308113158132288623e-01
2.307827751851452280e-01
2.307542345570615938e-01
2.307256939289779041e-01
2.306971533008942976e-01
2.306686126728106356e-01
2.306400890534445747e-01
2.306115484253609127e-01
2.305830077972772785e-01
2.305544671691936165e-01
2.305259265411099823e-01
2.304973859130263480e-01
2.304688452849426861e-01
2.304403046568590241e-01
2.304117640287753899e-01
2.303832404094093012e-01
2.303546997813256669e-01
2.303261591532420605e-01
2.302976185251583430e-01
2.302690778970747365e-01
2.302405372689910745e-01
2.302119966409074125e-01
2.301834560128238061e-01
2.301549153847401441e-01
2.301263917653740831e-01
2.300978511372903934e-01
2.300693105092067592e-01
2.300407698811231250e-01
2.300122292530394352e-01
2.299836886249558288e-01
2.299551479968721668e-01
2.299266073687885326e-01
2.298980667407048983e-01
2.298695431213388096e-01
2.298410024932551754e-01
2.298124618651715412e-01
2.297839212370878792e-01
2.297553806090042450e-01
2.297268399809205830e-01
2.296982993528369488e-01
2.296697587247532868e-01
2.296412180966696526e-01
2.296126944773035639e-01
2.295841538492199019e-01
2.295556132211362954e-01
2.295270725930526334e-01
2.294985319649689715e-01
2.294699913368853095e-01
2.294414507088016753e-01
2.294129100807180133e-01
2.293843694526343790e-01
2.293558458332683181e-01
2.293273052051846561e-01
2.292987645771010496e-01
2.292702239490173599e-01
2.292416833209337257e-01
2.292131426928500637e-01
2.291846020647664295e-01
2.291560614366827953e-01
2.291275208085991333e-01
2.290989971892330723e-01
2.290704565611494103e-01
2.290419159330657761e-01
2.290133753049820864e-01
2.289848346768984522e-01
2.289562940488148179e-01
2.289277534207311837e-01
2.288992127926475217e-01
2.288706721645638875e-01
2.288421485451977988e-01
2.288136079171141923e-01
2.287850672890305026e-01
2.287565266609468684e-01
2.287279860328632064e-01
2.286994454047795999e-01
2.286709047766959380e-01
2.286423641486122760e-01
2.286138235205286418e-01
2.285852999011625808e-01
2.285567592730788911e-01
2.285282186449952846e-01
2.284996780169115949e-01
2.284711373888279606e-01
2.284425967607443542e-01
2.284140561326606922e-01
2.283855155045770302e-01
2.283569748764933682e-01
2.283284512571273073e-01
2.282999106290436730e-01
2.282713700009600388e-01
2.282428293728763768e-01
2.282142887447926871e-01
2.281857481167090529e-01
2.281572074886254187e-01
2.281286668605417844e-01
2.281001262324581225e-01
2.280716026130920338e-01
2.280430619850083995e-01
2.280145213569247375e-01
2.279859807288411311e-01
2.279574401007574413e-01
2.279288994726738349e-01
2.279003588445901729e-01
2.278718182165065387e-01
2.278432775884228767e-01
2.278147539690568157e-01
2.277862133409731538e-01
2.277576727128895195e-01
2.277291320848058576e-01
2.277005914567222233e-01
2.276720508286385614e-01
2.276435102005549271e-01
2.276149695724712929e-01
2.275864289443876309e-01
2.275579053250215700e-01
2.275293646969379080e-01
2.275008240688542460e-01
2.274722834407706118e-01
2.274437428126869776e-01
2.274152021846033433e-01
2.273866615565196536e-01
2.273581209284360194e-01
2.273295803003523852e-01
2.273010566809863242e-01
2.272725160529026622e-01
2.272439754248190003e-01
2.272154347967353660e-01
2.271868941686517041e-01
2.271583535405680698e-01
2.271298129124844078e-01
2.271012722844007736e-01
2.270727316563171394e-01
2.270442080369510784e-01
2.270156674088674165e-01
2.269871267807837822e-01
2.269585861527000925e-01
2.269300455246164583e-01
2.269015048965327963e-01
2.268729642684491621e-01
2.268444236403655279e-01
2.268158830122818936e-01
2.267873593929157772e-01
2.267588187648321429e-01
2.267302781367485087e-01
2.267017375086648467e-01
2.266731968805812125e-01
2.266446562524975783e-01
2.266161156244139163e-01
2.265875749963302543e-01
2.265590343682466201e-01
2.265305107488805869e-01
2.265019701207969249e-01
2.264734294927132352e-01
2.264448888646296010e-01
2.264163482365459390e-01
2.263878076084623325e-01
2.263592669803786706e-01
2.263307263522950086e-01
2.263021857242114021e-01
2.262736621048453134e-01
2.262451214767616237e-01
2.262165808486780172e-01
2.261880402205943552e-01
2.261594995925107210e-01
2.261309589644270868e-01
2.261024183363434248e-01
2.260738777082597628e-01
2.260453370801761008e-01
2.260168134608100399e-01
2.259882728327264334e-01
2.259597322046427714e-01
2.259311915765591094e-01
2.259026509484754475e-01
2.258741103203918132e-01
2.258455696923081513e-01
2.258170290642245170e-01
2.257884884361408551e-01
2.257599648167747941e-01
2.257314241886911599e-01
2.257028835606074701e-01
2.256743429325238637e-01
2.256458023044402017e-01
2.256172616763565397e-01
2.255887210482729333e-01
2.255601804201892435e-01
2.255316397921056093e-01
2.255030991640219751e-01
2.254745755446559141e-01
2.254460349165722521e-01
2.254174942884885902e-01
2.253889536604049559e-01
2.253604130323213217e-01
2.253318724042376597e-01
2.253033317761539978e-01
2.252747911480703635e-01
2.252462505199867293e-01
2.252177269006206684e-01
2.251891862725369786e-01
2.251606456444533721e-01
2.251321050163697102e-01
2.251035643882860482e-01
2.250750237602024417e-01
2.250464831321187797e-01
2.250179425040351178e-01
2.249894018759514558e-01
2.249608782565853948e-01
2.249323376285017329e-01
2.249037970004180986e-01
2.248752563723344644e-01
2.248467157442508024e-01
2.248181751161671682e-01
2.247896344880835340e-01
2.247610938599998442e-01
2.247325532319162100e-01
2.247040296125501491e-01
2.246754889844665148e-01
2.246469483563828529e-01
2.246184077282991909e-01
2.245898671002155567e-01
2.245613264721318947e-01
2.245327858440482327e-01
2.245042452159646262e-01
2.244757045878809643e-01
2.244471809685149033e-01
2.244186403404312136e-01
2.243900997123475793e-01
2.243615590842639451e-01
2.243330184561802831e-01
2.243044778280966489e-01
2.242759372000130147e-01
2.242473965719293527e-01
2.242188559438457185e-01
2.241903323244796298e-01
2.241617916963960233e-01
2.241332510683123336e-01
2.241047104402286994e-01
2.240761698121450651e-01
2.240476291840614032e-01
2.240190885559777689e-01
2.239905479278941347e-01
2.239620072998104727e-01
2.239334836804443840e-01
2.239049430523607498e-01
2.238764024242771156e-01
2.238478617961934258e-01
2.238193211681097916e-01
2.237907805400261574e-01
2.237622399119424954e-01
2.237336992838588334e-01
2.237051586557752270e-01
2.236766350364091382e-01
2.236480944083255040e-01
2.236195537802418420e-01
2.235910131521581801e-01
2.235624725240745458e-01
2.235339318959909116e-01
2.235053912679072496e-01
2.234768506398236154e-01
2.234483100117399812e-01
2.234197863923738647e-01
2.233912457642902583e-01
2.233627051362065963e-01
2.233341645081229621e-01
2.233056238800393278e-01
2.232770832519556659e-01
2.232485426238720039e-01
2.232200019957883419e-01
2.231914613677047077e-01
2.231629377483386190e-01
2.231343971202549570e-01
2.231058564921713505e-01
2.230773158640876885e-01
2.230487752360040266e-01
2.230202346079204201e-01
2.229916939798367581e-01
2.229631533517531239e-01
2.229346127236694619e-01
2.229060891043033732e-01
2.228775484762197390e-01
2.228490078481360770e-01
2.228204672200524428e-01
2.227919265919687808e-01
2.227633859638851466e-01
2.227348453358015123e-01
2.227063047077178504e-01
2.226777640796342161e-01
2.226492404602681552e-01
2.226206998321844932e-01
2.225921592041008590e-01
2.225636185760171970e-01
2.225350779479335350e-01
2.225065373198499008e-01
2.224779966917662666e-01
2.224494560636826046e-01
2.224209154355989426e-01
2.223923918162329094e-01
2.223638511881492474e-01
2.223353105600655855e-01
2.223067699319819512e-01
2.222782293038983170e-01
2.222496886758146550e-01
2.222211480477309931e-01
2.221926074196473588e-01
2.221640667915637246e-01
2.221355431721976359e-01
2.221070025441140017e-01
2.220784619160303397e-01
2.220499212879467055e-01
2.220213806598630435e-01
2.219928400317794093e-01
2.219642994036957195e-01
2.219357587756121131e-01
2.219072181475284788e-01
2.218786945281623901e-01
2.218501539000787282e-01
2.218216132719950939e-01
2.217930726439114597e-01
2.217645320158277977e-01
2.217359913877441635e-01
2.217074507596605015e-01
2.216789101315768395e-01
2.216503695034932053e-01
2.216218458841271166e-01
2.215933052560435101e-01
2.215647646279598482e-01
2.215362239998761862e-01
2.215076833717925520e-01
2.214791427437088900e-01
2.214506021156252558e-01
2.214220614875415938e-01
2.213935208594579596e-01
2.213649972400918986e-01
2.213364566120082366e-01
2.213079159839246024e-01
2.212793753558409404e-01
2.212508347277572784e-01
2.212222940996736442e-01
2.211937534715899822e-01
2.211652128435063480e-01
2.211366722154227138e-01
2.211081485960566251e-01
2.210796079679729631e-01
2.210510673398893289e-01
2.210225267118057224e-01
2.209939860837220604e-01
2.209654454556383707e-01
2.209369048275547642e-01
2.209083641994710745e-01
2.208798235713874403e-01
2.208512999520213793e-01
2.208227593239377173e-01
2.207942186958541109e-01
2.207656780677704211e-01
2.207371374396867869e-01
2.207085968116031527e-01
2.206800561835194907e-01
2.206515155554358565e-01
2.206229749273522223e-01
2.205944513079861058e-01
2.205659106799024716e-01
2.205373700518188373e-01
2.205088294237351754e-01
2.204802887956515411e-01
2.204517481675679069e-01
2.204232075394842449e-01
2.203946669114005830e-01
2.203661262833169765e-01
2.203376026639508600e-01
2.203090620358672536e-01
2.202805214077835916e-01
2.202519807796999296e-01
2.202234401516162954e-01
2.201948995235326612e-01
2.201663588954489714e-01
2.201378182673653372e-01
2.201092776392817307e-01
2.200807540199156143e-01
2.200522133918319800e-01
2.200236727637483181e-01
2.199951321356646561e-01
2.199665915075810496e-01
2.199380508794973876e-01
2.199095102514137534e-01
2.198809696233300914e-01
2.198524289952464572e-01
2.198239053758803963e-01
2.197953647477967343e-01
2.197668241197131000e-01
2.197382834916294381e-01
2.197097428635458038e-01
2.196812022354621141e-01
2.196526616073785076e-01
2.196241209792948457e-01
2.195955803512112114e-01
2.195670567318450950e-01
2.195385161037614885e-01
2.195099754756778543e-01
2.194814348475941645e-01
2.194528942195105581e-01
2.194243535914268961e-01
2.193958129633432341e-01
2.193672723352595999e-01
2.193387317071759379e-01
2.193101910790923037e-01
2.192816674597262150e-01
2.192531268316425808e-01
2.192245862035589465e-01
2.191960455754753123e-01
2.191675049473916226e-01
2.191389643193079884e-01
2.191066505765320860e-01
2.190695691193497996e-01
2.190324876621675132e-01
2.189954283035889793e-01
2.189583468464067484e-01
2.189212653892244620e-01
2.188841839320421201e-01
2.188471024748598337e-01
2.188100210176775751e-01
2.187729395604952887e-01
2.187358581033129468e-01
2.186987766461306604e-01
2.186617172875521820e-01
2.186246358303698678e-01
2.185875543731875537e-01
2.185504729160052673e-01
2.185133914588229809e-01
2.184763100016406945e-01
2.184392285444583803e-01
2.184021470872760939e-01
2.183650656300937798e-01
2.183280062715153014e-01
2.182909248143329872e-01
2.182538433571507008e-01
2.182167618999684144e-01
2.181796804427861003e-01
2.181425989856038139e-01
2.181055175284215275e-01
2.180684360712392134e-01
2.180313546140569270e-01
2.179942952554784208e-01
2.179572137982961344e-01
2.179201323411138480e-01
2.178830508839315616e-01
2.178459694267492475e-01
2.178088879695669333e-01
2.177718065123845914e-01
2.177347250552023883e-01
2.176976435980200464e-01
2.176605842394415680e-01
2.176235027822592538e-01
2.175864213250769674e-01
2.175493398678946533e-01
2.175122584107123669e-01
2.174751769535300805e-01
2.174380954963477663e-01
2.174010140391654800e-01
2.173639325819831380e-01
2.173268732234047151e-01
2.172897917662224010e-01
2.172527103090400868e-01
2.172156288518577727e-01
2.171785473946755141e-01
2.171414659374931999e-01
2.171043844803109413e-01
2.170673030231285994e-01
2.170302215659463130e-01
2.169931622073678068e-01
2.169560807501855204e-01
2.169189992930032063e-01
2.168819178358209476e-01
2.168448363786386057e-01
2.168077549214563193e-01
2.167706734642740329e-01
2.167335920070917465e-01
2.166965105499094602e-01
2.166594511913309262e-01
2.166223697341486676e-01
2.165852882769663257e-01
2.165482068197840670e-01
2.165111253626017529e-01
2.164740439054194665e-01
2.164369624482371524e-01
2.163998809910548660e-01
2.163627995338725796e-01
2.163257401752941012e-01
2.162886587181118148e-01
2.162515772609294729e-01
2.162144958037471865e-01
2.161774143465649001e-01
2.161403328893825859e-01
2.161032514322002995e-01
2.160661699750180409e-01
2.160290885178357267e-01
2.159920291592571928e-01
2.159549477020748787e-01
2.159178662448926200e-01
2.158807847877103336e-01
2.158437033305280472e-01
2.158066218733457053e-01
2.157695404161634467e-01
2.157324589589811326e-01
2.156953775017988462e-01
2.156583181432203400e-01
2.156212366860380536e-01
2.155841552288557672e-01
2.155470737716734808e-01
2.155099923144911389e-01
2.154729108573088525e-01
2.154358294001265661e-01
2.153987479429442797e-01
2.153616664857619933e-01
2.153246071271834872e-01
2.152875256700012008e-01
2.152504442128189144e-01
2.152133627556366002e-01
2.151762812984542861e-01
2.151391998412719997e-01
2.151021183840896855e-01
2.150650369269074269e-01
2.150279554697250850e-01
2.149908961111466066e-01
2.149538146539643202e-01
2.149167331967820338e-01
2.148796517395997197e-01
2.148425702824174333e-01
2.148054888252351191e-01
2.147684073680528605e-01
2.147313259108705463e-01
2.146942444536882599e-01
2.146571850951096982e-01
2.146201036379274396e-01
2.145830221807451532e-01
2.145459407235628391e-01
2.145088592663805804e-01
2.144717778091982663e-01
2.144346963520159799e-01
2.143976148948336657e-01
2.143605334376513516e-01
2.143234740790728454e-01
2.142863926218905590e-01
2.142493111647083004e-01
2.142122297075260140e-01
2.141751482503437276e-01
2.141380667931613857e-01
2.141009853359790993e-01
2.140639038787967852e-01
2.140268224216145265e-01
2.139897630630360204e-01
2.139526816058537340e-01
2.139156001486714198e-01
2.138785186914891334e-01
2.138414372343068470e-01
2.138043557771245051e-01
2.137672743199422187e-01
2.137301928627599601e-01
2.136931114055777015e-01
2.136560520469991675e-01
2.136189705898168534e-01
2.135818891326345670e-01
2.135448076754522528e-01
2.135077262182699664e-01
2.134706447610876245e-01
2.134335633039053381e-01
2.133964818467230518e-01
2.133594003895407654e-01
2.133223410309622592e-01
2.132852595737799728e-01
2.132481781165976864e-01
2.132110966594154000e-01
2.131740152022330859e-01
2.131369337450507717e-01
2.130998522878684853e-01
2.130627708306861989e-01
2.130256893735039125e-01
2.129886300149254341e-01
2.129515485577430922e-01
2.129144671005608336e-01
2.128773856433785194e-01
2.128403041861962053e-01
2.128032227290139189e-01
2.127661412718316325e-01
2.127290598146493461e-01
2.126919783574670597e-01
2.126549189988885258e-01
2.126178375417062116e-01
2.125807560845239530e-01
2.125436746273416388e-01
2.125065931701593525e-01
2.124695117129770383e-01
2.124324302557947519e-01
2.123953487986124655e-01
2.123582673414301791e-01
2.123212079828517007e-01
2.122841265256693588e-01
2.122470450684871002e-01
2.122099636113048138e-01
2.121728821541224996e-01
2.121358006969402132e-01
2.120987192397578991e-01
2.120616377825755849e-01
2.120245563253933263e-01
2.119874969668148201e-01
2.119504155096325060e-01
2.119133340524501641e-01
2.118762525952679054e-01
2.118391711380856191e-01
2.118020896809033327e-01
2.117650082237210185e-01
2.117279267665387321e-01
2.116908453093564457e-01
2.116537638521741316e-01
2.116167044935956254e-01
2.115796230364133390e-01
2.115425415792310526e-01
2.115054601220487385e-01
2.114683786648664798e-01
2.114312972076841657e-01
2.113942157505018515e-01
2.113571342933195651e-01
2.113200528361372510e-01
2.112829934775587726e-01
2.112459120203764862e-01
2.112088305631941720e-01
2.111717491060119134e-01
2.111346676488295715e-01
2.110975861916472851e-01
2.110605047344650265e-01
2.110234232772827123e-01
2.109863418201003982e-01
2.109492824615218642e-01
2.109122010043396056e-01
2.108751195471573192e-01
2.108380380899750051e-01
2.108009566327926909e-01
2.107638751756104045e-01
2.107267937184281459e-01
2.106897122612458317e-01
2.106526308040635453e-01
2.106155714454850669e-01
2.105784899883027250e-01
2.105414085311204386e-01
2.105043270739381245e-01
2.104672456167558381e-01
2.104301641595735795e-01
2.103912275257270870e-01
2.103503383341350508e-01
2.103094491425429868e-01
2.102685843187646897e-01
2.102276951271726535e-01
2.101868059355805896e-01
2.101459167439884979e-01
2.101050275523964339e-01
2.100641383608043977e-01
2.100232491692123338e-01
2.099823599776202698e-01
2.099414707860282059e-01
2.099006059622499365e-01
2.098597167706579281e-01
2.098188275790658364e-01
2.097779383874737447e-01
2.097370491958816807e-01
2.096961600042896168e-01
2.096552708126975528e-01
2.096143816211055166e-01
2.095734924295134527e-01
2.095326276057351556e-01
2.094917384141431471e-01
2.094508492225510277e-01
2.094099600309589637e-01
2.093690708393668998e-01
2.093281816477748636e-01
2.092872924561827996e-01
2.092464032645907079e-01
2.092055140729986717e-01
2.091646492492204024e-01
2.091237600576283384e-01
2.090828708660363022e-01
2.090419816744442105e-01
2.090010924828521466e-01
2.089602032912600549e-01
2.089193140996679909e-01
2.088784249080759547e-01
2.088375357164838908e-01
2.087966708927056492e-01
2.087557817011135575e-01
2.087148925095214658e-01
2.086740033179294573e-01
2.086331141263373656e-01
2.085922249347453017e-01
2.085513357431532377e-01
2.085104465515611738e-01
2.084695573599691099e-01
2.084286925361908960e-01
2.083878033445988320e-01
2.083469141530067126e-01
2.083060249614146764e-01
2.082651357698225847e-01
2.082242465782305485e-01
2.081833573866384568e-01
2.081424681950463929e-01
2.081015790034543567e-01
2.080607141796760873e-01
2.080198249880840511e-01
2.079789357964919594e-01
2.079380466048998954e-01
2.078971574133078315e-01
2.078562682217157676e-01
2.078153790301237036e-01
2.077744898385316119e-01
2.077336006469395757e-01
2.076927358231613063e-01
2.076518466315692424e-01
2.076109574399772062e-01
2.075700682483851423e-01
2.075291790567930506e-01
2.074882898652009866e-01
2.074474006736089227e-01
2.074065114820168587e-01
2.073656222904247948e-01
2.073247574666465531e-01
2.072838682750544892e-01
2.072429790834624252e-01
2.072020898918703335e-01
2.071612007002782974e-01
2.071203115086862334e-01
2.070794223170941417e-01
2.070385331255020778e-01
2.069976439339100138e-01
2.069567791101317722e-01
2.069158899185397082e-01
2.068750007269476443e-01
2.068341115353555804e-01
2.067932223437635164e-01
2.067523331521714247e-01
2.067114439605793330e-01
2.066705547689872968e-01
2.066296655773952606e-01
2.065888007536169912e-01
2.065479115620249273e-01
2.065070223704328634e-01
2.064661331788408272e-01
2.064252439872487077e-01
2.063843547956566715e-01
2.063434656040646076e-01
2.063025764124725159e-01
2.062616872208804797e-01
2.062208223971022103e-01
2.061799332055101464e-01
2.061390440139181102e-01
2.060981548223260462e-01
2.060572656307339545e-01
2.060163764391418906e-01
2.059754872475498544e-01
2.059345980559577627e-01
2.058937088643656987e-01
2.058528440405874849e-01
2.058119548489953932e-01
2.057710656574033570e-01
2.057301764658112653e-01
2.056892872742192291e-01
2.056483980826271096e-01
2.056075088910351012e-01
2.055666196994430095e-01
2.055257305078509178e-01
2.054848656840726762e-01
2.054439764924806122e-01
2.054030873008885483e-01
2.053621981092964843e-01
2.053213089177044204e-01
2.052804197261123842e-01
2.052395305345202925e-01
2.051986413429282285e-01
2.051577521513361646e-01
2.051168873275578952e-01
2.050759981359658590e-01
2.050351089443737951e-01
2.049942197527817311e-01
2.049533305611896394e-01
2.049124413695975755e-01
2.048715521780055115e-01
2.048306629864135031e-01
2.047897737948213837e-01
2.047489089710431420e-01
2.047080197794510503e-01
2.046671305878589864e-01
2.046262413962669224e-01
2.045853522046748585e-01
2.045444630130828223e-01
2.045035738214907306e-01
2.044626846298986667e-01
2.044217954383066027e-01
2.043809306145283888e-01
2.043400414229362971e-01
2.042991522313442332e-01
2.042582630397521692e-01
2.042173738481601053e-01
2.041764846565680414e-01
2.041355954649759497e-01
2.040947062733839135e-01
2.040538170817918773e-01
2.040129522580135801e-01
2.039720630664215162e-01
2.039311738748294800e-01
2.038902846832374161e-01
2.038493954916453521e-01
2.038085063000532882e-01
2.037676171084611687e-01
2.037267279168691325e-01
2.036858387252771241e-01
2.036449739014987992e-01
2.036040847099067630e-01
2.035631955183146991e-01
2.035223063267226074e-01
2.034814171351305712e-01
2.034405279435384795e-01
2.033996387519464433e-01
2.033587495603543516e-01
2.033178603687623154e-01
2.032769955449840460e-01
2.032361063533920098e-01
2.031952171617999181e-01
2.031543279702078819e-01
2.031134387786157625e-01
2.030725495870237263e-01
2.030316603954316901e-01
2.029907712038395706e-01
2.029498820122475344e-01
2.029089928206554427e-01
2.028681279968772289e-01
2.028272388052851372e-01
2.027863496136931010e-01
2.027454604221010093e-01
2.027045712305089453e-01
2.026636820389168814e-01
2.026227928473248174e-01
2.025819036557327257e-01
2.025410144641407173e-01
2.025001496403624202e-01
2.024592604487703840e-01
2.024183712571783200e-01
2.023774820655862561e-01
2.023365928739941921e-01
2.022957036824021282e-01
2.022548144908100365e-01
2.022139252992180003e-01
2.021730361076259086e-01
2.021321712838476392e-01
2.020912820922556030e-01
2.020503929006635668e-01
2.020095037090714751e-01
2.019686145174794112e-01
2.019277253258873472e-01
2.018868361342952833e-01
2.018459469427032194e-01
2.018050577511111554e-01
2.017641929273329138e-01
2.017233037357408498e-01
2.016824145441487859e-01
2.016415253525567219e-01
2.016006361609646025e-01
2.015597469693725663e-01
2.015188577777805023e-01
2.014779685861884384e-01
2.014370793945963745e-01
2.013962145708181328e-01
2.013553253792260689e-01
2.013144361876340049e-01
2.012735469960419410e-01
2.012326578044498493e-01
2.011917686128577576e-01
2.011508794212657214e-01
2.011099902296736852e-01
2.010691010380815935e-01
2.010282362143033519e-01
2.009873470227112879e-01
2.009464578311192240e-01
2.009055686395271600e-01
2.008646794479350961e-01
2.008237902563430322e-01
2.007829010647509682e-01
2.007420118731588765e-01
2.007011226815668126e-01
2.006602578577885987e-01
2.006193686661965070e-01
2.005784794746044430e-01
2.005375902830123791e-01
2.004967010914203152e-01
2.004558118998282512e-01
2.004149227082362150e-01
2.003740335166441233e-01
2.003331443250520316e-01
2.002922795012738177e-01
2.002513903096817538e-01
2.002105011180896899e-01
2.001696119264976259e-01
2.001287227349055620e-01
2.000878335433135258e-01
2.000469443517214063e-01
2.000060551601293424e-01
1.999651659685373062e-01
1.999243011447590646e-01
1.998834119531669729e-01
1.998425227615749089e-01
1.998016335699828450e-01
1.997607443783908088e-01
1.997198551867986893e-01
1.996789659952066531e-01
1.996380768036145892e-01
1.995971876120224975e-01
1.995563227882442836e-01
1.995154335966521641e-01
1.994745444050601557e-01
1.994336552134680640e-01
1.993927660218759723e-01
1.993518768302839639e-01
1.993109876386918999e-01
1.992700984470997805e-01
1.992292092555077443e-01
1.991883444317294749e-01
1.991474552401374387e-01
1.991065660485453470e-01
1.990656768569533108e-01
1.990247876653612191e-01
1.989838984737691829e-01
1.989430092821771190e-01
1.989021200905850273e-01
1.988612308989929911e-01
1.988203660752147495e-01
1.987794768836226578e-01
1.987385876920305938e-01
1.986976985004385576e-01
1.986568093088464659e-01
1.986159201172544020e-01
1.985750309256623103e-01
1.985341417340702463e-01
1.984932525424782102e-01
1.984523877186999408e-01
1.984114985271078768e-01
1.983706093355158129e-01
1.983297201439237489e-01
1.982888309523316850e-01
1.982479417607396210e-01
1.982070525691475571e-01
1.981661633775554654e-01
1.981252741859634292e-01
1.980844093621851598e-01
1.980435201705930959e-01
1.980026309790010319e-01
1.979617417874089957e-01
1.979208525958169040e-01
1.978799634042248679e-01
1.978390742126328039e-01
1.977981850210407400e-01
1.977572958294486760e-01
1.977164310056704066e-01
1.976755418140783427e-01
1.976346526224862510e-01
1.975937634308942148e-01
1.975528742393021508e-01
1.975119850477100869e-01
1.974710958561180230e-01
1.974302066645259590e-01
1.973893174729338951e-01
1.973484526491556257e-01
1.973075634575635617e-01
1.972666742659714978e-01
1.972257850743794338e-01
1.971848958827873699e-01
1.971440066911953060e-01
1.971031174996032143e-01
1.970622283080111226e-01
1.970213391164191141e-01
1.969804742926408725e-01
1.969395851010488085e-01
1.968986959094566891e-01
1.968578067178646807e-01
1.968169175262726445e-01
1.967760283346805250e-01
1.967351391430884611e-01
1.966942499514963971e-01
1.966533607599043332e-01
1.966124959361260915e-01
1.965716067445340276e-01
1.965307175529419637e-01
1.964898283613499275e-01
1.964489391697578358e-01
1.964080499781657441e-01
1.963671607865737079e-01
1.963262715949816439e-01
1.962853824033895522e-01
1.962445175796113384e-01
1.962036283880192189e-01
1.961627391964271827e-01
1.961218500048351188e-01
1.960809608132430826e-01
1.960400716216510186e-01
1.959991824300588992e-01
1.959582932384668630e-01
1.959174040468747713e-01
1.958765392230965297e-01
1.958356500315044935e-01
1.957947608399124018e-01
1.957538716483203378e-01
1.957129824567283016e-01
1.956720932651362377e-01
1.956312040735441182e-01
1.955903148819520820e-01
1.955494256903599903e-01
1.955085608665817487e-01
1.954676716749897403e-01
1.954267824833976486e-01
1.953858932918055846e-01
1.953450041002135484e-01
1.953041149086214290e-01
1.952632257170293928e-01
1.952223365254373288e-01
1.951814473338452371e-01
1.951405825100669955e-01
1.950996933184749593e-01
1.950588041268828954e-01
1.950179149352907759e-01
1.949770257436987397e-01
1.949361365521066758e-01
1.948952473605146396e-01
1.948543581689225479e-01
1.948134689773304840e-01
1.947726041535522423e-01
1.947317149619601229e-01
1.946908257703680867e-01
1.946499365787760505e-01
1.946090473871839865e-01
1.945681581955918948e-01
1.945272690039998309e-01
1.944863798124077670e-01
1.944454906208157308e-01
1.944046257970374336e-01
1.943637366054454252e-01
1.943228474138533335e-01
1.942819582222612695e-01
1.942410690306692334e-01
1.942001798390771417e-01
1.941592906474850500e-01
1.941184014558929860e-01
1.940775122643009776e-01
1.940366230727088859e-01
1.939957582489306442e-01
1.939548690573385525e-01
1.939139798657464886e-01
1.938730906741544247e-01
1.938322014825623607e-01
1.937913122909702690e-01
1.937504230993782606e-01
1.937095339077861689e-01
1.936686447161941049e-01
1.936277798924158355e-01
1.935868907008237993e-01
1.935460015092317076e-01
1.935051123176396992e-01
1.934642231260475798e-01
1.934233339344555436e-01
1.933824447428634796e-01
1.933415555512713602e-01
1.933006663596793240e-01
1.932598015359010823e-01
1.932189123443090184e-01
1.931780231527169545e-01
1.931371339611248905e-01
1.930962447695328266e-01
1.930553555779407626e-01
1.930144663863486709e-01
1.929735771947566070e-01
1.929326880031645430e-01
1.928918231793862736e-01
1.928509339877942097e-01
1.928100447962022013e-01
1.927691556046100818e-01
1.927282664130180456e-01
1.926873772214259817e-01
1.926464880298339177e-01
1.926055988382418260e-01
1.925647096466498176e-01
1.925238448228714927e-01
1.924829556312794843e-01
1.924420664396874203e-01
1.924011772480953564e-01
1.923602880565033202e-01
1.923193988649112007e-01
1.922785096733191368e-01
1.922376204817271006e-01
1.921967312901350367e-01
1.921558664663567950e-01
1.921149772747647033e-01
1.920740880831726394e-01
1.920331988915805754e-01
1.919923096999885115e-01
1.919514205083964475e-01
1.919105313168043836e-01
1.918696421252122919e-01
1.918287529336202557e-01
1.917878881098419863e-01
1.917469989182499501e-01
1.917061097266578307e-01
1.916652205350658222e-01
1.916243313434737583e-01
1.915834421518816666e-01
1.915425529602896304e-01
1.915016637686975109e-01
1.914607745771054470e-01
1.914199097533272609e-01
1.913790205617351414e-01
1.913381313701430775e-01
1.912972421785510413e-01
1.912563529869589496e-01
1.912154637953668856e-01
1.911745746037748495e-01
1.911336854121827578e-01
1.910927962205906938e-01
1.910519313968124522e-01
1.910110422052203882e-01
1.909701530136283243e-01
1.909292638220362603e-01
1.908883746304441964e-01
1.908474854388521047e-01
1.908065962472600408e-01
1.907657070556679768e-01
1.907248178640759129e-01
1.906839530402976435e-01
1.906430638487056350e-01
1.906021746571135433e-01
1.905612854655214794e-01
1.905203962739294155e-01
1.904795070823373238e-01
1.904386178907452598e-01
1.903977286991532236e-01
1.903568395075611319e-01
1.903159746837829458e-01
1.902750854921908541e-01
1.902341963005987624e-01
1.901933071090067262e-01
1.901524179174146345e-01
1.901115287258225706e-01
1.900706395342305344e-01
1.900297503426384427e-01
1.899888611510463787e-01
1.899479963272681093e-01
1.899071071356760454e-01
1.898662179440840092e-01
1.898253287524919453e-01
1.897844395608999091e-01
1.897435503693078174e-01
1.897008140710246538e-01
1.896482982937275075e-01
1.895957825164303612e-01
1.895432980357823760e-01
1.894907822584852297e-01
1.894382664811880279e-01
1.893857507038909094e-01
1.893332349265937631e-01
1.892807191492965890e-01
1.892282033719994427e-01
1.891756875947023242e-01
1.891231718174051502e-01
1.890706873367571372e-01
1.890181715594600464e-01
1.889656557821628446e-01
1.889131400048657539e-01
1.888606242275685521e-01
1.888081084502714335e-01
1.887555926729742595e-01
1.887030768956771132e-01
1.886505611183799391e-01
1.885980766377319540e-01
1.885455608604348077e-01
1.884930450831376891e-01
1.884405293058405428e-01
1.883880135285433688e-01
1.883354977512462780e-01
1.882829819739490762e-01
1.882304661966519299e-01
1.881779504193547836e-01
1.881254659387067985e-01
1.880729501614096244e-01
1.880204343841125059e-01
1.879679186068153873e-01
1.879154028295181855e-01
1.878628870522210392e-01
1.878103712749239762e-01
1.877578554976267744e-01
1.877053397203296004e-01
1.876528552396815874e-01
1.876003394623844411e-01
1.875478236850873226e-01
1.874953079077901485e-01
1.874427921304930023e-01
1.873902763531958560e-01
1.873377605758987097e-01
1.872852447986015634e-01
1.872327290213043893e-01
1.871802445406564319e-01
1.871277287633592856e-01
1.870752129860621116e-01
1.870226972087649930e-01
1.869701814314678190e-01
1.869176656541706449e-01
1.868651498768735264e-01
1.868126340995763801e-01
1.867601183222792338e-01
1.867076338416312209e-01
1.866551180643340746e-01
1.866026022870369283e-01
1.865500865097398098e-01
1.864975707324426357e-01
1.864450549551454617e-01
1.863925391778483431e-01
1.863400234005511413e-01
1.862875076232540505e-01
1.862350231426060099e-01
1.861825073653089191e-01
1.861299915880116895e-01
1.860774758107145710e-01
1.860249600334174525e-01
1.859724442561202784e-01
1.859199284788231321e-01
1.858674127015259858e-01
1.858148969242288673e-01
1.857624124435808544e-01
1.857098966662837081e-01
1.856573808889865895e-01
1.856048651116893877e-01
1.855523493343922414e-01
1.854998335570951229e-01
1.854473177797979211e-01
1.853948020025008026e-01
1.853422862252036563e-01
1.852898017445556711e-01
1.852372859672584970e-01
1.851847701899613785e-01
1.851322544126642322e-01
1.850797386353670582e-01
1.850272228580699396e-01
1.849747070807727378e-01
1.849221913034756193e-01
1.848696755261785007e-01
1.848171910455304323e-01
1.847646752682333138e-01
1.847121594909361397e-01
1.846596437136390212e-01
1.846071279363419027e-01
1.845546121590447286e-01
1.845020963817475546e-01
1.844495806044504360e-01
1.843970648271532897e-01
1.843445803465052490e-01
1.842920645692081305e-01
1.842395487919110120e-01
1.841870330146138379e-01
1.841345172373167471e-01
1.840820014600195176e-01
1.840294856827224268e-01
1.839769699054252250e-01
1.839244541281280509e-01
1.838719383508309324e-01
1.838194538701829750e-01
1.837669380928857732e-01
1.837144223155885991e-01
1.836619065382914806e-01
1.836093907609943621e-01
1.835568749836971880e-01
1.835043592064000417e-01
1.834518434291028954e-01
1.833993276518057491e-01
1.833468431711577362e-01
1.832943273938605899e-01
1.832418116165634714e-01
1.831892958392662973e-01
1.831367800619691233e-01
1.830842642846720325e-01
1.830317485073748585e-01
1.829792327300776844e-01
1.829267169527805381e-01
1.828742324721325807e-01
1.828217166948354344e-01
1.827692009175382604e-01
1.827166851402410863e-01
1.826641693629439955e-01
1.826116535856468215e-01
1.825591378083497307e-01
1.825066220310525289e-01
1.824541062537552993e-01
1.824016217731073697e-01
1.823491059958101956e-01
1.822965902185130771e-01
1.822440744412159308e-01
1.821915586639187568e-01
1.821390428866215827e-01
1.820865271093244364e-01
1.820340113320272901e-01
1.819814955547301716e-01
1.819290110740821864e-01
1.818764952967850401e-01
1.818239795194878661e-01
1.817714637421907475e-01
1.817189479648935735e-01
1.816664321875964550e-01
1.816139164102992809e-01
1.815614006330021346e-01
1.815088848557049883e-01
1.814564003750570309e-01
1.814038845977598569e-01
1.813513688204627106e-01
1.812988530431655643e-01
1.812463372658683625e-01
1.811938214885711884e-01
1.811413057112740699e-01
1.810887899339769513e-01
1.810362741566797495e-01
1.809837896760318199e-01
1.809312738987346736e-01
1.808787581214374995e-01
1.808262423441403532e-01
1.807737265668432070e-01
1.807212107895460884e-01
1.806686950122489144e-01
1.806161792349517403e-01
1.805636634576545940e-01
1.805111789770065811e-01
1.804586631997094903e-01
1.804061474224123440e-01
1.803536316451151422e-01
1.803011158678180237e-01
1.802486000905208496e-01
1.801960843132237311e-01
1.801435685359265293e-01
1.800910527586294108e-01
1.800385682779814533e-01
1.799860525006842793e-01
1.799335367233871052e-01
1.798810209460899867e-01
1.798285051687928404e-01
1.797759893914956941e-01
1.797234736141984923e-01
1.796709578369013738e-01
1.796184420596042275e-01
1.795659575789561868e-01
1.795134418016590960e-01
1.794609260243619220e-01
1.794084102470648034e-01
1.793558944697676849e-01
1.793033786924705109e-01
1.792508629151733368e-01
1.791983471378761628e-01
1.791458313605790165e-01
1.790933468799310313e-01
1.790408311026339128e-01
1.789883153253367110e-01
1.789357995480395924e-01
1.788832837707424739e-01
1.788307679934452721e-01
1.787782522161481535e-01
1.787257364388510072e-01
1.786732206615538610e-01
1.786207361809058480e-01
1.785682204036087017e-01
1.785157046263115832e-01
1.784631888490144092e-01
1.784106730717172351e-01
1.783581572944201166e-01
1.783056415171229703e-01
1.782531257398257962e-01
1.782006099625286499e-01
1.781481254818806648e-01
1.780956097045834907e-01
1.780430939272863722e-01
1.779905781499891981e-01
1.779380623726920518e-01
1.778855465953949333e-01
1.778330308180977315e-01
1.777805150408006130e-01
1.777279992635034944e-01
1.776755147828555093e-01
1.776229990055583075e-01
1.775704832282611612e-01
1.775179674509640149e-01
1.774654516736668686e-01
1.774129358963696945e-01
1.773604201190725482e-01
1.773079043417754574e-01
1.772553885644782556e-01
1.772029040838302705e-01
1.771503883065331242e-01
1.770978725292359779e-01
1.770453567519388594e-01
1.769928409746416298e-01
1.769403251973445390e-01
1.768878094200473650e-01
1.768352936427502187e-01
1.767827778654530724e-01
1.767302933848050872e-01
1.766777776075079964e-01
1.766252618302107946e-01
1.765727460529136761e-01
1.765202302756165298e-01
1.764677144983193280e-01
1.764151987210221817e-01
1.763626829437250354e-01
1.763101671664278891e-01
1.762576826857799317e-01
1.762051669084827299e-01
1.761526511311855836e-01
1.761001353538884928e-01
1.760476195765912910e-01
1.759951037992941447e-01
1.759425880219970262e-01
1.758900722446998521e-01
1.758375564674026781e-01
1.757850719867546929e-01
1.757325562094576021e-01
1.756800404321604003e-01
1.756275246548632540e-01
1.755750088775661355e-01
1.755224931002689615e-01
1.754699773229718152e-01
1.754174615456746689e-01
1.753649457683774948e-01
1.753124612877295374e-01
1.752599455104323634e-01
1.752074297331352448e-01
1.751549139558380985e-01
1.751023981785408967e-01
1.750498824012437227e-01
1.749973666239466596e-01
1.749448508466494856e-01
1.748923350693523115e-01
1.748398505887043264e-01
1.747873348114072078e-01
1.747348190341100893e-01
1.746823032568128875e-01
1.746297874795157135e-01
1.745772717022185949e-01
1.745247559249214209e-01
1.744722401476242746e-01
1.744197243703271283e-01
1.743672398896791709e-01
1.743147241123819968e-01
1.742622083350848505e-01
1.742096925577877042e-01
1.741571767804905302e-01
1.741046610031934117e-01
1.740521452258962376e-01
1.739996294485990913e-01
1.739471136713019450e-01
1.738946291906539598e-01
1.738421134133568136e-01
1.737895976360596950e-01
1.737370818587625210e-01
1.736845660814653469e-01
1.736320503041682284e-01
1.735795345268710821e-01
1.735270187495739080e-01
1.734745029722768173e-01
1.734220184916287766e-01
1.733695027143316025e-01
1.733169869370344562e-01
1.732644711597373099e-01
1.732119553824401637e-01
1.731594396051430451e-01
1.731069238278458711e-01
1.730544080505487248e-01
1.730018922732515785e-01
1.729494077926035933e-01
1.728968920153064193e-01
1.728443762380092730e-01
1.727918604607121544e-01
1.727393446834150081e-01
1.726868289061178063e-01
1.726343131288206600e-01
1.725817973515235138e-01
1.725292815742263675e-01
1.724767657969292489e-01
1.724242813162812638e-01
1.723717655389841175e-01
1.723192497616869434e-01
1.722667339843897694e-01
1.722142182070925953e-01
1.721617024297955045e-01
1.721091866524983305e-01
1.720566708752011842e-01
1.720041550979040379e-01
1.719516706172560805e-01
1.718991548399588787e-01
1.718466390626617601e-01
1.717941232853646416e-01
1.717416075080674676e-01
1.716890917307702935e-01
1.716365759534730917e-01
1.715840601761760009e-01
1.715315443988788824e-01
1.714790599182308695e-01
1.714265441409336954e-01
1.713740283636365769e-01
1.713215125863394028e-01
1.712689968090422288e-01
1.712164810317450825e-01
1.711639652544479639e-01
1.711114494771507899e-01
1.710589336998536991e-01
1.710064492192056862e-01
1.709539334419085121e-01
1.709014176646113381e-01
1.708489018873142473e-01
1.707963861100170733e-01
1.707438703327199270e-01
1.706913545554227529e-01
1.706388387781256344e-01
1.705863230008284881e-01
1.705338385201805029e-01
1.704813227428833011e-01
1.704288069655861548e-01
1.703762911882890363e-01
1.703237754109918622e-01
1.702712596336947160e-01
1.702187438563975974e-01
1.701662280791004234e-01
1.701137123018032493e-01
1.700612278211552642e-01
1.700087120438581456e-01
1.699561962665609716e-01
1.699036804892638530e-01
1.698511647119667067e-01
1.697986489346695327e-01
1.697461331573723864e-01
1.696936173800752123e-01
1.696411016027780660e-01
1.695886171221301364e-01
1.695361013448329623e-01
1.694835855675357883e-01
1.694310697902386698e-01
1.693785540129415235e-01
1.693260382356443494e-01
1.692735224583472031e-01
1.692210066810500568e-01
1.691684909037528550e-01
1.691160064231048976e-01
1.690634906458077513e-01
1.690109748685106328e-01
1.689584590912134587e-01
1.689059433139163402e-01
1.688534275366191661e-01
1.688009117593220199e-01
1.687483959820248458e-01
1.686958802047276995e-01
1.686433957240797699e-01
1.685908799467825958e-01
1.685383641694854495e-01
1.684858483921883032e-01
1.684333326148911292e-01
1.683808168375939829e-01
1.683283010602968921e-01
1.682757852829996625e-01
1.682232695057024885e-01
1.681707850250545588e-01
1.681182692477574125e-01
1.680657534704602663e-01
1.680132376931630922e-01
1.679607219158659182e-01
1.679082061385687996e-01
1.678556903612716533e-01
1.678031745839744793e-01
1.677506588066773330e-01
1.676981743260293478e-01
1.676456585487322015e-01
1.675931427714350830e-01
1.675406269941378534e-01
1.674881112168407349e-01
1.674355954395436163e-01
1.673830796622464145e-01
1.673305638849493238e-01
1.672780481076521497e-01
1.672255636270041368e-01
1.671730478497070183e-01
1.671205320724098442e-01
1.670680162951126979e-01
1.670155005178155794e-01
1.669629847405184331e-01
1.669104689632212590e-01
1.668579531859241127e-01
1.668054374086269387e-01
1.667529529279789535e-01
1.667004371506818072e-01
1.666479213733846609e-01
1.665954055960875146e-01
1.665428898187903961e-01
1.664903740414932221e-01
1.664378582641960758e-01
1.663853424868989017e-01
1.663328267096018109e-01
1.662803422289537425e-01
1.662278264516566795e-01
1.661753106743594499e-01
1.661227948970623314e-01
1.660702791197651573e-01
1.660177633424680110e-01
1.659652475651708647e-01
1.659127317878737184e-01
1.658602160105765722e-01
1.658077315299286147e-01
1.657552157526314129e-01
1.657026999753342944e-01
1.656501841980371481e-01
1.655976684207399741e-01
1.655451526434428278e-01
1.654926368661456815e-01
1.654401210888485352e-01
1.653876053115513334e-01
1.653351208309034037e-01
1.652826050536062297e-01
1.652300892763090834e-01
1.651775734990119648e-01
1.651250577217148185e-01
1.650725419444176167e-01
1.650200261671204982e-01
1.649675103898233519e-01
1.649149946125262334e-01
1.648625101318782205e-01
1.648099943545810742e-01
1.647574785772839279e-01
1.647049627999867538e-01
1.646524470226896075e-01
1.645999312453924335e-01
1.645474154680952872e-01
1.644948996907981409e-01
1.644423839135010224e-01
1.643898994328530372e-01
1.643373836555558631e-01
1.642848678782587446e-01
1.642323521009615706e-01
1.641798363236644243e-01
1.641273205463672780e-01
1.640748047690701039e-01
1.640222889917729576e-01
1.639697732144758113e-01
1.639172887338278539e-01
1.638647729565307076e-01
1.638122571792335613e-01
1.637597414019363595e-01
1.637072256246392410e-01
1.636547098473421225e-01
1.636021940700449206e-01
1.635496782927477744e-01
1.634971625154506558e-01
1.634446780348026429e-01
1.633921622575054966e-01
1.633396464802083226e-01
1.632871307029111763e-01
1.632346149256140300e-01
1.631820991483168282e-01
1.631295833710197374e-01
1.630770675937225911e-01
1.630245518164254448e-01
1.629720673357774596e-01
1.629195515584803133e-01
1.628670357811831670e-01
1.628145200038859930e-01
1.627620042265888467e-01
1.627094884492917282e-01
1.626569726719945541e-01
1.626044568946974078e-01
1.625519411174002615e-01
1.624994566367522486e-01
1.624469408594551023e-01
1.623944250821579560e-01
1.623419093048608097e-01
1.622893935275636912e-01
1.622368777502665449e-01
1.621843619729693431e-01
1.621318461956721968e-01
1.620793304183750783e-01
1.620268459377270376e-01
1.619743301604299468e-01
1.619218143831328005e-01
1.618692986058356542e-01
1.618167828285384524e-01
1.617642670512413061e-01
1.617117512739441876e-01
1.616592354966470135e-01
1.616067197193498672e-01
1.615542352387018821e-01
1.615017194614047358e-01
1.614492036841075895e-01
1.613966879068104432e-01
1.613441721295132414e-01
1.612916563522161228e-01
1.612391405749189488e-01
1.611866247976218580e-01
1.611341090203247117e-01
1.610815932430275654e-01
1.610291087623794970e-01
1.609765929850823785e-01
1.609240772077852322e-01
1.608715614304880859e-01
1.608190456531909396e-01
1.607665298758938210e-01
1.607140140985966748e-01
1.606614983212994452e-01
1.606089825440023544e-01
1.605564980633543137e-01
1.605039822860571952e-01
1.604514665087600767e-01
1.603989507314629026e-01
1.603464349541657563e-01
1.602939191768685823e-01
1.602414033995714360e-01
1.601888876222742897e-01
1.601363718449771434e-01
1.600838873643291860e-01
1.600313715870320119e-01
1.599788558097348656e-01
1.599263400324377193e-01
1.598738242551405730e-01
1.598213084778434268e-01
1.597687927005463082e-01
1.597162769232491064e-01
1.596637611459519601e-01
1.596112766653039750e-01
1.595587608880068842e-01
1.595062451107096546e-01
1.594537293334125083e-01
1.594012135561153620e-01
1.593486977788182157e-01
1.592961820015210694e-01
1.592436662242239231e-01
1.591911504469268324e-01
1.591386659662787917e-01
1.590861501889816731e-01
1.590336344116844991e-01
1.589811186343873528e-01
1.589286028570902065e-01
1.588760870797930047e-01
1.588235713024958862e-01
1.587710555251987676e-01
1.587185397479015658e-01
1.586660552672536084e-01
1.586135394899564621e-01
1.585610237126592881e-01
1.585085079353620863e-01
1.584559921580650232e-01
1.584034763807678492e-01
1.583509606034707029e-01
1.582984448261735566e-01
1.582459290488764103e-01
1.581934445682284529e-01
1.581409287909312789e-01
1.580884130136340771e-01
1.580358972363369863e-01
1.579833814590398122e-01
1.579308656817426659e-01
1.578783499044454919e-01
1.578258341271483456e-01
1.577733183498511993e-01
1.577208338692032696e-01
1.576683180919060123e-01
1.576158023146089493e-01
1.575632865373117752e-01
1.575107707600146290e-01
1.574582549827174549e-01
1.574057392054203086e-01
1.573532234281231901e-01
1.573007076508260438e-01
1.572482231701780031e-01
1.571957073928808568e-01
1.571431916155837105e-01
1.570906758382865920e-01
1.570381600609894457e-01
1.569856442836922439e-01
1.569331285063951531e-01
1.568806127290979513e-01
1.568280969518008605e-01
1.567756124711528476e-01
1.567230966938557291e-01
1.566705809165585550e-01
1.566180651392613810e-01
1.565655493619642624e-01
1.565130335846670884e-01
1.564605178073698866e-01
1.564080020300728235e-01
1.563554862527756217e-01
1.563030017721276643e-01
1.562504859948304625e-01
1.561979702175333440e-01
1.561454544402361977e-01
1.560929386629390514e-01
1.560404228856419606e-01
1.559879071083447588e-01
1.559353913310475848e-01
1.558828755537504662e-01
1.558303910731024533e-01
1.557778752958053348e-01
1.557253595185081607e-01
1.556728437412109867e-01
1.556203279639138681e-01
1.555678121866167218e-01
1.555152964093195478e-01
1.554627806320223737e-01
1.554102648547253107e-01
1.553577803740772700e-01
1.553052645967801237e-01
1.552527488194829497e-01
1.552002330421858867e-01
1.551477172648886849e-01
1.550952014875915386e-01
1.550426857102943645e-01
1.549901699329972182e-01
1.549376541557000719e-01
1.548851696750520590e-01
1.548326538977549127e-01
1.547801381204578219e-01
1.547276223431606201e-01
1.546751065658634738e-01
1.546225907885663275e-01
1.545700750112691535e-01
1.545175592339720905e-01
1.544650434566748332e-01
1.544125589760269035e-01
1.543600431987297295e-01
1.543075274214326109e-01
1.542550116441354369e-01
1.542024958668382628e-01
1.541499800895411720e-01
1.540974643122439980e-01
1.540449485349468239e-01
1.539924327576497332e-01
1.539399482770016925e-01
1.538874324997045184e-01
1.538349167224073721e-01
1.537824009451102536e-01
1.537298851678130795e-01
1.536773693905159610e-01
1.536248536132188147e-01
1.535723378359216962e-01
1.535198220586244666e-01
1.534673375779765370e-01
1.534148218006793352e-01
1.533623060233822444e-01
1.533097902460850426e-01
1.532572744687878963e-01
1.532047586914907777e-01
1.531522429141936592e-01
1.530997271368964574e-01
1.530472113595993389e-01
1.529947268789513259e-01
1.529422111016541797e-01
1.528896953243570334e-01
1.528371795470599148e-01
1.527846637697627408e-01
1.527321479924655945e-01
1.526796322151684482e-01
1.526271164378712741e-01
1.525746006605741556e-01
1.525221161799261149e-01
1.524696004026290241e-01
1.524170846253318778e-01
1.523585577160289362e-01
1.522943691673336042e-01
1.522301806186383555e-01
1.521659920699430790e-01
1.521018035212477471e-01
1.520376149725524706e-01
1.519734646768659270e-01
1.519092761281706505e-01
1.518450875794753463e-01
1.517808990307800698e-01
1.517167104820847656e-01
1.516525219333894614e-01
1.515883333846941572e-01
1.515241448359988807e-01
1.514599562873036320e-01
1.513958059916170329e-01
1.513316174429217842e-01
1.512674288942265355e-01
1.512032403455311758e-01
1.511390517968358715e-01
1.510748632481406228e-01
1.510106746994453186e-01
1.509464861507500422e-01
1.508822976020547935e-01
1.508181473063682221e-01
1.507539587576729179e-01
1.506897702089775859e-01
1.506255816602823372e-01
1.505613931115870607e-01
1.504972045628917843e-01
1.504330160141964523e-01
1.503688274655011758e-01
1.503046389168058994e-01
1.502404886211193280e-01
1.501763000724240238e-01
1.501121115237288028e-01
1.500479229750334986e-01
1.499837344263381944e-01
1.499195458776428902e-01
1.498553573289475860e-01
1.497911687802523373e-01
1.497269802315569498e-01
1.496628299358704339e-01
1.495986413871751852e-01
1.495344528384799643e-01
1.494702642897846045e-01
1.494060757410893558e-01
1.493418871923940239e-01
1.492776986436987474e-01
1.492135100950034432e-01
1.491493215463081112e-01
1.490851329976128903e-01
1.490209827019263744e-01
1.489567941532310424e-01
1.488926056045357660e-01
1.488284170558404618e-01
1.487642285071451020e-01
1.487000399584498533e-01
1.486358514097546601e-01
1.485716628610593004e-01
1.485074743123639962e-01
1.484433240166775081e-01
1.483791354679821484e-01
1.483149469192868719e-01
1.482507583705915954e-01
1.481865698218962635e-01
1.481223812732010425e-01
1.480581927245057383e-01
1.479940041758104341e-01
1.479298156271151576e-01
1.478656653314285863e-01
1.478014767827333098e-01
1.477372882340380056e-01
1.476730996853427291e-01
1.476089111366474249e-01
1.475447225879521207e-01
1.474805340392568442e-01
1.474163454905615678e-01
1.473521569418662081e-01
1.472880066461797477e-01
1.472238180974844157e-01
1.471596295487891670e-01
1.470954410000938628e-01
1.470312524513986419e-01
1.469670639027032821e-01
1.469028753540080057e-01
1.468386868053126737e-01
1.467744982566174250e-01
1.467103479609308259e-01
1.466461594122355772e-01
1.465819708635403285e-01
1.465177823148450242e-01
1.464535937661496923e-01
1.463894052174544436e-01
1.463252166687591393e-01
1.462610281200638351e-01
1.461968395713685864e-01
1.461326892756820151e-01
1.460685007269867386e-01
1.460043121782914899e-01
1.459401236295961302e-01
1.458759350809008537e-01
1.458117465322055495e-01
1.457475579835102453e-01
1.456833694348149966e-01
1.456191808861196924e-01
1.455550305904331765e-01
1.454908420417378445e-01
1.454266534930425681e-01
1.453624649443472916e-01
1.452982763956519596e-01
1.452340878469567387e-01
1.451698992982613790e-01
1.451057107495661025e-01
1.450415222008708538e-01
1.449773719051843379e-01
1.449131833564889782e-01
1.448489948077936740e-01
1.447848062590983975e-01
1.447206177104031211e-01
1.446564291617078446e-01
1.445922406130125681e-01
1.445280520643172362e-01
1.444638635156219597e-01
1.443997132199354438e-01
1.443355246712400841e-01
1.442713361225448354e-01
1.442071475738496145e-01
1.441429590251542270e-01
1.440787704764589505e-01
1.440145819277636741e-01
1.439503933790683976e-01
1.438862048303731211e-01
1.438220545346865498e-01
1.437578659859912733e-01
1.436936774372959691e-01
1.436294888886006649e-01
1.435653003399053607e-01
1.435011117912101397e-01
1.434369232425147800e-01
1.433727346938195590e-01
1.433085461451242271e-01
1.432443958494377112e-01
1.431802073007423792e-01
1.431160187520471583e-01
1.430518302033518263e-01
1.429876416546564943e-01
1.429234531059612179e-01
1.428592645572659414e-01
1.427950760085706650e-01
1.427308874598753607e-01
1.426667371641888171e-01
1.426025486154935407e-01
1.425383600667982364e-01
1.424741715181029322e-01
1.424099829694077390e-01
1.423457944207123793e-01
1.422816058720171029e-01
1.422174173233218264e-01
1.421532287746264944e-01
1.420890784789399786e-01
1.420248899302447021e-01
1.419607013815493701e-01
1.418965128328540937e-01
1.418323242841588172e-01
1.417681357354635130e-01
1.417039471867682365e-01
1.416397586380729323e-01
1.415755700893776559e-01
1.415114197936910845e-01
1.414472312449958080e-01
1.413830426963005593e-01
1.413188541476052551e-01
1.412546655989099231e-01
1.411904770502146467e-01
1.411262885015193980e-01
1.410620999528240660e-01
1.409979114041288173e-01
1.409337611084422459e-01
1.408695725597469695e-01
1.408053840110516930e-01
1.407411954623563888e-01
1.406770069136610846e-01
1.406128183649658081e-01
1.405486298162704761e-01
1.404844412675751719e-01
1.404202527188799787e-01
1.403561024231934073e-01
1.402919138744981309e-01
1.402277253258027434e-01
1.401635367771075225e-01
1.400993482284122460e-01
1.400351596797169418e-01
1.399709711310216376e-01
1.399067825823264444e-01
1.398425940336310291e-01
1.397784437379445133e-01
1.397142551892491813e-01
1.396500666405539326e-01
1.395858780918586284e-01
1.395216895431632964e-01
1.394575009944680755e-01
1.393933124457727990e-01
1.393291238970774948e-01
1.392649353483821906e-01
1.392007850526956747e-01
1.391365965040003705e-01
1.390724079553050108e-01
1.390082194066097621e-01
1.389440308579145134e-01
1.388798423092191536e-01
1.388156537605239327e-01
1.387514652118286562e-01
1.386872766631333243e-01
1.386231263674468361e-01
1.385589378187515042e-01
1.384947492700561722e-01
1.384305607213609512e-01
1.383663721726656470e-01
1.383021836239703428e-01
1.382379950752750386e-01
1.381738065265797621e-01
1.381096179778844579e-01
1.380454676821979421e-01
1.379812791335026101e-01
1.379170905848073891e-01
1.378529020361120572e-01
1.377887134874167530e-01
1.377245249387214765e-01
1.376603363900262000e-01
1.375961478413308958e-01
1.375319592926355916e-01
1.374678089969490480e-01
1.374036204482537993e-01
1.373394318995584673e-01
1.372752433508632186e-01
1.372110548021678866e-01
1.371468662534725824e-01
1.370826777047772782e-01
1.370184891560820295e-01
1.369543006073868086e-01
1.368901503117001539e-01
1.368259617630048774e-01
1.367617732143096565e-01
1.366975846656143245e-01
1.366333961169189648e-01
1.365692075682237716e-01
1.365050190195284674e-01
1.364408304708331354e-01
1.363766419221378867e-01
1.363124916264513153e-01
1.362483030777560389e-01
1.361841145290607069e-01
1.361199259803654860e-01
1.360557374316701540e-01
1.359915488829749053e-01
1.359273603342795733e-01
1.358631717855843524e-01
1.357989832368889926e-01
1.357347946881937162e-01
1.356706443925071448e-01
1.356064558438118683e-01
1.355422672951166196e-01
1.354780787464213154e-01
1.354138901977260945e-01
1.353497016490307625e-01
1.352855131003354305e-01
1.352213245516401818e-01
1.351571360029448776e-01
1.350929857072583617e-01
1.350287971585630298e-01
1.349646086098677811e-01
1.349004200611724491e-01
1.348362315124771726e-01
1.347720429637818684e-01
1.347078544150865920e-01
1.346436658663913433e-01
1.345794773176959835e-01
1.345153270220094122e-01
1.344511384733141912e-01
1.343869499246188870e-01
1.343227613759236105e-01
1.342585728272282786e-01
1.341943842785329744e-01
1.341301957298376979e-01
1.340660071811423659e-01
1.340018186324471450e-01
1.339376683367606291e-01
1.338734797880653249e-01
1.338092912393700207e-01
1.337451026906746887e-01
1.336809141419794122e-01
1.336167255932841358e-01
1.335525370445888038e-01
1.334883484958935274e-01
1.334241599471982787e-01
1.333600096515116795e-01
1.332958211028164586e-01
1.332316325541211266e-01
1.331674440054258224e-01
1.331032554567305737e-01
1.330390669080352972e-01
1.329748783593399653e-01
1.329106898106446888e-01
1.328465012619493568e-01
1.327823509662628965e-01
1.327181624175675090e-01
1.326539738688722880e-01
1.325897853201770671e-01
1.325255967714816796e-01
1.324614082227864309e-01
1.323972196740910989e-01
1.323330311253958502e-01
1.322688425767005183e-01
1.322046922810139746e-01
1.321405037323186982e-01
1.320763151836233662e-01
1.320121266349281175e-01
1.319479380862328410e-01
1.318837495375375368e-01
1.318195609888422326e-01
1.317553724401470117e-01
1.316911838914516519e-01
1.316270335957651361e-01
1.315628450470697763e-01
1.314986564983745831e-01
1.314344679496792789e-01
1.313702794009839747e-01
1.313060908522886427e-01
1.312419023035934218e-01
1.311777137548981176e-01
1.311135252062028134e-01
1.310493749105162697e-01
1.309851863618209933e-01
1.309209978131256891e-01
1.308568092644303849e-01
1.307926207157351639e-01
1.307284321670398042e-01
1.306642436183445555e-01
1.306000550696492235e-01
1.305358665209539470e-01
1.304717162252674312e-01
1.304075276765720992e-01
1.303433391278767672e-01
1.302791505791815463e-01
1.302149620304862698e-01
1.301507734817909379e-01
1.300865849330956614e-01
1.300223963844004127e-01
1.299582078357051085e-01
1.298940575400185093e-01
1.298298689913233162e-01
1.297656804426279842e-01
1.297014918939326800e-01
1.296373033452373202e-01
1.295731147965420993e-01
1.295089262478468228e-01
1.294447376991514631e-01
1.293805491504561589e-01
1.293163988547696708e-01
1.292522103060744221e-01
1.291880217573791179e-01
1.291238332086838136e-01
1.290596446599885094e-01
1.289954561112932330e-01
1.289312675625979010e-01
1.288670790139026245e-01
1.288028904652074036e-01
1.287387401695208045e-01
1.286745516208255280e-01
1.286103630721302793e-01
1.285461745234349196e-01
1.284819859747396709e-01
1.284177974260443666e-01
1.283536088773490347e-01
1.282894203286537582e-01
1.282252317799585095e-01
1.281610814842719659e-01
1.280968929355766339e-01
1.280327043868813852e-01
1.279685158381860532e-01
1.279043272894908045e-01
1.278401387407955558e-01
1.277759501921001961e-01
1.277117616434049197e-01
1.276475730947096432e-01
1.275834227990230718e-01
1.275192342503277954e-01
1.274550457016325189e-01
1.273908571529372147e-01
1.273266686042419105e-01
1.272624800555466340e-01
1.271982915068513575e-01
1.271341029581560533e-01
1.270699144094608046e-01
1.270057641137742332e-01
1.269415755650789013e-01
1.268773870163836248e-01
1.268131984676883761e-01
1.267490099189930719e-01
1.266848213702978232e-01
1.266206328216024635e-01
1.265564442729071870e-01
1.264922557242119106e-01
1.264281054285253669e-01
1.263639168798300627e-01
1.262997283311347307e-01
1.262355397824395098e-01
1.261713512337442333e-01
1.261071626850488736e-01
1.260429741363536249e-01
1.259787855876583484e-01
1.259145970389630720e-01
1.258504467432765561e-01
1.257862581945812241e-01
1.257220696458858922e-01
1.256578810971906157e-01
1.255936925484953393e-01
1.255295039998000350e-01
1.254653154511047586e-01
1.254011269024093989e-01
1.253369383537141224e-01
1.252727880580276343e-01
1.252085995093323301e-01
1.251444109606370536e-01
1.250802224119417494e-01
1.250160338632464452e-01
1.249518453145511687e-01
1.248876567658559061e-01
1.248234682171606297e-01
1.247592796684653255e-01
1.246951293727787957e-01
1.246309408240835054e-01
1.245667522753881734e-01
1.245025637266928692e-01
1.244383751779975789e-01
1.243741866293023302e-01
1.243099980806070259e-01
1.242458095319117078e-01
1.241816209832164453e-01
1.241174706875298600e-01
1.240532821388345974e-01
1.239890935901393487e-01
1.239249050414440445e-01
1.238607164927487542e-01
1.237965279440534916e-01
1.237323393953581874e-01
1.236681508466628554e-01
1.236039622979675373e-01
1.235398120022810214e-01
1.234756234535857311e-01
1.234114349048904824e-01
1.233472463561951782e-01
1.232830578074999017e-01
1.232188692588045975e-01
1.231546807101092655e-01
1.230904921614140168e-01
1.230263036127187404e-01
1.229621533170322384e-01
1.228979647683368648e-01
1.228337762196416022e-01
1.227695876709463396e-01
1.227053991222510215e-01
1.226412105735557034e-01
1.225770220248604547e-01
1.225128334761651505e-01
1.224486449274698463e-01
1.223844946317833166e-01
1.223203060830880679e-01
1.222561175343927498e-01
1.221919289856974594e-01
1.221277404370021691e-01
1.220635518883068371e-01
1.219993633396116023e-01
1.219351747909163397e-01
1.218709862422209522e-01
1.218067976935256758e-01
1.217426473978391599e-01
1.216784588491438696e-01
1.216142703004486209e-01
1.215500817517533305e-01
1.214858932030579847e-01
1.214217046543627360e-01
1.213575161056673624e-01
1.212933275569721137e-01
1.212291390082768233e-01
1.211649887125902936e-01
1.211008001638949616e-01
1.210366116151997268e-01
1.209724230665044364e-01
1.209082345178091600e-01
1.208440459691138696e-01
1.207798574204185377e-01
1.207156688717232473e-01
1.206514803230279709e-01
1.205873300273413995e-01
1.205231414786461508e-01
1.204589529299508466e-01
1.203947643812555701e-01
1.203305758325602937e-01
1.202663872838649756e-01
1.202021987351696852e-01
1.201380101864744088e-01
1.200738216377791046e-01
1.200096713420925609e-01
1.199454827933973400e-01
1.198812942447020080e-01
1.198171056960066760e-01
1.197529171473113996e-01
1.196887285986161231e-01
1.196245400499208189e-01
1.195603515012255563e-01
1.194961629525302382e-01
1.194320126568437224e-01
1.193678241081484459e-01
1.193036355594531417e-01
1.192394470107578375e-01
1.191752584620625471e-01
1.191110699133672568e-01
1.190468813646719665e-01
1.189826928159766761e-01
1.189185042672813997e-01
1.188543539715948283e-01
1.187901654228995657e-01
1.187259768742042615e-01
1.186617883255089573e-01
1.185975997768136947e-01
1.185334112281184182e-01
1.184692226794230863e-01
1.184050341307277820e-01
1.183408455820325195e-01
1.182766952863459620e-01
1.182125067376507133e-01
1.181483181889553813e-01
1.180841296402601187e-01
1.180199410915648284e-01
1.179557525428695519e-01
1.178915639941742199e-01
1.178273754454789435e-01
1.177631868967836531e-01
1.176990366010971512e-01
1.176348480524018192e-01
1.175706595037065427e-01
1.175064709550112663e-01
1.174422824063159759e-01
1.173780938576206578e-01
1.173139053089253259e-01
1.172497167602301049e-01
1.171855282115347868e-01
1.171213779158482432e-01
1.170571893671530084e-01
1.169930008184577319e-01
1.169288122697623722e-01
1.168646237210670957e-01
1.168004351723717915e-01
1.167362466236765012e-01
1.166720580749812108e-01
1.166078695262859621e-01
1.165437192305994046e-01
1.164795306819041282e-01
1.164153421332088240e-01
1.163511535845135475e-01
1.162869650358182017e-01
1.162227764871229668e-01
1.161585879384276210e-01
1.160943993897323168e-01
1.160302108410370958e-01
1.159660605453505522e-01
1.159018719966552063e-01
1.158376834479599438e-01
1.157734948992646395e-01
1.157093063505693908e-01
1.156451178018740589e-01
1.155809292531788102e-01
1.155167407044834921e-01
1.154525521557881740e-01
1.153884018601016581e-01
1.153242133114063678e-01
1.152600247627110636e-01
1.151958362140158287e-01
1.151316476653204968e-01
1.150674591166252203e-01
1.150032705679299161e-01
1.149390820192346258e-01
1.148748934705393632e-01
1.148107431748528057e-01
1.147465546261575153e-01
1.146823660774622111e-01
1.146181775287669069e-01
1.145539889800716582e-01
1.144898004313763262e-01
1.144256118826810775e-01
1.143614233339857456e-01
1.142972347852904413e-01
1.142330844896038977e-01
1.141688959409086490e-01
1.141047073922133726e-01
1.140405188435180406e-01
1.139763302948227919e-01
1.139121417461275154e-01
1.138479531974322112e-01
1.137837646487368792e-01
1.137195761000416028e-01
1.136554258043550869e-01
1.135912372556597827e-01
1.135270487069645062e-01
1.134628601582692020e-01
1.133986716095738562e-01
1.133344830608786213e-01
1.132702945121833171e-01
1.132061059634881239e-01
1.131419174147927365e-01
1.130777671191062622e-01
1.130135785704109025e-01
1.129493900217156122e-01
1.128852014730203079e-01
1.128210129243250315e-01
1.127568243756297550e-01
1.126926358269344924e-01
1.126284472782391605e-01
1.125642587295438424e-01
1.125001084338572988e-01
1.124359198851620778e-01
1.123717313364667597e-01
1.123075427877714416e-01
1.122433542390762207e-01
1.121791656903808609e-01
1.121149771416856400e-01
1.120507885929902803e-01
1.119866000442950038e-01
1.119224497486084879e-01
1.118582611999131560e-01
1.117940726512179628e-01
1.117298841025226308e-01
1.116656955538273543e-01
1.116015070051320501e-01
1.115373184564366904e-01
1.114731299077414139e-01
1.114089413590461375e-01
1.113447910633596355e-01
1.112806025146643729e-01
1.112164139659690409e-01
1.111522254172738061e-01
1.110880368685784048e-01
1.110238483198831561e-01
1.109596597711878518e-01
1.108954712224925615e-01
1.108312826737972712e-01
1.107671323781106998e-01
1.107029438294154788e-01
1.106387552807201885e-01
1.105745667320248565e-01
1.105103781833295523e-01
1.104461896346343036e-01
1.103820010859389994e-01
1.103178125372437091e-01
1.102536239885484604e-01
1.101894736928619445e-01
1.101252851441665848e-01
1.100610965954712944e-01
1.099969080467760041e-01
1.099327194980807554e-01
1.098685309493854234e-01
1.098043424006901747e-01
1.097401538519948427e-01
1.096759653032995802e-01
1.096118150076129949e-01
1.095476264589177462e-01
1.094834379102224142e-01
1.094192493615271516e-01
1.093550608128318891e-01
1.092908722641365848e-01
1.092266837154413084e-01
1.091624951667459903e-01
1.090983066180507000e-01
1.090341563223641563e-01
1.089601127695296878e-01
1.088833085866540984e-01
1.088065044037786200e-01
1.087297002209030999e-01
1.086528960380275799e-01
1.085760918551520043e-01
1.084992876722765676e-01
1.084224834894010059e-01
1.083457250777905417e-01
1.082689208949150217e-01
1.081921167120395294e-01
1.081153125291639677e-01
1.080385083462884199e-01
1.079617041634128999e-01
1.078848999805373521e-01
1.078080957976618182e-01
1.077312916147863675e-01
1.076544874319108197e-01
1.075777290203004249e-01
1.075009248374248216e-01
1.074241206545492877e-01
1.073473164716737954e-01
1.072705122887982615e-01
1.071937081059226859e-01
1.071169039230471659e-01
1.070400997401716459e-01
1.069632955572961119e-01
1.068865371456857449e-01
1.068097329628101277e-01
1.067329287799346771e-01
1.066561245970591154e-01
1.065793204141836092e-01
1.065025162313080476e-01
1.064257120484325136e-01
1.063489078655569520e-01
1.062721036826814736e-01
1.061953452710710372e-01
1.061185410881955449e-01
1.060417369053199554e-01
1.059649327224444493e-01
1.058881285395689431e-01
1.058113243566933676e-01
1.057345201738178059e-01
1.056577159909422997e-01
1.055809118080668074e-01
1.055041533964563572e-01
1.054273492135808232e-01
1.053505450307053171e-01
1.052737408478298387e-01
1.051969366649542492e-01
1.051201324820787153e-01
1.050433282992031536e-01
1.049665241163276475e-01
1.048897199334520858e-01
1.048129615218417465e-01
1.047361573389661293e-01
1.046593531560906232e-01
1.045825489732150892e-01
1.045057447903396108e-01
1.044289406074639937e-01
1.043521364245885430e-01
1.042753322417129674e-01
1.041985280588375029e-01
1.041217696472270388e-01
1.040449654643514910e-01
1.039681612814760125e-01
1.038913570986004231e-01
1.038145529157249031e-01
1.037377487328494385e-01
1.036609445499738769e-01
1.035841403670982874e-01
1.035073361842228090e-01
1.034305777726124143e-01
1.033537735897368803e-01
1.032769694068612770e-01
1.032001652239858402e-01
1.031233610411102508e-01
1.030465568582346891e-01
1.029697526753592107e-01
1.028929484924836490e-01
1.028161443096080735e-01
1.027393858979977204e-01
1.026625817151222142e-01
1.025857775322466803e-01
1.025089733493710908e-01
1.024321691664956402e-01
1.023553649836200508e-01
1.022785608007445446e-01
1.022017566178689413e-01
1.021249524349934767e-01
1.020481940233830542e-01
1.019713898405075481e-01
1.018945856576319586e-01
1.018177814747564941e-01
1.017409772918809463e-01
1.016641731090053707e-01
1.015873689261298229e-01
1.015105647432543168e-01
1.014337605603787829e-01
1.013570021487684159e-01
1.012801979658928264e-01
1.012033937830173480e-01
1.011265896001417863e-01
1.010497854172661969e-01
1.009729812343907462e-01
1.008961770515151568e-01
1.008193728686396645e-01
1.007425686857641722e-01
1.006658102741537358e-01
1.005890060912782297e-01
1.005122019084026264e-01
1.004353977255271202e-01
1.003585935426515863e-01
1.002817893597760246e-01
1.002049851769005462e-01
1.001281809940250123e-01
1.000513768111494783e-01
9.997461839953908358e-02
9.989781421666354966e-02
9.982101003378793247e-02
9.974420585091241243e-02
9.966740166803692014e-02
9.959059748516144173e-02
9.951379330228588005e-02
9.943698911941031837e-02
9.936018493653478445e-02
9.928342652492441744e-02
9.920662234204885577e-02
9.912981815917334960e-02
9.905301397629778792e-02
9.897620979342228176e-02
9.889940561054672008e-02
9.882260142767120004e-02
9.874579724479567999e-02
9.866899306192014607e-02
9.859223465030973743e-02
9.851543046743413412e-02
9.843862628455869734e-02
9.836182210168317730e-02
9.828501791880767113e-02
9.820821373593205394e-02
9.813140955305650615e-02
9.805460537018102773e-02
9.797780118730546606e-02
9.790104277569505742e-02
9.782423859281955125e-02
9.774743440994398957e-02
9.767063022706846953e-02
9.759382604419294949e-02
9.751702186131738781e-02
9.744021767844189552e-02
9.736341349556634772e-02
9.728660931269088319e-02
9.720985090108039128e-02
9.713304671820488512e-02
9.705624253532930956e-02
9.697943835245381727e-02
9.690263416957831111e-02
9.682582998670272167e-02
9.674902580382716000e-02
9.667222162095163995e-02
9.659541743807617542e-02
9.651865902646576678e-02
9.644185484359019123e-02
9.636505066071468506e-02
9.628824647783915114e-02
9.621144229496361722e-02
9.613463811208802778e-02
9.605783392921254937e-02
9.598102974633704321e-02
9.590422556346143990e-02
9.582746715185114228e-02
9.575066296897556672e-02
9.567385878610004668e-02
9.559705460322448500e-02
9.552025042034900659e-02
9.544344623747345879e-02
9.536664205459788324e-02
9.528983787172232156e-02
9.521303368884681539e-02
9.513627527723643451e-02
9.505947109436091447e-02
9.498266691148535279e-02
9.490586272860987438e-02
9.482905854573434046e-02
9.475225436285872327e-02
9.467545017998321710e-02
9.459864599710765543e-02
9.452184181423214926e-02
9.444508340262175450e-02
9.436827921974619282e-02
9.429147503687065890e-02
9.421467085399516661e-02
9.413786667111959106e-02
9.406106248824407101e-02
9.398425830536853709e-02
9.390745412249303092e-02
9.383064993961745537e-02
9.375389152800703285e-02
9.367708734513149893e-02
9.360028316225604827e-02
9.352347897938045884e-02
9.344667479650495268e-02
9.336987061362939100e-02
9.329306643075388483e-02
9.321626224787840642e-02
9.313945806500284474e-02
9.306269965339239447e-02
9.298589547051686055e-02
9.290909128764135438e-02
9.283228710476583434e-02
9.275548292189031430e-02
9.267867873901478037e-02
9.260187455613924645e-02
9.252507037326371253e-02
9.244826619038822024e-02
9.237150777877775609e-02
9.229470359590222217e-02
9.221789941302668825e-02
9.214109523015115433e-02
9.206429104727564816e-02
9.198748686440007261e-02
9.191068268152458032e-02
9.183387849864901864e-02
9.175707431577351247e-02
9.168031590416306220e-02
9.160351172128752828e-02
9.152670753841196660e-02
9.144990335553648819e-02
9.137309917266098203e-02
9.129629498978540647e-02
9.121949080690991418e-02
9.114268662403439414e-02
9.106588244115881858e-02
9.098907825828329854e-02
9.091231984667286214e-02
9.083551566379738373e-02
9.075871148092184981e-02
9.068190729804628814e-02
9.060510311517075421e-02
9.052829893229517866e-02
9.045149474941968637e-02
9.037469056654415245e-02
9.029788638366864628e-02
9.022112797205819601e-02
9.014432378918274535e-02
9.006751960630719755e-02
8.999071542343159424e-02
8.991391124055606032e-02
8.983710705768052640e-02
8.976030287480503411e-02
8.968349869192956958e-02
8.960669450905396627e-02
8.952993609744357151e-02
8.945313191456806534e-02
8.937632773169251754e-02
8.929952354881692811e-02
8.922271936594139419e-02
8.914591518306591578e-02
8.906911100019040961e-02
8.899230681731477854e-02
8.891550263443928626e-02
8.883874422282889149e-02
8.876194003995335757e-02
8.868513585707782365e-02
8.860833167420231749e-02
8.853152749132682520e-02
8.845472330845127740e-02
8.837791912557568796e-02
8.830111494270018180e-02
8.822431075982464788e-02
8.814755234821425312e-02
8.807074816533870532e-02
8.799394398246318527e-02
8.791713979958760972e-02
8.784033561671206192e-02
8.776353143383661126e-02
8.768672725096100795e-02
8.760992306808551566e-02
8.753311888521000950e-02
8.745636047359955922e-02
8.737955629072406694e-02
8.730275210784853301e-02
8.722594792497292970e-02
8.714914374209739578e-02
8.707233955922191737e-02
8.699553537634638345e-02
8.691873119347087728e-02
8.684192701059532948e-02
8.676516859898489309e-02
8.668836441610938692e-02
8.661156023323385300e-02
8.653475605035831908e-02
8.645795186748272965e-02
8.638114768460722348e-02
8.630434350173171731e-02
8.622753931885614176e-02
8.615073513598067723e-02
8.607397672437025471e-02
8.599717254149469303e-02
8.592036835861918687e-02
8.584356417574362519e-02
8.576675999286806351e-02
8.568995580999258510e-02
8.561315162711703730e-02
8.553634744424151726e-02
8.545954326136595558e-02
8.538278484975557470e-02
8.530598066688005465e-02
8.522917648400449298e-02
8.515237230112904232e-02
8.507556811825342513e-02
8.499876393537790509e-02
8.492195975250239892e-02
8.484515556962683724e-02
8.476835138675131720e-02
8.469159297514092244e-02
8.461478879226543015e-02
8.453798460938979908e-02
8.446118042651434843e-02
8.438437624363875900e-02
8.430757206076319732e-02
8.423076787788771891e-02
8.415396369501222662e-02
8.407715951213660943e-02
8.400040110052620079e-02
8.392359691765075014e-02
8.384679273477518846e-02
8.376998855189959903e-02
8.369318436902413449e-02
8.361638018614857282e-02
8.353957600327306665e-02
8.346277182039751885e-02
8.338596763752201269e-02
8.330920922591164568e-02
8.323240504303608400e-02
8.315560086016052233e-02
8.307879667728498840e-02
8.300199249440944060e-02
8.292518831153394832e-02
8.284838412865835888e-02
8.277157994578288047e-02
8.269477576290734655e-02
8.261801735129692403e-02
8.254121316842136236e-02
8.246440898554585619e-02
8.238760480267032227e-02
8.231080061979476059e-02
8.223399643691926830e-02
8.215719225404372050e-02
8.208038807116818658e-02
8.200358388829262490e-02
8.192682547668228565e-02
8.185002129380677949e-02
8.177321711093119005e-02
8.169641292805562838e-02
8.161960874518013609e-02
8.154280456230458829e-02
8.146600037942905437e-02
8.138919619655354820e-02
8.131239201367801428e-02
8.123563360206763340e-02
8.115882941919205784e-02
8.108202523631646841e-02
8.100522105344099000e-02
8.092841687056545608e-02
8.085161268768997767e-02
8.077480850481444374e-02
8.069800432193890982e-02
8.062120013906332039e-02
8.054444172745292563e-02
8.046763754457736395e-02
8.039083336170191330e-02
8.031402917882632386e-02
8.023722499595083157e-02
8.016042081307531153e-02
8.008361663019969434e-02
8.000681244732421593e-02
7.993000826444868201e-02
7.985324985283832888e-02
7.977644566996267006e-02
7.969964148708721940e-02
7.962283730421165773e-02
7.954603312133612381e-02
7.946922893846060376e-02
7.939242475558508372e-02
7.931562057270954980e-02
7.923881638983398812e-02
7.916205797822360724e-02
7.908525379534805944e-02
7.900844961247255327e-02
7.893164542959699159e-02
7.885484124672148543e-02
7.877803706384589599e-02
7.870123288097050085e-02
7.862442869809491142e-02
7.854762451521929423e-02
7.847086610360898273e-02
7.839406192073347657e-02
7.831725773785788713e-02
7.824045355498232546e-02
7.816364937210680541e-02
7.808684518923129925e-02
7.801004100635575145e-02
7.793323682348021753e-02
7.785643264060469748e-02
7.777967422899423333e-02
7.770287004611872717e-02
7.762606586324322100e-02
7.754926168036763157e-02
7.747245749749215316e-02
7.739565331461664699e-02
7.731884913174105756e-02
7.724204494886552363e-02
7.716524076599003135e-02
7.708848235437958107e-02
7.701167817150406103e-02
7.693487398862849935e-02
7.685806980575296543e-02
7.678126562287748702e-02
7.670446144000195310e-02
7.662765725712639142e-02
7.655085307425082974e-02
7.647404889137539297e-02
7.639729047976491494e-02
7.632048629688939489e-02
7.624368211401388873e-02
7.616687793113832705e-02
7.609007374826282089e-02
7.601326956538728696e-02
7.593646538251172529e-02
7.585966119963624688e-02
7.578285701676065744e-02
7.570609860515029044e-02
7.562929442227479815e-02
7.555249023939915320e-02
7.547568605652368867e-02
7.539888187364815475e-02
7.532207769077262083e-02
7.524527350789708691e-02
7.516846932502160850e-02
7.509166514214596355e-02
7.501490673053558267e-02
7.493810254766004875e-02
7.486129836478451482e-02
7.478449418190899478e-02
7.470768999903348861e-02
7.463088581615796857e-02
7.455408163328239302e-02
7.447727745040685909e-02
7.440047326753138068e-02
7.432366908465576349e-02
7.424691067304534098e-02
7.417010649016994583e-02
7.409330230729441191e-02
7.401649812441879472e-02
7.393969394154326080e-02
7.386288975866781015e-02
7.378608557579222071e-02
7.370928139291665904e-02
7.363247721004116675e-02
7.355571879843073035e-02
7.347891461555519643e-02
7.340211043267969027e-02
7.332530624980414247e-02
7.324850206692865018e-02
7.317169788405311626e-02
7.309489370117744356e-02
7.301808951830199290e-02
7.294128533542651449e-02
7.286452692381613361e-02
7.278772274094048866e-02
7.271091855806495474e-02
7.263411437518946245e-02
7.255731019231392853e-02
7.248050600943842237e-02
7.240370182656288844e-02
7.232689764368734064e-02
7.225009346081179284e-02
7.217333504920137033e-02
7.209653086632586416e-02
7.201972668345038575e-02
7.194292250057476856e-02
7.186611831769934566e-02
7.178931413482370072e-02
7.171250995194827782e-02
7.163570576907271614e-02
7.155890158619712671e-02
7.148214317458678746e-02
7.140533899171122578e-02
7.132853480883562247e-02
7.125173062596018569e-02
7.117492644308465177e-02
7.109812226020913173e-02
7.102131807733357005e-02
7.094451389445805001e-02
7.086770971158251609e-02
7.079095129997206581e-02
7.071414711709653189e-02
7.063734293422106736e-02
7.056053875134550568e-02
7.048373456846995788e-02
7.040693038559439620e-02
7.033012620271890392e-02
7.025332201984335612e-02
7.017651783696782219e-02
7.009975942535742743e-02
7.002295524248193515e-02
6.994615105960635959e-02
6.986934687673081179e-02
6.979254269385537501e-02
6.971573851097973007e-02
6.963893432810426554e-02
6.956213014522859284e-02
6.948532596235322545e-02
6.940856755074280293e-02
6.933176336786722738e-02
6.925495918499163794e-02
6.917815500211618729e-02
6.910135081924059786e-02
6.902454663636513332e-02
6.894774245348955777e-02
6.887093827061409324e-02
6.879413408773848992e-02
6.871737567612806741e-02
6.864057149325258900e-02
6.856376731037706895e-02
6.848696312750147952e-02
6.841015894462598723e-02
6.833335476175048107e-02
6.825655057887491939e-02
6.817974639599934383e-02
6.810294221312387930e-02
6.802618380151341515e-02
6.794937961863790898e-02
6.787257543576236118e-02
6.779577125288682726e-02
6.771896707001126559e-02
6.764216288713578717e-02
6.756535870426022550e-02
6.748855452138466382e-02
6.741175033850918541e-02
6.733499192689881840e-02
6.725818774402322897e-02
6.718138356114772280e-02
6.710457937827221664e-02
6.702777519539668272e-02
6.695097101252113492e-02
6.687416682964554548e-02
6.679736264677002544e-02
6.672055846389449152e-02
6.664380005228406900e-02
6.656699586940859059e-02
6.649019168653302891e-02
6.641338750365746724e-02
6.633658332078197495e-02
6.625977913790642715e-02
6.618297495503092098e-02
6.610617077215535931e-02
6.602936658927979763e-02
6.595260817766943062e-02
6.587580399479389670e-02
6.579899981191836278e-02
6.572219562904285661e-02
6.564539144616729494e-02
6.556858726329176101e-02
6.549178308041625485e-02
6.541497889754066541e-02
6.533817471466518700e-02
6.526141630305479224e-02
6.518461212017925832e-02
6.510780793730372440e-02
6.503100375442816272e-02
6.495419957155260104e-02
6.487739538867709488e-02
6.480059120580156096e-02
6.472378702292602703e-02
6.464698284005049311e-02
6.457022442844012611e-02
6.449342024556461994e-02
6.441661606268900275e-02
6.433981187981355210e-02
6.426300769693796267e-02
6.417626114261015813e-02
6.408650222201645041e-02
6.399674330142268719e-02
6.390698438082886845e-02
6.381727895184452493e-02
6.372752003125073395e-02
6.363776111065691521e-02
6.354800219006320749e-02
6.345824326946941651e-02
6.336848434887568104e-02
6.327872542828183455e-02
6.318896650768801582e-02
6.309920758709419708e-02
6.300950215810988131e-02
6.291974323751617360e-02
6.282998431692232710e-02
6.274022539632859163e-02
6.265046647573480065e-02
6.256070755514103743e-02
6.247094863454721869e-02
6.238118971395339996e-02
6.229143079335972000e-02
6.220172536437529320e-02
6.211196644378152998e-02
6.202220752318779451e-02
6.193244860259403128e-02
6.184268968200012928e-02
6.175293076140644932e-02
6.166317184081268610e-02
6.157341292021883961e-02
6.148365399962515965e-02
6.139394857064070510e-02
6.130418965004694187e-02
6.121443072945315089e-02
6.112467180885944318e-02
6.103491288826559669e-02
6.094515396767191673e-02
6.085539504707812575e-02
6.076563612648422374e-02
6.067587720589048828e-02
6.058617177690620026e-02
6.049641285631232601e-02
6.040665393571861830e-02
6.031689501512479956e-02
6.022713609453111960e-02
6.013737717393724536e-02
6.004761825334350989e-02
5.995785933274971891e-02
5.986810041215595568e-02
5.977839498317155664e-02
5.968863606257779342e-02
5.959887714198403019e-02
5.950911822139021146e-02
5.941935930079647599e-02
5.932960038020268501e-02
5.923984145960892178e-02
5.915008253901513080e-02
5.906032361842139533e-02
5.897061818943699629e-02
5.888085926884320531e-02
5.879110034824944209e-02
5.870134142765567886e-02
5.861158250706194339e-02
5.852182358646815241e-02
5.843206466587425041e-02
5.834230574528048718e-02
5.825254682468680723e-02
5.816284139570240819e-02
5.807308247510858945e-02
5.798332355451479847e-02
5.789356463392109076e-02
5.780380571332724426e-02
5.771404679273350879e-02
5.762428787213971781e-02
5.753452895154595459e-02
5.744477003095221912e-02
5.735506460196779233e-02
5.726530568137402910e-02
5.717554676078029363e-02
5.708578784018644714e-02
5.699602891959260065e-02
5.690626999899889293e-02
5.681651107840515746e-02
5.672675215781128322e-02
5.663699323721754775e-02
5.654723431662384003e-02
5.645752888763944100e-02
5.636776996704559450e-02
5.627801104645185903e-02
5.618825212585804030e-02
5.609849320526433258e-02
5.600873428467045834e-02
5.591897536407680613e-02
5.582921644348298740e-02
5.573945752288919642e-02
5.564975209390488065e-02
5.555999317331103415e-02
5.547023425271732644e-02
5.538047533212347995e-02
5.529071641152977223e-02
5.520095749093595350e-02
5.511119857034219027e-02
5.502143964974848256e-02
5.493168072915460831e-02
5.484197530017026478e-02
5.475221637957650156e-02
5.466245745898276609e-02
5.457269853838897511e-02
5.448293961779518413e-02
5.439318069720128213e-02
5.430342177660760217e-02
5.421366285601386670e-02
5.412390393542004796e-02
5.403419850643564892e-02
5.394443958584191345e-02
5.385468066524817798e-02
5.376492174465435925e-02
5.367516282406054051e-02
5.358540390346680504e-02
5.349564498287301406e-02
5.340588606227925084e-02
5.331612714168545986e-02
5.322642171270111633e-02
5.313666279210729759e-02
5.304690387151353437e-02
5.295714495091982665e-02
5.286738603032598016e-02
5.277762710973224469e-02
5.268786818913842596e-02
5.259810926854460722e-02
5.250835034795087175e-02
5.241864491896655598e-02
5.232888599837270949e-02
5.223912707777891851e-02
5.214936815718512753e-02
5.205960923659130879e-02
5.196985031599757332e-02
5.188009139540386561e-02
5.179033247481007463e-02
5.170057355421622813e-02
5.161086812523185685e-02
5.152110920463812138e-02
5.143135028404433040e-02
5.134159136345051166e-02
5.125183244285680395e-02
5.116207352226304073e-02
5.107231460166930526e-02
5.098255568107545876e-02
5.089279676048158452e-02
5.080309133149732426e-02
5.071333241090353328e-02
5.062357349030982556e-02
5.053381456971606234e-02
5.044405564912221585e-02
5.035429672852845262e-02
5.026453780793460613e-02
5.017477888734089841e-02
5.008501996674719070e-02
4.999531453776279166e-02
4.990555561716894517e-02
4.981579669657523746e-02
4.972603777598141872e-02
4.963627885538757223e-02
4.954651993479386451e-02
4.945676101420010129e-02
4.936700209360628255e-02
4.927724317301257484e-02
4.918753774402823131e-02
4.909777882343444033e-02
4.900801990284064935e-02
4.891826098224683061e-02
4.882850206165306739e-02
4.873874314105927641e-02
4.864898422046548543e-02
4.855922529987174996e-02
4.846946637927795898e-02
4.837976095029361545e-02
4.829000202969982447e-02
4.820024310910592247e-02
4.811048418851213149e-02
4.802072526791850704e-02
4.793096634732474381e-02
4.784120742673089732e-02
4.775144850613716185e-02
4.766168958554334312e-02
4.757198415655899959e-02
4.748222523596515310e-02
4.739246631537138987e-02
4.730270739477765440e-02
4.721294847418389118e-02
4.712318955359007244e-02
4.703343063299625371e-02
4.694367171240249048e-02
4.685391279180881052e-02
4.676420736282438373e-02
4.667444844223062050e-02
4.658468952163691279e-02
4.649493060104303854e-02
4.640517168044921981e-02
4.631541275985553985e-02
4.622565383926174887e-02
4.613589491866795789e-02
4.604613599807425017e-02
4.595643056908982338e-02
4.586667164849611567e-02
4.577691272790226917e-02
4.568715380730853370e-02
4.559739488671465946e-02
4.550763596612095174e-02
4.541787704552713301e-02
4.532811812493336978e-02
4.523835920433960656e-02
4.514865377535520752e-02
4.505889485476152756e-02
4.496913593416768107e-02
4.487937701357389009e-02
4.478961809298012686e-02
4.469985917238639139e-02
4.461010025179251715e-02
4.452034133119878168e-02
4.443058241060501845e-02
4.434087698162064717e-02
4.425111806102691170e-02
4.416135914043300970e-02
4.407160021983930198e-02
4.398184129924556651e-02
4.389208237865177553e-02
4.380232345805801231e-02
4.371256453746424908e-02
4.362280561687045810e-02
4.353310018788605906e-02
4.344334126729226808e-02
4.335358234669850486e-02
4.326382342610468612e-02
4.317406450551086738e-02
4.308430558491718743e-02
4.299454666432336869e-02
4.290478774372957771e-02
4.281502882313587000e-02
4.272532339415144320e-02
4.263556447355767998e-02
4.254580555296388900e-02
4.245604663237012577e-02
4.236628771177633479e-02
4.227652879118259932e-02
4.218676987058880834e-02
4.209701094999507287e-02
4.200725202940122638e-02
4.191754660041682734e-02
4.182778767982309187e-02
4.173802875922932865e-02
4.164826983863553767e-02
4.155851091804174668e-02
4.146875199744795570e-02
4.137899307685427575e-02
4.128923415626040150e-02
4.119947523566666603e-02
4.110976980668240577e-02
4.102001088608853152e-02
4.093025196549482381e-02
4.084049304490089405e-02
4.075073412430715858e-02
4.066097520371342311e-02
4.057121628311965988e-02
4.048145736252584115e-02
4.039169844193210568e-02
4.030199301294773440e-02
4.021223409235386015e-02
4.012247517176009692e-02
4.003271625116638921e-02
3.994295733057259823e-02
3.985319840997877949e-02
3.976343948938504402e-02
3.967368056879128080e-02
3.958392164819748982e-02
3.949421621921309078e-02
3.940445729861935531e-02
3.931469837802556433e-02
3.922493945743180110e-02
3.913518053683798237e-02
3.904542161624416363e-02
3.895566269565051143e-02
3.886590377505669269e-02
3.877614485446287396e-02
3.868643942547850267e-02
3.859668050488479496e-02
3.850692158429094847e-02
3.841716266369721300e-02
3.832740374310339426e-02
3.823764482250963104e-02
3.814788590191589557e-02
3.805812698132207683e-02
3.796836806072828585e-02
3.787860914013452263e-02
3.778890371115017910e-02
3.769914479055636036e-02
3.760938586996262489e-02
3.751962694936883391e-02
3.742986802877507069e-02
3.734010910818130746e-02
3.725035018758751648e-02
3.716059126699364223e-02
3.707083234639996228e-02
3.698112691741556324e-02
3.689136799682188328e-02
3.680160907622803679e-02
3.671185015563421805e-02
3.662209123504045483e-02
3.653233231444669160e-02
3.644257339385292838e-02
3.635281447325922066e-02
3.626305555266540193e-02
3.617335012368094738e-02
3.608359120308718415e-02
3.599383228249344868e-02
3.590407336189968546e-02
3.581431444130586672e-02
3.572455552071202023e-02
3.563479660011834027e-02
3.554503767952454929e-02
3.545527875893075831e-02
3.536557332994638703e-02
3.527581440935259605e-02
3.518605548875880507e-02
3.509629656816509735e-02
3.500653764757130637e-02
3.491677872697754315e-02
3.482701980638377992e-02
3.473726088578996118e-02
3.464750196519617020e-02
3.455779653621179892e-02
3.446803761561803570e-02
3.437827869502427247e-02
3.428851977443053700e-02
3.419876085383671827e-02
3.410900193324292728e-02
3.401924301264916406e-02
3.392948409205542859e-02
3.383972517146160985e-02
3.375001974247721082e-02
3.366026082188347535e-02
3.357050190128968437e-02
3.348074298069583787e-02
3.339098406010210240e-02
3.330122513950836693e-02
3.321146621891463147e-02
3.312170729832081273e-02
3.303194837772693848e-02
3.294224294874265047e-02
3.285248402814894275e-02
3.276272510755506850e-02
3.267296618696130528e-02
3.258320726636754205e-02
3.249344834577377883e-02
3.240368942517993234e-02
3.231393050458622462e-02
3.222417158399243364e-02
3.213446615500809012e-02
3.204470723441427138e-02
3.195494831382056367e-02
3.186518939322668942e-02
3.177543047263295395e-02
3.168567155203919072e-02
3.159591263144539974e-02
3.150615371085163652e-02
3.141639479025781778e-02
3.132668936127347425e-02
3.123693044067971103e-02
3.114717152008589229e-02
3.105741259949218458e-02
3.096765367889836584e-02
3.087789475830460262e-02
3.078813583771081164e-02
3.069837691711696515e-02
3.060861799652325743e-02
3.051891256753885839e-02
3.042915364694503966e-02
3.033939472635127643e-02
3.024963580575756872e-02
3.015987688516380549e-02
3.007011796456998676e-02
2.998035904397619578e-02
2.989060012338248806e-02
2.981051051152833198e-02
2.973137527340560804e-02
2.965219284670922439e-02
2.957301042001281299e-02
2.949382799331640159e-02
2.941464556662015672e-02
2.933546313992374532e-02
2.925628071322727841e-02
2.917709828653081150e-02
2.909791585983445561e-02
2.901878062171184269e-02
2.893959819501540354e-02
2.886041576831899214e-02
2.878123334162269176e-02
2.870205091492628036e-02
2.862286848822981344e-02
2.854368606153342980e-02
2.846450363483701840e-02
2.838532120814063475e-02
2.830618597001802184e-02
2.822700354332158268e-02
2.814782111662517128e-02
2.806863868992878763e-02
2.798945626323245950e-02
2.791027383653599259e-02
2.783109140983963670e-02
2.775190898314322530e-02
2.767272655644673063e-02
2.759359131832411771e-02
2.751440889162778958e-02
2.743522646493140593e-02
2.735604403823499453e-02
2.727686161153858313e-02
2.719767918484217173e-02
2.711849675814578808e-02
2.703931433144940444e-02
2.696013190475296528e-02
2.688099666663024134e-02
2.680181423993388545e-02
2.672263181323755732e-02
2.664344938654106265e-02
2.656426695984465125e-02
2.648508453314840638e-02
2.640590210645199498e-02
2.632671967975552807e-02
2.624753725305925545e-02
2.616840201493653151e-02
2.608921958824012011e-02
2.601003716154370871e-02
2.593085473484729730e-02
2.585167230815088590e-02
2.577248988145458553e-02
2.569330745475806310e-02
2.561412502806176272e-02
2.553494260136529581e-02
2.545580736324268289e-02
2.537662493654624374e-02
2.529744250984983234e-02
2.521826008315344869e-02
2.513907765645706505e-02
2.505989522976076467e-02
2.498071280306429776e-02
2.490153037636788635e-02
2.482234794967144720e-02
2.474321271154886204e-02
2.466403028485242288e-02
2.458484785815603924e-02
2.450566543145960008e-02
2.442648300476324419e-02
2.434730057806677728e-02
2.426811815137050465e-02
2.418893572467406550e-02
2.410975329797762634e-02
2.403061805985501342e-02
2.395143563315865753e-02
2.387225320646224613e-02
2.379307077976569595e-02
2.371388835306939558e-02
2.363470592637309520e-02
2.355552349967660053e-02
2.347634107298030015e-02
2.339715864628383324e-02
2.331802340816113706e-02
2.323884098146478117e-02
2.315965855476836976e-02
2.308047612807195836e-02
2.300129370137560247e-02
2.292211127467916332e-02
2.284292884798277967e-02
2.276374642128642378e-02
2.268456399459001238e-02
2.260542875646726069e-02
2.252624632977096031e-02
2.244706390307452115e-02
2.236788147637808200e-02
2.228869904968178162e-02
2.220951662298537022e-02
2.213033419628898657e-02
2.205115176959254741e-02
2.197196934289619152e-02
2.189283410477349534e-02
2.181365167807708394e-02
2.173446925138075581e-02
2.165528682468428889e-02
2.157610439798790525e-02
2.149692197129149385e-02
2.141773954459513796e-02
2.133855711789872656e-02
2.125937469120231516e-02
2.118023945307967448e-02
2.110105702638331859e-02
2.102187459968685168e-02
2.094269217299046804e-02
2.086350974629408439e-02
2.078432731959783952e-02
2.070514489290134486e-02
2.062596246620485019e-02
2.054678003950854981e-02
2.046764480138577036e-02
2.038846237468949774e-02
2.030927994799303082e-02
2.023009752129670269e-02
2.015091509460026353e-02
2.007173266790390764e-02
1.999255024120746849e-02
1.991336781451108484e-02
1.983418538781467344e-02
1.975500296111826204e-02
1.967586772299562137e-02
1.959668529629923772e-02
1.951750286960290959e-02
1.943832044290644268e-02
1.935913801621003127e-02
1.927995558951356436e-02
1.920077316281726398e-02
1.912159073612082483e-02
1.904240830942449669e-02
1.896327307130174500e-02
1.888409064460544462e-02
1.880490821790900546e-02
1.872572579121251080e-02
1.864654336451615491e-02
1.856736093781985453e-02
1.848817851112347088e-02
1.840899608442697621e-02
1.832981365773056481e-02
1.825067841960786863e-02
1.817149599291156825e-02
1.809231356621515685e-02
1.801313113951880096e-02
1.793394871282233405e-02
1.785476628612597816e-02
1.777558385942953900e-02
1.769640143273321087e-02
1.761721900603679947e-02
1.753808376791413104e-02
1.745890134121783066e-02
1.737971891452136375e-02
1.730053648782495235e-02
1.722135406112851319e-02
1.714217163443210179e-02
1.706298920773577366e-02
1.698380678103933450e-02
1.690462435434303412e-02
1.682548911622025467e-02
1.674630668952387103e-02
1.666712426282751514e-02
1.658794183613113149e-02
1.650875940943469233e-02
1.642957698273822542e-02
1.635039455604184178e-02
1.627121212934554140e-02
1.619202970264910224e-02
1.611289446452651708e-02
1.603371203783005017e-02
1.595452961113369428e-02
1.587534718443728288e-02
1.579616475774089923e-02
1.571698233104448783e-02
1.563779990434804867e-02
1.555861747765169278e-02
1.547943505095528138e-02
1.540029981283250193e-02
1.532111738613617380e-02
1.524193495943992893e-02
1.516275253274346202e-02
1.508357010604702286e-02
1.500438767935058371e-02
1.492520525265428333e-02
1.484602282595784417e-02
1.476684039926148828e-02
1.468770516113881985e-02
1.460852273444240845e-02
1.452934030774605256e-02
1.445015788104958565e-02
1.437097545435317425e-02
1.429179302765687387e-02
1.421261060096046247e-02
1.413342817426394005e-02
1.405424574756769518e-02
1.397511050944488797e-02
1.389592808274853208e-02
1.381674565605220395e-02
1.373756322935582030e-02
1.365838080265940890e-02
1.357919837596291424e-02
1.350001594926653059e-02
1.342083352257020246e-02
1.334165109587381881e-02
1.326251585775106712e-02
1.318333343105471123e-02
1.310415100435832758e-02
1.302496857766199945e-02
1.294578615096553253e-02
1.286660372426912113e-02
1.278742129757270973e-02
1.270823887087632609e-02
1.262905644417999795e-02
1.254992120605730177e-02
1.247073877936089037e-02
1.239155635266447897e-02
1.231237392596812308e-02
1.223319149927165617e-02
1.215400907257530028e-02
1.207482664587894439e-02
1.199564421918258850e-02
1.191646179248612158e-02
1.183732655436345316e-02
1.175814412766712502e-02
1.167896170097060260e-02
1.159977927427430222e-02
1.152059684757794633e-02
1.144141442088147942e-02
1.136223199418504026e-02
1.128304956748876764e-02
1.120386714079241175e-02
1.112473190266963230e-02
1.104554947597324865e-02
1.096636704927683725e-02
1.088718462258050912e-02
1.080800219588404221e-02
1.072881976918765856e-02
1.064963734249130267e-02
1.057045491579483576e-02
1.049127248909850763e-02
1.041213725097575593e-02
1.033295482427942780e-02
1.025377239758296088e-02
1.017458997088666051e-02
1.009540754419019359e-02
1.001622511749380995e-02
9.937042690797370792e-03
9.857860264100959391e-03
9.778677837404714523e-03
9.699542599281962829e-03
9.620360172585551428e-03
9.541177745889140027e-03
9.461995319192728626e-03
9.382812892496456003e-03
9.303630465799933580e-03
9.224448039103605446e-03
9.145265612407194045e-03
9.066083185710782644e-03
8.986947947588197483e-03
8.907765520891730571e-03
8.828583094195374681e-03
8.749400667499018791e-03
8.670218240802607390e-03
8.591035814106140478e-03
8.511853387409729077e-03
8.432670960713345432e-03
8.353488534017072809e-03
8.274353295894321114e-03
8.195170869197909713e-03
8.115988442501553823e-03
8.036806015805114667e-03
7.957623589108675510e-03
7.878441162412319621e-03
7.799258735715963731e-03
7.720076309019524574e-03
7.640893882323140929e-03
7.561758644200500257e-03
7.482576217504061100e-03
7.403393790807649699e-03
7.324211364111266054e-03
7.245028937414910164e-03
7.165846510718443252e-03
7.086664084022087362e-03
7.007481657325731472e-03
6.928299230629320071e-03
6.849163992506679399e-03
6.769981565810212487e-03
6.690799139113856597e-03
6.611616712417389685e-03
6.532434285721033795e-03
6.453251859024622394e-03
6.374069432328266505e-03
6.294887005631855104e-03
6.215704578935499214e-03
6.136569340812830786e-03
6.057386914116336118e-03
5.978204487419980229e-03
5.899022060723679850e-03
5.819839634027323960e-03
5.740657207330773781e-03
5.661474780634417892e-03
5.582292353938034246e-03
5.501559747467965611e-03
5.420537103292377701e-03
5.339466145077464976e-03
5.258395186862468984e-03
5.177324228647417481e-03
5.096253270432504756e-03
5.015182312217425498e-03
4.934111354002457261e-03
4.853040395787544536e-03
4.771969437572520789e-03
4.690946793397043901e-03
4.609875835181964643e-03
4.528804876966940895e-03
4.447733918751972659e-03
4.366662960537004423e-03
4.285592002322036187e-03
4.204521044107012440e-03
4.123450085891960937e-03
4.042379127677020456e-03
3.961356483501488057e-03
3.880285525286519821e-03
3.799214567071551585e-03
3.718143608856527838e-03
3.637072650641587357e-03
3.556001692426563610e-03
3.474930734211567618e-03
3.393859775996543870e-03
3.312788817781520123e-03
3.231766173606015480e-03
3.150695215390963977e-03
3.069624257175995741e-03
2.988553298961083016e-03
2.907482340746003757e-03
2.826411382531035521e-03
2.745340424315984018e-03
2.664269466101099049e-03
2.583198507886075301e-03
2.502127549671107065e-03
2.421104905495519155e-03
2.340033947280495408e-03
2.258962989065582683e-03
2.177892030850586691e-03
2.096821072635562944e-03
2.015750114420511441e-03
1.934679156205626471e-03
1.853608197990519457e-03
1.772537239775662243e-03
1.691514595600074333e-03
1.610443637385106097e-03
1.529372679170026839e-03
1.448301720955169625e-03
1.367230762740118122e-03
1.286159804525205397e-03
1.205088846310098383e-03
1.124017888095074635e-03
1.042946929880078644e-03
9.619242857046572670e-04
8.808533274896335197e-04
7.997823692745542612e-04
7.187114110595860250e-04
6.376404528447010556e-04
5.565694946295662859e-04
4.754985364146258053e-04
3.944275781996298136e-04
3.133566199846338218e-04
2.323339758090736673e-04
1.512630175941331867e-04
7.019205937908168380e-05
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00


==> figs/lwr_numerical_flux/greenshields_full/flux_cross_greenshield_unsupervised_0.75_x.csv <==
2.407782789134403356e-01
2.407820298384540370e-01
2.407857807634676828e-01
2.407895316879355985e-01
2.407932826134950299e-01
2.407970335390544891e-01
2.408007844624308336e-01
2.408045353879902928e-01
2.408082863135497242e-01
2.408120372391091835e-01
2.408157881646686427e-01
2.408195390880450149e-01
2.408232900114213870e-01
2.408270409391639333e-01
2.408307918625402499e-01
2.408345427902828240e-01
2.408382937136591684e-01
2.408420446370355128e-01
2.408457955647780868e-01
2.408495464881544312e-01
2.408532974158969775e-01
2.408570483349071201e-01
2.408607992626496941e-01
2.408645501903922403e-01
2.408683011094023829e-01
2.408720520371449569e-01
2.408758029648875032e-01
2.408795538926300772e-01
2.408833048116402198e-01
2.408870557393827661e-01
2.408908066671253401e-01
2.408945575861354549e-01
2.408983085138780289e-01
2.409020594416205752e-01
2.409058103606307455e-01
2.409095612883732640e-01
2.409133122161158658e-01
2.409170631351260083e-01
2.409208140628685269e-01
2.409245649906111009e-01
2.409283159183536471e-01
2.409320668460961934e-01
2.409358177563739045e-01
2.409395686841165063e-01
2.409433196118590526e-01
2.409470705396016266e-01
2.409508214673441728e-01
2.409545723950867746e-01
2.409583233053644302e-01
2.409620742331070042e-01
2.409658251608495227e-01
2.409695760885920968e-01
2.409733270163346708e-01
2.409770779440772448e-01
2.409808288718198188e-01
2.409845797820975299e-01
2.409883307098400762e-01
2.409920816375826225e-01
2.409958325653252242e-01
2.409995834930677705e-01
2.410033344208103168e-01
2.410070853310880556e-01
2.410108362588305742e-01
2.410145871865731482e-01
2.410183381143157222e-01
2.410220890420582684e-01
2.410258399698008147e-01
2.410295908975434165e-01
2.410333418078210999e-01
2.410370927355636739e-01
2.410408436633062479e-01
2.410445945910487942e-01
2.410483455187913682e-01
2.410520964465339144e-01
2.410558473568116256e-01
2.410595982845541441e-01
2.410633492122967458e-01
2.410671001400393199e-01
2.410708510677818661e-01
2.410746019955244401e-01
2.410783529232669864e-01
2.410821038510095327e-01
2.410858547787521067e-01
2.410896057064946807e-01
2.410933565993075289e-01
2.410971075270501029e-01
2.411008584547926492e-01
2.411046093825351955e-01
2.411083603102777695e-01
2.411121112380203158e-01
2.411158621657629175e-01
2.411196130935054638e-01
2.411233640212480100e-01
2.411271149489905841e-01
2.411308658767331581e-01
2.411346168044757043e-01
2.411383676972885526e-01
2.411421186250311266e-01
2.411458695527736729e-01
2.411496204805162469e-01
2.411533714082588209e-01
2.411571223360013394e-01
2.411608732637439412e-01
2.411646241914864874e-01
2.411683751192290337e-01
2.411721260469716077e-01
2.411758769747141540e-01
2.411796279024567558e-01
2.411833788301992743e-01
2.411871297230121503e-01
2.411908806507546965e-01
2.411946315784972428e-01
2.411983825062398168e-01
2.412021334339823908e-01
2.412058843617249371e-01
2.412096352894675111e-01
2.412133862172100851e-01
2.412171371449526036e-01
2.412208880726951776e-01
2.412246390004377239e-01
2.412283899281802979e-01
2.412321408559228719e-01
2.412358917487357202e-01
2.412396426764782942e-01
2.412433936042208404e-01
2.412471445319634145e-01
2.412508954597059607e-01
2.412546463874485347e-01
2.412583973151911088e-01
2.412621482429336828e-01
2.412658991706762290e-01
2.412696500984188031e-01
2.412734010261613493e-01
2.412771519539039233e-01
2.412809028816464418e-01
2.412846537744592901e-01
2.412884047022018641e-01
2.412921556299444381e-01
2.412959065576870121e-01
2.412996574854295584e-01
2.413034084131721324e-01
2.413071593409147064e-01
2.413109102686572527e-01
2.413146611963998267e-01
2.413184121241423730e-01
2.413221630518849470e-01
2.413259139796275210e-01
2.413296649073700673e-01
2.413334158001829155e-01
2.413371667279254618e-01
2.413409176556680635e-01
2.413446685834106098e-01
2.413484195111531561e-01
2.413521704388957301e-01
2.413559213666382763e-01
2.413596722943808504e-01
2.413634232221233966e-01
2.413671741149362449e-01
2.413709250776085169e-01
2.413746759704213651e-01
2.413784269330936649e-01
2.413821778259064854e-01
2.413859287885787852e-01
2.413896796813916612e-01
2.413934306440639055e-01
2.413971815368767260e-01
2.414009324995490258e-01
2.414046833923618740e-01
2.414084342851746945e-01
2.414121852478469665e-01
2.414159361406598148e-01
2.414196871033321146e-01
2.414234379961449628e-01
2.414271889588172626e-01
2.414309398516301108e-01
2.414346908143023829e-01
2.414384417071151756e-01
2.414421926697875032e-01
2.414459435626003236e-01
2.414496945252726234e-01
2.414534454180854717e-01
2.414571963108983199e-01
2.414609472735705920e-01
2.414646981663834402e-01
2.414684491290557122e-01
2.414722000218685882e-01
2.414759509845408325e-01
2.414797018773536808e-01
2.414834528400259528e-01
2.414872037328388288e-01
2.414909546955110731e-01
2.414947055883239213e-01
2.414984564811367695e-01
2.415022074438090693e-01
2.415059583366218621e-01
2.415097092992941896e-01
2.415134601921070101e-01
2.415172111547793099e-01
2.415209620475921581e-01
2.415247130102644024e-01
2.415284639030772784e-01
2.415322148657495782e-01
2.415359657585623987e-01
2.415397167212346707e-01
2.415434676140475190e-01
2.415472185068603672e-01
2.415509694695326393e-01
2.415547203623454875e-01
2.415584713250177873e-01
2.415622222178306078e-01
2.415659731805028798e-01
2.415697240733157281e-01
2.415734750359880278e-01
2.415772259288008761e-01
2.415809768914731481e-01
2.415847277842859964e-01
2.415884787469582684e-01
2.415922296397711166e-01
2.415959805325839649e-01
2.415997314952562369e-01
2.416034823880690574e-01
2.416072333507413572e-01
2.416109842435542054e-01
2.416147352062265052e-01
2.416184860990392980e-01
2.416222370617116255e-01
2.416259879545244460e-01
2.416297389171967458e-01
2.416334898100095663e-01
2.416372407726818661e-01
2.416409916654947143e-01
2.416447425583075348e-01
2.416484935209798068e-01
2.416522444137926828e-01
2.416559953764649271e-01
2.416597462692777754e-01
2.416634972319500752e-01
2.416672481247629234e-01
2.416709990874351954e-01
2.416747499802480159e-01
2.416785009429203157e-01
2.416822518357331362e-01
2.416860027984054637e-01
2.416897536912182565e-01
2.416935045840311325e-01
2.416972555467034045e-01
2.417010064395162527e-01
2.417047574021885525e-01
2.417085082950013730e-01
2.417122592576736451e-01
2.417160101504864933e-01
2.417197611131587653e-01
2.417235120059716413e-01
2.417272629686439134e-01
2.417310138614567616e-01
2.417347648241290337e-01
2.417385157169418819e-01
2.417422666097547024e-01
2.417460175724269744e-01
2.417497684652398504e-01
2.417535194279121225e-01
2.417572703207249707e-01
2.417610212833972427e-01
2.417647721762100910e-01
2.417685231388823908e-01
2.417722740316952112e-01
2.417760249943675110e-01
2.417797758871803593e-01
2.417835268498526313e-01
2.417872777426654796e-01
2.417910286354783278e-01
2.417947795981505998e-01
2.417985304909634481e-01
2.418022814536357201e-01
2.418060323464485684e-01
2.418097833091208959e-01
2.418135342019336886e-01
2.418172851646059884e-01
2.418210360574188089e-01
2.418247870200911087e-01
2.418285379129039292e-01
2.418322888755762290e-01
2.418360397683890772e-01
2.418397906612018700e-01
2.418435416238741975e-01
2.418472925166870180e-01
2.418510434793592900e-01
2.418547943721721660e-01
2.418585453348444103e-01
2.418622962276572586e-01
2.418660471903295583e-01
2.418697980831423788e-01
2.418735490458147064e-01
2.418772999386275269e-01
2.418810509012997989e-01
2.418848017941126471e-01
2.418885526869254954e-01
2.418923036495977674e-01
2.418960545424106157e-01
2.418998055050829155e-01
2.419035563978957359e-01
2.419073073605680357e-01
2.419110582533808840e-01
2.419148092160531560e-01
2.419185601088660043e-01
2.419223110715382763e-01
2.419260619643511245e-01
2.419298129270233966e-01
2.419335638198362171e-01
2.419373147126490931e-01
2.419410656753213651e-01
2.419448165681342133e-01
2.419485675308064854e-01
2.419523184236193059e-01
2.419560693164321818e-01
2.419598203489639054e-01
2.419635712417767259e-01
2.419673221345896019e-01
2.419710730274024224e-01
2.419748240599341460e-01
2.419785749527469942e-01
2.419823258455598147e-01
2.419860767383726630e-01
2.419898276311855112e-01
2.419935786637172348e-01
2.419973295565300553e-01
2.420010804493429313e-01
2.420048313421557795e-01
2.420085823746874754e-01
2.420123332675003514e-01
2.420160841603131718e-01
2.420198350531260201e-01
2.420235860856577159e-01
2.420273369784705919e-01
2.420310878712834124e-01
2.420348387640962884e-01
2.420385896569091089e-01
2.420423406894408602e-01
2.420460915822536807e-01
2.420498424750665289e-01
2.420535933678793772e-01
2.420573444004110730e-01
2.420610952932239213e-01
2.420648461860367417e-01
2.420685970788496455e-01
2.420723481113813136e-01
2.420760990041941341e-01
2.420798498970069823e-01
2.420836007898198861e-01
2.420873516826327065e-01
2.420911027151644024e-01
2.420948536079772784e-01
2.420986045007901266e-01
2.421023553936029471e-01
2.421061064261346707e-01
2.421098573189475189e-01
2.421136082117603672e-01
2.421173591045731877e-01
2.421211101371049113e-01
2.421248610299177595e-01
2.421286119227306077e-01
2.421323628155434282e-01
2.421361137083563042e-01
2.421398647408880000e-01
2.421436156337008483e-01
2.421473665265136965e-01
2.421511174193265170e-01
2.421548684518582406e-01
2.421586193446710888e-01
2.421623702374839648e-01
2.421661211302967853e-01
2.421698721628284812e-01
2.421736230556413294e-01
2.421773739484541776e-01
2.421811248412670259e-01
2.421848757340798741e-01
2.421886267666115977e-01
2.421923776594244182e-01
2.421961285522372942e-01
2.421998794450501147e-01
2.422036304775818105e-01
2.422073813703947143e-01
2.422111322632075348e-01
2.422148831560203552e-01
2.422186340488332590e-01
2.422223850813649548e-01
2.422261359741777753e-01
2.422298868669906236e-01
2.422336377598034440e-01
2.422373887923351676e-01
2.422411396851480436e-01
2.422448905779608919e-01
2.422486414707737401e-01
2.422523925033054359e-01
2.422561433961182842e-01
2.422598942889311324e-01
2.422636451817439807e-01
2.422673960745568011e-01
2.422711471070885525e-01
2.422748979999013730e-01
2.422786488927142212e-01
2.422823997855270695e-01
2.422861508180587653e-01
2.422899017108716413e-01
2.422936526036844618e-01
2.422974034964973100e-01
2.423011545290290059e-01
2.423049054218418541e-01
2.423086563146547301e-01
2.423124072074676061e-01
2.423161581002803988e-01
2.423199091328121502e-01
2.423236600256249706e-01
2.423274109184378189e-01
2.423311618112506671e-01
2.423349128437823352e-01
2.423386637365952390e-01
2.423424146294080317e-01
2.423461655222209077e-01
2.423499165547526313e-01
2.423536674475654518e-01
2.423574183403783000e-01
2.423611692331911205e-01
2.423649201260039965e-01
2.423686711585357201e-01
2.423724220513485683e-01
2.423761729441614166e-01
2.423799238369742648e-01
2.423836748695059606e-01
2.423874257623187811e-01
2.423911766551316571e-01
2.423949275479445054e-01
2.423986785804762012e-01
2.424024294732890494e-01
2.424061803661018977e-01
2.424099312589147459e-01
2.424136821517275941e-01
2.424174331842593177e-01
2.424211840770721660e-01
2.424249349698849865e-01
2.424286858626978070e-01
2.424324368952295305e-01
2.424361877880423788e-01
2.424399386808552270e-01
2.424436895736680753e-01
2.424474406061997711e-01
2.424511914990126193e-01
2.424549423918254676e-01
2.424586932846383436e-01
2.424624441774511641e-01
2.424661952099828877e-01
2.424699461027957359e-01
2.424736969956086119e-01
2.424774478884214324e-01
2.424811989209531282e-01
2.424849498137660042e-01
2.424887007065788247e-01
2.424924515993917007e-01
2.424962026319233688e-01
2.424999535247362170e-01
2.425037044175490375e-01
2.425074553103619135e-01
2.425112062031747895e-01
2.425149572357064853e-01
2.425187081285193336e-01
2.425224590213321540e-01
2.425262099141450300e-01
2.425299609466767259e-01
2.425337118394895741e-01
2.425374627323024224e-01
2.425412136251152706e-01
2.425449646576469942e-01
2.425487155504598147e-01
2.425524664432726629e-01
2.425562173360855112e-01
2.425599682288983594e-01
2.425637192614300830e-01
2.425674701542429035e-01
2.425712210470557795e-01
2.425749719398686000e-01
2.425787229724003236e-01
2.425824738652131718e-01
2.425862247580260200e-01
2.425899756508388405e-01
2.425937266833705641e-01
2.425974775761834401e-01
2.426012284689962606e-01
2.426049793618090811e-01
2.426087302546219293e-01
2.426124812871536807e-01
2.426162321799664734e-01
2.426199830727793771e-01
2.426237339655921699e-01
2.426274849981238935e-01
2.426312358909367417e-01
2.426349867837495899e-01
2.426387376765624382e-01
2.426424887090941618e-01
2.426462396019070100e-01
2.426499904947198305e-01
2.426537413875327065e-01
2.426574922803455270e-01
2.426612433128772506e-01
2.426649942056900711e-01
2.426687450985029471e-01
2.426724959913157953e-01
2.426762470238474911e-01
2.426799979166603671e-01
2.426837488094731876e-01
2.426874997022860359e-01
2.426912507348177594e-01
2.426950016276305799e-01
2.426987525204434282e-01
2.427025034132562764e-01
2.427062543060690969e-01
2.427100053386008205e-01
2.427137562314136687e-01
2.427175071242265170e-01
2.427212580170393930e-01
2.427250090495710888e-01
2.427287599423839370e-01
2.427325108351967853e-01
2.427362617280096335e-01
2.427400127605413294e-01
2.427437636533541776e-01
2.427475145461670258e-01
2.427512654389798741e-01
2.427550163317927223e-01
2.427587673643244459e-01
2.427625182571372942e-01
2.427662691499501146e-01
2.427700200427629629e-01
2.427737710752946865e-01
2.427775219681075347e-01
2.427812728609203552e-01
2.427850237537332034e-01
2.427887747862649270e-01
2.427925256790778030e-01
2.427962765718906235e-01
2.428000274647034717e-01
2.428037783575163200e-01
2.428075293900480436e-01
2.428112802828608363e-01
2.428150311756737123e-01
2.428187820684865328e-01
2.428225331010182841e-01
2.428262839938311046e-01
2.428300348866439529e-01
2.428337857794568011e-01
2.428375368119884969e-01
2.428412877048013452e-01
2.428450385976141934e-01
2.428487894904270694e-01
2.428525403832398899e-01
2.428562914157716135e-01
2.428600423085844617e-01
2.428637932013972822e-01
2.428675440942101305e-01
2.428712951267418541e-01
2.428750460195547300e-01
2.428787969123675505e-01
2.428825478051803988e-01
2.428862988377121224e-01
2.428900497305249429e-01
2.428938006233377911e-01
2.428975515161506671e-01
2.429013024089635153e-01
2.429050534414951557e-01
2.429088043343080594e-01
2.429125552271208799e-01
2.429163061199337559e-01
2.429200571524654240e-01
2.429238080452783000e-01
2.429275589380911482e-01
2.429313098309039964e-01
2.429350608634356923e-01
2.429388117562485405e-01
2.429425626490613888e-01
2.429463135418742092e-01
2.429500644346870852e-01
2.429538154672187811e-01
2.429575663600316293e-01
2.429613172528445053e-01
2.429650681456573258e-01
2.429688191781890494e-01
2.429725700710018699e-01
2.429763209638147459e-01
2.429800718566275664e-01
2.429838228891593177e-01
2.429875737819721382e-01
2.429913246747849864e-01
2.429950755675978347e-01
2.429988264604106551e-01
2.430025774929423787e-01
2.430063283857551992e-01
2.430100792785680752e-01
2.430138301713808957e-01
2.430175812039126471e-01
2.430213320967254953e-01
2.430250829895383435e-01
2.430288338823511640e-01
2.430325849148828599e-01
2.430363358076957359e-01
2.430400867005085841e-01
2.430438375933214323e-01
2.430475884861342528e-01
2.430513395186659764e-01
2.430550904114788247e-01
2.430588413042916729e-01
2.430625921971044934e-01
2.430663432296361892e-01
2.430700941224490930e-01
2.430738450152619134e-01
2.430775959080747617e-01
2.430813469406064575e-01
2.430850978334193058e-01
2.430888487262321540e-01
2.430925996190450022e-01
2.430963505118578227e-01
2.431001015443895463e-01
2.431038524372024223e-01
2.431076033300152428e-01
2.431113542228280910e-01
2.431151052553597869e-01
2.431188561481726629e-01
2.431226070409854834e-01
2.431263579337983594e-01
2.431301088266111798e-01
2.431338597194240281e-01
2.431376106122368763e-01
2.431413617844874475e-01
2.431451126773002958e-01
2.431488635701131440e-01
2.431526144629259645e-01
2.431563653557388127e-01
2.431601162485516887e-01
2.431638671413645370e-01
2.431676180341773574e-01
2.431713692064279286e-01
2.431751200992408046e-01
2.431788709920536529e-01
2.431826218848665011e-01
2.431863727776793216e-01
2.431901236704921976e-01
2.431938745633050458e-01
2.431976254561178663e-01
2.432013763489306868e-01
2.432051275211813135e-01
2.432088784139941617e-01
2.432126293068070100e-01
2.432163801996198582e-01
2.432201310924326787e-01
2.432238819852455269e-01
2.432276328780583752e-01
2.432313837708712234e-01
2.432351346636840717e-01
2.432388858359346429e-01
2.432426367287474911e-01
2.432463876215603393e-01
2.432501385143731876e-01
2.432538894071860081e-01
2.432576402999988563e-01
2.432613911928117045e-01
2.432651420856245250e-01
2.432688932578751517e-01
2.432726441506880000e-01
2.432763950435008482e-01
2.432801459363136687e-01
2.432838968291264892e-01
2.432876477219393652e-01
2.432913986147522134e-01
2.432951495075650616e-01
2.432989004003778821e-01
2.433026515726284811e-01
2.433064024654413293e-01
2.433101533582541776e-01
2.433139042510669980e-01
2.433176551438798740e-01
2.433214060366927223e-01
2.433251569295055705e-01
2.433289078223183910e-01
2.433326587151312392e-01
2.433364098873818382e-01
2.433401607801946587e-01
2.433439116730074792e-01
2.433476625658203552e-01
2.433514134586332034e-01
2.433551643514460794e-01
2.433589152442588999e-01
2.433626661370717481e-01
2.433664173093223193e-01
2.433701682021351398e-01
2.433739190949480435e-01
2.433776699877608918e-01
2.433814208805737123e-01
2.433851717733865605e-01
2.433889226661993810e-01
2.433926735590122292e-01
2.433964244518250775e-01
2.434001756240756764e-01
2.434039265168885247e-01
2.434076774097013729e-01
2.434114283025141934e-01
2.434151791953270694e-01
2.434189300881398899e-01
2.434226809809527103e-01
2.434264318737655586e-01
2.434301827665784068e-01
2.434339339388290058e-01
2.434376848316418540e-01
2.434414357244547022e-01
2.434451866172675505e-01
2.434489375100803710e-01
2.434526884028932192e-01
2.434564392957060952e-01
2.434601901885188879e-01
2.434639413607695146e-01
2.434676922535823629e-01
2.434714431463952111e-01
2.434751940392080316e-01
2.434789449320208521e-01
2.434826958248337281e-01
2.434864467176465763e-01
2.434901976104594246e-01
2.434939485032722728e-01
2.434976996755228440e-01
2.435014505683356922e-01
2.435052014611485127e-01
2.435089523539614165e-01
2.435127032467742370e-01
2.435164541395870574e-01
2.435202050323999057e-01
2.435239559252127539e-01
2.435277068180256299e-01
2.435314579902762011e-01
2.435352088830889938e-01
2.435389597759018698e-01
2.435427106687147458e-01
2.435464615615275941e-01
2.435502124543404145e-01
2.435539633471532628e-01
2.435577142399660833e-01
2.435614654122166822e-01
2.435652163050295305e-01
2.435689671978423509e-01
2.435727180906552269e-01
2.435764689834680752e-01
2.435802198762809234e-01
2.435839707690937717e-01
2.435877216619065921e-01
2.435914725547194126e-01
2.435952237269700393e-01
2.435989746197828876e-01
2.436027255125956803e-01
2.436064764054085841e-01
2.436102272982213768e-01
2.436139781910342250e-01
2.436177290838471010e-01
2.436214799766599493e-01
2.436252308694727697e-01
2.436289820417233964e-01
2.436327329345362169e-01
2.436364838273490652e-01
2.436402347201619134e-01
2.436439856129747339e-01
2.436477365057875821e-01
2.436514873986004304e-01
2.436552382914132786e-01
2.436589891842261268e-01
2.436627403564767258e-01
2.436664912492895740e-01
2.436702421421023945e-01
2.436739930349152428e-01
2.436777439277280910e-01
2.436814948205409392e-01
2.436852457133537597e-01
2.436889966061666357e-01
2.436927477784172069e-01
2.436964986712299996e-01
2.437002495640429034e-01
2.437040004568557516e-01
2.437077513496685999e-01
2.437115022424814204e-01
2.437152531352942408e-01
2.437190040281071168e-01
2.437227549209199928e-01
2.437265060931705363e-01
2.437302569859833845e-01
2.437340078787962327e-01
2.437377587716090810e-01
2.437415096644219292e-01
2.437452605572347775e-01
2.437490114500476257e-01
2.437527623428604462e-01
2.437565132356732944e-01
2.437602644079238934e-01
2.437640153007367416e-01
2.437677661935495621e-01
2.437715170863624659e-01
2.437752679791752863e-01
2.437790188719881068e-01
2.437827697648009551e-01
2.437865206576137755e-01
2.437902718298643745e-01
2.437940227226772227e-01
2.437977736154900710e-01
2.438015245083028915e-01
2.438052754011157675e-01
2.438090262939285879e-01
2.438127771867414639e-01
2.438165280795543122e-01
2.438202789723671327e-01
2.438240301446177316e-01
2.438277810374305798e-01
2.438315319302434281e-01
2.438352828230562763e-01
2.438390337158690968e-01
2.438427846086819450e-01
2.438465355014948210e-01
2.438502863943076415e-01
2.438540372871204898e-01
2.438577884593710887e-01
2.438615393521839092e-01
2.438652902449967574e-01
2.438690411378096057e-01
2.438727920306224262e-01
2.438765429234353022e-01
2.438802938162481226e-01
2.438840447090609986e-01
2.438877958813115698e-01
2.438915467741244181e-01
2.438952976669372663e-01
2.438990485597501146e-01
2.439027994525629350e-01
2.439065503453757833e-01
2.439103012381886315e-01
2.439140521310014798e-01
2.439178030238143280e-01
2.439215541960648992e-01
2.439253050888777474e-01
2.439290559816905957e-01
2.439328068745034439e-01
2.439365577673162921e-01
2.439403086601291681e-01
2.439440595529419886e-01
2.439478104457548091e-01
2.439515613385676573e-01
2.439553125108182285e-01
2.439590634036311045e-01
2.439628142964439250e-01
2.439665651892568010e-01
2.439703160820696493e-01
2.439740669748824975e-01
2.439778178676953180e-01
2.439815687605081662e-01
2.439853199327587652e-01
2.439890708255716134e-01
2.439928217183844339e-01
2.439965726111972821e-01
2.440003235040101304e-01
2.440040743968229786e-01
2.440078252896357991e-01
2.440115761824486473e-01
2.440153270752614678e-01
2.440190782475120945e-01
2.440228291403249428e-01
2.440265800331377910e-01
2.440303309259506115e-01
2.440340818187634875e-01
2.440378327115763080e-01
2.440415836043891562e-01
2.440453344972019767e-01
2.440490853900148249e-01
2.440528365622654516e-01
2.440565874550782999e-01
2.440603383478911204e-01
2.440640892407039408e-01
2.440678401335168168e-01
2.440715910263296373e-01
2.440753419191424856e-01
2.440790928119553616e-01
2.440828439842059328e-01
2.440865948770187810e-01
2.440903457698316292e-01
2.440940966626444497e-01
2.440978475554573257e-01
2.441015984482701462e-01
2.441053493410829667e-01
2.441091002338958427e-01
2.441128511267086909e-01
2.441166022989592621e-01
2.441203531917721103e-01
2.441241040845849586e-01
2.441278549773978068e-01
2.441316058702106273e-01
2.441353567630235033e-01
2.441391076558363515e-01
2.441428585486491443e-01
2.441466094414620203e-01
2.441503606137125915e-01
2.441541115065254397e-01
2.441578623993382879e-01
2.441616132921511362e-01
2.441653641849639844e-01
2.441691150777768327e-01
2.441728659705896809e-01
2.441766168634025014e-01
2.441803680356531003e-01
2.441841189284659763e-01
2.441878698212787691e-01
2.441916207140916451e-01
2.441953716069044933e-01
2.441991224997173138e-01
2.442028733925301620e-01
2.442066242853430380e-01
2.442103751781558585e-01
2.442141263504064297e-01
2.442178772432192779e-01
2.442216281360321539e-01
2.442253790288450022e-01
2.442291299216578226e-01
2.442328808144706431e-01
2.442366317072835469e-01
2.442403826000963674e-01
2.442441334929092434e-01
2.442478846651597868e-01
2.442516355579726350e-01
2.442553864507855110e-01
2.442591373435983315e-01
2.442628882364111798e-01
2.442666391292240280e-01
2.442703900220368762e-01
2.442741409148497245e-01
2.442778920871002957e-01
2.442816429799131162e-01
2.442853938727259644e-01
2.442891447655388404e-01
2.442928956583516609e-01
2.442966465511645091e-01
2.443003974439773573e-01
2.443041483367902056e-01
2.443078992296030538e-01
2.443116504018536250e-01
2.443154012946664733e-01
2.443191521874792937e-01
2.443229030802921420e-01
2.443266539731049902e-01
2.443304048659178662e-01
2.443341557587306867e-01
2.443379066515435627e-01
2.443416575443563832e-01
2.443454087166069821e-01
2.443491596094198304e-01
2.443529105022326509e-01
2.443566613950455269e-01
2.443604122878583751e-01
2.443641631806711956e-01
2.443679140734840161e-01
2.443716649662968921e-01
2.443754161385474633e-01
2.443791670313603115e-01
2.443829179241731597e-01
2.443866688169860080e-01
2.443904197097988562e-01
2.443941706026117044e-01
2.443979214954245249e-01
2.444016723882374009e-01
2.444054232810502214e-01
2.444091744533008204e-01
2.444129253461136408e-01
2.444166762389265168e-01
2.444204271317393373e-01
2.444241780245522133e-01
2.444279289173650338e-01
2.444316798101778820e-01
2.444354307029907025e-01
2.444391815958035785e-01
2.444429327680541775e-01
2.444466836608669980e-01
2.444504345536798462e-01
2.444541854464926944e-01
2.444579363393055427e-01
2.444616872321183632e-01
2.444654381249312114e-01
2.444691890177440596e-01
2.444729401899946586e-01
2.444766910828075068e-01
2.444804419756203551e-01
2.444841928684331478e-01
2.444879437612460238e-01
2.444916946540588998e-01
2.444954455468717203e-01
2.444991964396845407e-01
2.445029473324973890e-01
2.445066985047479879e-01
2.445104493975608362e-01
2.445142002903736567e-01
2.445179511831865327e-01
2.445217020759993809e-01
2.445254529688122291e-01
2.445292038616250496e-01
2.445329547544379256e-01
2.445367056472507461e-01
2.445404568195013451e-01
2.445442077123141655e-01
2.445479586051270138e-01
2.445517094979398620e-01
2.445554603907527103e-01
2.445592112835655585e-01
2.445629621763784067e-01
2.445667130691912550e-01
2.445704642414417984e-01
2.445742151342546744e-01
2.445779660270675226e-01
2.445817169198803709e-01
2.445854678126931914e-01
2.445892187055060674e-01
2.445929695983189156e-01
2.445967204911317361e-01
2.446004713839445566e-01
2.446042225561951555e-01
2.446079734490080038e-01
2.446117243418208520e-01
2.446154752346337280e-01
2.446192261274465485e-01
2.446229770202593967e-01
2.446267279130722172e-01
2.446304788058850654e-01
2.446342296986979414e-01
2.446379808709484849e-01
2.446417317637613609e-01
2.446454826565742091e-01
2.446492335493870574e-01
2.446529844421998778e-01
2.446567353350127538e-01
2.446604862278255743e-01
2.446642371206384503e-01
2.446679880134512430e-01
2.446717391857018420e-01
2.446754900785146902e-01
2.446792409713275107e-01
2.446829918641403867e-01
2.446867427569532349e-01
2.446904936497660554e-01
2.446942445425789037e-01
2.446979954353917797e-01
2.447017466076423509e-01
2.447054975004551991e-01
2.447092483932680196e-01
2.447129992860808678e-01
2.447167501788937161e-01
2.447205010717065643e-01
2.447242519645194125e-01
2.447280028573322608e-01
2.447317537501451090e-01
2.447355049223956802e-01
2.447392558152085285e-01
2.447430067080214044e-01
2.447467576008342249e-01
2.447505084936470732e-01
2.447542593864599214e-01
2.447580102792727419e-01
2.447617611720855901e-01
2.447655120648984384e-01
2.447692632371490096e-01
2.447730141299618856e-01
2.447767650227747338e-01
2.447805159155875820e-01
2.447842668084004303e-01
2.447880177012132508e-01
2.447917685940260712e-01
2.447955194868389195e-01
2.447992706590895462e-01
2.448030215519023944e-01
2.448067724447152427e-01
2.448105233375280632e-01
2.448142742303409114e-01
2.448180251231537596e-01
2.448217760159665801e-01
2.448255269087794284e-01
2.448292778015923044e-01
2.448330289738428756e-01
2.448367798666557515e-01
2.448405307594685443e-01
2.448442816522813925e-01
2.448480325450942408e-01
2.448517834379070890e-01
2.448555343307199372e-01
2.448592852235327855e-01
2.448630361163456060e-01
2.448667872885962049e-01
2.448705381814090531e-01
2.448742890742219014e-01
2.448780399670347496e-01
2.448817908598475701e-01
2.448855417526604739e-01
2.448892926454732666e-01
2.448930435382861426e-01
2.448967947105367138e-01
2.449005456033495620e-01
2.449042964961624103e-01
2.449080473889752585e-01
2.449117982817881067e-01
2.449155491746009272e-01
2.449193000674137755e-01
2.449230509602266237e-01
2.449268018530394719e-01
2.449305530252900431e-01
2.449343039181028914e-01
2.449380548109157396e-01
2.449418057037286156e-01
2.449455565965414083e-01
2.449493074893542843e-01
2.449530583821671326e-01
2.449568092749799531e-01
2.449605601677928290e-01
2.449643113400434002e-01
2.449680622328562207e-01
2.449718131256690690e-01
2.449755640184819450e-01
2.449793149112947654e-01
2.449830658041076414e-01
2.449868166969204342e-01
2.449905675897333102e-01
2.449943187619839091e-01
2.449980696547967574e-01
2.450018205476095778e-01
2.450055714404224538e-01
2.450093223332352466e-01
2.450130732260481226e-01
2.450168241188609430e-01
2.450205750116738468e-01
2.450243259044866395e-01
2.450280770767372107e-01
2.450318279695500867e-01
2.450355788623629349e-01
2.450393297551757832e-01
2.450430806479886037e-01
2.450468315408014242e-01
2.450505824336143001e-01
2.450543333264271761e-01
2.450580842192399689e-01
2.450618353914905678e-01
2.450655862843034161e-01
2.450693371771162365e-01
2.450730880699291125e-01
2.450768389627419608e-01
2.450805898555548090e-01
2.450843407483676295e-01
2.450880916411804777e-01
2.450918428134310767e-01
2.450955937062439249e-01
2.450993445990567454e-01
2.451030954918695937e-01
2.451068463846824697e-01
2.451105972774952901e-01
2.451143481703081384e-01
2.451180990631209866e-01
2.451218499559338349e-01
2.451256011281844061e-01
2.451293520209972265e-01
2.451331029138101303e-01
2.451368538066229785e-01
2.451406046994357713e-01
2.451443555922486195e-01
2.451481064850614955e-01
2.451518573778743160e-01
2.451556082706871642e-01
2.451593594429377632e-01
2.451631103357506392e-01
2.451668612285634319e-01
2.451706121213762801e-01
2.451743630141891561e-01
2.451781139070019766e-01
2.451818647998148248e-01
2.451856156926276453e-01
2.451893668648782720e-01
2.451931177576910925e-01
2.451968686505039408e-01
2.452006195433167890e-01
2.452043704361296372e-01
2.452081213289424577e-01
2.452118722217553337e-01
2.452156231145681542e-01
2.452193740073810024e-01
2.452231251796316014e-01
2.452268760724444496e-01
2.452306269652573256e-01
2.452343778580701184e-01
2.452381287508829666e-01
2.452418796436958148e-01
2.452456305365086908e-01
2.452493814293215113e-01
2.452531323221343318e-01
2.452568834943849307e-01
2.452606343871977790e-01
2.452643852800106272e-01
2.452681361728234755e-01
2.452718870656362959e-01
2.452756379584491719e-01
2.452793888512619924e-01
2.452831397440748407e-01
2.452868909163254396e-01
2.452906418091382879e-01
2.452943927019511083e-01
2.452981435947639566e-01
2.453018944875768326e-01
2.453056453803896531e-01
2.453093962732025013e-01
2.453131471660153773e-01
2.453168980588281700e-01
2.453206492310787690e-01
2.453244001238916172e-01
2.453281510167044654e-01
2.453319019095173137e-01
2.453356528023301342e-01
2.453394036951429824e-01
2.453431545879558584e-01
2.453469054807686789e-01
2.453506563735815271e-01
2.453544075458321261e-01
2.453581584386449466e-01
2.453619093314578226e-01
2.453656602242706430e-01
2.453694111170834635e-01
2.453731620098963395e-01
2.453769129027091878e-01
2.453806637955220360e-01
2.453844149677726072e-01
2.453881658605854832e-01
2.453919167533983037e-01
2.453956676462111519e-01
2.453994185390240002e-01
2.454031694318368206e-01
2.454069203246496689e-01
2.454106712174624894e-01
2.454144221102753931e-01
2.454181732825259643e-01
2.454219241753387848e-01
2.454256750681516608e-01
2.454294259609644813e-01
2.454331768537773573e-01
2.454369277465901777e-01
2.454406786394030260e-01
2.454444295322158742e-01
2.454481804250286947e-01
2.454519315972793214e-01
2.454556824900921419e-01
2.454594333829049624e-01
2.454631842757178384e-01
2.454669351685307144e-01
2.454706863407812856e-01
2.454744369541563553e-01
2.454781881264069543e-01
2.454819387397820518e-01
2.454856899120326508e-01
2.454894405254077205e-01
2.454931916976583195e-01
2.454969423110333893e-01
2.455006934832840160e-01
2.455044446555346149e-01
2.455081952689097124e-01
2.455119464411603114e-01
2.455156970545353812e-01
2.455194482267859801e-01
2.455231988401611054e-01
2.455269500124116488e-01
2.455307011846622478e-01
2.455344517980373453e-01
2.455382029702879443e-01
2.455419535836630418e-01
2.455457047559136408e-01
2.455494553692887383e-01
2.455532065415393372e-01
2.455569571549144070e-01
2.455607083271650060e-01
2.455644594994156049e-01
2.455682101127907024e-01
2.455719612850412736e-01
2.455757118984163712e-01
2.455794630706669701e-01
2.455832136840420676e-01
2.455869648562926666e-01
2.455907154696677641e-01
2.455944666419183631e-01
2.455982178141689343e-01
2.456019684275440595e-01
2.456057195997946307e-01
2.456094702131697283e-01
2.456132213854202995e-01
2.456169719987953970e-01
2.456207231710459959e-01
2.456244737844210935e-01
2.456282249566716924e-01
2.456319761289222636e-01
2.456357267422973611e-01
2.456394779145479601e-01
2.456432285279230576e-01
2.456469797001736566e-01
2.456507303135487819e-01
2.456544814857993253e-01
2.456582320991744783e-01
2.456619832714250495e-01
2.456657344436756207e-01
2.456694850570507183e-01
2.456732362293013172e-01
2.456769868426764147e-01
2.456807380149270137e-01
2.456844886283021112e-01
2.456882398005526824e-01
2.456919904139277799e-01
2.456957415861783511e-01
2.456994927584289501e-01
2.457032433718040754e-01
2.457069945440546743e-01
2.457107451574297441e-01
2.457144963296803430e-01
2.457182469430554683e-01
2.457219981153060395e-01
2.457257487286811370e-01
2.457294999009317360e-01
2.457332510731822794e-01
2.457370016865574047e-01
2.457407528588079759e-01
2.457445034721831012e-01
2.457482546444336724e-01
2.457520052578087977e-01
2.457557564300593966e-01
2.457595076023099678e-01
2.457632582156850654e-01
2.457670093879356643e-01
2.457707600013107618e-01
2.457745111735613330e-01
2.457782617869364583e-01
2.457820129591870018e-01
2.457857635725621548e-01
2.457895147448127260e-01
2.457932659170632972e-01
2.457970165304383947e-01
2.458007677026889937e-01
2.458045183160640912e-01
2.458082694883147179e-01
2.458120201016897877e-01
2.458157712739403866e-01
2.458195218873154564e-01
2.458232730595660553e-01
2.458270242318166265e-01
2.458307748451917518e-01
2.458345260174423230e-01
2.458382766308174205e-01
2.458420278030680195e-01
2.458457784164431170e-01
2.458495295886937160e-01
2.458532802020688135e-01
2.458570313743194125e-01
2.458607825465700114e-01
2.458645331599450812e-01
2.458682843321956801e-01
2.458720349455707777e-01
2.458757861178213489e-01
2.458795367311964741e-01
2.458832879034470731e-01
2.458870385168221429e-01
2.458907896890727418e-01
2.458945408613233408e-01
2.458982914746984383e-01
2.459020426469490372e-01
2.459057932603241070e-01
2.459095444325747337e-01
2.459132950459498035e-01
2.459170462182003747e-01
2.459207968315755000e-01
2.459245480038261267e-01
2.459282991760766701e-01
2.459320497894517676e-01
2.459358009617023666e-01
2.459395515750774641e-01
2.459433027473280076e-01
2.459470533607031328e-01
2.459508045329537040e-01
2.459545557052043585e-01
2.459583063185794283e-01
2.459620574908299995e-01
2.459658081042050970e-01
2.459695592764556960e-01
2.459733098898307935e-01
2.459770610620813647e-01
2.459808116754564900e-01
2.459845628477070889e-01
2.459883140199576879e-01
2.459920646333327854e-01
2.459958158055833288e-01
2.459995664189584541e-01
2.460033175912090253e-01
2.460070682045841506e-01
2.460108193768347495e-01
2.460145699902098193e-01
2.460183211624604183e-01
2.460220723347110172e-01
2.460258229480861147e-01
2.460295741203367137e-01
2.460333247337117835e-01
2.460370759059623824e-01
2.460408265193375077e-01
2.460445776915880789e-01
2.460483283049631764e-01
2.460520794772137476e-01
2.460558306494643188e-01
2.460595812628394441e-01
2.460633324350900430e-01
2.460670830484651406e-01
2.460708342207157395e-01
2.460745848340908370e-01
2.460783360063414082e-01
2.460820866197165335e-01
2.460858377919670770e-01
2.460895889642176759e-01
2.460933395775928012e-01
2.460970907498433724e-01
2.461008413632184977e-01
2.461045925354690689e-01
2.461083431488441664e-01
2.461120943210947376e-01
2.461158449344698629e-01
2.461195961067204341e-01
2.461233472789710608e-01
2.461270978923461306e-01
2.461308490645967295e-01
2.461345996779717993e-01
2.461383508502223982e-01
2.461421014635975235e-01
2.461458526358480947e-01
2.461496038080986937e-01
2.461533544214737912e-01
2.461571055937243624e-01
2.461608562070994877e-01
2.461646073793500589e-01
2.461683579927251564e-01
2.461721091649757553e-01
2.461758597783508251e-01
2.461796109506014518e-01
2.461833621228520230e-01
2.461871127362271205e-01
2.461908639084777195e-01
2.461946145218527893e-01
2.461983656941033882e-01
2.462021163074785135e-01
2.462058674797290847e-01
2.462096180931042100e-01
2.462133692653547812e-01
2.462171204376053801e-01
2.462208710509804499e-01
2.462246222232310489e-01
2.462283728366061464e-01
2.462321240088567453e-01
2.462358746222318429e-01
2.462396257944824418e-01
2.462433764078575393e-01
2.462471275801081105e-01
2.462508787523587095e-01
2.462546293657338348e-01
2.462583805379844337e-01
2.462621311513595035e-01
2.462658823236100747e-01
2.462696329369851722e-01
2.462733841092357712e-01
2.462771347226108687e-01
2.462808858948614676e-01
2.462846370671120388e-01
2.462883876804871641e-01
2.462921388527377631e-01
2.462958894661128328e-01
2.462996406383634040e-01
2.463033912517385293e-01
2.463071424239891283e-01
2.463108930373642258e-01
2.463146442096148248e-01
2.463183953818653960e-01
2.463221459952404935e-01
2.463258971674910647e-01
2.463296477808661622e-01
2.463333989531167612e-01
2.463371495664918864e-01
2.463409007387424576e-01
2.463446519109930566e-01
2.463484025243681541e-01
2.463521536966187253e-01
2.463559043099938506e-01
2.463596554822444218e-01
2.463634060956195193e-01
2.463671572678701183e-01
2.463709078812452158e-01
2.463746590534958147e-01
2.463784102257464137e-01
2.463821608391214835e-01
2.463859120113720824e-01
2.463896626247471799e-01
2.463934137969977511e-01
2.463971644103728764e-01
2.464009155826234476e-01
2.464046661959985729e-01
2.464084173682491441e-01
2.464121685404997153e-01
2.464159191538748128e-01
2.464196703261254118e-01
2.464234209395005371e-01
2.464271721117511083e-01
2.464309227251262058e-01
2.464346738973767770e-01
2.464384245107519023e-01
2.464421756830024735e-01
2.464459268552530724e-01
2.464496774686281699e-01
2.464534286408787689e-01
2.464571792542538387e-01
2.464609304265044654e-01
2.464646810398795629e-01
2.464684322121301341e-01
2.464721828255052039e-01
2.464759339977558028e-01
2.464796851700064018e-01
2.464834357833814993e-01
2.464871869556320982e-01
2.464909375690071958e-01
2.464946887412577947e-01
2.464984393546328645e-01
2.465021905268834634e-01
2.465059411402585610e-01
2.465096923125091877e-01
2.465134434847597589e-01
2.465171940981348564e-01
2.465209452703854554e-01
2.465246958837605529e-01
2.465284470560111241e-01
2.465321976693862494e-01
2.465359488416368205e-01
2.465396994550119181e-01
2.465434506272625170e-01
2.465472017995130882e-01
2.465509524128881857e-01
2.465547035851387569e-01
2.465584541985138822e-01
2.465622053707645089e-01
2.465659559841395787e-01
2.465697071563901499e-01
2.465734583286407211e-01
2.465772089420158464e-01
2.465809601142664176e-01
2.465847107276415429e-01
2.465884618998921141e-01
2.465922125132672116e-01
2.465959636855178105e-01
2.465997142988929081e-01
2.466034654711435070e-01
2.466072166433940782e-01
2.466109672567691757e-01
2.466147184290197469e-01
2.466184690423949000e-01
2.466222202146454712e-01
2.466259708280205687e-01
2.466297220002711676e-01
2.466334726136462652e-01
2.466372237858968641e-01
2.466409749581474353e-01
2.466447255715225328e-01
2.466484767437731040e-01
2.466522273571482016e-01
2.466559785293988005e-01
2.466597291427739258e-01
2.466634803150244692e-01
2.466672309283995945e-01
2.466709821006501935e-01
2.466747332729007369e-01
2.466784838862758900e-01
2.466822350585264889e-01
2.466859856719015864e-01
2.466897368441521576e-01
2.466934874575272274e-01
2.466972386297778264e-01
2.467009892431529239e-01
2.467047404154035228e-01
2.467084915876541218e-01
2.467122422010292193e-01
2.467159933732797905e-01
2.467197439866548880e-01
2.467234951589054870e-01
2.467272457722805845e-01
2.467309969445311557e-01
2.467347475579062810e-01
2.467384987301568799e-01
2.467422499024074511e-01
2.467460005157825487e-01
2.467497516880331476e-01
2.467535023014082451e-01
2.467572534736588163e-01
2.467610040870339139e-01
2.467647552592845406e-01
2.467685064315351118e-01
2.467722570449102093e-01
2.467760082171608083e-01
2.467797588305358780e-01
2.467835100027864770e-01
2.467872606161615745e-01
2.467910117884121735e-01
2.467947624017872987e-01
2.467985135740378977e-01
2.468022647462884411e-01
2.468060153596635387e-01
2.468097665319141099e-01
2.468135171452892351e-01
2.468172683175398063e-01
2.468210189309149316e-01
2.468247701031655306e-01
2.468285207165406281e-01
2.468322718887911993e-01
2.468360230610417705e-01
2.468397736744168958e-01
2.468435248466674670e-01
2.468472754600425645e-01
2.468510266322931357e-01
2.468547772456682610e-01
2.468585284179188322e-01
2.468622790312939297e-01
2.468660302035445286e-01
2.468697813757951276e-01
2.468735319891702251e-01
2.468772831614207963e-01
2.468810337747959494e-01
2.468847849470465206e-01
2.468885355604215903e-01
2.468922867326721893e-01
2.468960373460473146e-01
2.468997885182978858e-01
2.469035396905484847e-01
2.469072903039235822e-01
2.469110414761741534e-01
2.469147920895492510e-01
2.469185432617998499e-01
2.469222938751749474e-01
2.469260450474255464e-01
2.469297956608006717e-01
2.469335468330512429e-01
2.469372980053018418e-01
2.469410486186769116e-01
2.469447997909274828e-01
2.469485504043026081e-01
2.469523015765531793e-01
2.469560521899282768e-01
2.469598033621788757e-01
2.469635545344294747e-01
2.469673051478045722e-01
2.469710563200551712e-01
2.469748069334302687e-01
2.469785581056808399e-01
2.469823087190559097e-01
2.469860598913065364e-01
2.469898105046816339e-01
2.469935616769322051e-01
2.469973128491828041e-01
2.470010634625579016e-01
2.470048146348084728e-01
2.470085652481835981e-01
2.470123164204341970e-01
2.470160670338092945e-01
2.470198182060598935e-01
2.470235688194349633e-01
2.470273199916855345e-01
2.470310711639361334e-01
2.470348217773112309e-01
2.470385729495618299e-01
2.470423235629369274e-01
2.470460747351875264e-01
2.470498253485626239e-01
2.470535765208131951e-01
2.470573271341883204e-01
2.470610783064389193e-01
2.470648294786894905e-01
2.470685800920645880e-01
2.470723312643151592e-01
2.470760818776903123e-01
2.470798330499408835e-01
2.470835836633159810e-01
2.470873348355665799e-01
2.470910854489417052e-01
2.470948366211922209e-01
2.470985877934428199e-01
2.471023384068179451e-01
2.471060895790685441e-01
2.471098401924436139e-01
2.471135913646942128e-01
2.471173419780693103e-01
2.471210931503199093e-01
2.471248437636950346e-01
2.471285949359456058e-01
2.471323461081961770e-01
2.471360967215712745e-01
2.471398478938218735e-01
2.471435985071969710e-01
2.471473496794475422e-01
2.471511002928226675e-01
2.471548514650732664e-01
2.471586026373238099e-01
2.471623532506989351e-01
2.471661044229495341e-01
2.471698550363246039e-01
2.471736062085752028e-01
2.471773568219503281e-01
2.471811079942008715e-01
2.471848586075759968e-01
2.471886097798265958e-01
2.471923609520771947e-01
2.471961115654522645e-01
2.471998627377028357e-01
2.472036133510779887e-01
2.472073645233285322e-01
2.472111151367036574e-01
2.472148663089542286e-01
2.472186169223293262e-01
2.472223680945799251e-01
2.472261192668304963e-01
2.472298698802056216e-01
2.472336210524561650e-01
2.472373716658313181e-01
2.472411228380818893e-01
2.472448734514569868e-01
2.472486246237075580e-01
2.472523752370827110e-01
2.472561264093332545e-01
2.472598775815838534e-01
2.472636281949589510e-01
2.472673793672095499e-01
2.472711299805846474e-01
2.472748811528352186e-01
2.472786317662103439e-01
2.472823829384609429e-01
2.472861335518360126e-01
2.472898847240866116e-01
2.472936358963372105e-01
2.472973865097123081e-01
2.473011376819629070e-01
2.473048882953380045e-01
2.473086394675885757e-01
2.473123900809636733e-01
2.473161412532142722e-01
2.473198918665893420e-01
2.473236430388399409e-01
2.473273942110905399e-01
2.473311448244656374e-01
2.473348959967162086e-01
2.473386466100913617e-01
2.473423977823419329e-01
2.473461483957170026e-01
2.473498995679676016e-01
2.473536507402182005e-01
2.473574013535932981e-01
2.473611525258438970e-01
2.473649031392189668e-01
2.473686543114695380e-01
2.473724049248446910e-01
2.473761560970952622e-01
2.473799067104703320e-01
2.473836578827209309e-01
2.473874090549715299e-01
2.473911596683466274e-01
2.473949108405972264e-01
2.473986614539723239e-01
2.474024126262228951e-01
2.474061632395979926e-01
2.474099144118485916e-01
2.474136650252237168e-01
2.474174161974742880e-01
2.474211673697248592e-01
2.474249179830999845e-01
2.474286691553505557e-01
2.474324197687256532e-01
2.474361709409762522e-01
2.474399215543513775e-01
2.474436727266019209e-01
2.474474233399770184e-01
2.474511745122276174e-01
2.474549256844781886e-01
2.474586762978533139e-01
2.474624274701038851e-01
2.474661780834790104e-01
2.474699292557295816e-01
2.474736798691047068e-01
2.474774310413552780e-01
2.474811816547303756e-01
2.474849328269809745e-01
2.474886839992315457e-01
2.474924346126066432e-01
2.474961857848572699e-01
2.474999363982323397e-01
2.475036875704829109e-01
2.475074381838580084e-01
2.475111893561086074e-01
2.475149399694837327e-01
2.475186911417343039e-01
2.475224423139849028e-01
2.475261929273600003e-01
2.475299440996105438e-01
2.475336947129856968e-01
2.475374458852362680e-01
2.475411964986113933e-01
2.475449476708619645e-01
2.475486982842370620e-01
2.475524494564876332e-01
2.475562006287382322e-01
2.475599512421133575e-01
2.475637024143639009e-01
2.475674530277390262e-01
2.475712041999896251e-01
2.475749548133647226e-01
2.475787059856153216e-01
2.475824571578658928e-01
2.475862077712409903e-01
2.475899589434915893e-01
2.475937095568666590e-01
2.475974607291172858e-01
2.476012113424923555e-01
2.476049625147429545e-01
2.476087131281180798e-01
2.476124643003686510e-01
2.476162154726192222e-01
2.476199660859942919e-01
2.476237172582449186e-01
2.476274678716200162e-01
2.476312190438705874e-01
2.476349696572456849e-01
2.476387208294963116e-01
2.476424714428713814e-01
2.476462226151220081e-01
2.476499737873725793e-01
2.476537244007476768e-01
2.476574755729982757e-01
2.476612261863733455e-01
2.476649773586239167e-01
2.476687279719990697e-01
2.476724791442496409e-01
2.476762297576247385e-01
2.476799809298753097e-01
2.476837321021259086e-01
2.476874827155010339e-01
2.476912338877516051e-01
2.476949845011267026e-01
2.476987356733773016e-01
2.477024862867523991e-01
2.477062374590029703e-01
2.477099880723780956e-01
2.477137392446286668e-01
2.477174904168792935e-01
2.477212410302543633e-01
2.477249922025049345e-01
2.477287428158800320e-01
2.477324939881306309e-01
2.477362446015057285e-01
2.477399957737563274e-01
2.477437463871314249e-01
2.477474975593819961e-01
2.477512487316325951e-01
2.477549993450076926e-01
2.477587505172582916e-01
2.477625011306333891e-01
2.477662523028839880e-01
2.477700029162590856e-01
2.477737540885096845e-01
2.477775052607602557e-01
2.477812558741353532e-01
2.477850070463859522e-01
2.477887576597610220e-01
2.477925088320116487e-01
2.477962594453867462e-01
2.478000106176373174e-01
2.478037612310124427e-01
2.478075124032629861e-01
2.478112635755135851e-01
2.478150141888886826e-01
2.478187653611392816e-01
2.478225159745143791e-01
2.478262671467649780e-01
2.478300177601400478e-01
2.478337689323906745e-01
2.478375195457657720e-01
2.478412707180163155e-01
2.478450218902669144e-01
2.478487725036420120e-01
2.478525236758926109e-01
2.478562742892677362e-01
2.478600254615183351e-01
2.478637760748934327e-01
2.478675272471440039e-01
2.478712778605191291e-01
2.478750290327696726e-01
2.478787802050202993e-01
2.478825308183953413e-01
2.478862819906459680e-01
2.478900326040210655e-01
2.478937837762716367e-01
2.478975343896467620e-01
2.479012855618973332e-01
2.479050361752724307e-01
2.479087873475230297e-01
2.479125385197736287e-01
2.479162891331487262e-01
2.479200403053993251e-01
2.479237909187743949e-01
2.479275420910249939e-01
2.479312927044001191e-01
2.479350438766506903e-01
2.479387944900257879e-01
2.479425456622763591e-01
2.479462968345269580e-01
2.479500474479020555e-01
2.479537986201526545e-01
2.479575492335277520e-01
2.479613004057783510e-01
2.479650510191534207e-01
2.479688021914040197e-01
2.479725533636545909e-01
2.479763039770297162e-01
2.479800551492803151e-01
2.479838057626553849e-01
2.479875569349059838e-01
2.479913075482811091e-01
2.479950587205316803e-01
2.479988093339067778e-01
2.480025605061573768e-01
2.480063116784079758e-01
2.480100622917830455e-01
2.480138134640336445e-01
2.480175640774087420e-01
2.480213152496593410e-01
2.480250658630344385e-01
2.480288170352850097e-01
2.480325676486601072e-01
2.480363188209107062e-01
2.480400699931612774e-01
2.480438206065364026e-01
2.480475717787870016e-01
2.480513223921620991e-01
2.480550735644126981e-01
2.480588241777877678e-01
2.480625753500383668e-01
2.480663259634134643e-01
2.480700771356640355e-01
2.480738283079146345e-01
2.480775789212897320e-01
2.480813300935403032e-01
2.480850807069154285e-01
2.480888318791660274e-01
2.480925824925411249e-01
2.480963336647916961e-01
2.481000842781668214e-01
2.481038354504173926e-01
2.481075866226679916e-01
2.481113372360430891e-01
2.481150884082936603e-01
2.481188390216687578e-01
2.481225901939193290e-01
2.481263408072944543e-01
2.481300919795450532e-01
2.481338425929201508e-01
2.481375937651707497e-01
2.481413449374213487e-01
2.481450955507964462e-01
2.481488467230469896e-01
2.481525973364220872e-01
2.481563485086727139e-01
2.481600991220478114e-01
2.481638502942983826e-01
2.481676014665489816e-01
2.481713520799240791e-01
2.481751032521746780e-01
2.481788538655497478e-01
2.481826050378003468e-01
2.481863556511754720e-01
2.481901068234260155e-01
2.481938574368011408e-01
2.481976086090517397e-01
2.482013597813023109e-01
2.482051103946774084e-01
2.482088615669280074e-01
2.482126121803031049e-01
2.482163633525536761e-01
2.482201139659288014e-01
2.482238651381794003e-01
2.482276157515544701e-01
2.482313669238050691e-01
2.482351180960556403e-01
2.482388687094307655e-01
2.482426198816813645e-01
2.482463704950564620e-01
2.482501216673070332e-01
2.482538722806821307e-01
2.482576234529327297e-01
2.482613740663078272e-01
2.482651252385583984e-01
2.482688764108090251e-01
2.482726270241840949e-01
2.482763781964346661e-01
2.482801288098098191e-01
2.482838799820603626e-01
2.482876305954354879e-01
2.482913817676860591e-01
2.482951323810611566e-01
2.482988835533117555e-01
2.483026347255623545e-01
2.483063853389373965e-01
2.483101365111880232e-01
2.483138871245631207e-01
2.483176382968137197e-01
2.483213889101888172e-01
2.483251400824393884e-01
2.483288906958145137e-01
2.483326418680650849e-01
2.483363930403156838e-01
2.483401436536907814e-01
2.483438948259413803e-01
2.483476454393164501e-01
2.483513966115670768e-01
2.483551472249421466e-01
2.483588983971927178e-01
2.483626495694433167e-01
2.483664001828184420e-01
2.483701513550690132e-01
2.483739019684441107e-01
2.483776531406947097e-01
2.483814037540698072e-01
2.483851549263204062e-01
2.483889055396955037e-01
2.483926567119461026e-01
2.483964078841966738e-01
2.484001584975717714e-01
2.484039096698223426e-01
2.484076602831974401e-01
2.484114114554480390e-01
2.484151620688231366e-01
2.484189132410737355e-01
2.484226638544488330e-01
2.484264150266994320e-01
2.484301661989500032e-01
2.484339168123251285e-01
2.484376679845757274e-01
2.484414185979507694e-01
2.484451697702013961e-01
2.484489203835765214e-01
2.484526715558270926e-01
2.484564221692021624e-01
2.484601733414527613e-01
2.484639245137033325e-01
2.484676751270784578e-01
2.484714262993290568e-01
2.484751769127041543e-01
2.484789280849547255e-01
2.484826786983298230e-01
2.484864298705804497e-01
2.484901804839555195e-01
2.484939316562060907e-01
2.484976828284566897e-01
2.485014334418318149e-01
2.485051846140823861e-01
2.485089352274575114e-01
2.485126863997080549e-01
2.485164370130831801e-01
2.485201881853337513e-01
2.485239387987088766e-01
2.485276899709594756e-01
2.485314411432100745e-01
2.485351917565851443e-01
2.485389429288357155e-01
2.485426935422108130e-01
2.485464447144614120e-01
2.485501953278365095e-01
2.485539465000871084e-01
2.485576971134622337e-01
2.485614482857128049e-01
2.485651994579634039e-01
2.485689500713385014e-01
2.485727012435890726e-01
2.485764518569641701e-01
2.485802030292147413e-01
2.485839536425898666e-01
2.485877048148404656e-01
2.485914559870910368e-01
2.485952066004661343e-01
2.485989577727167055e-01
2.486027083860918308e-01
2.486064595583424297e-01
2.486102101717175272e-01
2.486139613439680984e-01
2.486177119573431959e-01
2.486214631295937949e-01
2.486252143018443661e-01
2.486289649152194636e-01
2.486327160874700626e-01
2.486364667008451601e-01
2.486402178730957591e-01
2.486439684864708566e-01
2.486477196587214555e-01
2.486514702720965531e-01
2.486552214443471243e-01
2.486589726165976955e-01
2.486627232299728207e-01
2.486664744022233919e-01
2.486702250155985450e-01
2.486739761878490884e-01
2.486777268012242137e-01
2.486814779734747849e-01
2.486852285868498824e-01
2.486889797591004814e-01
2.486927309313510526e-01
2.486964815447261778e-01
2.487002327169767490e-01
2.487039833303518466e-01
2.487077345026024178e-01
2.487114851159775430e-01
2.487152362882281420e-01
2.487189869016032118e-01
2.487227380738538385e-01
2.487264892461044097e-01
2.487302398594795072e-01
2.487339910317301062e-01
2.487377416451051759e-01
2.487414928173557749e-01
2.487452434307308724e-01
2.487489946029814714e-01
2.487527452163565966e-01
2.487564963886071956e-01
2.487602475608577390e-01
2.487639981742328366e-01
2.487677493464834355e-01
2.487714999598585330e-01
2.487752511321091320e-01
2.487790017454842295e-01
2.487827529177348285e-01
2.487865040899853997e-01
2.487902547033605249e-01
2.487940058756110961e-01
2.487977564889862214e-01
2.488015076612367926e-01
2.488052582746118901e-01
2.488090094468624891e-01
2.488127600602375866e-01
2.488165112324881578e-01
2.488202624047387290e-01
2.488240130181138543e-01
2.488277641903644255e-01
2.488315148037395508e-01
2.488352659759901497e-01
2.488390165893652195e-01
2.488427677616157907e-01
2.488465183749909160e-01
2.488502695472414872e-01
2.488540207194920584e-01
2.488577713328671837e-01
2.488615225051177826e-01
2.488652731184928524e-01
2.488690242907434791e-01
2.488727749041185766e-01
2.488765260763691478e-01
2.488802766897442176e-01
2.488840278619948165e-01
2.488877790342454155e-01
2.488915296476205130e-01
2.488952808198711120e-01
2.488990314332462095e-01
2.489027826054968084e-01
2.489065332188719060e-01
2.489102843911225049e-01
2.489140350044975747e-01
2.489177861767481736e-01
2.489215373489988004e-01
2.489252879623738701e-01
2.489290391346244413e-01
2.489327897479995388e-01
2.489365409202501378e-01
2.489402915336252631e-01
2.489440427058758343e-01
2.489477933192509596e-01
2.489515444915015308e-01
2.489552956637521297e-01
2.489590462771271995e-01
2.489627974493777984e-01
2.489665480627528960e-01
2.489702992350034949e-01
2.489740498483786202e-01
2.489778010206291636e-01
2.489815521928797626e-01
2.489853028062548601e-01
2.489890539785054591e-01
2.489928045918805566e-01
2.489965557641311278e-01
2.490003063775062253e-01
2.490040575497568520e-01
2.490078081631319495e-01
2.490115593353825485e-01
2.490153105076330919e-01
2.490190611210082172e-01
2.490228122932587884e-01
2.490265629066338859e-01
2.490303140788844849e-01
2.490340646922595824e-01
2.490378158645101814e-01
2.490415664778852789e-01
2.490453176501358779e-01
2.490490688223864491e-01
2.490528194357615188e-01
2.490565706080121178e-01
2.490603212213872431e-01
2.490640723936378143e-01
2.490678230070129118e-01
2.490715741792635107e-01
2.490753247926386083e-01
2.490790759648892072e-01
2.490828271371398062e-01
2.490865777505149037e-01
2.490903289227654749e-01
2.490940795361405724e-01
2.490978307083911714e-01
2.491015813217662689e-01
2.491053324940168401e-01
2.491090831073919376e-01
2.491128342796425643e-01
2.491165854518931078e-01
2.491203360652682330e-01
2.491240872375188320e-01
2.491278378508939295e-01
2.491315890231445285e-01
2.491353396365195982e-01
2.491390908087701972e-01
2.491428414221452670e-01
2.491465925943958659e-01
2.491503437666464649e-01
2.491540943800215624e-01
2.491578455522721613e-01
2.491615961656472589e-01
2.491653473378978578e-01
2.491690979512729553e-01
2.491728491235235543e-01
2.491766002957741255e-01
2.491803509091492230e-01
2.491841020813997942e-01
2.491878526947748917e-01
2.491916038670255185e-01
2.491953544804005882e-01
2.491991056526511872e-01
2.492028562660262847e-01
2.492066074382768837e-01
2.492103586105274826e-01
2.492141092239025801e-01
2.492178603961531236e-01
2.492216110095282766e-01
2.492253621817788478e-01
2.492291127951539176e-01
2.492328639674045443e-01
2.492366145807796418e-01
2.492403657530302130e-01
2.492441169252808120e-01
2.492478675386559095e-01
2.492516187109065084e-01
2.492553693242816060e-01
2.492591204965322049e-01
2.492628711099072747e-01
2.492666222821578459e-01
2.492703728955329989e-01
2.492741240677835424e-01
2.492778752400341413e-01
2.492816258534092388e-01
2.492853770256598656e-01
2.492891276390349353e-01
2.492928788112855343e-01
2.492966294246606318e-01
2.493003805969112030e-01
2.493041312102863283e-01
2.493078823825368717e-01
2.493116335547874707e-01
2.493153841681625960e-01
2.493191353404131672e-01
2.493228859537882924e-01
2.493266371260388636e-01
2.493303877394139612e-01
2.493341389116645324e-01
2.493378895250396299e-01
2.493416406972902288e-01
2.493453918695408555e-01
2.493491424829158976e-01
2.493528936551665243e-01
2.493566442685416218e-01
2.493603954407921930e-01
2.493641460541672905e-01
2.493678972264178895e-01
2.493716483986684884e-01
2.493753990120435859e-01
2.493791501842941849e-01
2.493829007976692547e-01
2.493866519699198536e-01
2.493904025832949789e-01
2.493941537555455501e-01
2.493979043689206476e-01
2.494016555411712188e-01
2.494054067134218178e-01
2.494091573267969153e-01
2.494129084990475143e-01
2.494166591124225840e-01
2.494204102846732107e-01
2.494241608980483083e-01
2.494279120702988795e-01
2.494316626836740047e-01
2.494354138559245759e-01
2.494391650281751471e-01
2.494429156415503002e-01
2.494466668138008436e-01
2.494504174271759411e-01
2.494541685994264846e-01
2.494579192128016376e-01
2.494616703850522643e-01
2.494654209984273341e-01
2.494691721706778775e-01
2.494729233429285042e-01
2.494766739563036018e-01
2.494804251285542285e-01
2.494841757419292982e-01
2.494879269141798694e-01
2.494916775275549670e-01
2.494954286998055659e-01
2.494991793131806634e-01
2.495029304854312624e-01
2.495066816576818614e-01
2.495104322710569589e-01
2.495141834433075301e-01
2.495179340566826276e-01
2.495216852289331988e-01
2.495254358423083241e-01
2.495291870145588953e-01
2.495329376279340206e-01
2.495366888001845918e-01
2.495404399724351907e-01
2.495441905858102882e-01
2.495479417580608872e-01
2.495516923714359570e-01
2.495554435436865282e-01
2.495591941570616812e-01
2.495629453293122801e-01
2.495666959426873777e-01
2.495704471149379489e-01
2.495741982871885201e-01
2.495779489005636453e-01
2.495817000728142165e-01
2.495854506861893141e-01
2.495892018584399130e-01
2.495929524718150105e-01
2.495967036440655817e-01
2.496004548163162085e-01
2.496042054296912782e-01
2.496079566019418772e-01
2.496117072153170025e-01
2.496154583875675737e-01
2.496192090009426434e-01
2.496229601731932424e-01
2.496267107865683399e-01
2.496304619588189389e-01
2.496342131310695100e-01
2.496379637444445798e-01
2.496417149166951788e-01
2.496454655300703040e-01
2.496492167023209308e-01
2.496529673156960283e-01
2.496567184879465995e-01
2.496604691013216970e-01
2.496642202735722682e-01
2.496679714458228672e-01
2.496717220591979647e-01
2.496754732314485636e-01
2.496792238448236612e-01
2.496829750170742601e-01
2.496867256304493576e-01
2.496904768026999288e-01
2.496942274160750264e-01
2.496979785883256531e-01
2.497017297605761965e-01
2.497054803739513218e-01
2.497092315462019207e-01
2.497129821595770183e-01
2.497167333318275895e-01
2.497204839452026870e-01
2.497242351174532582e-01
2.497279857308283835e-01
2.497317369030789269e-01
2.497354880753295814e-01
2.497392386887046789e-01
2.497429898609552501e-01
2.497467404743303476e-01
2.497504916465809188e-01
2.497542422599560163e-01
2.497579934322066153e-01
2.497617440455817406e-01
2.497654952178323118e-01
2.497692463900829107e-01
2.497729970034579805e-01
2.497767481757085795e-01
2.497804987890837047e-01
2.497842499613342482e-01
2.497880005747094012e-01
2.497917517469599724e-01
2.497955029192105436e-01
2.497992535325856411e-01
2.498030047048362401e-01
2.498067553182113376e-01
2.498105064904619366e-01
2.498142571038370341e-01
2.498180082760876053e-01
2.498217588894627306e-01
2.498255100617133018e-01
2.498292612339638730e-01
2.498330118473390260e-01
2.498367630195895694e-01
2.498405136329646947e-01
2.498442648052152659e-01
2.498480154185903912e-01
2.498517665908409624e-01
2.498555172042160322e-01
2.498592683764666311e-01
2.498630195487172301e-01
2.498667701620923276e-01
2.498705213343428988e-01
2.498742719477180241e-01
2.498780231199685953e-01
2.498817737333437206e-01
2.498855249055942918e-01
2.498892755189693893e-01
2.498930266912199882e-01
2.498967778634705872e-01
2.499005284768456847e-01
2.499042796490962282e-01
2.499080302624713534e-01
2.499117814347219246e-01
2.499155320480970499e-01
2.499192832203476489e-01
2.499230338337227186e-01
2.499267850059733176e-01
2.499305361782239165e-01
2.499342867915990141e-01
2.499380379638495853e-01
2.499417885772247105e-01
2.499455397494753095e-01
2.499492903628503793e-01
2.499530415351009505e-01
2.499567921484760757e-01
2.499605433207267025e-01
2.499642944929772737e-01
2.499680451063523434e-01
2.499717962786029146e-01
2.499755468919780677e-01
2.499792980642286389e-01
2.499830486776037364e-01
2.499867998498543353e-01
2.499905510221049065e-01
2.499943016354800318e-01
2.499980528077305753e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.499880117735864271e-01
2.499697838978926501e-01
2.499515614536278740e-01
2.499333335779340970e-01
2.499151057022402644e-01
2.498968778265464874e-01
2.498786499508526826e-01
2.498604275065879066e-01
2.498421996308941295e-01
2.498239717552003525e-01
2.498057438795065199e-01
2.497875214352417439e-01
2.497692935595479669e-01
2.497510656838541898e-01
2.497328378081603573e-01
2.497146099324666357e-01
2.496963874882018042e-01
2.496781596125079994e-01
2.496599317368141668e-01
2.496417038611204453e-01
2.496234759854266405e-01
2.496052535411618922e-01
2.495870256654680597e-01
2.495687977897742826e-01
2.495505699140804778e-01
2.495323474698156740e-01
2.495141195941219525e-01
2.494958917184281200e-01
2.494776638427343152e-01
2.494594359670405381e-01
2.494412135227757621e-01
2.494229856470819573e-01
2.494047577713881525e-01
2.493865298956943755e-01
2.493683074514295717e-01
2.493500795757357946e-01
2.493318517000420731e-01
2.493136238243481850e-01
2.492953959486544635e-01
2.492771735043896320e-01
2.492589456286958549e-01
2.492407177530020779e-01
2.492224898773082731e-01
2.492042674330434970e-01
2.491860395573496645e-01
2.491678116816559152e-01
2.491495838059621104e-01
2.491313559302683056e-01
2.491131334860035296e-01
2.490949056103097803e-01
2.490766777346159755e-01
2.490584498589221707e-01
2.490402274146573669e-01
2.490219995389635899e-01
2.490037716632697851e-01
2.489855437875760080e-01
2.489673159118822310e-01
2.489490934676174272e-01
2.489308655919236224e-01
2.489126377162298454e-01
2.488944098405360128e-01
2.488761873962712645e-01
2.488579595205774597e-01
2.488397316448837104e-01
2.488215037691898779e-01
2.488032758934961286e-01
2.487850534492313248e-01
2.487668255735375200e-01
2.487485976978437430e-01
2.487303698221499382e-01
2.487121473778851621e-01
2.486939195021913851e-01
2.486756916264976081e-01
2.486574637508037755e-01
2.486392358751099985e-01
2.486210134308451947e-01
2.486027855551514454e-01
2.485845576794576128e-01
2.485663298037638635e-01
2.485481073594990598e-01
2.485298794838052550e-01
2.485116516081114779e-01
2.484934237324176731e-01
2.484751958567239238e-01
2.484569734124590923e-01
2.484387455367653152e-01
2.484205176610714827e-01
2.484022897853777334e-01
2.483840673411129296e-01
2.483658394654191526e-01
2.483476115897253478e-01
2.483293837140315707e-01
2.483111558383378492e-01
2.482929333940730177e-01
2.482747055183791851e-01
2.482564776426854358e-01
2.482382497669916310e-01
2.482200273227268272e-01
2.482017994470330224e-01
2.481835715713392732e-01
2.481653436956454684e-01
2.481471158199516913e-01
2.481288933756868875e-01
2.481106654999931382e-01
2.480924376242992779e-01
2.480742097486055286e-01
2.480559873043407526e-01
2.480377594286469756e-01
2.480195315529531430e-01
2.480013036772593660e-01
2.479830758015655889e-01
2.479648533573007851e-01
2.479466254816069803e-01
2.479283976059132033e-01
2.479101697302193985e-01
2.478919472859545947e-01
2.478737194102608454e-01
2.478554915345670406e-01
2.478372636588732636e-01
2.478190357831794866e-01
2.478008133389146550e-01
2.477825854632208780e-01
2.477643575875270732e-01
2.477461297118333239e-01
2.477279072675684923e-01
2.477096793918747153e-01
2.476914515161809383e-01
2.476732236404871335e-01
2.476549957647933842e-01
2.476367733205285804e-01
2.476185454448347756e-01
2.476003175691409985e-01
2.475820896934472215e-01
2.475638618177534167e-01
2.475456393734886407e-01
2.475274114977948359e-01
2.475091836221010033e-01
2.474909557464072540e-01
2.474727333021424225e-01
2.474545054264486732e-01
2.474362775507548406e-01
2.474180496750610914e-01
2.473998217993672866e-01
2.473815993551024828e-01
2.473633714794087335e-01
2.473451436037149009e-01
2.473269157280211239e-01
2.473086932837563479e-01
2.472904654080625431e-01
2.472722375323687660e-01
2.472540096566749890e-01
2.472357817809811842e-01
2.472175593367163804e-01
2.471993314610226034e-01
2.471811035853288263e-01
2.471628757096350215e-01
2.471446532653702177e-01
2.471264253896764407e-01
2.471081975139826636e-01
2.470899696382888866e-01
2.470717417625950818e-01
2.470535193183302780e-01
2.470352914426365010e-01
2.470170635669426962e-01
2.469988356912489191e-01
2.469806132469841153e-01
2.469623853712903383e-01
2.469441574955965613e-01
2.469259296199027565e-01
2.469077017442089517e-01
2.468894792999441756e-01
2.468712514242503986e-01
2.468530235485565938e-01
2.468347956728627890e-01
2.468165732285980130e-01
2.467983453529042359e-01
2.467801174772104589e-01
2.467618896015166541e-01
2.467436617258228493e-01
2.467254392815581010e-01
2.467072114058642684e-01
2.466889835301704914e-01
2.466707556544766866e-01
2.466525332102118828e-01
2.466343053345181335e-01
2.466160774588243287e-01
2.465978495831305517e-01
2.465796217074367469e-01
2.465613992631719431e-01
2.465431713874781661e-01
2.465249435117843890e-01
2.465067156360905842e-01
2.464884931918258082e-01
2.464702653161319756e-01
2.464520374404382264e-01
2.464338095647444216e-01
2.464155816890506168e-01
2.463973592447858685e-01
2.463791313690920637e-01
2.463609034933982866e-01
2.463426756177044818e-01
2.463244531734397058e-01
2.463062252977459010e-01
2.462879974220520685e-01
2.462697695463583192e-01
2.462515416706645144e-01
2.462333192263997383e-01
2.462150913507059335e-01
2.461968634750121565e-01
2.461786355993183517e-01
2.461604131550535757e-01
2.461421852793597986e-01
2.461239574036659938e-01
2.461057295279722168e-01
2.460875016522784675e-01
2.460692792080136360e-01
2.460510513323198312e-01
2.460328234566260819e-01
2.460145955809322771e-01
2.459963731366674733e-01
2.459781452609736963e-01
2.459599173852798915e-01
2.459416895095861422e-01
2.459234616338923096e-01
2.459052391896275336e-01
2.458870113139337288e-01
2.458687834382399240e-01
2.458505555625462025e-01
2.458323331182813987e-01
2.458141052425875939e-01
2.457958773668937891e-01
2.457776494912000120e-01
2.457594216155061795e-01
2.457411991712414034e-01
2.457229712955476264e-01
2.457047434198538494e-01
2.456865155441600723e-01
2.456682876684662398e-01
2.456500652242014637e-01
2.456318373485076867e-01
2.456136094728138819e-01
2.455953815971200771e-01
2.455771591528553011e-01
2.455589312771615240e-01
2.455407034014677470e-01
2.455224755257739422e-01
2.455042476500801651e-01
2.454860252058153613e-01
2.454677973301215843e-01
2.454495694544277795e-01
2.454313415787340302e-01
2.454131191344691709e-01
2.453948912587753939e-01
2.453766633830816168e-01
2.453584355073878398e-01
2.453402076316940350e-01
2.453219851874292590e-01
2.453037573117354819e-01
2.452855294360416771e-01
2.452673015603478723e-01
2.452490791160830963e-01
2.452308512403892915e-01
2.452126233646955145e-01
2.451943954890017374e-01
2.451761676133079604e-01
2.451579451690431566e-01
2.451397172933493795e-01
2.451214894176555470e-01
2.451032615419617700e-01
2.450850390976969939e-01
2.450668112220031891e-01
2.450485833463094121e-01
2.450303554706156073e-01
2.450121275949218025e-01
2.449939051506570542e-01
2.449756772749632494e-01
2.449574493992694446e-01
2.449392215235756676e-01
2.449209990793108638e-01
2.449027712036170867e-01
2.448845433279233097e-01
2.448663154522295049e-01
2.448480875765357279e-01
2.448298651322708963e-01
2.448116372565771193e-01
2.447934093808833422e-01
2.447751815051895652e-01
2.447569590609247614e-01
2.447387311852309844e-01
2.447205033095371796e-01
2.447022754338434025e-01
2.446840475581495700e-01
2.446658251138848217e-01
2.446475972381910446e-01
2.446293693624972676e-01
2.446111414868034628e-01
2.445929190425386590e-01
2.445746911668448820e-01
2.445564632911510772e-01
2.445382354154572724e-01
2.445200075397634953e-01
2.445017850954987471e-01
2.444835572198049145e-01
2.444653293441111375e-01
2.444471014684173327e-01
2.444288790241525566e-01
2.444106511484587518e-01
2.443924232727649748e-01
2.443741953970711700e-01
2.443559675213773930e-01
2.443377450771125892e-01
2.443195172014188121e-01
2.443012893257250351e-01
2.442830614500312303e-01
2.442648390057664542e-01
2.442466111300726495e-01
2.442283832543789002e-01
2.442101553786850676e-01
2.441919275029912628e-01
2.441737050587265145e-01
2.441554771830327097e-01
2.441372493073389327e-01
2.441190214316451557e-01
2.441007989873803519e-01
2.440825711116865471e-01
2.440643432359927423e-01
2.440461153602989930e-01
2.440278874846051882e-01
2.440096650403403844e-01
2.439914371646466074e-01
2.439732092889527748e-01
2.439549814132590255e-01
2.439367589689941940e-01
2.439185310933004447e-01
2.439003032176066399e-01
2.438820753419128629e-01
2.438638474662190858e-01
2.438456250219542820e-01
2.438273971462604772e-01
2.438091692705667002e-01
2.437909413948728954e-01
2.437727189506080916e-01
2.437544910749143423e-01
2.437362631992205653e-01
2.437180353235267605e-01
2.436998074478329557e-01
2.436815850035681796e-01
2.436633571278743471e-01
2.436451292521805978e-01
2.436269013764867930e-01
2.436086735007930437e-01
2.435904510565282399e-01
2.435722231808344629e-01
2.435539953051406581e-01
2.435357674294468255e-01
2.435175449851820495e-01
2.434993171094882725e-01
2.434810892337944677e-01
2.434628613581006906e-01
2.434446334824069136e-01
2.434264110381421098e-01
2.434081831624483050e-01
2.433899552867545280e-01
2.433717274110607232e-01
2.433535049667959471e-01
2.433352770911021423e-01
2.433170492154083930e-01
2.432988213397145605e-01
2.432805934640208112e-01
2.432623710197560074e-01
2.432441431440622304e-01
2.432259152683684533e-01
2.432076873926746485e-01
2.431894649484098725e-01
2.431712370727160399e-01
2.431530091970222629e-01
2.431347813213284859e-01
2.431165534456347088e-01
2.430983310013698773e-01
2.430801031256761002e-01
2.430618752499823509e-01
2.430436473742885461e-01
2.430254249300237146e-01
2.430071970543299376e-01
2.429889691786361883e-01
2.429707413029423835e-01
2.429525134272485787e-01
2.429342909829837749e-01
2.429160631072899978e-01
2.428978352315962208e-01
2.428796073559024160e-01
2.428613849116376400e-01
2.428431570359438352e-01
2.428249291602500581e-01
2.428067012845562811e-01
2.427884734088624763e-01
2.427702509645977003e-01
2.427520230889038677e-01
2.427337952132100907e-01
2.427155673375163136e-01
2.426973448932515098e-01
2.426791170175577328e-01
2.426608891418639558e-01
2.426426612661701510e-01
2.426244333904763739e-01
2.426062109462115424e-01
2.425879830705177653e-01
2.425697551948239605e-01
2.425515273191301835e-01
2.425333048748654075e-01
2.425150769991716304e-01
2.424968491234778534e-01
2.424786212477840486e-01
2.424603933720902160e-01
2.424421709278254400e-01
2.424239430521316629e-01
2.424057151764378859e-01
2.423874873007440811e-01
2.423692648564792773e-01
2.423510369807855280e-01
2.423328091050917510e-01
2.423145812293979184e-01
2.422963533537041414e-01
2.422781309094393654e-01
2.422599030337455606e-01
2.422416751580517835e-01
2.422234472823579787e-01
2.422052248380932027e-01
2.421869969623993979e-01
2.421687690867055931e-01
2.421505412110118161e-01
2.421323133353180668e-01
2.421140908910532630e-01
2.420958630153594582e-01
2.420776351396656534e-01
2.420594072639718486e-01
2.420411848197070726e-01
2.420229569440132678e-01
2.420047290683194907e-01
2.419865011926257414e-01
2.419682733169319366e-01
2.419500454412381318e-01
2.419318284284023290e-01
2.419136005527085520e-01
2.418953726770147750e-01
2.418771448013209702e-01
2.418589169256271654e-01
2.418406890499333883e-01
2.418224611742396113e-01
2.418042332985458343e-01
2.417860054228520295e-01
2.417677884100162267e-01
2.417495605343224496e-01
2.417313326586286448e-01
2.417131047829348400e-01
2.416948769072410630e-01
2.416766490315472860e-01
2.416584211558534812e-01
2.416401932801597319e-01
2.416219654044658993e-01
2.416037483916301798e-01
2.415855205159363195e-01
2.415672926402425702e-01
2.415490647645487376e-01
2.415308368888549606e-01
2.415126090131611558e-01
2.414943811374673510e-01
2.414761532617736017e-01
2.414579253860797969e-01
2.414397083732440219e-01
2.414214804975502449e-01
2.414032526218564401e-01
2.413850247461626353e-01
2.413667968704688305e-01
2.413485689947750812e-01
2.413303411190812486e-01
2.413121132433874716e-01
2.412938853676937223e-01
2.412756683548578918e-01
2.412574404791641147e-01
2.412392126034703377e-01
2.412209847277765606e-01
2.412027568520827558e-01
2.411845289763889510e-01
2.411663011006951740e-01
2.411480732250013970e-01
2.411298453493075922e-01
2.411116283364717894e-01
2.410934004607779846e-01
2.410751725850842075e-01
2.410569447093904305e-01
2.410387168336966535e-01
2.410204889580028487e-01
2.410022610823090439e-01
2.409840332066152946e-01
2.409658053309214620e-01
2.409475883180856870e-01
2.409293604423919377e-01
2.409111325666981052e-01
2.408929046910043281e-01
2.408746768153105233e-01
2.408564489396167463e-01
2.408382210639229415e-01
2.408199931882291644e-01
2.408017653125353874e-01
2.407835482996995569e-01
2.407653204240058076e-01
2.407470925483119750e-01
2.407288646726182257e-01
2.407106367969244209e-01
2.406924089212306439e-01
2.406741810455368391e-01
2.406559531698430621e-01
2.406377252941492850e-01
2.406195082813134545e-01
2.406012804056196774e-01
2.405830525299259004e-01
2.405648246542320956e-01
2.405465967785382908e-01
2.405283689028445415e-01
2.405101410271507367e-01
2.404919131514569319e-01
2.404736852757631549e-01
2.404554682629273521e-01
2.404372403872335751e-01
2.404190125115397980e-01
2.404007846358459932e-01
2.403825567601522162e-01
2.403643288844584114e-01
2.403461010087646343e-01
2.403278731330708573e-01
2.403096452573770525e-01
2.402914282445412497e-01
2.402732003688474727e-01
2.402549724931536679e-01
2.402367446174598631e-01
2.402185167417660583e-01
2.402002888660723090e-01
2.401820609903785320e-01
2.401638331146847549e-01
2.401456052389909501e-01
2.401273882261551473e-01
2.401091603504613703e-01
2.400909324747675933e-01
2.400727045990737885e-01
2.400544767233799559e-01
2.400362488476862066e-01
2.400180209719924296e-01
2.399997930962986525e-01
2.399815652206048200e-01
2.399633482077690727e-01
2.399451203320752124e-01
2.399268924563814909e-01
2.399086645806876583e-01
2.398904367049938813e-01
2.398722088293001042e-01
2.398539809536062717e-01
2.398357530779124946e-01
2.398175252022187176e-01
2.397993081893829148e-01
2.397810803136891378e-01
2.397628524379953330e-01
2.397446245623015559e-01
2.397263966866077789e-01
2.397081688109139741e-01
2.396899409352201693e-01
2.396717130595264200e-01
2.396534851838326152e-01
2.396352681709967847e-01
2.396170402953030354e-01
2.395988124196092306e-01
2.395805845439154536e-01
2.395623566682216765e-01
2.395441287925278995e-01
2.395259009168340669e-01
2.395076730411402899e-01
2.394894451654465128e-01
2.394712281526107378e-01
2.394530002769169053e-01
2.394347724012231282e-01
2.394165445255293512e-01
2.393983166498355464e-01
2.393800887741417416e-01
2.393618608984479923e-01
2.393436330227541875e-01
2.393254051470604105e-01
2.393071881342245799e-01
2.392889602585308029e-01
2.392707323828369981e-01
2.392525045071432488e-01
2.392342766314494718e-01
2.392160487557556670e-01
2.391978208800618899e-01
2.391795930043680851e-01
2.391613651286743081e-01
2.391431372529805310e-01
2.391249202401447005e-01
2.391066923644509234e-01
2.390884644887571187e-01
2.390702366130633416e-01
2.390520087373695368e-01
2.390337808616757875e-01
2.390155529859819827e-01
2.389973251102882057e-01
2.389790972345943731e-01
2.389608802217585981e-01
2.389426523460648211e-01
2.389244244703710440e-01
2.389061965946772392e-01
2.388879687189834344e-01
2.388697408432896574e-01
2.388515129675958526e-01
2.388332850919020756e-01
2.388150572162082985e-01
2.387968402033724957e-01
2.387786123276786909e-01
2.387603844519849139e-01
2.387421565762911091e-01
2.387239287005973321e-01
2.387057008249035550e-01
2.386874729492097780e-01
2.386692450735159732e-01
2.386510171978222239e-01
2.386328001849863933e-01
2.386145723092925885e-01
2.385963444335987838e-01
2.385781165579050067e-01
2.385598886822112297e-01
2.385416608065174249e-01
2.385234329308236756e-01
2.385052050551298430e-01
2.384869771794360660e-01
2.384687601666002910e-01
2.384505322909065139e-01
2.384323044152126814e-01
2.384140765395189321e-01
2.383958486638251273e-01
2.383776207881313502e-01
2.383593929124375455e-01
2.383411650367437407e-01
2.383229371610499636e-01
2.383047201482141331e-01
2.382864922725203838e-01
2.382682643968266067e-01
2.382500365211327464e-01
2.382318086454389972e-01
2.382135807697452201e-01
2.381953528940514153e-01
2.381771250183576383e-01
2.381588971426638890e-01
2.381406801298280584e-01
2.381224522541342814e-01
2.381042243784404489e-01
2.380859965027466996e-01
2.380677686270528948e-01
2.380495407513590900e-01
2.380313128756653684e-01
2.380130849999715359e-01
2.379948571242777311e-01
2.379766401114419283e-01
2.379584122357481790e-01
2.379401843600543465e-01
2.379219564843605694e-01
2.379037286086668201e-01
2.378855007329729876e-01
2.378672728572792383e-01
2.378490449815854058e-01
2.378308171058916287e-01
2.378126000930558259e-01
2.377943722173620766e-01
2.377761443416682163e-01
2.377579164659744670e-01
2.377396885902807178e-01
2.377214607145868852e-01
2.377032328388931082e-01
2.376850049631993589e-01
2.376667770875055263e-01
2.376485600746697235e-01
2.376303321989759465e-01
2.376121043232821417e-01
2.375938764475883647e-01
2.375756485718945599e-01
2.375574206962007828e-01
2.375391928205070335e-01
2.375209649448132010e-01
2.375027370691194517e-01
2.374845200562836212e-01
2.374662921805898441e-01
2.374480643048960393e-01
2.374298364292022345e-01
2.374116085535084575e-01
2.373933806778146804e-01
2.373751528021209312e-01
2.373569249264271264e-01
2.373386970507332938e-01
2.373204800378975188e-01
2.373022521622037140e-01
2.372840242865099369e-01
2.372657964108161321e-01
2.372475685351223551e-01
2.372293406594286058e-01
2.372111127837347733e-01
2.371928849080409685e-01
2.371746570323471914e-01
2.371564400195113886e-01
2.371382121438176116e-01
2.371199842681238346e-01
2.371017563924300298e-01
2.370835285167362250e-01
2.370653006410424757e-01
2.370470727653486709e-01
2.370288448896548938e-01
2.370106170139611168e-01
2.369924000011253140e-01
2.369741721254315092e-01
2.369559442497377044e-01
2.369377163740439274e-01
2.369194884983501226e-01
2.369012606226563733e-01
2.368830327469625963e-01
2.368648048712687915e-01
2.368465769955749867e-01
2.368283599827391561e-01
2.368101321070453791e-01
2.367919042313516020e-01
2.367736763556578250e-01
2.367554484799640480e-01
2.367372206042702154e-01
2.367189927285764661e-01
2.367007648528826891e-01
2.366825369771888843e-01
2.366643199643531092e-01
2.366460920886593045e-01
2.366278642129655274e-01
2.366096363372717226e-01
2.365914084615779456e-01
2.365731805858841408e-01
2.365549527101903637e-01
2.365367248344965589e-01
2.365184969588027819e-01
2.365002799459669791e-01
2.364820520702731743e-01
2.364638241945793695e-01
2.364455963188856202e-01
2.364273684431917877e-01
2.364091405674980106e-01
2.363909126918042336e-01
2.363726848161104566e-01
2.363544569404166518e-01
2.363362399275808490e-01
2.363180120518870719e-01
2.362997841761932949e-01
2.362815563004995179e-01
2.362633284248057131e-01
2.362451005491119083e-01
2.362268726734181312e-01
2.362086447977243542e-01
2.361904169220305494e-01
2.361721999091947466e-01
2.361539720335009418e-01
2.361357441578071648e-01
2.361175162821133600e-01
2.360992884064196107e-01
2.360810605307258059e-01
2.360628326550320011e-01
2.360446047793382518e-01
2.360263769036444470e-01
2.360081598908086720e-01
2.359899320151148672e-01
2.359717041394210624e-01
2.359534762637272853e-01
2.359352483880334805e-01
2.359170205123397035e-01
2.358987926366458987e-01
2.358805647609521217e-01
2.358623368852583169e-01
2.358441198724225418e-01
2.358258919967287093e-01
2.358076641210349322e-01
2.357894362453412107e-01
2.357712083696473782e-01
2.357529804939536011e-01
2.357347526182597963e-01
2.357165247425659915e-01
2.356982968668722422e-01
2.356800798540364394e-01
2.356618519783426347e-01
2.356436241026488299e-01
2.356253962269550806e-01
2.356071683512612758e-01
2.355889404755674710e-01
2.355707125998737217e-01
2.355524847241799169e-01
2.355342568484861121e-01
2.355160398356503371e-01
2.354978119599565323e-01
2.354795840842627275e-01
2.354613562085689227e-01
2.354431283328751734e-01
2.354249004571813964e-01
2.354066725814875638e-01
2.353884447057937868e-01
2.353702168301000375e-01
2.353519889544062327e-01
2.353337719415704021e-01
2.353155440658766251e-01
2.352973161901828481e-01
2.352790883144890433e-01
2.352608604387952940e-01
2.352426325631014892e-01
2.352244046874077121e-01
2.352061768117139073e-01
2.351879489360201025e-01
2.351697319231842997e-01
2.351515040474905227e-01
2.351332761717967457e-01
2.351150482961029686e-01
2.350968204204091916e-01
2.350785925447153868e-01
2.350603646690215820e-01
2.350421367933278327e-01
2.350239089176340279e-01
2.350056919047982251e-01
2.349874640291044203e-01
2.349692361534106433e-01
2.349510082777168662e-01
2.349327804020230337e-01
2.349145525263292567e-01
2.348963246506354796e-01
2.348780967749416748e-01
2.348598688992478700e-01
2.348416518864120950e-01
2.348234240107183179e-01
2.348051961350245131e-01
2.347869682593307361e-01
2.347687403836369868e-01
2.347505125079431543e-01
2.347322846322493495e-01
2.347140567565555724e-01
2.346958288808617954e-01
2.346776118680259926e-01
2.346593839923321878e-01
2.346411561166384385e-01
2.346229282409446060e-01
2.346047003652508289e-01
2.345864724895570519e-01
2.345682446138632749e-01
2.345500167381694701e-01
2.345317888624756653e-01
2.345135718496398625e-01
2.344953439739460854e-01
2.344771160982522806e-01
2.344588882225585313e-01
2.344406603468647265e-01
2.344224324711709495e-01
2.344042045954771447e-01
2.343859767197833677e-01
2.343677488440895629e-01
2.343495318312537601e-01
2.343313039555599553e-01
2.343130760798661782e-01
2.342948482041724290e-01
2.342766203284786242e-01
2.342583924527848471e-01
2.342401645770910701e-01
2.342219367013972653e-01
2.342037088257034605e-01
2.341854918128676299e-01
2.341672639371739084e-01
2.341490360614800759e-01
2.341308081857863266e-01
2.341125803100925218e-01
2.340943524343987170e-01
2.340761245587049399e-01
2.340578966830111352e-01
2.340396688073173581e-01
2.340214517944815553e-01
2.340032239187877505e-01
2.339849960430940012e-01
2.339667681674001964e-01
2.339485402917063916e-01
2.339303124160126424e-01
2.339120845403188098e-01
2.338938566646250328e-01
2.338756287889312280e-01
2.338574117760954529e-01
2.338391839004016759e-01
2.338209560247078711e-01
2.338027281490140941e-01
2.337845002733202893e-01
2.337662723976265122e-01
2.337480445219326797e-01
2.337298166462389304e-01
2.337115887705451256e-01
2.336933717577093228e-01
2.336751438820155458e-01
2.336569160063217687e-01
2.336386881306279639e-01
2.336204602549341591e-01
2.336022323792403821e-01
2.335840045035466050e-01
2.335657766278528003e-01
2.335475487521590510e-01
2.335293317393231927e-01
2.335111038636294434e-01
2.334928759879356663e-01
2.334746481122418615e-01
2.334564202365480845e-01
2.334381923608542797e-01
2.334199644851605027e-01
2.334017366094667256e-01
2.333835087337729208e-01
2.333652917209371458e-01
2.333470638452433410e-01
2.333288359695495640e-01
2.333106080938557314e-01
2.332923802181619544e-01
2.332741523424682051e-01
2.332559244667743725e-01
2.332376965910806232e-01
2.332194687153867907e-01
2.332012517025510157e-01
2.331830238268572386e-01
2.331647959511634338e-01
2.331465680754696845e-01
2.331283401997758520e-01
2.331101123240820749e-01
2.330918844483882701e-01
2.330736565726945209e-01
2.330554286970007438e-01
2.330372116841649133e-01
2.330189838084711362e-01
2.330007559327773037e-01
2.329825280570835266e-01
2.329643001813897496e-01
2.329460723056959726e-01
2.329278444300021678e-01
2.329096165543083630e-01
2.328913886786146137e-01
2.328731716657787831e-01
2.328549437900849783e-01
2.328367159143912568e-01
2.328184880386974243e-01
2.328002601630036472e-01
2.327820322873098702e-01
2.327638044116160654e-01
2.327455765359222606e-01
2.327273486602285113e-01
2.327091316473927085e-01
2.326909037716989037e-01
2.326726758960050989e-01
2.326544480203113496e-01
2.326362201446175448e-01
2.326179922689237400e-01
2.325997643932299630e-01
2.325815365175361582e-01
2.325633086418424089e-01
2.325450916290065784e-01
2.325268637533128013e-01
2.325086358776189965e-01
2.324904080019252195e-01
2.324721801262314425e-01
2.324539522505376377e-01
2.324357243748438329e-01
2.324174964991500558e-01
2.323992686234562788e-01
2.323810516106204482e-01
2.323628237349266712e-01
2.323445958592328942e-01
2.323263679835390894e-01
2.323081401078453401e-01
2.322899122321515353e-01
2.322716843564577305e-01
2.322534564807639534e-01
2.322352286050701209e-01
2.322170115922343181e-01
2.321987837165405411e-01
2.321805558408467640e-01
2.321623279651529592e-01
2.321441000894592099e-01
2.321258722137654051e-01
2.321076443380716281e-01
2.320894164623778511e-01
2.320711885866840463e-01
2.320529715738482435e-01
2.320347436981544664e-01
2.320165158224606894e-01
2.319982879467668846e-01
2.319800600710730798e-01
2.319618321953793028e-01
2.319436043196855257e-01
2.319253764439917487e-01
2.319071485682979439e-01
2.318889315554621411e-01
2.318707036797683640e-01
2.318524758040746148e-01
2.318342479283808100e-01
2.318160200526869497e-01
2.317977921769932004e-01
2.317795643012993956e-01
2.317613364256056463e-01
2.317431085499118415e-01
2.317248915370760110e-01
2.317066636613822339e-01
2.316884357856884846e-01
2.316702079099946798e-01
2.316519800343009305e-01
2.316337521586070980e-01
2.316155242829133210e-01
2.315972964072195162e-01
2.315790685315257114e-01
2.315608515186899086e-01
2.315426236429961038e-01
2.315243957673023545e-01
2.315061678916085774e-01
2.314879400159147727e-01
2.314697121402209956e-01
2.314514842645271908e-01
2.314332563888333860e-01
2.314150285131396090e-01
2.313968006374458319e-01
2.313785836246100014e-01
2.313603557489162243e-01
2.313421278732224751e-01
2.313238999975286703e-01
2.313056721218348655e-01
2.312874442461411162e-01
2.312692163704472836e-01
2.312509884947535344e-01
2.312327606190597296e-01
2.312145436062239268e-01
2.311963157305301220e-01
2.311780878548363449e-01
2.311598599791425401e-01
2.311416321034487631e-01
2.311234042277549583e-01
2.311051763520611813e-01
2.310869484763674320e-01
2.310687206006736272e-01
2.310505035878377966e-01
2.310322757121440473e-01
2.310140478364502148e-01
2.309958199607564377e-01
2.309775920850626330e-01
2.309593642093688837e-01
2.309411363336750789e-01
2.309229084579812741e-01
2.309046805822874970e-01
2.308864635694516942e-01
2.308682356937579172e-01
2.308500078180641402e-01
2.308317799423703076e-01
2.308135520666765306e-01
2.307953241909827535e-01
2.307770963152889765e-01
2.307588684395951995e-01
2.307406405639013669e-01
2.307224235510655919e-01
2.307041956753718148e-01
2.306859677996780378e-01
2.306677399239842330e-01
2.306495120482904282e-01
2.306312841725966511e-01
2.306130562969028464e-01
2.305948284212090971e-01
2.305766005455153200e-01
2.305583835326794895e-01
2.305401556569857124e-01
2.305219277812919076e-01
2.305036999055981306e-01
2.304854720299043258e-01
2.304672441542105488e-01
2.304490162785167717e-01
2.304307884028229392e-01
2.304125605271291899e-01
2.303943435142933871e-01
2.303761156385995823e-01
2.303578877629057775e-01
2.303396598872120005e-01
2.303214320115182234e-01
2.303032041358244464e-01
2.302849762601306693e-01
2.302667483844368645e-01
2.302485205087430598e-01
2.302303034959072570e-01
2.302120756202134522e-01
2.301938477445197306e-01
2.301756198688259258e-01
2.301573919931321210e-01
2.301391641174383162e-01
2.301209362417445392e-01
2.301027083660507344e-01
2.300844804903569296e-01
2.300662634775211546e-01
2.300480356018274053e-01
2.300298077261336005e-01
2.300115798504397957e-01
2.299933519747460187e-01
2.299751240990521861e-01
2.299568962233584091e-01
2.299386683476646320e-01
2.299204404719708827e-01
2.299022234591350244e-01
2.298839955834412752e-01
2.298657677077474704e-01
2.298475398320536933e-01
2.298293119563599163e-01
2.298110840806661115e-01
2.297928562049723344e-01
2.297746283292785296e-01
2.297564004535847526e-01
2.297381834407489221e-01
2.297199555650551728e-01
2.297017276893613680e-01
2.296834998136675909e-01
2.296652719379738139e-01
2.296470440622800091e-01
2.296288161865862043e-01
2.296105883108923995e-01
2.295923604351986502e-01
2.295741434223628752e-01
2.295559155466690426e-01
2.295376876709752656e-01
2.295194597952814608e-01
2.295012319195876838e-01
2.294830040438938790e-01
2.294647761682001297e-01
2.294465482925063526e-01
2.294283204168125478e-01
2.294101034039767173e-01
2.293918755282829403e-01
2.293736476525891632e-01
2.293554197768953862e-01
2.293371919012015814e-01
2.293189640255077766e-01
2.293007361498140273e-01
2.292825082741201947e-01
2.292642803984264455e-01
2.292460633855906427e-01
2.292278355098968379e-01
2.292096076342030608e-01
2.291913797585092283e-01
2.291731518828154512e-01
2.291549240071216742e-01
2.291366961314278972e-01
2.291184682557340924e-01
2.291002403800403153e-01
2.290820233672045125e-01
2.290637954915107077e-01
2.290455676158169862e-01
2.290273397401231259e-01
2.290091118644293489e-01
2.289908839887355718e-01
2.289726561130417948e-01
2.289544282373480177e-01
2.289362003616541852e-01
2.289179833488184101e-01
2.288997554731246054e-01
2.288815275974308283e-01
2.288632997217370513e-01
2.288450718460432465e-01
2.288268439703494694e-01
2.288086160946556369e-01
2.287903882189618598e-01
2.287721603432680828e-01
2.287539433304322800e-01
2.287357154547385307e-01
2.287174875790447259e-01
2.286992597033509211e-01
2.286810318276571441e-01
2.286628039519633393e-01
2.286445760762695623e-01
2.286263482005757852e-01
2.286081203248820082e-01
2.285899033120461776e-01
2.285716754363524006e-01
2.285534475606585958e-01
2.285352196849647910e-01
2.285169918092710417e-01
2.284987639335772647e-01
2.284805360578834321e-01
2.284623081821896828e-01
2.284440803064958780e-01
2.284258632936600752e-01
2.284076354179662705e-01
2.283894075422725212e-01
2.283711796665787164e-01
2.283529517908849393e-01
2.283347239151911068e-01
2.283164960394973297e-01
2.282982681638035527e-01
2.282800402881097479e-01
2.282618232752739729e-01
2.282435953995801958e-01
2.282253675238863910e-01
2.282071396481926140e-01
2.281889117724988369e-01
2.281706838968050322e-01
2.281524560211112274e-01
2.281342281454174781e-01
2.281160002697236733e-01
2.280977832568878427e-01
2.280795553811940657e-01
2.280613275055002609e-01
2.280430996298065116e-01
2.280248717541127346e-01
2.280066438784189020e-01
2.279884160027251250e-01
2.279701881270313479e-01
2.279519602513375709e-01
2.279337432385017403e-01
2.279155153628079633e-01
2.278972874871141863e-01
2.278790596114203815e-01
2.278608317357266044e-01
2.278426038600327996e-01
2.278243759843390226e-01
2.278061481086452456e-01
2.277879202329514685e-01
2.277697032201156657e-01
2.277514753444218332e-01
2.277332474687280561e-01
2.277150195930342513e-01
2.276967917173404743e-01
2.276785638416466973e-01
2.276603359659529202e-01
2.276421080902591432e-01
2.276238802145653106e-01
2.276056632017295356e-01
2.275874353260357308e-01
2.275692074503419537e-01
2.275509795746481490e-01
2.275327516989543719e-01
2.275145238232605949e-01
2.274962959475668178e-01
2.274780680718730408e-01
2.274598401961792360e-01
2.274416123204854312e-01
2.274233953076496562e-01
2.274051674319558791e-01
2.273869395562620743e-01
2.273687116805682695e-01
2.273504838048744925e-01
2.273322559291807154e-01
2.273140280534869107e-01
2.272958001777931336e-01
2.272775723020993288e-01
2.272593552892634983e-01
2.272411274135697767e-01
2.272228995378759442e-01
2.272046716621821671e-01
2.271864437864883901e-01
2.271682159107945576e-01
2.271499880351008360e-01
2.271317601594070035e-01
2.271135322837132264e-01
2.270953152708774236e-01
2.270770873951836188e-01
2.270588595194898418e-01
2.270406316437960093e-01
2.270224037681022877e-01
2.270041758924084552e-01
2.269859480167146781e-01
2.269677201410209288e-01
2.269494922653271241e-01
2.269312752524912935e-01
2.269130473767974887e-01
2.268948195011037672e-01
2.268765916254099624e-01
2.268583637497161853e-01
2.268401358740224083e-01
2.268219079983285758e-01
2.268036801226347987e-01
2.267854522469410217e-01
2.267672352341051911e-01
2.267490073584114141e-01
2.267307794827176370e-01
2.267125516070238322e-01
2.266943237313300274e-01
2.266760958556362504e-01
2.266578679799424734e-01
2.266396401042486963e-01
2.266214122285549193e-01
2.266031952157190887e-01
2.265849673400253117e-01
2.265667394643315347e-01
2.265485115886377299e-01
2.265302837129439251e-01
2.265120558372501480e-01
2.264938279615563710e-01
2.264756000858625939e-01
2.264573722101688169e-01
2.264391551973329864e-01
2.264209273216392093e-01
2.264026994459454323e-01
2.263844715702515997e-01
2.263662436945578504e-01
2.263480158188640456e-01
2.263297879431702408e-01
2.263115600674764916e-01
2.262933321917826590e-01
2.262751151789468840e-01
2.262568873032531069e-01
2.262386594275593299e-01
2.262204315518655529e-01
2.262022036761716925e-01
2.261839758004779433e-01
2.261657479247841107e-01
2.261475200490903337e-01
2.261292921733965844e-01
2.261110751605607816e-01
2.260928472848669490e-01
2.260746194091732275e-01
2.260563915334794505e-01
2.260381636577855902e-01
2.260199357820918131e-01
2.260017079063980361e-01
2.259834800307042313e-01
2.259652521550104820e-01
2.259470351421746515e-01
2.259288072664808467e-01
2.259105793907871251e-01
2.258923515150932926e-01
2.258741236393995155e-01
2.258558957637057107e-01
2.258376678880119337e-01
2.258194400123181567e-01
2.258012121366243519e-01
2.257829951237885491e-01
2.257647672480947443e-01
2.257465393724009950e-01
2.257283114967072180e-01
2.257100836210133854e-01
2.256918557453196084e-01
2.256736278696258313e-01
2.256553999939320543e-01
2.256371721182382495e-01
2.256189551054024744e-01
2.256007272297086697e-01
2.255824993540148649e-01
2.255642714783210878e-01
2.255460436026272830e-01
2.255278157269335060e-01
2.255095878512397289e-01
2.254913599755459241e-01
2.254731320998521193e-01
2.254549150870163166e-01
2.254366872113225673e-01
2.254184593356287347e-01
2.254002314599349854e-01
2.253820035842411806e-01
2.253637757085474036e-01
2.253455478328536266e-01
2.253273199571598218e-01
2.253090920814660170e-01
2.252908750686302419e-01
2.252726471929364371e-01
2.252544193172426601e-01
2.252361914415488831e-01
2.252179635658550783e-01
2.251997356901612735e-01
2.251815078144674964e-01
2.251632799387736916e-01
2.251450520630798868e-01
2.251268350502441395e-01
2.251086071745503348e-01
2.250903792988565577e-01
2.250721514231627807e-01
2.250539235474689481e-01
2.250356956717752266e-01
2.250174677960813940e-01
2.249992399203876170e-01
2.249810120446938122e-01
2.249627950318580094e-01
2.249445671561642046e-01
2.249263392804704276e-01
2.249081114047766505e-01
2.248898835290828457e-01
2.248716556533890687e-01
2.248534277776952639e-01
2.248351999020014591e-01
2.248169720263077098e-01
2.247987550134719070e-01
2.247805271377781300e-01
2.247622992620842974e-01
2.247440713863905482e-01
2.247258435106967711e-01
2.247076156350029663e-01
2.246893877593091893e-01
2.246711598836153567e-01
2.246529320079216074e-01
2.246347149950858046e-01
2.246164871193919721e-01
2.245982592436982228e-01
2.245800313680044458e-01
2.245618034923106410e-01
2.245435756166168362e-01
2.245253477409230591e-01
2.245071198652293099e-01
2.244888919895355051e-01
2.244706749766997023e-01
2.244524471010058975e-01
2.244342192253120927e-01
2.244159913496183156e-01
2.243977634739245663e-01
2.243795355982307616e-01
2.243613077225369568e-01
2.243430798468432075e-01
2.243248519711494027e-01
2.243066349583135721e-01
2.242884070826197951e-01
2.242701792069259903e-01
2.242519513312322132e-01
2.242337234555384362e-01
2.242154955798446314e-01
2.241972677041508544e-01
2.241790398284570496e-01
2.241608119527632725e-01
2.241425949399274697e-01
2.241243670642336649e-01
2.241061391885399157e-01
2.240879113128461109e-01
2.240696834371523338e-01
2.240514555614585013e-01
2.240332276857647242e-01
2.240149998100709472e-01
2.239967719343771702e-01
2.239785549215413396e-01
2.239603270458475626e-01
2.239420991701538133e-01
2.239238712944599807e-01
2.239056434187662314e-01
2.238874155430724266e-01
2.238691876673786219e-01
2.238509597916848448e-01
2.238327319159910400e-01
2.238145149031552372e-01
2.237962870274615157e-01
2.237780591517676831e-01
2.237598312760738506e-01
2.237416034003800736e-01
2.237233755246862965e-01
2.237051476489925195e-01
2.236869197732987424e-01
2.236686918976049654e-01
2.236504748847691348e-01
2.236322470090753578e-01
2.236140191333815808e-01
2.235957912576877760e-01
2.235775633819939712e-01
2.235593355063001941e-01
2.235411076306064171e-01
2.235228797549126400e-01
2.235046518792188630e-01
2.234864240035250860e-01
2.234682069906892554e-01
2.234499791149954506e-01
2.234317512393017013e-01
2.234135233636079243e-01
2.233952954879140917e-01
2.233770676122203147e-01
2.233588397365265099e-01
2.233406118608327329e-01
2.233223839851389281e-01
2.233041669723031530e-01
2.232859390966093482e-01
2.232677112209155712e-01
2.232494833452217664e-01
2.232312554695279894e-01
2.232130275938342123e-01
2.231947997181403798e-01
2.231765718424466582e-01
2.231583439667528257e-01
2.231401269539170507e-01
2.231218990782232459e-01
2.231036712025294411e-01
2.230854433268356640e-01
2.230672154511418870e-01
2.230489875754481099e-01
2.230307596997543051e-01
2.230125318240605004e-01
2.229943039483667233e-01
2.229760869355309205e-01
2.229578590598371712e-01
2.229396311841433387e-01
2.229214033084495616e-01
2.229031754327557846e-01
2.228849475570620076e-01
2.228667196813681750e-01
2.228484918056743980e-01
2.228302639299806487e-01
2.228120469171448181e-01
2.227938190414510411e-01
2.227755911657572085e-01
2.227573632900634593e-01
2.227391354143696822e-01
2.227209075386758497e-01
2.227026796629820726e-01
2.226844517872882678e-01
2.226662239115945185e-01
2.226480068987586880e-01
2.226297790230649110e-01
2.226115511473711339e-01
2.225933232716773291e-01
2.225750953959835798e-01
2.225568675202897750e-01
2.225386396445959702e-01
2.225204117689021932e-01
2.225021838932084162e-01
2.224839668803725856e-01
2.224657390046788086e-01
2.224475111289850038e-01
2.224292832532912267e-01
2.224110553775974219e-01
2.223928275019036727e-01
2.223745996262098679e-01
2.223563717505160908e-01
2.223381438748223138e-01
2.223199268619865110e-01
2.223016989862926784e-01
2.222834711105989014e-01
2.222652432349050966e-01
2.222470153592113196e-01
2.222287874835175425e-01
2.222105596078237932e-01
2.221923317321299884e-01
2.221741038564362114e-01
2.221558868436003531e-01
2.221376589679066038e-01
2.221194310922127990e-01
2.221012032165190497e-01
2.220829753408252172e-01
2.220647474651314124e-01
2.220465195894376631e-01
2.220282917137438305e-01
2.220100638380500813e-01
2.219918468252142785e-01
2.219736189495204459e-01
2.219553910738266966e-01
2.219371631981329196e-01
2.219189353224391148e-01
2.219007074467453378e-01
2.218824795710515607e-01
2.218642516953577282e-01
2.218460238196639511e-01
2.218278068068281761e-01
2.218095789311343713e-01
2.217913510554405943e-01
2.217731231797467895e-01
2.217548953040530124e-01
2.217366674283592354e-01
2.217184395526654306e-01
2.217002116769716258e-01
2.216819838012778765e-01
2.216637667884420460e-01
2.216455389127482689e-01
2.216273110370544641e-01
2.216090831613606871e-01
2.215908552856669378e-01
2.215726274099731330e-01
2.215543995342793560e-01
2.215361716585855512e-01
2.215179437828917741e-01
2.214997267700559436e-01
2.214814988943621665e-01
2.214632710186683617e-01
2.214450431429745847e-01
2.214268152672808077e-01
2.214085873915869751e-01
2.213903595158931981e-01
2.213721316401994488e-01
2.213539037645056162e-01
2.213356867516698689e-01
2.213174588759760364e-01
2.212992310002822871e-01
2.212810031245884823e-01
2.212627752488946775e-01
2.212445473732008727e-01
2.212263194975070957e-01
2.212080916218133186e-01
2.211898637461195416e-01
2.211716467332837388e-01
2.211534188575899340e-01
2.211351909818961570e-01
2.211169631062023522e-01
2.210987352305085474e-01
2.210805073548147981e-01
2.210622794791209933e-01
2.210402118491124890e-01
2.210164756389326746e-01
2.209927535742892968e-01
2.209690173641094824e-01
2.209452811539296402e-01
2.209215449437497980e-01
2.208978087335699836e-01
2.208740725233901969e-01
2.208503363132103825e-01
2.208266001030305681e-01
2.208028638928507259e-01
2.207791418282073759e-01
2.207554056180275615e-01
2.207316694078477470e-01
2.207079331976678771e-01
2.206841969874880904e-01
2.206604607773082760e-01
2.206367245671284616e-01
2.206129883569485917e-01
2.205892521467687772e-01
2.205655300821254272e-01
2.205417938719456128e-01
2.205180576617657984e-01
2.204943214515859840e-01
2.204705852414061695e-01
2.204468490312263551e-01
2.204231128210464852e-01
2.203993766108666985e-01
2.203756404006868841e-01
2.203519183360435341e-01
2.203281821258637196e-01
2.203044459156839330e-01
2.202807097055040630e-01
2.202569734953242486e-01
2.202332372851444064e-01
2.202095010749645643e-01
2.201857648647847499e-01
2.201620286546049354e-01
2.201383065899616409e-01
2.201145703797817987e-01
2.200908341696019566e-01
2.200670979594221421e-01
2.200433617492423277e-01
2.200196255390624578e-01
2.199958893288826711e-01
2.199721531187028567e-01
2.199484169085230423e-01
2.199246948438796645e-01
2.199009586336998223e-01
2.198772224235199801e-01
2.198534862133402212e-01
2.198297500031604068e-01
2.198060137929805924e-01
2.197822775828007780e-01
2.197585413726209635e-01
2.197348051624411214e-01
2.197110830977977436e-01
2.196873468876179569e-01
2.196636106774381425e-01
2.196398744672583003e-01
2.196161382570784859e-01
2.195924020468986437e-01
2.195686658367188571e-01
2.195449296265390426e-01
2.195211934163591727e-01
2.194974713517158227e-01
2.194737351415360083e-01
2.194499989313561661e-01
2.194262627211763517e-01
2.194025265109965650e-01
2.193787903008167506e-01
2.193550540906368806e-01
2.193313178804571495e-01
2.193075816702772796e-01
2.192838596056339295e-01
2.192601233954541151e-01
2.192363871852742729e-01
2.192126509750944308e-01
2.191889147649146163e-01
2.191651785547348297e-01
2.191414423445550153e-01
2.191177061343751453e-01
2.190939699241953309e-01
2.190702337140155442e-01
2.190465116493721665e-01
2.190227754391923520e-01
2.189990392290125376e-01
2.189753030188326954e-01
2.189515668086528533e-01
2.189278305984730666e-01
2.189040943882932522e-01
2.188803581781134655e-01
2.188566219679335956e-01
2.188328999032902455e-01
2.188091636931104311e-01
2.187854274829306167e-01
2.187616912727508023e-01
2.187379550625709601e-01
2.187142188523911179e-01
2.186904826422113313e-01
2.186667464320315168e-01
2.186430102218517024e-01
2.186192881572083246e-01
2.185955519470285102e-01
2.185718157368486680e-01
2.185480795266688814e-01
2.185243433164890392e-01
2.185006071063092248e-01
2.184768708961294104e-01
2.184531346859496237e-01
2.184293984757697538e-01
2.184056764111264315e-01
2.183819402009465893e-01
2.183582039907667471e-01
2.183344677805869882e-01
2.183107315704071183e-01
2.182869953602273039e-01
2.182632591500474339e-01
2.182395229398676750e-01
2.182157867296878329e-01
2.181920646650444828e-01
2.181683284548646407e-01
2.181445922446848262e-01
2.181208560345050118e-01
2.180971198243251696e-01
2.180733836141453830e-01
2.180496474039655130e-01
2.180259111937857264e-01
2.180021749836059120e-01
2.179784529189625619e-01
2.179547167087827475e-01
2.179309804986028776e-01
2.179072442884231187e-01
2.178835080782432765e-01
2.178597718680634621e-01
2.178360356578835921e-01
2.178122994477038055e-01
2.177885632375239633e-01
2.177648411728805855e-01
2.177411049627007988e-01
2.177173687525210122e-01
2.176936325423411700e-01
2.176698963321613833e-01
2.176461601219815134e-01
2.176224239118016990e-01
2.175986877016218846e-01
2.175749514914420701e-01
2.175512294267987201e-01
2.175274932166188779e-01
2.175037570064390635e-01
2.174800207962592491e-01
2.174562845860794069e-01
2.174325483758995925e-01
2.174088121657197503e-01
2.173850759555399637e-01
2.173613397453601492e-01
2.173376176807167992e-01
2.173138814705369570e-01
2.172901452603571149e-01
2.172664090501773559e-01
2.172426728399975138e-01
2.172189366298176716e-01
2.171952004196378849e-01
2.171714642094580427e-01
2.171477279992782006e-01
2.171240059346348783e-01
2.171002697244550639e-01
2.170765335142752495e-01
2.170527973040954073e-01
2.170290610939155929e-01
2.170053248837357784e-01
2.169815886735559363e-01
2.169578524633761218e-01
2.169341162531962797e-01
2.169103941885529574e-01
2.168866579783730875e-01
2.168629217681933286e-01
2.168391855580134864e-01
2.168154493478336442e-01
2.167917131376538575e-01
2.167679769274740154e-01
2.167442407172942009e-01
2.167205045071143865e-01
2.166967824424710087e-01
2.166730462322912221e-01
2.166493100221113521e-01
2.166255738119315377e-01
2.166018376017517788e-01
2.165781013915719366e-01
2.165543651813920945e-01
2.165306289712123078e-01
2.165068927610324379e-01
2.164831706963890878e-01
2.164594344862093012e-01
2.164356982760294867e-01
2.164119620658496168e-01
2.163882258556698301e-01
2.163644896454900435e-01
2.163407534353101735e-01
2.163170172251303314e-01
2.162932810149505447e-01
2.162695589503072224e-01
2.162458227401273247e-01
2.162220865299475381e-01
2.161983503197676959e-01
2.161746141095879092e-01
2.161508778994080393e-01
2.161271416892282526e-01
2.161034054790484660e-01
2.160796692688686238e-01
2.160559472042252183e-01
2.160322109940454316e-01
2.160084747838656449e-01
2.159847385736858028e-01
2.159610023635059606e-01
2.159372661533261739e-01
2.159135299431463595e-01
2.158897937329665173e-01
2.158660575227867029e-01
2.158423354581433251e-01
2.158185992479635384e-01
2.157948630377836963e-01
2.157711268276038818e-01
2.157473906174240397e-01
2.157236544072441975e-01
2.156999181970644108e-01
2.156761819868845964e-01
2.156524457767047820e-01
2.156287237120614320e-01
2.156049875018815898e-01
2.155812512917018031e-01
2.155575150815219332e-01
2.155337788713421188e-01
2.155100426611623321e-01
2.154863064509824899e-01
2.154625702408026755e-01
2.154388340306228611e-01
2.154151119659794833e-01
2.153913757557996689e-01
2.153676395456198545e-01
2.153439033354400400e-01
2.153201671252601979e-01
2.152964309150804112e-01
2.152726947049005690e-01
2.152489584947207268e-01
2.152252222845409402e-01
2.152015002198975624e-01
2.151777640097177202e-01
2.151540277995379336e-01
2.151302915893581191e-01
2.151065553791783047e-01
2.150828191689984625e-01
2.150590829588186759e-01
2.150353467486388337e-01
2.150116105384590193e-01
2.149878884738156415e-01
2.149641522636358271e-01
2.149404160534560126e-01
2.149166798432761705e-01
2.148929436330963838e-01
2.148692074229165694e-01
2.148454712127367550e-01
2.148217350025568850e-01
2.147979987923770984e-01
2.147742767277337483e-01
2.147505405175539062e-01
2.147268043073740917e-01
2.147030680971942773e-01
2.146793318870144351e-01
2.146555956768346207e-01
2.146318594666548063e-01
2.146081232564749641e-01
2.145843870462951497e-01
2.145606649816517997e-01
2.145369287714720130e-01
2.145131925612921431e-01
2.144894563511123287e-01
2.144657201409324865e-01
2.144419839307527276e-01
2.144182477205728854e-01
2.143945115103930710e-01
2.143707753002132010e-01
2.143470532355698510e-01
2.143233170253900643e-01
2.142995808152102499e-01
2.142758446050304355e-01
2.142521083948506211e-01
2.142283721846707789e-01
2.142046359744909645e-01
2.141808997643111501e-01
2.141571635541312801e-01
2.141334414894879301e-01
2.141097052793081712e-01
2.140859690691283013e-01
2.140622328589484868e-01
2.140384966487686724e-01
2.140147604385888302e-01
2.139910242284089881e-01
2.139672880182292292e-01
2.139435518080494147e-01
2.139198155978695726e-01
2.138960935332262225e-01
2.138723573230464081e-01
2.138486211128665937e-01
2.138248849026867793e-01
2.138011486925069649e-01
2.137774124823270949e-01
2.137536762721473360e-01
2.137299400619674383e-01
2.137062038517876794e-01
2.136824817871442739e-01
2.136587455769644595e-01
2.136350093667846450e-01
2.136112731566048584e-01
2.135875369464250162e-01
2.135638007362452018e-01
2.135400645260653874e-01
2.135163283158855452e-01
2.134925921057057308e-01
2.134688700410623807e-01
2.134451338308825386e-01
2.134213976207027241e-01
2.133976614105229097e-01
2.133739252003430953e-01
2.133501889901632531e-01
2.133264527799834387e-01
2.133027165698036243e-01
2.132789803596238098e-01
2.132552582949804598e-01
2.132315220848006732e-01
2.132077858746208310e-01
2.131840496644409888e-01
2.131603134542611744e-01
2.131365772440813600e-01
2.131128410339015455e-01
2.130891048237217034e-01
2.130653686135418889e-01
2.130416465488985389e-01
2.130179103387186967e-01
2.129941741285388268e-01
2.129704379183591234e-01
2.129467017081792535e-01
2.129229654979994391e-01
2.128992292878195691e-01
2.128754930776398102e-01
2.128517568674599958e-01
2.128280348028166180e-01
2.128042985926368036e-01
2.127805623824569614e-01
2.127568261722771192e-01
2.127330899620973603e-01
2.127093537519175181e-01
2.126856175417376760e-01
2.126618813315578338e-01
2.126381451213780471e-01
2.126144230567346693e-01
2.125906868465549104e-01
2.125669506363750960e-01
2.125432144261951983e-01
2.125194782160154117e-01
2.124957420058355695e-01
2.124720057956557551e-01
2.124482695854759129e-01
2.124245333752961540e-01
2.124008113106528040e-01
2.123770751004729618e-01
2.123533388902931196e-01
2.123296026801132774e-01
2.123058664699334630e-01
2.122821302597536486e-01
2.122583940495738064e-01
2.122346578393940197e-01
2.122109216292142331e-01
2.121871995645708275e-01
2.121634633543910131e-01
2.121397271442111987e-01
2.121159909340313843e-01
2.120922547238515421e-01
2.120685185136717277e-01
2.120447823034919410e-01
2.120210460933120988e-01
2.119973098831322567e-01
2.119735878184889344e-01
2.119498516083090922e-01
2.119261153981292778e-01
2.119023791879494634e-01
2.118786429777696489e-01
2.118549067675898345e-01
2.118311705574099646e-01
2.118074343472301502e-01
2.117836981370503635e-01
2.117599760724070135e-01
2.117362398622271713e-01
2.117125036520473291e-01
2.116887674418675425e-01
2.116650312316877003e-01
2.116412950215079136e-01
2.116175588113280437e-01
2.115938226011482293e-01
2.115700863909684148e-01
2.115463643263250648e-01
2.115226281161452782e-01
2.114988919059654360e-01
2.114751556957856216e-01
2.114514194856057794e-01
2.114276832754259650e-01
2.114039470652461228e-01
2.113802108550662806e-01
2.113564746448865217e-01
2.113327525802431439e-01
2.113090163700633295e-01
2.112852801598835151e-01
2.112615439497036729e-01
2.112378077395238862e-01
2.112140715293440718e-01
2.111903353191642574e-01
2.111665991089843875e-01
2.111428628988045730e-01
2.111191408341612230e-01
2.110954046239813808e-01
2.110716684138015387e-01
2.110479322036217797e-01
2.110241959934419376e-01
2.110004597832621231e-01
2.109767235730822810e-01
2.109529873629024943e-01
2.109292511527226244e-01
2.109055290880792743e-01
2.108817928778994877e-01
2.108580566677196733e-01
2.108343204575398588e-01
2.108105842473600444e-01
2.107868480371802022e-01
2.107631118270004156e-01
2.107393756168205734e-01
2.107156394066407312e-01
2.106919173419973534e-01
2.106681811318175668e-01
2.106444449216377246e-01
2.106207087114579379e-01
2.105969725012781235e-01
2.105732362910982813e-01
2.105495000809184392e-01
2.105257638707386525e-01
2.105020276605588381e-01
2.104783055959154603e-01
2.104545693857356181e-01
2.104308331755558314e-01
2.104070969653759615e-01
2.103833607551961471e-01
2.103596245450163882e-01
2.103358883348365460e-01
2.103121521246567038e-01
2.102884159144769172e-01
2.102646938498335394e-01
2.102409576396537250e-01
2.102172214294739383e-01
2.101934852192940961e-01
2.101697490091142539e-01
2.101460127989344395e-01
2.101222765887546529e-01
2.100985403785748107e-01
2.100748041683949685e-01
2.100510821037516462e-01
2.100273458935718318e-01
2.100036096833919896e-01
2.099798734732121197e-01
2.099561372630323330e-01
2.099324010528525186e-01
2.099086648426727042e-01
2.098849286324929175e-01
2.098611924223130754e-01
2.098374703576696976e-01
2.098137341474898554e-01
2.097899979373100965e-01
2.097662617271301988e-01
2.097425255169504121e-01
2.097187893067705977e-01
2.096950530965907833e-01
2.096713168864109411e-01
2.096475806762311545e-01
2.096238586115877767e-01
2.096001224014079345e-01
2.095763861912281756e-01
2.095526499810483334e-01
2.095289137708684912e-01
2.095051775606886768e-01
2.094814413505088624e-01
2.094577051403290202e-01
2.094339689301492058e-01
2.094102468655058558e-01
2.093865106553260413e-01
2.093627744451461992e-01
2.093390382349664125e-01
2.093153020247865703e-01
2.092915658146067559e-01
2.092678296044269415e-01
2.092440933942470715e-01
2.092203571840672849e-01
2.091966351194239071e-01
2.091728989092441204e-01
2.091491626990642783e-01
2.091254264888844638e-01
2.091016902787046217e-01
2.090779540685248628e-01
2.090542178583449928e-01
2.090304816481651784e-01
2.090067454379853640e-01
2.089830092278055773e-01
2.089592871631621995e-01
2.089355509529823574e-01
2.089118147428025429e-01
2.088880785326227285e-01
2.088643423224429141e-01
2.088406061122630719e-01
2.088168699020832575e-01
2.087931336919034431e-01
2.087693974817236287e-01
2.087456754170803064e-01
2.087219392069004642e-01
2.086982029967206220e-01
2.086744667865407799e-01
2.086507305763609654e-01
2.086269943661811510e-01
2.086032581560013366e-01
2.085795219458215222e-01
2.085557857356417355e-01
2.085320636709983300e-01
2.085083274608184878e-01
2.084845912506387289e-01
2.084608550404588589e-01
2.084371188302790723e-01
2.084133826200992301e-01
2.083896464099194434e-01
2.083659101997396013e-01
2.083421739895598146e-01
2.083184519249164368e-01
2.082947157147365946e-01
2.082709795045567525e-01
2.082472432943769380e-01
2.082235070841971514e-01
2.081997708740173647e-01
2.081760346638374948e-01
2.081522984536576804e-01
2.081285622434778382e-01
2.081048401788344882e-01
2.080811039686546737e-01
2.080573677584748593e-01
2.080336315482950726e-01
2.080098953381152305e-01
2.079861591279353883e-01
2.079624229177555184e-01
2.079386867075757594e-01
2.079149504973959450e-01
2.078912284327526228e-01
2.078674922225727251e-01
2.078437560123929384e-01
2.078200198022131240e-01
2.077962835920333373e-01
2.077725473818534951e-01
2.077488111716736530e-01
2.077250749614938385e-01
2.077013387513140519e-01
2.076776166866706741e-01
2.076538804764908319e-01
2.076301442663109897e-01
2.076064080561312031e-01
2.075826718459513609e-01
2.075589356357715465e-01
2.075351994255917598e-01
2.075114632154119454e-01
2.074877270052321032e-01
2.074640049405887532e-01
2.074402687304089388e-01
2.074165325202291243e-01
2.073927963100492822e-01
2.073690600998694400e-01
2.073453238896896256e-01
2.073215876795098112e-01
2.072978514693299967e-01
2.072741152591501823e-01
2.072503931945068045e-01
2.072266569843269901e-01
2.072029207741471479e-01
2.071791845639673613e-01
2.071554483537875191e-01
2.071317121436077047e-01
2.071079759334278902e-01
2.070842397232480481e-01
2.070605035130682892e-01
2.070367814484248836e-01
2.070130452382450692e-01
2.069893090280652825e-01
2.069655728178854404e-01
2.069418366077055982e-01
2.069181003975257560e-01
2.068943641873459693e-01
2.068706279771661549e-01
2.068468917669863405e-01
2.068213843487841375e-01
2.067952629505726558e-01
2.067691415523612020e-01
2.067430201541497758e-01
2.067168987559382942e-01
2.066907773577268403e-01
2.066646559595153865e-01
2.066385345613039048e-01
2.066124131630924510e-01
2.065863073318644494e-01
2.065601859336529678e-01
2.065340645354414861e-01
2.065079431372300878e-01
2.064818217390186339e-01
2.064557003408071523e-01
2.064295789425956984e-01
2.064034575443842445e-01
2.063773361461728184e-01
2.063512303149447891e-01
2.063251089167333352e-01
2.062989875185218258e-01
2.062728661203103719e-01
2.062467447220989458e-01
2.062206233238874364e-01
2.061945019256760381e-01
2.061683805274645565e-01
2.061422591292530748e-01
2.061161532980251287e-01
2.060900318998136194e-01
2.060639105016021655e-01
2.060377891033907671e-01
2.060116677051792577e-01
2.059855463069677761e-01
2.059594249087563222e-01
2.059333035105448961e-01
2.059071821123334423e-01
2.058810762811054129e-01
2.058549548828939590e-01
2.058288334846824774e-01
2.058027120864710513e-01
2.057765906882595974e-01
2.057504692900481158e-01
2.057243478918366619e-01
2.056982264936252081e-01
2.056721050954137542e-01
2.056459992641857248e-01
2.056198778659742987e-01
2.055937564677628449e-01
2.055676350695513632e-01
2.055415136713399094e-01
2.055153922731284277e-01
2.054892708749169739e-01
2.054631494767055477e-01
2.054370280784940661e-01
2.054109222472660368e-01
2.053848008490545551e-01
2.053586794508431290e-01
2.053325580526316751e-01
2.053064366544202213e-01
2.052803152562087396e-01
2.052541938579973135e-01
2.052280724597858319e-01
2.052019510615744058e-01
2.051758452303463764e-01
2.051497238321348948e-01
2.051236024339234409e-01
2.050974810357119871e-01
2.050713596375005332e-01
2.050452382392890793e-01
2.050191168410776255e-01
2.049929954428661438e-01
2.049668740446547455e-01
2.049407682134266884e-01
2.049146468152152345e-01
2.048885254170038084e-01
2.048624040187923268e-01
2.048362826205808451e-01
2.048101612223693913e-01
2.047840398241579651e-01
2.047579184259464558e-01
2.047317970277350574e-01
2.047056911965070281e-01
2.046795697982955464e-01
2.046534484000841203e-01
2.046273270018726109e-01
2.046012056036611848e-01
2.045750842054497309e-01
2.045489628072382493e-01
2.045228414090268232e-01
2.044967200108153693e-01
2.044706141795873400e-01
2.044444927813758861e-01
2.044183713831644600e-01
2.043922499849529228e-01
2.043661285867415245e-01
2.043400071885300151e-01
2.043138857903185890e-01
2.042877643921070796e-01
2.042616429938956812e-01
2.042355371626676519e-01
2.042094157644561703e-01
2.041832943662447442e-01
2.041571729680332903e-01
2.041310515698218087e-01
2.041049301716103548e-01
2.040788087733989009e-01
2.040526873751874470e-01
2.040265659769760209e-01
2.040004601457479638e-01
2.039743387475365100e-01
2.039482173493250838e-01
2.039220959511136300e-01
2.038959745529021206e-01
2.038698531546906945e-01
2.038437317564792683e-01
2.038176103582677590e-01
2.037914889600563051e-01
2.037653831288283035e-01
2.037392617306168496e-01
2.037131403324053680e-01
2.036870189341938864e-01
2.036608975359824603e-01
2.036347761377710064e-01
2.036086547395595525e-01
2.035825333413480986e-01
2.035564119431366170e-01
2.035302905449251354e-01
2.035041847136971060e-01
2.034780633154857354e-01
2.034519419172742261e-01
2.034258205190627999e-01
2.033996991208513183e-01
2.033735777226398922e-01
2.033474563244284106e-01
2.033213349262169567e-01
2.032952135280054751e-01
2.032691076967775012e-01
2.032429862985659919e-01
2.032168649003545657e-01
2.031907435021430841e-01
2.031646221039316302e-01
2.031385007057201486e-01
2.031123793075086947e-01
2.030862579092972686e-01
2.030601365110858147e-01
2.030340306798577577e-01
2.030079092816463315e-01
2.029817878834348777e-01
2.029556664852234238e-01
2.029295450870119699e-01
2.029034236888005438e-01
2.028773022905890622e-01
2.028511808923776083e-01
2.028250594941661544e-01
2.027989536629380973e-01
2.027728322647266712e-01
2.027467108665151618e-01
2.027205894683037357e-01
2.026944680700922541e-01
2.026683466718808557e-01
2.026422252736693741e-01
2.026161038754579480e-01
2.025899824772464386e-01
2.025638766460184370e-01
2.025377552478070109e-01
2.025116338495955293e-01
2.024855124513840476e-01
2.024593910531725938e-01
2.024332696549611676e-01
2.024071482567496860e-01
2.023810268585382599e-01
2.023549054603267783e-01
2.023287996290987489e-01
2.023026782308872951e-01
2.022765568326758689e-01
2.022504354344643873e-01
2.022243140362529334e-01
2.021981926380414518e-01
2.021720712398299979e-01
2.021459498416185441e-01
2.021198284434070902e-01
2.020937226121790609e-01
2.020676012139676625e-01
2.020414798157561809e-01
2.020153584175447270e-01
2.019892370193332176e-01
2.019631156211217637e-01
2.019369942229103099e-01
2.019108728246988560e-01
2.018847514264874021e-01
2.018586455952594005e-01
2.018325241970479189e-01
2.018064027988364928e-01
2.017802814006249834e-01
2.017541600024135573e-01
2.017280386042021312e-01
2.017019172059906773e-01
2.016757958077791679e-01
2.016496744095677696e-01
2.016235685783397402e-01
2.015974471801282586e-01
2.015713257819168047e-01
2.015452043837053508e-01
2.015190829854938970e-01
2.014929615872824431e-01
2.014668401890709892e-01
2.014407187908595076e-01
2.014145973926480537e-01
2.013884915614200521e-01
2.013623701632085983e-01
2.013362487649971444e-01
2.013101273667856628e-01
2.012840059685742089e-01
2.012578845703627550e-01
2.012317631721512734e-01
2.012056417739398473e-01
2.011795203757283934e-01
2.011534145445003918e-01
2.011272931462889380e-01
2.011011717480774563e-01
2.010750503498659747e-01
2.010489289516544931e-01
2.010228075534430392e-01
2.009966861552316408e-01
2.009705647570201592e-01
2.009444433588087053e-01
2.009183375275806482e-01
2.008922161293692221e-01
2.008660947311577682e-01
2.008399733329462866e-01
2.008138519347348327e-01
2.007877305365234066e-01
2.007616091383119250e-01
2.007354877401004989e-01
2.007093663418889895e-01
2.006832605106609879e-01
2.006571391124495340e-01
2.006310177142380802e-01
2.006048963160265985e-01
2.005787749178151447e-01
2.005526535196036908e-01
2.005265321213922369e-01
2.005004107231807831e-01
2.004742893249693014e-01
2.004481834937413554e-01
2.004220620955298460e-01
2.003959406973184199e-01
2.003698192991069105e-01
2.003436979008954844e-01
2.003175765026840582e-01
2.002914551044725489e-01
2.002653337062611227e-01
2.002392123080496689e-01
2.002131064768216673e-01
2.001869850786102134e-01
2.001608636803987040e-01
2.001347422821872502e-01
2.001086208839757963e-01
2.000824994857643424e-01
2.000563780875528330e-01
2.000302566893414624e-01
2.000041352911299808e-01
1.999780294599019792e-01
1.999519080616904976e-01
1.999257866634790159e-01
1.998996652652675898e-01
1.998735438670561637e-01
1.998474224688446821e-01
1.998213010706332282e-01
1.997951796724217188e-01
1.997690582742102650e-01
1.997429524429822634e-01
1.997168310447707817e-01
1.996907096465593834e-01
1.996645882483479295e-01
1.996384668501364756e-01
1.996123454519249940e-01
1.995862240537135124e-01
1.995601026555020585e-01
1.995339812572906324e-01
1.995078754260626031e-01
1.994817540278511492e-01
1.994556326296396676e-01
1.994295112314282137e-01
1.994033898332167598e-01
1.993772684350053059e-01
1.993511470367938521e-01
1.993250256385823704e-01
1.992989042403709443e-01
1.992727984091428595e-01
1.992466770109314333e-01
1.992205556127200072e-01
1.991944342145085534e-01
1.991683128162970995e-01
1.991421914180855901e-01
1.991160700198741917e-01
1.990899486216627379e-01
1.990638272234512840e-01
1.990377213922231991e-01
1.990115999940117730e-01
1.989854785958003192e-01
1.989593571975888375e-01
1.989332357993773837e-01
1.989071144011659853e-01
1.988809930029545037e-01
1.988548716047430498e-01
1.988287502065315682e-01
1.988026443753035388e-01
1.987765229770920850e-01
1.987504015788806588e-01
1.987242801806692050e-01
1.986981587824577233e-01
1.986720373842462695e-01
1.986459159860347878e-01
1.986197945878233340e-01
1.985936731896119078e-01
1.985675673583838508e-01
1.985414459601724524e-01
1.985153245619609430e-01
1.984892031637495169e-01
1.984630817655380630e-01
1.984369603673266091e-01
1.984108389691151275e-01
1.983847175709036736e-01
1.983585961726922198e-01
1.983324903414642459e-01
1.983063689432527366e-01
1.982802475450412827e-01
1.982541261468298011e-01
1.982280047486183472e-01
1.982018833504068933e-01
1.981757619521954117e-01
1.981496405539839856e-01
1.981235191557725595e-01
1.980974133245445301e-01
1.980712919263330762e-01
1.980451705281215946e-01
1.980190491299101962e-01
1.979929277316987146e-01
1.979668063334872330e-01
1.979406849352757791e-01
1.979145635370643252e-01
1.978884421388528714e-01
1.978623207406413897e-01
1.978362149094133327e-01
1.978100935112019065e-01
1.977839721129904804e-01
1.977578507147789988e-01
1.977317293165675449e-01
1.977056079183560910e-01
1.976794865201446372e-01
1.976533651219331555e-01
1.976272437237217017e-01
1.976011378924937001e-01
1.975750164942822462e-01
1.975488950960707646e-01
1.975227736978593385e-01
1.974966522996478846e-01
1.974705309014364030e-01
1.974444095032249491e-01
1.974182881050134952e-01
1.973921667068020414e-01
1.973660608755740398e-01
1.973399394773625859e-01
1.973138180791511043e-01
1.972876966809396504e-01
1.972615752827281965e-01
1.972354538845167149e-01
1.972093324863052888e-01
1.971832110880938072e-01
1.971570896898823810e-01
1.971309838586543239e-01
1.971048624604428978e-01
1.970787410622314162e-01
1.970526196640199346e-01
1.970264982658085362e-01
1.970003768675970546e-01
1.969742554693855729e-01
1.969481340711741191e-01
1.969220126729626930e-01
1.968959068417346636e-01
1.968697854435232375e-01
1.968436640453117281e-01
1.968175426471002742e-01
1.967914212488888481e-01
1.967652998506774220e-01
1.967391784524659126e-01
1.967130570542544588e-01
1.966869356560430049e-01
1.966608298248149755e-01
1.966347084266035217e-01
1.966085870283920678e-01
1.965824656301806417e-01
1.965563442319691601e-01
1.965302228337576784e-01
1.965041014355462246e-01
1.964779800373347984e-01
1.964518586391233446e-01
1.964257528078952875e-01
1.963996314096838336e-01
1.963735100114724075e-01
1.963473886132608981e-01
1.963212672150494720e-01
1.962951458168379903e-01
1.962690244186265365e-01
1.962429030204150826e-01
1.962167816222036565e-01
1.961906757909756271e-01
1.961645543927641733e-01
1.961384329945527194e-01
1.961123115963412655e-01
1.960861901981297561e-01
1.960600687999183578e-01
1.960339474017069039e-01
1.960078260034953945e-01
1.959817046052839407e-01
1.959555987740559391e-01
1.959294773758444852e-01
1.959033559776330313e-01
1.958772345794215497e-01
1.958511131812101236e-01
1.958249917829986697e-01
1.957988703847871881e-01
1.957727489865757342e-01
1.957466275883643081e-01
1.957205217571362510e-01
1.956944003589247971e-01
1.956682789607133433e-01
1.956421575625018894e-01
1.956160361642904355e-01
1.955899147660790094e-01
1.955637933678674723e-01
1.955376719696560461e-01
1.955115505714445923e-01
1.954854447402165352e-01
1.954593233420051646e-01
1.954332019437936829e-01
1.954070805455822291e-01
1.953809591473706919e-01
1.953548377491593213e-01
1.953287163509478397e-01
1.953025949527364136e-01
1.952764735545249319e-01
1.952503677232969026e-01
1.952242463250854210e-01
1.951981249268739671e-01
1.951720035286625410e-01
1.951458821304511149e-01
1.951197607322396055e-01
1.950936393340281794e-01
1.950675179358166977e-01
1.950413965376052439e-01
1.950152907063772423e-01
1.949891693081657607e-01
1.949630479099542790e-01
1.949369265117428807e-01
1.949108051135313713e-01
1.948846837153199174e-01
1.948585623171084913e-01
1.948324409188970374e-01
1.948063195206855558e-01
1.947802136894575542e-01
1.947540922912460726e-01
1.947279708930346187e-01
1.947018494948232203e-01
1.946757280966116832e-01
1.946496066984002571e-01
1.946234853001888310e-01
1.945973639019773493e-01
1.945712425037658677e-01
1.945451366725378939e-01
1.945190152743264123e-01
1.944928938761149584e-01
1.944667724779034768e-01
1.944406510796920229e-01
1.944145296814805690e-01
1.943884082832691429e-01
1.943622868850576613e-01
1.943361654868462352e-01
1.943100596556182336e-01
1.942839382574067797e-01
1.942578168591952981e-01
1.942316954609838442e-01
1.942055740627723626e-01
1.941794526645609087e-01
1.941533312663494271e-01
1.941272098681379454e-01
1.941010884699265193e-01
1.940749826386985177e-01
1.940488612404870639e-01
1.940227398422755822e-01
1.939966184440641561e-01
1.939704970458527022e-01
1.939443756476412484e-01
1.939182542494297667e-01
1.938921328512183129e-01
1.938660114530068590e-01
1.938399056217788852e-01
1.938137842235673480e-01
1.937876628253559219e-01
1.937615414271444403e-01
1.937354200289330142e-01
1.937092986307215325e-01
1.936831772325100787e-01
1.936570558342986526e-01
1.936309344360871709e-01
1.936048286048591416e-01
1.935787072066477155e-01
1.935525858084362338e-01
1.935264644102247800e-01
1.935003430120133261e-01
1.934742216138019277e-01
1.934481002155904183e-01
1.934219788173789645e-01
1.933958574191675106e-01
1.933697515879394813e-01
1.933436301897279996e-01
1.933175087915165735e-01
1.932913873933051196e-01
1.932652659950936380e-01
1.932391445968821564e-01
1.932130231986706748e-01
1.931869018004593042e-01
1.931607804022478225e-01
1.931346745710197932e-01
1.931085531728083393e-01
1.930824317745968299e-01
1.930563103763854038e-01
1.930301889781740055e-01
1.930040675799624683e-01
1.929779461817510977e-01
1.929518247835395606e-01
1.929257033853281345e-01
1.928995975541001051e-01
1.928734761558886235e-01
1.928473547576771696e-01
1.928212333594657713e-01
1.927951119612543174e-01
1.927689905630428080e-01
1.927428691648313541e-01
1.927167477666199280e-01
1.926906263684084741e-01
1.926645205371804448e-01
1.926383991389689909e-01
1.926122777407575093e-01
1.925861563425460277e-01
1.925600349443346015e-01
1.925339135461231477e-01
1.925077921479116660e-01
1.924816707497002122e-01
1.924555493514887583e-01
1.924294435202607567e-01
1.924033221220492751e-01
1.923772007238378490e-01
1.923510793256263951e-01
1.923249579274149412e-01
1.922988365292034318e-01
1.922727151309920335e-01
1.922465937327805519e-01
1.922204723345690980e-01
1.921943509363576164e-01
1.921682451051296148e-01
1.921421237069181609e-01
1.921160023087066793e-01
1.920898809104952254e-01
1.920637595122837993e-01
1.920376381140722899e-01
1.920115167158608915e-01
1.919853953176494099e-01
1.919592739194379560e-01
1.919331680882099544e-01
1.919070466899984728e-01
1.918809252917870189e-01
1.918548038935755651e-01
1.918286824953641112e-01
1.918025610971526296e-01
1.917764396989411757e-01
1.917503183007297218e-01
1.917241969025182957e-01
1.916980910712902941e-01
1.916719696730788125e-01
1.916458482748673309e-01
1.916197268766558770e-01
1.915936054784444231e-01
1.915674840802329415e-01
1.915413626820215154e-01
1.915152412838100893e-01
1.914891198855986076e-01
1.914630140543705783e-01
1.914368926561590967e-01
1.914107712579476428e-01
1.913846498597361889e-01
1.913585284615247906e-01
1.913324070633132812e-01
1.913062856651018828e-01
1.912801642668903734e-01
1.912540428686789196e-01
1.912279370374508902e-01
1.912018156392394364e-01
1.911756942410280102e-01
1.911495728428165286e-01
1.911234514446050747e-01
1.910973300463935931e-01
1.910712086481821392e-01
1.910450872499706854e-01
1.910189658517592315e-01
1.909928600205312021e-01
1.909667386223197205e-01
1.909406172241082944e-01
1.909144958258968405e-01
1.908883744276853589e-01
1.908622530294739605e-01
1.908361316312624789e-01
1.908100102330510250e-01
1.907838888348395712e-01
1.907577830036115696e-01
1.907316616054000602e-01
1.907055402071886618e-01
1.906794188089771525e-01
1.906532974107656708e-01
1.906271760125542170e-01
1.906010546143427908e-01
1.905749332161312815e-01
1.905488118179198553e-01
1.905227059866918815e-01
1.904965845884803999e-01
1.904704631902689460e-01
1.904443417920574644e-01
1.904182203938460383e-01
1.903920989956345566e-01
1.903659775974230750e-01
1.903398561992116211e-01
1.903137348010001950e-01
1.902876289697721379e-01
1.902615075715607396e-01
1.902353861733492579e-01
1.902092647751378318e-01
1.901831433769262947e-01
1.901570219787148963e-01
1.901309005805034147e-01
1.901047791822919886e-01
1.900786577840805069e-01
1.900525519528525054e-01
1.900264305546410237e-01
1.900003091564295699e-01
1.899741877582181437e-01
1.899408539080725267e-01
1.899072911837814959e-01
1.898737284594905206e-01
1.898401657351994898e-01
1.898066030109085145e-01
1.897730602882410633e-01
1.897394975639500603e-01
1.897059348396590572e-01
1.896723721153680542e-01
1.896388093910770511e-01
1.896052466667860481e-01
1.895716839424951006e-01
1.895381212182040698e-01
1.895045584939130945e-01
1.894710157712455878e-01
1.894374530469546680e-01
1.894038903226636095e-01
1.893703275983726342e-01
1.893367648740816034e-01
1.893032021497906559e-01
1.892696394254996251e-01
1.892360767012086498e-01
1.892025139769176467e-01
1.891689712542501678e-01
1.891354085299591647e-01
1.891018458056682172e-01
1.890682830813771587e-01
1.890347203570862111e-01
1.890011576327952636e-01
1.889675949085042328e-01
1.889340321842132298e-01
1.889004694599222267e-01
1.888669267372547200e-01
1.888333640129637170e-01
1.887998012886727695e-01
1.887662385643817664e-01
1.887326758400907634e-01
1.886991131157997326e-01
1.886655503915087850e-01
1.886319876672177542e-01
1.885984249429268067e-01
1.885648822202593555e-01
1.885313194959683247e-01
1.884977567716772939e-01
1.884641940473863186e-01
1.884306313230953434e-01
1.883970685988043681e-01
1.883635058745133650e-01
1.883299431502223342e-01
1.882963804259313312e-01
1.882628377032638800e-01
1.882292749789728770e-01
1.881957122546819017e-01
1.881621495303908986e-01
1.881285868060998956e-01
1.880950240818088648e-01
1.880614613575178617e-01
1.880278986332269142e-01
1.879943359089358834e-01
1.879607931862684600e-01
1.879272304619774292e-01
1.878936677376864539e-01
1.878601050133954231e-01
1.878265422891044756e-01
1.877929795648134448e-01
1.877594168405224695e-01
1.877258541162314387e-01
1.876922913919404634e-01
1.876587486692729845e-01
1.876251859449820092e-01
1.875916232206910061e-01
1.875580604964000031e-01
1.875244977721089723e-01
1.874909350478179970e-01
1.874573723235270217e-01
1.874238095992360464e-01
1.873902468749450434e-01
1.873567041522775367e-01
1.873231414279865614e-01
1.872895787036955861e-01
1.872560159794045276e-01
1.872224532551135245e-01
1.871888905308226048e-01
1.871553278065316295e-01
1.871217650822405987e-01
1.870882023579495679e-01
1.870546596352821722e-01
1.870210969109911414e-01
1.869875341867001384e-01
1.869539714624091631e-01
1.869204087381181600e-01
1.868868460138271570e-01
1.868532832895361540e-01
1.868197205652451787e-01
1.867861578409541756e-01
1.867526151182867244e-01
1.867190523939957214e-01
1.866854896697047184e-01
1.866519269454137153e-01
1.866183642211227123e-01
1.865848014968317370e-01
1.865512387725406784e-01
1.865176760482497031e-01
1.864841133239587556e-01
1.864505706012912767e-01
1.864170078770003014e-01
1.863834451527092428e-01
1.863498824284182953e-01
1.863163197041272923e-01
1.862827569798362892e-01
1.862491942555452307e-01
1.862156315312542831e-01
1.861820688069633356e-01
1.861485260842958844e-01
1.861149633600048259e-01
1.860814006357138506e-01
1.860478379114228475e-01
1.860142751871318445e-01
1.859807124628408415e-01
1.859471497385498662e-01
1.859135870142588354e-01
1.858800242899678878e-01
1.858464815673004089e-01
1.858129188430094336e-01
1.857793561187183751e-01
1.857457933944274275e-01
1.857122306701364245e-01
1.856786679458453937e-01
1.856451052215543629e-01
1.856115424972633876e-01
1.855779797729723846e-01
1.855444170486814093e-01
1.855108743260139581e-01
1.854773116017229828e-01
1.854437488774320075e-01
1.854101861531410045e-01
1.853766234288500014e-01
1.853430607045589706e-01
1.853094979802680231e-01
1.852759352559770201e-01
1.852423725316859893e-01
1.852088298090185658e-01
1.851752670847275350e-01
1.851417043604365320e-01
1.851081416361455567e-01
1.850745789118545537e-01
1.850410161875635784e-01
1.850074534632725198e-01
1.849738907389815445e-01
1.849403280146905693e-01
1.849067852920230903e-01
1.848732225677321428e-01
1.848396598434411675e-01
1.848060971191501645e-01
1.847725343948591059e-01
1.847389716705681029e-01
1.847054089462770998e-01
1.846718462219861523e-01
1.846382834976951215e-01
1.846047407750276703e-01
1.845711780507366395e-01
1.845376153264456642e-01
1.845040526021546612e-01
1.844704898778636859e-01
1.844369271535727106e-01
1.844033644292817076e-01
1.843698017049907323e-01
1.843362389806996737e-01
1.843026962580321670e-01
1.842667709885409122e-01
1.842102817668401227e-01
1.841537925451394442e-01
1.840973033234386269e-01
1.840408141017378374e-01
1.839843248800371589e-01
1.839278356583363694e-01
1.838713464366355799e-01
1.838148908795484426e-01
1.837584016578477641e-01
1.837019124361469469e-01
1.836454232144462129e-01
1.835889339927454511e-01
1.835324447710446893e-01
1.834759555493439276e-01
1.834194663276431658e-01
1.833629771059424318e-01
1.833065215488552946e-01
1.832500323271545328e-01
1.831935431054537433e-01
1.831370538837530093e-01
1.830805646620522475e-01
1.830240754403514858e-01
1.829675862186507240e-01
1.829110969969499900e-01
1.828546077752492005e-01
1.827981522181620355e-01
1.827416629964613848e-01
1.826851737747605675e-01
1.826286845530598613e-01
1.825721953313590440e-01
1.825157061096582822e-01
1.824592168879575205e-01
1.824027276662567587e-01
1.823462384445559969e-01
1.822897828874689430e-01
1.822332936657681257e-01
1.821768044440673640e-01
1.821203152223665744e-01
1.820638260006658682e-01
1.820073367789650787e-01
1.819508475572643447e-01
1.818943583355636107e-01
1.818378691138628211e-01
1.817814135567757672e-01
1.817249243350749222e-01
1.816684351133741882e-01
1.816119458916734264e-01
1.815554566699726646e-01
1.814989674482718474e-01
1.814424782265710856e-01
1.813859890048703516e-01
1.813294997831696731e-01
1.812730442260825081e-01
1.812165550043817186e-01
1.811600657826810123e-01
1.811035765609802228e-01
1.810470873392794333e-01
1.809905981175786716e-01
1.809341088958779653e-01
1.808776196741771203e-01
1.808211304524764140e-01
1.807646748953893323e-01
1.807081856736885428e-01
1.806516964519877810e-01
1.805952072302869915e-01
1.805387180085862575e-01
1.804822287868854958e-01
1.804257395651847895e-01
1.803692503434840000e-01
1.803127611217832105e-01
1.802563055646961288e-01
1.801998163429953115e-01
1.801433271212946052e-01
1.800868378995938435e-01
1.800303486778930817e-01
1.799738594561923199e-01
1.799173702344915304e-01
1.798608810127907687e-01
1.798043917910900347e-01
1.797479362340028697e-01
1.796914470123021912e-01
1.796349577906013739e-01
1.795784685689006677e-01
1.795219793471998504e-01
1.794654901254991164e-01
1.794090009037983269e-01
1.793525116820975651e-01
1.792960224603968866e-01
1.792395669033097216e-01
1.791830776816089876e-01
1.791265884599081704e-01
1.790700992382074364e-01
1.790136100165066746e-01
1.789571207948059128e-01
1.789006315731051788e-01
1.788441423514043616e-01
1.787876531297035720e-01
1.787311975726164903e-01
1.786747083509157563e-01
1.786182191292150223e-01
1.785617299075142328e-01
1.785052406858134433e-01
1.784487514641127093e-01
1.783922622424119753e-01
1.783357730207111858e-01
1.782792837990104517e-01
1.782228282419233423e-01
1.781663390202225250e-01
1.781098497985217910e-01
1.780533605768210570e-01
1.779968713551202952e-01
1.779403821334195057e-01
1.778838929117187440e-01
1.778274036900180100e-01
1.777709144683172204e-01
1.777144589112301665e-01
1.776579696895293492e-01
1.776014804678286430e-01
1.775449912461278812e-01
1.774885020244270917e-01
1.774320128027263022e-01
1.773755235810255404e-01
1.773190343593248341e-01
1.772625451376240724e-01
1.772060895805369629e-01
1.771496003588361734e-01
1.770931111371354116e-01
1.770366219154346499e-01
1.769801326937338881e-01
1.769236434720331264e-01
1.768671542503323646e-01
1.768106650286316028e-01
1.767541758069308411e-01
1.766977202498437316e-01
1.766412310281429976e-01
1.765847418064422081e-01
1.765282525847414463e-01
1.764717633630406568e-01
1.764152741413399506e-01
1.763587849196391888e-01
1.763022956979383993e-01
1.762458064762375820e-01
1.761893509191505003e-01
1.761328616974497385e-01
1.760763724757490323e-01
1.760198832540482428e-01
1.759633940323474532e-01
1.759069048106467192e-01
1.758504155889460130e-01
1.757939263672451957e-01
1.757374371455444895e-01
1.756809815884573245e-01
1.756244923667565627e-01
1.755680031450558287e-01
1.755115139233550392e-01
1.754550247016542774e-01
1.753985354799535434e-01
1.753420462582527539e-01
1.752855570365520199e-01
1.752290678148512582e-01
1.751726122577641487e-01
1.751161230360634424e-01
1.750596338143626529e-01
1.750031445926618634e-01
1.749466553709611016e-01
1.748901661492603954e-01
1.748336769275596336e-01
1.747771877058588164e-01
1.747206984841580546e-01
1.746642429270709729e-01
1.746077537053702111e-01
1.745512644836694216e-01
1.744947752619686321e-01
1.744382860402678981e-01
1.743817968185671086e-01
1.743253075968663746e-01
1.742688183751655850e-01
1.742123291534648788e-01
1.741558399317640338e-01
1.740993843746770076e-01
1.740428951529762180e-01
1.739864059312754285e-01
1.739299167095747500e-01
1.738734274878739328e-01
1.738169382661732265e-01
1.737604490444724648e-01
1.737039598227716475e-01
1.736474706010708857e-01
1.735910150439837485e-01
1.735345258222830700e-01
1.734780366005822527e-01
1.734215473788815187e-01
1.733650581571807292e-01
1.733085689354799952e-01
1.732520797137792612e-01
1.731955904920784439e-01
1.731391012703777377e-01
1.730826457132905727e-01
1.730261564915898664e-01
1.729696672698891047e-01
1.729131780481883429e-01
1.728566888264875812e-01
1.728001996047867639e-01
1.727437103830860299e-01
1.726872211613852959e-01
1.726307319396844786e-01
1.725742763825974246e-01
1.725177871608966906e-01
1.724612979391959011e-01
1.724048087174951116e-01
1.723483194957944331e-01
1.722918302740936713e-01
1.722353410523927986e-01
1.721788518306920091e-01
1.721223626089913028e-01
1.720659070519042488e-01
1.720094178302034593e-01
1.719529286085026976e-01
1.718964393868019358e-01
1.718399501651011740e-01
1.717834609434003845e-01
1.717269717216996505e-01
1.716704824999989165e-01
1.716139932782981270e-01
1.715575377212110175e-01
1.715010484995102558e-01
1.714445592778094940e-01
1.713880700561087322e-01
1.713315808344079427e-01
1.712750916127072087e-01
1.712186023910065025e-01
1.711621131693056574e-01
1.711056239476049234e-01
1.710491683905178140e-01
1.709926791688170522e-01
1.709361899471163182e-01
1.708797007254155287e-01
1.708232115037147669e-01
1.707667222820140607e-01
1.707102330603131879e-01
1.706537438386125094e-01
1.705972546169116921e-01
1.705407990598246104e-01
1.704843098381238486e-01
1.704278206164231146e-01
1.703713313947223251e-01
1.703148421730215356e-01
1.702583529513208294e-01
1.702018637296200398e-01
1.701453745079193058e-01
1.700888852862185163e-01
1.700324297291314068e-01
1.699759405074306728e-01
1.699194512857299111e-01
1.698629620640291216e-01
1.698064728423283876e-01
1.697499836206275980e-01
1.696934943989268363e-01
1.696370051772261023e-01
1.695805159555253683e-01
1.695240603984382310e-01
1.694675711767374415e-01
1.694110819550367075e-01
1.693545927333359735e-01
1.692981035116351562e-01
1.692416142899344500e-01
1.691851250682336882e-01
1.691286358465328987e-01
1.690721466248321647e-01
1.690156910677450275e-01
1.689592018460443212e-01
1.689027126243435317e-01
1.688462234026427700e-01
1.687897341809419527e-01
1.687332449592412187e-01
1.686767557375404292e-01
1.686202665158396952e-01
1.685637772941389612e-01
1.685073217370518517e-01
1.684508325153510622e-01
1.683943432936503004e-01
1.683378540719495942e-01
1.682813648502488324e-01
1.682248756285480151e-01
1.681683864068473089e-01
1.681118971851465194e-01
1.680554079634457576e-01
1.679989524063586204e-01
1.679424631846578586e-01
1.678859739629570968e-01
1.678294847412563628e-01
1.677729955195555733e-01
1.677165062978547838e-01
1.676600170761540776e-01
1.676035278544533436e-01
1.675470386327525263e-01
1.674905830756654446e-01
1.674340938539646828e-01
1.673776046322639210e-01
1.673211154105631315e-01
1.672646261888624530e-01
1.672081369671616358e-01
1.671516477454608740e-01
1.670951585237601678e-01
1.670386693020592950e-01
1.669822137449722410e-01
1.669257245232714515e-01
1.668692353015707175e-01
1.668127460798699280e-01
1.667562568581691940e-01
1.666997676364684600e-01
1.666432784147676427e-01
1.665867891930669087e-01
1.665302999713661469e-01
1.664738444142789819e-01
1.664173551925782757e-01
1.663608659708775139e-01
1.663043767491767799e-01
1.662478875274759627e-01
1.661913983057752286e-01
1.661349090840744669e-01
1.660784198623737606e-01
1.660219306406729434e-01
1.659654750835858616e-01
1.659089858618850999e-01
1.658524966401843104e-01
1.657960074184835764e-01
1.657395181967827869e-01
1.656830289750820528e-01
1.656265397533812633e-01
1.655700505316805571e-01
1.655135613099797398e-01
1.654571057528926581e-01
1.654006165311918963e-01
1.653441273094911068e-01
1.652876380877903451e-01
1.652311488660896110e-01
1.651746596443888493e-01
1.651181704226880875e-01
1.650616812009873535e-01
1.650051919792865640e-01
1.649487364221994545e-01
1.648922472004987483e-01
1.648357579787979865e-01
1.647792687570972248e-01
1.647227795353964075e-01
1.646662903136956457e-01
1.646098010919948285e-01
1.645533118702941777e-01
1.644968226485933882e-01
1.644403670915062787e-01
1.643838778698054337e-01
1.643273886481046997e-01
1.642708994264039934e-01
1.642144102047032317e-01
1.641579209830024422e-01
1.641014317613016527e-01
1.640449425396009187e-01
1.639884533179001569e-01
1.639319977608130474e-01
1.638755085391122857e-01
1.638190193174115517e-01
1.637625300957108176e-01
1.637060408740099449e-01
1.636495516523091831e-01
1.635930624306085046e-01
1.635365732089076873e-01
1.634800839872069811e-01
1.634236284301198994e-01
1.633671392084191099e-01
1.633106499867183758e-01
1.632541607650176141e-01
1.631976715433168246e-01
1.631411823216160628e-01
1.630846930999153288e-01
1.630282038782145670e-01
1.629717146565138330e-01
1.629152590994266681e-01
1.628587698777258508e-01
1.628022806560251723e-01
1.627457914343243828e-01
1.626893022126235933e-01
1.626328129909228870e-01
1.625763237692220975e-01
1.625198345475213635e-01
1.624633453258205740e-01
1.624068897687334367e-01
1.623504005470327027e-01
1.622939113253319410e-01
1.622374221036311792e-01
1.621809328819304175e-01
1.621244436602297112e-01
1.620679544385289494e-01
1.620114652168281599e-01
1.619549759951273427e-01
1.618984867734266642e-01
1.618420312163395547e-01
1.617855419946387374e-01
1.617290527729380312e-01
1.616725635512372139e-01
1.616160743295364521e-01
1.615595851078357181e-01
1.615030958861349841e-01
1.614466066644342224e-01
1.613901174427334329e-01
1.613336618856463511e-01
1.612771726639455339e-01
1.612206834422448276e-01
1.611641942205440103e-01
1.611077049988432763e-01
1.610512157771425146e-01
1.609947265554417528e-01
1.609382373337409911e-01
1.608817481120402293e-01
1.608252925549531753e-01
1.607688033332523581e-01
1.607123141115516241e-01
1.606558248898508068e-01
1.605993356681500450e-01
1.605428464464492833e-01
1.604863572247485493e-01
1.604298680030478153e-01
1.603733787813470257e-01
1.603169232242599163e-01
1.602604340025591267e-01
1.602039447808583650e-01
1.601474555591576310e-01
1.600909663374568415e-01
1.600344771157561352e-01
1.599779878940553735e-01
1.599214986723545839e-01
1.598650094506538499e-01
1.598085538935667405e-01
1.597520646718660065e-01
1.596955754501651614e-01
1.596390862284643997e-01
1.595825970067636934e-01
1.595261077850628761e-01
1.594696185633621699e-01
1.594131293416614081e-01
1.593566401199606186e-01
1.593001845628735091e-01
1.592436953411728029e-01
1.591872061194720134e-01
1.591307168977712516e-01
1.590742276760704899e-01
1.590177384543697003e-01
1.589612492326689941e-01
1.589047600109682046e-01
1.588482707892674151e-01
1.587918152321803333e-01
1.587353260104795716e-01
1.586788367887788376e-01
1.586223475670780203e-01
1.585658583453772585e-01
1.585093691236764690e-01
1.584528799019757905e-01
1.583963906802750288e-01
1.583399014585742393e-01
1.582834459014871575e-01
1.582269566797863680e-01
1.581704674580856618e-01
1.581139782363848723e-01
1.580574890146841383e-01
1.580009997929833210e-01
1.579445105712825592e-01
1.578880213495817975e-01
1.578315321278810635e-01
1.577750765707939262e-01
1.577185873490931645e-01
1.576620981273924305e-01
1.576056089056916409e-01
1.575491196839909347e-01
1.574926304622901174e-01
1.574361412405893557e-01
1.573796520188885939e-01
1.573231627971877766e-01
1.572667072401007782e-01
1.572102180184000164e-01
1.571537287966992547e-01
1.570972395749984374e-01
1.570407503532977589e-01
1.569842611315969416e-01
1.569277719098961521e-01
1.568712826881954459e-01
1.568147934664946286e-01
1.567583379094076301e-01
1.567018486877067296e-01
1.566453594660060511e-01
1.565888702443052893e-01
1.565323810226044721e-01
1.564758918009037936e-01
1.564194025792030318e-01
1.563629133575022423e-01
1.563064241358014805e-01
1.562499685787143711e-01
1.561934793570135815e-01
1.561369901353128475e-01
1.560805009136120858e-01
1.560240116919113240e-01
1.559675224702106178e-01
1.559110332485097450e-01
1.558545440268090665e-01
1.557980548051082770e-01
1.557415992480211675e-01
1.556851100263204057e-01
1.556286208046196162e-01
1.555721315829189100e-01
1.555156423612181205e-01
1.554591531395173865e-01
1.554026639178165969e-01
1.553461746961158629e-01
1.552896854744151012e-01
1.552332299173279639e-01
1.551767406956272022e-01
1.551202514739264404e-01
1.550637622522256787e-01
1.550072730305248891e-01
1.549507838088240996e-01
1.548942945871234211e-01
1.548378053654226316e-01
1.547813161437218699e-01
1.547248605866347881e-01
1.546683713649339986e-01
1.546118821432332646e-01
1.545553929215324751e-01
1.544989036998317689e-01
1.544424144781309516e-01
1.543859252564301898e-01
1.543294360347294836e-01
1.542729468130287496e-01
1.542112195927814178e-01
1.541421773397024519e-01
1.540731350866232918e-01
1.540040928335442705e-01
1.539350505804651936e-01
1.538660083273861168e-01
1.537969660743069844e-01
1.537279238212279631e-01
1.536588815681489695e-01
1.535898804606318502e-01
1.535208382075527178e-01
1.534517959544737242e-01
1.533827537013945919e-01
1.533137114483155150e-01
1.532446691952364382e-01
1.531756269421574446e-01
1.531065846890783122e-01
1.530375424359992631e-01
1.529685413284823103e-01
1.528994990754031225e-01
1.528304568223240734e-01
1.527614145692449688e-01
1.526923723161659474e-01
1.526233300630868706e-01
1.525542878100077382e-01
1.524852455569287724e-01
1.524162033038496122e-01
1.523472021963325485e-01
1.522781599432535271e-01
1.522091176901744780e-01
1.521400754370953456e-01
1.520710331840163243e-01
1.520019909309371919e-01
1.519329486778581706e-01
1.518639064247790660e-01
1.517948641717000169e-01
1.517258630641829531e-01
1.516568208111038207e-01
1.515877785580248549e-01
1.515187363049457780e-01
1.514496940518666734e-01
1.513806517987876521e-01
1.513116095457084920e-01
1.512425672926294706e-01
1.511735250395503938e-01
1.511045239320333300e-01
1.510354816789541976e-01
1.509664394258751208e-01
1.508973971727960994e-01
1.508283549197170226e-01
1.507593126666380012e-01
1.506902704135588966e-01
1.506212281604798475e-01
1.505521859074007707e-01
1.504831847998836514e-01
1.504141425468046300e-01
1.503451002937255532e-01
1.502760580406465318e-01
1.502070157875673995e-01
1.501379735344883504e-01
1.500689312814092735e-01
1.499998890283301411e-01
1.499308467752510921e-01
1.498618456677340838e-01
1.497928034146549514e-01
1.497237611615759023e-01
1.496547189084967977e-01
1.495856766554177486e-01
1.495166344023386995e-01
1.494475921492596504e-01
1.493785498961805458e-01
1.493095076431014967e-01
1.492404653900223921e-01
1.491714642825053005e-01
1.491024220294262237e-01
1.490333797763471746e-01
1.489643375232681255e-01
1.488952952701890486e-01
1.488262530171099995e-01
1.487572107640308949e-01
1.486881685109519013e-01
1.486191262578727412e-01
1.485501251503557607e-01
1.484810828972766283e-01
1.484120406441976070e-01
1.483429983911185024e-01
1.482739561380394533e-01
1.482049138849603487e-01
1.481358716318812441e-01
1.480668293788022227e-01
1.479977871257231459e-01
1.479287860182060543e-01
1.478597437651269497e-01
1.477907015120479284e-01
1.477216592589688238e-01
1.476526170058897747e-01
1.475835747528107533e-01
1.475145324997316487e-01
1.474454902466525996e-01
1.473764479935735505e-01
1.473074468860565145e-01
1.472384046329773544e-01
1.471693623798983053e-01
1.471003201268192284e-01
1.470312778737400961e-01
1.469622356206611302e-01
1.468931933675819423e-01
1.468241511145029488e-01
1.467551088614238719e-01
1.466861077539068636e-01
1.466170655008277590e-01
1.465480232477486544e-01
1.464789809946695498e-01
1.464099387415905285e-01
1.463408964885114516e-01
1.462718542354323747e-01
1.462028119823533534e-01
1.461337697292742210e-01
1.460647686217571017e-01
1.459957263686780804e-01
1.459266841155990313e-01
1.458576418625199822e-01
1.457885996094408498e-01
1.457195573563618007e-01
1.456505151032826961e-01
1.455814728502036193e-01
1.455124305971245979e-01
1.454434294896075897e-01
1.453743872365284850e-01
1.453053449834494082e-01
1.452363027303703036e-01
1.451672604772912822e-01
1.450982182242122054e-01
1.450291759711331285e-01
1.449601337180540517e-01
1.448910914649749193e-01
1.448220903574578833e-01
1.447530481043787787e-01
1.446840058512997018e-01
1.446149635982206805e-01
1.445459213451416036e-01
1.444768790920625545e-01
1.444078368389834777e-01
1.443387945859043731e-01
1.442697523328252684e-01
1.442007512253082879e-01
1.441317089722292111e-01
1.440626667191501342e-01
1.439936244660710574e-01
1.439245822129920360e-01
1.438555399599129037e-01
1.437864977068338823e-01
1.437174554537547499e-01
1.436484132006757286e-01
1.435794120931586926e-01
1.435103698400795325e-01
1.434413275870005111e-01
1.433722853339214065e-01
1.433032430808423852e-01
1.432342008277632806e-01
1.431651585746842592e-01
1.430961163216051268e-01
1.430270740685260777e-01
1.429580729610089862e-01
1.428890307079298538e-01
1.428199884548508880e-01
1.427509462017717556e-01
1.426819039486926788e-01
1.426128616956136574e-01
1.425438194425345806e-01
1.424747771894554482e-01
1.424057349363764269e-01
1.423367338288593076e-01
1.422676915757803418e-01
1.421986493227012094e-01
1.421296070696221325e-01
1.420605648165431112e-01
1.419915225634640343e-01
1.419224803103849852e-01
1.418534380573058806e-01
1.417843958042268038e-01
1.417153946967097400e-01
1.416463524436306631e-01
1.415773101905516418e-01
1.415082679374724817e-01
1.414392256843934326e-01
1.413701834313143557e-01
1.413011411782352789e-01
1.412320989251563130e-01
1.411630566720771807e-01
1.410940555645601724e-01
1.410250133114810400e-01
1.409559710584020187e-01
1.408869288053228863e-01
1.408178865522438095e-01
1.407488442991647049e-01
1.406798020460856002e-01
1.406107597930065789e-01
1.405417175399275298e-01
1.404727164324105215e-01
1.404036741793313892e-01
1.403346319262522846e-01
1.402655896731733187e-01
1.401965474200941586e-01
1.401275051670151095e-01
1.400584629139360049e-01
1.399894206608570113e-01
1.399203784077778789e-01
1.398513773002608152e-01
1.397823350471816828e-01
1.397132927941026337e-01
1.396442505410236401e-01
1.395752082879445910e-01
1.395061660348654864e-01
1.394371237817863818e-01
1.393680815287073049e-01
1.392990392756282003e-01
1.392300381681112476e-01
1.391609959150321152e-01
1.390919536619530661e-01
1.390229114088739615e-01
1.389538691557948846e-01
1.388848269027158633e-01
1.388157846496367864e-01
1.387467423965577096e-01
1.386777001434786605e-01
1.386086990359616244e-01
1.385396567828824921e-01
1.384706145298034152e-01
1.384015722767243939e-01
1.383325300236452338e-01
1.382634877705661847e-01
1.381944455174871078e-01
1.381254032644080310e-01
1.380563610113290096e-01
1.379873599038119458e-01
1.379183176507328690e-01
1.378492753976537921e-01
1.377802331445747430e-01
1.377111908914956939e-01
1.376421486384165616e-01
1.375731063853375402e-01
1.375040641322584356e-01
1.374350218791793865e-01
1.373660207716622672e-01
1.372969785185832459e-01
1.372279362655041690e-01
1.371588940124251199e-01
1.370898517593460153e-01
1.370208095062669384e-01
1.369517672531878616e-01
1.368827250001087847e-01
1.368136827470297079e-01
1.367446816395127274e-01
1.366756393864335950e-01
1.366065971333544904e-01
1.365375548802754690e-01
1.364685126271963922e-01
1.363994703741173153e-01
1.363304281210382385e-01
1.362613858679591616e-01
1.361923436148800293e-01
1.361233425073630210e-01
1.360543002542839441e-01
1.359852580012048395e-01
1.359162157481257904e-01
1.358471734950467691e-01
1.357781312419676367e-01
1.357090889888885599e-01
1.356400467358095663e-01
1.355710044827304617e-01
1.355020033752133701e-01
1.354329611221343488e-01
1.353639188690552442e-01
1.352948766159761951e-01
1.352258343628970350e-01
1.351567921098180414e-01
1.350877498567389368e-01
1.350187076036598877e-01
1.349496653505808386e-01
1.348806642430638025e-01
1.348116219899846979e-01
1.347425797369056211e-01
1.346735374838265442e-01
1.346044952307474674e-01
1.345354529776684460e-01
1.344664107245893137e-01
1.343973684715102646e-01
1.343283262184311322e-01
1.342592839653520553e-01
1.341902828578351026e-01
1.341212406047559424e-01
1.340521983516769211e-01
1.339831560985978443e-01
1.339141138455187674e-01
1.338450715924396905e-01
1.337760293393606137e-01
1.337069870862815923e-01
1.336379448332024600e-01
1.335689437256854240e-01
1.334999014726063193e-01
1.334308592195272702e-01
1.333618169664481934e-01
1.332927747133690888e-01
1.332237324602900119e-01
1.331546902072109351e-01
1.330856479541319692e-01
1.330166057010528924e-01
1.329476045935358008e-01
1.328785623404567517e-01
1.328095200873776749e-01
1.327404778342985425e-01
1.326714355812194657e-01
1.326023933281404443e-01
1.325333510750613675e-01
1.324643088219823461e-01
1.323952665689031860e-01
1.323262654613861500e-01
1.322572232083070731e-01
1.321881809552279963e-01
1.321191387021489472e-01
1.320500964490698426e-01
1.319810541959907657e-01
1.319120119429116889e-01
1.318429696898326675e-01
1.317739274367535907e-01
1.317049263292365824e-01
1.316358840761574778e-01
1.315668418230783454e-01
1.314977995699993241e-01
1.314287573169202195e-01
1.313597150638411704e-01
1.312906728107620657e-01
1.312216305576829611e-01
1.311525883046039120e-01
1.310835871970869315e-01
1.310145449440078269e-01
1.309455026909287501e-01
1.308764604378496732e-01
1.308074181847705963e-01
1.307383759316915195e-01
1.306693336786124426e-01
1.306002914255333935e-01
1.305312491724542889e-01
1.304622480649372529e-01
1.303932058118581483e-01
1.303241635587790992e-01
1.302551213057000223e-01
1.301860790526209732e-01
1.301170367995418964e-01
1.300479945464628195e-01
1.299789522933836872e-01
1.299099100403046658e-01
1.298409089327876020e-01
1.297718666797085807e-01
1.297028244266294761e-01
1.296337821735504270e-01
1.295647399204713501e-01
1.294956976673922733e-01
1.294266554143132519e-01
1.293576131612341473e-01
1.292885709081550427e-01
1.292195698006380344e-01
1.291505275475588466e-01
1.290814852944798807e-01
1.290124430414008039e-01
1.289434007883217270e-01
1.288743585352425947e-01
1.288053162821635456e-01
1.287362740290845242e-01
1.286672317760053919e-01
1.285982306684883558e-01
1.285291884154092512e-01
1.284601461623302021e-01
1.283911039092511253e-01
1.283220616561720762e-01
1.282530194030930271e-01
1.281839771500138947e-01
1.281149348969348734e-01
1.280458926438557410e-01
1.279768915363387327e-01
1.279078492832596281e-01
1.278388070301804957e-01
1.277697647771014744e-01
1.277007225240223698e-01
1.276316802709433762e-01
1.275626380178642993e-01
1.274935957647851947e-01
1.274245535117061179e-01
1.273555524041890541e-01
1.272865101511100050e-01
1.272174678980309004e-01
1.271484256449518235e-01
1.270793833918727467e-01
1.270103411387937808e-01
1.269412988857146485e-01
1.268722566326355439e-01
1.268032143795565225e-01
1.267342132720394865e-01
1.266651710189604096e-01
1.265961287658813328e-01
1.265270865128022559e-01
1.264580442597231791e-01
1.263890020066441022e-01
1.263199597535649976e-01
1.262509175004860040e-01
1.261818752474068717e-01
1.261128741398898079e-01
1.260438318868107310e-01
1.259747896337316819e-01
1.259057473806526328e-01
1.258367051275735005e-01
1.257676628744944236e-01
1.256986206214154023e-01
1.256295783683362699e-01
1.255605361152572486e-01
1.254915350077402680e-01
1.254224927546611079e-01
1.253534505015820311e-01
1.252844082485029542e-01
1.252153659954238774e-01
1.251463237423448560e-01
1.250772814892657514e-01
1.250082392361866468e-01
1.249391969831075977e-01
1.248701958755906172e-01
1.248011536225114571e-01
1.247321113694323524e-01
1.246630691163533589e-01
1.245940268632742265e-01
1.245249846101951496e-01
1.244559423571161283e-01
1.243869001040370376e-01
1.243178578509579607e-01
1.242488567434409247e-01
1.241798144903618895e-01
1.241107722372827987e-01
1.240417299842036802e-01
1.239726877311245756e-01
1.239036454780455265e-01
1.238346032249664774e-01
1.237655609718873589e-01
1.236965187188082960e-01
1.236275176112913432e-01
1.235584753582122386e-01
1.234894331051331479e-01
1.234203908520540988e-01
1.233513485989749803e-01
1.232823063458959312e-01
1.232132640928167988e-01
1.231442218397378052e-01
1.230751795866586729e-01
1.230061784791415674e-01
1.229371362260626016e-01
1.228680939729834970e-01
1.227990517199044063e-01
1.227300094668253988e-01
1.226609672137463913e-01
1.225919249606672173e-01
1.225228827075881544e-01
1.224538404545090498e-01
1.223848393469920137e-01
1.223157970939129369e-01
1.222467548408338600e-01
1.221777125877547554e-01
1.221086703346757063e-01
1.220396280815966850e-01
1.219705858285175804e-01
1.219015435754384341e-01
1.218325013223594544e-01
1.217635002148423490e-01
1.216944579617633138e-01
1.216254157086842091e-01
1.215563734556051739e-01
1.214873312025261248e-01
1.214182889494470202e-01
1.213492466963679711e-01
1.212802044432889081e-01
1.212111621902097897e-01
1.211421610826927675e-01
1.210731188296136907e-01
1.210040765765345028e-01
1.209350343234554814e-01
1.208659920703764601e-01
1.207969498172973832e-01
1.207279075642183480e-01
1.206588653111392018e-01
1.205898230580601527e-01
1.205208219505431444e-01
1.204517796974640675e-01
1.203827374443849491e-01
1.203136951913059000e-01
1.202446529382268231e-01
1.201756106851477046e-01
1.201065684320686694e-01
1.200375261789896203e-01
1.199684839259105434e-01
1.198994828183935074e-01
1.198304405653143889e-01
1.197613983122353537e-01
1.196923560591562491e-01
1.196233138060771445e-01
1.195542715529980815e-01
1.194852292999190463e-01
1.194161870468399556e-01
1.193471447937609065e-01
1.192781025406818018e-01
1.192091014331648213e-01
1.191400591800857445e-01
1.190710169270066676e-01
1.190019746739275769e-01
1.189329324208485139e-01
1.188638901677694093e-01
1.187948479146902631e-01
1.187258056616112972e-01
1.186567634085321926e-01
1.185877623010151150e-01
1.185187200479360381e-01
1.184496777948569890e-01
1.183806355417779121e-01
1.183115932886988630e-01
1.182425510356197723e-01
1.181735087825407371e-01
1.181044665294616602e-01
1.180354242763825556e-01
1.179664231688655196e-01
1.178973809157864566e-01
1.178283386627073381e-01
1.177592964096282752e-01
1.176902541565492261e-01
1.176212119034701215e-01
1.175521696503910862e-01
1.174831273973119677e-01
1.174140851442329186e-01
1.173450840367159104e-01
1.172760417836367780e-01
1.172069995305577567e-01
1.171379572774786659e-01
1.170689150243995613e-01
1.169998727713204706e-01
1.169308305182414354e-01
1.168617882651623585e-01
1.167927460120832955e-01
1.167237449045662456e-01
1.166547026514871827e-01
1.165856603984081752e-01
1.165166181453290289e-01
1.164475758922499798e-01
1.163785336391708752e-01
1.163094913860918261e-01
1.162404491330126938e-01
1.161714068799337002e-01
1.161024057724165948e-01
1.160333635193375457e-01
1.159643212662584827e-01
1.158952790131793920e-01
1.158262367601002873e-01
1.157571945070213076e-01
1.156881522539421336e-01
1.156191100008630984e-01
1.155500677477840216e-01
1.154810666402669300e-01
1.154120243871878809e-01
1.153429821341088179e-01
1.152739398810297550e-01
1.152048976279506642e-01
1.151358553748716429e-01
1.150668131217925244e-01
1.149977708687134614e-01
1.149287286156343291e-01
1.148597275081173069e-01
1.147906852550383133e-01
1.147216430019591671e-01
1.146526007488800625e-01
1.145835584958010411e-01
1.145145162427219365e-01
1.144454739896428874e-01
1.143764317365638106e-01
1.143073894834847892e-01
1.142383883759676699e-01
1.141693461228886486e-01
1.141003038698095301e-01
1.140312616167305226e-01
1.139622193636514458e-01
1.138931771105723134e-01
1.138241348574932504e-01
1.137550926044142291e-01
1.136860503513350967e-01
1.136170492438180746e-01
1.135480069907389700e-01
1.134789647376599209e-01
1.134099224845808579e-01
1.133408802315017949e-01
1.132718379784227458e-01
1.132027957253435579e-01
1.131337534722645366e-01
1.130647112191855153e-01
1.129957101116684237e-01
1.129266678585893746e-01
1.128576256055102839e-01
1.127885833524311932e-01
1.127195410993521302e-01
1.126504988462730394e-01
1.125814565931940736e-01
1.125124143401148996e-01
1.124433720870358366e-01
1.123743709795187729e-01
1.123053287264397515e-01
1.122362864733606608e-01
1.121672442202816256e-01
1.120982019672025487e-01
1.120291597141234441e-01
1.119601174610443811e-01
1.118910752079653043e-01
1.118220329548862135e-01
1.117530318473691636e-01
1.116839895942901562e-01
1.116149473412109960e-01
1.115459050881319469e-01
1.114768628350528146e-01
1.114040844260966445e-01
1.113214791226630335e-01
1.112388738192294502e-01
1.111562685157959085e-01
1.110737124407910059e-01
1.109911071373574920e-01
1.109085018339239226e-01
1.108258965304903115e-01
1.107432912270567282e-01
1.106606859236231172e-01
1.105780806201895339e-01
1.104954753167559922e-01
1.104128700133224367e-01
1.103303139383175757e-01
1.102477086348839508e-01
1.101651033314503536e-01
1.100824980280167842e-01
1.099998927245831593e-01
1.099172874211496592e-01
1.098346821177159510e-01
1.097520768142824232e-01
1.096694715108488954e-01
1.095869154358440761e-01
1.095043101324104234e-01
1.094217048289768401e-01
1.093390995255432291e-01
1.092564942221097291e-01
1.091738889186761458e-01
1.090912836152424237e-01
1.090086783118089098e-01
1.089260730083753403e-01
1.088435169333705071e-01
1.087609116299368961e-01
1.086783063265032989e-01
1.085957010230697295e-01
1.085130957196361878e-01
1.084304904162025074e-01
1.083478851127690351e-01
1.082652798093353408e-01
1.081826745059017991e-01
1.081001184308969798e-01
1.080175131274633826e-01
1.079349078240298132e-01
1.078523025205961466e-01
1.077696972171625356e-01
1.076870919137289939e-01
1.076044866102953690e-01
1.075218813068618273e-01
1.074392760034282301e-01
1.073567199284234108e-01
1.072741146249898136e-01
1.071915093215562442e-01
1.071089040181227026e-01
1.070262987146890638e-01
1.069436934112555082e-01
1.068610881078219388e-01
1.067784828043882583e-01
1.066958775009546889e-01
1.066133214259498696e-01
1.065307161225163002e-01
1.064481108190827030e-01
1.063655055156490919e-01
1.062829002122155364e-01
1.062002949087819254e-01
1.061176896053483421e-01
1.060350843019147171e-01
1.059524789984812032e-01
1.058699229234763700e-01
1.057873176200427590e-01
1.057047123166091618e-01
1.056221070131755368e-01
1.055395017097419674e-01
1.054568964063084396e-01
1.053742911028747176e-01
1.052916857994412314e-01
1.052090804960075510e-01
1.051265244210027872e-01
1.050439191175692732e-01
1.049613138141355650e-01
1.048787085107020234e-01
1.047961032072684401e-01
1.047134979038348568e-01
1.046308926004012457e-01
1.045482872969677457e-01
1.044656819935340930e-01
1.043831259185293014e-01
1.043005206150957043e-01
1.042179153116621348e-01
1.041353100082284960e-01
1.040527047047948989e-01
1.039700994013612878e-01
1.038874940979276906e-01
1.038048887944941212e-01
1.037222834910606073e-01
1.036397274160557602e-01
1.035571221126221075e-01
1.034745168091885797e-01
1.033919115057550520e-01
1.033093062023213993e-01
1.032267008988877188e-01
1.031440955954542466e-01
1.030614902920206355e-01
1.029788849885869828e-01
1.028962796851534134e-01
1.028137236101485663e-01
1.027311183067150246e-01
1.026485130032814275e-01
1.025659076998478580e-01
1.024833023964141915e-01
1.024006970929806914e-01
1.023180917895470110e-01
1.022354864861134416e-01
1.021528811826799138e-01
1.020703251076750390e-01
1.019877198042415112e-01
1.019051145008079973e-01
1.018225091973743307e-01
1.017399038939407196e-01
1.016572985905071502e-01
1.015746932870734975e-01
1.014920879836399836e-01
1.014094826802063032e-01
1.013269266052015394e-01
1.012443213017679422e-01
1.011617159983343728e-01
1.010791106949007340e-01
1.009965053914671923e-01
1.009139000880336368e-01
1.008312947846000396e-01
1.007486894811665257e-01
1.006660841777328452e-01
1.005835281027280814e-01
1.005009227992944565e-01
1.004183174958608316e-01
1.003357121924272205e-01
1.002531068889936650e-01
1.001705015855600261e-01
1.000878962821264706e-01
1.000052909786928734e-01
9.992268567525933176e-02
9.984012960025448469e-02
9.975752429682088751e-02
9.967491899338735972e-02
9.959231368995369316e-02
9.950970838652013761e-02
9.942710308308647105e-02
9.934449777965297101e-02
9.926189247621934608e-02
9.917928717278574891e-02
9.909673109778091571e-02
9.901412579434729078e-02
9.893152049091372136e-02
9.884891518748017969e-02
9.876630988404658251e-02
9.868370458061298534e-02
9.860109927717944367e-02
9.851849397374584649e-02
9.843588867031224932e-02
9.835333259530741612e-02
9.827072729187377731e-02
9.818812198844029115e-02
9.810551668500668010e-02
9.802291138157304129e-02
9.794030607813938860e-02
9.785770077470594408e-02
9.777509547127227751e-02
9.769249016783868034e-02
9.760993409283390265e-02
9.752732878940020833e-02
9.744472348596672218e-02
9.736211818253308337e-02
9.727951287909947231e-02
9.719690757566595840e-02
9.711430227223230571e-02
9.703169696879877792e-02
9.694909166536512524e-02
9.686653559036031980e-02
9.678393028692675037e-02
9.670132498349315320e-02
9.661871968005951439e-02
9.653611437662590333e-02
9.645350907319237554e-02
9.637090376975875061e-02
9.628829846632525058e-02
9.620569316289163952e-02
9.612313708788676470e-02
9.604053178445320915e-02
9.595792648101957034e-02
9.587532117758604255e-02
9.579271587415238987e-02
9.571011057071879269e-02
9.562750526728530653e-02
9.554489996385170936e-02
9.546229466041807055e-02
9.537973858541326511e-02
9.529713328197964017e-02
9.521452797854604300e-02
9.513192267511245970e-02
9.504931737167887640e-02
9.496671206824527922e-02
9.488410676481165429e-02
9.480150146137811262e-02
9.471889615794458483e-02
9.463634008293966837e-02
9.455373477950618222e-02
9.447112947607258504e-02
9.438852417263894623e-02
9.430591886920539069e-02
9.422331356577179351e-02
9.414070826233816858e-02
9.405810295890457140e-02
9.397549765547098810e-02
9.389294158046618266e-02
9.381033627703255773e-02
9.372773097359901606e-02
9.364512567016539113e-02
9.356252036673176620e-02
9.347991506329822453e-02
9.339730975986462735e-02
9.331470445643103018e-02
9.323209915299751627e-02
9.314954307799261368e-02
9.306693777455903038e-02
9.298433247112553035e-02
9.290172716769183603e-02
9.281912186425830824e-02
9.273651656082466943e-02
9.265391125739114164e-02
9.257130595395754447e-02
9.248870065052394729e-02
9.240614457551910021e-02
9.232353927208550304e-02
9.224093396865193362e-02
9.215832866521833644e-02
9.207572336178475314e-02
9.199311805835118372e-02
9.191051275491762818e-02
9.182790745148400324e-02
9.174530214805041994e-02
9.166274607304553124e-02
9.158014076961201733e-02
9.149753546617839239e-02
9.141493016274468419e-02
9.133232485931123967e-02
9.124971955587762862e-02
9.116711425244403144e-02
9.108450894901040651e-02
9.100190364557686484e-02
9.091934757057204552e-02
9.083674226713839284e-02
9.075413696370485117e-02
9.067153166027122624e-02
9.058892635683764294e-02
9.050632105340414291e-02
9.042371574997051797e-02
9.034111044653685141e-02
9.025850514310332362e-02
9.017594906809847655e-02
9.009334376466485161e-02
9.001073846123128219e-02
8.992813315779776828e-02
8.984552785436411559e-02
8.976292255093060168e-02
8.968031724749697675e-02
8.959771194406337957e-02
8.951510664062974076e-02
8.943255056562496308e-02
8.934994526219136590e-02
8.926733995875778260e-02
8.918473465532428257e-02
8.910212935189058825e-02
8.901952404845694944e-02
8.893691874502349104e-02
8.885431344158983835e-02
8.877170813815624117e-02
8.868915206315136635e-02
8.860654675971785244e-02
8.852394145628424138e-02
8.844133615285061645e-02
8.835873084941706090e-02
8.827612554598351924e-02
8.819352024254996369e-02
8.811091493911631101e-02
8.802830963568275546e-02
8.794575356067793614e-02
8.786314825724432509e-02
8.778054295381072791e-02
8.769793765037707522e-02
8.761533234694349193e-02
8.753272704350995026e-02
8.745012174007635308e-02
8.736751643664275591e-02
8.728491113320921424e-02
8.720235505820433941e-02
8.711974975477078387e-02
8.703714445133718669e-02
8.695453914790358951e-02
8.687193384447002009e-02
8.678932854103643679e-02
8.670672323760275635e-02
8.662411793416924244e-02
8.654151263073567302e-02
8.645895655573082594e-02
8.637635125229720101e-02
8.629374594886365935e-02
8.621114064543008992e-02
8.612853534199643724e-02
8.604593003856278455e-02
8.596332473512932615e-02
8.588071943169568734e-02
8.579811412826211792e-02
8.571555805325728472e-02
8.563295274982371530e-02
8.555034744639003486e-02
8.546774214295652095e-02
8.538513683952292377e-02
8.530253153608928496e-02
8.521992623265574329e-02
8.513732092922210448e-02
8.505471562578852118e-02
8.497211032235496564e-02
8.488955424735011857e-02
8.480694894391660466e-02
8.472434364048295197e-02
8.464173833704938255e-02
8.455913303361584088e-02
8.447652773018227146e-02
8.439392242674866040e-02
8.431131712331502159e-02
8.422871181988147993e-02
8.414615574487664673e-02
8.406355044144298017e-02
8.398094513800943850e-02
8.389833983457584132e-02
8.381573453114224415e-02
8.373312922770873024e-02
8.365052392427507755e-02
8.356791862084148037e-02
8.348531331740782768e-02
8.340275724240313326e-02
8.332015193896949445e-02
8.323754663553591115e-02
8.315494133210232786e-02
8.307233602866873068e-02
8.298973072523518901e-02
8.290712542180156408e-02
8.282452011836796690e-02
8.274191481493439748e-02
8.265935873992952265e-02
8.257675343649596711e-02
8.249414813306230054e-02
8.241154282962878663e-02
8.232893752619516170e-02
8.224633222276159228e-02
8.216372691932802286e-02
8.208112161589442568e-02
8.199851631246088401e-02
8.191596023745600919e-02
8.183335493402238425e-02
8.175074963058878708e-02
8.166814432715530092e-02
8.158553902372171762e-02
8.150293372028810657e-02
8.142032841685442612e-02
8.133772311342088446e-02
8.125511780998725953e-02
8.117256173498248184e-02
8.108995643154884303e-02
8.100735112811524585e-02
8.092474582468167643e-02
8.084214052124819028e-02
8.075953521781452371e-02
8.067692991438091266e-02
8.059432461094735711e-02
8.051171930751380157e-02
8.042916323250887123e-02
8.034655792907541283e-02
8.026395262564167687e-02
8.018134732220816296e-02
8.009874201877453803e-02
8.001613671534099637e-02
7.993353141190738531e-02
7.985092610847376038e-02
7.976832080504026035e-02
7.968576473003539939e-02
7.960315942660181610e-02
7.952055412316819116e-02
7.943794881973464950e-02
7.935534351630105232e-02
7.927273821286742739e-02
7.919013290943394123e-02
7.910752760600027467e-02
7.902492230256670525e-02
7.894236622756181654e-02
7.885976092412830263e-02
7.877715562069473321e-02
7.869455031726112215e-02
7.861194501382751110e-02
7.852933971039390004e-02
7.844673440696042777e-02
7.836412910352676120e-02
7.828152380009317790e-02
7.819896772508830307e-02
7.811636242165473365e-02
7.803375711822115035e-02
7.795115181478753930e-02
7.786854651135405314e-02
7.778594120792034494e-02
7.770333590448677552e-02
7.762073060105317834e-02
7.753812529761952566e-02
7.745556922261477573e-02
7.737296391918127569e-02
7.729035861574762301e-02
7.720775331231398420e-02
7.712514800888041477e-02
7.704254270544687311e-02
7.695993740201323430e-02
7.687733209857967875e-02
7.679472679514609545e-02
7.671217072014130389e-02
7.662956541670762345e-02
7.654696011327405403e-02
7.646435480984049848e-02
7.638174950640683192e-02
7.629914420297331801e-02
7.621653889953974859e-02
7.613393359610615141e-02
7.605132829267249872e-02
7.596877221766769328e-02
7.588616691423410998e-02
7.580356161080056832e-02
7.572095630736694338e-02
7.563835100393340172e-02
7.555574570049981842e-02
7.547314039706626287e-02
7.539053509363266570e-02
7.530792979019901301e-02
7.522537371519416594e-02
7.514276841176049937e-02
7.506016310832705485e-02
7.497755780489342992e-02
7.489495250145979111e-02
7.481234719802619393e-02
7.472974189459268002e-02
7.464713659115904121e-02
7.456453128772547179e-02
7.448197521272065247e-02
7.439936990928712468e-02
7.431676460585345811e-02
7.423415930241988869e-02
7.415155399898636090e-02
7.406894869555269434e-02
7.398634339211913880e-02
7.390373808868554162e-02
7.382113278525195832e-02
7.373857671024705573e-02
7.365597140681347244e-02
7.357336610337994465e-02
7.349076079994636135e-02
7.340815549651275029e-02
7.332555019307918087e-02
7.324294488964556982e-02
7.316033958621195876e-02
7.307773428277837546e-02
7.299517820777361166e-02
7.291257290433987570e-02
7.282996760090637567e-02
7.274736229747280625e-02
7.266475699403920907e-02
7.258215169060562577e-02
7.249954638717207023e-02
7.241694108373844530e-02
7.233433578030490363e-02
7.225177970529995941e-02
7.216917440186651489e-02
7.208656909843280669e-02
7.200396379499929278e-02
7.192135849156572336e-02
7.183875318813209843e-02
7.175614788469852900e-02
7.167354258126498734e-02
7.159093727783133465e-02
7.150838120282644594e-02
7.142577589939290428e-02
7.134317059595932098e-02
7.126056529252575156e-02
7.117795998909209887e-02
7.109535468565864047e-02
7.101274938222498778e-02
7.093014407879139060e-02
7.084753877535790445e-02
7.076498270035294635e-02
7.068237739691937693e-02
7.059977209348573812e-02
7.051716679005218258e-02
7.043456148661861316e-02
7.035195618318501598e-02
7.026935087975144656e-02
7.018674557631782163e-02
7.010414027288426608e-02
7.002158419787940513e-02
6.993897889444578020e-02
6.985637359101221078e-02
6.977376828757866911e-02
6.969116298414515520e-02
6.960855768071150251e-02
6.952595237727776656e-02
6.944334707384433591e-02
6.936074177041069710e-02
6.927818569540590554e-02
6.919558039197226673e-02
6.911297508853865568e-02
6.903036978510519728e-02
6.894776448167157235e-02
6.886515917823790578e-02
6.878255387480432248e-02
6.869994857137082245e-02
6.861734326793722527e-02
6.853478719293241983e-02
6.845218188949875326e-02
6.836957658606523935e-02
6.828697128263158667e-02
6.820436597919796173e-02
6.812176067576444782e-02
6.803915537233085065e-02
6.795655006889722571e-02
6.787394476546368405e-02
6.779138869045880922e-02
6.770878338702510102e-02
6.762617808359161486e-02
6.754357278015807320e-02
6.746096747672447602e-02
6.737836217329085109e-02
6.729575686985728167e-02
6.721315156642365674e-02
6.713054626299012895e-02
6.704794095955654565e-02
6.696538488455164306e-02
6.688277958111812915e-02
6.680017427768447646e-02
6.671756897425093480e-02
6.663496367081739313e-02
6.655235836738375432e-02
6.646975306395019878e-02
6.638714776051657385e-02
6.630454245708297667e-02
6.622198638207815735e-02
6.613938107864453242e-02
6.605677577521101851e-02
6.597417047177739358e-02
6.589156516834385191e-02
6.580895986491021310e-02
6.572635456147657429e-02
6.564374925804303262e-02
6.556114395460951871e-02
6.547858787960461613e-02
6.539598257617096344e-02
6.531337727273744953e-02
6.523077196930382460e-02
6.514816666587025518e-02
6.506556136243660249e-02
6.498295605900306082e-02
6.490035075556946365e-02
6.481774545213594974e-02
6.473518937713101939e-02
6.465258407369750548e-02
6.456997877026388055e-02
6.448737346683033889e-02
6.440476816339674171e-02
6.432216285996317229e-02
6.423955755652960287e-02
6.415695225309606120e-02
6.407434694966235300e-02
6.399179087465756144e-02
6.390918557122388100e-02
6.382658026779036708e-02
6.374397496435674215e-02
6.366136966092322824e-02
6.357876435748960331e-02
6.349615905405600613e-02
6.341355375062235344e-02
6.333094844718886729e-02
6.324839237218402022e-02
6.316578706875036753e-02
6.308318176531690913e-02
6.300057646188325644e-02
6.291797115844971477e-02
6.283536585501608984e-02
6.275276055158249267e-02
6.267015524814889549e-02
6.258754994471527056e-02
6.250499386971042348e-02
6.242238856627690957e-02
6.233978326284325688e-02
6.225717795940965971e-02
6.217457265597603477e-02
6.209196735254252086e-02
6.200936204910897920e-02
6.192675674567535427e-02
6.184415144224181260e-02
6.176159536723696553e-02
6.167899006380342386e-02
6.159638476036977117e-02
6.151377945693611848e-02
6.143117415350254906e-02
6.134856885006897964e-02
6.126596354663538246e-02
6.118335824320181304e-02
6.110075293976824362e-02
6.101819686476339655e-02
6.093559156132982713e-02
6.085298625789625770e-02
6.077038095446254951e-02
6.068777565102906335e-02
6.060517034759549393e-02
6.052256504416181349e-02
6.043995974072832733e-02
6.035735443729473015e-02
6.027479836228982757e-02
6.017988812665009402e-02
6.008337374495825722e-02
5.998685936326653145e-02
5.989034498157475017e-02
5.979383059988291338e-02
5.969731621819118761e-02
5.960080183649935082e-02
5.950428745480770831e-02
5.940783059062587634e-02
5.931131620893409506e-02
5.921480182724228603e-02
5.911828744555056026e-02
5.902177306385891775e-02
5.892525868216699769e-02
5.882874430047524417e-02
5.873222991878354615e-02
5.863571553709170936e-02
5.853925867290984963e-02
5.844274429121812386e-02
5.834622990952642585e-02
5.824971552783458906e-02
5.815320114614283553e-02
5.805668676445108201e-02
5.796017238275930072e-02
5.786365800106749169e-02
5.776714361937573816e-02
5.767068675519396170e-02
5.757417237350215267e-02
5.747765799181039914e-02
5.738114361011859010e-02
5.728462922842686433e-02
5.718811484673508305e-02
5.709160046504335728e-02
5.699508608335149273e-02
5.689857170165973921e-02
5.680211483747801826e-02
5.670560045578615371e-02
5.660908607409442794e-02
5.651257169240264666e-02
5.641605731071089314e-02
5.631954292901916737e-02
5.622302854732730282e-02
5.612651416563560480e-02
5.602999978394382352e-02
5.593354291976193604e-02
5.583702853807021027e-02
5.574051415637845674e-02
5.564399977468670322e-02
5.554748539299497745e-02
5.545097101130316841e-02
5.535445662961138713e-02
5.525794224791966136e-02
5.516142786622782457e-02
5.506497100204610362e-02
5.496845662035423907e-02
5.487194223866256881e-02
5.477542785697075978e-02
5.467891347527906176e-02
5.458239909358719721e-02
5.448588471189541593e-02
5.438937033020369016e-02
5.429285594851185337e-02
5.419639908433004916e-02
5.409988470263829563e-02
5.400337032094651435e-02
5.390685593925476082e-02
5.381034155756292403e-02
5.371382717587130928e-02
5.361731279417947249e-02
5.352079841248769121e-02
5.342428403079590993e-02
5.332782716661402245e-02
5.323131278492237994e-02
5.313479840323062642e-02
5.303828402153876187e-02
5.294176963984703610e-02
5.284525525815519931e-02
5.274874087646352905e-02
5.265222649477169226e-02
5.255571211308004975e-02
5.245925524889813452e-02
5.236274086720638099e-02
5.226622648551465522e-02
5.216971210382287394e-02
5.207319772213103715e-02
5.197668334043922811e-02
5.188016895874753009e-02
5.178365457705577657e-02
5.168714019536405080e-02
5.159068333118210781e-02
5.149416894949043755e-02
5.139765456779862851e-02
5.130114018610693050e-02
5.120462580441503819e-02
5.110811142272334018e-02
5.101159704103164216e-02
5.091508265933977762e-02
5.081856827764805185e-02
5.072211141346616436e-02
5.062559703177443859e-02
5.052908265008265731e-02
5.043256826839093154e-02
5.033605388669915026e-02
5.023953950500739674e-02
5.014302512331564321e-02
5.004651074162391744e-02
4.994999635993196963e-02
4.985353949575019317e-02
4.975702511405849515e-02
4.966051073236671387e-02
4.956399635067490483e-02
4.946748196898317906e-02
4.937096758729145329e-02
4.927445320559964426e-02
4.917793882390786298e-02
4.908142444221613721e-02
4.898496757803430524e-02
4.888845319634244069e-02
4.879193881465071492e-02
4.869542443295890588e-02
4.859891005126720787e-02
4.850239566957542658e-02
4.840588128788364530e-02
4.830936690619189178e-02
4.821285252450019376e-02
4.811633814280835697e-02
4.801988127862649725e-02
4.792336689693477148e-02
4.782685251524299019e-02
4.773033813355129218e-02
4.763382375185945539e-02
4.753730937016770186e-02
4.744079498847603160e-02
4.734428060678411154e-02
4.724776622509238577e-02
4.715130936091058156e-02
4.705479497921882803e-02
4.695828059752701900e-02
4.686176621583520996e-02
4.676525183414348419e-02
4.666873745245170291e-02
4.657222307076006040e-02
4.647570868906819586e-02
4.637919430737638682e-02
4.628273744319458260e-02
4.618622306150282908e-02
4.608970867981107555e-02
4.599319429811934978e-02
4.589667991642756850e-02
4.580016553473570395e-02
4.570365115304400594e-02
4.560713677135222466e-02
4.551062238966038787e-02
4.541416552547855590e-02
4.531765114378685788e-02
4.522113676209507660e-02
4.512462238040332307e-02
4.502810799871165282e-02
4.493159361701981602e-02
4.483507923532797923e-02
4.473856485363625346e-02
4.464205047194461096e-02
4.454559360776272348e-02
4.444907922607088668e-02
4.435256484437907765e-02
4.425605046268737963e-02
4.415953608099559835e-02
4.406302169930381707e-02
4.396650731761209130e-02
4.386999293592036553e-02
4.377347855422852874e-02
4.367702169004678003e-02
4.358050730835499875e-02
4.348399292666316196e-02
4.338747854497146395e-02
4.329096416327965491e-02
4.319444978158781812e-02
4.309793539989603683e-02
4.300142101820436658e-02
4.290490663651258529e-02
4.280844977233069781e-02
4.271193539063894429e-02
4.261542100894716301e-02
4.251890662725538172e-02
4.242239224556365595e-02
4.232587786387187467e-02
4.222936348218014890e-02
4.213284910048828436e-02
4.203633471879658634e-02
4.193987785461478213e-02
4.184336347292297309e-02
4.174684909123133059e-02
4.165033470953952155e-02
4.155382032784774027e-02
4.145730594615587572e-02
4.136079156446417771e-02
4.126427718277245194e-02
4.116776280108064290e-02
4.107130593689881093e-02
4.097479155520700189e-02
4.087827717351522061e-02
4.078176279182349484e-02
4.068524841013168580e-02
4.058873402844004330e-02
4.049221964674820651e-02
4.039570526505639747e-02
4.029919088336472721e-02
4.020273401918292300e-02
4.010621963749105845e-02
4.000970525579922166e-02
3.991319087410755140e-02
3.981667649241574236e-02
3.972016211072396108e-02
3.962364772903226307e-02
3.952713334734048178e-02
3.943061896564864499e-02
3.933416210146689629e-02
3.923764771977505950e-02
3.914113333808333373e-02
3.904461895639160796e-02
3.894810457469979892e-02
3.885159019300804539e-02
3.875507581131615309e-02
3.865856142962456610e-02
3.856204704793275706e-02
3.846559018375095285e-02
3.836907580205914381e-02
3.827256142036733477e-02
3.817604703867566451e-02
3.807953265698385548e-02
3.798301827529210195e-02
3.788650389360023740e-02
3.778998951190853939e-02
3.769347513021673035e-02
3.759701826603500940e-02
3.750050388434325588e-02
3.740398950265144684e-02
3.730747512095961005e-02
3.721096073926793979e-02
3.711444635757610300e-02
3.701793197588443274e-02
3.692141759419259595e-02
3.682490321250078691e-02
3.672844634831903821e-02
3.663193196662725692e-02
3.653541758493547564e-02
3.643890320324366661e-02
3.634238882155191308e-02
3.624587443986013180e-02
3.614936005816832276e-02
3.605284567647668026e-02
3.595633129478487122e-02
3.585987443060301150e-02
3.576336004891117470e-02
3.566684566721947669e-02
3.557033128552777868e-02
3.547381690383591413e-02
3.537730252214404958e-02
3.528078814045237932e-02
3.518427375876065355e-02
3.508775937706890002e-02
3.499130251288701254e-02
3.489478813119525902e-02
3.479827374950361651e-02
3.470175936781175197e-02
3.460524498612002620e-02
3.450873060442821716e-02
3.441221622273646363e-02
3.431570184104462684e-02
3.421918745935287332e-02
3.412273059517106910e-02
3.402621621347928782e-02
3.392970183178761756e-02
3.383318745009583628e-02
3.373667306840399949e-02
3.364015868671224596e-02
3.354364430502046468e-02
3.344712992332862789e-02
3.335061554163695763e-02
3.325415867745512566e-02
3.315764429576345540e-02
3.306112991407161861e-02
3.296461553237983733e-02
3.286810115068805604e-02
3.277158676899630252e-02
3.267507238730454899e-02
3.257855800561271220e-02
3.248204362392090316e-02
3.238558675973918222e-02
3.228907237804740094e-02
3.219255799635561965e-02
3.209604361466386613e-02
3.199952923297205709e-02
3.190301485128035908e-02
3.180650046958860555e-02
3.170998608789682427e-02
3.161347170620501523e-02
3.151701484202321102e-02
3.142050046033145749e-02
3.132398607863967621e-02
3.122747169694800595e-02
3.113095731525614140e-02
3.103444293356436012e-02
3.093792855187257884e-02
3.084141417018085307e-02
3.074489978848898852e-02
3.064844292430723982e-02
3.055192854261545854e-02
3.045541416092370501e-02
3.035889977923192373e-02
3.026238539754017021e-02
3.016587101584841668e-02
3.006935663415666316e-02
2.997284225246482636e-02
2.987632787077310059e-02
2.977987100659129638e-02
2.968335662489951510e-02
2.958684224320773382e-02
2.949032786151595253e-02
2.939381347982417125e-02
2.929729909813238997e-02
2.920078471644066420e-02
2.910427033474896619e-02
2.900775595305712939e-02
2.891129908887535294e-02
2.881478470718346063e-02
2.871827032549170711e-02
2.862175594380000909e-02
2.852524156210828332e-02
2.842872718041644653e-02
2.833221279872483178e-02
2.823569841703288397e-02
2.813918403534115820e-02
2.804272717115935398e-02
2.794621278946757270e-02
2.784969840777573591e-02
2.775318402608403789e-02
2.765666964439228437e-02
2.756015526270050309e-02
2.746364088100872181e-02
2.736712649931699604e-02
2.727061211762521475e-02
2.717409773593343347e-02
2.707764087175168477e-02
2.698112649005990349e-02
2.688461210836814996e-02
2.678809772667625766e-02
2.669158334498455964e-02
2.659506896329266734e-02
2.649855458160099708e-02
2.640204019990921580e-02
2.630552581821746227e-02
2.620906895403563031e-02
2.611255457234390454e-02
2.601604019065215101e-02
2.591952580896034197e-02
2.582301142726861620e-02
2.572649704557677941e-02
2.562998266388505364e-02
2.553346828219343889e-02
2.543695390050154659e-02
2.534049703631965911e-02
2.524398265462785007e-02
2.514746827293623532e-02
2.505095389124428751e-02
2.495443950955264500e-02
2.485792512786083597e-02
2.476141074616905469e-02
2.466489636447727340e-02
2.456838198278554763e-02
2.447192511860368791e-02
2.437541073691196214e-02
2.427889635522023637e-02
2.418238197352834407e-02
2.408586759183672932e-02
2.398935321014478150e-02
2.389283882845316676e-02
2.379632444676130221e-02
2.369981006506954868e-02
2.360335320088774447e-02
2.350683881919601870e-02
2.341032443750418190e-02
2.331381005581240062e-02
2.321729567412061934e-02
2.312078129242892133e-02
2.302426691073714005e-02
2.292775252904541428e-02
2.283123814735366075e-02
2.273478128317185654e-02
2.263826690148007525e-02
2.254175251978829397e-02
2.244523813809651269e-02
2.234872375640462039e-02
2.225220937471292237e-02
2.215569499302122436e-02
2.205918061132938757e-02
2.196266622963771731e-02
2.186620936545580207e-02
2.176969498376404855e-02
2.167318060207223951e-02
2.157666622038056925e-02
2.148015183868873246e-02
2.138363745699695118e-02
2.128712307530516989e-02
2.119060869361344412e-02
2.109409431192174611e-02
2.099763744773974761e-02
2.090112306604813286e-02
2.080460868435629607e-02
2.070809430266451479e-02
2.061157992097278902e-02
2.051506553928095222e-02
2.041855115758917094e-02
2.032203677589755619e-02
2.022552239420571940e-02
2.012906553002385968e-02
2.003255114833218942e-02
1.993603676664035262e-02
1.983952238494859910e-02
1.974300800325690108e-02
1.964649362156495327e-02
1.954997923987328301e-02
1.945346485818155724e-02
1.935695047648977596e-02
1.926049361230786072e-02
1.916397923061621822e-02
1.906746484892440918e-02
1.897095046723254463e-02
1.887443608554087437e-02
1.877792170384900983e-02
1.868140732215728406e-02
1.858489294046555829e-02
1.848837855877383252e-02
1.839192169459197279e-02
1.829540731290013600e-02
1.819889293120852125e-02
1.810237854951662895e-02
1.800586416782481991e-02
1.790934978613312190e-02
1.781283540444134061e-02
1.771632102274955933e-02
1.761980664105783356e-02
1.752334977687597384e-02
1.742683539518416480e-02
1.733032101349246679e-02
1.723380663180062999e-02
1.713729225010901525e-02
1.704077786841715070e-02
1.694426348672545268e-02
1.684774910503356038e-02
1.675123472334183461e-02
1.665477785915997488e-02
1.655826347746819360e-02
1.646174909577652334e-02
1.636523471408479757e-02
1.626872033239301629e-02
1.617220595070117950e-02
1.607569156900934271e-02
1.597917718731758918e-02
1.588266280562589117e-02
1.578620594144408695e-02
1.568969155975225016e-02
1.559317717806052439e-02
1.549666279636879862e-02
1.540014841467701734e-02
1.530363403298523606e-02
1.520711965129345478e-02
1.511060526960167349e-02
1.501409088791005875e-02
1.491763402372814351e-02
1.482111964203630672e-02
1.472460526034452544e-02
1.462809087865285518e-02
1.453157649696101839e-02
1.443506211526929262e-02
1.433854773357756685e-02
1.424203335188578556e-02
1.414551897019397653e-02
1.404906210601211680e-02
1.395254772432036328e-02
1.385603334262858199e-02
1.375951896093691174e-02
1.366300457924501943e-02
1.356649019755340468e-02
1.346997581586151238e-02
1.337346143416962008e-02
1.327694705247794982e-02
1.318049018829620112e-02
1.308397580660441983e-02
1.298746142491266631e-02
1.289094704322085727e-02
1.279443266152904823e-02
1.269791827983723920e-02
1.260140389814556894e-02
1.250488951645375990e-02
1.240837513476203413e-02
1.231191827058017441e-02
1.221540388888847639e-02
1.211888950719663960e-02
1.202237512550480281e-02
1.192586074381321581e-02
1.182934636212132351e-02
1.173283198042956998e-02
1.163631759873773319e-02
1.153980321704600742e-02
1.144334635286425872e-02
1.134683197117247744e-02
1.125031758948075167e-02
1.115380320778891488e-02
1.105728882609718911e-02
1.096077444440540782e-02
1.086426006271368205e-02
1.076774568102184526e-02
1.067123129933017500e-02
1.057477443514837079e-02
1.047826005345642297e-02
1.038174567176480823e-02
1.028523129007297143e-02
1.018871690838119015e-02
1.009220252668940887e-02
9.995688144997655344e-03
9.899173763305957330e-03
9.802659381614203804e-03
9.706202517432316323e-03
9.609688135740590553e-03
9.513173754048753761e-03
9.416659372357055746e-03
9.320144990665302220e-03
9.223630608973437672e-03
9.127116227281711902e-03
9.030601845589902865e-03
8.934087463898177095e-03
8.837630599716317370e-03
8.741116218024619355e-03
8.644601836332782563e-03
8.548087454641029037e-03
8.451573072949136733e-03
8.355058691257521986e-03
8.258544309565740704e-03
8.162029927873959423e-03
8.065515546182233653e-03
7.969058682000484950e-03
7.872544300308620402e-03
7.776029918616811365e-03
7.679515536925002328e-03
7.583001155233304313e-03
7.486486773541578543e-03
7.389972391849797262e-03
7.293458010158071492e-03
7.196943628466123677e-03
7.100486764284374974e-03
7.003972382592649204e-03
6.907458000900923434e-03
6.810943619209086641e-03
6.714429237517305360e-03
6.617914855825607345e-03
6.521400474133826064e-03
6.424886092442072538e-03
6.328371710750235746e-03
6.231857329058454464e-03
6.135400464876678006e-03
6.038886083184952236e-03
5.942371701493115443e-03
5.845857319801334162e-03
5.749342938109608392e-03
5.652828556417854866e-03
5.556314174726018074e-03
5.459799793034347815e-03
5.363285411342566533e-03
5.266828547160734564e-03
5.170314165469036549e-03
5.073799783777144246e-03
4.977285402085473986e-03
4.880771020393637194e-03
4.784256638701855913e-03
4.687742257010074631e-03
4.591227875318265594e-03
4.494713493626623091e-03
4.398256629444818877e-03
4.301742247753037596e-03
4.205227866061145292e-03
4.108713484369419522e-03
4.012199102677693752e-03
3.915684720986023493e-03
3.819170339294075678e-03
3.722655957602460930e-03
3.626141575910568626e-03
3.529684711728764412e-03
3.433170330037038642e-03
3.336655948345201850e-03
3.240141566653448324e-03
3.143627184961694798e-03
3.047112803269913517e-03
2.950598421578187747e-03
2.854084039886406465e-03
2.757569658194514162e-03
2.661112794012820970e-03
2.564598412321150711e-03
2.468084030629313919e-03
2.371569648937477126e-03
2.275055267245751356e-03
2.178540885553970075e-03
2.082026503862244304e-03
1.985512122170407512e-03
1.888997740478737253e-03
1.792540876296877528e-03
1.696026494605040735e-03
1.599512112913370476e-03
1.502997731221533684e-03
1.406483349529780158e-03
1.309968967837943365e-03
1.213454586146273106e-03
1.116940204454464070e-03
1.020425822762682788e-03
9.239689585809340855e-04
8.274545768890972930e-04
7.309401951973160116e-04
6.344258135055624859e-04
5.379114318137812045e-04
4.413970501220276788e-04
3.448826684303574197e-04
2.483682867384651161e-04
1.518539050467948570e-04
5.539704086482410972e-05
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00


==> figs/lwr_numerical_flux/greenshields_full/flux_cross_greenshield_unsupervised_1.00_x.csv <==
2.357411076528555249e-01
2.357448585778691985e-01
2.357486095028828721e-01
2.357523604273508155e-01
2.357561113529102192e-01
2.357598622784697062e-01
2.357636132018460784e-01
2.357673641274054543e-01
2.357711150529649413e-01
2.357748659785243728e-01
2.357786169040838320e-01
2.357823678274602319e-01
2.357861187508365486e-01
2.357898696785791226e-01
2.357936206019554670e-01
2.357973715296980133e-01
2.358011224530743855e-01
2.358048733764507299e-01
2.358086243041933039e-01
2.358123752275696761e-01
2.358161261553121946e-01
2.358198770743223371e-01
2.358236280020648556e-01
2.358273789298074297e-01
2.358311298488176000e-01
2.358348807765601463e-01
2.358386317043027203e-01
2.358423826320452665e-01
2.358461335510553813e-01
2.358498844787979554e-01
2.358536354065405294e-01
2.358573863255506442e-01
2.358611372532932460e-01
2.358648881810357922e-01
2.358686391000459071e-01
2.358723900277884533e-01
2.358761409555310551e-01
2.358798918745411699e-01
2.358836428022837439e-01
2.358873937300263179e-01
2.358911446577688364e-01
2.358948955855114105e-01
2.358986464957891216e-01
2.359023974235316956e-01
2.359061483512742696e-01
2.359098992790168159e-01
2.359136502067593621e-01
2.359174011345019362e-01
2.359211520447796473e-01
2.359249029725221936e-01
2.359286539002647398e-01
2.359324048280073138e-01
2.359361557557498879e-01
2.359399066834924619e-01
2.359436576112350081e-01
2.359474085215126915e-01
2.359511594492552933e-01
2.359549103769978395e-01
2.359586613047404413e-01
2.359624122324829598e-01
2.359661631602255338e-01
2.359699140705032172e-01
2.359736649982457912e-01
2.359774159259883652e-01
2.359811668537309115e-01
2.359849177814735133e-01
2.359886687092160318e-01
2.359924196369586058e-01
2.359961705472363169e-01
2.359999214749788909e-01
2.360036724027214372e-01
2.360074233304640112e-01
2.360111742582065297e-01
2.360149251859491315e-01
2.360186760962268149e-01
2.360224270239693889e-01
2.360261779517119352e-01
2.360299288794545092e-01
2.360336798071970832e-01
2.360374307349396572e-01
2.360411816626821757e-01
2.360449325904247497e-01
2.360486835181673237e-01
2.360524344459098423e-01
2.360561853387227182e-01
2.360599362664652645e-01
2.360636871942078663e-01
2.360674381219504125e-01
2.360711890496929866e-01
2.360749399774355328e-01
2.360786909051780791e-01
2.360824418329206809e-01
2.360861927606631994e-01
2.360899436884057734e-01
2.360936946161483196e-01
2.360974455438908937e-01
2.361011964367037419e-01
2.361049473644463159e-01
2.361086982921888899e-01
2.361124492199314362e-01
2.361162001476740102e-01
2.361199510754165565e-01
2.361237020031591027e-01
2.361274529309017045e-01
2.361312038586442508e-01
2.361349547863867970e-01
2.361387057141293710e-01
2.361424566418719451e-01
2.361462075696145191e-01
2.361499584624273673e-01
2.361537093901699136e-01
2.361574603179124598e-01
2.361612112456550339e-01
2.361649621733975801e-01
2.361687131011401541e-01
2.361724640288827282e-01
2.361762149566252744e-01
2.361799658843677929e-01
2.361837168121104225e-01
2.361874677398529687e-01
2.361912186675955150e-01
2.361949695953380612e-01
2.361987204881509372e-01
2.362024714158934835e-01
2.362062223436360575e-01
2.362099732713786038e-01
2.362137241991211778e-01
2.362174751268637518e-01
2.362212260546062981e-01
2.362249769823488443e-01
2.362287279100914461e-01
2.362324788378339924e-01
2.362362297655765386e-01
2.362399806933191126e-01
2.362437316210616589e-01
2.362474825138745071e-01
2.362512334416170812e-01
2.362549843693596552e-01
2.362587352971022014e-01
2.362624862248447477e-01
2.362662371525873217e-01
2.362699880803299235e-01
2.362737390080724420e-01
2.362774899358150160e-01
2.362812408635575900e-01
2.362849917913001363e-01
2.362887427190427103e-01
2.362924936467852843e-01
2.362962445395981048e-01
2.362999954673406788e-01
2.363037463950831973e-01
2.363074973228257991e-01
2.363112482505683731e-01
2.363149991783109471e-01
2.363187501060534934e-01
2.363225010337960397e-01
2.363262519615385859e-01
2.363300028543514619e-01
2.363337538170237062e-01
2.363375047098365545e-01
2.363412556725088542e-01
2.363450065653217025e-01
2.363487575279940023e-01
2.363525084208068228e-01
2.363562593834790948e-01
2.363600102762919430e-01
2.363637612389642151e-01
2.363675121317770633e-01
2.363712630245899393e-01
2.363750139872621836e-01
2.363787648800750318e-01
2.363825158427473316e-01
2.363862667355601799e-01
2.363900176982324242e-01
2.363937685910452724e-01
2.363975195537175722e-01
2.364012704465304204e-01
2.364050214092026925e-01
2.364087723020155407e-01
2.364125232646878128e-01
2.364162741575006610e-01
2.364200250503135092e-01
2.364237760129857813e-01
2.364275269057986295e-01
2.364312778684709015e-01
2.364350287612837775e-01
2.364387797239560496e-01
2.364425306167688701e-01
2.364462815794411699e-01
2.364500324722540459e-01
2.364537834349262624e-01
2.364575343277391384e-01
2.364612852205519866e-01
2.364650361832242309e-01
2.364687870760371069e-01
2.364725380387093789e-01
2.364762889315222272e-01
2.364800398941944992e-01
2.364837907870073475e-01
2.364875417496796195e-01
2.364912926424924677e-01
2.364950436051647675e-01
2.364987944979775880e-01
2.365025454606498601e-01
2.365062963534627360e-01
2.365100472462755288e-01
2.365137982089478563e-01
2.365175491017606768e-01
2.365213000644329766e-01
2.365250509572457971e-01
2.365288019199180969e-01
2.365325528127309451e-01
2.365363037754031894e-01
2.365400546682160654e-01
2.365438056308883374e-01
2.365475565237011857e-01
2.365513074863734577e-01
2.365550583791863060e-01
2.365588092719991542e-01
2.365625602346714540e-01
2.365663111274842745e-01
2.365700620901565465e-01
2.365738129829694225e-01
2.365775639456416668e-01
2.365813148384545150e-01
2.365850658011268148e-01
2.365888166939396631e-01
2.365925676566119074e-01
2.365963185494247834e-01
2.366000695120970554e-01
2.366038204049099036e-01
2.366075712977227519e-01
2.366113222603950239e-01
2.366150731532078999e-01
2.366188241158801719e-01
2.366225750086929924e-01
2.366263259713652922e-01
2.366300768641781405e-01
2.366338278268504403e-01
2.366375787196632330e-01
2.366413296823355050e-01
2.366450805751483533e-01
2.366488315378206253e-01
2.366525824306334735e-01
2.366563333234463495e-01
2.366600842861186216e-01
2.366638351789314421e-01
2.366675861416037696e-01
2.366713370344165623e-01
2.366750879970888621e-01
2.366788388899017104e-01
2.366825898525740102e-01
2.366863407453868307e-01
2.366900917080591027e-01
2.366938426008719509e-01
2.366975935635442230e-01
2.367013444563570990e-01
2.367050953491699194e-01
2.367088463118422192e-01
2.367125972046550397e-01
2.367163481673273395e-01
2.367200990601401878e-01
2.367238500228124598e-01
2.367276009156253080e-01
2.367313518782975801e-01
2.367351027711104283e-01
2.367388537337827004e-01
2.367426046265955486e-01
2.367463555892678206e-01
2.367501064820806966e-01
2.367538573748935449e-01
2.367576083375657892e-01
2.367613592303786096e-01
2.367651101930509094e-01
2.367688610858637577e-01
2.367726120485360575e-01
2.367763629413488502e-01
2.367801139040211500e-01
2.367838647968340260e-01
2.367876157595062980e-01
2.367913666523191463e-01
2.367951176149914183e-01
2.367988685078042665e-01
2.368026194006171148e-01
2.368063703632893868e-01
2.368101212561022351e-01
2.368138722187745349e-01
2.368176231115873276e-01
2.368213740742596274e-01
2.368251249670724756e-01
2.368288759297447754e-01
2.368326268225575681e-01
2.368363777852298957e-01
2.368401286780427162e-01
2.368438796407149882e-01
2.368476305335278642e-01
2.368513814263407125e-01
2.368551323890129845e-01
2.368588832818258050e-01
2.368626342444981048e-01
2.368663851373109253e-01
2.368701360999832251e-01
2.368738869927960455e-01
2.368776379554683453e-01
2.368813888482811936e-01
2.368851398109534656e-01
2.368888907037663138e-01
2.368926416664385859e-01
2.368963925592514619e-01
2.369001434520642824e-01
2.369038944147365822e-01
2.369076453075494304e-01
2.369113962702216747e-01
2.369151471630345229e-01
2.369188980558473712e-01
2.369226490883791225e-01
2.369263999811919430e-01
2.369301508740048190e-01
2.369339017668176672e-01
2.369376527993493353e-01
2.369414036921621558e-01
2.369451545849750040e-01
2.369489054777878800e-01
2.369526563706007005e-01
2.369564074031324519e-01
2.369601582959453001e-01
2.369639091887581206e-01
2.369676600815709688e-01
2.369714111141026647e-01
2.369751620069155407e-01
2.369789128997283889e-01
2.369826637925412371e-01
2.369864148250729052e-01
2.369901657178857812e-01
2.369939166106986295e-01
2.369976675035114777e-01
2.370014183963242982e-01
2.370051694288560495e-01
2.370089203216688423e-01
2.370126712144817183e-01
2.370164221072945665e-01
2.370201731398262901e-01
2.370239240326391661e-01
2.370276749254519311e-01
2.370314258182648348e-01
2.370351768507965307e-01
2.370389277436093511e-01
2.370426786364221994e-01
2.370464295292350476e-01
2.370501804220478959e-01
2.370539314545795917e-01
2.370576823473924677e-01
2.370614332402052882e-01
2.370651841330181364e-01
2.370689351655498600e-01
2.370726860583627360e-01
2.370764369511755565e-01
2.370801878439884047e-01
2.370839388765201283e-01
2.370876897693329488e-01
2.370914406621457970e-01
2.370951915549586175e-01
2.370989424477715213e-01
2.371026934803032171e-01
2.371064443731160654e-01
2.371101952659289136e-01
2.371139461587417341e-01
2.371176971912734577e-01
2.371214480840863059e-01
2.371251989768991542e-01
2.371289498697120024e-01
2.371327009022436982e-01
2.371364517950565465e-01
2.371402026878693947e-01
2.371439535806822707e-01
2.371477044734950912e-01
2.371514555060267870e-01
2.371552063988396353e-01
2.371589572916524835e-01
2.371627081844653040e-01
2.371664592169970276e-01
2.371702101098098758e-01
2.371739610026227518e-01
2.371777118954355723e-01
2.371814627882484205e-01
2.371852138207801441e-01
2.371889647135929646e-01
2.371927156064058129e-01
2.371964664992186611e-01
2.372002175317503847e-01
2.372039684245632607e-01
2.372077193173760812e-01
2.372114702101889294e-01
2.372152212427206530e-01
2.372189721355335013e-01
2.372227230283463217e-01
2.372264739211591977e-01
2.372302248139719627e-01
2.372339758465037418e-01
2.372377267393165623e-01
2.372414776321294383e-01
2.372452285249422310e-01
2.372489795574739546e-01
2.372527304502868306e-01
2.372564813430996511e-01
2.372602322359124993e-01
2.372639832684442229e-01
2.372677341612570712e-01
2.372714850540699472e-01
2.372752359468827676e-01
2.372789868396955881e-01
2.372827378722273117e-01
2.372864887650401600e-01
2.372902396578530082e-01
2.372939905506658564e-01
2.372977415831976078e-01
2.373014924760104283e-01
2.373052433688232488e-01
2.373089942616360970e-01
2.373127452941678206e-01
2.373164961869806411e-01
2.373202470797935171e-01
2.373239979726063376e-01
2.373277488654191858e-01
2.373314998979509094e-01
2.373352507907637299e-01
2.373390016835766059e-01
2.373427525763894264e-01
2.373465036089211500e-01
2.373502545017339704e-01
2.373540053945468464e-01
2.373577562873596669e-01
2.373615073198913905e-01
2.373652582127042387e-01
2.373690091055171147e-01
2.373727599983299352e-01
2.373765108911427835e-01
2.373802619236745071e-01
2.373840128164873275e-01
2.373877637093002035e-01
2.373915146021130240e-01
2.373952656346447476e-01
2.373990165274575959e-01
2.374027674202704441e-01
2.374065183130832923e-01
2.374102693456149882e-01
2.374140202384278364e-01
2.374177711312406569e-01
2.374215220240535329e-01
2.374252729168663534e-01
2.374290239493981047e-01
2.374327748422109252e-01
2.374365257350237735e-01
2.374402766278366217e-01
2.374440276603683175e-01
2.374477785531812213e-01
2.374515294459939863e-01
2.374552803388068623e-01
2.374590313713385858e-01
2.374627822641514618e-01
2.374665331569642823e-01
2.374702840497771306e-01
2.374740349425899788e-01
2.374777859751216469e-01
2.374815368679345506e-01
2.374852877607473711e-01
2.374890386535602471e-01
2.374927896860919430e-01
2.374965405789047634e-01
2.375002914717176394e-01
2.375040423645304877e-01
2.375077933970622113e-01
2.375115442898750040e-01
2.375152951826878800e-01
2.375190460755007005e-01
2.375227969683135765e-01
2.375265480008452723e-01
2.375302988936581206e-01
2.375340497864709410e-01
2.375378006792838170e-01
2.375415517118155129e-01
2.375453026046283611e-01
2.375490534974412093e-01
2.375528043902540576e-01
2.375565554227857812e-01
2.375603063155986294e-01
2.375640572084114777e-01
2.375678081012242981e-01
2.375715589940371741e-01
2.375753100265688700e-01
2.375790609193816905e-01
2.375828118121945665e-01
2.375865627050073869e-01
2.375903137375391105e-01
2.375940646303519865e-01
2.375978155231648348e-01
2.376015664159776553e-01
2.376053174485093511e-01
2.376090683413221993e-01
2.376128192341350476e-01
2.376165701269478958e-01
2.376203210197607441e-01
2.376240720522924676e-01
2.376278229451053159e-01
2.376315738379181364e-01
2.376353247307309846e-01
2.376390757632627082e-01
2.376428266560755287e-01
2.376465775488883769e-01
2.376503284417012252e-01
2.376540794742329488e-01
2.376578303670457970e-01
2.376615812598586452e-01
2.376653321526714935e-01
2.376690830454843417e-01
2.376728340780160376e-01
2.376765849708288858e-01
2.376803358636417340e-01
2.376840867564545823e-01
2.376878377889863059e-01
2.376915886817991264e-01
2.376953395746119746e-01
2.376990904674248228e-01
2.377028414999565187e-01
2.377065923927693669e-01
2.377103432855822707e-01
2.377140941783950634e-01
2.377178450712079116e-01
2.377215961037396352e-01
2.377253469965524557e-01
2.377290978893653040e-01
2.377328487821781799e-01
2.377365998147099035e-01
2.377403507075227240e-01
2.377441016003356000e-01
2.377478524931483927e-01
2.377516035256801163e-01
2.377553544184929646e-01
2.377591053113057851e-01
2.377628562041186611e-01
2.377666070969315093e-01
2.377703581294632051e-01
2.377741090222760811e-01
2.377778599150889016e-01
2.377816108079017221e-01
2.377853618404334735e-01
2.377891127332463217e-01
2.377928636260591699e-01
2.377966145188720182e-01
2.377969220328900457e-01
2.377962193311654593e-01
2.377955166294408174e-01
2.377948139277162032e-01
2.377941112259915613e-01
2.377934084980916907e-01
2.377927057963670487e-01
2.377920030946424346e-01
2.377913003929178204e-01
2.377905976650179221e-01
2.377898949632932801e-01
2.377891922615686660e-01
2.377884895598440518e-01
2.377877868319441257e-01
2.377870841302195393e-01
2.377863814284949251e-01
2.377856787267703109e-01
2.377849760250456967e-01
2.377842732971457429e-01
2.377835705954211565e-01
2.377828678936965145e-01
2.377821651919719004e-01
2.377814624640719743e-01
2.377807597623473601e-01
2.377800570606227737e-01
2.377793543588981595e-01
2.377786516309982612e-01
2.377779489292736470e-01
2.377772462275490051e-01
2.377765435258243909e-01
2.377758408240997490e-01
2.377751380961998784e-01
2.377744353944752365e-01
2.377737326927505945e-01
2.377730299910259804e-01
2.377723272631261098e-01
2.377716245614014401e-01
2.377709218596768537e-01
2.377702191579522395e-01
2.377695164300523134e-01
2.377688137283276992e-01
2.377681110266030573e-01
2.377674083248784709e-01
2.377667056231538290e-01
2.377660028952539584e-01
2.377653001935292887e-01
2.377645974918047023e-01
2.377638947900800326e-01
2.377631920621801898e-01
2.377624893604555478e-01
2.377617866587309337e-01
2.377610839570063195e-01
2.377603812291063656e-01
2.377596785273817792e-01
2.377589758256571373e-01
2.377582731239325231e-01
2.377575704222079089e-01
2.377568676943080106e-01
2.377561649925833964e-01
2.377554622908587822e-01
2.377547595891341681e-01
2.377540568612342420e-01
2.377533541595096278e-01
2.377526514577850136e-01
2.377519487560603717e-01
2.377512460281604456e-01
2.377505433264358592e-01
2.377498406247112450e-01
2.377491379229865753e-01
2.377484352212619889e-01
2.377477324933620628e-01
2.377470297916374486e-01
2.377463270899128345e-01
2.377456243881882481e-01
2.377449216602883220e-01
2.377442189585637078e-01
2.377435162568390936e-01
2.377428135551144794e-01
2.377421108533898098e-01
2.377414081516652233e-01
2.377407054499406092e-01
2.377400026958654267e-01
2.377392999941408125e-01
2.377385972924161706e-01
2.377378945906915564e-01
2.377371918889669700e-01
2.377364891872423003e-01
2.377357864855176861e-01
2.377350837837930442e-01
2.377343810297178894e-01
2.377336783279932753e-01
2.377329756262686333e-01
2.377322729245440469e-01
2.377315702228193772e-01
2.377308675210947908e-01
2.377301648193701489e-01
2.377294621176455347e-01
2.377287594159209205e-01
2.377280566618457380e-01
2.377273539601211239e-01
2.377266512583964819e-01
2.377259485566718678e-01
2.377252458549472536e-01
2.377245431532226394e-01
2.377238404514979975e-01
2.377231377497733833e-01
2.377224350480487414e-01
2.377217322939735866e-01
2.377210295922490002e-01
2.377203268905243583e-01
2.377196241887997163e-01
2.377189214870750744e-01
2.377182187853504880e-01
2.377175160836258461e-01
2.377168133819012319e-01
2.377161106278260494e-01
2.377154079261014075e-01
2.377147052243768210e-01
2.377140025226521791e-01
2.377132998209275649e-01
2.377125971192029508e-01
2.377118944174783088e-01
2.377111917157536947e-01
2.377104890140290805e-01
2.377097862599538980e-01
2.377090835582292838e-01
2.377083808565046419e-01
2.377076781547800277e-01
2.377069754530554413e-01
2.377062727513307994e-01
2.377055700496061852e-01
2.377048673478815710e-01
2.377041646461569291e-01
2.377034618920817466e-01
2.377027591903571047e-01
2.377020564886325182e-01
2.377013537869079041e-01
2.377006510851832344e-01
2.376999483834586480e-01
2.376992456817340338e-01
2.376985429800094196e-01
2.376978402259342094e-01
2.376971375242095952e-01
2.376964348224849810e-01
2.376957321207603391e-01
2.376950294190356971e-01
2.376943267173111107e-01
2.376936240155864966e-01
2.376929213138618824e-01
2.376922186121372682e-01
2.376915158580620857e-01
2.376908131563374438e-01
2.376901104546128296e-01
2.376894077528881877e-01
2.376887050511635735e-01
2.376880023494389593e-01
2.376872996477143174e-01
2.376865969459897310e-01
2.376858942442651168e-01
2.376851914901899065e-01
2.376844887884652646e-01
2.376837860867406504e-01
2.376830833850160363e-01
2.376823806832913943e-01
2.376816779815668079e-01
2.376809752798421660e-01
2.376802725781175241e-01
2.376795698240423693e-01
2.376788671223177829e-01
2.376781644205931132e-01
2.376774617188685268e-01
2.376767590171438571e-01
2.376760563154192707e-01
2.376753536136946565e-01
2.376746509119700423e-01
2.376739482102454282e-01
2.376732454561702457e-01
2.376725427544456315e-01
2.376718400527209896e-01
2.376711373509963754e-01
2.376704346492717335e-01
2.376697319475471470e-01
2.376690292458225051e-01
2.376683265440978909e-01
2.376676238423732490e-01
2.376669210882980943e-01
2.376662183865734523e-01
2.376655156848488382e-01
2.376648129831241962e-01
2.376641102813995543e-01
2.376634075796749679e-01
2.376627048779503537e-01
2.376620021762257118e-01
2.376612994221505570e-01
2.376605967204259151e-01
2.376598940187013009e-01
2.376591913169766868e-01
2.376584886152520448e-01
2.376577859135274307e-01
2.376570832118028165e-01
2.376563805100782301e-01
2.376556778083535604e-01
2.376549750542784056e-01
2.376542723525537637e-01
2.376535696508291218e-01
2.376528669491045354e-01
2.376521642473798934e-01
2.376514615456552793e-01
2.376507588439306651e-01
2.376500561422060787e-01
2.376493534404814090e-01
2.376486506864062265e-01
2.376479479846816123e-01
2.376472452829569981e-01
2.376465425812323562e-01
2.376458398795077420e-01
2.376451371777831278e-01
2.376444344760585137e-01
2.376437317743338717e-01
2.376430290726092576e-01
2.376423263185341028e-01
2.376416236168094331e-01
2.376409209150848190e-01
2.376402182133602325e-01
2.376395155116355906e-01
2.376388128099109487e-01
2.376381101081863623e-01
2.376374074064617758e-01
2.376367046523865378e-01
2.376360019506619514e-01
2.376352992489373372e-01
2.376345965472126953e-01
2.376338938454880534e-01
2.376331911437634392e-01
2.376324884420388250e-01
2.376317857403142109e-01
2.376310830385895967e-01
2.376303802845144142e-01
2.376296775827897723e-01
2.376289748810651581e-01
2.376282721793405162e-01
2.376275694776159297e-01
2.376268667758912878e-01
2.376261640741666736e-01
2.376254613724420595e-01
2.376247586707174453e-01
2.376240559166422628e-01
2.376233532149175931e-01
2.376226505131929789e-01
2.376219478114683925e-01
2.376212451097437783e-01
2.376205424080191364e-01
2.376198397062945222e-01
2.376191370045699358e-01
2.376184342504947256e-01
2.376177315487700836e-01
2.376170288470454972e-01
2.376163261453208553e-01
2.376156234435962411e-01
2.376149207418715992e-01
2.376142180401469850e-01
2.376135153384223431e-01
2.376128126366977567e-01
2.376121098826225186e-01
2.376114071808979322e-01
2.376107044791733180e-01
2.376100017774487039e-01
2.376092990757240897e-01
2.376085963739994755e-01
2.376078936722748614e-01
2.376071909705502194e-01
2.376064882688256052e-01
2.376057855147504227e-01
2.376050828130257808e-01
2.376043801113011666e-01
2.376036774095765525e-01
2.376029747078519105e-01
2.376022720061273241e-01
2.376015693044026544e-01
2.376008666026780680e-01
2.376001638486028855e-01
2.375994611468782436e-01
2.375987584451536572e-01
2.375980557434290430e-01
2.375973530417044011e-01
2.375966503399797869e-01
2.375959476382551450e-01
2.375952449365305585e-01
2.375945422348059444e-01
2.375938394807307064e-01
2.375931367790060922e-01
2.375924340772814780e-01
2.375917313755568916e-01
2.375910286738322497e-01
2.375903259721076077e-01
2.375896232703830213e-01
2.375889205686583794e-01
2.375882178669337652e-01
2.375875151128585550e-01
2.375868124111339685e-01
2.375861097094093544e-01
2.375854070076847124e-01
2.375847043059600705e-01
2.375840016042354563e-01
2.375832989025108422e-01
2.375825962007862280e-01
2.375818934467110455e-01
2.375811907449864036e-01
2.375804880432618171e-01
2.375797853415371752e-01
2.375790826398125333e-01
2.375783799380879191e-01
2.375776772363633049e-01
2.375769745346387185e-01
2.375762718329140488e-01
2.375755690788388941e-01
2.375748663771142799e-01
2.375741636753896380e-01
2.375734609736650238e-01
2.375727582719404096e-01
2.375720555702158232e-01
2.375713528684911813e-01
2.375706501667665393e-01
2.375699474650418974e-01
2.375692447109667149e-01
2.375685420092421007e-01
2.375678393075174866e-01
2.375671366057928724e-01
2.375664339040682582e-01
2.375657312023436440e-01
2.375650285006190021e-01
2.375643257988944157e-01
2.375636230448192054e-01
2.375629203430945913e-01
2.375622176413699771e-01
2.375615149396453352e-01
2.375608122379207210e-01
2.375601095361961068e-01
2.375594068344714926e-01
2.375587041327468785e-01
2.375580014310222365e-01
2.375572986769470818e-01
2.375565959752224399e-01
2.375558932734978257e-01
2.375551905717731560e-01
2.375544878700485696e-01
2.375537851683239554e-01
2.375530824665993412e-01
2.375523797648746993e-01
2.375516770631501129e-01
2.375509743090748749e-01
2.375502716073502607e-01
2.375495689056256743e-01
2.375488662039010324e-01
2.375481635021764182e-01
2.375474608004518040e-01
2.375467580987271898e-01
2.375460553970025757e-01
2.375453526429273654e-01
2.375446499412027512e-01
2.375439472394781371e-01
2.375432445377535229e-01
2.375425418360288810e-01
2.375418391343042668e-01
2.375411364325796526e-01
2.375404337308550384e-01
2.375397310291303965e-01
2.375390282750552140e-01
2.375383255733305998e-01
2.375376228716059857e-01
2.375369201698813437e-01
2.375362174681567295e-01
2.375355147664320876e-01
2.375348120647075012e-01
2.375341093629828870e-01
2.375334066612582173e-01
2.375327039071830348e-01
2.375320012054584484e-01
2.375312985037338342e-01
2.375305958020092201e-01
2.375298931002846337e-01
2.375291903985599640e-01
2.375284876968353498e-01
2.375277849951107356e-01
2.375270822410355531e-01
2.375263795393109112e-01
2.375256768375862970e-01
2.375249741358616828e-01
2.375242714341370409e-01
2.375235687324124267e-01
2.375228660306878126e-01
2.375221633289631984e-01
2.375214606272385565e-01
2.375207578731633740e-01
2.375200551714387598e-01
2.375193524697141456e-01
2.375186497679895314e-01
2.375179470662648895e-01
2.375172443645402753e-01
2.375165416628156612e-01
2.375158389610910192e-01
2.375151362593664328e-01
2.375144335052912226e-01
2.375137308035666084e-01
2.375130281018419665e-01
2.375123254001173800e-01
2.375116226983927659e-01
2.375109199966681239e-01
2.375102172949434820e-01
2.375095145932188956e-01
2.375088118391437131e-01
2.375081091374190712e-01
2.375074064356944570e-01
2.375067037339698151e-01
2.375060010322452286e-01
2.375052983305206145e-01
2.375045956287959448e-01
2.375038929270713584e-01
2.375031902253467442e-01
2.375024874712715339e-01
2.375017847695469198e-01
2.375010820678223056e-01
2.375003793660976914e-01
2.374996766643730495e-01
2.374989739626484075e-01
2.374982712609238211e-01
2.374975685591992070e-01
2.374968658574746205e-01
2.374961631033994103e-01
2.374954604016747961e-01
2.374947576999501542e-01
2.374940549982255122e-01
2.374933522965008981e-01
2.374926495947763117e-01
2.374919468930516697e-01
2.374912441913270555e-01
2.374905414372518730e-01
2.374898387355272589e-01
2.374891360338026169e-01
2.374884333320780028e-01
2.374877306303534164e-01
2.374870279286287744e-01
2.374863252269041602e-01
2.374856225251794906e-01
2.374849198234549041e-01
2.374842170693796939e-01
2.374835143676550797e-01
2.374828116659304655e-01
2.374821089642058514e-01
2.374814062624812372e-01
2.374807035607566230e-01
2.374800008590320366e-01
2.374792981573073669e-01
2.374785954555827250e-01
2.374778927015075425e-01
2.374771899997829561e-01
2.374764872980583141e-01
2.374757845963337000e-01
2.374750818946090303e-01
2.374743791928844439e-01
2.374736764911598574e-01
2.374729737894352433e-01
2.374722710353600053e-01
2.374715683336354188e-01
2.374708656319108047e-01
2.374701629301861350e-01
2.374694602284615208e-01
2.374687575267369066e-01
2.374680548250122647e-01
2.374673521232876783e-01
2.374666494215630363e-01
2.374659466674878261e-01
2.374652439657632397e-01
2.374645412640385977e-01
2.374638385623140113e-01
2.374631358605893972e-01
2.374624331588647830e-01
2.374617304571401410e-01
2.374610277554155269e-01
2.374603250536909127e-01
2.374596222996157024e-01
2.374589195978910883e-01
2.374582168961664741e-01
2.374575141944418599e-01
2.374568114927172180e-01
2.374561087909926316e-01
2.374554060892680174e-01
2.374547033875434032e-01
2.374540006858187335e-01
2.374532979317435510e-01
2.374525952300189369e-01
2.374518925282943227e-01
2.374511898265696530e-01
2.374504871248450666e-01
2.374497844231204802e-01
2.374490817213958660e-01
2.374483790196712241e-01
2.374476762655960416e-01
2.374469735638713996e-01
2.374462708621467855e-01
2.374455681604221713e-01
2.374448654586975571e-01
2.374441627569729152e-01
2.374434600552483010e-01
2.374427573535237146e-01
2.374420546517990727e-01
2.374413518977238902e-01
2.374406491959992760e-01
2.374399464942746341e-01
2.374392437925500199e-01
2.374385410908253780e-01
2.374378383891007915e-01
2.374371356873761774e-01
2.374364329856515354e-01
2.374357302839268935e-01
2.374350275298517110e-01
2.374343248281271246e-01
2.374336221264025104e-01
2.374329194246778685e-01
2.374322167229532266e-01
2.374315140212286124e-01
2.374308113195039982e-01
2.374301086177793563e-01
2.374294058637042015e-01
2.374287031619795596e-01
2.374280004602549732e-01
2.374272977585303590e-01
2.374265950568057171e-01
2.374258923550811029e-01
2.374251896533564610e-01
2.374244869516318468e-01
2.374237842499072604e-01
2.374230814958320779e-01
2.374223787941074360e-01
2.374216760923828218e-01
2.374209733906581798e-01
2.374202706889335657e-01
2.374195679872089237e-01
2.374188652854843096e-01
2.374181625837597231e-01
2.374174598820350812e-01
2.374167571279598710e-01
2.374160544262352568e-01
2.374153517245106426e-01
2.374146490227860562e-01
2.374139463210614143e-01
2.374132436193368001e-01
2.374125409176121582e-01
2.374118382158875440e-01
2.374111354618123615e-01
2.374104327600877473e-01
2.374097300583631054e-01
2.374090273566384912e-01
2.374083246549139048e-01
2.374076219531892629e-01
2.374069192514646209e-01
2.374062165497400068e-01
2.374055138480154203e-01
2.374048110939402101e-01
2.374041083922155959e-01
2.374034056904909540e-01
2.374027029887663121e-01
2.374020002870417256e-01
2.374012975853170837e-01
2.374005948835924973e-01
2.373998921818678554e-01
2.373991894801432689e-01
2.373984867260680587e-01
2.373977840243434168e-01
2.373970813226188026e-01
2.373963786208941884e-01
2.373956759191695742e-01
2.373949732174449601e-01
2.373942705157203459e-01
2.373935678139957040e-01
2.373928650599204937e-01
2.373921623581958795e-01
2.373914596564712931e-01
2.373907569547466789e-01
2.373900542530220648e-01
2.373893515512974228e-01
2.373886488495728087e-01
2.373879461478481945e-01
2.373872434461235525e-01
2.373865406920483423e-01
2.373858379903237281e-01
2.373851352885991139e-01
2.373844325868745275e-01
2.373837298851498856e-01
2.373830271834252714e-01
2.373823244817006572e-01
2.373816217799760153e-01
2.373809190782514011e-01
2.373802163241762186e-01
2.373795136224516045e-01
2.373788109207269625e-01
2.373781082190023484e-01
2.373774055172777619e-01
2.373767028155531200e-01
2.373760001138284781e-01
2.373752974121038917e-01
2.373745946580286814e-01
2.373738919563040672e-01
2.373731892545794531e-01
2.373724865528548389e-01
2.373717838511302247e-01
2.373710811494055550e-01
2.373703784476809686e-01
2.373696757459563544e-01
2.373689730442317403e-01
2.373682702901565855e-01
2.373675675884318881e-01
2.373668648867072739e-01
2.373661621849826875e-01
2.373654594832580456e-01
2.373647567815334591e-01
2.373640540798087617e-01
2.373633513780842030e-01
2.373626486763595889e-01
2.373619459222844064e-01
2.373612432205597644e-01
2.373605405188350947e-01
2.373598378171105083e-01
2.373591351153859219e-01
2.373584324136613077e-01
2.373577297119366381e-01
2.373570270102120239e-01
2.373563242561368414e-01
2.373556215544122550e-01
2.373549188526876130e-01
2.373542161509629711e-01
2.373535134492383847e-01
2.373528107475137428e-01
2.373521080457891286e-01
2.373514053440645144e-01
2.373507026423399002e-01
2.373499998882646622e-01
2.373492971865400758e-01
2.373485944848154339e-01
2.373478917830908475e-01
2.373471890813662055e-01
2.373464863796415913e-01
2.373457836779169772e-01
2.373450809761923630e-01
2.373443782744677488e-01
2.373436755203925663e-01
2.373429728186679244e-01
2.373422701169433102e-01
2.373415674152186960e-01
2.373408647134940819e-01
2.373401620117694399e-01
2.373394593100447980e-01
2.373387566083202116e-01
2.373380538542450013e-01
2.373373511525204149e-01
2.373366484507957730e-01
2.373359457490711866e-01
2.373352430473465446e-01
2.373345403456219027e-01
2.373338376438972885e-01
2.373331349421726744e-01
2.373324322404480602e-01
2.373317294863728777e-01
2.373310267846482358e-01
2.373303240829236216e-01
2.373296213811990074e-01
2.373289186794743932e-01
2.373282159777497791e-01
2.373275132760251371e-01
2.373268105743005230e-01
2.373261078725759088e-01
2.373254051185006985e-01
2.373247024167760566e-01
2.373239997150514702e-01
2.373232970133268838e-01
2.373225943116022418e-01
2.373218916098775999e-01
2.373211889081530135e-01
2.373204862064283438e-01
2.373197834523531891e-01
2.373190807506285471e-01
2.373183780489039330e-01
2.373176753471793188e-01
2.373169726454547046e-01
2.373162699437300627e-01
2.373155672420054763e-01
2.373148645402808343e-01
2.373141618385561924e-01
2.373134590844810099e-01
2.373127563827563957e-01
2.373120536810318093e-01
2.373113509793071951e-01
2.373106482775825810e-01
2.373099455758579390e-01
2.373092428741332971e-01
2.373085401724086829e-01
2.373078374706840687e-01
2.373071347166088585e-01
2.373064320148842166e-01
2.373057293131596301e-01
2.373050266114350160e-01
2.373043239097104018e-01
2.373036211556351915e-01
2.373029185062611179e-01
2.373022157521859632e-01
2.373015131028119173e-01
2.373008103487366793e-01
2.373001076993626612e-01
2.372994049452875065e-01
2.372987022959134329e-01
2.372979995418382226e-01
2.372972967877630679e-01
2.372965941383889943e-01
2.372958913843138118e-01
2.372951887349397382e-01
2.372944859808645557e-01
2.372937833314905376e-01
2.372930805774153551e-01
2.372923778233401171e-01
2.372916751739660990e-01
2.372909724198909165e-01
2.372902697705168706e-01
2.372895670164416326e-01
2.372888643670676145e-01
2.372881616129924043e-01
2.372874589636183584e-01
2.372867562095432037e-01
2.372860534554679934e-01
2.372853508060939198e-01
2.372846480520187651e-01
2.372839454026446915e-01
2.372832426485694812e-01
2.372825399991954076e-01
2.372818372451202529e-01
2.372811345957462348e-01
2.372804318416710245e-01
2.372797290875958698e-01
2.372790264382217962e-01
2.372783236841465859e-01
2.372776210347725678e-01
2.372769182806973853e-01
2.372762156313233117e-01
2.372755128772481292e-01
2.372748102278740279e-01
2.372741074737988454e-01
2.372734047197236906e-01
2.372727020703496448e-01
2.372719993162744345e-01
2.372712966669003887e-01
2.372705939128252339e-01
2.372698912634511603e-01
2.372691885093759501e-01
2.372684858600019042e-01
2.372677831059267217e-01
2.372670803518515392e-01
2.372663777024774656e-01
2.372656749484022831e-01
2.372649722990282650e-01
2.372642695449530548e-01
2.372635668955789812e-01
2.372628641415037987e-01
2.372621614921297806e-01
2.372614587380545426e-01
2.372607559839793878e-01
2.372600533346053142e-01
2.372593505805301040e-01
2.372586479311560859e-01
2.372579451770809034e-01
2.372572425277068853e-01
2.372565397736316473e-01
2.372558371242576292e-01
2.372551343701824189e-01
2.372544316161072087e-01
2.372537289667331628e-01
2.372530262126579803e-01
2.372523235632839622e-01
2.372516208092086964e-01
2.372509181598346784e-01
2.372502154057595236e-01
2.372495126516843134e-01
2.372488100023102675e-01
2.372481072482350573e-01
2.372474045988610114e-01
2.372467018447858567e-01
2.372459991954117831e-01
2.372452964413366006e-01
2.372445937919625547e-01
2.372438910378873445e-01
2.372431882838121342e-01
2.372424856344381161e-01
2.372417828803628781e-01
2.372410802309888600e-01
2.372403774769136775e-01
2.372396748275396594e-01
2.372389720734644492e-01
2.372382694240904033e-01
2.372375666700151930e-01
2.372368639159400105e-01
2.372361612665659369e-01
2.372354585124907544e-01
2.372347558631167086e-01
2.372340531090415539e-01
2.372333504596674802e-01
2.372326477055922977e-01
2.372319450562182519e-01
2.372312423021430416e-01
2.372305395480678591e-01
2.372298368986938133e-01
2.372291341446186586e-01
2.372284314952445849e-01
2.372277287411693469e-01
2.372270260917953011e-01
2.372263233377201463e-01
2.372256206883460727e-01
2.372249179342708902e-01
2.372242151801956800e-01
2.372235125308216619e-01
2.372228097767464516e-01
2.372221071273724335e-01
2.372214043732972233e-01
2.372207017239231774e-01
2.372199989698479949e-01
2.372192963204739213e-01
2.372185935663987666e-01
2.372178908123235563e-01
2.372171881629494827e-01
2.372164854088743002e-01
2.372157827595002544e-01
2.372150800054250719e-01
2.372143773560510260e-01
2.372136746019758435e-01
2.372129718479006055e-01
2.372122691985265597e-01
2.372115664444514327e-01
2.372108637950773591e-01
2.372101610410021488e-01
2.372094583916281307e-01
2.372087556375529482e-01
2.372080529881788746e-01
2.372073502341036644e-01
2.372066474800285096e-01
2.372059448306544360e-01
2.372052420765792258e-01
2.372045394272051522e-01
2.372038366731299974e-01
2.372031340237559793e-01
2.372024312696807691e-01
2.372017286203067232e-01
2.372010258662315407e-01
2.372003231121563305e-01
2.371996204627823124e-01
2.371989177087071021e-01
2.371982150593330285e-01
2.371975123052578460e-01
2.371968096558838279e-01
2.371961069018086177e-01
2.371954042524345718e-01
2.371947014983593893e-01
2.371939987442841791e-01
2.371932960949101610e-01
2.371925933408349785e-01
2.371918906914609049e-01
2.371911879373856946e-01
2.371904852880116765e-01
2.371897825339364663e-01
2.371890798845623927e-01
2.371883771304872379e-01
2.371876743764119999e-01
2.371869717270379818e-01
2.371862689729627993e-01
2.371855663235887257e-01
2.371848635695135432e-01
2.371841609201394974e-01
2.371834581660642871e-01
2.371827555166902690e-01
2.371820527626150588e-01
2.371813500085398485e-01
2.371806473591658582e-01
2.371799446050906479e-01
2.371792419557166021e-01
2.371785392016413918e-01
2.371778365522673460e-01
2.371771337981921357e-01
2.371764310441169810e-01
2.371757283947429074e-01
2.371750256406677249e-01
2.371743229912936790e-01
2.371736202372184965e-01
2.371729175878444507e-01
2.371722148337692682e-01
2.371715121843951946e-01
2.371708094303200121e-01
2.371701066762448296e-01
2.371694040268707560e-01
2.371687012727955457e-01
2.371679986234215276e-01
2.371672958693463173e-01
2.371665932199722993e-01
2.371658904658970612e-01
2.371651878165230709e-01
2.371644850624478607e-01
2.371637823083726226e-01
2.371630796589985768e-01
2.371623769049234220e-01
2.371616742555493762e-01
2.371609715014741937e-01
2.371602688521001201e-01
2.371595660980249654e-01
2.371588634486509195e-01
2.371581606945756815e-01
2.371574579405004990e-01
2.371567552911264809e-01
2.371560525370512984e-01
2.371553498876772248e-01
2.371546471336020145e-01
2.371539444842279964e-01
2.371532417301527862e-01
2.371525390807787403e-01
2.371518363267035578e-01
2.371511335726283476e-01
2.371504309232542740e-01
2.371497281691790915e-01
2.371490255198050456e-01
2.371483227657298631e-01
2.371476201163558450e-01
2.371469173622806348e-01
2.371462147129065889e-01
2.371455119588314064e-01
2.371448092047561962e-01
2.371441065553821781e-01
2.371434038013069956e-01
2.371427011519329497e-01
2.371419983978577395e-01
2.371412957484836659e-01
2.371405929944084834e-01
2.371398902403332731e-01
2.371391875909592550e-01
2.371384848368840448e-01
2.371377821875099989e-01
2.371370794334348164e-01
2.371363767840607428e-01
2.371356740299855326e-01
2.371349713806115145e-01
2.371342686265363597e-01
2.371335658724611495e-01
2.371328632230870759e-01
2.371321604690119211e-01
2.371314578196378475e-01
2.371307550655626373e-01
2.371300524161885637e-01
2.371293496621134367e-01
2.371286470127393908e-01
2.371279442586642083e-01
2.371272415045890258e-01
2.371265388552149245e-01
2.371258361011397697e-01
2.371251334517657239e-01
2.371244306976905136e-01
2.371237280483164678e-01
2.371230252942412853e-01
2.371223226448672672e-01
2.371216198907920292e-01
2.371209171367168467e-01
2.371202144873427731e-01
2.371195117332675628e-01
2.371188090838935447e-01
2.371181063298183622e-01
2.371174036804443441e-01
2.371167009263690784e-01
2.371159982769950880e-01
2.371152955229198778e-01
2.371145927688446953e-01
2.371138901194706217e-01
2.371131873653954392e-01
2.371124847160213656e-01
2.371117819619462108e-01
2.371110793125721372e-01
2.371103765584969825e-01
2.371096739091229366e-01
2.371089711550476986e-01
2.371082684009725439e-01
2.371075657515984703e-01
2.371068629975233155e-01
2.371061603481492419e-01
2.371054575940740594e-01
2.371047549446999858e-01
2.371040521906248033e-01
2.371033495412507575e-01
2.371026467871755750e-01
2.371019440331003925e-01
2.371012413837263189e-01
2.371005386296511364e-01
2.370998359802770905e-01
2.370991332262019080e-01
2.370984305768278622e-01
2.370977278227526519e-01
2.370970250686774694e-01
2.370963224193034236e-01
2.370956196652282688e-01
2.370949170158541675e-01
2.370942142617790127e-01
2.370935116124049391e-01
2.370928088583297566e-01
2.370921062089557108e-01
2.370914034548804450e-01
2.370907007008053180e-01
2.370899980514312722e-01
2.370892952973560619e-01
2.370885926479820160e-01
2.370878898939067780e-01
2.370871872445327877e-01
2.370864844904576052e-01
2.370857818410835594e-01
2.370850790870083769e-01
2.370843763329331388e-01
2.370836736835591485e-01
2.370829709294839382e-01
2.370822682801098646e-01
2.370815655260346821e-01
2.370808628766606641e-01
2.370801601225854260e-01
2.370794574732114079e-01
2.370787547191361977e-01
2.370780519650610429e-01
2.370773493156869416e-01
2.370766465616117591e-01
2.370759439122377132e-01
2.370752411581625307e-01
2.370745385087884571e-01
2.370738357547133024e-01
2.370731331053392288e-01
2.370724303512640463e-01
2.370717275971888360e-01
2.370710249478148457e-01
2.370703221937396354e-01
2.370696195443655618e-01
2.370689167902903793e-01
2.370682141409163335e-01
2.370675113868411232e-01
2.370668087374670496e-01
2.370661059833918949e-01
2.370654032293166569e-01
2.370647005799426388e-01
2.370639978258674840e-01
2.370632951764934382e-01
2.370625924224182279e-01
2.370618897730441821e-01
2.370611870189689718e-01
2.370604842648937893e-01
2.370597816155197712e-01
2.370590788614445332e-01
2.370583762120704874e-01
2.370576734579953049e-01
2.370569708086212868e-01
2.370562680545460488e-01
2.370555654051720029e-01
2.370548626510968204e-01
2.370541598970216379e-01
2.370534572476475921e-01
2.370527544935723818e-01
2.370520518441983637e-01
2.370513490901231535e-01
2.370506464407491354e-01
2.370499436866739251e-01
2.370492410372999070e-01
2.370485382832246968e-01
2.370478355291494588e-01
2.370471328797754407e-01
2.370464301257002582e-01
2.370457274763262123e-01
2.370450247222510298e-01
2.370443220728769562e-01
2.370436193188017737e-01
2.370429166694277279e-01
2.370422139153525176e-01
2.370415111612773074e-01
2.370408085119032893e-01
2.370401057578281068e-01
2.370394031084540609e-01
2.370387003543788507e-01
2.370379977050048326e-01
2.370372949509296223e-01
2.370365923015555765e-01
2.370358895474803662e-01
2.370351867934051837e-01
2.370344841440311656e-01
2.370337813899559554e-01
2.370330787405819095e-01
2.370323759865066993e-01
2.370316733371326534e-01
2.370309705830574987e-01
2.370302679336834251e-01
2.370295651796082426e-01
2.370288624255330323e-01
2.370281597761589865e-01
2.370274570220838317e-01
2.370267543727097581e-01
2.370260516186345479e-01
2.370253489692605020e-01
2.370246462151853195e-01
2.370239434611101370e-01
2.370232408117360634e-01
2.370225380576608809e-01
2.370218354082868351e-01
2.370211326542116803e-01
2.370204300048376345e-01
2.370197272507623965e-01
2.370190246013883506e-01
2.370183218473131403e-01
2.370176190932379579e-01
2.370169164438639120e-01
2.370162136897887295e-01
2.370155110404146837e-01
2.370148082863395012e-01
2.370141056369654553e-01
2.370134028828902450e-01
2.370127002335162270e-01
2.370119974794409612e-01
2.370112947253658064e-01
2.370105920759917884e-01
2.370098893219165781e-01
2.370091866725425600e-01
2.370084839184673497e-01
2.370077812690932761e-01
2.370070785150181214e-01
2.370063758656440478e-01
2.370056731115688653e-01
2.370049703574936828e-01
2.370042677081196092e-01
2.370035649540444267e-01
2.370028623046703808e-01
2.370021595505951983e-01
2.370014569012211525e-01
2.370007541471459422e-01
2.370000514977718686e-01
2.369993487436966861e-01
2.369986459896215591e-01
2.369979433402474855e-01
2.369972405861722753e-01
2.369965379367982017e-01
2.369958351827230469e-01
2.369951325333489733e-01
2.369944297792737908e-01
2.369937271298997450e-01
2.369930243758245625e-01
2.369923216217493800e-01
2.369916189723752786e-01
2.369909162183000961e-01
2.369902135689260780e-01
2.369895108148508678e-01
2.369888081654768497e-01
2.369881054114016672e-01
2.369874026573264569e-01
2.369867000079523833e-01
2.369859972538772008e-01
2.369852946045031272e-01
2.369845918504279725e-01
2.369838892010538989e-01
2.369831864469786886e-01
2.369824837976046983e-01
2.369817810435294603e-01
2.369810782894543055e-01
2.369803756400802319e-01
2.369796728860050494e-01
2.369789702366310036e-01
2.369782674825558488e-01
2.369775648331817752e-01
2.369768620791065927e-01
2.369761594297324914e-01
2.369754566756573644e-01
2.369747539215821541e-01
2.369740512722081083e-01
2.369733485181328980e-01
2.369726458687588799e-01
2.369719431146836419e-01
2.369712404653096238e-01
2.369705377112343858e-01
2.369698350618603677e-01
2.369691323077851852e-01
2.369684295537099750e-01
2.369677269043359291e-01
2.369670241502607466e-01
2.369663215008867008e-01
2.369656187468114905e-01
2.369649160974374447e-01
2.369642133433622622e-01
2.369635106939882441e-01
2.369628079399130616e-01
2.369621051858378236e-01
2.369614025364638055e-01
2.369606997823885952e-01
2.369599971330145771e-01
2.369592943789393669e-01
2.369585917295653210e-01
2.369578889754900830e-01
2.369571863261160649e-01
2.369564835720408824e-01
2.369557808179656999e-01
2.369550781685916263e-01
2.369543754145164438e-01
2.369536727651423980e-01
2.369529700110672155e-01
2.369522673616931419e-01
2.369515646076179871e-01
2.369508618535427769e-01
2.369501592041687310e-01
2.369494564500935485e-01
2.369487538007194471e-01
2.369480510466442924e-01
2.369473483972702466e-01
2.369466456431950641e-01
2.369459429938210460e-01
2.369452402397457802e-01
2.369445374856706255e-01
2.369438348362966074e-01
2.369431320822213693e-01
2.369424294328473513e-01
2.369417266787721410e-01
2.369410240293980952e-01
2.369403212753228849e-01
2.369396186259488390e-01
2.369389158718736843e-01
2.369382131177985018e-01
2.369375104684244004e-01
2.369368077143492179e-01
2.369361050649751443e-01
2.369354023108999896e-01
2.369346996615259437e-01
2.369339969074507612e-01
2.369332942580766876e-01
2.369325915040015329e-01
2.369318887499263504e-01
2.369311861005522768e-01
2.369304833464770943e-01
2.369297806971030484e-01
2.369290779430278382e-01
2.369283752936538201e-01
2.369276725395786098e-01
2.369269698902045640e-01
2.369262671361293815e-01
2.369255643820541435e-01
2.369248617326801254e-01
2.369241589786049429e-01
2.369234563292308970e-01
2.369227535751556868e-01
2.369220509257816409e-01
2.369213481717064307e-01
2.369206455223323848e-01
2.369199427682572023e-01
2.369192400141820476e-01
2.369185373648079462e-01
2.369178346107327915e-01
2.369171319613587179e-01
2.369164292072835076e-01
2.369157265579094895e-01
2.369150238038342793e-01
2.369143211544602612e-01
2.369136184003850509e-01
2.369129156463098684e-01
2.369122129969358226e-01
2.369115102428606401e-01
2.369108075934865942e-01
2.369101048394113840e-01
2.369094021900373381e-01
2.369086994359621279e-01
2.369079966818869454e-01
2.369072940325128995e-01
2.369065912784376893e-01
2.369058886290636712e-01
2.369051858749884609e-01
2.369044832256144706e-01
2.369037804715392326e-01
2.369030778221651867e-01
2.369023750680900042e-01
2.369016723140147940e-01
2.369009696646407481e-01
2.369002669105655379e-01
2.368995642611914643e-01
2.368988615071163095e-01
2.368981588577422637e-01
2.368974561036670534e-01
2.368967534542930353e-01
2.368960507002178528e-01
2.368953479461426426e-01
2.368946452967686245e-01
2.368939425426934142e-01
2.368932398933193406e-01
2.368925371392441859e-01
2.368918344898701123e-01
2.368911317357949298e-01
2.368904290864208839e-01
2.368897263323456737e-01
2.368890235782704634e-01
2.368883209288964453e-01
2.368876181748212628e-01
2.368869155254472170e-01
2.368862127713719790e-01
2.368855101219979609e-01
2.368848073679228061e-01
2.368841047185487048e-01
2.368834019644735500e-01
2.368826992103983398e-01
2.368819965610242939e-01
2.368812938069491114e-01
2.368805911575750656e-01
2.368798884034998553e-01
2.368791857541258095e-01
2.368784830000506547e-01
2.368777803506766089e-01
2.368770775966013709e-01
2.368763748425261884e-01
2.368756721931521703e-01
2.368749694390769323e-01
2.368742667897029142e-01
2.368735640356277317e-01
2.368728613862536581e-01
2.368721586321784756e-01
2.368714558781032653e-01
2.368707532287291917e-01
2.368700504746540370e-01
2.368693478252799633e-01
2.368686450712048086e-01
2.368679424218307905e-01
2.368672396677555525e-01
2.368665370183815344e-01
2.368658342643063519e-01
2.368651315102311417e-01
2.368644288608570680e-01
2.368637261067818578e-01
2.368630234574078397e-01
2.368623207033326850e-01
2.368616180539586114e-01
2.368609152998834011e-01
2.368602126505093830e-01
2.368595098964341450e-01
2.368588071423589625e-01
2.368581044929849166e-01
2.368574017389097064e-01
2.368566990895356605e-01
2.368559963354605058e-01
2.368552936860864599e-01
2.368545909320112774e-01
2.368538882826372038e-01
2.368531855285620213e-01
2.368524827744868388e-01
2.368517801251127652e-01
2.368510773710375827e-01
2.368503747216635369e-01
2.368496719675883544e-01
2.368489693182142808e-01
2.368482665641390983e-01
2.368475639147650802e-01
2.368468611606898699e-01
2.368461584066146597e-01
2.368454557572406416e-01
2.368447530031654313e-01
2.368440503537913855e-01
2.368433475997162030e-01
2.368426449503421571e-01
2.368419421962669191e-01
2.368412395468929010e-01
2.368405367928176908e-01
2.368398340387424805e-01
2.368391313893684624e-01
2.368384286352932799e-01
2.368377259859192341e-01
2.368370232318440516e-01
2.368363205824699502e-01
2.368356178283947955e-01
2.368349150743196130e-01
2.368342124249455671e-01
2.368335096708703846e-01
2.368328070214963388e-01
2.368321042674211008e-01
2.368314016180470549e-01
2.368306988639719279e-01
2.368299962145978266e-01
2.368292934605226441e-01
2.368285907064474338e-01
2.368278880570734435e-01
2.368271853029982055e-01
2.368264826536241596e-01
2.368257798995490049e-01
2.368250772501749313e-01
2.368243744960997210e-01
2.368236718467256752e-01
2.368229690926504927e-01
2.368222663385752824e-01
2.368215636892012643e-01
2.368208609351260541e-01
2.368201582857520082e-01
2.368194555316768257e-01
2.368187528823027521e-01
2.368180501282275974e-01
2.368173474788535238e-01
2.368166447247783690e-01
2.368159419707031588e-01
2.368152393213291129e-01
2.368145365672539027e-01
2.368138339178798568e-01
2.368131311638046743e-01
2.368124285144306285e-01
2.368117257603554182e-01
2.368110231109814001e-01
2.368103203569061899e-01
2.368096176028309796e-01
2.368089149534569615e-01
2.368082121993817513e-01
2.368075095500077332e-01
2.368068067959325229e-01
2.368061041465584493e-01
2.368054013924832668e-01
2.368046987431092210e-01
2.368039959890340385e-01
2.368032932349588560e-01
2.368025905855847824e-01
2.368018878315095721e-01
2.368011851821355263e-01
2.368004824280603438e-01
2.367997797786862979e-01
2.367990770246111432e-01
2.367983742705359052e-01
2.367976716211618871e-01
2.367969688670867046e-01
2.367962662177126310e-01
2.367955634636374485e-01
2.367948608142633748e-01
2.367941580601882201e-01
2.367934554108141465e-01
2.367927526567389640e-01
2.367920499026637815e-01
2.367913472532897357e-01
2.367906444992144976e-01
2.367899418498404795e-01
2.367892390957653248e-01
2.367885364463912512e-01
2.367878336923160965e-01
2.367871310429419951e-01
2.367864282888668126e-01
2.367857255347916301e-01
2.367850228854175565e-01
2.367843201313423740e-01
2.367836174819683281e-01
2.367829147278931456e-01
2.367822120785190998e-01
2.367815093244439173e-01
2.367808066750698437e-01
2.367801039209946889e-01
2.367794011669194787e-01
2.367786985175454051e-01
2.367779957634702503e-01
2.367772931140962045e-01
2.367765903600210220e-01
2.367758877106469484e-01
2.367751849565717381e-01
2.367744823071977200e-01
2.367737795531225098e-01
2.367730767990473273e-01
2.367723741496732814e-01
2.367716713955980989e-01
2.367709687462240253e-01
2.367702659921488428e-01
2.367695633427747970e-01
2.367688605886996145e-01
2.367681579393255686e-01
2.367674551852503861e-01
2.367667524311752036e-01
2.367660497818011023e-01
2.367653470277259475e-01
2.367646443783518739e-01
2.367639416242766637e-01
2.367632389749026456e-01
2.367625362208274353e-01
2.367618334667522251e-01
2.367611308173782070e-01
2.367604280633029967e-01
2.367597254139289786e-01
2.367590226598538239e-01
2.367583200104797503e-01
2.367576172564045400e-01
2.367569146070304942e-01
2.367562118529553117e-01
2.367555090988801014e-01
2.367548064495060278e-01
2.367541036954308731e-01
2.367534010460568272e-01
2.367526982919816170e-01
2.367519956426075989e-01
2.367512928885323886e-01
2.367505902391583150e-01
2.367498874850831325e-01
2.367491847310079500e-01
2.367484820816339042e-01
2.367477793275587217e-01
2.367470766781846481e-01
2.367463739241094656e-01
2.367456712747354197e-01
2.367449685206602650e-01
2.367442658712861914e-01
2.367435631172110089e-01
2.367428603631357986e-01
2.367421577137617528e-01
2.367414549596865425e-01
2.367407523103125522e-01
2.367400495562373419e-01
2.367393469068632683e-01
2.367386441527880858e-01
2.367379415034140400e-01
2.367372387493388297e-01
2.367365359952636750e-01
2.367358333458896014e-01
2.367351305918144189e-01
2.367344279424403453e-01
2.367337251883651628e-01
2.367330225389911169e-01
2.367323197849159344e-01
2.367316171355418886e-01
2.367309143814667061e-01
2.367302116273914958e-01
2.367295089780174500e-01
2.367288062239422675e-01
2.367281035745681939e-01
2.367274008204930391e-01
2.367266981711189933e-01
2.367259954170437830e-01
2.367252927676697372e-01
2.367245900135945547e-01
2.367238872595193722e-01
2.367231846101452986e-01
2.367224818560700883e-01
2.367217792066960425e-01
2.367210764526208877e-01
2.367203738032468419e-01
2.367196710491716038e-01
2.367189682950964491e-01
2.367182656457224033e-01
2.367175628916471930e-01
2.367168602422731194e-01
2.367161574881979369e-01
2.367154548388239188e-01
2.367147520847487085e-01
2.367140494353746627e-01
2.367133466812994802e-01
2.367126439272242977e-01
2.367119412778502241e-01
2.367112385237750694e-01
2.367105358744010235e-01
2.367098331203257855e-01
2.367091304709517674e-01
2.367084277168765849e-01
2.367077250675025113e-01
2.367070223134273288e-01
2.367063195593521185e-01
2.367056169099780449e-01
2.367049141559028624e-01
2.367042115065288443e-01
2.367035087524536341e-01
2.367028061030795882e-01
2.367021033490044335e-01
2.367014006996303876e-01
2.367006979455551496e-01
2.366999951914799671e-01
2.366992925421059213e-01
2.366985897880307388e-01
2.366978871386566929e-01
2.366971843845814827e-01
2.366964817352074646e-01
2.366957789811322821e-01
2.366950763317582362e-01
2.366943735776830260e-01
2.366936708236078435e-01
2.366929681742337699e-01
2.366922654201585874e-01
2.366915627707845138e-01
2.366908600167093590e-01
2.366901573673352854e-01
2.366894546132600752e-01
2.366887519638860571e-01
2.366880492098108468e-01
2.366873464557356643e-01
2.366866438063616185e-01
2.366859410522864637e-01
2.366852384029123901e-01
2.366845356488371799e-01
2.366838329994631618e-01
2.366831302453879515e-01
2.366824274913127690e-01
2.366817248419387232e-01
2.366810220878635129e-01
2.366803194384894393e-01
2.366796166844142846e-01
2.366789140350402665e-01
2.366782112809650562e-01
2.366775086315909826e-01
2.366768058775158001e-01
2.366761031234406176e-01
2.366754004740665718e-01
2.366746977199913615e-01
2.366739950706173434e-01
2.366732923165421609e-01
2.366725896671680873e-01
2.366718869130929048e-01
2.366711842637188312e-01
2.366704815096436487e-01
2.366697787555684385e-01
2.366690761061943649e-01
2.366683733521192101e-01
2.366676707027451365e-01
2.366669679486699818e-01
2.366662652992959637e-01
2.366655625452207257e-01
2.366648598958466798e-01
2.366641571417714973e-01
2.366634543876962871e-01
2.366627517383222690e-01
2.366620489842470865e-01
2.366613463348730129e-01
2.366606435807978304e-01
2.366599409314237845e-01
2.366592381773485743e-01
2.366585355279745562e-01
2.366578327738993182e-01
2.366571300198241634e-01
2.366564273704500898e-01
2.366557246163749073e-01
2.366550219670008892e-01
2.366543192129256790e-01
2.366536165635516331e-01
2.366529138094764229e-01
2.366522111601023770e-01
2.366515084060271945e-01
2.366508056519519843e-01
2.366501030025779384e-01
2.366494002485027559e-01
2.366486975991287101e-01
2.366479948450535276e-01
2.366472921956794817e-01
2.366465894416042437e-01
2.366458866875290612e-01
2.366451840381550431e-01
2.366444812840798606e-01
2.366437786347057870e-01
2.366430758806306045e-01
2.366423732312565587e-01
2.366416704771813484e-01
2.366409678278073025e-01
2.366402650737321200e-01
2.366395623196569376e-01
2.366388596702828639e-01
2.366381569162077092e-01
2.366374542668336356e-01
2.366367515127584531e-01
2.366360488633844072e-01
2.366353461093092247e-01
2.366346434599351789e-01
2.366339407058599964e-01
2.366332379517848139e-01
2.366325353024107125e-01
2.366318325483355300e-01
2.366311298989614564e-01
2.366304271448863017e-01
2.366297244955122281e-01
2.366290217414370733e-01
2.366283190920629997e-01
2.366276163379878172e-01
2.366269135839126347e-01
2.366262109345385611e-01
2.366255081804634064e-01
2.366248055310893883e-01
2.366241027770141503e-01
2.366234001276401044e-01
2.366226973735649219e-01
2.366219947241908761e-01
2.366212919701156658e-01
2.366205892160404833e-01
2.366198865666664097e-01
2.366191838125912272e-01
2.366184811632171814e-01
2.366177784091420266e-01
2.366170757597679253e-01
2.366163730056927705e-01
2.366156703563187247e-01
2.366149676022435144e-01
2.366142648481683319e-01
2.366135621987943138e-01
2.366128594447191036e-01
2.366121567953450300e-01
2.366114540412698475e-01
2.366107513918958016e-01
2.366100486378206191e-01
2.366093458837454089e-01
2.366086432343713630e-01
2.366079404802962083e-01
2.366072378309221624e-01
2.366065350768469244e-01
2.366058324274729063e-01
2.366051296733977238e-01
2.366044270240236502e-01
2.366037242699484677e-01
2.366030215158732852e-01
2.366023188664991839e-01
2.366016161124240291e-01
2.366009134630499555e-01
2.366002107089748008e-01
2.365995080596007272e-01
2.365988053055255447e-01
2.365981026561514988e-01
2.365973999020763441e-01
2.365966971480011338e-01
2.365959944986270880e-01
2.365952917445519055e-01
2.365945890951778319e-01
2.365938863411026494e-01
2.365931836917286035e-01
2.365924809376533933e-01
2.365917782882793197e-01
2.365910755342041094e-01
2.365903727801289547e-01
2.365896701307549366e-01
2.365889673766797263e-01
2.365882647273056805e-01
2.365875619732304702e-01
2.365868593238564521e-01
2.365861565697812696e-01
2.365854539204071960e-01
2.365847511663319858e-01
2.365840484122568310e-01
2.365833457628827574e-01
2.365826430088075472e-01
2.365819403594335291e-01
2.365812376053583188e-01
2.365805349559843007e-01
2.365798322019090905e-01
2.365791295525350446e-01
2.365784267984598621e-01
2.365777240443846796e-01
2.365770213950106338e-01
2.365763186409353958e-01
2.365756159915613777e-01
2.365749132374861674e-01
2.365742105881120938e-01
2.365735078340369668e-01
2.365728050799617010e-01
2.365721024305876830e-01
2.365713996765125005e-01
2.365706970271384268e-01
2.365699942730632443e-01
2.365692916236892263e-01
2.365685888696140438e-01
2.365678862202399702e-01
2.365671834661647599e-01
2.365664807120896052e-01
2.365657780627155593e-01
2.365650753086403490e-01
2.365643726592662754e-01
2.365636699051911207e-01
2.365629672558170471e-01
2.365622645017418646e-01
2.365615618523678187e-01
2.365608590982926085e-01
2.365601563442174260e-01
2.365594536948434079e-01
2.365587509407682254e-01
2.365580482913941518e-01
2.365573455373189693e-01
2.365566428879449234e-01
2.365559401338697409e-01
2.365552374844956673e-01
2.365545347304204571e-01
2.365538319763453023e-01
2.365531293269712565e-01
2.365524265728960462e-01
2.365517239235219726e-01
2.365510211694468179e-01
2.365503185200727720e-01
2.365496157659975618e-01
2.365489131166235437e-01
2.365482103625483334e-01
2.365475076084731509e-01
2.365468049590991051e-01
2.365461022050238948e-01
2.365453995556498490e-01
2.365446968015746387e-01
2.365439941522006206e-01
2.365432913981254104e-01
2.365425887487513645e-01
2.365418859946761543e-01
2.365411832406009718e-01
2.365404805912269537e-01
2.365397778371517712e-01
2.365390751877776698e-01
2.365383724337025151e-01
2.365376697843284415e-01
2.365369670302532590e-01
2.365362643808792131e-01
2.365355616268040029e-01
2.365348588727288481e-01
2.365341562233547468e-01
2.365334534692795643e-01
2.365327508199055462e-01
2.365320480658303359e-01
2.365313454164563178e-01
2.365306426623811076e-01
2.365299399083059251e-01
2.365292372589318515e-01
2.365285345048566690e-01
2.365278318554826231e-01
2.365271291014074406e-01
2.365264264520333948e-01
2.365257236979581845e-01
2.365250210485841387e-01
2.365243182945089284e-01
2.365236155404337737e-01
2.365229128910597278e-01
2.365222101369845176e-01
2.365215074876104995e-01
2.365208047335352615e-01
2.365201020841612711e-01
2.365193993300860886e-01
2.365186966807119873e-01
2.365179939266368048e-01
2.365172911725616500e-01
2.365165885231875764e-01
2.365158857691123662e-01
2.365151831197382926e-01
2.365144803656631378e-01
2.365137777162890920e-01
2.365130749622138817e-01
2.365123723128398636e-01
2.365116695587646256e-01
2.365109668046894709e-01
2.365102641553154528e-01
2.365095614012402148e-01
2.365088587518661689e-01
2.365081559977909864e-01
2.365074533484169128e-01
2.365067505943417303e-01
2.365060479449676567e-01
2.365053451908924742e-01
2.365046424368172917e-01
2.365039397874432736e-01
2.365032370333680634e-01
2.365025343839940453e-01
2.365018316299188350e-01
2.365011289805447892e-01
2.365004262264696067e-01
2.364997235770955331e-01
2.364990208230203506e-01
2.364983180689451403e-01
2.364976154195711222e-01
2.364969126654959120e-01
2.364962100161218661e-01
2.364955072620466558e-01
2.364948046126726378e-01
2.364941018585974830e-01
2.364933991045222450e-01
2.364926964551481992e-01
2.364919937010729889e-01
2.364912910516989708e-01
2.364905882976237605e-01
2.364898856482497147e-01
2.364891828941745322e-01
2.364884802448004586e-01
2.364877774907253039e-01
2.364870747366500936e-01
2.364863720872760200e-01
2.364856693332008097e-01
2.364849666838267916e-01
2.364842639297516091e-01
2.364835612803775633e-01
2.364828585263023530e-01
2.364821558769283627e-01
2.364814531228531802e-01
2.364807503687779422e-01
2.364800477194038963e-01
2.364793449653286861e-01
2.364786423159546680e-01
2.364779395618794577e-01
2.364772369125054396e-01
2.364765341584302294e-01
2.364758315090561835e-01
2.364751287549809733e-01
2.364744260009057908e-01
2.364737233515317172e-01
2.364730205974565624e-01
2.364723179480825166e-01
2.364716151940072786e-01
2.364709125446332605e-01
2.364702097905580780e-01
2.364695071411840044e-01
2.364688043871088219e-01
2.364681016330336671e-01
2.364673989836595935e-01
2.364666962295843833e-01
2.364659935802103652e-01
2.364652908261351549e-01
2.364645881767611368e-01
2.364638854226859266e-01
2.364631827733119085e-01
2.364624800192366705e-01
2.364617772651615157e-01
2.364610746157874699e-01
2.364603718617122596e-01
2.364596692123381860e-01
2.364589664582630313e-01
2.364582638088889299e-01
2.364575610548137474e-01
2.364568583007385649e-01
2.364561556513645191e-01
2.364554528972893366e-01
2.364547502479152907e-01
2.364540474938401082e-01
2.364533448444660624e-01
2.364526420903908521e-01
2.364519394410168063e-01
2.364512366869415683e-01
2.364505339328664135e-01
2.364498312834923954e-01
2.364491285294171852e-01
2.364484258800431393e-01
2.364477231259679291e-01
2.364470204765939110e-01
2.364463177225186730e-01
2.364456150731446549e-01
2.364449123190694446e-01
2.364442095649942899e-01
2.364435069156202163e-01
2.364428041615450338e-01
2.364421015121709879e-01
2.364413987580957777e-01
2.364406961087217318e-01
2.364399933546465493e-01
2.364392907052724757e-01
2.364385879511973210e-01
2.364378851971221107e-01
2.364371825477480926e-01
2.364364797936728546e-01
2.364357771442988088e-01
2.364350743902236263e-01
2.364343717408496082e-01
2.364336689867743979e-01
2.364329663374003521e-01
2.364322635833251418e-01
2.364315608292499871e-01
2.364308581798759135e-01
2.364301554258007587e-01
2.364294527764266574e-01
2.364287500223514749e-01
2.364280473729774290e-01
2.364273446189022465e-01
2.364266419695281729e-01
2.364259392154529904e-01
2.364252364613778079e-01
2.364245337073025977e-01
2.364238311626297162e-01
2.364231284085545337e-01
2.364224256544793512e-01
2.364217229004041132e-01
2.364210203557312040e-01
2.364203176016560493e-01
2.364196148475808390e-01
2.364189120935056843e-01
2.364182093394304740e-01
2.364175067947575648e-01
2.364168040406823545e-01
2.364161012866071720e-01
2.364153985325319618e-01
2.364146959878590526e-01
2.364139932337838701e-01
2.364132904797087154e-01
2.364125877256335329e-01
2.364118849715583226e-01
2.364111824268854134e-01
2.364104796728102031e-01
2.364097769187350206e-01
2.364090741646598104e-01
2.364083716199869289e-01
2.364076688659117464e-01
2.364069661118365362e-01
2.364062633577613259e-01
2.364055606036861434e-01
2.364048580590132620e-01
2.364041553049380795e-01
2.364034525508629248e-01
2.364027497967877145e-01
2.364020470427124765e-01
2.364013444980395950e-01
2.364006417439644125e-01
2.363999389898892023e-01
2.363992362358140198e-01
2.363985336911411106e-01
2.363978309370659281e-01
2.363971281829907456e-01
2.363964254289155076e-01
2.363957226748403528e-01
2.363950201301674436e-01
2.363943173760922334e-01
2.363936146220170231e-01
2.363929118679418684e-01
2.363922093232689592e-01
2.363915065691937489e-01
2.363908038151185664e-01
2.363901010610434117e-01
2.363893983069681737e-01
2.363886957622952922e-01
2.363879930082200542e-01
2.363872902541448717e-01
2.363865875000696892e-01
2.363858849553968078e-01
2.363851822013216253e-01
2.363844794472464428e-01
2.363837766931712325e-01
2.363830739390960500e-01
2.363823713944231408e-01
2.363816686403479306e-01
2.363809658862727203e-01
2.363802631321975656e-01
2.363795605875246564e-01
2.363788578334494461e-01
2.363781550793742636e-01
2.363774523252990534e-01
2.363767495712238986e-01
2.363760470265509894e-01
2.363753442724758069e-01
2.363746415184005967e-01
2.363739387643253864e-01
2.363732362196524772e-01
2.363725334655772947e-01
2.363718307115021122e-01
2.363711279574269297e-01
2.363704252033517472e-01
2.363697226586788380e-01
2.363690199046036278e-01
2.363683171505284175e-01
2.363676143964532628e-01
2.363669118517803536e-01
2.363662090977051711e-01
2.363655063436299608e-01
2.363648035895547506e-01
2.363641008354795958e-01
2.363633982908066589e-01
2.363626955367314764e-01
2.363619927826562939e-01
2.363612900285811114e-01
2.363605874839081744e-01
2.363598847298329919e-01
2.363591819757578094e-01
2.363584792216825992e-01
2.363577764676074167e-01
2.363570739229345352e-01
2.363563711688593250e-01
2.363556684147841147e-01
2.363549656607089322e-01
2.363542631160360508e-01
2.363535603619608128e-01
2.363528576078856580e-01
2.363521548538104755e-01
2.363514520997352653e-01
2.363507495550623561e-01
2.363500468009872013e-01
2.363493440469119633e-01
2.363486412928368086e-01
2.363479387481638994e-01
2.363472359940887169e-01
2.363465332400135066e-01
2.363458304859383241e-01
2.363451277318631139e-01
2.363444251871902324e-01
2.363437224331150222e-01
2.363430196790398397e-01
2.363423169249646572e-01
2.363416143802917480e-01
2.363409116262165377e-01
2.363402088721413552e-01
2.363395061180661449e-01
2.363388033639909624e-01
2.363381008193180810e-01
2.363373980652428985e-01
2.363366953111677160e-01
2.363359925570924780e-01
2.363352900124195688e-01
2.363345872583443585e-01
2.363338845042692038e-01
2.363331817501940213e-01
2.363324789961188388e-01
2.363317764514459296e-01
2.363310736973706916e-01
2.363303709432955368e-01
2.363296681892203543e-01
2.363289656445474451e-01
2.363282628904722626e-01
2.363275601363970524e-01
2.363268573823218421e-01
2.363261546282466319e-01
2.363254520835737782e-01
2.363247493294985402e-01
2.363240465754233854e-01
2.363233438213481752e-01
2.363226410672729649e-01
2.363219385226000835e-01
2.363212357685248732e-01
2.363205330144496907e-01
2.363198302603745082e-01
2.363191277157016268e-01
2.363184249616264165e-01
2.363177222075512618e-01
2.363170194534760238e-01
2.363163166994008413e-01
2.363156141547279321e-01
2.363149114006527496e-01
2.363142086465775671e-01
2.363135058925023568e-01
2.363128033478294476e-01
2.363121005937542651e-01
2.363113978396790549e-01
2.363106950856038724e-01
2.363099923315286899e-01
2.363092897868558084e-01
2.363085870327805982e-01
2.363078842787053879e-01
2.363071815246302332e-01
2.363064789799573240e-01
2.363057762258820860e-01
2.363050734718069312e-01
2.363043707177317487e-01
2.363036679636565385e-01
2.363029654189836570e-01
2.363022626649084190e-01
2.363015599108332365e-01
2.363008571567580540e-01
2.363001546120851726e-01
2.362994518580099901e-01
2.362987491039347798e-01
2.362980463498595973e-01
2.362973435957843593e-01
2.362966410511114779e-01
2.362959382970362676e-01
2.362952355429611129e-01
2.362945327888859581e-01
2.362938302442129934e-01
2.362931274901377832e-01
2.362924247360626007e-01
2.362917219819874182e-01
2.362910192279122079e-01
2.362903166832393265e-01
2.362896139291641162e-01
2.362889111750889337e-01
2.362882084210137235e-01
2.362875058763408420e-01
2.362868031222656318e-01
2.362861003681904770e-01
2.362853976141153223e-01
2.362846948600400565e-01
2.362839923153671751e-01
2.362832895612920203e-01
2.362825868072167823e-01
2.362818840531415998e-01
2.362811815084687184e-01
2.362804787543935081e-01
2.362797760003182979e-01
2.362790732462430876e-01
2.362783704921679329e-01
2.362776679474950514e-01
2.362769651934198134e-01
2.362762624393446309e-01
2.362755596852694762e-01
2.362748571405965392e-01
2.362741543865213290e-01
2.362734516324461742e-01
2.362727488783709640e-01
2.362720461242957537e-01
2.362713435796229000e-01
2.362706408255476898e-01
2.362699380714724795e-01
2.362692353173972970e-01
2.362685327727244156e-01
2.362678300186492053e-01
2.362671272645740228e-01
2.362664245104988126e-01
2.362657217564236301e-01
2.362650192117507209e-01
2.362643164576755106e-01
2.362636137036003281e-01
2.362629109495251456e-01
2.362622084048522364e-01
2.362615056507770261e-01
2.362608028967018714e-01
2.362601001426266611e-01
2.362593973885514786e-01
2.362586948438785417e-01
2.362579920898033592e-01
2.362572893357282044e-01
2.362565865816529942e-01
2.362558840369801128e-01
2.362551812829048470e-01
2.362544785288296922e-01
2.362537757747545375e-01
2.362530730206792995e-01
2.362523704760064180e-01
2.362516677219312355e-01
2.362509649678560253e-01
2.362502622137808150e-01
2.362424159206698016e-01
2.362344442745071271e-01
2.362264702522949289e-01
2.362184962300827307e-01
2.362105222078704769e-01
2.362025505617077747e-01
2.361945765394955210e-01
2.361866025172832950e-01
2.361786284950710968e-01
2.361706544728588986e-01
2.361626828266962241e-01
2.361547088044839704e-01
2.361467347822717167e-01
2.361387607600594629e-01
2.361307891138967885e-01
2.361228150916845903e-01
2.361148410694723920e-01
2.361068670472601383e-01
2.360988930250478846e-01
2.360909213788852379e-01
2.360829473566729841e-01
2.360749733344607859e-01
2.360669993122485599e-01
2.360590276660858577e-01
2.360510536438736318e-01
2.360430796216614335e-01
2.360351055994491520e-01
2.360271315772369538e-01
2.360191599310742516e-01
2.360111859088620256e-01
2.360032118866498274e-01
2.359952378644376292e-01
2.359872662182748715e-01
2.359792921960626733e-01
2.359713181738504195e-01
2.359633441516382213e-01
2.359553701294260231e-01
2.359473984832632931e-01
2.359394244610510671e-01
2.359314504388388689e-01
2.359234764166266152e-01
2.359155047704639130e-01
2.359075307482517148e-01
2.358995567260394888e-01
2.358915827038272628e-01
2.358836086816150368e-01
2.358756370354523624e-01
2.358676630132401086e-01
2.358596889910278827e-01
2.358517149688156567e-01
2.358437433226529545e-01
2.358357693004407563e-01
2.358277952782285025e-01
2.358198212560163043e-01
2.358118472338040505e-01
2.358038755876413484e-01
2.357959015654291779e-01
2.357879275432169242e-01
2.357799535210046982e-01
2.357719818748419960e-01
2.357640078526297700e-01
2.357560338304175440e-01
2.357480598082053458e-01
2.357400857859930920e-01
2.357321141398304176e-01
2.357241401176181916e-01
2.357161660954059657e-01
2.357081920731937397e-01
2.357002204270310375e-01
2.356922464048188393e-01
2.356842723826065855e-01
2.356762983603943873e-01
2.356683243381821613e-01
2.356603526920194591e-01
2.356523786698072331e-01
2.356444046475950072e-01
2.356364306253828089e-01
2.356284589792200790e-01
2.356204849570078808e-01
2.356125109347956270e-01
2.356045369125834010e-01
2.355965628903711750e-01
2.355885912442084729e-01
2.355806172219962746e-01
2.355726431997840487e-01
2.355646691775718504e-01
2.355566975314091205e-01
2.355487235091968945e-01
2.355407494869846685e-01
2.355327754647724425e-01
2.355248014425602165e-01
2.355168297963975421e-01
2.355088557741853161e-01
2.355008817519730624e-01
2.354929077297608364e-01
2.354849360835981620e-01
2.354769620613859360e-01
2.354689880391737378e-01
2.354610140169615118e-01
2.354530399947492580e-01
2.354450683485865559e-01
2.354370943263743299e-01
2.354291203041621316e-01
2.354211462819499057e-01
2.354131746357872035e-01
2.354052006135749497e-01
2.353972265913627515e-01
2.353892525691505255e-01
2.353812785469382718e-01
2.353733069007755974e-01
2.353653328785633714e-01
2.353573588563511454e-01
2.353493848341389749e-01
2.353414108119267212e-01
2.353334391657640190e-01
2.353254651435517653e-01
2.353174911213395670e-01
2.353095170991273410e-01
2.353015454529646389e-01
2.352935714307524406e-01
2.352855974085401869e-01
2.352776233863279609e-01
2.352696493641157072e-01
2.352616777179530327e-01
2.352537036957408345e-01
2.352457296735286363e-01
2.352377556513163825e-01
2.352297840051536804e-01
2.352218099829414544e-01
2.352138359607292284e-01
2.352058619385170024e-01
2.351978879163047764e-01
2.351899162701420742e-01
2.351819422479298483e-01
2.351739682257176223e-01
2.351659942035054240e-01
2.351580225573427219e-01
2.351500485351304959e-01
2.351420745129182976e-01
2.351341004907060439e-01
2.351261264684937902e-01
2.351181548223311157e-01
2.351101808001188620e-01
2.351022067779066638e-01
2.350942327556944378e-01
2.350862611095317356e-01
2.350782870873195374e-01
2.350703130651072836e-01
2.350623390428950577e-01
2.350543650206828317e-01
2.350463933745201572e-01
2.350384193523079313e-01
2.350304453300957053e-01
2.350224713078835070e-01
2.350144996617207771e-01
2.350065256395086066e-01
2.349985516172963251e-01
2.349905775950841269e-01
2.349826035728719009e-01
2.349746319267091987e-01
2.349666579044969450e-01
2.349586838822847468e-01
2.349507098600725208e-01
2.349427382139098186e-01
2.349347641916976204e-01
2.349267901694853666e-01
2.349188161472731406e-01
2.349108421250609424e-01
2.349028704788982125e-01
2.348948964566860143e-01
2.348869224344737883e-01
2.348789484122615623e-01
2.348709767660988601e-01
2.348630027438866619e-01
2.348550287216744081e-01
2.348470546994621544e-01
2.348390806772499562e-01
2.348311090310872540e-01
2.348231350088750558e-01
2.348151609866628298e-01
2.348071869644506038e-01
2.347992153182879016e-01
2.347912412960756756e-01
2.347832672738634496e-01
2.347752932516512236e-01
2.347673192294389977e-01
2.347593475832763232e-01
2.347513735610640973e-01
2.347433995388518713e-01
2.347354255166396453e-01
2.347274538704769431e-01
2.347194798482647171e-01
2.347115058260524911e-01
2.347035318038402929e-01
2.346955577816280392e-01
2.346875861354653647e-01
2.346796121132531110e-01
2.346716380910409128e-01
2.346636640688287145e-01
2.346556924226659846e-01
2.346477184004537309e-01
2.346397443782415326e-01
2.346317703560293066e-01
2.346237963338170807e-01
2.346158246876543507e-01
2.346078506654421525e-01
2.345998766432299543e-01
2.345919026210177283e-01
2.345839309748549706e-01
2.345759569526427724e-01
2.345679829304305464e-01
2.345600089082183481e-01
2.345520348860061222e-01
2.345440632398434477e-01
2.345360892176312495e-01
2.345281151954189958e-01
2.345201411732067420e-01
2.345121671509945438e-01
2.345041955048318694e-01
2.344962214826195879e-01
2.344882474604074174e-01
2.344802734381951637e-01
2.344723017920324615e-01
2.344643277698202077e-01
2.344563537476080095e-01
2.344483797253958113e-01
2.344404057031835853e-01
2.344324340570208554e-01
2.344244600348086016e-01
2.344164860125964034e-01
2.344085119903842052e-01
2.344005403442214752e-01
2.343925663220092770e-01
2.343845922997970510e-01
2.343766182775847973e-01
2.343686442553725990e-01
2.343606726092098691e-01
2.343526985869976431e-01
2.343447245647854449e-01
2.343367505425732189e-01
2.343287788964105445e-01
2.343208048741983185e-01
2.343128308519860648e-01
2.343048568297738388e-01
2.342968828075616683e-01
2.342889111613989384e-01
2.342809371391867124e-01
2.342729631169745141e-01
2.342649890947622882e-01
2.342570174485995305e-01
2.342490434263873322e-01
2.342410694041751062e-01
2.342330953819628525e-01
2.342251213597506820e-01
2.342171497135879799e-01
2.342091756913757539e-01
2.342012016691635279e-01
2.341932276469513019e-01
2.341852560007885997e-01
2.341772819785763737e-01
2.341693079563641477e-01
2.341613339341519495e-01
2.341533599119397235e-01
2.341453882657770214e-01
2.341374142435647954e-01
2.341294402213525971e-01
2.341214661991403434e-01
2.341134945529776412e-01
2.341055205307654152e-01
2.340975465085531892e-01
2.340895724863409633e-01
2.340815984641287373e-01
2.340736268179660629e-01
2.340656527957538369e-01
2.340576787735416386e-01
2.340497047513293849e-01
2.340417331051666827e-01
2.340337590829544845e-01
2.340257850607422307e-01
2.340178110385300048e-01
2.340098370163178065e-01
2.340018653701551044e-01
2.339938913479428506e-01
2.339859173257306246e-01
2.339779433035183986e-01
2.339699716573557242e-01
2.339619976351435260e-01
2.339540236129313000e-01
2.339460495907190740e-01
2.339380755685068203e-01
2.339301039223441459e-01
2.339221299001318921e-01
2.339141558779196939e-01
2.339061818557074957e-01
2.338982102095447380e-01
2.338902361873325120e-01
2.338822621651203137e-01
2.338742881429080878e-01
2.338663141206958340e-01
2.338583424745331873e-01
2.338503684523209614e-01
2.338423944301087354e-01
2.338344204078965094e-01
2.338264487617338072e-01
2.338184747395215535e-01
2.338105007173093552e-01
2.338025266950971015e-01
2.337945526728849033e-01
2.337865810267222011e-01
2.337786070045100029e-01
2.337706329822977491e-01
2.337626589600854954e-01
2.337546873139228210e-01
2.337467132917105950e-01
2.337387392694983690e-01
2.337307652472861708e-01
2.337227912250739448e-01
2.337148195789112426e-01
2.337068455566990166e-01
2.336988715344868184e-01
2.336908975122745646e-01
2.336829258661118902e-01
2.336749518438996365e-01
2.336669778216874382e-01
2.336590037994751845e-01
2.336510297772629863e-01
2.336430581311002563e-01
2.336350841088880581e-01
2.336271100866758599e-01
2.336191360644636339e-01
2.336111620422514079e-01
2.336031903960886780e-01
2.335952163738764797e-01
2.335872423516642260e-01
2.335792683294520278e-01
2.335712966832893533e-01
2.335633226610770996e-01
2.335553486388648736e-01
2.335473746166526476e-01
2.335394005944404217e-01
2.335314289482777195e-01
2.335234549260655212e-01
2.335154809038532675e-01
2.335075068816410415e-01
2.334995352354783671e-01
2.334915612132661411e-01
2.334835871910539151e-01
2.334756131688417169e-01
2.334676391466294909e-01
2.334596675004667610e-01
2.334516934782545072e-01
2.334437194560423090e-01
2.334357454338300830e-01
2.334277737876673808e-01
2.334197997654551826e-01
2.334118257432429566e-01
2.334038517210307306e-01
2.333958776988185324e-01
2.333879060526558025e-01
2.333799320304436042e-01
2.333719580082313505e-01
2.333639839860191523e-01
2.333560123398564501e-01
2.333480383176442241e-01
2.333400642954319704e-01
2.333320902732197444e-01
2.333241162510075184e-01
2.333161446048448162e-01
2.333081705826326180e-01
2.333001965604203920e-01
2.332922225382081660e-01
2.332842508920454638e-01
2.332762768698332656e-01
2.332683028476210396e-01
2.332603288254088136e-01
2.332523548031965599e-01
2.332443831570338577e-01
2.332364091348216872e-01
2.332284351126094057e-01
2.332204610903971798e-01
2.332124894442345053e-01
2.332045154220222793e-01
2.331965413998100811e-01
2.331885673775978274e-01
2.331805933553856014e-01
2.331726217092228992e-01
2.331646476870106732e-01
2.331566736647984750e-01
2.331486996425862490e-01
2.331407279964235468e-01
2.331327539742113486e-01
2.331247799519990949e-01
2.331168059297868689e-01
2.331088319075746429e-01
2.331008602614119685e-01
2.330928862391997147e-01
2.330849122169875165e-01
2.330769381947752905e-01
2.330689665486126438e-01
2.330609925264003623e-01
2.330530185041881364e-01
2.330450444819759381e-01
2.330370704597636844e-01
2.330290988136010100e-01
2.330211247913887562e-01
2.330131507691765302e-01
2.330051767469643043e-01
2.329972051008016021e-01
2.329892310785894038e-01
2.329812570563771779e-01
2.329732830341649519e-01
2.329653090119527259e-01
2.329573373657900237e-01
2.329493633435777977e-01
2.329413893213655717e-01
2.329334152991533735e-01
2.329254436529906713e-01
2.329174696307784453e-01
2.329094956085662194e-01
2.329015215863539934e-01
2.328935475641417674e-01
2.328855759179790652e-01
2.328776018957668392e-01
2.328696278735546132e-01
2.328616538513423873e-01
2.328536822051796851e-01
2.328457081829674868e-01
2.328377341607552331e-01
2.328297601385430626e-01
2.328217861163308089e-01
2.328138144701680790e-01
2.328058404479558807e-01
2.327978664257436547e-01
2.327898924035314288e-01
2.327819183813192305e-01
2.327739467351565006e-01
2.327659727129443024e-01
2.327579986907320486e-01
2.327500246685198504e-01
2.327420530223571482e-01
2.327340790001449222e-01
2.327261049779327240e-01
2.327181309557204703e-01
2.327101569335082443e-01
2.327021852873455698e-01
2.326942112651333161e-01
2.326862372429210901e-01
2.326782632207088919e-01
2.326702915745461620e-01
2.326623175523339637e-01
2.326543435301217100e-01
2.326463695079094840e-01
2.326383954856972858e-01
2.326304238395345836e-01
2.326224498173223854e-01
2.326144757951101316e-01
2.326065017728979056e-01
2.325985301267352034e-01
2.325905561045230052e-01
2.325825820823107515e-01
2.325746080600985533e-01
2.325666340378863273e-01
2.325586623917236251e-01
2.325506883695114269e-01
2.325427143472991731e-01
2.325347403250869194e-01
2.325267686789242172e-01
2.325187946567120467e-01
2.325108206344997930e-01
2.325028466122875948e-01
2.324948725900753410e-01
2.324869009439126111e-01
2.324789269217004406e-01
2.324709528994881869e-01
2.324629788772760164e-01
2.324550072311132864e-01
2.324470332089010605e-01
2.324390591866888345e-01
2.324310851644766363e-01
2.324231111422643825e-01
2.324151394961017081e-01
2.324071654738894821e-01
2.323991914516772561e-01
2.323912174294650301e-01
2.323832457833023279e-01
2.323752717610901297e-01
2.323672977388778760e-01
2.323593237166656500e-01
2.323513496944534240e-01
2.323433780482907218e-01
2.323354040260785236e-01
2.323274300038662976e-01
2.323194559816540439e-01
2.323114843354913694e-01
2.323035103132791435e-01
2.322955362910669175e-01
2.322875622688546637e-01
2.322795882466424655e-01
2.322716166004797356e-01
2.322636425782675651e-01
2.322556685560553114e-01
2.322476945338430854e-01
2.322397228876804109e-01
2.322317488654681572e-01
2.322237748432559035e-01
2.322158008210437052e-01
2.322078267988315070e-01
2.321998551526688326e-01
2.321918811304565788e-01
2.321839071082443806e-01
2.321759330860321546e-01
2.321679614398694524e-01
2.321599874176571987e-01
2.321520133954450005e-01
2.321440393732327745e-01
2.321360653510205485e-01
2.321280937048578741e-01
2.321201196826456481e-01
2.321121456604334221e-01
2.321041716382211961e-01
2.320961999920584939e-01
2.320882259698462680e-01
2.320802519476340697e-01
2.320722779254218160e-01
2.320643039032095900e-01
2.320563322570468601e-01
2.320483582348346896e-01
2.320403842126224636e-01
2.320324101904102099e-01
2.320244385442474799e-01
2.320164645220353095e-01
2.320084904998230835e-01
2.320005164776108852e-01
2.319925424553986038e-01
2.319845708092359016e-01
2.319765967870237033e-01
2.319686227648115051e-01
2.319606487425992514e-01
2.319526747203869976e-01
2.319447030742243510e-01
2.319367290520121250e-01
2.319287550297998990e-01
2.319207810075876453e-01
2.319128093614249708e-01
2.319048353392127448e-01
2.318968613170004911e-01
2.318888872947882929e-01
2.318809132725760391e-01
2.318729416264133647e-01
2.318649676042011665e-01
2.318569935819889127e-01
2.318490195597767145e-01
2.318410479136140123e-01
2.318330738914017586e-01
2.318250998691895326e-01
2.318171258469773344e-01
2.318091518247651084e-01
2.318011801786024062e-01
2.317932061563901802e-01
2.317852321341779820e-01
2.317772581119657282e-01
2.317692864658030261e-01
2.317613124435908278e-01
2.317533384213785741e-01
2.317453643991663759e-01
2.317373903769541221e-01
2.317294187307914755e-01
2.317214447085792217e-01
2.317134706863670235e-01
2.317054966641547697e-01
2.316975250179920676e-01
2.316895509957798693e-01
2.316815769735676156e-01
2.316736029513554174e-01
2.316656289291432191e-01
2.316576572829804892e-01
2.316496832607682632e-01
2.316417092385560650e-01
2.316337352163438112e-01
2.316257635701811368e-01
2.316177895479688553e-01
2.316098155257566849e-01
2.316018415035444589e-01
2.315938674813322329e-01
2.315858958351695307e-01
2.315779218129573047e-01
2.315699477907450787e-01
2.315619737685328250e-01
2.315540021223701506e-01
2.315460281001579523e-01
2.315380540779457264e-01
2.315300800557335004e-01
2.315221060335213021e-01
2.315141343873585722e-01
2.315061603651463185e-01
2.314981863429341202e-01
2.314902123207219220e-01
2.314822406745591921e-01
2.314742666523469938e-01
2.314662926301347678e-01
2.314583186079225419e-01
2.314503445857102881e-01
2.314423729395476137e-01
2.314343989173353877e-01
2.314264248951231617e-01
2.314184508729109080e-01
2.314104792267482336e-01
2.314025052045360076e-01
2.313945311823237816e-01
2.313865571601115556e-01
2.313785831378993296e-01
2.313706114917366274e-01
2.313626374695244015e-01
2.313546634473122032e-01
2.313466894250999495e-01
2.313387177789372751e-01
2.313307437567250491e-01
2.313227697345128231e-01
2.313147957123005971e-01
2.313068216900883711e-01
2.312988500439256967e-01
2.312908760217134430e-01
2.312829019995012170e-01
2.312749279772889910e-01
2.312669563311263166e-01
2.312589823089141183e-01
2.312510082867018646e-01
2.312430342644896109e-01
2.312350602422774126e-01
2.312270885961147382e-01
2.312191145739024845e-01
2.312111405516902862e-01
2.312031665294780602e-01
2.311951948833153025e-01
2.311872208611031043e-01
2.311792468388908783e-01
2.311712728166787079e-01
2.311632987944664819e-01
2.311553271483037797e-01
2.311473531260915260e-01
2.311393791038793277e-01
2.311314050816670740e-01
2.311234334355043718e-01
2.311154594132921736e-01
2.311074853910799476e-01
2.310995113688676661e-01
2.310915373466554956e-01
2.310835657004928212e-01
2.310755916782805675e-01
2.310676176560683415e-01
2.310596436338561155e-01
2.310516696116439173e-01
2.310436979654812428e-01
2.310357239432689891e-01
2.310277499210567631e-01
2.310197758988445094e-01
2.310118042526818627e-01
2.310038302304696090e-01
2.309958562082574107e-01
2.309878821860451570e-01
2.309799081638329310e-01
2.309719365176702288e-01
2.309639624954579751e-01
2.309559884732457768e-01
2.309480144510335509e-01
2.309400428048708487e-01
2.309320687826586227e-01
2.309240947604463967e-01
2.309161207382341707e-01
2.309081467160219725e-01
2.309001750698592703e-01
2.308922010476470166e-01
2.308842270254348461e-01
2.308762530032226201e-01
2.308682813570598902e-01
2.308603073348476364e-01
2.308523333126354382e-01
2.308443592904232400e-01
2.308363852682110140e-01
2.308284136220483396e-01
2.308204395998360858e-01
2.308124655776238321e-01
2.308044915554116339e-01
2.307965199092489317e-01
2.307885458870367335e-01
2.307805718648245075e-01
2.307725978426122815e-01
2.307646238204000555e-01
2.307566521742373533e-01
2.307486781520250996e-01
2.307407041298129013e-01
2.307327301076006476e-01
2.307247584614380009e-01
2.307167844392257749e-01
2.307088104170135212e-01
2.307008363948013230e-01
2.306928623725890692e-01
2.306848907264263671e-01
2.306769167042141411e-01
2.306689426820019428e-01
2.306609686597897169e-01
2.306529970136270147e-01
2.306450229914147887e-01
2.306370489692025627e-01
2.306290749469903645e-01
2.306211009247781385e-01
2.306131292786154086e-01
2.306051552564031826e-01
2.305971812341910121e-01
2.305892072119787584e-01
2.305812355658160562e-01
2.305732615436038579e-01
2.305652875213916042e-01
2.305573134991793782e-01
2.305493394769671800e-01
2.305413678308044778e-01
2.305333938085922241e-01
2.305254197863800258e-01
2.305174457641677721e-01
2.305094741180050977e-01
2.305015000957928717e-01
2.304935260735806457e-01
2.304855520513683920e-01
2.304775780291561937e-01
2.304696063829934916e-01
2.304616323607812656e-01
2.304536583385690673e-01
2.304456843163568136e-01
2.304377126701941392e-01
2.304297386479819132e-01
2.304217646257696872e-01
2.304137906035574890e-01
2.304058165813452352e-01
2.303978449351825053e-01
2.303898709129703071e-01
2.303818968907581088e-01
2.303739228685458551e-01
2.303659512223831807e-01
2.303579772001709269e-01
2.303500031779587287e-01
2.303420291557465027e-01
2.303340551335342767e-01
2.303260834873715746e-01
2.303181094651593486e-01
2.303101354429470948e-01
2.303021614207348966e-01
2.302941897745721667e-01
2.302862157523599962e-01
2.302782417301477147e-01
2.302702677079355165e-01
2.302622936857232905e-01
2.302543220395605883e-01
2.302463480173483901e-01
2.302383739951361918e-01
2.302303999729239381e-01
2.302224259507116844e-01
2.302144543045490099e-01
2.302064802823367839e-01
2.301985062601245580e-01
2.301905322379123597e-01
2.301825605917496853e-01
2.301745865695374038e-01
2.301666125473252333e-01
2.301586385251129796e-01
2.301506645029007259e-01
2.301426928567380514e-01
2.301347188345258532e-01
2.301267448123135995e-01
2.301187707901013735e-01
2.301107991439386991e-01
2.301028251217264453e-01
2.300948510995142471e-01
2.300868770773020211e-01
2.300789030550897951e-01
2.300709314089270929e-01
2.300629573867148392e-01
2.300549833645026410e-01
2.300470093422903872e-01
2.300390376961277406e-01
2.300310636739154868e-01
2.300230896517032886e-01
2.300151156294910626e-01
2.300071416072788089e-01
2.299991699611161344e-01
2.299911959389038807e-01
2.299832219166916825e-01
2.299752478944794842e-01
2.299672762483167543e-01
2.299593022261045283e-01
2.299513282038923023e-01
2.299433541816801041e-01
2.299353801594678781e-01
2.299274085133051759e-01
2.299194344910929499e-01
2.299114604688807240e-01
2.299034864466684980e-01
2.298955148005057680e-01
2.298875407782935698e-01
2.298795667560813438e-01
2.298715927338691178e-01
2.298636187116569196e-01
2.298556470654942452e-01
2.298476730432820192e-01
2.298396990210697377e-01
2.298317249988575117e-01
2.298237533526948095e-01
2.298157793304826391e-01
2.298078053082703853e-01
2.297998312860581316e-01
2.297918572638459334e-01
2.297838856176832589e-01
2.297759115954710052e-01
2.297679375732588070e-01
2.297599635510466087e-01
2.297519919048838788e-01
2.297440178826716528e-01
2.297360438604594268e-01
2.297280698382472008e-01
2.297200958160350026e-01
2.297121241698722727e-01
2.297041501476600467e-01
2.296961761254478485e-01
2.296882021032355947e-01
2.296802304570728925e-01
2.296722564348606943e-01
2.296642824126484683e-01
2.296563083904362701e-01
2.296483343682240164e-01
2.296403627220613419e-01
2.296323886998490882e-01
2.296244146776368622e-01
2.296164406554246362e-01
2.296084690092619618e-01
2.296004949870497358e-01
2.295925209648375376e-01
2.295845469426253116e-01
2.295765729204130579e-01
2.295686012742503557e-01
2.295606272520381019e-01
2.295526532298259315e-01
2.295446792076136777e-01
2.295367075614510033e-01
2.295287335392388051e-01
2.295207595170265513e-01
2.295127854948143253e-01
2.295048114726021271e-01
2.294968398264394249e-01
2.294888658042271989e-01
2.294808917820149452e-01
2.294729177598027192e-01
2.294649461136399893e-01
2.294569720914277910e-01
2.294489980692155928e-01
2.294410240470033668e-01
2.294330500247911409e-01
2.294250783786284109e-01
2.294171043564162404e-01
2.294091303342039867e-01
2.294011563119917885e-01
2.293931846658290863e-01
2.293852106436168325e-01
2.293772366214046343e-01
2.293692625991923806e-01
2.293612885769801824e-01
2.293533169308174524e-01
2.293453429086052542e-01
2.293373688863930282e-01
2.293293948641808022e-01
2.293214208419686040e-01
2.293134491958058740e-01
2.293054751735936481e-01
2.292975011513814221e-01
2.292895271291691683e-01
2.292815554830065217e-01
2.292735814607942957e-01
2.292656074385820419e-01
2.292576334163698715e-01
2.292496593941576455e-01
2.292416877479948878e-01
2.292337137257827173e-01
2.292257397035704636e-01
2.292177656813582376e-01
2.292097940351955632e-01
2.292018200129833094e-01
2.291938459907711112e-01
2.291858719685588852e-01
2.291778979463466592e-01
2.291699263001839570e-01
2.291619522779717033e-01
2.291539782557594773e-01
2.291460042335472513e-01
2.291380325873845769e-01
2.291300585651723509e-01
2.291220845429601249e-01
2.291141105207478990e-01
2.291061364985356730e-01
2.290981648523729985e-01
2.290901908301607448e-01
2.290822168079485466e-01
2.290742427857363483e-01
2.290662711395736462e-01
2.290582971173613647e-01
2.290503230951491942e-01
2.290423490729369682e-01
2.290343750507247145e-01
2.290264034045620123e-01
2.290184293823497863e-01
2.290104553601375881e-01
2.290024813379253343e-01
2.289945096917626599e-01
2.289865356695504062e-01
2.289785616473382079e-01
2.289705876251259542e-01
2.289626136029137560e-01
2.289546419567510815e-01
2.289466679345388278e-01
2.289386939123266296e-01
2.289307198901144036e-01
2.289227482439517014e-01
2.289147742217394477e-01
2.289068001995272494e-01
2.288988261773150235e-01
2.288908521551027975e-01
2.288828805089401230e-01
2.288749064867278971e-01
2.288669324645156711e-01
2.288589584423034173e-01
2.288509867961407429e-01
2.288430127739284892e-01
2.288350387517162909e-01
2.288270647295040372e-01
2.288190907072918112e-01
2.288111190611291090e-01
2.288031450389169108e-01
2.287951710167047126e-01
2.287871969944924588e-01
2.287792253483297567e-01
2.287712513261175307e-01
2.287632773039053324e-01
2.287553032816931065e-01
2.287473292594808805e-01
2.287393576133181783e-01
2.287313835911059523e-01
2.287234095688937541e-01
2.287154355466815003e-01
2.287074639005188259e-01
2.286994898783065722e-01
2.286915158560943739e-01
2.286835418338821480e-01
2.286755678116699220e-01
2.286675961655071920e-01
2.286596221432949938e-01
2.286516481210827678e-01
2.286436740988705418e-01
2.286357024527078674e-01
2.286277284304956414e-01
2.286197544082833877e-01
2.286117803860711617e-01
2.286038063638589357e-01
2.285958347176962613e-01
2.285878606954840353e-01
2.285798866732717816e-01
2.285719126510595833e-01
2.285639410048969089e-01
2.285559669826846829e-01
2.285479929604724292e-01
2.285400189382602032e-01
2.285320449160479772e-01
2.285240732698852750e-01
2.285160992476730768e-01
2.285081252254608786e-01
2.285001512032486248e-01
2.284921771810363711e-01
2.284842055348736967e-01
2.284762315126614707e-01
2.284682574904492447e-01
2.284602834682370465e-01
2.284523118220743165e-01
2.284443377998620905e-01
2.284363637776498646e-01
2.284283897554376663e-01
2.284204157332254681e-01
2.284124440870627382e-01
2.284044700648505122e-01
2.283964960426382862e-01
2.283885220204260325e-01
2.283805503742633580e-01
2.283725763520511598e-01
2.283646023298389338e-01
2.283566283076266801e-01
2.283486542854144818e-01
2.283406826392517797e-01
2.283327086170395259e-01
2.283247345948273277e-01
2.283167605726151017e-01
2.283087889264523995e-01
2.283008149042402013e-01
2.282928408820279198e-01
2.282848668598157216e-01
2.282768928376034956e-01
2.282689211914407934e-01
2.282609471692285952e-01
2.282529731470163414e-01
2.282449991248041155e-01
2.282370274786414410e-01
2.282290534564292428e-01
2.282210794342169891e-01
2.282131054120047631e-01
2.282051313897925648e-01
2.281971597436298627e-01
2.281891857214176367e-01
2.281812116992053829e-01
2.281732376769931570e-01
2.281652660308304825e-01
2.281572920086182288e-01
2.281493179864060306e-01
2.281413439641938323e-01
2.281333699419815508e-01
2.281253982958188764e-01
2.281174242736066504e-01
2.281094502513944522e-01
2.281014762291821985e-01
2.280935045830195240e-01
2.280855305608072980e-01
2.280775565385950721e-01
2.280695825163828738e-01
2.280616084941706201e-01
2.280536368480079179e-01
2.280456628257956919e-01
2.280376888035834937e-01
2.280297147813712400e-01
2.280217431352085655e-01
2.280137691129963118e-01
2.280057950907841136e-01
2.279978210685718598e-01
2.279898470463596616e-01
2.279818754001969594e-01
2.279739013779847612e-01
2.279659273557725074e-01
2.279579533335602815e-01
2.279499816873976070e-01
2.279420076651853810e-01
2.279340336429731551e-01
2.279260596207609291e-01
2.279180855985487031e-01
2.279101139523860287e-01
2.279021399301738027e-01
2.278941659079615489e-01
2.278861918857493229e-01
2.278782202395866485e-01
2.278702462173743948e-01
2.278622721951621966e-01
2.278542981729499706e-01
2.278463241507377168e-01
2.278383525045750424e-01
2.278303784823628164e-01
2.278224044601506182e-01
2.278144304379383367e-01
2.278064587917756623e-01
2.277984847695634363e-01
2.277905107473511825e-01
2.277825367251389843e-01
2.277745627029267861e-01
2.277665910567640839e-01
2.277586170345518579e-01
2.277506430123396319e-01
2.277426689901274059e-01
2.277346973439646760e-01
2.277267233217524778e-01
2.277187492995402796e-01
2.277107752773280536e-01
2.277028012551157998e-01
2.276948296089531254e-01
2.276868555867408717e-01
2.276788815645286457e-01
2.276709075423164474e-01
2.276629335201042215e-01
2.276549618739415193e-01
2.276469878517293211e-01
2.276390138295170673e-01
2.276310398073048413e-01
2.276230681611421391e-01
2.276150941389299409e-01
2.276071201167177149e-01
2.275991460945054889e-01
2.275911720722932352e-01
2.275832004261305608e-01
2.275752264039183625e-01
2.275672523817061088e-01
2.275592783594938828e-01
2.275513067133312362e-01
2.275433326911189824e-01
2.275353586689067842e-01
2.275273846466945582e-01
2.275194106244822767e-01
2.275114389783196023e-01
2.275034649561074040e-01
2.274954909338951781e-01
2.274875169116829521e-01
2.274795452655202499e-01
2.274715712433079684e-01
2.274635972210957979e-01
2.274556231988835442e-01
2.274476491766713460e-01
2.274396775305086438e-01
2.274317035082964178e-01
2.274237294860841918e-01
2.274157554638719381e-01
2.274077838177092636e-01
2.273998097954970654e-01
2.273918357732848394e-01
2.273838617510726134e-01
2.273758877288603875e-01
2.273679160826976853e-01
2.273599420604854315e-01
2.273519680382732333e-01
2.273439940160610073e-01
2.273360223698983329e-01
2.273280483476860792e-01
2.273200743254738809e-01
2.273121003032616549e-01
2.273041262810494567e-01
2.272961546348866990e-01
2.272881806126745008e-01
2.272802065904622748e-01
2.272722325682500766e-01
2.272642609220873466e-01
2.272562868998751207e-01
2.272483128776628947e-01
2.272403388554506687e-01
2.272323648332384705e-01
2.272243931870757683e-01
2.272164191648635145e-01
2.272084451426512608e-01
2.272004711204390626e-01
2.271924994742763881e-01
2.271845254520641622e-01
2.271765514298519639e-01
2.271685774076397379e-01
2.271606033854274842e-01
2.271526317392647820e-01
2.271446577170525560e-01
2.271366836948403578e-01
2.271287096726281318e-01
2.271207380264654296e-01
2.271127640042532037e-01
2.271047899820409777e-01
2.270968159598287239e-01
2.270888419376165257e-01
2.270808702914537958e-01
2.270728962692416253e-01
2.270649222470293715e-01
2.270569482248171456e-01
2.270489765786544711e-01
2.270410025564422174e-01
2.270330285342299914e-01
2.270250545120177932e-01
2.270170804898055672e-01
2.270091088436428650e-01
2.270011348214306390e-01
2.269931607992184130e-01
2.269851867770062148e-01
2.269772151308435126e-01
2.269692411086312589e-01
2.269612670864190607e-01
2.269532930642068347e-01
2.269453190419945809e-01
2.269373473958319065e-01
2.269293733736196805e-01
2.269213993514074545e-01
2.269134253291952286e-01
2.269054536830325541e-01
2.268974796608203004e-01
2.268895056386080744e-01
2.268815316163958484e-01
2.268735575941836502e-01
2.268655859480209203e-01
2.268576119258087220e-01
2.268496379035965238e-01
2.268416638813842701e-01
2.268336922352215679e-01
2.268257182130093141e-01
2.268177441907971159e-01
2.268097701685849177e-01
2.268017961463726917e-01
2.267938245002099895e-01
2.267858504779977635e-01
2.267778764557855653e-01
2.267699024335733116e-01
2.267619284113610856e-01
2.267539567651983834e-01
2.267459827429861852e-01
2.267380087207739314e-01
2.267300346985617054e-01
2.267220630523990033e-01
2.267140890301867773e-01
2.267061150079745513e-01
2.266981409857623253e-01
2.266901669635501548e-01
2.266821953173874249e-01
2.266742212951751712e-01
2.266662472729629729e-01
2.266582732507507192e-01
2.266503016045880448e-01
2.266423275823758465e-01
2.266343535601636483e-01
2.266263795379513946e-01
2.266184055157391686e-01
2.266104338695764109e-01
2.266024598473642404e-01
2.265944858251520144e-01
2.265865118029397884e-01
2.265785401567770863e-01
2.265705661345648603e-01
2.265625921123526898e-01
2.265546180901404083e-01
2.265466440679281823e-01
2.265386724217655079e-01
2.265306983995532542e-01
2.265227243773410559e-01
2.265147503551288299e-01
2.265067787089661278e-01
2.264988046867538740e-01
2.264908306645416758e-01
2.264828566423294776e-01
2.264748826201171961e-01
2.264669109739545216e-01
2.264589369517423234e-01
2.264509629295300974e-01
2.264429889073178714e-01
2.264350172611551415e-01
2.264270432389429433e-01
2.264190692167307173e-01
2.264110951945185191e-01
2.264031211723062653e-01
2.263951495261435631e-01
2.263871755039313649e-01
2.263792014817191389e-01
2.263712274595069129e-01
2.263632558133442108e-01
2.263552817911319848e-01
2.263473077689197588e-01
2.263393337467075328e-01
2.263313597244953068e-01
2.263233880783326046e-01
2.263154140561203786e-01
2.263074400339081804e-01
2.262994660116959267e-01
2.262914943655332523e-01
2.262835203433209985e-01
2.262755463211088003e-01
2.262675722988965465e-01
2.262595982766843206e-01
2.262516266305216461e-01
2.262436526083094201e-01
2.262356785860972219e-01
2.262277045638849682e-01
2.262197329177222938e-01
2.262117588955100678e-01
2.262037848732978418e-01
2.261958108510855880e-01
2.261878368288733621e-01
2.261798651827106599e-01
2.261718911604984616e-01
2.261639171382862634e-01
2.261559431160740374e-01
2.261479714699113353e-01
2.261399974476990815e-01
2.261320234254868833e-01
2.261240494032746295e-01
2.261160753810624313e-01
2.261081037348997014e-01
2.261001297126875031e-01
2.260921556904752494e-01
2.260841816682630512e-01
2.260762100221003768e-01
2.260682359998881230e-01
2.260602619776758970e-01
2.260522879554636710e-01
2.260443139332514728e-01
2.260363422870887429e-01
2.260283682648765446e-01
2.260203942426643187e-01
2.260124202204520927e-01
2.260044485742894183e-01
2.259964745520771645e-01
2.259885005298649663e-01
2.259805265076527681e-01
2.259725524854405143e-01
2.259645808392778121e-01
2.259566068170655861e-01
2.259486327948533324e-01
2.259406587726411619e-01
2.259326847504289082e-01
2.259247131042662060e-01
2.259167390820540078e-01
2.259087650598417540e-01
2.259007910376295003e-01
2.258928193914668259e-01
2.258848453692546276e-01
2.258768713470423739e-01
2.258688973248301202e-01
2.258609233026179219e-01
2.258529516564552475e-01
2.258449776342429938e-01
2.258370036120308233e-01
2.258290295898185973e-01
2.258210579436558951e-01
2.258130839214436414e-01
2.258051098992314154e-01
2.257971358770191894e-01
2.257891618548070189e-01
2.257811902086443168e-01
2.257732161864320630e-01
2.257652421642198370e-01
2.257572681420076388e-01
2.257492964958449089e-01
2.257413224736326551e-01
2.257333484514204847e-01
2.257253744292082587e-01
2.257174004069960327e-01
2.257094287608333305e-01
2.257014547386211045e-01
2.256934807164088785e-01
2.256855066941966526e-01
2.256775350480339781e-01
2.256695610258217244e-01
2.256615870036094984e-01
2.256536129813972724e-01
2.256456389591850464e-01
2.256376673130223720e-01
2.256296932908101183e-01
2.256217192685978923e-01
2.256137452463856941e-01
2.256057736002229919e-01
2.255977995780107659e-01
2.255898255557985399e-01
2.255818515335862862e-01
2.255738775113740879e-01
2.255659058652114135e-01
2.255579318429991875e-01
2.255499578207869615e-01
2.255419837985747356e-01
2.255340121524120056e-01
2.255260381301998074e-01
2.255180641079875814e-01
2.255100900857753554e-01
2.255021160635631017e-01
2.254941444174004550e-01
2.254861703951882013e-01
2.254781963729760030e-01
2.254702223507637493e-01
2.254622507046010749e-01
2.254542766823888489e-01
2.254463026601766784e-01
2.254383286379643969e-01
2.254303546157521432e-01
2.254223829695894965e-01
2.254144089473772705e-01
2.254064349251650723e-01
2.253984609029528463e-01
2.253904892567900886e-01
2.253825152345778904e-01
2.253745412123656922e-01
2.253665671901534107e-01
2.253585931679412124e-01
2.253506215217784825e-01
2.253426474995662843e-01
2.253346734773540860e-01
2.253266994551418323e-01
2.253187278089791024e-01
2.253107537867669596e-01
2.253027797645546781e-01
2.252948057423424799e-01
2.252868317201302539e-01
2.252788600739675517e-01
2.252708860517553258e-01
2.252629120295430720e-01
2.252549380073308738e-01
2.252469663611681716e-01
2.252389923389559456e-01
2.252310183167437474e-01
2.252230442945314937e-01
2.252150702723192954e-01
2.252070986261565655e-01
2.251991246039443673e-01
2.251911505817321413e-01
2.251831765595199430e-01
2.251752049133571854e-01
2.251672308911450149e-01
2.251592568689327889e-01
2.251512828467205907e-01
2.251433088245083369e-01
2.251353371783456347e-01
2.251273631561333810e-01
2.251193891339211273e-01
2.251114151117089290e-01
2.251034434655462546e-01
2.250954694433340009e-01
2.250874954211218304e-01
2.250795213989096044e-01
2.250715473766973784e-01
2.250635757305346485e-01
2.250556017083223947e-01
2.250476276861101965e-01
2.250396536638979705e-01
2.250316796416857723e-01
2.250237079955230424e-01
2.250157339733108719e-01
2.250077599510986459e-01
2.249997859288864199e-01
2.249918142827236622e-01
2.249838402605114918e-01
2.249758662382992658e-01
2.249678922160870675e-01
2.249599181938748138e-01
2.249519465477121116e-01
2.249439725254998856e-01
2.249359985032876597e-01
2.249280244810754059e-01
2.249200528349127315e-01
2.249120788127005333e-01
2.249041047904882795e-01
2.248961307682760535e-01
2.248881567460638276e-01
2.248801850999011254e-01
2.248722110776889271e-01
2.248642370554767012e-01
2.248562630332644752e-01
2.248482913871017730e-01
2.248403173648896025e-01
2.248323433426773210e-01
2.248243693204650950e-01
2.248163952982528691e-01
2.248084236520901669e-01
2.248004496298779409e-01
2.247924756076657427e-01
2.247845015854535167e-01
2.247765299392908145e-01
2.247685559170785607e-01
2.247605818948663625e-01
2.247526078726541643e-01
2.247446338504419383e-01
2.247366622042792084e-01
2.247286881820669546e-01
2.247207141598547842e-01
2.247127401376425304e-01
2.247047684914798560e-01
2.246967944692676300e-01
2.246888204470554318e-01
2.246808464248431780e-01
2.246728724026309520e-01
2.246649007564682776e-01
2.246569267342560239e-01
2.246489527120437979e-01
2.246409786898315719e-01
2.246330070436689252e-01
2.246250330214566715e-01
2.246170589992444455e-01
2.246090849770321918e-01
2.246011109548199935e-01
2.245931393086573191e-01
2.245851652864450654e-01
2.245771912642328672e-01
2.245692172420206134e-01
2.245612455958579112e-01
2.245532715736456852e-01
2.245452975514334870e-01
2.245373235292212888e-01
2.245293495070090073e-01
2.245213778608463329e-01
2.245134038386341069e-01
2.245054298164218809e-01
2.244974557942096827e-01
2.244894841480469805e-01
2.244815101258347545e-01
2.244735361036225008e-01
2.244655620814102748e-01
2.244575880591980488e-01
2.244496164130353744e-01
2.244416423908231484e-01
2.244336683686109502e-01
2.244256943463986964e-01
2.244177227002360220e-01
2.244097486780237682e-01
2.244017746558115700e-01
2.243938006335993163e-01
2.243858266113871180e-01
2.243778549652244436e-01
2.243698809430121899e-01
2.243619069207999916e-01
2.243539328985877657e-01
2.243459612524250357e-01
2.243379872302128097e-01
2.243300132080006115e-01
2.243220391857883855e-01
2.243140651635761318e-01
2.243060935174134574e-01
2.242981194952012314e-01
2.242901454729889776e-01
2.242821714507767794e-01
2.242741998046140495e-01
2.242662257824018512e-01
2.242582517601895975e-01
2.242502777379773993e-01
2.242423037157652010e-01
2.242343320696024711e-01
2.242263580473902451e-01
2.242183840251780191e-01
2.242104100029658209e-01
2.242024359807535949e-01
2.241944643345908927e-01
2.241864903123786668e-01
2.241785162901664408e-01
2.241705422679542425e-01
2.241625706217915404e-01
2.241545965995792866e-01
2.241466225773670884e-01
2.241386485551548347e-01
2.241306745329426364e-01
2.241227028867799620e-01
2.241147288645677083e-01
2.241067548423555100e-01
2.240987808201432840e-01
2.240908091739805541e-01
2.240828351517683004e-01
2.240748611295561021e-01
2.240668871073438484e-01
2.240589130851316502e-01
2.240509414389689757e-01
2.240429674167567498e-01
2.240349933945445238e-01
2.240270193723322978e-01
2.240190477261695956e-01
2.240110737039573696e-01
2.240030996817451436e-01
2.239951256595329177e-01
2.239871516373207194e-01
2.239791799911579895e-01
2.239712059689457913e-01
2.239632319467335375e-01
2.239552579245213115e-01
2.239472862783586371e-01
2.239393122561463834e-01
2.239313382339341851e-01
2.239233642117219591e-01
2.239153901895097332e-01
2.239074185433470032e-01
2.238994445211348328e-01
2.238914704989226068e-01
2.238834964767104085e-01
2.238755248305476786e-01
2.238675508083354526e-01
2.238595767861231989e-01
2.238516027639109729e-01
2.238436287416988024e-01
2.238356570955360725e-01
2.238276830733238465e-01
2.238197090511116205e-01
2.238117350288993945e-01
2.238037633827366646e-01
2.237957893605244664e-01
2.237878153383122681e-01
2.237798413161000699e-01
2.237718672938878717e-01
2.237638956477251140e-01
2.237559216255128880e-01
2.237479476033006343e-01
2.237399735810884360e-01
2.237320019349257616e-01
2.237240279127135634e-01
2.237160538905013096e-01
2.237080798682890559e-01
2.237001058460768577e-01
2.236921341999141832e-01
2.236841601777019295e-01
2.236761861554897313e-01
2.236682121332775053e-01
2.236602404871148031e-01
2.236522664649025771e-01
2.236442924426903234e-01
2.236363184204780974e-01
2.236283443982659269e-01
2.236203727521031970e-01
2.236123987298909432e-01
2.236044247076787450e-01
2.235964506854665190e-01
2.235884790393037891e-01
2.235805050170916186e-01
2.235725309948793926e-01
2.235645569726671666e-01
2.235565829504549407e-01
2.235486113042922107e-01
2.235406372820800125e-01
2.235326632598677865e-01
2.235246892376555605e-01
2.235167175914928583e-01
2.235087435692806324e-01
2.235007695470684064e-01
2.234927955248561804e-01
2.234848215026439544e-01
2.234768498564812800e-01
2.234688758342690540e-01
2.234609018120568280e-01
2.234529277898445743e-01
2.234449561436819276e-01
2.234369821214697016e-01
2.234290080992574479e-01
2.234210340770452219e-01
2.234130600548330237e-01
2.234050884086702937e-01
2.233971143864580677e-01
2.233891403642458695e-01
2.233811663420336435e-01
2.233731946958709413e-01
2.233652206736587154e-01
2.233572466514464894e-01
2.233492726292342634e-01
2.233412986070220374e-01
2.233333269608593352e-01
2.233253529386471370e-01
2.233173789164348555e-01
2.233094048942226850e-01
2.233014308720104590e-01
2.232934592258477569e-01
2.232854852036355586e-01
2.232775111814233049e-01
2.232695371592110789e-01
2.232615655130483767e-01
2.232535914908361507e-01
2.232456174686239525e-01
2.232376434464117265e-01
2.232296694241994728e-01
2.232216977780367984e-01
2.232137237558245724e-01
2.232057497336123464e-01
2.231977757114001204e-01
2.231898040652374182e-01
2.231818300430251645e-01
2.231738560208129662e-01
2.231658819986007403e-01
2.231579079763884865e-01
2.231499363302258121e-01
2.231419623080135861e-01
2.231339882858013879e-01
2.231260142635891619e-01
2.231180426174264597e-01
2.231100685952142337e-01
2.231020945730020077e-01
2.230941205507897818e-01
2.230861465285775558e-01
2.230781748824148536e-01
2.230702008602026554e-01
2.230622268379904294e-01
2.230542528157781756e-01
2.230462811696155012e-01
2.230383071474032752e-01
2.230303331251910492e-01
2.230223591029788510e-01
2.230143850807665973e-01
2.230064134346038951e-01
2.229984394123916969e-01
2.229904653901794709e-01
2.229824913679672171e-01
2.229745197218045427e-01
2.229665456995923167e-01
2.229585716773800907e-01
2.229505976551678925e-01
2.229426236329556388e-01
2.229346519867929088e-01
2.229266779645807384e-01
2.229187039423685124e-01
2.229107299201563142e-01
2.229027582739935842e-01
2.228947842517813582e-01
2.228868102295691322e-01
2.228788362073569063e-01
2.228708621851447080e-01
2.228628905389820059e-01
2.228549165167697521e-01
2.228469424945575261e-01
2.228389684723453001e-01
2.228309968261826257e-01
2.228230228039703720e-01
2.228150487817582015e-01
2.228070747595459478e-01
2.227991007373337218e-01
2.227911290911709918e-01
2.227831550689587936e-01
2.227751810467465676e-01
2.227672070245343416e-01
2.227592353783716672e-01
2.227512613561594412e-01
2.227432873339472152e-01
2.227353133117349893e-01
2.227273392895227633e-01
2.227193676433600611e-01
2.227106369357559901e-01
2.227000945429869483e-01
2.226895521502179343e-01
2.226790128988054840e-01
2.226684705060364977e-01
2.226579281132674559e-01
2.226473857204984697e-01
2.226368433277294279e-01
2.226263040763170054e-01
2.226157616835479636e-01
2.226052192907789773e-01
2.225946768980099633e-01
2.225841376465975130e-01
2.225735952538284712e-01
2.225630528610594849e-01
2.225525104682904431e-01
2.225419680755214569e-01
2.225314288241089788e-01
2.225208864313399371e-01
2.225103440385709230e-01
2.224998016458019090e-01
2.224892623943895142e-01
2.224787200016205280e-01
2.224681776088513752e-01
2.224576352160824166e-01
2.224470928233133749e-01
2.224365535719010079e-01
2.224189041417097279e-01
2.224008522511911612e-01
2.223828003606726222e-01
2.223647484701540833e-01
2.223467019586256033e-01
2.223286500681070921e-01
2.223105981775885809e-01
2.222925462870700142e-01
2.222744997755414786e-01
2.222564478850229397e-01
2.222383959945044563e-01
2.222203441039859451e-01
2.222022922134674061e-01
2.221842457019388983e-01
2.221661938114203871e-01
2.221481419209018759e-01
2.221300900303833370e-01
2.221120435188548015e-01
2.220939916283362625e-01
2.220759397378178068e-01
2.220578878472992401e-01
2.220398359567807012e-01
2.220216466555952617e-01
2.219979104454155028e-01
2.219741742352356328e-01
2.219504380250558184e-01
2.219267088876442362e-01
2.219029726774644495e-01
2.218792364672846351e-01
2.218555002571048207e-01
2.218317640469249785e-01
2.218080349095134240e-01
2.217842986993335541e-01
2.217605624891537397e-01
2.217368262789739253e-01
2.217130971415623153e-01
2.216893609313825009e-01
2.216656247212026865e-01
2.216418885110228443e-01
2.216181523008430576e-01
2.215944231634314754e-01
2.215706869532516055e-01
2.215469507430718188e-01
2.215232145328920321e-01
2.214994853954804221e-01
2.214757491853006632e-01
2.214520129751207655e-01
2.214282767649409234e-01
2.214045405547611090e-01
2.213808114173494990e-01
2.213570752071697123e-01
2.213333389969898701e-01
2.213096027868100835e-01
2.212858736493984735e-01
2.212621374392187146e-01
2.212384012290388169e-01
2.212146650188590025e-01
2.211909288086791880e-01
2.211671996712676336e-01
2.211434634610877914e-01
2.211197272509080047e-01
2.210959910407281070e-01
2.210722619033165803e-01
2.210485256931367104e-01
2.210247894829569237e-01
2.210010532727770816e-01
2.209773170625972949e-01
2.209535879251857127e-01
2.209298517150058705e-01
2.209061155048260561e-01
2.208823792946462139e-01
2.208586501572346594e-01
2.208349139470548450e-01
2.208111777368750028e-01
2.207874415266951884e-01
2.207637053165153740e-01
2.207399761791037640e-01
2.207162399689239496e-01
2.206925037587441352e-01
2.206687675485642930e-01
2.206450384111526830e-01
2.206213022009728963e-01
2.205975659907930542e-01
2.205738297806132120e-01
2.205500935704334253e-01
2.205263644330218431e-01
2.205026282228420564e-01
2.204788920126622420e-01
2.204551558024823721e-01
2.204314266650708176e-01
2.204076904548909199e-01
2.203839542447111888e-01
2.203602180345313466e-01
2.203364818243515044e-01
2.203127526869398944e-01
2.202890164767601078e-01
2.202652802665802934e-01
2.202415440564004512e-01
2.202178149189888412e-01
2.201940787088090823e-01
2.201703424986292401e-01
2.201466062884493979e-01
2.201228700782695835e-01
2.200991409408580290e-01
2.200754047306781591e-01
2.200516685204983447e-01
2.200279323103185580e-01
2.200041961001386603e-01
2.199804669627271336e-01
2.199567307525473192e-01
2.199329945423674770e-01
2.199092583321876349e-01
2.198855291947760804e-01
2.198617929845962382e-01
2.198380567744163960e-01
2.198143205642366094e-01
2.197905843540567672e-01
2.197668552166452405e-01
2.197431190064653705e-01
2.197193827962856116e-01
2.196956465861057695e-01
2.196719174486941595e-01
2.196481812385143451e-01
2.196244450283345306e-01
2.196007088181546885e-01
2.195769726079749018e-01
2.195532434705632918e-01
2.195295072603834774e-01
2.195057710502036630e-01
2.194820348400238208e-01
2.194583057026122663e-01
2.194345694924324242e-01
2.194108332822525820e-01
2.193870970720727676e-01
2.193633608618929254e-01
2.193396317244813987e-01
2.193158955143015565e-01
2.192921593041217143e-01
2.192684230939418999e-01
2.192446939565303454e-01
2.192209577463504755e-01
2.191972215361706611e-01
2.191734853259908467e-01
2.191497491158110322e-01
2.191260199783994500e-01
2.191022837682196356e-01
2.190785475580397934e-01
2.190548113478600067e-01
2.190310822104483968e-01
2.190073460002686101e-01
2.189836097900887679e-01
2.189598735799089535e-01
2.189361373697291391e-01
2.189124082323175291e-01
2.188886720221376869e-01
2.188649358119579003e-01
2.188411996017780303e-01
2.188174704643664203e-01
2.187937342541866337e-01
2.187699980440068470e-01
2.187462618338270326e-01
2.187225256236471349e-01
2.186987964862355804e-01
2.186750602760558215e-01
2.186513240658759516e-01
2.186275878556961649e-01
2.186038587182845827e-01
2.185801225081047683e-01
2.185563862979249261e-01
2.185326500877450839e-01
2.185089138775652973e-01
2.184851847401536595e-01
2.184614485299738451e-01
2.184377123197940029e-01
2.184139761096142163e-01
2.183902469722025785e-01
2.183665107620228196e-01
2.183427745518429774e-01
2.183190383416631630e-01
2.182953021314833764e-01
2.182715729940717664e-01
2.182478367838919242e-01
2.182241005737121653e-01
2.182003643635322399e-01
2.181766352261206854e-01
2.181528990159408432e-01
2.181291628057610843e-01
2.181054265955812144e-01
2.180816903854014277e-01
2.180579612479898455e-01
2.180342250378100311e-01
2.180104888276301889e-01
2.179867526174503745e-01
2.179630234800387922e-01
2.179392872698589223e-01
2.179155510596791911e-01
2.178918148494993212e-01
2.178680786393195068e-01
2.178443495019078968e-01
2.178206132917280824e-01
2.177968770815482402e-01
2.177731408713684536e-01
2.177494117339568436e-01
2.177256755237770292e-01
2.177019393135972147e-01
2.176782031034174281e-01
2.176544668932375859e-01
2.176307377558260037e-01
2.176070015456461615e-01
2.175832653354663193e-01
2.175595291252865049e-01
2.175357999878748949e-01
2.175120637776951360e-01
2.174883275675152661e-01
2.174645913573354516e-01
2.174408551471556927e-01
2.174171260097440550e-01
2.173933897995642683e-01
2.173696535893844262e-01
2.173459173792045562e-01
2.173221811690247696e-01
2.172984520316131873e-01
2.172747158214333729e-01
2.172509796112535307e-01
2.172272434010737441e-01
2.172035142636621341e-01
2.171797780534823474e-01
2.171560418433025053e-01
2.171323056331226353e-01
2.171085694229428209e-01
2.170848402855312942e-01
2.170611040753514520e-01
2.170373678651716376e-01
2.170136316549917954e-01
2.169899025175802132e-01
2.169661663074003988e-01
2.169424300972205844e-01
2.169186938870407699e-01
2.168949576768609555e-01
2.168712285394493455e-01
2.168474923292695034e-01
2.168237561190897167e-01
2.168000199089098745e-01
2.167762907714982923e-01
2.167525545613184779e-01
2.167288183511386912e-01
2.167050821409588213e-01
2.166813459307790346e-01
2.166576167933674246e-01
2.166338805831876102e-01
2.166101443730077403e-01
2.165864081628279814e-01
2.165626790254163714e-01
2.165389428152365570e-01
2.165152066050567425e-01
2.164914703948769281e-01
2.164677341846970859e-01
2.164440050472854760e-01
2.164202688371056893e-01
2.163965326269258749e-01
2.163727964167460327e-01
2.163490672793344782e-01
2.163253310691546916e-01
2.163015948589747939e-01
2.162778586487949795e-01
2.162541224386151650e-01
2.162303933012036106e-01
2.162066570910237684e-01
2.161829208808439540e-01
2.161591846706641395e-01
2.161354555332525018e-01
2.161117193230727429e-01
2.160879831128928452e-01
2.160642469027130863e-01
2.160405106925332441e-01
2.160167815551216619e-01
2.159930453449418475e-01
2.159693091347619776e-01
2.159455729245821631e-01
2.159218437871705809e-01
2.158981075769907942e-01
2.158743713668109798e-01
2.158506351566311376e-01
2.158268989464513232e-01
2.158031698090397410e-01
2.157794335988599543e-01
2.157556973886800566e-01
2.157319611785002422e-01
2.157082320410886600e-01
2.156844958309088456e-01
2.156607596207290312e-01
2.156370234105492167e-01
2.156132872003694023e-01
2.155895580629578201e-01
2.155658218527779779e-01
2.155420856425981357e-01
2.155183494324183213e-01
2.154946202950067669e-01
2.154708840848269247e-01
2.154471478746470825e-01
2.154234116644672958e-01
2.153996754542875092e-01
2.153759463168758992e-01
2.153522101066961125e-01
2.153284738965162426e-01
2.153047376863364004e-01
2.152810085489248459e-01
2.152572723387450038e-01
2.152335361285651616e-01
2.152097999183853749e-01
2.151860637082055883e-01
2.151623345707940338e-01
2.151385983606141361e-01
2.151148621504343494e-01
2.150911259402545073e-01
2.150673968028429250e-01
2.150436605926631384e-01
2.150199243824832962e-01
2.149961881723034818e-01
2.149724519621236674e-01
2.149487228247120574e-01
2.149249866145322152e-01
2.149012504043524008e-01
2.148775141941725864e-01
2.148537779839927442e-01
2.148300488465811620e-01
2.148063126364013475e-01
2.147825764262215609e-01
2.147588402160416632e-01
2.147351110786301087e-01
2.147113748684502943e-01
2.146876386582705076e-01
2.146639024480906655e-01
2.146401662379108788e-01
2.146164371004992133e-01
2.145927008903193989e-01
2.145689646801395845e-01
2.145452284699597700e-01
2.145214993325481878e-01
2.144977631223683734e-01
2.144740269121885867e-01
2.144502907020087445e-01
2.144265544918289301e-01
2.144028253544173479e-01
2.143790891442374780e-01
2.143553529340577191e-01
2.143316167238778769e-01
2.143078875864662669e-01
2.142841513762865080e-01
2.142604151661066658e-01
2.142366789559268236e-01
2.142129427457470092e-01
2.141892136083353992e-01
2.141654773981556126e-01
2.141417411879757982e-01
2.141180049777959837e-01
2.140942758403843182e-01
2.140705396302045038e-01
2.140468034200247172e-01
2.140230672098448750e-01
2.139993309996650606e-01
2.139756018622535061e-01
2.139518656520736362e-01
2.139281294418938495e-01
2.139043932317140073e-01
2.138806640943024251e-01
2.138569278841225829e-01
2.138331916739428518e-01
2.138094554637629818e-01
2.137857192535831674e-01
2.137619901161715852e-01
2.137382539059917430e-01
2.137145176958119008e-01
2.136907814856321419e-01
2.136670523482205042e-01
2.136433161380406898e-01
2.136195799278608753e-01
2.135958437176810887e-01
2.135721075075012187e-01
2.135483783700896643e-01
2.135246421599098221e-01
2.135009059497299799e-01
2.134771697395501655e-01
2.134534406021385833e-01
2.134297043919587966e-01
2.134059681817789544e-01
2.133822319715991400e-01
2.133584957614192978e-01
2.133347666240077156e-01
2.133110304138278734e-01
2.132872942036480590e-01
2.132635579934682446e-01
2.132398288560566901e-01
2.132160926458768757e-01
2.131923564356970335e-01
2.131686202255172191e-01
2.131448840153374047e-01
2.131211548779257947e-01
2.130974186677459525e-01
2.130736824575661659e-01
2.130499462473863237e-01
2.130262171099747415e-01
2.130024808997948993e-01
2.129787446896151404e-01
2.129550084794352982e-01
2.129312722692554283e-01
2.129075431318439016e-01
2.128838069216640594e-01
2.128600707114842172e-01
2.128363345013044305e-01
2.128126053638928206e-01
2.127888691537130061e-01
2.127651329435331917e-01
2.127413967333533218e-01
2.127176605231735351e-01
2.126939313857619529e-01
2.126701951755821107e-01
2.126464589654022963e-01
2.126227227552224541e-01
2.125989936178108719e-01
2.125752574076310852e-01
2.125515211974512986e-01
2.125277849872714564e-01
2.125040487770916142e-01
2.124803196396800320e-01
2.124565834295002176e-01
2.124328472193204032e-01
2.124091110091405887e-01
2.123853818717289788e-01
2.123616456615491643e-01
2.123379094513693499e-01
2.123141732411895077e-01
2.122904370310097211e-01
2.122667078935981111e-01
2.122429716834182689e-01
2.122192354732384545e-01
2.121954992630586678e-01
2.121717630528787979e-01
2.121480339154672157e-01
2.121242977052874568e-01
2.121005614951076423e-01
2.120768252849277724e-01
2.120530961475162179e-01
2.120293599373363480e-01
2.120056237271565891e-01
2.119818875169766914e-01
2.119581513067969325e-01
2.119344221693853780e-01
2.119106859592054526e-01
2.118869497490256937e-01
2.118632135388458793e-01
2.118394844014342693e-01
2.118157481912544826e-01
2.117920119810746404e-01
2.117682757708948260e-01
2.117445395607149838e-01
2.117208104233034294e-01
2.116970742131235872e-01
2.116733380029437728e-01
2.116496017927639028e-01
2.116258726553523484e-01
2.116021364451725340e-01
2.115784002349927195e-01
2.115546640248128774e-01
2.115309278146330629e-01
2.115071986772214807e-01
2.114834624670416385e-01
2.114597262568618241e-01
2.114359900466820097e-01
2.114122609092704552e-01
2.113885246990906130e-01
2.113647884889107431e-01
2.113410522787309842e-01
2.113173160685511420e-01
2.112935869311395043e-01
2.112698507209597176e-01
2.112461145107799310e-01
2.112223783006001165e-01
2.111986491631885066e-01
2.111749129530086644e-01
2.111511767428288500e-01
2.111274405326490633e-01
2.111037043224692489e-01
2.110799751850576667e-01
2.110562389748777967e-01
2.110325027646980378e-01
2.110087665545181956e-01
2.109850374171065579e-01
2.109613012069267435e-01
2.109375649967469568e-01
2.109138287865671146e-01
2.108900925763872725e-01
2.108663634389757180e-01
2.108426272287959036e-01
2.108188910186160336e-01
2.107951548084362470e-01
2.107714256710246647e-01
2.107476894608448503e-01
2.107239532506650082e-01
2.107002170404852215e-01
2.106764808303053238e-01
2.106527516928938248e-01
2.106290154827139827e-01
2.106052792725341405e-01
2.105815430623542983e-01
2.105578139249427161e-01
2.105340777147629294e-01
2.105103415045830872e-01
2.104866052944033006e-01
2.104628690842234306e-01
2.104391399468118484e-01
2.104154037366320062e-01
2.103916675264522473e-01
2.103679313162723774e-01
2.103442021788607952e-01
2.103204659686810085e-01
2.102967297585011941e-01
2.102729935483213519e-01
2.102492573381415375e-01
2.102255282007299275e-01
2.102017919905501131e-01
2.101780557803702987e-01
2.101543195701904287e-01
2.101305904327788743e-01
2.101068542225990599e-01
2.100831180124192732e-01
2.100593818022394310e-01
2.100356455920596166e-01
2.100119093818797744e-01
2.099881873172364244e-01
2.099644511070566377e-01
2.099407148968768233e-01
2.099169786866969534e-01
2.098932424765171390e-01
2.098695062663373523e-01
2.098457700561575101e-01
2.098220338459776957e-01
2.097982976357978813e-01
2.097745755711545312e-01
2.097508393609747168e-01
2.097271031507948469e-01
2.097033669406150325e-01
2.096796307304352180e-01
2.096558945202553481e-01
2.096321583100755892e-01
2.096084220998958025e-01
2.095846858897159326e-01
2.095609638250726103e-01
2.095372276148927682e-01
2.095134914047129537e-01
2.094897551945331116e-01
2.094660189843532971e-01
2.094422827741734272e-01
2.094185465639936405e-01
2.093948103538138539e-01
2.093710741436340117e-01
2.093473520789906894e-01
2.093236158688108473e-01
2.092998796586310051e-01
2.092761434484512184e-01
2.092524072382713762e-01
2.092286710280915341e-01
2.092049348179117474e-01
2.091811986077319052e-01
2.091574623975520908e-01
2.091337403329087130e-01
2.091100041227289541e-01
2.090862679125491119e-01
2.090625317023692975e-01
2.090387954921894553e-01
2.090150592820096409e-01
2.089913230718298265e-01
2.089675868616500398e-01
2.089438506514701976e-01
2.089201285868267921e-01
2.088963923766469777e-01
2.088726561664671633e-01
2.088489199562873488e-01
2.088251837461075622e-01
2.088014475359276922e-01
2.087777113257478501e-01
2.087539751155680912e-01
2.087302389053882212e-01
2.087065168407448712e-01
2.086827806305650845e-01
2.086590444203852979e-01
2.086353082102054279e-01
2.086115720000256135e-01
2.085878357898457991e-01
2.085640995796659847e-01
2.085403633694861703e-01
2.085166271593063558e-01
2.084929050946629503e-01
2.084691688844831359e-01
2.084454326743032937e-01
2.084216964641235070e-01
2.083979602539436649e-01
2.083742240437638504e-01
2.083504878335840360e-01
2.083267516234042216e-01
2.083030154132244349e-01
2.082792933485810849e-01
2.082555571384012150e-01
2.082318209282214283e-01
2.082080847180415861e-01
2.081843485078617439e-01
2.081606122976819295e-01
2.081368760875021151e-01
2.081131398773223284e-01
2.080894036671424863e-01
2.080656816024991085e-01
2.080419453923192941e-01
2.080182091821394796e-01
2.079944729719596375e-01
2.079707367617798508e-01
2.079470005516000364e-01
2.079232643414201942e-01
2.078995281312403798e-01
2.078757919210605931e-01
2.078520698564172153e-01
2.078283336462373732e-01
2.078045974360575587e-01
2.077808612258777443e-01
2.077571250156978744e-01
2.077333888055181155e-01
2.077096525953382733e-01
2.076859163851584589e-01
2.076621801749786445e-01
2.076384581103352667e-01
2.076147219001554800e-01
2.075909856899756378e-01
2.075672494797958234e-01
2.075435132696160090e-01
2.075197770594361946e-01
2.074960408492563801e-01
2.074723046390765102e-01
2.074485684288967513e-01
2.074248463642533458e-01
2.074011101540735313e-01
2.073773739438937169e-01
2.073536377337139303e-01
2.073299015235340881e-01
2.073061653133542459e-01
2.072824291031744315e-01
2.072586928929946448e-01
2.072349566828148026e-01
2.072112346181714804e-01
2.071874984079916382e-01
2.071637621978117960e-01
2.071400259876320094e-01
2.071162897774521672e-01
2.070925535672722972e-01
2.070688173570925106e-01
2.070450811469126962e-01
2.070213449367327985e-01
2.069976228720895317e-01
2.069738866619097173e-01
2.069501504517298474e-01
2.069264142415500884e-01
2.069026780313702463e-01
2.068789418211904318e-01
2.068552056110106174e-01
2.068314694008307475e-01
2.068077331906509331e-01
2.067840111260076386e-01
2.067602749158277964e-01
2.067365387056479265e-01
2.067128024954681398e-01
2.066890662852883254e-01
2.066653300751084554e-01
2.066415938649286965e-01
2.066178576547488266e-01
2.065941214445690399e-01
2.065703993799256621e-01
2.065466631697458477e-01
2.065229269595660611e-01
2.064991907493861634e-01
2.064754545392064045e-01
2.064517183290265900e-01
2.064279821188467756e-01
2.064042459086669057e-01
2.063805096984870913e-01
2.063567734883073046e-01
2.063330514236639268e-01
2.063093152134840846e-01
2.062855790033042980e-01
2.062618427931244558e-01
2.062381065829446691e-01
2.062143703727648270e-01
2.061906341625850125e-01
2.061668979524051981e-01
2.061431617422253559e-01
2.061194396775820337e-01
2.060957034674021915e-01
2.060719672572223771e-01
2.060482310470425071e-01
2.060244948368627205e-01
2.060007586266829616e-01
2.059770224165031194e-01
2.059532862063232772e-01
2.059295499961434350e-01
2.059058279315000850e-01
2.058820917213202706e-01
2.058583555111404562e-01
2.058346193009606695e-01
2.058108830907807996e-01
2.057871468806010129e-01
2.057634106704211985e-01
2.057396744602413563e-01
2.057159382500615696e-01
2.056922161854182196e-01
2.056684799752383497e-01
2.056447437650585075e-01
2.056210075548786653e-01
2.055972713446989064e-01
2.055735351345190365e-01
2.055497989243392776e-01
2.055260627141594076e-01
2.055023265039795932e-01
2.054786044393362154e-01
2.054548682291564288e-01
2.054311320189766421e-01
2.054073958087967722e-01
2.053836595986169578e-01
2.053599233884371156e-01
2.053361871782573012e-01
2.053124509680774867e-01
2.052887147578977001e-01
2.052649926932542945e-01
2.052412564830744801e-01
2.052175202728946657e-01
2.051937840627148513e-01
2.051700478525350368e-01
2.051463116423552224e-01
2.051225754321754080e-01
2.050988392219955936e-01
2.050751030118157514e-01
2.050513809471724014e-01
2.050276447369925314e-01
2.050039085268127448e-01
2.049801723166329304e-01
2.049564361064531159e-01
2.049326998962733015e-01
2.049089636860934871e-01
2.048852274759136172e-01
2.048614912657338027e-01
2.048377692010904805e-01
2.048140329909106938e-01
2.047902967807308239e-01
2.047665605705510095e-01
2.047428243603712228e-01
2.047190881501913806e-01
2.046953519400115384e-01
2.046716157298317518e-01
2.046478795196519374e-01
2.046241574550085596e-01
2.045981327673727646e-01
2.045720113691613107e-01
2.045458899709498568e-01
2.045197685727383752e-01
2.044936471745270046e-01
2.044675257763154952e-01
2.044414043781040691e-01
2.044152829798925597e-01
2.043891771486645859e-01
2.043630557504530765e-01
2.043369343522416226e-01
2.043108129540301410e-01
2.042846915558186871e-01
2.042585701576072887e-01
2.042324487593957794e-01
2.042063273611843255e-01
2.041802059629728439e-01
2.041541001317448700e-01
2.041279787335333884e-01
2.041018573353219345e-01
2.040757359371105084e-01
2.040496145388990545e-01
2.040234931406875174e-01
2.039973717424761190e-01
2.039712503442646929e-01
2.039451289460532113e-01
2.039190231148252097e-01
2.038929017166137281e-01
2.038667803184023020e-01
2.038406589201907926e-01
2.038145375219793665e-01
2.037884161237679403e-01
2.037622947255564587e-01
2.037361733273449771e-01
2.037100519291334955e-01
2.036839460979055216e-01
2.036578246996940122e-01
2.036317033014826139e-01
2.036055819032711323e-01
2.035794605050596506e-01
2.035533391068482523e-01
2.035272177086367706e-01
2.035010963104252890e-01
2.034749749122138629e-01
2.034488690809858336e-01
2.034227476827743797e-01
2.033966262845628703e-01
2.033705048863514997e-01
2.033443834881399626e-01
2.033182620899285364e-01
2.032921406917171103e-01
2.032660192935056009e-01
2.032398978952942026e-01
2.032137920640661177e-01
2.031876706658546916e-01
2.031615492676432932e-01
2.031354278694318116e-01
2.031093064712203300e-01
2.030831850730088761e-01
2.030570636747974222e-01
2.030309422765859961e-01
2.030048208783745145e-01
2.029787150471464297e-01
2.029525936489349758e-01
2.029264722507235774e-01
2.029003508525120958e-01
2.028742294543006419e-01
2.028481080560891603e-01
2.028219866578777064e-01
2.027958652596662803e-01
2.027697438614547987e-01
2.027436380302267971e-01
2.027175166320153155e-01
2.026913952338038893e-01
2.026652738355924632e-01
2.026391524373809538e-01
2.026130310391695000e-01
2.025869096409580461e-01
2.025607882427465922e-01
2.025346668445351384e-01
2.025085610133070813e-01
2.024824396150956551e-01
2.024563182168841735e-01
2.024301968186727751e-01
2.024040754204612935e-01
2.023779540222498396e-01
2.023518326240383858e-01
2.023257112258269041e-01
2.022995898276154780e-01
2.022734839963874487e-01
2.022473625981759671e-01
2.022212411999645409e-01
2.021951198017530316e-01
2.021689984035416332e-01
2.021428770053301238e-01
2.021167556071186699e-01
2.020906342089071883e-01
2.020645128106957622e-01
2.020384069794677329e-01
2.020122855812562790e-01
2.019861641830448251e-01
2.019600427848333712e-01
2.019339213866219451e-01
2.019077999884104635e-01
2.018816785901989819e-01
2.018555571919875280e-01
2.018294357937761019e-01
2.018033299625481003e-01
2.017772085643365632e-01
2.017510871661251370e-01
2.017249657679137109e-01
2.016988443697022015e-01
2.016727229714908032e-01
2.016466015732793493e-01
2.016204801750678399e-01
2.015943587768563583e-01
2.015682529456283845e-01
2.015421315474169583e-01
2.015160101492054767e-01
2.014898887509940228e-01
2.014637673527825967e-01
2.014376459545711151e-01
2.014115245563596890e-01
2.013854031581481796e-01
2.013592817599367257e-01
2.013331759287086964e-01
2.013070545304972703e-01
2.012809331322857609e-01
2.012548117340743348e-01
2.012286903358629087e-01
2.012025689376514270e-01
2.011764475394399732e-01
2.011503261412285470e-01
2.011242047430170377e-01
2.010980833448056115e-01
2.010719775135775822e-01
2.010458561153661006e-01
2.010197347171546745e-01
2.009936133189431928e-01
2.009674919207317390e-01
2.009413705225202851e-01
2.009152491243088312e-01
2.008891277260973773e-01
2.008630063278859235e-01
2.008369004966578664e-01
2.008107790984464125e-01
2.007846577002349586e-01
2.007585363020235325e-01
2.007324149038120509e-01
2.007062935056006803e-01
2.006801721073891154e-01
2.006540507091777170e-01
2.006279293109661799e-01
2.006018234797382060e-01
2.005757020815267244e-01
2.005495806833152983e-01
2.005234592851038444e-01
2.004973378868923906e-01
2.004712164886809089e-01
2.004450950904694828e-01
2.004189736922580289e-01
2.003928522940465473e-01
2.003667464628185457e-01
2.003406250646071196e-01
2.003145036663956102e-01
2.002883822681841841e-01
2.002622608699727580e-01
2.002361394717612486e-01
2.002100180735497947e-01
2.001838966753383686e-01
2.001577752771268870e-01
2.001316694458988299e-01
2.001055480476874038e-01
2.000794266494759777e-01
2.000533052512644405e-01
2.000271838530530144e-01
2.000010624548415605e-01
1.999749410566300789e-01
1.999488196584186528e-01
1.999226982602071434e-01
1.998965924289792251e-01
1.998704710307677157e-01
1.998443496325562618e-01
1.998182282343448080e-01
1.997921068361333541e-01
1.997659854379218725e-01
1.997398640397103908e-01
1.997137426414989647e-01
1.996876212432874831e-01
1.996615154120594815e-01
1.996353940138480554e-01
1.996092726156365460e-01
1.995831512174251754e-01
1.995570298192136938e-01
1.995309084210022399e-01
1.995047870227907583e-01
1.994786656245793599e-01
1.994525442263678228e-01
1.994264383951398212e-01
1.994003169969283673e-01
1.993741955987168857e-01
1.993480742005054041e-01
1.993219528022939502e-01
1.992958314040825518e-01
1.992697100058710979e-01
1.992435886076596163e-01
1.992174672094481347e-01
1.991913613782201331e-01
1.991652399800086792e-01
1.991391185817972531e-01
1.991129971835857437e-01
1.990868757853742899e-01
1.990607543871628915e-01
1.990346329889514099e-01
1.990085115907399560e-01
1.989823901925285021e-01
1.989562843613004728e-01
1.989301629630890189e-01
1.989040415648775373e-01
1.988779201666661112e-01
1.988517987684546018e-01
1.988256773702432034e-01
1.987995559720316940e-01
1.987734345738202402e-01
1.987473131756088141e-01
1.987212073443807847e-01
1.986950859461693308e-01
1.986689645479578770e-01
1.986428431497464231e-01
1.986167217515348860e-01
1.985906003533234876e-01
1.985644789551119782e-01
1.985383575569005798e-01
1.985122361586890982e-01
1.984861303274610966e-01
1.984600089292496150e-01
1.984338875310381889e-01
1.984077661328267073e-01
1.983816447346153089e-01
1.983555233364037995e-01
1.983294019381923734e-01
1.983032805399808918e-01
1.982771591417694379e-01
1.982510533105414363e-01
1.982249319123299269e-01
1.981988105141185286e-01
1.981726891159070469e-01
1.981465677176955653e-01
1.981204463194841392e-01
1.980943249212726576e-01
1.980682035230612315e-01
1.980420821248497776e-01
1.980159762936217482e-01
1.979898548954102944e-01
1.979637334971988127e-01
1.979376120989874144e-01
1.979114907007759327e-01
1.978853693025644789e-01
1.978592479043530250e-01
1.978331265061414879e-01
1.978070051079300340e-01
1.977808992767020324e-01
1.977547778784906618e-01
1.977286564802791802e-01
1.977025350820676985e-01
1.976764136838561892e-01
1.976502922856447908e-01
1.976241708874333369e-01
1.975980494892218275e-01
1.975719280910104014e-01
1.975458222597823998e-01
1.975197008615709182e-01
1.974935794633594921e-01
1.974674580651479827e-01
1.974413366669365566e-01
1.974152152687251305e-01
1.973890938705136211e-01
1.973629724723021395e-01
1.973368510740906856e-01
1.973107452428627118e-01
1.972846238446512301e-01
1.972585024464398040e-01
1.972323810482283224e-01
1.972062596500168408e-01
1.971801382518054147e-01
1.971540168535939053e-01
1.971278954553825069e-01
1.971017740571710530e-01
1.970756682259430514e-01
1.970495468277315698e-01
1.970234254295200882e-01
1.969973040313086343e-01
1.969711826330972082e-01
1.969450612348856988e-01
1.969189398366742449e-01
1.968928184384627911e-01
1.968666970402513927e-01
1.968405912090233079e-01
1.968144698108119095e-01
1.967883484126004556e-01
1.967622270143890018e-01
1.967361056161775201e-01
1.967099842179660940e-01
1.966838628197545846e-01
1.966577414215431585e-01
1.966316200233316769e-01
1.966055141921036475e-01
1.965793927938921937e-01
1.965532713956807398e-01
1.965271499974692582e-01
1.965010285992578321e-01
1.964749072010463782e-01
1.964487858028348688e-01
1.964226644046234704e-01
1.963965430064119611e-01
1.963704371751839872e-01
1.963443157769725611e-01
1.963181943787610795e-01
1.962920729805495701e-01
1.962659515823381717e-01
1.962398301841266623e-01
1.962137087859152362e-01
1.961875873877037268e-01
1.961614659894923285e-01
1.961353601582642991e-01
1.961092387600528730e-01
1.960831173618413914e-01
1.960569959636299653e-01
1.960308745654184559e-01
1.960047531672070298e-01
1.959786317689955482e-01
1.959525103707841220e-01
1.959263889725726404e-01
1.959002831413445833e-01
1.958741617431331294e-01
1.958480403449217033e-01
1.958219189467102772e-01
1.957957975484987678e-01
1.957696761502873417e-01
1.957435547520758323e-01
1.957174333538644062e-01
1.956913119556529246e-01
1.956652061244249230e-01
1.956390847262134691e-01
1.956129633280020153e-01
1.955868419297905336e-01
1.955607205315791075e-01
1.955345991333676536e-01
1.955084777351561720e-01
1.954823563369447459e-01
1.954562349387332643e-01
1.954301135405217826e-01
1.954040077092937810e-01
1.953778863110823272e-01
1.953517649128709288e-01
1.953256435146594472e-01
1.952995221164479933e-01
1.952734007182365117e-01
1.952472793200250856e-01
1.952211579218136039e-01
1.951950365236021223e-01
1.951689306923741207e-01
1.951428092941626669e-01
1.951166878959511575e-01
1.950905664977397314e-01
1.950644450995282775e-01
1.950383237013168236e-01
1.950122023031053420e-01
1.949860809048938881e-01
1.949599595066824342e-01
1.949338536754544327e-01
1.949077322772429788e-01
1.948816108790315249e-01
1.948554894808200988e-01
1.948293680826086172e-01
1.948032466843971633e-01
1.947771252861857372e-01
1.947510038879742278e-01
1.947248824897628017e-01
1.946987766585347446e-01
1.946726552603232907e-01
1.946465338621118646e-01
1.946204124639003830e-01
1.945942910656889291e-01
1.945681696674774752e-01
1.945420482692660491e-01
1.945159268710545675e-01
1.944898054728430858e-01
1.944636996416151398e-01
1.944375782434036581e-01
1.944114568451921765e-01
1.943853354469807226e-01
1.943592140487692688e-01
1.943330926505577594e-01
1.943069712523463333e-01
1.942808498541349072e-01
1.942547284559234533e-01
1.942286226246954239e-01
1.942025012264839978e-01
1.941763798282725162e-01
1.941502584300610068e-01
1.941241370318495807e-01
1.940980156336381268e-01
1.940718942354266452e-01
1.940457728372151913e-01
1.940196514390037652e-01
1.939935456077757359e-01
1.939674242095643097e-01
1.939413028113528281e-01
1.939151814131413465e-01
1.938890600149298926e-01
1.938629386167184110e-01
1.938368172185069849e-01
1.938106958202955032e-01
1.937845744220840494e-01
1.937584685908560478e-01
1.937323471926445939e-01
1.937062257944331123e-01
1.936801043962217139e-01
1.936539829980101768e-01
1.936278615997987507e-01
1.936017402015872690e-01
1.935756188033758152e-01
1.935494974051643891e-01
1.935233915739363597e-01
1.934972701757249613e-01
1.934711487775134797e-01
1.934450273793019981e-01
1.934189059810904610e-01
1.933927845828790626e-01
1.933666631846676087e-01
1.933405417864561548e-01
1.933144203882447287e-01
1.932883145570166994e-01
1.932621931588052455e-01
1.932360717605937639e-01
1.932099503623823378e-01
1.931838289641708561e-01
1.931577075659594023e-01
1.931315861677479484e-01
1.931054647695364945e-01
1.930793433713250684e-01
1.930532375400969836e-01
1.930271161418855297e-01
1.930009947436741036e-01
1.929748733454626219e-01
1.929487519472511958e-01
1.929226305490397142e-01
1.928965091508282881e-01
1.928703877526167787e-01
1.928442663544052971e-01
1.928181605231773510e-01
1.927920391249658416e-01
1.927659177267544155e-01
1.927397963285430171e-01
1.927136749303315078e-01
1.926875535321200539e-01
1.926614321339085723e-01
1.926353107356971184e-01
1.926091893374856923e-01
1.925830835062576629e-01
1.925569621080461813e-01
1.925308407098347274e-01
1.925047193116233013e-01
1.924785979134118197e-01
1.924524765152003658e-01
1.924263551169889119e-01
1.924002337187774581e-01
1.923741123205660319e-01
1.923480064893379748e-01
1.923218850911265487e-01
1.922957636929150393e-01
1.922696422947035855e-01
1.922435208964921038e-01
1.922173994982806222e-01
1.921912781000692516e-01
1.921651567018577700e-01
1.921390353036463439e-01
1.921129294724182868e-01
1.920868080742068329e-01
1.920606866759953790e-01
1.920345652777838974e-01
1.920084438795724435e-01
1.919823224813610174e-01
1.919562010831495913e-01
1.919300796849381374e-01
1.919039582867266280e-01
1.918778524554986264e-01
1.918517310572871171e-01
1.918256096590756909e-01
1.917994882608642371e-01
1.917733668626527832e-01
1.917472454644413293e-01
1.917211240662298755e-01
1.916950026680184216e-01
1.916688812698069677e-01
1.916427754385789384e-01
1.916166540403675123e-01
1.915905326421560029e-01
1.915644112439445768e-01
1.915382898457331229e-01
1.915121684475216135e-01
1.914860470493101596e-01
1.914599256510987058e-01
1.914338042528872796e-01
1.914076984216592225e-01
1.913815770234477964e-01
1.913554556252363426e-01
1.913293342270248332e-01
1.913032128288133793e-01
1.912770914306019809e-01
1.912509700323905271e-01
1.912248486341790732e-01
1.911987272359676193e-01
1.911726214047395345e-01
1.911465000065281084e-01
1.911203786083166267e-01
1.910942572101052284e-01
1.910681358118937467e-01
1.910420144136822651e-01
1.910158930154708390e-01
1.909897716172594129e-01
1.909636502190479312e-01
1.909375443878199297e-01
1.909114229896083925e-01
1.908853015913969664e-01
1.908591801931855125e-01
1.908330587949740587e-01
1.908069373967626048e-01
1.907808159985511509e-01
1.907546946003396693e-01
1.907285732021282432e-01
1.907024673709001583e-01
1.906763459726887600e-01
1.906502245744772783e-01
1.906241031762658245e-01
1.905979817780543706e-01
1.905718603798429167e-01
1.905457389816314628e-01
1.905196175834199812e-01
1.904934961852085828e-01
1.904673903539805258e-01
1.904412689557690996e-01
1.904151475575576458e-01
1.903890261593461641e-01
1.903629047611347103e-01
1.903367833629231731e-01
1.903106619647117748e-01
1.902845405665003209e-01
1.902584191682888948e-01
1.902323133370608932e-01
1.902061919388493838e-01
1.901800705406379577e-01
1.901539491424264761e-01
1.901278277442150222e-01
1.901017063460035683e-01
1.900755849477920867e-01
1.900494635495806328e-01
1.900233421513691512e-01
1.899972363201412329e-01
1.899709467597159585e-01
1.899373840354249554e-01
1.899038213111339524e-01
1.898702585868428938e-01
1.898366958625520018e-01
1.898031331382609432e-01
1.897695704139699124e-01
1.897360076896789649e-01
1.897024449653879619e-01
1.896689022427205107e-01
1.896353395184295354e-01
1.896017767941385046e-01
1.895682140698475848e-01
1.895346513455565263e-01
1.895010886212656065e-01
1.894675258969745479e-01
1.894339631726835449e-01
1.894004004483925696e-01
1.893668577257250629e-01
1.893332950014340876e-01
1.892997322771430568e-01
1.892661695528521093e-01
1.892326068285610785e-01
1.891990441042701032e-01
1.891654813799790724e-01
1.891319186556880416e-01
1.890983559313971218e-01
1.890648132087296984e-01
1.890312504844386399e-01
1.889976877601476646e-01
1.889641250358566615e-01
1.889305623115657140e-01
1.888969995872746277e-01
1.888634368629837357e-01
1.888298741386926494e-01
1.887963114144016463e-01
1.887627686917341674e-01
1.887292059674431921e-01
1.886956432431522168e-01
1.886620805188612138e-01
1.886285177945702662e-01
1.885949550702792632e-01
1.885613923459882046e-01
1.885278296216972571e-01
1.884942668974062263e-01
1.884607241747388029e-01
1.884271614504477721e-01
1.883935987261567413e-01
1.883600360018657938e-01
1.883264732775747907e-01
1.882929105532838154e-01
1.882593478289927846e-01
1.882257851047018093e-01
1.881922223804107785e-01
1.881586796577433551e-01
1.881251169334523521e-01
1.880915542091613768e-01
1.880579914848703460e-01
1.880244287605793707e-01
1.879908660362883399e-01
1.879573033119973924e-01
1.879237405877063616e-01
1.878901778634153585e-01
1.878566351407478796e-01
1.878230724164569043e-01
1.877895096921659013e-01
1.877559469678748705e-01
1.877223842435839507e-01
1.876888215192929199e-01
1.876552587950018891e-01
1.876216960707109971e-01
1.875881333464199108e-01
1.875545906237524874e-01
1.875210278994615121e-01
1.874874651751705090e-01
1.874539024508794782e-01
1.874203397265884197e-01
1.873867770022974999e-01
1.873532142780064413e-01
1.873196515537155216e-01
1.872860888294244630e-01
1.872525461067570396e-01
1.872189833824660365e-01
1.871854206581750335e-01
1.871518579338840860e-01
1.871182952095930274e-01
1.870847324853020799e-01
1.870511697610110491e-01
1.870176070367200738e-01
1.869840443124290430e-01
1.869505015897616196e-01
1.869169388654705888e-01
1.868833761411795857e-01
1.868498134168886105e-01
1.868162506925975797e-01
1.867826879683066044e-01
1.867491252440156291e-01
1.867155625197246538e-01
1.866819997954335675e-01
1.866484570727661441e-01
1.866148943484751965e-01
1.865813316241841657e-01
1.865477688998931349e-01
1.865142061756021874e-01
1.864806434513111844e-01
1.864470807270202091e-01
1.864135180027292338e-01
1.863799552784382307e-01
1.863464125557707518e-01
1.863128498314797765e-01
1.862792871071887457e-01
1.862457243828977427e-01
1.862121616586067119e-01
1.861785989343157366e-01
1.861450362100247613e-01
1.861114734857337027e-01
1.860779107614427552e-01
1.860443680387752485e-01
1.860108053144843010e-01
1.859772425901932702e-01
1.859436798659023227e-01
1.859101171416113196e-01
1.858765544173202888e-01
1.858429916930293135e-01
1.858094289687383105e-01
1.857758662444473075e-01
1.857423235217798840e-01
1.857087607974888810e-01
1.856751980731978502e-01
1.856416353489068749e-01
1.856080726246158719e-01
1.855745099003248411e-01
1.855409471760338658e-01
1.855073844517428905e-01
1.854738217274518597e-01
1.854402790047844640e-01
1.854067162804934332e-01
1.853731535562024302e-01
1.853395908319114549e-01
1.853060281076204519e-01
1.852724653833294211e-01
1.852389026590384180e-01
1.852053399347474427e-01
1.851717772104564952e-01
1.851382344877889885e-01
1.851046717634980132e-01
1.850711090392069824e-01
1.850375463149160626e-01
1.850039835906249763e-01
1.849704208663340288e-01
1.849368581420429980e-01
1.849032954177519950e-01
1.848697326934609919e-01
1.848361899707935407e-01
1.848026272465025932e-01
1.847690645222115347e-01
1.847355017979205594e-01
1.847019390736296118e-01
1.846683763493385255e-01
1.846348136250475780e-01
1.846012509007565749e-01
1.845676881764655719e-01
1.845341454537981207e-01
1.845005827295071177e-01
1.844670200052161979e-01
1.844334572809251394e-01
1.843998945566341918e-01
1.843663318323431333e-01
1.843327691080521580e-01
1.842992063837611549e-01
1.842656436594701796e-01
1.842321009368026730e-01
1.841985382125116977e-01
1.841649754882206391e-01
1.841314127639296916e-01
1.840978500396387441e-01
1.840642873153477133e-01
1.840307245910567102e-01
1.839971618667657349e-01
1.839635991424747596e-01
1.839300564198072530e-01
1.838964936955162499e-01
1.838629309712252746e-01
1.838293682469342438e-01
1.837958055226432963e-01
1.837622427983522377e-01
1.837286800740612902e-01
1.836951173497702317e-01
1.836615546254792564e-01
1.836280119028118329e-01
1.835944491785207744e-01
1.835608864542298546e-01
1.835273237299387961e-01
1.834937610056478485e-01
1.834601982813568177e-01
1.834266355570658424e-01
1.833930728327748394e-01
1.833595101084838364e-01
1.833259673858163852e-01
1.832924046615253821e-01
1.832588419372343513e-01
1.832252792129433205e-01
1.831917164886523453e-01
1.831581537643614255e-01
1.831245910400703669e-01
1.830910283157794194e-01
1.830574655914883886e-01
1.830239228688209374e-01
1.829903601445299344e-01
1.829567974202389591e-01
1.829232346959479283e-01
1.828896719716569252e-01
1.828561092473659777e-01
1.828225465230749469e-01
1.827889837987839161e-01
1.827554210744929408e-01
1.827218783518255452e-01
1.826883156275345421e-01
1.826547529032434558e-01
1.826211901789525083e-01
1.825876274546615330e-01
1.825540647303704744e-01
1.825205020060795269e-01
1.824869392817885516e-01
1.824533765574975208e-01
1.824198138332065733e-01
1.823862711105391221e-01
1.823527083862480636e-01
1.823191456619571160e-01
1.822855829376661407e-01
1.822520202133750822e-01
1.822184574890841069e-01
1.821848947647930483e-01
1.821513320405020453e-01
1.821177693162111255e-01
1.820842265935435911e-01
1.820506638692525880e-01
1.820171011449616127e-01
1.819835384206706652e-01
1.819499756963797177e-01
1.819164129720886591e-01
1.818828502477976561e-01
1.818492875235066530e-01
1.818157247992156778e-01
1.817821820765481988e-01
1.817486193522572235e-01
1.817150566279661927e-01
1.816814939036751619e-01
1.816479311793842144e-01
1.816143684550932669e-01
1.815808057308022083e-01
1.815472430065112330e-01
1.815136802822202300e-01
1.814801375595528066e-01
1.814465748352617758e-01
1.814130121109707172e-01
1.813794493866797974e-01
1.813458866623888222e-01
1.813123239380977914e-01
1.812787612138068438e-01
1.812451984895157575e-01
1.812116357652247822e-01
1.811780930425573310e-01
1.811445303182663558e-01
1.811109675939752695e-01
1.810774048696843497e-01
1.810438421453933189e-01
1.810102794211023158e-01
1.809767166968113683e-01
1.809431539725203375e-01
1.809095912482293622e-01
1.808760485255619110e-01
1.808424858012709358e-01
1.808089230769799050e-01
1.807753603526888464e-01
1.807417976283978989e-01
1.807082349041069236e-01
1.806746721798159205e-01
1.806411094555249452e-01
1.806075467312338867e-01
1.805740040085664078e-01
1.805404412842754047e-01
1.805068785599844294e-01
1.804733158356934541e-01
1.804397531114025066e-01
1.804061903871114758e-01
1.803726276628205283e-01
1.803390649385294697e-01
1.803055022142384944e-01
1.802719594915709878e-01
1.802383967672800402e-01
1.802048340429890094e-01
1.801712713186980064e-01
1.801377085944070311e-01
1.801041458701160280e-01
1.800705831458250528e-01
1.800370204215340775e-01
1.800034576972430744e-01
1.799699149745755400e-01
1.799363522502845925e-01
1.799027895259935617e-01
1.798692268017025864e-01
1.798356640774116111e-01
1.798021013531206080e-01
1.797685386288296328e-01
1.797349759045386020e-01
1.797014131802476267e-01
1.796678704575801477e-01
1.796343077332891724e-01
1.796007450089981972e-01
1.795671822847071386e-01
1.795336195604161911e-01
1.795000568361252158e-01
1.794664941118341572e-01
1.794329313875432097e-01
1.793993686632521511e-01
1.793658259405847277e-01
1.793322632162936969e-01
1.792987004920026661e-01
1.792651377677116908e-01
1.792315750434206600e-01
1.791980123191297403e-01
1.791644495948387372e-01
1.791308868705477064e-01
1.790973241462567034e-01
1.790637814235892522e-01
1.790302186992983047e-01
1.789966559750072461e-01
1.789630932507162986e-01
1.789295305264252955e-01
1.788959678021342925e-01
1.788624050778433450e-01
1.788288423535523142e-01
1.787952796292613666e-01
1.787617369065938322e-01
1.787281741823028569e-01
1.786946114580118539e-01
1.786610487337208231e-01
1.786274860094298478e-01
1.785939232851388447e-01
1.785603605608478694e-01
1.785267978365569497e-01
1.784932351122658634e-01
1.784596923895984122e-01
1.784261296653074091e-01
1.783925669410164616e-01
1.783590042167253753e-01
1.783254414924344278e-01
1.782918787681434247e-01
1.782583160438523939e-01
1.782247533195614464e-01
1.781911905952704156e-01
1.781576478726029367e-01
1.781240851483119891e-01
1.780905224240210138e-01
1.780569596997300386e-01
1.780233969754389522e-01
1.779898342511479770e-01
1.779562715268569739e-01
1.779227088025660264e-01
1.778891460782750233e-01
1.778556033556075444e-01
1.778220406313165969e-01
1.777884779070255661e-01
1.777549151827345353e-01
1.777213524584434767e-01
1.776877897341525292e-01
1.776542270098615539e-01
1.776206642855706064e-01
1.775871015612795478e-01
1.775535588386120689e-01
1.775199961143210936e-01
1.774864333900301461e-01
1.774528706657390875e-01
1.774193079414481400e-01
1.773857452171571092e-01
1.773521824928661339e-01
1.773186197685751031e-01
1.772850570442841278e-01
1.772515143216166211e-01
1.772179515973256736e-01
1.771843888730346706e-01
1.771508261487437230e-01
1.771172634244526645e-01
1.770837007001617447e-01
1.770501379758706861e-01
1.770165752515797108e-01
1.769830125272887078e-01
1.769494698046212289e-01
1.769159070803302536e-01
1.768823443560393061e-01
1.768487816317483030e-01
1.768152189074573277e-01
1.767816561831662692e-01
1.767480934588752384e-01
1.767145307345842631e-01
1.766809680102932600e-01
1.766474252876257811e-01
1.766138625633348336e-01
1.765802998390438028e-01
1.765467371147528552e-01
1.765131743904618800e-01
1.764796116661707936e-01
1.764460489418798461e-01
1.764124862175887876e-01
1.763789234932978123e-01
1.763453807706303889e-01
1.763118180463393858e-01
1.762782553220483550e-01
1.762446925977574075e-01
1.762111298734663767e-01
1.761775671491754014e-01
1.761440044248843984e-01
1.761104417005933398e-01
1.760768789763023090e-01
1.760433362536349411e-01
1.760097735293438548e-01
1.759762108050529350e-01
1.759426480807619875e-01
1.759090853564709567e-01
1.758755226321800091e-01
1.758419599078889783e-01
1.758083971835979753e-01
1.757748344593070000e-01
1.757412917366394933e-01
1.757077290123484903e-01
1.756741662880574872e-01
1.756406035637665397e-01
1.756070408394755644e-01
1.755734781151845059e-01
1.755399153908935028e-01
1.755063526666025275e-01
1.754727899423115800e-01
1.754392472196440456e-01
1.754056844953530980e-01
1.753721217710620117e-01
1.753385590467710364e-01
1.753049963224800889e-01
1.752714335981890859e-01
1.752378708738980828e-01
1.752043081496071353e-01
1.751707454253160767e-01
1.751371827010251014e-01
1.751036399783575948e-01
1.750700772540666472e-01
1.750365145297756164e-01
1.750029518054846411e-01
1.749693890811936658e-01
1.749358263569026906e-01
1.749022636326116042e-01
1.748687009083206290e-01
1.748351381840296814e-01
1.748015954613622025e-01
1.747680327370711995e-01
1.747344700127802519e-01
1.747009072884892211e-01
1.746673445641981903e-01
1.746337818399071873e-01
1.746002191156162120e-01
1.745666563913252090e-01
1.745330936670342614e-01
1.744995509443667825e-01
1.744659882200756684e-01
1.744324254957847764e-01
1.743988627714938011e-01
1.743653000472028258e-01
1.743317373229117673e-01
1.742981745986207642e-01
1.742646118743297889e-01
1.742310491500388137e-01
1.741975064273712792e-01
1.741639437030803039e-01
1.741303809787892731e-01
1.740968182544983534e-01
1.740632555302073226e-01
1.740296928059162918e-01
1.739961300816253442e-01
1.739625673573343134e-01
1.739290046330433659e-01
1.738954619103759702e-01
1.738618991860849117e-01
1.738283364617939086e-01
1.737947737375029056e-01
1.737612110132119303e-01
1.737276482889209273e-01
1.736940855646299242e-01
1.736605228403389489e-01
1.736269601160478904e-01
1.735934173933805225e-01
1.735598546690894362e-01
1.735262919447984609e-01
1.734927292205074301e-01
1.734591664962164825e-01
1.734256037719254517e-01
1.733920410476344487e-01
1.733584783233434456e-01
1.733249155990524426e-01
1.732913728763849914e-01
1.732578101520940161e-01
1.732242474278030409e-01
1.731906847035120656e-01
1.731571219792210348e-01
1.731235592549300595e-01
1.730899965306390009e-01
1.730564338063480256e-01
1.730228710820570504e-01
1.729893283593895714e-01
1.729557656350985961e-01
1.729222029108075653e-01
1.728886401865165623e-01
1.728550774622256425e-01
1.728215147379345840e-01
1.727879520136435809e-01
1.727543892893525779e-01
1.727208265650615748e-01
1.726872838423941514e-01
1.726537211181031484e-01
1.726201583938120898e-01
1.725865956695211145e-01
1.725530329452301948e-01
1.725194702209391640e-01
1.724859074966481332e-01
1.724523447723571301e-01
1.724187820480661548e-01
1.723852393253987036e-01
1.723516766011077006e-01
1.723181138768167253e-01
1.722845511525257223e-01
1.722509884282347192e-01
1.722174257039437439e-01
1.721838629796527131e-01
1.721503002553617379e-01
1.721167375310707348e-01
1.720831948084032836e-01
1.720496320841122806e-01
1.720160693598212776e-01
1.719825066355303300e-01
1.719489439112393270e-01
1.719153811869482962e-01
1.718818184626572931e-01
1.718482557383662346e-01
1.718146930140753148e-01
1.717811502914078359e-01
1.717475875671168606e-01
1.717140248428259131e-01
1.716804621185348545e-01
1.716468993942438237e-01
1.716133366699528484e-01
1.715797739456618731e-01
1.715462112213708146e-01
1.715126484970798115e-01
1.714791057744123881e-01
1.714455430501214128e-01
1.714119803258304098e-01
1.713784176015393790e-01
1.713448548772484037e-01
1.713112921529575117e-01
1.712777294286664254e-01
1.712441667043754501e-01
1.712106039800844193e-01
1.711770612574169681e-01
1.711434985331259373e-01
1.711099358088349898e-01
1.710763730845439312e-01
1.710428103602529559e-01
1.710092476359619806e-01
1.709756849116710609e-01
1.709421221873800301e-01
1.709085594630889993e-01
1.708750167404215203e-01
1.708414540161305450e-01
1.708078912918395142e-01
1.707743285675485390e-01
1.707407658432575637e-01
1.707072031189665606e-01
1.706736403946755853e-01
1.706400776703845268e-01
1.706065149460935515e-01
1.705729722234260448e-01
1.705394094991350973e-01
1.705058467748440942e-01
1.704722840505530912e-01
1.704387213262620604e-01
1.704051586019710851e-01
1.703715958776801376e-01
1.703380331533891345e-01
1.703044704290981037e-01
1.702709277064306803e-01
1.702373649821396773e-01
1.702038022578487020e-01
1.701702395335576989e-01
1.701366768092666959e-01
1.701031140849756651e-01
1.700695513606846621e-01
1.700359886363937145e-01
1.700024259121026560e-01
1.699688831894352048e-01
1.699353204651442018e-01
1.699017577408532265e-01
1.698681950165622234e-01
1.698346322922712481e-01
1.698010695679802728e-01
1.697675068436892143e-01
1.697339441193982112e-01
1.697003813951072360e-01
1.696668386724397570e-01
1.696332759481488095e-01
1.695997132238578065e-01
1.695661504995668034e-01
1.695325877752758004e-01
1.694990250509847973e-01
1.694654623266938220e-01
1.694318996024027912e-01
1.693983368781118437e-01
1.693647941554443648e-01
1.693312314311533340e-01
1.692976687068624420e-01
1.692641059825713834e-01
1.692305432582804081e-01
1.691969805339893496e-01
1.691634178096984020e-01
1.691298550854073712e-01
1.690962923611163959e-01
1.690627496384489448e-01
1.690291869141579417e-01
1.689956241898669109e-01
1.689620614655759079e-01
1.689284987412849326e-01
1.688949360169939296e-01
1.688613732927029820e-01
1.688278105684119512e-01
1.687942478441209482e-01
1.687607051214534692e-01
1.687271423971625217e-01
1.686935796728714909e-01
1.686600169485804879e-01
1.686264542242895403e-01
1.685928914999985095e-01
1.685593287757074510e-01
1.685257660514164479e-01
1.684922033271255004e-01
1.684586606044580215e-01
1.684250978801670184e-01
1.683915351558760709e-01
1.683579724315850679e-01
1.683244097072941203e-01
1.682908469830030063e-01
1.682572842587120865e-01
1.682237215344210557e-01
1.681901588101300804e-01
1.681566160874625737e-01
1.681230533631716262e-01
1.680894906388805954e-01
1.680559279145896479e-01
1.680223651902986171e-01
1.679888024660076418e-01
1.679552397417165832e-01
1.679216770174256079e-01
1.678881142931346604e-01
1.678545515688436018e-01
1.678210088461761784e-01
1.677874461218852031e-01
1.677538833975942278e-01
1.677203206733031970e-01
1.676867579490122218e-01
1.676531952247211632e-01
1.676196325004302157e-01
1.675860697761391849e-01
1.675525070518481818e-01
1.675189643291807584e-01
1.674854016048897554e-01
1.674518388805987246e-01
1.674182761563078325e-01
1.673847134320167740e-01
1.673511507077258265e-01
1.673175879834347402e-01
1.672840252591437649e-01
1.672504625348527896e-01
1.672169198121853106e-01
1.671833570878943354e-01
1.671497943636032768e-01
1.671162316393123293e-01
1.670826689150212707e-01
1.670491061907302954e-01
1.670155434664392646e-01
1.669819807421483171e-01
1.669484180178573418e-01
1.669148752951898629e-01
1.668813125708988598e-01
1.668477498466078845e-01
1.668141871223169093e-01
1.667806243980259340e-01
1.667470616737348754e-01
1.667134989494439001e-01
1.666799362251528693e-01
1.666463735008619218e-01
1.666128307781944706e-01
1.665792680539034121e-01
1.665457053296124090e-01
1.665121426053215170e-01
1.664785798810304307e-01
1.664450171567394832e-01
1.664114544324484246e-01
1.663778917081575048e-01
1.663443289838664463e-01
1.663107862611990229e-01
1.662772235369079921e-01
1.662436608126169890e-01
1.662100980883260137e-01
1.661765353640350940e-01
1.661429726397440632e-01
1.661094099154530046e-01
1.660758471911620293e-01
1.660422844668710540e-01
1.660087417442035473e-01
1.659751790199125998e-01
1.659416162956215690e-01
1.659080535713305660e-01
1.658744908470396184e-01
1.658409281227485321e-01
1.658073653984575846e-01
1.657738026741665815e-01
1.657402399498756063e-01
1.657066972272081273e-01
1.656731345029171520e-01
1.656395717786261490e-01
1.656060090543350904e-01
1.655724463300441707e-01
1.655388836057530844e-01
1.655053208814621368e-01
1.654717581571711338e-01
1.654381954328801585e-01
1.654046527102126518e-01
1.653710899859217043e-01
1.653375272616306735e-01
1.653039645373397259e-01
1.652704018130487229e-01
1.652368390887577199e-01
1.652032763644667446e-01
1.651697136401757415e-01
1.651361509158847107e-01
1.651026081932172596e-01
1.650690454689262565e-01
1.650354827446352535e-01
1.650019200203442782e-01
1.649683572960532751e-01
1.649347945717622999e-01
1.649012318474712968e-01
1.648676691231802938e-01
1.648341063988892907e-01
1.648005636762218395e-01
1.647670009519308365e-01
1.647334382276398057e-01
1.646998755033488304e-01
1.646663127790578551e-01
1.646327500547668243e-01
1.645991873304759046e-01
1.645656246061848460e-01
1.645320618818938707e-01
1.644985191592263918e-01
1.644649564349354165e-01
1.644313937106443579e-01
1.643978309863534382e-01
1.643642682620623519e-01
1.643307055377714043e-01
1.642971428134804013e-01
1.642635800891893982e-01
1.642300173648983397e-01
1.641964746422309718e-01
1.641629119179399132e-01
1.641293491936489657e-01
1.640957864693579904e-01
1.640622237450669596e-01
1.640286610207759566e-01
1.639950982964849535e-01
1.639615355721939505e-01
1.639279728479029197e-01
1.638944301252355240e-01
1.638608674009445765e-01
1.638273046766534902e-01
1.637937419523625426e-01
1.637601792280715118e-01
1.637266165037805088e-01
1.636930537794895058e-01
1.636594910551985027e-01
1.636259283309075274e-01
1.635923856082400207e-01
1.635588228839490732e-01
1.635252601596580979e-01
1.634916974353670671e-01
1.634581347110760918e-01
1.634245719867850610e-01
1.633910092624940857e-01
1.633574465382031382e-01
1.633238838139120797e-01
1.632903410912447395e-01
1.632567783669536809e-01
1.632232156426626779e-01
1.631896529183716749e-01
1.631560901940806718e-01
1.631225274697896410e-01
1.630889647454987212e-01
1.630554020212077182e-01
1.630218392969167152e-01
1.629882965742491807e-01
1.629547338499582332e-01
1.629211711256672301e-01
1.628876084013761716e-01
1.628540456770851685e-01
1.628204829527942210e-01
1.627869202285032457e-01
1.627533575042122427e-01
1.627197947799212674e-01
1.626862520572537329e-01
1.626526893329627854e-01
1.626191266086717824e-01
1.625855638843807516e-01
1.625520011600897763e-01
1.625184384357987177e-01
1.624848757115077702e-01
1.624513129872167949e-01
1.624177502629257919e-01
1.623842075402583129e-01
1.623506448159673377e-01
1.623170820916763346e-01
1.622835193673853038e-01
1.622499566430943563e-01
1.622163939188032977e-01
1.621828311945123224e-01
1.621492684702214027e-01
1.621157057459303719e-01
1.620821630232629207e-01
1.620486002989718621e-01
1.620150375746809424e-01
1.619814748503899393e-01
1.619479121260989085e-01
1.619143494018078500e-01
1.618807866775168469e-01
1.618472239532259549e-01
1.618136612289349241e-01
1.617801185062674452e-01
1.617465557819764421e-01
1.617129930576854668e-01
1.616794303333944638e-01
1.616458676091034607e-01
1.616123048848125687e-01
1.615787421605215102e-01
1.615451794362305071e-01
1.615116167119395041e-01
1.614780739892719974e-01
1.614445112649810221e-01
1.614109485406900191e-01
1.613773858163990438e-01
1.613438230921080685e-01
1.613102603678170099e-01
1.612766976435260624e-01
1.612431349192350316e-01
1.612095721949440563e-01
1.611760294722765774e-01
1.611424667479855466e-01
1.611089040236945991e-01
1.610753412994035960e-01
1.610417785751126485e-01
1.610082158508216732e-01
1.609746531265306146e-01
1.609410904022396116e-01
1.609075276779485808e-01
1.608739649536576055e-01
1.608404222309902099e-01
1.608068595066991513e-01
1.607732967824082038e-01
1.607397340581170897e-01
1.607061713338261699e-01
1.606726086095351669e-01
1.606390458852441916e-01
1.606054831609532163e-01
1.605719204366622133e-01
1.605383777139947621e-01
1.605048149897037035e-01
1.604712522654127282e-01
1.604376895411216697e-01
1.604041268168307499e-01
1.603705640925397469e-01
1.603370013682487161e-01
1.603034386439577408e-01
1.602698759196667100e-01
1.602363331969992588e-01
1.602027704727082835e-01
1.601692077484173360e-01
1.601356450241263052e-01
1.601020822998353021e-01
1.600685195755442713e-01
1.600349568512532961e-01
1.600013941269622930e-01
1.599678314026714010e-01
1.599342886800038388e-01
1.599007259557128358e-01
1.598671632314218605e-01
1.598336005071308574e-01
1.598000377828398544e-01
1.597664750585488513e-01
1.597329123342578761e-01
1.596993496099669008e-01
1.596657868856758977e-01
1.596322441630083910e-01
1.595986814387174435e-01
1.595651187144264405e-01
1.595315559901354097e-01
1.594979932658444621e-01
1.594644305415534591e-01
1.594308678172624005e-01
1.593973050929714530e-01
1.593637423686804500e-01
1.593301996460130265e-01
1.592966369217219402e-01
1.592630741974310760e-01
1.592295114731400174e-01
1.591959487488490421e-01
1.591623860245580113e-01
1.591288233002670083e-01
1.590952605759760330e-01
1.590616978516850577e-01
1.590281551290176343e-01
1.589945924047265757e-01
1.589610296804355172e-01
1.589274669561445419e-01
1.588939042318535944e-01
1.588603415075625358e-01
1.588267787832715883e-01
1.587932160589805297e-01
1.587596533346895544e-01
1.587261106120221588e-01
1.586925478877311280e-01
1.586589851634401249e-01
1.586254224391491496e-01
1.585918597148581743e-01
1.585582969905671713e-01
1.585247342662761127e-01
1.584911715419851375e-01
1.584576088176940789e-01
1.584240660950266832e-01
1.583905033707356247e-01
1.583569406464446772e-01
1.583233779221536741e-01
1.582898151978627543e-01
1.582562524735716958e-01
1.582226897492806927e-01
1.581891270249896897e-01
1.581555643006987422e-01
1.581220215780312632e-01
1.580884588537402324e-01
1.580548961294492571e-01
1.580213334051582263e-01
1.579877706808672511e-01
1.579542079565762758e-01
1.579206452322852727e-01
1.578870825079942974e-01
1.578535197837032389e-01
1.578199770610357877e-01
1.577864143367447569e-01
1.577528516124538094e-01
1.577192888881628063e-01
1.576857261638718311e-01
1.576521634395808280e-01
1.576186007152898527e-01
1.575850379909989052e-01
1.575514752667078189e-01
1.575179325440404232e-01
1.574843698197493647e-01
1.574508070954583894e-01
1.574172443711673586e-01
1.573836816468763555e-01
1.573501189225853802e-01
1.573165561982944050e-01
1.572829934740034019e-01
1.572494307497124544e-01
1.572158880270449755e-01
1.571823253027539447e-01
1.571487625784629694e-01
1.571151998541718831e-01
1.570816371298809355e-01
1.570480744055899602e-01
1.570145116812989572e-01
1.569809489570079541e-01
1.569473862327169789e-01
1.569138435100495277e-01
1.568802807857585524e-01
1.568467180614675216e-01
1.568131553371765186e-01
1.567795926128855433e-01
1.567460298885945125e-01
1.567124671643035372e-01
1.566789044400125341e-01
1.566453417157215033e-01
1.566117989930541077e-01
1.565782362687631046e-01
1.565446735444720738e-01
1.565111108201810985e-01
1.564775480958901233e-01
1.564439853715990925e-01
1.564104226473081449e-01
1.563768599230171141e-01
1.563432971987261666e-01
1.563097544760586877e-01
1.562761917517676014e-01
1.562426290274766538e-01
1.562090663031856508e-01
1.561755035788947032e-01
1.561419408546036725e-01
1.561083781303126417e-01
1.560748154060216941e-01
1.560371795210709900e-01
1.559961827059383743e-01
1.559551614442850065e-01
1.559141401826316664e-01
1.558731189209783818e-01
1.558320976593250140e-01
1.557910763976717017e-01
1.557500551360184171e-01
1.557090338743650770e-01
1.556680126127117370e-01
1.556270157975790935e-01
1.555859945359257535e-01
1.555449732742724966e-01
1.555039520126191288e-01
1.554629307509658720e-01
1.554219094893124486e-01
1.553808882276592751e-01
1.553398669660057962e-01
1.552988457043525672e-01
1.552578488892198405e-01
1.552168276275665559e-01
1.551758063659132714e-01
1.551347851042598758e-01
1.550937638426066190e-01
1.550527425809532789e-01
1.550117213192999666e-01
1.549707000576466820e-01
1.549296787959933419e-01
1.548886819808606985e-01
1.548476607192073029e-01
1.548066394575540183e-01
1.547656181959006783e-01
1.547245969342473937e-01
1.546835756725941091e-01
1.546425544109407968e-01
1.546015331492874567e-01
1.545605118876341444e-01
1.545195150725014732e-01
1.544784938108481886e-01
1.544374725491948486e-01
1.543964512875415362e-01
1.543554300258881962e-01
1.543144087642349116e-01
1.542733875025815438e-01
1.542323662409282314e-01
1.541913449792750024e-01
1.541503481641421924e-01
1.541093269024890189e-01
1.540683056408355678e-01
1.540272843791823387e-01
1.539862631175289986e-01
1.539452418558756586e-01
1.539042205942223740e-01
1.538631993325690339e-01
1.538221780709157216e-01
1.537811812557830504e-01
1.537401599941296826e-01
1.536991387324764813e-01
1.536581174708230302e-01
1.536170962091697734e-01
1.535760749475164610e-01
1.535350536858631487e-01
1.534940324242098919e-01
1.534530111625564686e-01
1.534120143474237974e-01
1.533709930857705406e-01
1.533299718241172283e-01
1.532889505624638604e-01
1.532479293008105481e-01
1.532069080391572635e-01
1.531658867775039234e-01
1.531248655158506111e-01
1.530838442541972988e-01
1.530428229925439310e-01
1.530018261774112875e-01
1.529608049157580307e-01
1.529197836541046907e-01
1.528787623924513506e-01
1.528377411307980660e-01
1.527967198691447814e-01
1.527556986074913858e-01
1.527146773458380458e-01
1.526736560841847890e-01
1.526326592690521178e-01
1.525916380073987777e-01
1.525506167457454654e-01
1.525095954840921253e-01
1.524685742224388130e-01
1.524275529607854729e-01
1.523865316991321606e-01
1.523455104374789038e-01
1.523044891758255914e-01
1.522634923606928647e-01
1.522224710990395524e-01
1.521814498373861846e-01
1.521404285757329000e-01
1.520994073140795877e-01
1.520583860524262476e-01
1.520173647907729075e-01
1.519763435291196785e-01
1.519353222674663662e-01
1.518943254523335840e-01
1.518533041906803271e-01
1.518122829290270426e-01
1.517712616673737025e-01
1.517302404057203902e-01
1.516892191440670501e-01
1.516481978824137655e-01
1.516071766207604810e-01
1.515661553591071409e-01
1.515251585439744419e-01
1.514841372823210741e-01
1.514431160206678451e-01
1.514020947590145050e-01
1.513610734973611649e-01
1.513200522357078803e-01
1.512790309740545125e-01
1.512380097124012557e-01
1.511969884507478878e-01
1.511559916356152167e-01
1.511149703739619321e-01
1.510739491123086198e-01
1.510329278506553352e-01
1.509919065890019674e-01
1.509508853273486551e-01
1.509098640656953427e-01
1.508688428040420026e-01
1.508278215423887181e-01
1.507868247272560747e-01
1.507458034656027068e-01
1.507047822039493945e-01
1.506637609422961099e-01
1.506227396806428254e-01
1.505817184189894020e-01
1.505406971573361452e-01
1.504996758956828051e-01
1.504586546340294928e-01
1.504176578188968494e-01
1.503766365572435371e-01
1.503356152955901970e-01
1.502945940339368569e-01
1.502535727722835723e-01
1.502125515106302323e-01
1.501715302489769477e-01
1.501305089873235521e-01
1.500894877256702120e-01
1.500484909105375964e-01
1.500074696488842840e-01
1.499664483872309440e-01
1.499254271255776039e-01
1.498844058639243471e-01
1.498433846022710347e-01
1.498023633406177224e-01
1.497613420789644378e-01
1.497203208173110145e-01
1.496793240021783711e-01
1.496383027405250588e-01
1.495972814788717187e-01
1.495562602172184619e-01
1.495152389555650940e-01
1.494742176939117539e-01
1.494331964322584694e-01
1.493921751706051293e-01
1.493511539089518725e-01
1.493101570938192013e-01
1.492691358321658890e-01
1.492281145705125767e-01
1.491870933088591533e-01
1.491460720472059520e-01
1.491050507855526119e-01
1.490640295238993274e-01
1.490230082622460150e-01
1.489819870005927027e-01
1.489409901854600038e-01
1.488999689238066360e-01
1.488589476621533236e-01
1.488179264005000113e-01
1.487769051388466990e-01
1.487358838771933867e-01
1.486948626155400466e-01
1.486538413538868175e-01
1.486128200922334774e-01
1.485718232771007785e-01
1.485308020154474939e-01
1.484897807537941261e-01
1.484487594921408415e-01
1.484077382304874182e-01
1.483667169688341891e-01
1.483256957071808491e-01
1.482846744455275090e-01
1.482436531838741967e-01
1.482026563687415810e-01
1.481616351070882964e-01
1.481206138454349563e-01
1.480795925837815608e-01
1.480385713221282484e-01
1.479975500604749916e-01
1.479565287988216515e-01
1.479155075371683115e-01
1.478744862755150269e-01
1.478334894603823280e-01
1.477924681987290434e-01
1.477514469370757033e-01
1.477104256754223632e-01
1.476694044137691342e-01
1.476283831521157386e-01
1.475873618904624263e-01
1.475463406288091139e-01
1.475053193671557739e-01
1.474643225520231027e-01
1.474233012903697904e-01
1.473822800287164225e-01
1.473412587670632212e-01
1.473002375054098534e-01
1.472592162437565966e-01
1.472181949821032565e-01
1.471771737204498609e-01
1.471361524587965208e-01
1.470951556436639329e-01
1.470541343820106484e-01
1.470131131203572528e-01
1.469720918587039682e-01
1.469310705970506836e-01
1.468900493353973991e-01
1.468490280737440590e-01
1.468080068120907467e-01
1.467669855504374066e-01
1.467259887353046799e-01
1.466849674736513953e-01
1.466439462119980830e-01
1.466029249503447429e-01
1.465619036886914306e-01
1.465208824270380628e-01
1.464798611653848059e-01
1.464388399037314659e-01
1.463978186420781258e-01
1.463568218269454546e-01
1.463158005652921700e-01
1.462747793036389132e-01
1.462337580419855176e-01
1.461927367803322608e-01
1.461517155186788930e-01
1.461106942570256084e-01
1.460696729953723239e-01
1.460286517337189560e-01
1.459876549185862571e-01
1.459466336569329448e-01
1.459056123952796047e-01
1.458645911336263201e-01
1.458235698719730078e-01
1.457825486103196955e-01
1.457415273486663554e-01
1.457005060870130708e-01
1.456594848253597585e-01
1.456184880102270596e-01
1.455774667485737750e-01
1.455364454869204349e-01
1.454954242252671504e-01
1.454544029636138103e-01
1.454133817019604424e-01
1.453723604403071856e-01
1.453313391786538733e-01
1.452903179170005610e-01
1.452493211018678343e-01
1.452082998402144665e-01
1.451672785785612096e-01
1.451262573169078973e-01
1.450852360552546405e-01
1.450442147936013004e-01
1.450031935319479603e-01
1.449621722702946758e-01
1.449211510086413357e-01
1.448801541935086368e-01
1.448391329318553522e-01
1.447981116702020676e-01
1.447570904085486998e-01
1.447160691468953320e-01
1.446750478852420752e-01
1.446340266235887073e-01
1.445930053619353950e-01
1.445519841002821382e-01
1.445109872851494115e-01
1.444699660234961824e-01
1.444289447618428701e-01
1.443879235001895023e-01
1.443469022385361622e-01
1.443058809768828499e-01
1.442648597152295098e-01
1.442238384535762252e-01
1.441828171919229684e-01
1.441417959302695451e-01
1.441007991151369017e-01
1.440597778534835616e-01
1.440187565918302770e-01
1.439777353301768814e-01
1.439367140685236524e-01
1.438956928068703400e-01
1.438546715452169167e-01
1.438136502835636876e-01
1.437726290219104031e-01
1.437316322067776486e-01
1.436906109451245028e-01
1.436495896834710240e-01
1.436085684218177672e-01
1.435675471601643993e-01
1.435265258985110870e-01
1.434855046368578579e-01
1.434444833752044623e-01
1.434034621135512055e-01
1.433624652984185066e-01
1.433214440367651665e-01
1.432804227751119097e-01
1.432394015134584864e-01
1.431983802518052296e-01
1.431573589901518895e-01
1.431163377284985772e-01
1.430753164668453203e-01
1.430342952051918970e-01
1.429932983900593646e-01
1.429522771284059690e-01
1.429112558667527400e-01
1.428702346050993444e-01
1.428292133434460043e-01
1.427881920817926642e-01
1.427471708201393241e-01
1.427061495584860396e-01
1.426651282968327550e-01
1.426241314817000561e-01
1.425831102200466882e-01
1.425420889583933759e-01
1.425010676967401468e-01
1.424600464350867512e-01
1.424190251734335222e-01
1.423780039117801544e-01
1.423369826501268420e-01
1.422959613884735575e-01
1.422549645733408585e-01
1.422139433116874907e-01
1.421729220500342061e-01
1.421319007883808938e-01
1.420908795267276648e-01
1.420498582650742969e-01
1.420088370034209568e-01
1.419678157417675890e-01
1.419267944801143322e-01
1.418857976649816610e-01
1.418447764033283764e-01
1.418037551416750364e-01
1.417627338800216963e-01
1.417217126183683562e-01
1.416806913567150716e-01
1.416396700950617316e-01
1.415986488334083637e-01
1.415576275717551624e-01
1.415166307566224912e-01
1.414756094949690957e-01
1.414345882333158388e-01
1.413935669716624988e-01
1.413525457100091587e-01
1.413115244483559019e-01
1.412705031867024508e-01
1.412294819250491940e-01
1.411884606633958539e-01
1.411474638482632105e-01
1.411064425866098704e-01
1.410654213249565303e-01
1.410244000633032735e-01
1.409833788016499612e-01
1.409423575399965933e-01
1.409013362783432810e-01
1.408603150166899409e-01
1.408192937550366564e-01
1.407782969399039574e-01
1.407372756782506729e-01
1.406962544165973328e-01
1.406552331549440205e-01
1.406142118932907636e-01
1.405731906316375346e-01
1.405321693699841390e-01
1.404911481083307989e-01
1.404501268466774866e-01
1.404091300315447599e-01
1.403681087698914476e-01
1.403270875082381908e-01
1.402860662465849340e-01
1.402450449849314829e-01
1.402040237232782260e-01
1.401630024616248860e-01
1.401219811999716014e-01
1.400809599383182058e-01
1.400399631231856457e-01
1.399989418615323333e-01
1.399579205998788822e-01
1.399168993382256532e-01
1.398758780765723131e-01
1.398348568149190285e-01
1.397938355532657440e-01
1.397528142916124039e-01
1.397117930299591193e-01
1.396707962148264204e-01
1.396297749531730803e-01
1.395887536915197125e-01
1.395477324298664557e-01
1.395067111682130323e-01
1.394656899065597477e-01
1.394246686449064909e-01
1.393836473832530953e-01
1.393426261215998108e-01
1.393016293064672229e-01
1.392606080448138828e-01
1.392195867831605427e-01
1.391785655215072581e-01
1.391375442598538625e-01
1.390965229982005502e-01
1.390555017365472379e-01
1.390144804748939256e-01
1.389734592132405577e-01
1.389324623981080253e-01
1.388914411364545742e-01
1.388504198748013452e-01
1.388093986131479496e-01
1.387683773514946650e-01
1.387273560898413804e-01
1.386863348281880126e-01
1.386453135665347558e-01
1.386042923048814157e-01
1.385632954897487445e-01
1.385222742280954877e-01
1.384812529664420921e-01
1.384402317047888076e-01
1.383992104431354675e-01
1.383581891814821552e-01
1.383171679198288151e-01
1.382761466581755028e-01
1.382351253965222737e-01
1.381941285813895470e-01
1.381531073197362625e-01
1.381120860580829224e-01
1.380710647964295545e-01
1.380300435347762700e-01
1.379890222731229854e-01
1.379480010114697008e-01
1.379069797498163330e-01
1.378659584881629652e-01
1.378249616730303218e-01
1.377839404113769539e-01
1.377429191497236693e-01
1.377018978880703015e-01
1.376608766264169892e-01
1.376198553647636769e-01
1.375788341031103645e-01
1.375378128414571077e-01
1.374967915798037676e-01
1.374557947646710687e-01
1.374147735030178397e-01
1.373737522413644441e-01
1.373327309797111595e-01
1.372917097180578472e-01
1.372506884564045904e-01
1.372096671947511670e-01
1.371686459330978547e-01
1.371276246714445701e-01
1.370866278563118712e-01
1.370456065946586421e-01
1.370045853330052466e-01
1.369635640713519620e-01
1.369225428096985941e-01
1.368815215480453096e-01
1.368405002863919973e-01
1.367994790247386572e-01
1.367584577630854004e-01
1.367174609479526459e-01
1.366764396862993891e-01
1.366354184246460490e-01
1.365943971629927089e-01
1.365533759013394521e-01
1.365123546396860288e-01
1.364713333780327997e-01
1.364303121163795152e-01
1.363892908547261751e-01
1.363482940395934762e-01
1.363072727779401916e-01
1.362662515162868515e-01
1.362252302546335392e-01
1.361842089929802269e-01
1.361431877313269145e-01
1.361021664696735467e-01
1.360611452080203454e-01
1.360201239463668943e-01
1.359791271312342786e-01
1.359381058695809386e-01
1.358970846079276540e-01
1.358560633462743139e-01
1.358150420846210016e-01
1.357740208229676893e-01
1.357329995613143492e-01
1.356919782996610646e-01
1.356509570380077245e-01
1.356099602228750256e-01
1.355689389612217965e-01
1.355279176995684565e-01
1.354868964379151441e-01
1.354458751762618041e-01
1.354048539146083807e-01
1.353638326529550961e-01
1.353228113913018393e-01
1.352817901296485270e-01
1.352407688679952424e-01
1.351997720528625435e-01
1.351587507912092589e-01
1.351177295295559189e-01
1.350767082679026343e-01
1.350356870062492665e-01
1.349946657445959541e-01
1.349536444829426973e-01
1.349126232212892740e-01
1.348716019596360172e-01
1.348306051445032905e-01
1.347895838828500614e-01
1.347485626211966658e-01
1.347075413595433258e-01
1.346665200978900967e-01
1.346254988362367011e-01
1.345844775745833610e-01
1.345434563129300765e-01
1.345024350512767641e-01
1.344614382361440930e-01
1.344204169744907529e-01
1.343793957128374961e-01
1.343383744511842115e-01
1.342973531895308159e-01
1.342563319278775036e-01
1.342153106662241635e-01
1.341742894045709900e-01
1.341332681429175944e-01
1.340922713277848954e-01
1.340512500661315276e-01
1.340102288044783263e-01
1.339692075428248752e-01
1.339281862811716739e-01
1.338871650195183616e-01
1.338461437578649937e-01
1.338051224962116259e-01
1.337641012345583968e-01
1.337231044194256979e-01
1.336820831577723856e-01
1.336410618961190733e-01
1.336000406344657332e-01
1.335590193728123931e-01
1.335179981111589975e-01
1.334769768495058240e-01
1.334359555878523729e-01
1.333949343261990883e-01
1.333539375110665004e-01
1.333129162494131048e-01
1.332718949877598202e-01
1.332308737261065357e-01
1.331898524644532233e-01
1.331488312027999110e-01
1.331078099411465709e-01
1.330667886794932864e-01
1.330257674178399185e-01
1.329847706027073029e-01
1.329437493410539350e-01
1.329027280794006505e-01
1.328617068177473381e-01
1.328206855560939981e-01
1.327796642944406857e-01
1.327386430327873179e-01
1.326976217711340333e-01
1.326566005094808043e-01
1.326156036943480776e-01
1.325745824326947375e-01
1.325335611710413974e-01
1.324925399093881684e-01
1.324515186477348005e-01
1.324104973860814605e-01
1.323694761244281204e-01
1.323284548627748358e-01
1.322874336011215513e-01
1.322464367859887968e-01
1.322054155243355122e-01
1.321643942626821444e-01
1.321233730010288598e-01
1.320823517393755475e-01
1.320413304777222074e-01
1.320003092160688951e-01
1.319592879544156383e-01
1.319182666927622982e-01
1.318772698776296548e-01
1.318362486159763147e-01
1.317952273543229746e-01
1.317542060926696623e-01
1.317131848310164333e-01
1.316721635693630654e-01
1.316311423077097809e-01
1.315901210460564685e-01
1.315490997844030452e-01
1.315081029692704573e-01
1.314670817076171172e-01
1.314260604459637216e-01
1.313850391843104926e-01
1.313440179226571802e-01
1.313029966610038679e-01
1.312619753993505001e-01
1.312209541376971877e-01
1.311799328760438477e-01
1.311389360609112320e-01
1.310979147992579474e-01
1.310568935376045518e-01
1.310158722759512673e-01
1.309748510142978994e-01
1.309338297526446426e-01
1.308928084909913858e-01
1.308517872293380180e-01
1.308107659676847057e-01
1.307697691525519512e-01
1.307287478908986667e-01
1.306877266292453821e-01
1.306467053675920142e-01
1.306056841059388129e-01
1.305646628442853618e-01
1.305236415826321328e-01
1.304826203209787927e-01
1.304415990593253971e-01
1.304006022441927815e-01
1.303595809825393581e-01
1.303185597208861568e-01
1.302775384592328167e-01
1.302365171975795044e-01
1.301954959359262198e-01
1.301544746742728798e-01
1.301134534126195397e-01
1.300724321509662273e-01
1.300314353358336117e-01
1.299904140741801883e-01
1.299493928125269038e-01
1.299083715508736470e-01
1.298673502892202236e-01
1.298263290275669668e-01
1.297853077659136267e-01
1.297442865042603144e-01
1.297032652426070576e-01
1.296622684274743309e-01
1.296212471658210186e-01
1.295802259041677618e-01
1.295392046425144217e-01
1.294981833808610538e-01
1.294571621192077693e-01
1.294161408575544292e-01
1.293751195959011169e-01
1.293340983342478046e-01
1.292931015191152166e-01
1.292520802574618211e-01
1.292110589958084532e-01
1.291700377341551409e-01
1.291290164725019118e-01
1.290879952108485440e-01
1.290469739491952594e-01
1.290059526875419471e-01
1.289649314258886070e-01
1.289239346107559636e-01
1.288829133491026790e-01
1.288418920874493112e-01
1.288008708257958879e-01
1.287598495641426588e-01
1.287188283024893187e-01
1.286778070408359786e-01
1.286367857791826941e-01
1.285957645175293818e-01
1.285547677023967106e-01
1.285137464407434260e-01
1.284727251790900859e-01
1.284317039174367459e-01
1.283906826557834058e-01
1.283496613941300379e-01
1.283086401324768366e-01
1.282676188708235243e-01
1.282265976091701842e-01
1.281856007940375131e-01
1.281445795323842285e-01
1.281035582707309162e-01
1.280625370090775761e-01
1.280215157474242083e-01
1.279804944857709237e-01
1.279394732241176391e-01
1.278984519624642435e-01
1.278574307008109590e-01
1.278164338856783711e-01
1.277754126240250032e-01
1.277343913623716909e-01
1.276933701007183786e-01
1.276523488390650385e-01
1.276113275774116984e-01
1.275703063157583583e-01
1.275292850541051293e-01
1.274882637924517614e-01
1.274472669773191180e-01
1.274062457156658335e-01
1.273652244540124379e-01
1.273242031923591533e-01
1.272831819307057855e-01
1.272421606690524731e-01
1.272011394073991886e-01
1.271601181457458485e-01
1.271190968840926194e-01
1.270781000689599205e-01
1.270370788073065804e-01
1.269960575456532959e-01
1.269550362839999558e-01
1.269140150223465602e-01
1.268729937606932479e-01
1.268319724990400466e-01
1.267909512373866510e-01
1.267499299757333386e-01
1.267089331606006675e-01
1.266679118989473274e-01
1.266268906372940151e-01
1.265858693756407027e-01
1.265448481139874182e-01
1.265038268523339948e-01
1.264628055906807380e-01
1.264217843290274812e-01
1.263807630673741134e-01
1.263397418057207733e-01
1.262987449905880744e-01
1.262577237289348453e-01
1.262167024672815607e-01
1.261756812056282206e-01
1.261346599439748251e-01
1.260936386823214850e-01
1.260526174206682559e-01
1.260115961590149158e-01
1.259705748973615480e-01
1.259295780822289323e-01
1.258885568205755923e-01
1.258475355589223077e-01
1.258065142972689676e-01
1.257654930356156275e-01
1.257244717739623707e-01
1.256834505123090029e-01
1.256424292506556628e-01
1.256014079890024060e-01
1.255604111738697348e-01
1.255193899122163392e-01
1.254783686505630824e-01
1.254373473889097423e-01
1.253963261272563745e-01
1.253553048656031454e-01
1.253142836039498331e-01
1.252732623422965208e-01
1.252322410806431807e-01
1.251912442655105095e-01
1.251502230038571140e-01
1.251092017422038294e-01
1.250681804805506003e-01
1.250271592188972880e-01
1.249861379572439340e-01
1.249451166955906078e-01
1.249040954339373094e-01
1.248630741722839971e-01
1.248220773571512565e-01
1.247810560954979581e-01
1.247400348338446319e-01
1.246990135721913473e-01
1.246579923105379933e-01
1.246169710488847365e-01
1.245759497872313964e-01
1.245349285255780425e-01
1.244939072639247302e-01
1.244529104487920590e-01
1.244118891871387744e-01
1.243708679254854899e-01
1.243298466638321498e-01
1.242888254021788236e-01
1.242478041405255113e-01
1.242067828788721573e-01
1.241657616172188172e-01
1.241247403555655188e-01
1.240837435404328892e-01
1.240427222787795353e-01
1.240017010171262229e-01
1.239606797554729384e-01
1.239196584938195567e-01
1.238786372321662999e-01
1.238376159705129598e-01
1.237965947088596474e-01
1.237555734472063768e-01
1.237145766320736640e-01
1.236735553704203516e-01
1.236325341087669838e-01
1.235915128471137270e-01
1.235504915854603175e-01
1.235094703238070607e-01
1.234684490621537067e-01
1.234274278005004222e-01
1.233864065388470682e-01
1.233454097237144248e-01
1.233043884620611125e-01
1.232633672004078140e-01
1.232223459387544462e-01
1.231813246771012033e-01
1.231403034154478632e-01
1.230992821537945647e-01
1.230582608921412108e-01
1.230172396304879401e-01
1.229762428153552412e-01
1.229352215537018872e-01
1.228942002920486165e-01
1.228531790303953181e-01
1.228121577687419363e-01
1.227711365070886795e-01
1.227301152454353256e-01
1.226890939837820549e-01
1.226480727221286871e-01
1.226070759069961130e-01
1.225660546453427452e-01
1.225250333836894051e-01
1.224840121220361067e-01
1.224429908603828082e-01
1.224019695987294543e-01
1.223609483370761558e-01
1.223199270754227880e-01
1.222789058137694479e-01
1.222379089986368322e-01
1.221968877369834783e-01
1.221558664753302076e-01
1.221148452136767981e-01
1.220738239520236385e-01
1.220328026903702429e-01
1.219917814287169444e-01
1.219507601670635627e-01
1.219097389054103198e-01
1.218687420902776208e-01
1.218277208286242808e-01
1.217866995669709962e-01
1.217456783053176006e-01
1.217046570436643160e-01
1.216636357820110453e-01
1.216226145203576220e-01
1.215815932587044068e-01
1.215405719970510945e-01
1.214995751819183817e-01
1.214585539202651526e-01
1.214175326586117709e-01
1.213765113969584031e-01
1.213354901353051185e-01
1.212944688736518895e-01
1.212534476119984800e-01
1.212124263503451399e-01
1.211714050886917721e-01
1.211304082735592119e-01
1.210893870119058580e-01
1.210483657502525040e-01
1.210073444885991778e-01
1.209663232269459210e-01
1.209253019652925809e-01
1.208842807036393380e-01
1.208432594419859285e-01
1.208022381803326717e-01
1.207612413651999728e-01
1.207202201035466466e-01
1.206791988418933481e-01
1.206381775802400774e-01
1.205971563185867235e-01
1.205561350569334250e-01
1.205151137952800433e-01
1.204740925336267449e-01
1.204330712719733770e-01
1.203920744568407197e-01
1.203510531951874490e-01
1.203100319335341367e-01
1.202690106718807828e-01
1.202279894102274427e-01
1.201869681485742136e-01
1.201459468869208458e-01
1.201049256252675890e-01
1.200639043636142350e-01
1.200229075484816194e-01
1.199818862868281960e-01
1.199408650251748976e-01
1.198998437635215575e-01
1.198588225018682452e-01
1.198178012402149051e-01
1.197767799785617038e-01
1.197357587169083082e-01
1.196947374552549820e-01
1.196537406401223108e-01
1.196127193784690818e-01
1.195716981168156862e-01
1.195306768551624294e-01
1.194896555935090476e-01
1.194486343318556520e-01
1.194076130702024507e-01
1.193665918085491107e-01
1.193255705468957428e-01
1.192845737317631827e-01
1.192435524701098565e-01
1.192025312084565025e-01
1.191615099468031624e-01
1.191204886851498640e-01
1.190794674234965239e-01
1.190384461618432255e-01
1.189974249001898854e-01
1.189564036385365731e-01
1.189154068234039158e-01
1.188743855617505479e-01
1.188333643000973328e-01
1.187923430384438955e-01
1.187513217767906248e-01
1.187103005151373403e-01
1.186692792534840835e-01
1.186282579918307156e-01
1.185872367301774172e-01
1.185462399150446489e-01
1.185052186533914059e-01
1.184641973917380242e-01
1.184231761300848229e-01
1.183821548684313857e-01
1.183411336067781428e-01
1.183001123451247888e-01
1.182590910834714903e-01
1.182180698218181503e-01
1.181770730066855346e-01
1.181360517450322084e-01
1.180950304833788822e-01
1.180540092217255699e-01
1.180129879600722020e-01
1.179719666984189036e-01
1.179309454367656051e-01
1.178899241751122928e-01
1.178489029134589527e-01
1.178079060983262538e-01
1.177668848366728860e-01
1.177258635750196708e-01
1.176848423133662891e-01
1.176438210517130045e-01
1.176027997900596089e-01
1.175617785284063244e-01
1.175207572667530953e-01
1.174797360050996997e-01
1.174387147434464151e-01
1.173977179283137301e-01
1.173566966666603900e-01
1.173156754050071332e-01
1.172746541433537515e-01
1.172336328817004947e-01
1.171926116200471130e-01
1.171515903583938839e-01
1.171105690967405577e-01
1.170695478350872731e-01
1.170285510199545326e-01
1.169875297583013035e-01
1.169465084966479218e-01
1.169054872349946095e-01
1.168644659733412416e-01
1.168234447116879432e-01
1.167824234500346448e-01
1.167414021883813741e-01
1.167003809267279646e-01
1.166593841115953906e-01
1.166183628499420921e-01
1.165773415882886688e-01
1.165363203266353842e-01
1.164952990649820164e-01
1.164542778033287457e-01
1.164132565416754611e-01
1.163722352800220794e-01
1.163312140183687671e-01
1.162902172032360820e-01
1.162491959415828113e-01
1.162081746799294713e-01
1.161671534182761589e-01
1.161261321566228744e-01
1.160851108949695065e-01
1.160440896333162358e-01
1.160030683716628819e-01
1.159620471100095696e-01
1.159210502948768845e-01
1.158800290332235583e-01
1.158390077715702737e-01
1.157979865099169614e-01
1.157569652482636213e-01
1.157159439866103923e-01
1.156749227249569689e-01
1.156339014633036566e-01
1.155928802016503026e-01
1.155518833865176731e-01
1.155108621248643608e-01
1.154698408632110485e-01
1.154288196015577639e-01
1.153877983399043267e-01
1.153467770782510837e-01
1.153057558165977992e-01
1.152647345549444591e-01
1.152237132932910774e-01
1.151827164781584756e-01
1.151416952165051633e-01
1.151006739548518093e-01
1.150596526931985664e-01
1.150186314315452263e-01
1.149776101698919140e-01
1.149365889082386988e-01
1.148955676465852199e-01
1.148545463849319909e-01
1.148135495697992225e-01
1.147725283081459935e-01
1.147315070464926118e-01
1.146904857848393827e-01
1.146494645231860288e-01
1.146084432615326609e-01
1.145674219998793625e-01
1.145264007382260918e-01
1.144853794765726962e-01
1.144443826614400250e-01
1.144033613997866849e-01
1.143623401381334143e-01
1.143213188764800881e-01
1.142802976148267480e-01
1.142392763531734079e-01
1.141982550915201511e-01
1.141572338298668665e-01
1.141162125682134848e-01
1.140752157530808275e-01
1.140341944914275152e-01
1.139931732297742029e-01
1.139521519681209183e-01
1.139111307064676337e-01
1.138701094448142659e-01
1.138256897251349875e-01
1.137766149955040662e-01
1.137275402658731865e-01
1.136784947822073039e-01
1.136294200525764519e-01
1.135803453229454751e-01
1.135312705933144151e-01
1.134821958636835493e-01
1.134331211340525170e-01
1.133840464044216789e-01
1.133349716747906744e-01
1.132858969451596420e-01
1.132368514614939814e-01
1.131877767318630185e-01
1.131387020022320278e-01
1.130896272726010787e-01
1.130405525429701852e-01
1.129914778133391112e-01
1.129424030837081483e-01
1.128933283540772547e-01
1.128442536244462224e-01
1.127952081407805757e-01
1.127461334111495295e-01
1.126970586815185804e-01
1.126479839518876591e-01
1.125989092222566823e-01
1.125498344926258304e-01
1.125007597629948120e-01
1.124516850333638074e-01
1.124026103037328583e-01
1.123535648200671283e-01
1.123044900904362070e-01
1.122554153608051608e-01
1.122063406311742811e-01
1.121572659015433182e-01
1.121081911719123136e-01
1.120591164422812813e-01
1.120100417126504017e-01
1.119609669830194387e-01
1.119119214993536809e-01
1.118628467697227458e-01
1.118137720400917412e-01
1.117646973104608060e-01
1.117156225808298292e-01
1.116665478511988940e-01
1.116174731215679727e-01
1.115683983919371070e-01
1.115193236623060191e-01
1.114702781786402891e-01
1.114212034490092429e-01
1.113721287193783355e-01
1.113230539897473864e-01
1.112739792601164512e-01
1.112249045304855299e-01
1.111758298008545115e-01
1.111267550712235763e-01
1.110776803415926550e-01
1.110286348579269111e-01
1.109795601282958927e-01
1.109304853986650130e-01
1.108814106690340362e-01
1.108323359394030871e-01
1.107832612097721381e-01
1.107341864801411613e-01
1.106851117505101567e-01
1.106360370208792354e-01
1.105869915372135193e-01
1.105379168075825563e-01
1.104888420779515101e-01
1.104397673483206027e-01
1.103906926186896398e-01
1.103416178890586075e-01
1.102925431594277139e-01
1.102434684297967649e-01
1.101943937001658158e-01
1.101453482165001135e-01
1.100962734868691228e-01
1.100471987572381738e-01
1.099981240276072247e-01
1.099490492979761924e-01
1.098999745683452572e-01
1.098508998387142804e-01
1.098018251090833175e-01
1.097527503794523129e-01
1.097037048957866801e-01
1.096546301661555922e-01
1.096055554365247681e-01
1.095564807068938468e-01
1.095074059772627728e-01
1.094583312476318931e-01
1.094092565180008747e-01
1.093601817883699256e-01
1.093111070587389766e-01
1.092620615750731217e-01
1.092129868454422559e-01
1.091639121158112513e-01
1.091148373861803578e-01
1.090657626565494087e-01
1.090166879269184319e-01
1.089676131972875384e-01
1.089185384676564922e-01
1.088694637380255570e-01
1.088204182543597853e-01
1.087713435247288640e-01
1.087222687950979705e-01
1.086731940654669382e-01
1.086241193358359614e-01
1.085750446062049845e-01
1.085259698765740355e-01
1.084768951469430587e-01
1.084278204173121929e-01
1.083787749336463380e-01
1.083297002040154583e-01
1.082806254743845092e-01
1.082315507447534769e-01
1.081824760151225695e-01
1.081334012854916760e-01
1.080843265558606298e-01
1.080352518262296946e-01
1.079861770965986345e-01
1.079371316129330155e-01
1.078880568833020803e-01
1.078389821536710619e-01
1.077899074240401545e-01
1.077408326944091221e-01
1.076917579647782286e-01
1.076426832351472379e-01
1.075936085055163166e-01
1.075445337758852427e-01
1.074954590462543491e-01
1.074464135625886330e-01
1.073973388329576006e-01
1.073482641033267626e-01
1.072991893736957303e-01
1.072501146440647812e-01
1.072010399144336934e-01
1.071519651848028831e-01
1.071028904551719341e-01
1.070538157255409711e-01
1.070047702418751995e-01
1.069556955122442643e-01
1.069066207826132597e-01
1.068575460529822829e-01
1.068084713233513616e-01
1.067593965937203848e-01
1.067103218640894080e-01
1.066612471344585145e-01
1.066121724048275377e-01
1.065631269211617799e-01
1.065140521915308031e-01
1.064649774618998401e-01
1.064159027322688356e-01
1.063668280026378865e-01
1.063177532730069652e-01
1.062686785433761133e-01
1.062196038137451504e-01
1.061705290841142013e-01
1.061214836004482909e-01
1.060724088708174528e-01
1.060233341411864483e-01
1.059742594115555131e-01
1.059251846819245224e-01
1.058761099522935040e-01
1.058270352226626243e-01
1.057779604930316475e-01
1.057288857634006707e-01
1.056798402797350100e-01
1.056307655501040887e-01
1.055816908204730564e-01
1.055326160908420657e-01
1.054835413612110750e-01
1.054344666315802093e-01
1.053853919019490382e-01
1.053363171723182279e-01
1.052872424426872372e-01
1.052381969590215349e-01
1.051891222293905442e-01
1.051400474997597201e-01
1.050909727701285767e-01
1.050418980404977110e-01
1.049928233108667203e-01
1.049437485812357851e-01
1.048946738516047250e-01
1.048455991219739147e-01
1.047965536383081431e-01
1.047474789086771663e-01
1.046984041790462311e-01
1.046493294494152126e-01
1.046002547197842913e-01
1.045511799901533145e-01
1.045021052605223655e-01
1.044530305308914858e-01
1.044039558012604951e-01
1.043549103175947512e-01
1.043058355879637189e-01
1.042567608583328115e-01
1.042076861287018208e-01
1.041586113990709273e-01
1.041095366694399227e-01
1.040604619398089736e-01
1.040113872101780246e-01
1.039623124805470200e-01
1.039132669968813039e-01
1.038641922672503271e-01
1.038151175376193780e-01
1.037660428079884567e-01
1.037169680783574799e-01
1.036678933487264753e-01
1.036188186190955540e-01
1.035697438894645495e-01
1.035206691598336282e-01
1.034716236761678287e-01
1.034225489465368797e-01
1.033734742169059584e-01
1.033243994872749538e-01
1.032753247576440880e-01
1.032262500280131390e-01
1.031771752983820789e-01
1.031281005687511299e-01
1.030790258391201808e-01
1.030299803554544646e-01
1.029809056258235572e-01
1.029318308961925527e-01
1.028827561665616175e-01
1.028336814369306407e-01
1.027846067072996361e-01
1.027355319776687426e-01
1.026864572480377935e-01
1.026373825184067334e-01
1.025883370347410312e-01
1.025392623051100682e-01
1.024901875754790775e-01
1.024411128458481840e-01
1.023920381162172072e-01
1.023429633865862720e-01
1.022938886569554340e-01
1.022448139273243461e-01
1.021957391976933971e-01
1.021466937140276254e-01
1.020976189843967041e-01
1.020485442547656857e-01
1.019994695251347783e-01
1.019503947955038847e-01
1.019013200658728802e-01
1.018522453362418756e-01
1.018031706066109543e-01
1.017540958769800052e-01
1.017050503933142336e-01
1.016559756636832568e-01
1.016069009340522244e-01
1.015578262044213032e-01
1.015087514747904235e-01
1.014596767451594744e-01
1.014106020155284699e-01
1.013615272858975347e-01
1.013124525562665440e-01
1.012634070726008140e-01
1.012143323429697955e-01
1.011652576133389436e-01
1.011161828837078558e-01
1.010671081540770455e-01
1.010180334244459854e-01
1.009689586948150503e-01
1.009198839651840596e-01
1.008708092355531105e-01
1.008217637518874082e-01
1.007726890222564731e-01
1.007236142926254130e-01
1.006745395629945472e-01
1.006254648333635149e-01
1.005763901037326213e-01
1.005273153741015613e-01
1.004782406444707232e-01
1.004291659148397325e-01
1.003801204311740164e-01
1.003310457015430257e-01
1.002819709719119934e-01
1.002328962422811554e-01
1.001838215126501785e-01
1.001347467830191740e-01
1.000856720533881417e-01
1.000365973237572204e-01
9.998752259412629906e-02
9.993847711046061066e-02
9.988940238082957834e-02
9.984032765119862929e-02
9.979125292156763860e-02
9.974217819193673118e-02
9.969310346230569886e-02
9.964402873267483307e-02
9.959495400304387014e-02
9.954587927341287945e-02
9.949683378974716330e-02
9.944775906011620037e-02
9.939868433048520968e-02
9.934960960085426063e-02
9.930053487122333933e-02
9.925146014159230701e-02
9.920238541196133020e-02
9.915331068233043665e-02
9.910423595269948760e-02
9.905519046903377145e-02
9.900611573940273913e-02
9.895704100977184559e-02
9.890796628014091041e-02
9.885889155050986421e-02
9.880981682087894291e-02
9.876074209124793835e-02
9.871166736161696154e-02
9.866259263198609575e-02
9.861354714832029633e-02
9.856447241868934728e-02
9.851539768905834271e-02
9.846632295942742141e-02
9.841724822979647236e-02
9.836817350016549555e-02
9.831909877053462976e-02
9.827002404090356968e-02
9.822094931127267614e-02
9.817190382760690448e-02
9.812282909797594155e-02
9.807375436834495086e-02
9.802467963871402956e-02
9.797560490908310826e-02
9.792653017945207594e-02
9.787745544982116852e-02
9.782838072019021947e-02
9.777930599055911776e-02
9.773026050689348487e-02
9.768118577726263296e-02
9.763211104763164228e-02
9.758303631800066547e-02
9.753396158836967478e-02
9.748488685873871185e-02
9.743581212910776279e-02
9.738673739947684149e-02
9.733766266984583693e-02
9.728858794021483236e-02
9.723954245654908846e-02
9.719046772691813940e-02
9.714139299728713484e-02
9.709231826765618578e-02
9.704324353802525061e-02
9.699416880839425992e-02
9.694509407876336637e-02
9.689601934913241732e-02
9.684694461950144051e-02
9.679789913583566885e-02
9.674882440620473367e-02
9.669974967657381237e-02
9.665067494694287720e-02
9.660160021731188651e-02
9.655252548768086807e-02
9.650345075805000228e-02
9.645437602841896996e-02
9.640530129878804866e-02
9.635625581512223536e-02
9.630718108549130019e-02
9.625810635586040664e-02
9.620903162622940208e-02
9.615995689659846690e-02
9.611088216696755948e-02
9.606180743733658267e-02
9.601273270770557811e-02
9.596365797807462905e-02
9.591461249440880188e-02
9.586553776477788058e-02
9.581646303514695928e-02
9.576738830551591308e-02
9.571831357588497791e-02
9.566923884625405661e-02
9.562016411662316306e-02
9.557108938699217238e-02
9.552201465736115393e-02
9.547296917369554881e-02
9.542389444406454424e-02
9.537481971443359519e-02
9.532574498480261838e-02
9.527667025517171095e-02
9.522759552554066476e-02
9.517852079590963243e-02
9.512944606627876665e-02
9.508037133664778984e-02
9.503132585298201818e-02
9.498225112335112463e-02
9.493317639372009231e-02
9.488410166408917101e-02
9.483502693445824971e-02
9.478595220482725903e-02
9.473687747519629609e-02
9.468780274556540255e-02
9.463872801593441186e-02
9.458968253226857081e-02
9.454060780263762176e-02
9.449153307300664495e-02
9.444245834337575141e-02
9.439338361374477460e-02
9.434430888411379779e-02
9.429523415448284873e-02
9.424615942485185804e-02
9.419708469522092287e-02
9.414803921155524835e-02
9.409896448192421603e-02
9.404988975229328085e-02
9.400081502266238731e-02
9.395174029303141050e-02
9.390266556340035042e-02
9.385359083376945688e-02
9.380451610413850783e-02
9.375544137450758653e-02
9.370639589084175936e-02
9.365732116121082418e-02
9.360824643157983349e-02
9.355917170194891219e-02
9.351009697231796314e-02
9.346102224268704184e-02
9.341194751305606503e-02
9.336287278342508822e-02
9.331379805379413916e-02
9.326475257012836750e-02
9.321567784049744620e-02
9.316660311086652491e-02
9.311752838123547871e-02
9.306845365160457129e-02
9.301937892197359448e-02
9.297030419234264542e-02
9.292122946271158535e-02
9.287215473308078895e-02
9.282310924941497565e-02
9.277403451978397109e-02
9.272495979015304979e-02
9.267588506052210073e-02
9.262681033089116556e-02
9.257773560126023038e-02
9.252866087162925357e-02
9.247958614199817962e-02
9.243051141236729995e-02
9.238146592870155605e-02
9.233239119907060699e-02
9.228331646943961630e-02
9.223424173980865337e-02
9.218516701017767656e-02
9.213609228054675526e-02
9.208701755091575070e-02
9.203794282128488491e-02
9.198886809165388034e-02
9.193982260798810868e-02
9.189074787835715963e-02
9.184167314872626608e-02
9.179259841909528927e-02
9.174352368946422920e-02
9.169444895983334953e-02
9.164537423020235885e-02
9.159629950057142367e-02
9.154722477094034971e-02
9.149817928727473071e-02
9.144910455764382329e-02
9.140002982801276321e-02
9.135095509838181416e-02
9.130188036875092061e-02
9.125280563911988829e-02
9.120373090948896699e-02
9.115465617985797631e-02
9.110558145022704113e-02
9.105653596656131110e-02
9.100746123693038980e-02
9.095838650729942687e-02
9.090931177766842231e-02
9.086023704803752876e-02
9.081116231840657971e-02
9.076208758877554739e-02
9.071301285914461221e-02
9.066393812951357989e-02
9.061489264584790537e-02
9.056581791621698407e-02
9.051674318658597951e-02
9.046766845695504433e-02
9.041859372732408140e-02
9.036951899769313235e-02
9.032044426806210002e-02
9.027136953843120648e-02
9.022229480880020192e-02
9.017324932513451352e-02
9.012417459550357834e-02
9.007509986587257378e-02
9.002602513624163860e-02
8.997695040661063404e-02
8.992787567697968498e-02
8.987880094734884695e-02
8.982972621771778687e-02
8.978065148808678231e-02
8.973160600442109391e-02
8.968253127479011710e-02
8.963345654515914029e-02
8.958438181552817736e-02
8.953530708589726994e-02
8.948623235626627925e-02
8.943715762663534408e-02
8.938808289700443666e-02
8.933900816737330719e-02
8.928996268370761880e-02
8.924088795407668362e-02
8.919181322444572069e-02
8.914273849481478551e-02
8.909366376518382258e-02
8.904458903555292903e-02
8.899551430592186896e-02
8.894643957629093378e-02
8.889736484666002636e-02
8.884831936299425470e-02
8.879924463336327789e-02
8.875016990373232884e-02
8.870109517410146305e-02
8.865202044447031970e-02
8.860294571483945392e-02
8.855387098520847711e-02
8.850479625557752805e-02
8.845572152594663451e-02
8.840667604228077958e-02
8.835760131264989992e-02
8.830852658301889535e-02
8.825945185338798793e-02
8.821037712375695561e-02
8.816130239412597880e-02
8.811222766449512689e-02
8.806315293486416396e-02
8.801407820523313164e-02
8.796503272156738773e-02
8.791595799193646643e-02
8.786688326230537860e-02
8.781780853267456832e-02
8.776873380304356376e-02
8.771965907341258695e-02
8.767058434378170728e-02
8.762150961415064720e-02
8.757243488451968427e-02
8.752338940085398200e-02
8.747431467122292192e-02
8.742523994159215328e-02
8.737616521196113484e-02
8.732709048233019966e-02
8.727801575269923673e-02
8.722894102306819053e-02
8.717986629343729699e-02
8.713079156380632018e-02
8.708174608014057627e-02
8.703267135050971048e-02
8.698359662087859490e-02
8.693452189124772911e-02
8.688544716161675230e-02
8.683637243198574773e-02
8.678729770235482643e-02
8.673822297272382187e-02
8.668914824309301159e-02
8.664007351346192376e-02
8.659102802979626312e-02
8.654195330016524468e-02
8.649287857053433726e-02
8.644380384090333269e-02
8.639472911127232813e-02
8.634565438164146234e-02
8.629657965201048553e-02
8.624750492237945321e-02
8.619843019274855966e-02
8.614938470908278800e-02
8.610030997945175568e-02
8.605123524982088989e-02
8.600216052018989921e-02
8.595308579055892240e-02
8.590401106092790395e-02
8.585493633129706592e-02
8.580586160166607523e-02
8.575678687203509842e-02
8.570774138836939615e-02
8.565866665873844710e-02
8.560959192910738702e-02
8.556051719947646572e-02
8.551144246984559993e-02
8.546236774021456761e-02
8.541329301058361856e-02
8.536421828095272502e-02
8.531514355132169269e-02
8.526609806765594879e-02
8.521702333802499973e-02
8.516794860839410619e-02
8.511887387876301836e-02
8.506979914913209706e-02
8.502072441950117576e-02
8.497164968987021283e-02
8.492257496023924990e-02
8.487350023060827309e-02
8.482445474694259857e-02
8.477538001731162176e-02
8.472630528768057556e-02
8.467723055804968202e-02
8.462815582841864970e-02
8.457908109878771452e-02
8.453000636915675159e-02
8.448093163952580253e-02
8.443185690989489511e-02
8.438281142622910957e-02
8.433373669659818828e-02
8.428466196696715595e-02
8.423558723733631792e-02
8.418651250770529948e-02
8.413743777807432267e-02
8.408836304844338749e-02
8.403928831881246619e-02
8.399021358918146163e-02
8.394116810551563446e-02
8.389209337588469928e-02
8.384301864625379186e-02
8.379394391662278729e-02
8.374486918699190763e-02
8.369579445736094470e-02
8.364671972772996789e-02
8.359764499809896332e-02
8.354857026846801427e-02
8.349952478480229812e-02
8.345045005517126580e-02
8.340137532554042776e-02
8.335230059590942320e-02
8.330322586627852965e-02
8.325415113664752509e-02
8.320507640701652052e-02
8.315600167738554371e-02
8.310692694775469180e-02
8.305788146408890626e-02
8.300880673445798497e-02
8.295973200482702203e-02
8.291065727519600359e-02
8.286158254556502678e-02
8.281250781593407773e-02
8.276343308630321194e-02
8.271435835667217962e-02
8.266528362704128607e-02
8.261623814337551441e-02
8.256716341374442658e-02
8.251808868411353304e-02
8.246901395448252847e-02
8.241993922485160717e-02
8.237086449522068587e-02
8.232178976558968131e-02
8.227271503595869062e-02
8.222364030632778320e-02
8.217459482266199766e-02
8.212552009303104861e-02
8.207644536340011343e-02
8.202737063376913662e-02
8.197829590413813206e-02
8.192922117450726627e-02
8.188014644487623395e-02
8.183107171524532653e-02
8.178199698561443298e-02
8.173295150194864744e-02
8.168387677231764288e-02
8.163480204268669382e-02
8.158572731305575865e-02
8.153665258342471245e-02
8.148757785379390217e-02
8.143850312416284210e-02
8.138942839453189304e-02
8.134035366490099950e-02
8.129130818123522784e-02
8.124223345160427878e-02
8.119315872197335748e-02
8.114408399234226965e-02
8.109500926271134835e-02
8.104593453308038542e-02
8.099685980344953351e-02
8.094778507381848731e-02
8.089871034418756601e-02
8.084966486052187762e-02
8.080059013089080366e-02
8.075151540125982685e-02
8.070244067162893331e-02
8.065336594199798426e-02
8.060429121236709071e-02
8.055521648273608615e-02
8.050614175310516485e-02
8.045706702347413253e-02
8.040802153980849964e-02
8.035894681017746732e-02
8.030987208054651827e-02
8.026079735091547207e-02
8.021172262128452302e-02
8.016264789165364335e-02
8.011357316202265266e-02
8.006449843239168973e-02
8.001542370276062965e-02
7.996637821909499677e-02
7.991730348946401996e-02
7.986822875983315417e-02
7.981915403020212185e-02
7.977007930057110341e-02
7.972100457094009884e-02
7.967192984130927469e-02
7.962285511167821461e-02
7.957378038204732107e-02
7.952473489838153553e-02
7.947566016875065587e-02
7.942658543911962354e-02
7.937751070948866061e-02
7.932843597985765605e-02
7.927936125022673475e-02
7.923028652059582733e-02
7.918121179096485052e-02
7.913213706133384595e-02
7.908309157766826858e-02
7.903401684803726401e-02
7.898494211840631496e-02
7.893586738877528264e-02
7.888679265914438909e-02
7.883771792951335677e-02
7.878864319988240772e-02
7.873956847025143091e-02
7.869049374062045410e-02
7.864144825695477958e-02
7.859237352732373338e-02
7.854329879769279821e-02
7.849422406806182140e-02
7.844514933843085847e-02
7.839607460880002043e-02
7.834699987916901587e-02
7.829792514953803906e-02
7.824885041990706225e-02
7.819980493624130446e-02
7.815073020661043868e-02
7.810165547697936472e-02
7.805258074734852669e-02
7.800350601771749437e-02
7.795443128808654532e-02
7.790535655845555463e-02
7.785628182882455006e-02
7.780720709919364264e-02
7.775816161552791261e-02
7.770908688589697744e-02
7.766001215626600063e-02
7.761093742663496831e-02
7.756186269700408864e-02
7.751278796737318122e-02
7.746371323774221829e-02
7.741463850811121372e-02
7.736556377848030630e-02
7.731651829481439586e-02
7.726744356518361334e-02
7.721836883555259490e-02
7.716929410592157645e-02
7.712021937629062740e-02
7.707114464665973386e-02
7.702206991702878480e-02
7.697299518739780799e-02
7.692392045776688669e-02
7.687487497410111503e-02
7.682580024447013822e-02
7.677672551483918917e-02
7.672765078520824011e-02
7.667857605557718004e-02
7.662950132594628649e-02
7.658042659631544846e-02
7.653135186668447165e-02
7.648227713705338382e-02
7.643323165338758440e-02
7.638415692375669086e-02
7.633508219412579732e-02
7.628600746449483438e-02
7.623693273486401023e-02
7.618785800523281138e-02
7.613878327560194559e-02
7.608970854597094102e-02
7.604063381633996421e-02
7.599155908670907067e-02
7.594251360304329901e-02
7.589343887341246098e-02
7.584436414378130376e-02
7.579528941415039633e-02
7.574621468451936401e-02
7.569713995488852598e-02
7.564806522525752142e-02
7.559899049562666951e-02
7.554991576599562331e-02
7.550087028232985165e-02
7.545179555269894422e-02
7.540272082306798129e-02
7.535364609343700448e-02
7.530457136380597216e-02
7.525549663417510637e-02
7.520642190454415732e-02
7.515734717491320827e-02
7.510827244528220370e-02
7.505922696161640428e-02
7.501015223198553850e-02
7.496107750235453393e-02
7.491200277272357100e-02
7.486292804309263582e-02
7.481385331346163126e-02
7.476477858383068220e-02
7.471570385419981641e-02
7.466662912456882573e-02
7.461758364090304019e-02
7.456850891127211889e-02
7.451943418164116983e-02
7.447035945201024854e-02
7.442128472237916070e-02
7.437220999274826716e-02
7.432313526311726259e-02
7.427406053348631354e-02
7.422498580385542000e-02
7.417594032018959282e-02
7.412686559055878255e-02
7.407779086092781962e-02
7.402871613129673178e-02
7.397964140166579661e-02
7.393056667203479204e-02
7.388149194240389850e-02
7.383241721277294944e-02
7.378334248314197263e-02
7.373429699947614546e-02
7.368522226984533519e-02
7.363614754021435838e-02
7.358707281058333993e-02
7.353799808095243251e-02
7.348892335132151121e-02
7.343984862169042338e-02
7.339077389205958535e-02
7.334169916242852527e-02
7.329265367876278137e-02
7.324357894913180456e-02
7.319450421950091101e-02
7.314542948986985094e-02
7.309635476023895739e-02
7.304728003060806385e-02
7.299820530097703153e-02
7.294913057134616574e-02
7.290005584171516118e-02
7.285101035804933400e-02
7.280193562841835719e-02
7.275286089878743589e-02
7.270378616915655623e-02
7.265471143952556554e-02
7.260563670989458873e-02
7.255656198026369519e-02
7.250748725063273226e-02
7.245841252100178320e-02
7.240936703733591440e-02
7.236029230770504861e-02
7.231121757807409955e-02
7.226214284844319213e-02
7.221306811881214593e-02
7.216399338918115525e-02
7.211491865955022007e-02
7.206584392991935428e-02
7.201676920028832196e-02
7.196772371662259193e-02
7.191864898699157349e-02
7.186957425736070770e-02
7.182049952772967538e-02
7.177142479809878184e-02
7.172235006846774952e-02
7.167327533883682822e-02
7.162420060920587916e-02
7.157512587957487460e-02
7.152608039590921396e-02
7.147700566627818164e-02
7.142793093664726034e-02
7.137885620701631129e-02
7.132978147738526509e-02
7.128070674775438542e-02
7.123163201812340861e-02
7.118255728849234854e-02
7.113348255886149663e-02
7.108443707519575272e-02
7.103536234556473428e-02
7.098628761593377134e-02
7.093721288630289168e-02
7.088813815667191487e-02
7.083906342704099357e-02
7.078998869740998900e-02
7.074091396777898444e-02
7.069183923814810477e-02
7.064279375448226372e-02
7.059371902485134243e-02
7.054464429522039337e-02
7.049556956558944432e-02
7.044649483595843975e-02
7.039742010632758784e-02
7.034834537669654164e-02
7.029927064706562034e-02
7.025019591743464353e-02
7.020115043376895514e-02
7.015207570413800608e-02
7.010300097450702927e-02
7.005392624487591369e-02
7.000485151524510341e-02
6.995577678561409884e-02
6.990670205598312203e-02
6.985762732635231176e-02
6.980855259672122393e-02
6.975950711305556329e-02
6.971043238342447546e-02
6.966135765379347089e-02
6.961228292416263286e-02
6.956320819453162829e-02
6.951413346490070699e-02
6.946505873526975794e-02
6.941598400563875337e-02
6.936690927600783207e-02
6.931786379234214368e-02
6.926878906271116687e-02
6.921971433308013455e-02
6.917063960344918550e-02
6.912156487381823644e-02
6.907249014418723188e-02
6.902341541455631058e-02
6.897434068492530601e-02
6.892526595529434308e-02
6.887622047162873795e-02
6.882714574199769175e-02
6.877807101236667331e-02
6.872899628273576589e-02
6.867992155310481683e-02
6.863084682347384002e-02
6.858177209384291872e-02
6.853269736421188640e-02
6.848362263458089572e-02
6.843457715091524896e-02
6.838550242128427215e-02
6.833642769165323982e-02
6.828735296202240179e-02
6.823827823239141110e-02
6.818920350276042042e-02
6.814012877312944361e-02
6.809105404349859170e-02
6.804197931386751774e-02
6.799293383020182935e-02
6.794385910057086642e-02
6.789478437093991736e-02
6.784570964130898219e-02
6.779663491167800538e-02
6.774756018204708408e-02
6.769848545241610727e-02
6.764941072278521372e-02
6.760033599315420916e-02
6.755129050948836811e-02
6.750221577985743293e-02
6.745314105022645612e-02
6.740406632059550707e-02
6.735499159096454413e-02
6.730591686133358120e-02
6.725684213170271541e-02
6.720776740207168309e-02
6.715869267244073404e-02
6.710964718877511503e-02
6.706057245914412435e-02
6.701149772951309203e-02
6.696242299988207358e-02
6.691334827025116616e-02
6.686427354062030037e-02
6.681519881098918479e-02
6.676612408135836063e-02
6.671704935172728668e-02
6.666800386806159828e-02
6.661892913843051045e-02
6.656985440879971405e-02
6.652077967916866785e-02
6.647170494953774655e-02
6.642263021990676974e-02
6.637355549027582069e-02
6.632448076064489939e-02
6.627540603101389483e-02
6.622636054734815092e-02
6.617728581771728513e-02
6.612821108808625281e-02
6.607913635845527600e-02
6.603006162882431307e-02
6.598098689919329463e-02
6.593191216956234557e-02
6.588283743993142427e-02
6.583376271030047522e-02
6.578471722663478682e-02
6.573564249700381001e-02
6.568656776737291647e-02
6.563749303774182864e-02
6.558841830811099061e-02
6.553934357848001380e-02
6.549026884884900923e-02
6.544119411921806018e-02
6.539211938958705561e-02
6.534304465995607880e-02
6.529399917629036265e-02
6.524492444665949686e-02
6.519584971702846454e-02
6.514677498739748773e-02
6.509770025776659419e-02
6.504862552813558962e-02
6.499955079850461281e-02
6.495047606887366376e-02
6.490140133924277022e-02
6.485235585557691529e-02
6.480328112594599399e-02
6.475420639631512820e-02
6.470513166668415139e-02
6.465605693705300805e-02
6.460698220742211451e-02
6.455790747779119321e-02
6.450883274816024415e-02
6.445975801852926734e-02
6.441071253486363446e-02
6.436163780523262989e-02
6.431256307560170860e-02
6.426348834597073179e-02
6.421441361633978273e-02
6.416533888670877817e-02
6.411626415707782911e-02
6.406718942744682455e-02
6.401811469781581998e-02
6.396906921415007607e-02
6.391999448451923804e-02
6.387091975488817797e-02
6.382184502525722891e-02
6.377277029562630761e-02
6.372369556599535856e-02
6.367462083636440950e-02
6.362554610673346045e-02
6.357647137710253915e-02
6.352742589343662871e-02
6.347835116380573517e-02
6.342927643417489714e-02
6.338020170454386482e-02
6.333112697491288801e-02
6.328205224528193895e-02
6.323297751565096214e-02
6.318390278602006860e-02
6.313482805638900852e-02
6.308578257272334788e-02
6.303670784309237107e-02
6.298763311346136651e-02
6.293855838383050072e-02
6.288948365419946840e-02
6.284040892456846383e-02
6.279133419493765356e-02
6.274225946530664899e-02
6.269318473567564443e-02
6.264413925200987276e-02
6.259506452237892371e-02
6.254598979274794690e-02
6.249691506311705336e-02
6.244784033348604879e-02
6.239876560385504423e-02
6.234969087422415068e-02
6.230061614459320163e-02
6.225154141496225257e-02
6.220249593129639765e-02
6.215342120166550410e-02
6.210434647203455505e-02
6.205527174240355048e-02
6.200619701277257367e-02
6.195712228314162462e-02
6.190804755351070332e-02
6.185897282387978202e-02
6.180989809424877746e-02
6.176085261058306131e-02
6.171177788095205674e-02
6.166270315132110769e-02
6.161362842169018639e-02
6.156455369205920958e-02
6.151547896242826052e-02
6.146640423279731147e-02
6.141732950316639017e-02
6.136825477353544112e-02
6.131920928986966945e-02
6.127013456023883142e-02
6.122105983060777135e-02
6.117198510097679454e-02
6.112291037134581773e-02
6.107383564171492418e-02
6.102476091208386411e-02
6.097568618245302607e-02
6.092661145282207702e-02
6.087756596915627760e-02
6.082849123952532855e-02
6.077941650989424072e-02
6.073034178026334717e-02
6.068126705063250914e-02
6.063219232100144906e-02
6.058311759137044450e-02
6.053404286173943993e-02
6.048496813210862966e-02
6.043592264844280249e-02
6.038684791881188119e-02
6.033777318918093213e-02
6.028869845954998308e-02
6.023962372991903402e-02
6.019054900028797395e-02
6.014147427065705265e-02
6.009239954102613135e-02
6.004332481139521005e-02
5.999427932772932737e-02
5.994520459809840607e-02
5.989612986846748477e-02
5.984705513883648020e-02
5.979798040920558666e-02
5.974890567957458209e-02
5.969983094994366080e-02
5.965075622031273950e-02
5.960168149068179044e-02
5.955263600701604654e-02
5.950356127738504197e-02
5.945448654775406516e-02
5.940541181812314386e-02
5.935633708849213930e-02
5.930726235886124575e-02
5.925818762923029670e-02
5.920911289959929213e-02
5.916003816996831532e-02
5.911099268630259918e-02
5.906191795667156685e-02
5.901284322704061780e-02
5.896376849740969650e-02
5.891469376777883071e-02
5.886561903814777064e-02
5.881654430851690485e-02
5.876746957888581702e-02
5.871839484925492347e-02
5.866934936558912406e-02
5.862027463595823051e-02
5.857119990632725370e-02
5.852212517669630465e-02
5.847305044706541111e-02
5.842397571743437878e-02
5.837490098780351300e-02
5.832582625817242516e-02
5.827675152854144836e-02
5.822770604487578772e-02
5.817863131524472764e-02
5.812955658561380634e-02
5.808048185598280178e-02
5.803140712635190823e-02
5.798233239672104244e-02
5.793325766709001012e-02
5.788418293745900556e-02
5.783510820782802875e-02
5.778606272416234035e-02
5.773698799453133579e-02
5.768791326490044225e-02
5.763883853526946544e-02
5.758976380563846087e-02
5.754068907600751182e-02
5.749161434637659052e-02
5.744253961674555820e-02
5.739346488711469241e-02
5.734441940344886524e-02
5.729534467381802720e-02
5.724626994418693937e-02
5.719719521455601807e-02
5.714812048492509677e-02
5.709904575529411996e-02
5.704997102566314315e-02
5.700089629603219410e-02
5.695182156640121729e-02
5.690277608273547338e-02
5.685370135310452433e-02
5.680462662347363079e-02
5.675555189384265398e-02
5.670647716421170492e-02
5.665740243458075587e-02
5.660832770494972355e-02
5.655925297531883000e-02
5.651017824568782544e-02
5.646024882495848107e-02
5.640295655071297931e-02
5.634566427646753306e-02
5.628837200222205905e-02
5.623107972797669607e-02
5.617378745373133309e-02
5.611649517948591459e-02
5.605920290524046834e-02
5.600191063099502209e-02
5.594465249994051703e-02
5.588736022569507078e-02
5.583006795144959677e-02
5.577277567720420604e-02
5.571548340295884305e-02
5.565819112871342456e-02
5.560089885446800606e-02
5.554360658022250430e-02
5.548631430597714131e-02
5.542905617492246972e-02
5.537176390067716225e-02
5.531447162643168824e-02
5.525717935218632526e-02
5.519988707794087901e-02
5.514259480369554378e-02
5.508530252945015304e-02
5.502801025520470679e-02
5.497071798095920503e-02
5.491345984990483875e-02
5.485616757565925372e-02
5.479887530141386298e-02
5.474158302716841673e-02
5.468429075292299824e-02
5.462699847867755198e-02
5.456970620443221676e-02
5.451241393018677051e-02
5.445512165594135201e-02
5.439782938169587800e-02
5.434057125064153948e-02
5.428327897639598221e-02
5.422598670215061922e-02
5.416869442790517297e-02
5.411140215365978223e-02
5.405410987941436374e-02
5.399681760516886198e-02
5.393952533092349899e-02
5.388223305667808050e-02
5.382497492562346442e-02
5.376768265137810143e-02
5.371039037713273845e-02
5.365309810288726444e-02
5.359580582864179044e-02
5.353851355439642745e-02
5.348122128015092569e-02
5.342392900590559046e-02
5.336663673166019972e-02
5.330937860060552813e-02
5.325208632636030393e-02
5.319479405211474665e-02
5.313750177786938367e-02
5.308020950362390966e-02
5.302291722937862994e-02
5.296562495513312818e-02
5.290833268088770969e-02
5.285104040664218017e-02
5.279378227558778613e-02
5.273649000134222886e-02
5.267919772709681037e-02
5.262190545285136412e-02
5.256461317860600113e-02
5.250732090436058264e-02
5.245002863011530292e-02
5.239273635586977340e-02
5.233544408162446593e-02
5.227818595056976658e-02
5.222089367632434809e-02
5.216360140207895735e-02
5.210630912783342783e-02
5.204901685358812036e-02
5.199172457934267411e-02
5.193443230509728337e-02
5.187714003085189263e-02
5.181984775660655740e-02
5.176258962555191356e-02
5.170529735130652282e-02
5.164800507706099331e-02
5.159071280281571359e-02
5.153342052857018407e-02
5.147612825432484884e-02
5.141883598007940259e-02
5.136154370583406736e-02
5.130425143158856560e-02
5.124699330053400503e-02
5.118970102628861429e-02
5.113240875204322355e-02
5.107511647779780506e-02
5.101782420355230330e-02
5.096053192930691256e-02
5.090323965506166060e-02
5.084594738081613108e-02
5.078865510657068483e-02
5.073139697551604099e-02
5.067410470127065025e-02
5.061681242702525951e-02
5.055952015277975775e-02
5.050222787853447803e-02
5.044493560428905954e-02
5.038764333004358553e-02
5.033035105579816704e-02
5.027305878155274854e-02
5.021580065049821573e-02
5.015850837625279723e-02
5.010121610200740649e-02
5.004392382776207127e-02
4.998663155351654175e-02
4.992933927927120652e-02
4.987204700502576027e-02
4.981475473078039728e-02
4.975746245653492328e-02
4.970020432548039047e-02
4.964291205123497197e-02
4.958561977698947021e-02
4.952832750274405171e-02
4.947103522849866097e-02
4.941374295425321472e-02
4.935645068000787949e-02
4.929915840576229447e-02
4.924186613151701475e-02
4.918460800046237091e-02
4.912731572621703569e-02
4.907002345197164495e-02
4.901273117772622645e-02
4.895543890348080796e-02
4.889814662923530619e-02
4.884085435498988770e-02
4.878356208074452471e-02
4.872626980649913397e-02
4.866901167544451789e-02
4.861171940119912716e-02
4.855442712695370866e-02
4.849713485270829016e-02
4.843984257846289943e-02
4.838255030421739766e-02
4.832525802997197917e-02
4.826796575572661618e-02
4.821067348148116993e-02
4.815341535042660936e-02
4.809612307618127414e-02
4.803883080193582789e-02
4.798153852769038163e-02
4.792424625344510192e-02
4.786695397919960016e-02
4.780966170495415390e-02
4.775236943070862439e-02
4.769507715646337243e-02
4.763781902540872859e-02
4.758052675116325458e-02
4.752323447691791936e-02
4.746594220267247310e-02
4.740864992842711012e-02
4.735135765418160836e-02
4.729406537993627313e-02
4.723677310569088239e-02
4.717948083144546390e-02
4.712222270039084782e-02
4.706493042614551259e-02
4.700763815190003858e-02
4.695034587765459233e-02
4.689305360340917384e-02
4.683576132916381085e-02
4.677846905491833684e-02
4.672117678067300162e-02
4.666388450642738883e-02
4.660662637537288377e-02
4.654933410112746528e-02
4.649204182688215781e-02
4.643474955263671156e-02
4.637745727839132082e-02
4.632016500414595783e-02
4.626287272990048383e-02
4.620558045565512084e-02
4.614828818140964684e-02
4.609103005035500300e-02
4.603373777610952899e-02
4.597644550186413825e-02
4.591915322761871976e-02
4.586186095337330126e-02
4.580456867912796604e-02
4.574727640488257530e-02
4.568998413063710129e-02
4.563269185639165504e-02
4.557543372533712223e-02
4.551814145109178700e-02
4.546084917684622972e-02
4.540355690260089450e-02
4.534626462835553151e-02
4.528897235411005751e-02
4.523168007986466677e-02
4.517438780561922052e-02
4.511709553137382978e-02
4.505983740031926921e-02
4.500254512607387847e-02
4.494525285182840446e-02
4.488796057758306923e-02
4.483066830333765074e-02
4.477337602909214898e-02
4.471608375484673048e-02
4.465879148060133974e-02
4.460149920635600451e-02
4.454424107530136068e-02
4.448694880105599769e-02
4.442965652681055144e-02
4.437236425256507744e-02
4.431507197831968670e-02
4.425777970407429596e-02
4.420048742982879419e-02
4.414319515558348672e-02
4.408590288133804047e-02
4.402864475028347990e-02
4.397135247603814467e-02
4.391406020179264291e-02
4.385676792754722442e-02
4.379947565330175041e-02
4.374218337905635967e-02
4.368489110481091342e-02
4.362759883056552268e-02
4.357030655632013194e-02
4.351304842526562688e-02
4.345575615102009737e-02
4.339846387677465112e-02
4.334117160252934364e-02
4.328387932828395290e-02
4.322658705403847890e-02
4.316929477979311591e-02
4.311200250554769742e-02
4.305471023130219566e-02
4.299745210024760733e-02
4.294015982600221659e-02
4.288286755175685361e-02
4.282557527751135185e-02
4.276828300326598886e-02
4.271099072902054261e-02
4.265369845477520738e-02
4.259640618052984440e-02
4.253911390628428713e-02
4.248185577522978207e-02
4.242456350098436357e-02
4.236727122673891732e-02
4.230997895249349883e-02
4.225268667824802482e-02
4.219539440400268959e-02
4.213810212975735436e-02
4.208080985551185260e-02
4.202351758126648962e-02
4.196622530702096010e-02
4.190896717596645504e-02
4.185167490172098104e-02
4.179438262747559030e-02
4.173709035323017180e-02
4.167979807898475331e-02
4.162250580473941808e-02
4.156521353049397183e-02
4.150792125624855333e-02
4.145062898200319035e-02
4.139337085094851876e-02
4.133607857670318353e-02
4.127878630245768177e-02
4.122149402821229103e-02
4.116420175396687253e-02
4.110690947972148179e-02
4.104961720547600779e-02
4.099232493123058929e-02
4.093503265698522631e-02
4.087777452593072125e-02
4.082048225168527500e-02
4.076318997743977324e-02
4.070589770319446576e-02
4.064860542894904727e-02
4.059131315470357326e-02
4.053402088045815477e-02
4.047672860621268076e-02
4.041943633196731778e-02
4.036217820091281272e-02
4.030488592666733871e-02
4.024759365242192022e-02
4.019030137817650172e-02
4.013300910393113874e-02
4.007571682968566473e-02
4.001842455544024624e-02
3.996113228119485550e-02
3.990384000694949251e-02
3.984658187589479317e-02
3.978928960164940243e-02
3.973199732740398393e-02
3.967470505315856544e-02
3.961741277891314694e-02
3.956012050466775620e-02
3.950282823042242097e-02
3.944553595617694697e-02
3.938824368193150072e-02
3.933098555087699566e-02
3.927369327663154941e-02
3.921640100238624194e-02
3.915910872814076793e-02
3.910181645389526617e-02
3.904452417964981992e-02
3.898723190540448469e-02
3.892993963115903844e-02
3.887264735691370321e-02
3.881538922585908713e-02
3.875809695161369639e-02
3.870080467736825014e-02
3.864351240312280389e-02
3.858622012887741315e-02
3.852892785463207792e-02
3.847163558038663167e-02
3.841434330614121317e-02
3.835705103189573917e-02
3.829979290084120636e-02
3.824250062659581562e-02
3.818520835235042488e-02
3.812791607810478434e-02
3.807062380385944911e-02
3.801333152961414164e-02
3.795603925536866763e-02
3.789874698112330464e-02
3.784145470687771962e-02
3.778419657582329783e-02
3.772690430157787933e-02
3.766961202733240532e-02
3.761231975308698683e-02
3.755502747884156833e-02
3.749773520459623311e-02
3.744044293035075910e-02
3.738315065610536836e-02
3.732585838185997762e-02
3.726860025080536154e-02
3.721130797655997080e-02
3.715401570231452455e-02
3.709672342806910605e-02
3.703943115382374307e-02
3.698213887957821355e-02
3.692484660533290608e-02
3.686755433108751534e-02
3.681026205684206909e-02
3.675300392578748077e-02
3.669571165154206227e-02
3.663841937729669929e-02
3.658112710305119752e-02
3.652383482880580678e-02
3.646654255456030502e-02
3.640925028031485877e-02
3.635195800606946803e-02
3.629466573182410505e-02
3.623740760076965550e-02
3.618011532652409823e-02
3.612282305227873525e-02
3.606553077803334451e-02
3.600823850378787050e-02
3.595094622954250752e-02
3.589365395529711678e-02
3.583636168105164277e-02
3.577906940680619652e-02
3.572181127575163595e-02
3.566451900150630072e-02
3.560722672726079896e-02
3.554993445301546373e-02
3.549264217877010075e-02
3.543534990452459899e-02
3.537805763027926376e-02
3.532076535603362322e-02
3.526347308178823248e-02
3.520621495073378293e-02
3.514892267648839219e-02
3.509163040224300145e-02
3.503433812799755520e-02
3.497704585375213671e-02
3.491975357950682923e-02
3.486246130526127196e-02
3.480516903101585346e-02
3.474787675677035170e-02
3.469061862571587440e-02
3.463332635147042815e-02
3.457603407722509292e-02
3.451874180297961892e-02
3.446144952873425593e-02
3.440415725448892070e-02
3.434686498024341894e-02
3.428957270599800045e-02
3.423228043175260971e-02
3.417502230069807689e-02
3.411773002645257513e-02
3.406043775220712888e-02
3.400314547796179365e-02
3.394585320371631965e-02
3.388856092947095666e-02
3.383126865522556592e-02
3.377397638098006416e-02
3.371668410673470118e-02
3.365942597568005734e-02
3.360213370143474987e-02
3.354484142718922035e-02
3.348754915294382961e-02
3.343025687869841112e-02
3.337296460445304813e-02
3.331567233020760188e-02
3.325838005596215563e-02
3.320108778171668162e-02
3.314382965066220432e-02
3.308653737641675807e-02
3.302924510217139509e-02
3.297195282792592108e-02
3.291466055368058585e-02
3.285736827943513960e-02
3.280007600518966560e-02
3.274278373094430261e-02
3.268549145669896738e-02
3.262823332564418477e-02
3.257094105139890505e-02
3.251364877715351431e-02
3.245635650290801255e-02
3.239906422866262181e-02
3.234177195441723107e-02
3.228447968017181258e-02
3.222718740592644959e-02
3.216989513168103110e-02
3.211263700062644277e-02
3.205534472638102428e-02
3.199805245213557803e-02
3.194076017789010402e-02
3.188346790364465777e-02
3.182617562939937805e-02
3.176888335515404282e-02
3.171159108090848555e-02
3.165429880666303930e-02
3.159704067560850649e-02
3.153974840136317126e-02
3.148245612711769725e-02
3.142516385287225100e-02
3.136787157862691577e-02
3.131057930438135850e-02
3.125328703013602327e-02
3.119599475589057702e-02
3.113870248164515853e-02
3.108144435059070898e-02
3.102415207634517946e-02
3.096685980209973321e-02
3.090956752785428696e-02
3.085227525360903500e-02
3.079498297936361650e-02
3.073769070511817025e-02
3.068039843087272400e-02
3.062310615662719449e-02
3.056584802557268943e-02
3.050855575132721542e-02
3.045126347708193570e-02
3.039397120283637843e-02
3.033667892859101545e-02
3.027938665434568022e-02
3.022209438010023397e-02
3.016480210585484323e-02
3.010750983160939698e-02
3.005021755736397848e-02
2.999295942630936240e-02
2.993566715206397166e-02
2.987837487781869195e-02
2.982108260357313467e-02
2.976379032932768842e-02
2.970649805508240870e-02
2.964920578083701797e-02
2.959191350659148845e-02
2.953462123234606995e-02
2.947736310129156490e-02
2.942007082704606313e-02
2.936277855280070015e-02
2.930548627855528165e-02
2.924819400430977989e-02
2.919090173006450017e-02
2.913360945581905392e-02
2.907631718157352441e-02
2.901902490732821693e-02
2.896176677627362861e-02
2.890447450202821011e-02
2.884718222778270835e-02
2.878988995353731761e-02
2.873259767929198238e-02
2.867530540504650838e-02
2.861801313080114539e-02
2.856072085655569914e-02
2.850342858231030840e-02
2.844617045125569232e-02
2.838887817701024607e-02
2.833158590276485533e-02
2.827429362851940908e-02
2.821700135427401834e-02
2.815970908002868311e-02
2.810241680578315360e-02
2.804512453153781837e-02
2.798783225729239987e-02
2.793057412623783931e-02
2.787328185199244857e-02
2.781598957774705783e-02
2.775869730350152831e-02
2.770140502925622084e-02
2.764411275501058030e-02
2.758682048076521731e-02
2.752952820651990984e-02
2.747223593227440808e-02
2.741497780121993078e-02
2.735768552697454004e-02
2.730039325272909378e-02
2.724310097848364753e-02
2.718580870423831231e-02
2.712851642999275503e-02
2.707122415574747532e-02
2.701393188150197355e-02
2.695663960725666608e-02
2.689938147620193898e-02
2.684208920195663151e-02
2.678479692771118525e-02
2.672750465346579452e-02
2.667021237922023724e-02
2.661292010497498528e-02
2.655562783072956679e-02
2.649833555648412053e-02
2.644104328223867428e-02
2.638378515118416923e-02
2.632649287693863971e-02
2.626920060269327672e-02
2.621190832844783047e-02
2.615461605420249525e-02
2.609732377995707675e-02
2.604003150571165826e-02
2.598273923146621200e-02
2.592544695722082126e-02
2.586818882616614967e-02
2.581089655192073118e-02
2.575360427767539595e-02
2.569631200343000521e-02
2.563901972918447569e-02
2.558172745493914046e-02
2.552443518069366646e-02
2.546714290644835899e-02
2.540985063220291273e-02
2.535259250114829666e-02
2.529530022690296143e-02
2.523800795265740415e-02
2.518071567841212444e-02
2.512342340416662267e-02
2.506613112992123193e-02
2.500883885567578568e-02
2.495154658143045046e-02
2.489425430718497645e-02
2.483699617613038813e-02
2.477970390188494187e-02
2.472241162763960665e-02
2.466511935339427142e-02
2.460782707914885292e-02
2.455053480490343443e-02
2.449324253065793267e-02
2.443595025641265295e-02
2.437865798216712343e-02
2.432139985111267388e-02
2.426410757686714437e-02
2.420681530262175363e-02
2.414952302837633513e-02
2.409223075413080561e-02
2.403493847988547039e-02
2.397764620564002414e-02
2.392035393139466115e-02
2.386306165714924266e-02
2.380580352609465433e-02
2.374851125184926359e-02
2.369121897760384510e-02
2.363392670335848211e-02
2.357663442911298035e-02
2.351934215486761737e-02
2.346204988062211561e-02
2.340475760637666935e-02
2.334746533213130637e-02
2.329020720107671805e-02
2.323291492683132731e-02
2.317562265258590881e-02
2.311833037834054583e-02
2.306103810409521060e-02
2.300374582984959781e-02
2.294645355560437361e-02
2.288916128135881634e-02
2.283186900711345335e-02
2.277461087605880952e-02
2.271731860181336327e-02
2.266002632756808355e-02
2.260273405332269281e-02
2.254544177907727431e-02
2.248814950483191133e-02
2.243085723058624303e-02
2.237356495634085229e-02
2.231627268209557258e-02
2.225901455104095650e-02
2.220172227679551025e-02
2.214443000255009175e-02
2.208713772830481203e-02
2.202984545405922701e-02
2.197255317981386402e-02
2.191526090556844553e-02
2.185796863132311030e-02
2.180067635707766405e-02
2.174341822602304797e-02
2.168612595177774049e-02
2.162883367753226649e-02
2.157154140328682024e-02
2.151424912904142950e-02
2.145695685479592774e-02
2.139966458055062026e-02
2.134237230630511850e-02
2.128508003205981103e-02
2.122782190100508393e-02
2.117052962675969319e-02
2.111323735251435796e-02
2.105594507826885620e-02
2.099865280402352097e-02
2.094136052977813023e-02
2.088406825553262847e-02
2.082677598128723773e-02
2.076948370704179148e-02
2.071222557598728642e-02
2.065493330174172915e-02
2.059764102749644943e-02
2.054034875325094767e-02
2.048305647900561244e-02
2.042576420476016619e-02
2.036847193051488647e-02
2.031117965626935695e-02
2.025388738202379968e-02
2.019662925096943340e-02
2.013933697672390388e-02
2.008204470247848539e-02
2.002475242823312240e-02
1.996746015398781493e-02
1.991016787974231317e-02
1.985287560549683916e-02
1.979558333125144842e-02
1.973829105700597442e-02
1.968103292595146936e-02
1.962374065170613413e-02
1.956644837746063237e-02
1.950915610321524163e-02
1.945186382896985089e-02
1.939457155472437688e-02
1.933727928047898614e-02
1.927998700623362316e-02
1.922269473198828793e-02
1.916543660093356083e-02
1.910814432668817009e-02
1.905085205244277935e-02
1.899355977819741637e-02
1.893626750395191460e-02
1.887897522970644060e-02
1.882168295546110537e-02
1.876439068121571463e-02
1.870709840697015736e-02
1.864984027591576332e-02
1.859254800167026156e-02
1.853525572742492633e-02
1.847796345317953559e-02
1.842067117893400607e-02
1.836337890468869860e-02
1.830608663044330786e-02
1.824879435619780610e-02
1.819150208195230434e-02
1.813424395089774377e-02
1.807695167665246405e-02
1.801965940240693453e-02
1.796236712816162706e-02
1.790507485391618081e-02
1.784778257967073456e-02
1.779049030542520504e-02
1.773319803117984206e-02
1.767590575693442356e-02
1.761861348268906058e-02
1.756135535163452777e-02
1.750406307738905376e-02
1.744677080314366302e-02
1.738947852889810575e-02
1.733218625465288154e-02
1.727489398040743529e-02
1.721760170616201679e-02
1.716030943191654279e-02
1.710301715767120756e-02
1.704575902661656372e-02
1.698846675237120074e-02
1.693117447812569898e-02
1.687388220388036375e-02
1.681658992963502852e-02
1.675929765538958227e-02
1.670200538114419153e-02
1.664471310689880079e-02
1.658742083265329903e-02
1.653016270159868295e-02
1.647287042735323670e-02
1.641557815310787372e-02
1.635828587886239971e-02
1.630099360461709224e-02
1.624370133037150721e-02
1.618640905612608871e-02
1.612911678188089226e-02
1.607182450763533499e-02
1.601456637658082993e-02
1.595727410233538368e-02
1.589998182809004845e-02
1.584268955384462996e-02
1.578539727959910044e-02
1.572810500535359868e-02
1.567081273110834672e-02
1.561352045686276169e-02
1.555622818261742646e-02
1.549897005156286589e-02
1.544167777731741964e-02
1.538438550307208441e-02
1.532709322882663816e-02
1.526980095458116415e-02
1.521250868033574566e-02
1.515521640609038267e-02
1.509792413184501969e-02
1.504063185759960120e-02
1.498337372654495736e-02
1.492608145229962213e-02
1.486878917805420364e-02
1.481149690380867412e-02
1.475420462956333889e-02
1.469691235531783713e-02
1.463962008107261292e-02
1.458232780682711116e-02
1.452503553258166491e-02
1.446777740152710434e-02
1.441048512728165809e-02
1.435319285303626735e-02
1.429590057879082110e-02
1.423860830454548587e-02
1.418131603029992860e-02
1.412402375605470439e-02
1.406673148180920263e-02
1.400943920756392291e-02
1.395218107650919581e-02
1.389488880226374956e-02
1.383759652801835882e-02
1.378030425377307910e-02
1.372301197952752183e-02
1.366571970528215885e-02
1.360842743103668484e-02
1.355113515679129410e-02
1.349384288254595887e-02
1.343658475149128728e-02
1.337929247724600756e-02
1.332200020300056131e-02
1.326470792875511506e-02
1.320741565450961330e-02
1.315012338026411154e-02
1.309283110601872080e-02
1.303553883177333006e-02
1.297824655752793932e-02
1.292098842647326773e-02
1.286369615222798801e-02
1.280640387798265278e-02
1.274911160373709551e-02
1.269181932949176028e-02
1.263452705524631403e-02
1.257723478100097880e-02
1.251994250675553255e-02
1.246265023251008630e-02
1.240539210145558124e-02
1.234809982721005173e-02
1.229080755296463323e-02
1.223351527871921474e-02
1.217622300447379624e-02
1.211893073022848877e-02
1.206163845598301476e-02
1.200434618173762402e-02
1.194705390749217777e-02
1.188979577643756169e-02
1.183250350219217095e-02
1.177521122794683572e-02
1.171791895370138947e-02
1.166062667945599873e-02
1.160333440521060799e-02
1.154604213096510623e-02
1.148874985671968774e-02
1.143145758247426924e-02
1.137419945141968092e-02
1.131690717717420691e-02
1.125961490292884393e-02
1.120232262868356421e-02
1.114503035443809020e-02
1.108773808019256069e-02
1.103044580594719770e-02
1.097315353170177921e-02
1.091586125745641622e-02
1.085860312640185565e-02
1.080131085215635389e-02
1.074401857791101866e-02
1.068672630366551690e-02
1.062943402942018167e-02
1.057214175517470767e-02
1.051484948092926142e-02
1.045755720668392619e-02
1.040026493243845218e-02
1.034300680138394712e-02
1.028571452713844536e-02
1.022842225289305462e-02
1.017112997864771939e-02
1.011383770440224539e-02
1.005654543015685465e-02
9.999253155911380642e-03
9.941960881665989902e-03
9.884668607420543651e-03
9.827410476366038594e-03
9.770118202120620099e-03
9.712825927875146093e-03
9.655533653629866375e-03
9.598241379384392369e-03
9.540949105138973874e-03
9.483656830893583134e-03
9.426364556648081372e-03
9.369072282402635121e-03
9.311814151348130064e-03
9.254521877102683813e-03
9.197229602857293074e-03
9.139937328611902334e-03
9.082645054366428328e-03
9.025352780121037588e-03
8.968060505875730115e-03
8.910768231630200598e-03
8.853475957384782102e-03
8.796217826330221534e-03
8.738925552084775283e-03
8.681633277839440055e-03
8.624341003593938293e-03
8.567048729348603064e-03
8.509756455103129058e-03
8.452464180857710563e-03
8.395171906612319823e-03
8.337879632366790306e-03
8.280621501312479538e-03
8.223329227066922265e-03
8.166036952821476014e-03
8.108744678575918741e-03
8.051452404330611268e-03
7.994160130085303795e-03
7.936867855839802033e-03
7.879575581594383538e-03
7.822283307348937287e-03
7.765025176294376719e-03
7.707732902049013735e-03
7.650440627803622995e-03
7.593148353558232255e-03
7.535856079312758249e-03
7.478563805067339754e-03
7.421271530821949014e-03
7.363979256576475008e-03
7.306686982331084268e-03
7.249428851276579211e-03
7.192136577031105205e-03
7.134844302785658954e-03
7.077552028540268214e-03
7.020259754294932986e-03
6.962967480049431224e-03
6.905675205804040484e-03
6.848382931558649744e-03
6.791090657313203494e-03
6.733832526258753948e-03
6.676540252013279941e-03
6.619247977767778179e-03
6.561955703522415195e-03
6.504663429276941189e-03
6.447371155031550449e-03
6.390078880786187465e-03
6.332786606540741214e-03
6.275494332295294964e-03
6.218236201240678884e-03
6.160943926995371411e-03
6.103651652749925161e-03
6.046359378504506665e-03
5.989067104259060415e-03
5.931774830013558653e-03
5.874482555768278935e-03
5.817190281522832684e-03
5.759898007277386434e-03
5.702639876222825865e-03
5.645347601977435126e-03
5.588055327731933364e-03
5.530763053486570380e-03
5.473470779241235151e-03
5.416178504995816656e-03
5.358886230750370405e-03
5.301593956504924154e-03
5.244301682259422392e-03
5.187009408014003897e-03
5.129751276959415573e-03
5.072459002714052589e-03
5.015166728468689605e-03
4.957874454223354377e-03
4.900582179977908126e-03
4.843289905732545142e-03
4.785997631487071136e-03
4.728705357241624885e-03
4.671413082996261901e-03
4.614154951941701333e-03
4.556862677696227326e-03
4.499570403450836587e-03
4.442278129205334825e-03
4.384985854960055107e-03
4.327693580714553345e-03
4.270401306469218117e-03
4.213109032223771866e-03
4.155816757978325615e-03
4.098558626923848314e-03
4.041266352678374307e-03
3.983974078432928057e-03
3.926681804187537317e-03
3.869389529942035555e-03
3.812097255696755838e-03
3.754804981451309587e-03
3.697512707205835580e-03
3.640220432960361574e-03
3.582962301905856517e-03
3.525670027660493533e-03
3.468377753414908504e-03
3.411085479169573276e-03
3.353793204924210292e-03
3.296500930678791796e-03
3.239208656433345546e-03
3.181916382187954806e-03
3.124624107942480800e-03
3.067365976887892476e-03
3.010073702642446225e-03
2.952781428397194263e-03
2.895489154151720257e-03
2.838196879906329517e-03
2.780904605660938778e-03
2.723612331415492527e-03
2.666320057169990765e-03
2.609027782924655536e-03
2.551769651870039457e-03
2.494477377624620962e-03
2.437185103379285733e-03
2.379892829133756216e-03
2.322600554888309965e-03
2.265308280642974736e-03
2.208016006397528486e-03
2.150723732152193257e-03
2.093431457906747006e-03
2.036173326852186438e-03
1.978881052606851210e-03
1.921588778361238425e-03
1.864296504115847686e-03
1.807004229870373679e-03
1.749711955625121718e-03
1.692419681379675467e-03
1.635127407134284727e-03
1.577835132888893988e-03
1.520577001834277908e-03
1.463284727588831657e-03
1.405992453343413162e-03
1.348700179098050178e-03
1.291407904852659438e-03
1.234115630607268699e-03
1.176823356361877959e-03
1.119531082116320686e-03
1.062238807870985458e-03
1.004980676816202845e-03
9.476884025710896609e-04
8.903961283254768766e-04
8.331038540800861369e-04
7.758115798346398861e-04
7.185193055892769021e-04
6.612270313438584068e-04
6.039347570984676672e-04
5.466424828530214164e-04
4.893843517983775815e-04
4.320920775530423530e-04
3.747998033076793689e-04
3.175075290621220958e-04
2.602152548167868673e-04
2.029229805713961277e-04
1.456307063258388546e-04
8.833843208061464836e-05
3.104615783511288640e-05
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00


==> figs/lwr_numerical_flux/greenshields_full/flux_cross_greenshield_unsupervised_x_0.00.csv <==
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.750146682596211534e-05
7.364685619792865623e-05
1.097922245327231927e-04
1.459376139046619780e-04
1.820830032766285189e-04
2.182283926486228154e-04
2.543737820205893563e-04
2.905191503552451149e-04
3.266645186899563846e-04
3.628099290992059522e-04
4.023650237447995437e-04
4.589991315436803276e-04
5.156331734184060878e-04
5.722672152931873590e-04
6.289013230921236541e-04
6.855353649669326810e-04
7.421694727657857094e-04
7.988034487163564457e-04
8.554375565152094740e-04
9.120716643140902580e-04
9.687056402647442610e-04
1.025339748063708312e-03
1.081973855862505829e-03
1.138607963661442124e-03
1.195241939612068371e-03
1.251876047410949155e-03
1.308510155209829939e-03
1.365144131160456187e-03
1.421778238959309215e-03
1.478412346758217755e-03
1.535046322708788491e-03
1.591680430507697031e-03
1.648314538306605570e-03
1.704948514257287329e-03
1.761582622056112601e-03
1.818216729855048897e-03
1.874850837653818658e-03
1.931484945452810464e-03
1.988118789555126664e-03
2.044752897354090715e-03
2.101387005152943743e-03
2.158021112951852283e-03
2.214655220750649800e-03
2.271289328549586095e-03
2.327923172651957806e-03
2.384557280450838590e-03
2.441191388249774885e-03
2.497825496048544647e-03
2.554459603847480942e-03
2.611093711646389481e-03
2.667727819445298021e-03
2.724361663547614221e-03
2.780995771346550516e-03
2.837629879145375789e-03
2.894263986944339839e-03
2.950898094743137356e-03
3.007532202542073652e-03
3.064166046644389851e-03
3.120800154443270635e-03
3.177434262242179175e-03
3.234068370041087714e-03
3.290702477840024009e-03
3.347336585638877038e-03
3.403970693437730066e-03
3.460604537540046266e-03
3.517238645338982561e-03
3.573872753137918856e-03
3.630506860936744129e-03
3.687140968735652669e-03
3.743775076534561208e-03
3.800408920636849652e-03
3.857043028435813703e-03
3.913677136234666731e-03
3.970311244033575271e-03
4.026945351832428299e-03
4.083579459631392350e-03
4.140213567430217623e-03
4.196847675229070651e-03
4.253481783028006946e-03
4.310115890826915486e-03
4.366749471232694857e-03
4.423383579031575641e-03
4.480017686830428669e-03
4.536651794629309453e-03
4.593285902428245748e-03
4.649920010227126532e-03
4.706554118026062827e-03
4.763188225824943611e-03
4.819822333623768884e-03
4.876456441422705179e-03
4.933090549221530452e-03
4.989724657020466747e-03
5.046358237426246118e-03
5.102992345225154658e-03
5.159626453024035442e-03
5.216260560822943981e-03
5.272894668621797010e-03
5.329528776420677794e-03
5.386162884219641844e-03
5.442796992018494873e-03
5.499431099817347901e-03
5.556065207616256441e-03
5.612699315415192736e-03
5.669333423214073520e-03
5.725967531012954304e-03
5.782601111418678164e-03
5.839235219217642214e-03
5.895869327016522998e-03
5.952503434815403782e-03
6.009137542614340077e-03
6.065771650413109839e-03
6.122405758212101645e-03
6.179039866010982429e-03
6.235673973809835458e-03
6.292308081608743997e-03
6.348942189407652537e-03
6.405576297206533321e-03
6.462210405005386349e-03
6.518843985411221231e-03
6.575478093210129771e-03
6.632112201009010555e-03
6.688746308807835828e-03
6.745380416606772123e-03
6.802014524405652907e-03
6.858648632204561446e-03
6.915282740003414474e-03
6.971916847802295258e-03
7.028550955601176042e-03
7.085185063400112337e-03
7.141819171198993121e-03
7.198453278997873905e-03
7.255086859403681032e-03
7.311720967202506305e-03
7.368355075001442600e-03
7.424989182800323384e-03
7.481623290599176412e-03
7.538257398398084952e-03
7.594891506196993491e-03
7.651525613995957542e-03
7.708159721794810570e-03
7.764793829593635843e-03
7.821427937392544383e-03
7.878062045191480678e-03
7.934696152990361462e-03
7.991329733396168589e-03
8.047963841194938350e-03
8.104597948993874645e-03
8.161232056792810940e-03
8.217866164591663969e-03
8.274500272390600264e-03
8.331134380189508803e-03
8.387768487988361832e-03
8.444402595787242616e-03
8.501036176193077498e-03
8.557670811385087450e-03
8.614304391790839066e-03
8.670939026982765752e-03
8.727572607388572878e-03
8.784207242580610586e-03
8.840840822986362202e-03
8.897475458178427665e-03
8.954109038584123770e-03
9.010743673776133722e-03
9.067377254181940849e-03
9.124010834587692464e-03
9.180645469779702417e-03
9.237279050185509544e-03
9.293913685377519496e-03
9.350547265783298867e-03
9.407181900975281064e-03
9.463815481381088190e-03
9.520450116572987120e-03
9.577083696978822003e-03
9.633718332170804199e-03
9.690351912576611326e-03
9.746986547768621278e-03
9.803620128174428405e-03
9.860253708580207777e-03
9.916888343772162218e-03
9.973521924178052611e-03
1.003015655937000705e-02
1.008679013977581418e-02
1.014342477496776862e-02
1.020005835537357575e-02
1.025669299056558570e-02
1.031332657097128180e-02
1.036996120616334727e-02
1.042659478656912664e-02
1.048322836697490601e-02
1.053986300216691596e-02
1.059649658257263982e-02
1.065313121776467753e-02
1.070976479817042915e-02
1.076639943336243910e-02
1.082303301376824622e-02
1.087966764896022842e-02
1.093630122936598004e-02
1.099293586455798999e-02
1.104956944496376936e-02
1.110620408015577931e-02
1.116283766056158644e-02
1.121947124096739357e-02
1.127610587615934801e-02
1.133273945656523840e-02
1.138937409175710957e-02
1.144600767216294446e-02
1.150264230735492665e-02
1.155927588776067827e-02
1.161591052295268822e-02
1.167254410335846759e-02
1.172917873855044979e-02
1.178581231895625692e-02
1.184244695414826687e-02
1.189908053455410175e-02
1.195571411495985337e-02
1.201234875015180781e-02
1.206898233055755942e-02
1.212561696574959713e-02
1.218225054615534875e-02
1.223888518134738645e-02
1.229551876175322134e-02
1.235215339694517578e-02
1.240878697735092739e-02
1.246542161254293735e-02
1.252205519294868896e-02
1.257868982814067116e-02
1.263532340854650604e-02
1.269195698895234092e-02
1.274859162414426761e-02
1.280522520455013025e-02
1.286185983974205693e-02
1.291849342014789181e-02
1.297512805533987401e-02
1.303176163574570889e-02
1.308839627093760782e-02
1.314502985134341495e-02
1.320166448653545266e-02
1.325829806694123203e-02
1.331493270213324198e-02
1.337156628253902135e-02
1.342819986294477297e-02
1.348483449813681068e-02
1.354146807854256229e-02
1.359810271373454449e-02
1.365473629414037937e-02
1.371137092933233381e-02
1.376800450973808543e-02
1.382463914493015089e-02
1.388127272533587475e-02
1.393790736052788470e-02
1.399454094093366407e-02
1.405117557612561852e-02
1.410780915653148115e-02
1.416444273693726053e-02
1.422107737212918721e-02
1.427771095253502209e-02
1.433434558772700429e-02
1.439097916813289468e-02
1.444761380332476586e-02
1.450424738373057298e-02
1.456088201892255518e-02
1.461751559932833455e-02
1.467415023452034450e-02
1.473078381492620714e-02
1.478741845011810607e-02
1.484405203052391320e-02
1.490068561092966481e-02
1.495732024612178579e-02
1.501395382652748189e-02
1.507058846171943634e-02
1.512722204212529897e-02
1.518385667731725341e-02
1.524049025772306054e-02
1.529712489291512600e-02
1.535375847332087762e-02
1.541039310851277655e-02
1.546702668891855592e-02
1.552366132411059363e-02
1.558029490451640076e-02
1.563692848492220788e-02
1.569356312011410681e-02
1.575019670051999721e-02
1.580683133571192389e-02
1.586346491611778653e-02
1.592009955130974097e-02
1.597673313171554810e-02
1.603336776690747478e-02
1.609000134731336518e-02
1.614663598250526411e-02
1.620326956291112674e-02
1.625990419810308119e-02
1.631653777850888831e-02
1.637317135891469544e-02
1.642980599410667764e-02
1.648643957451245701e-02
1.654307420970443920e-02
1.659970779011019082e-02
1.665634242530222853e-02
1.671297600570792463e-02
1.676961064090004561e-02
1.682624422130574171e-02
1.688287885649780717e-02
1.693951243690355879e-02
1.699614707209556874e-02
1.705278065250132036e-02
1.710941423290718300e-02
1.716604886809910968e-02
1.722268244850494456e-02
1.727931708369689900e-02
1.733595066410273389e-02
1.739258424450851326e-02
1.744921993448667052e-02
1.750585351489242214e-02
1.756248709529828478e-02
1.761912067570403639e-02
1.767575636568219366e-02
1.773238994608800079e-02
1.778902352649378016e-02
1.784565710689958729e-02
1.790229068730542217e-02
1.795892637728357943e-02
1.801555995768933105e-02
1.807219353809513818e-02
1.812882711850094530e-02
1.818546280847910257e-02
1.824209638888496521e-02
1.829872996929074458e-02
1.835536354969652395e-02
1.841199923967468122e-02
1.846863282008048834e-02
1.852526640048623996e-02
1.858189998089204709e-02
1.863853356129788197e-02
1.869516925127603924e-02
1.875180283168181861e-02
1.880843641208768124e-02
1.886506999249337735e-02
1.892170568247161788e-02
1.897833926287739725e-02
1.903497284328317662e-02
1.909160642368901151e-02
1.914824211366716877e-02
1.920487569407289263e-02
1.926150927447878303e-02
1.931814285488450689e-02
1.937477643529034177e-02
1.943141212526844352e-02
1.948804570567436167e-02
1.954467928608011329e-02
1.960131286648586491e-02
1.965794855646413319e-02
1.971458213686991257e-02
1.977121571727563643e-02
1.982784929768144355e-02
1.988448498765960082e-02
1.994111856806546346e-02
1.999775214847121507e-02
2.005438572887702220e-02
2.011101930928282933e-02
2.016765499926104210e-02
2.022428857966679372e-02
2.028092216007254533e-02
2.033755574047835246e-02
2.039419143045656524e-02
2.045082501086234461e-02
2.050745859126817949e-02
2.056409217167393111e-02
2.062072786165208838e-02
2.067736144205789550e-02
2.073399502246370263e-02
2.079062860286950976e-02
2.084726218327526137e-02
2.090389787325344639e-02
2.096053145365928128e-02
2.101716503406503289e-02
2.107379861447084002e-02
2.113043430444899728e-02
2.118706788485483217e-02
2.124370146526061154e-02
2.130033504566641867e-02
2.135696862607217028e-02
2.141360431605035530e-02
2.147023789645619019e-02
2.152687147686194180e-02
2.158350505726774893e-02
2.164014074724596171e-02
2.169677432765171332e-02
2.175340790805752045e-02
2.181004148846329982e-02
2.186667717844154035e-02
2.192331075884723646e-02
2.197994433925307134e-02
2.203657791965885071e-02
2.209321150006471335e-02
2.214984719004278735e-02
2.220648077044870550e-02
2.226311435085442936e-02
2.231974793126018097e-02
2.237638362123844926e-02
2.243301720164425639e-02
2.248965078205000800e-02
2.254628436245581513e-02
2.260292005243397240e-02
2.265955363283977952e-02
2.271618721324558665e-02
2.277282079365133827e-02
2.282945437405714539e-02
2.288609006403535817e-02
2.294272364444113754e-02
2.299935722484691691e-02
2.305599080525266853e-02
2.311262649523088131e-02
2.316926007563668843e-02
2.322589365604249556e-02
2.328252723644824718e-02
2.333916292642645995e-02
2.339579650683221157e-02
2.345243008723804645e-02
2.350906366764379807e-02
2.356569724804957744e-02
2.362233293802779022e-02
2.367896651843354183e-02
2.373560009883934896e-02
2.379223367924515609e-02
2.384886936922336886e-02
2.390550294962917599e-02
2.396213653003489985e-02
2.401877011044073473e-02
2.407540580041889200e-02
2.413203938082469913e-02
2.418867296123050625e-02
2.424530654163623011e-02
2.430194012204206500e-02
2.435857581202025002e-02
2.441520939242602939e-02
2.447184297283183652e-02
2.452847655323764364e-02
2.458511224321580091e-02
2.464174582362166355e-02
2.469837940402735965e-02
2.475501298443322229e-02
2.481164867441132404e-02
2.486828225481718668e-02
2.492491583522299381e-02
2.498154941562874543e-02
2.503818299603449704e-02
2.509481868601270982e-02
2.515145226641854470e-02
2.520808584682429632e-02
2.526471942723007569e-02
2.532135511720828847e-02
2.537798869761409559e-02
2.543462227801990272e-02
2.549125585842565433e-02
2.554789154840386711e-02
2.560452512880961873e-02
2.566115870921542585e-02
2.571779228962120523e-02
2.577442587002701235e-02
2.583106156000519738e-02
2.588769514041100450e-02
2.594432872081675612e-02
2.600096230122250773e-02
2.605759799120074827e-02
2.611423157160658315e-02
2.617086515201230701e-02
2.622749873241814189e-02
2.628413442239635467e-02
2.634076800280210628e-02
2.639740158320785790e-02
2.645403516361366503e-02
2.651066874401947215e-02
2.656730443399768493e-02
2.662393801440343655e-02
2.668057159480924367e-02
2.673720517521505080e-02
2.679384086519320807e-02
2.685047444559904295e-02
2.690710802600482232e-02
2.696374160641062945e-02
2.702037729638878671e-02
2.707701087679456609e-02
2.713364445720034546e-02
2.719027803760615258e-02
2.724691161801195971e-02
2.730354730799014473e-02
2.736018088839595186e-02
2.741681446880167572e-02
2.747344804920748285e-02
2.753008373918575113e-02
2.758671731959150275e-02
2.764335089999730988e-02
2.769998448040306149e-02
2.775662017038127427e-02
2.781325375078702589e-02
2.786988733119283301e-02
2.792652091159861238e-02
2.798315449200441951e-02
2.803979018198260453e-02
2.809642376238841166e-02
2.815305734279416328e-02
2.820969092319997040e-02
2.826632661317818318e-02
2.832296019358399031e-02
2.837959377398979743e-02
2.843622735439552129e-02
2.849286304437376183e-02
2.854949662477954120e-02
2.860613020518532057e-02
2.866276378559107219e-02
2.871939736599687931e-02
2.877603305597509209e-02
2.883266663638087146e-02
2.888930021678665083e-02
2.894593379719251347e-02
2.900256948717067074e-02
2.905920306757639460e-02
2.911583664798217397e-02
2.917247022838798109e-02
2.922910591836619387e-02
2.928573949877194549e-02
2.934237307917775262e-02
2.939900665958355974e-02
2.945564023998936687e-02
2.951227592996760740e-02
2.956890951037333126e-02
2.962554309077913839e-02
2.968217667118497327e-02
2.973881236116310278e-02
2.979544594156893766e-02
2.985207952197471704e-02
2.990871310238046865e-02
2.996534879235868143e-02
3.002198237276448856e-02
3.007861595317024017e-02
3.013524953357604730e-02
3.019188311398179891e-02
3.024851880396003945e-02
3.030515238436581882e-02
3.036178596477159819e-02
3.041841954517737756e-02
3.047505523515559034e-02
3.053168881556134195e-02
3.058832239596717684e-02
3.064495597637295621e-02
3.070159166635114123e-02
3.075822524675692060e-02
3.081485882716272773e-02
3.087149240756853485e-02
3.092812598797434198e-02
3.098476167795249925e-02
3.104139525835830637e-02
3.109802883876405799e-02
3.115466241916986512e-02
3.121129810914802238e-02
3.126793168955382951e-02
3.132456526995960888e-02
3.138119885036544376e-02
3.143783454034365654e-02
3.149446812074940816e-02
3.155110170115515977e-02
3.160773528156093914e-02
3.166436886196682954e-02
3.172100455194493129e-02
3.177763813235073842e-02
3.183427171275649004e-02
3.189090529316229716e-02
3.194754098314050994e-02
3.200417456354631707e-02
3.206080814395212419e-02
3.211744172435782030e-02
3.217407741433608859e-02
3.223071099474178469e-02
3.228734457514764733e-02
3.234397815555342670e-02
3.240061173595926158e-02
3.245724742593747436e-02
3.251388100634317047e-02
3.257051458674903310e-02
3.262714816715481247e-02
3.268378385713299750e-02
3.274041743753880462e-02
3.279705101794455624e-02
3.285368459835030785e-02
3.291032028832857614e-02
3.296695386873432776e-02
3.302358744914019040e-02
3.308022102954594201e-02
3.313685460995166587e-02
3.319349029992985090e-02
3.325012388033571353e-02
3.330675746074149290e-02
3.336339104114727228e-02
3.342002673112545730e-02
3.347666031153123667e-02
3.353329389193704380e-02
3.358992747234285092e-02
3.364656316232103594e-02
3.370319674272675980e-02
3.375983032313256693e-02
3.381646390353837406e-02
3.387309748394418119e-02
3.392973317392239396e-02
3.398636675432817333e-02
3.404300033473395271e-02
3.409963391513975983e-02
3.415626960511791710e-02
3.421290318552372423e-02
3.426953676592947584e-02
3.432617034633533848e-02
3.438280603631349575e-02
3.443943961671924736e-02
3.449607319712511000e-02
3.455270677753080610e-02
3.460934035793669650e-02
3.466597604791488152e-02
3.472260962832066089e-02
3.477924320872644026e-02
3.483587678913224739e-02
3.489251247911037690e-02
3.494914605951621178e-02
3.500577963992201891e-02
3.506241322032771501e-02
3.511904680073363316e-02
3.517568038113938478e-02
3.523231396154519190e-02
3.528895176109575482e-02
3.534558534150156195e-02
3.540221892190725805e-02
3.545885250231312069e-02
3.551548608271892782e-02
3.557211966312470719e-02
3.562875324353048656e-02
3.568538682393629369e-02
3.574202462348685660e-02
3.579865820389266373e-02
3.585529178429844310e-02
3.591192536470422247e-02
3.596855894511002960e-02
3.602519252551580897e-02
3.608182610592158834e-02
3.613845968632739547e-02
3.619509326673317484e-02
3.625173106628382103e-02
3.630836464668957264e-02
3.636499822709537977e-02
3.642163180750110363e-02
3.647826538790691075e-02
3.653489896831271788e-02
3.659153254871855276e-02
3.664816612912430438e-02
3.670479970953016702e-02
3.676143750908067442e-02
3.681807108948645380e-02
3.687470466989223317e-02
3.693133825029806805e-02
3.698797183070379191e-02
3.704460541110962679e-02
3.710123899151540616e-02
3.715787257192126880e-02
3.721451037147177621e-02
3.727114395187758333e-02
3.732777753228336270e-02
3.738441111268916983e-02
3.744104469309494920e-02
3.749767827350075633e-02
3.755431185390656346e-02
3.761094543431231507e-02
3.766757901471809444e-02
3.772421681426874063e-02
3.778085039467443673e-02
3.783748397508027161e-02
3.789411755548605099e-02
3.795075113589185811e-02
3.800738471629760973e-02
3.806401829670347237e-02
3.812065187710922398e-02
3.817728545751497560e-02
3.823392325706559403e-02
3.829055683747140115e-02
3.834719041787715277e-02
3.840382399828298765e-02
3.846045757868882253e-02
3.851709115909457415e-02
3.857372473950038128e-02
3.863035831990616065e-02
3.868699611945680683e-02
3.874362969986250294e-02
3.880026328026828231e-02
3.885689686067406168e-02
3.891353044107989656e-02
3.897016402148567593e-02
3.902679760189151081e-02
3.908343118229723467e-02
3.914006476270309731e-02
3.919670256225366023e-02
3.925333614265943960e-02
3.930996972306521897e-02
3.936660330347097059e-02
3.942323688387683323e-02
3.947987046428261260e-02
3.953650404468839197e-02
3.959313762509419909e-02
3.964977120550000622e-02
3.970640900505056914e-02
3.976304258545637627e-02
3.981967616586210013e-02
3.987630974626796276e-02
3.993294332667371438e-02
3.998957690707954926e-02
4.004621048748530088e-02
4.010284406789105249e-02
4.015948186744161541e-02
4.021611544784747805e-02
4.027274902825325742e-02
4.032938260865903679e-02
4.038601618906478841e-02
4.044264976947062329e-02
4.049928334987643042e-02
4.055591693028223754e-02
4.061255051068804467e-02
4.066918831023860759e-02
4.072582189064441471e-02
4.078245547105013857e-02
4.083908905145597346e-02
4.089572263186172507e-02
4.095235621226755995e-02
4.100898979267333933e-02
4.106562337307911870e-02
4.112225695348492582e-02
4.117889475303546098e-02
4.123552833344129587e-02
4.129216191384704748e-02
4.134879549425285461e-02
4.140542907465866174e-02
4.146206265506444111e-02
4.151869623547019272e-02
4.157532981587605536e-02
4.163196761542661828e-02
4.168860119583234214e-02
4.174523477623817702e-02
4.180186835664395639e-02
4.185850193704981903e-02
4.191513551745557065e-02
4.197176909786137777e-02
4.202840267826712939e-02
4.208503625867290876e-02
4.214167405822349943e-02
4.219830763862936207e-02
4.225494121903508593e-02
4.231157479944086530e-02
4.236820837984670018e-02
4.242484196025247956e-02
4.248147554065828668e-02
4.253810912106406605e-02
4.259474270146984543e-02
4.265138050102043610e-02
4.270801408142618771e-02
4.276464766183199484e-02
4.282128124223782972e-02
4.287791482264358134e-02
4.293454840304938847e-02
4.299118198345514008e-02
4.304781556386100272e-02
4.310444914426680985e-02
4.316108694381731725e-02
4.321772052422312438e-02
4.327435410462893151e-02
4.333098768503476639e-02
4.338762126544054576e-02
4.344425484584632513e-02
4.350088842625207675e-02
4.355752200665788387e-02
4.361415980620847455e-02
4.367079338661422616e-02
4.372742696702003329e-02
4.378406054742581266e-02
4.384069412783156428e-02
4.389732770823742691e-02
4.395396128864320628e-02
4.401059486904895790e-02
4.406722844945482054e-02
4.412386624900535570e-02
4.418049982941113507e-02
4.423713340981688669e-02
4.429376699022274932e-02
4.435040057062858421e-02
4.440703415103436358e-02
4.446366773144011519e-02
4.452030131184592232e-02
4.457693489225170169e-02
4.463357269180229236e-02
4.469020627220809949e-02
4.474683985261385111e-02
4.480347343301968599e-02
4.486010701342540985e-02
4.491674059383121698e-02
4.497337417423702410e-02
4.503000775464288674e-02
4.508664555419336639e-02
4.514327913459914576e-02
4.519991271500500840e-02
4.525654629541078777e-02
4.531317987581662265e-02
4.536981345622240203e-02
4.542644703662812589e-02
4.548308061703396077e-02
4.553971419743974014e-02
4.559635199699030306e-02
4.565298557739602692e-02
4.570961915780186180e-02
4.576625273820766893e-02
4.582288631861347605e-02
4.587951989901928318e-02
4.593615347942509031e-02
4.599278705983084192e-02
4.604942064023659354e-02
4.610605843978726748e-02
4.616269202019301909e-02
4.621932560059882622e-02
4.627595918100466110e-02
4.633259276141044047e-02
4.638922634181619209e-02
4.644585992222197146e-02
4.650249350262777859e-02
4.655913130217836926e-02
4.661576488258409312e-02
4.667239846298992800e-02
4.672903204339576289e-02
4.678566562380151450e-02
4.684229920420729387e-02
4.689893278461312875e-02
4.695556636501885261e-02
4.701219994542468750e-02
4.706883774497527817e-02
4.712547132538105754e-02
4.718210490578686467e-02
4.723873848619264404e-02
4.729537206659839566e-02
4.735200564700420278e-02
4.740863922741000991e-02
4.746527280781578928e-02
4.752190638822151314e-02
4.757854418777215932e-02
4.763517776817796645e-02
4.769181134858374582e-02
4.774844492898955295e-02
4.780507850939530456e-02
4.786171208980111169e-02
4.791834567020691882e-02
4.797497925061269819e-02
4.803161705016331662e-02
4.808825063056906823e-02
4.814488421097487536e-02
4.820151779138068249e-02
4.825815137178646186e-02
4.831478495219226899e-02
4.837141853259802060e-02
4.842805211300382773e-02
4.848468569340957934e-02
4.854132349296019777e-02
4.859795707336597714e-02
4.865459065377178427e-02
4.871122423417764691e-02
4.876785781458337077e-02
4.882449139498912238e-02
4.888112497539498502e-02
4.893775855580073664e-02
4.899439213620651601e-02
4.905102993575710668e-02
4.910766351616288605e-02
4.916429709656869318e-02
4.922093067697450031e-02
4.927756425738022417e-02
4.933419783778603129e-02
4.939083141819183842e-02
4.944746499859764555e-02
4.950410279814820846e-02
4.956073637855404335e-02
4.961736995895979496e-02
4.967400353936562984e-02
4.973063711977138146e-02
4.978727070017718859e-02
4.984390428058296796e-02
4.990053786098883060e-02
4.995717144139455446e-02
5.001380924094514513e-02
5.007044282135092450e-02
5.012707640175664836e-02
5.018370998216248324e-02
5.024034356256829037e-02
5.029697714297412525e-02
5.035361072337987687e-02
5.041024430378571175e-02
5.046687788419146337e-02
5.052351568374202628e-02
5.058014926414788892e-02
5.063678284455364054e-02
5.069341642495944766e-02
5.075005000536522703e-02
5.080668358577100641e-02
5.086331716617684129e-02
5.091995074658256515e-02
5.097658854613310031e-02
5.103322212653899070e-02
5.108985570694474232e-02
5.114648928735052169e-02
5.120312286775635657e-02
5.125975644816210819e-02
5.131639002856797083e-02
5.137302360897377795e-02
5.142965718937955732e-02
5.148629498893006473e-02
5.154292856933587186e-02
5.159956214974165123e-02
5.165619573014745836e-02
5.171282931055329324e-02
5.176946289095904485e-02
5.182609647136482423e-02
5.188273005177063135e-02
5.193936363217641072e-02
5.199600143172694589e-02
5.205263501213275301e-02
5.210926859253856014e-02
5.216590217294436727e-02
5.222253575335017439e-02
5.227916933375598152e-02
5.233580291416176089e-02
5.239243649456756802e-02
5.244907429411815869e-02
5.250570787452388255e-02
5.256234145492968968e-02
5.261897503533552456e-02
5.267560861574122066e-02
5.273224219614702779e-02
5.278887577655286267e-02
5.284550935695864204e-02
5.290214293736447693e-02
5.295878073691503984e-02
5.301541431732084697e-02
5.307204789772662634e-02
5.312868147813243347e-02
5.318531505853818508e-02
5.324194863894396446e-02
5.329858221934977158e-02
5.335521579975555095e-02
5.341184938016138584e-02
5.346848717971194875e-02
5.352512076011770037e-02
5.358175434052353525e-02
5.363838792092928687e-02
5.369502150133509399e-02
5.375165508174092888e-02
5.380828866214665274e-02
5.386492224255251537e-02
5.392156004210307829e-02
5.397819362250885766e-02
5.403482720291463703e-02
5.409146078332038865e-02
5.414809436372619578e-02
5.420472794413200290e-02
5.426136152453781003e-02
5.431799510494361716e-02
5.437462868534942428e-02
5.443126648489993169e-02
5.448790006530573882e-02
5.454453364571154594e-02
5.460116722611735307e-02
5.465780080652313244e-02
5.471443438692891181e-02
5.477106796733471894e-02
5.482770154774052607e-02
5.488433512814630544e-02
5.494097292769684060e-02
5.499760650810264773e-02
5.505424008850845485e-02
5.511087366891423422e-02
5.516750724932006911e-02
5.522414082972587623e-02
5.528077441013165561e-02
5.533740799053743498e-02
5.539404579008799789e-02
5.545067937049377726e-02
5.550731295089958439e-02
5.556394653130536376e-02
5.562058011171114313e-02
5.567721369211692251e-02
5.573384727252272963e-02
5.579048085292850900e-02
5.584711443333434389e-02
5.590375223288490680e-02
5.596038581329068617e-02
5.601701939369649330e-02
5.607365297410224492e-02
5.613028655450810755e-02
5.618692013491383141e-02
5.624355371531963854e-02
5.630018729572550118e-02
5.635682087613119728e-02
5.641345867568184347e-02
5.647009225608762284e-02
5.652672583649337446e-02
5.658335941689915383e-02
5.663999299730498871e-02
5.669662657771076808e-02
5.675326015811657521e-02
5.680989373852238233e-02
5.686653153807291750e-02
5.692316511847872462e-02
5.697979869888450399e-02
5.703643227929033888e-02
5.709306585969609049e-02
5.714969944010192537e-02
5.720633302050767699e-02
5.726296660091348412e-02
5.731960018131931900e-02
5.737623798086979865e-02
5.743287156127563353e-02
5.748950514168141290e-02
5.754613872208724779e-02
5.760277230249299940e-02
5.765940588289880653e-02
5.771603946330461365e-02
5.777267304371044854e-02
5.782930662411617240e-02
5.788594442366676307e-02
5.794257800407254244e-02
5.799921158447834957e-02
5.805584516488412894e-02
5.811247874528993607e-02
5.816911232569571544e-02
5.822574590610149481e-02
5.828237948650730194e-02
5.833901306691310906e-02
5.839565086646364422e-02
5.845228444686942360e-02
5.850891802727523072e-02
5.856555160768101009e-02
5.862218518808684498e-02
5.867881876849262435e-02
5.873545234889843147e-02
5.879208592930421085e-02
5.884872372885480152e-02
5.890535730926055313e-02
5.896199088966638802e-02
5.901862447007219514e-02
5.907525805047797451e-02
5.913189163088372613e-02
5.918852521128953326e-02
5.924515879169534038e-02
5.930179237210117527e-02
5.935843017165173818e-02
5.941506375205746204e-02
5.947169733246332468e-02
5.952833091286904854e-02
5.958496449327485567e-02
5.964159807368069055e-02
5.969823165408644217e-02
5.975486523449224929e-02
5.981149881489802866e-02
5.986813661444861934e-02
5.992477019485442646e-02
5.998140377526017808e-02
6.003803735566598521e-02
6.009467093607173682e-02
6.015130451647759946e-02
6.020793809688332332e-02
6.026457167728910269e-02
6.032120947683972112e-02
6.037784305724552825e-02
6.043447663765127986e-02
6.049111021805708699e-02
6.054774379846292187e-02
6.060437737886870124e-02
6.066101095927445286e-02
6.071764453968028774e-02
6.077427812008603936e-02
6.083091591963665778e-02
6.088754950004243716e-02
6.094418308044818877e-02
6.100081666085402365e-02
6.105745024125980303e-02
6.111408382166558240e-02
6.117071740207138952e-02
6.122735098247716889e-02
6.128398456288297602e-02
6.134062236243353894e-02
6.139725594283937382e-02
6.145388952324515319e-02
6.151052310365093256e-02
6.156715668405671193e-02
6.162379026446246355e-02
6.168042384486835394e-02
6.173705742527407780e-02
6.179369522482464072e-02
6.185032880523047560e-02
6.190696238563625498e-02
6.196359596604206210e-02
6.202022954644789698e-02
6.207686312685362084e-02
6.213349670725942797e-02
6.219013028766517959e-02
6.224676386807104222e-02
6.230340166762154963e-02
6.236003524802735676e-02
6.241666882843319164e-02
6.247330240883902652e-02
6.252993598924472263e-02
6.258656956965052975e-02
6.264320315005639239e-02
6.269983673046211625e-02
6.275647031086792338e-02
6.281310811041851405e-02
6.286974169082426567e-02
6.292637527123007279e-02
6.298300885163590768e-02
6.303964243204171480e-02
6.309627601244743866e-02
6.315290959285324579e-02
6.320954317325902516e-02
6.326618097280961583e-02
6.332281455321542296e-02
6.337944813362120233e-02
6.343608171402703721e-02
6.349271529443276108e-02
6.354934887483859596e-02
6.360598245524437533e-02
6.366261603565009919e-02
6.371924961605593407e-02
6.377588741560649699e-02
6.383252099601233187e-02
6.388915457641813900e-02
6.394578815682389061e-02
6.400242173722969774e-02
6.405905531763550487e-02
6.411568889804125648e-02
6.417232247844706361e-02
6.422895605885281523e-02
6.428559385840343365e-02
6.434222743880921302e-02
6.439886101921504791e-02
6.445549459962079952e-02
6.451212818002660665e-02
6.456876176043238602e-02
6.462539534083819315e-02
6.468202892124391701e-02
6.473866672079453544e-02
6.479530030120028705e-02
6.485193388160617745e-02
6.490856746201198457e-02
6.496520104241776394e-02
6.502183462282357107e-02
6.507846820322929493e-02
6.513510178363507430e-02
6.519173536404090918e-02
6.524837316359147210e-02
6.530500674399725147e-02
6.536164032440303084e-02
6.541827390480883797e-02
6.547490748521461734e-02
6.553154106562042447e-02
6.558817464602620384e-02
6.564480822643198321e-02
6.570144180683781809e-02
6.575807960638835326e-02
6.581471318679414650e-02
6.587134676719995363e-02
6.592798034760571912e-02
6.598461392801155401e-02
6.604124750841734726e-02
6.609788108882312663e-02
6.615451466922891988e-02
6.621115246877949667e-02
6.626778604918526216e-02
6.632441962959109705e-02
6.638105320999682091e-02
6.643768679040265579e-02
6.648761351087245641e-02
6.653595865692658873e-02
6.658430380298072104e-02
6.663264894903478397e-02
6.668099769675364663e-02
6.672934284280773731e-02
6.677768798886182799e-02
6.682603313491590480e-02
6.687437828097009263e-02
6.692272342702414167e-02
6.697106857307827399e-02
6.701941371913232304e-02
6.706775886518645535e-02
6.711610761290529026e-02
6.716445275895938094e-02
6.721279790501348550e-02
6.726114305106759006e-02
6.730948819712172237e-02
6.735783334317585469e-02
6.740617848922994537e-02
6.745452363528406381e-02
6.750287238300288484e-02
6.755121752905698940e-02
6.759956267511105232e-02
6.764790782116519852e-02
6.769625296721928920e-02
6.774459811327340764e-02
6.779294325932744281e-02
6.784128840538158900e-02
6.788963355143569356e-02
6.793798229915451459e-02
6.798632744520863302e-02
6.803467259126275146e-02
6.808301773731682827e-02
6.813136288337093283e-02
6.817970802942505126e-02
6.822805317547916970e-02
6.827639832153323263e-02
6.832474346758735106e-02
6.837309221530618597e-02
6.842143736136030441e-02
6.846978250741438121e-02
6.851812765346848577e-02
6.856647279952264584e-02
6.861481794557672265e-02
6.866316309163085496e-02
6.871150823768493177e-02
6.875985698540376667e-02
6.880820213145792674e-02
6.885654727751197579e-02
6.890489242356609423e-02
6.895323756962018491e-02
6.900158271567424784e-02
6.904992786172838015e-02
6.909827300778248471e-02
6.914661815383657539e-02
6.919496690155550744e-02
6.924331204760958425e-02
6.929165719366367493e-02
6.934000233971776561e-02
6.938834748577187017e-02
6.943669263182597473e-02
6.948503777788003766e-02
6.953338292393421161e-02
6.958172806998830229e-02
6.963007681770716495e-02
6.967842196376124175e-02
6.972676710981537407e-02
6.977511225586938148e-02
6.982345740192349992e-02
6.987180614964236258e-02
6.992014769403173680e-02
6.996849644175055782e-02
7.001683798613995979e-02
7.006518673385880858e-02
7.011352827824814116e-02
7.016187702596698994e-02
7.021021857035633640e-02
7.025856731807519906e-02
7.030691606579407560e-02
7.035525761018338042e-02
7.040360635790225696e-02
7.045194790229161730e-02
7.050029665001047996e-02
7.054863819439982642e-02
7.059698694211863357e-02
7.064533568983749623e-02
7.069367723422687044e-02
7.074202598194574698e-02
7.079036752633509344e-02
7.083871627405396998e-02
7.088705781844326093e-02
7.093540656616209583e-02
7.098374811055147005e-02
7.103209685827033271e-02
7.108044560598919537e-02
7.112878715037851407e-02
7.117713589809743224e-02
7.122547744248673707e-02
7.127382619020561361e-02
7.132216773459493231e-02
7.137051648231379497e-02
7.141885802670316918e-02
7.146720677442203185e-02
7.151555552214083900e-02
7.156389706653024096e-02
7.161224581424907587e-02
7.166058735863838070e-02
7.170893610635728499e-02
7.175727765074660369e-02
7.180562639846546635e-02
7.185396794285481281e-02
7.190231669057364772e-02
7.195066543829256589e-02
7.199900698268185684e-02
7.204735573040077501e-02
7.209569727479009371e-02
7.214404602250895637e-02
7.219238756689830283e-02
7.224073631461716549e-02
7.228907785900648419e-02
7.233742660672529134e-02
7.238577535444420952e-02
7.243411689883354210e-02
7.248246564655239088e-02
7.253080719094176509e-02
7.257915593866061388e-02
7.262749748304994646e-02
7.267584623076880912e-02
7.272418777515815558e-02
7.277253652287705987e-02
7.282088527059590866e-02
7.286922681498521348e-02
7.291757556270406226e-02
7.296591710709340872e-02
7.301426585481229914e-02
7.306260739920164560e-02
7.311095614692046663e-02
7.315929769130985472e-02
7.320764643902868962e-02
7.325599518674755228e-02
7.330433673113689874e-02
7.335268547885576140e-02
7.340102702324508011e-02
7.344937577096395664e-02
7.349771731535331698e-02
7.354606606307216576e-02
7.359441481079101455e-02
7.364275635518036101e-02
7.369110510289923754e-02
7.373944664728854237e-02
7.378779539500737727e-02
7.383613693939670986e-02
7.388448568711562803e-02
7.393282723150498836e-02
7.398117597922382327e-02
7.402952472694264430e-02
7.407786627133206014e-02
7.412621501905089505e-02
7.417455656344026926e-02
7.422290531115910417e-02
7.427124685554842287e-02
7.431959560326731329e-02
7.436793714765664587e-02
7.441628589537552241e-02
7.446463464309434344e-02
7.451297618748368989e-02
7.456132493520256643e-02
7.460966647959191289e-02
7.465801522731078943e-02
7.470635677170006650e-02
7.475470551941898467e-02
7.480304706380834501e-02
7.485139581152716604e-02
7.489974455924602870e-02
7.494808610363538903e-02
7.499643485135423782e-02
7.504477639574355652e-02
7.509312514346241918e-02
7.514146668785176564e-02
7.518981543557065605e-02
7.523815697996000251e-02
7.528650572767880966e-02
7.533485447539770008e-02
7.538319601978703266e-02
7.543154476750589532e-02
7.547988631189520015e-02
7.552823505961409056e-02
7.557657660400343702e-02
7.562492535172227193e-02
7.567326689611167390e-02
7.572161564383050880e-02
7.576996439154937146e-02
7.581830593593871792e-02
7.586665468365755283e-02
7.591499622804687153e-02
7.596334497576576195e-02
7.601168652015513616e-02
7.606003526787398494e-02
7.610838401559286148e-02
7.615672555998213855e-02
7.620507430770101509e-02
7.625341585209036155e-02
7.630176459980925197e-02
7.635010614419854291e-02
7.639845489191743333e-02
7.644679643630673815e-02
7.649514518402562857e-02
7.654349393174453287e-02
7.659183547613385157e-02
7.664018422385271423e-02
7.668852576824206069e-02
7.673687451596089559e-02
7.678521606035020042e-02
7.683356480806910471e-02
7.688190635245845117e-02
7.693025510017734159e-02
7.697860384789621813e-02
7.702694539228549520e-02
7.707529414000435786e-02
7.712363568439369044e-02
7.717198443211256698e-02
7.722032597650194119e-02
7.726867472422078997e-02
7.731701626861012255e-02
7.736536501632901297e-02
7.741371376404787563e-02
7.746205530843724985e-02
7.751040405615600148e-02
7.755874560054540345e-02
7.760709434826426611e-02
7.765543589265355706e-02
7.770378464037247523e-02
7.775212618476176618e-02
7.780047493248068435e-02
7.784882368019949150e-02
7.789716522458885184e-02
7.794551397230770062e-02
7.799385551669704708e-02
7.804220426441590974e-02
7.809054580880522844e-02
7.813889455652409111e-02
7.818723610091343756e-02
7.823558484863235574e-02
7.828393359635116289e-02
7.833227514074052322e-02
7.838062388845939976e-02
7.842896543284874622e-02
7.847731418056758113e-02
7.852565572495695534e-02
7.857400447267579024e-02
7.862235322039465291e-02
7.867069476478401324e-02
7.871904351250283427e-02
7.876738505689220848e-02
7.881573380461105727e-02
7.886407534900036209e-02
7.891242409671928026e-02
7.896076564110862672e-02
7.900911438882741999e-02
7.905746313654632429e-02
7.910580468093565687e-02
7.915415342865450565e-02
7.920249497304385211e-02
7.925084372076268702e-02
7.929918526515208899e-02
7.934753401287089614e-02
7.939587555726028423e-02
7.944422430497916077e-02
7.949257305269796792e-02
7.954091459708736989e-02
7.958926334480620479e-02
7.963760488919552349e-02
7.968595363691444167e-02
7.973429518130376037e-02
7.978264392902262303e-02
7.983098547341195561e-02
7.987933422113080439e-02
7.992768296884966706e-02
7.997602451323898576e-02
8.002437326095784842e-02
8.007271480534723651e-02
8.012106355306608529e-02
8.016940509745540400e-02
8.021775384517423890e-02
8.026609538956361312e-02
8.031444413728242027e-02
8.036279288500129681e-02
8.041113442939065714e-02
8.045948317710954756e-02
8.050782472149886626e-02
8.055617346921772892e-02
8.060451501360704762e-02
8.065286376132591029e-02
8.070120530571527062e-02
8.074955405343409165e-02
8.079790280115298207e-02
8.084624434554232852e-02
8.089459309326121894e-02
8.094293463765050989e-02
8.099128338536941418e-02
8.103962492975876064e-02
8.108797367747758167e-02
8.113632242519647209e-02
8.118466396958579079e-02
8.123301271730468121e-02
8.128135426169399991e-02
8.132970300941283481e-02
8.137804455380220903e-02
8.142639330152105781e-02
8.147473484591043202e-02
8.152308359362922530e-02
8.157143234134812959e-02
8.161977388573747605e-02
8.166812263345635259e-02
8.171646417784567129e-02
8.176481292556457559e-02
8.181315446995392204e-02
8.186150321767275695e-02
8.190984476206208953e-02
8.195819350978092444e-02
8.200654225749981485e-02
8.205488380188916131e-02
8.210323254960796846e-02
8.215157409399734267e-02
8.219992284171621921e-02
8.224826438610555179e-02
8.229661313382441445e-02
8.234495467821376091e-02
8.239330342593259582e-02
8.244165217365148624e-02
8.248999371804077718e-02
8.253834246575969535e-02
8.258668401014904181e-02
8.263503275786787672e-02
8.268337430225727869e-02
8.273172304997605808e-02
8.278006459436537678e-02
8.282841334208430883e-02
8.287676208980312986e-02
8.292510363419247632e-02
8.297345238191136674e-02
8.302179392630067156e-02
8.307014267401953422e-02
8.311848421840890844e-02
8.316683296612772947e-02
8.321517451051708980e-02
8.326352325823599410e-02
8.331187200595480125e-02
8.336021355034411995e-02
8.340856229806306588e-02
8.345690384245232907e-02
8.350525259017121948e-02
8.355359413456053819e-02
8.360194288227945636e-02
8.365028442666871955e-02
8.369863317438760997e-02
8.374698192210648651e-02
8.379532346649583296e-02
8.384367221421464011e-02
8.389201375860402821e-02
8.394036250632287699e-02
8.398870405071222345e-02
8.403705279843108611e-02
8.408540154614996265e-02
8.413374309053929523e-02
8.418209183825814401e-02
8.423043338264749047e-02
8.427878213036631150e-02
8.432712367475568571e-02
8.437547242247456225e-02
8.442381396686388095e-02
8.447216271458274361e-02
8.452051146230159240e-02
8.456885300669095273e-02
8.461720175440981540e-02
8.466554329879921736e-02
8.471389204651801064e-02
8.476223359090738485e-02
8.481058233862628915e-02
8.485892388301560785e-02
8.490727263073444275e-02
8.495562137845330541e-02
8.500396292284261024e-02
8.505231167056145902e-02
8.510065321495083324e-02
8.514900196266965426e-02
8.519734350705901460e-02
8.524569225477790502e-02
8.529403379916722372e-02
8.534238254688608638e-02
8.539073129460497680e-02
8.543907283899429550e-02
8.548742158671313041e-02
8.553576313110253238e-02
8.558411187882133953e-02
8.563245342321071374e-02
8.568080217092954864e-02
8.572914371531892286e-02
8.577749246303778552e-02
8.582584121075664818e-02
8.587418275514596688e-02
8.592253150286481567e-02
8.597087304725417600e-02
8.601922179497299703e-02
8.606756333936235737e-02
8.611591208708122003e-02
8.616425363147059424e-02
8.621260237918941527e-02
8.626095112690834732e-02
8.630929267129763827e-02
8.635764141901650093e-02
8.640598296340587514e-02
8.645433171112469617e-02
8.650267325551404263e-02
8.655102200323289141e-02
8.659937075095180958e-02
8.664771229534105890e-02
8.669606104305993544e-02
8.674440258744930965e-02
8.679275133516814456e-02
8.684109287955751877e-02
8.688944162727635367e-02
8.693778317166568625e-02
8.698613191938454892e-02
8.703448066710342546e-02
8.708282221149282742e-02
8.713117095921166233e-02
8.717951250360098103e-02
8.722786125131984369e-02
8.727620279570920403e-02
8.732455154342803894e-02
8.737289308781739927e-02
8.742124183553620642e-02
8.746959058325512459e-02
8.751793212764441554e-02
8.756628087536334759e-02
8.761462241975268017e-02
8.766297116747151508e-02
8.771131271186083378e-02
8.775966145957972420e-02
8.780800300396909841e-02
8.785635175168790556e-02
8.790470049940674047e-02
8.795304204379615631e-02
8.800139079151497734e-02
8.804973233590430992e-02
8.809808108362321422e-02
8.814642262801254680e-02
8.819477137573136782e-02
8.824311292012068653e-02
8.829146166783954919e-02
8.833981041555843960e-02
8.838815195994778606e-02
8.843650070766667648e-02
8.848484225205596743e-02
8.853319099977480233e-02
8.858153254416417655e-02
8.862988129188303921e-02
8.867822283627242730e-02
8.872657158399124833e-02
8.877492033171011099e-02
8.882326187609944357e-02
8.887161062381830623e-02
8.891995216820763881e-02
8.896830091592650147e-02
8.901664246031584793e-02
8.906499120803471059e-02
8.911333995575362876e-02
8.916168150014291971e-02
8.921003024786179625e-02
8.925837179225115658e-02
8.930672053996997761e-02
8.935506208435935183e-02
8.940341083207821449e-02
8.945175237646751931e-02
8.950010112418638197e-02
8.954844987190521688e-02
8.959679141629459109e-02
8.964514016401345375e-02
8.969348170840280021e-02
8.974183045612163512e-02
8.979017200051102321e-02
8.983852074822983036e-02
8.988686229261921845e-02
8.993521104033805336e-02
8.998355978805692990e-02
9.003190133244624860e-02
9.008025008016512514e-02
9.012859162455447160e-02
9.017694037227333426e-02
9.022528191666266684e-02
9.027363066438148786e-02
9.032197220877087596e-02
9.037032095648972474e-02
9.041866970420862903e-02
9.046701124859793386e-02
9.051535999631678264e-02
9.056370154070611522e-02
9.061205028842497788e-02
9.066039183281429659e-02
9.070874058053321476e-02
9.075708212492251958e-02
9.080543087264139612e-02
9.085377962036025878e-02
9.090212116474960524e-02
9.095046991246839851e-02
9.099881145685781436e-02
9.104716020457662151e-02
9.109550174896602348e-02
9.114385049668485839e-02
9.119219204107420484e-02
9.124054078879303975e-02
9.128888953651193017e-02
9.133723108090127663e-02
9.138557982862011153e-02
9.143392137300943023e-02
9.148227012072834841e-02
9.153061166511769486e-02
9.157896041283655753e-02
9.162730916055537855e-02
9.167565070494468338e-02
9.172399945266361543e-02
9.177234099705292025e-02
9.182068974477181067e-02
9.186903128916112937e-02
9.191738003687999203e-02
9.196572158126931074e-02
9.201407032898821503e-02
9.206241907670710545e-02
9.211076062109635476e-02
9.215910936881528681e-02
9.220745091320464715e-02
9.225579966092345430e-02
9.230414120531278688e-02
9.235248995303166342e-02
9.240083149742098212e-02
9.244918024513985866e-02
9.249752899285872132e-02
9.254587053724805390e-02
9.259421928496691656e-02
9.264256082935629077e-02
9.269090957707512568e-02
9.273925112146447214e-02
9.278759986918333480e-02
9.283594141357270901e-02
9.288429016129155780e-02
9.293263890901037882e-02
9.298098045339978079e-02
9.302932920111856019e-02
9.307767074550793440e-02
9.312601949322682482e-02
9.317436103761615740e-02
9.322270978533506169e-02
9.327105132972438040e-02
9.331940007744318755e-02
9.336774882516205021e-02
9.341609036955139667e-02
9.346443911727027321e-02
9.351278066165957803e-02
9.356112940937845457e-02
9.360947095376778715e-02
9.365781970148670532e-02
9.370616124587602402e-02
9.375450999359488669e-02
9.380285874131369384e-02
9.385120028570310968e-02
9.389954903342193071e-02
9.394789057781127717e-02
9.399623932553016759e-02
9.404458086991948629e-02
9.409292961763832119e-02
9.414127836535718385e-02
9.418961990974655807e-02
9.423796865746542073e-02
9.428631020185476719e-02
9.433465894957362985e-02
9.438300049396300406e-02
9.443134924168183897e-02
9.447969078607118543e-02
9.452803953379002033e-02
9.457638828150885524e-02
9.462472982589820170e-02
9.467307857361705048e-02
9.472142011800643857e-02
9.476976886572527348e-02
9.481811041011459218e-02
9.486645915783348260e-02
9.491480070222282905e-02
9.496314944994170559e-02
9.501149819766055438e-02
9.505983974204991471e-02
9.510818848976873574e-02
9.515653003415805444e-02
9.520487878187697262e-02
9.525322032626630520e-02
9.530156907398518173e-02
9.534991061837452819e-02
9.539825936609336310e-02
9.544660811381221188e-02
9.549494965820159997e-02
9.554329840592042100e-02
9.559163995030978134e-02
9.563998869802864400e-02
9.568833024241793495e-02
9.573667899013682536e-02
9.578502053452614406e-02
9.583336928224506224e-02
9.588171802996386939e-02
9.593005957435321585e-02
9.597840832207207851e-02
9.602674986646143884e-02
9.607509861418028763e-02
9.612344015856960633e-02
9.617178890628846899e-02
9.622013045067784320e-02
9.626847919839673362e-02
9.631682794611551302e-02
9.636516949050490111e-02
9.641351823822372213e-02
9.646185978261306859e-02
9.651020853033201452e-02
9.655855007472130547e-02
9.660689882244019588e-02
9.665524036682951459e-02
9.670358911454837725e-02
9.675193786226721215e-02
9.680027940665655861e-02
9.684862815437540740e-02
9.689696969876476773e-02
9.694531844648365815e-02
9.699365999087294909e-02
9.704200873859183951e-02
9.709035748631072993e-02
9.713869903070004863e-02
9.718704777841888354e-02
9.723538932280821612e-02
9.728373807052709266e-02
9.733207961491643911e-02
9.738042836263528790e-02
9.742876990702460660e-02
9.747711865474348314e-02
9.752546740246238743e-02
9.757380894685172001e-02
9.762215769457058268e-02
9.767049923895988750e-02
9.771884798667876404e-02
9.776718953106811050e-02
9.781553827878695928e-02
9.786387982317627798e-02
9.791222857089512677e-02
9.796057731861407269e-02
9.800891886300337752e-02
9.805726761072225406e-02
9.810560915511160052e-02
9.815395790283046318e-02
9.820229944721980964e-02
9.825064819493858903e-02
9.829898973932799100e-02
9.834733848704683978e-02
9.839568723476564693e-02
9.844402877915506278e-02
9.849237752687389769e-02
9.854071907126324414e-02
9.858906781898217619e-02
9.863740936337145326e-02
9.868575811109027429e-02
9.873409965547966238e-02
9.878244840319853892e-02
9.883079715091735995e-02
9.887913869530672029e-02
9.892748744302554131e-02
9.897582898741491553e-02
9.902417773513380594e-02
9.907251927952309689e-02
9.912086802724195955e-02
9.916920957163136152e-02
9.921755831935018255e-02
9.926590706706903133e-02
9.931424861145835004e-02
9.936259735917724045e-02
9.941093890356661467e-02
9.945928765128542182e-02
9.950762919567480991e-02
9.955597794339360318e-02
9.960432669111249360e-02
9.965266823550186781e-02
9.970101698322070272e-02
9.974935852761006305e-02
9.979770727532892571e-02
9.984604881971827217e-02
9.989439756743712095e-02
9.994273911182650905e-02
9.999108785954530232e-02
1.000394366072641927e-01
1.000877781516534837e-01
1.001361268993724019e-01
1.001844684437617344e-01
1.002328171914805971e-01
1.002811587358699297e-01
1.003295074835887923e-01
1.003778490279781388e-01
1.004261977756969737e-01
1.004745465234158364e-01
1.005228880678052106e-01
1.005712368155240594e-01
1.006195783599133642e-01
1.006679271076322268e-01
1.007162686520216011e-01
1.007646173997404498e-01
1.008129589441297824e-01
1.008613076918486728e-01
1.009096564395675355e-01
1.009579979839568264e-01
1.010063467316757724e-01
1.010546882760650356e-01
1.011030370237839260e-01
1.011513785681732724e-01
1.011997273158921629e-01
1.012480688602815093e-01
1.012964176080003165e-01
1.013447663557191653e-01
1.013931079001085533e-01
1.014414566478273882e-01
1.014897981922166792e-01
1.015381469399355696e-01
1.015864884843249716e-01
1.016348372320438065e-01
1.016831787764330974e-01
1.017315275241519879e-01
1.017798762718708644e-01
1.018282178162601692e-01
1.018765665639790874e-01
1.019249081083684338e-01
1.019732568560872688e-01
1.020215984004766152e-01
1.020699471481954640e-01
1.021182958959143405e-01
1.021666374403036870e-01
1.022149861880225358e-01
1.022633277324118961e-01
1.023116764801307310e-01
1.023600180245201052e-01
1.024083667722389679e-01
1.024567083166282866e-01
1.025050570643471215e-01
1.025534058120660119e-01
1.026017473564553584e-01
1.026500961041742210e-01
1.026984376485635397e-01
1.027467863962823885e-01
1.027951279406717766e-01
1.028434766883905838e-01
1.028918182327799163e-01
1.029401669804987929e-01
1.029885157282177249e-01
1.030368572726070298e-01
1.030852060203258924e-01
1.031335475647151556e-01
1.031818963124340877e-01
1.032302378568234202e-01
1.032785866045423107e-01
1.033269281489316294e-01
1.033752768966504920e-01
1.034236256443693686e-01
1.034719671887587011e-01
1.035203159364775499e-01
1.035686574808668825e-01
1.036170062285857174e-01
1.036653477729750916e-01
1.037136965206939543e-01
1.037620380650832452e-01
1.038103868128021079e-01
1.038587355605210261e-01
1.039070771049103586e-01
1.039554258526292074e-01
1.040037673970185539e-01
1.040521161447373888e-01
1.041004576891267630e-01
1.041488064368455979e-01
1.041971479812349444e-01
1.042454967289538070e-01
1.042938454766726974e-01
1.043421870210620439e-01
1.043905357687809343e-01
1.044388773131702530e-01
1.044872260608890463e-01
1.045355676052784066e-01
1.045839163529972693e-01
1.046322651007161042e-01
1.046806066451054645e-01
1.047289553928243688e-01
1.047772969372137153e-01
1.048256456849324947e-01
1.048739872293218550e-01
1.049223359770407593e-01
1.049706775214300780e-01
1.050190262691489129e-01
1.050673750168678033e-01
1.051157165612571637e-01
1.051640653089760125e-01
1.052124068533653034e-01
1.052607556010841938e-01
1.053090971454735680e-01
1.053574458931923891e-01
1.054057874375817772e-01
1.054541361853006121e-01
1.055024849330194608e-01
1.055508264774088073e-01
1.055991752251276838e-01
1.056475167695170025e-01
1.056958655172358930e-01
1.057442070616252533e-01
1.057925558093441298e-01
1.058408973537334208e-01
1.058892461014523112e-01
1.059375948491711461e-01
1.059859363935604926e-01
1.060342851412793830e-01
1.060826266856686600e-01
1.061309754333875088e-01
1.061762548926893784e-01
1.062169243383598305e-01
1.062575877248160411e-01
1.062982571704865348e-01
1.063389266161569729e-01
1.063795900026132252e-01
1.064202594482836495e-01
1.064609228347399295e-01
1.065015922804103676e-01
1.065422556668666615e-01
1.065829251125370719e-01
1.066235884989933241e-01
1.066642579446637762e-01
1.067049273903342005e-01
1.067455907767904388e-01
1.067862602224609048e-01
1.068269236089171847e-01
1.068675930545876229e-01
1.069082564410438474e-01
1.069489258867143688e-01
1.069895953323848070e-01
1.070302587188410454e-01
1.070709281645114974e-01
1.071115915509677219e-01
1.071522609966381739e-01
1.071929243830944400e-01
1.072335938287649060e-01
1.072742572152211582e-01
1.073149266608915964e-01
1.073555961065620623e-01
1.073962594930182590e-01
1.074369289386887805e-01
1.074775923251450049e-01
1.075182617708154431e-01
1.075589251572716953e-01
1.075995946029421613e-01
1.076402579893983996e-01
1.076809274350688517e-01
1.077215968807393176e-01
1.077622602671955282e-01
1.078029297128659941e-01
1.078435930993222047e-01
1.078842625449927123e-01
1.079249259314489229e-01
1.079655953771193333e-01
1.080062587635756410e-01
1.080469282092460931e-01
1.080875976549165451e-01
1.081282610413727696e-01
1.081689304870432355e-01
1.082095938734994878e-01
1.082502633191699259e-01
1.082909267056261782e-01
1.083315961512966719e-01
1.083722595377528963e-01
1.084129289834233345e-01
1.084535984290937727e-01
1.084942618155500804e-01
1.085349312612204908e-01
1.085755946476767569e-01
1.086162640933472368e-01
1.086569274798034057e-01
1.086975969254738994e-01
1.087382603119301655e-01
1.087789297576005898e-01
1.088195992032710557e-01
1.088602625897272802e-01
1.089009320353977739e-01
1.089415954218539984e-01
1.089822648675244920e-01
1.090229282539807165e-01
1.090635976996511547e-01
1.091042610861074208e-01
1.091449305317778729e-01
1.091855999774483388e-01
1.092262633639045771e-01
1.092669328095750292e-01
1.093075961960312814e-01
1.093482656417017196e-01
1.093889290281579996e-01
1.094295984738284655e-01
1.094702679194988343e-01
1.095109313059551281e-01
1.095516007516255663e-01
1.095922641380818463e-01
1.096329335837522567e-01
1.096735969702085367e-01
1.097142664158789888e-01
1.097549298023351994e-01
1.097955992480056930e-01
1.098362686936761035e-01
1.098769320801323834e-01
1.099176015258028077e-01
1.099582649122590738e-01
1.099989343579295675e-01
1.100395977443857920e-01
1.100802671900562579e-01
1.101209305765124824e-01
1.101616000221829761e-01
1.102022694678533865e-01
1.102429328543096526e-01
1.102836022999801047e-01
1.103242656864363153e-01
1.103649351321067673e-01
1.104055985185630473e-01
1.104462679642335132e-01
1.104869313506897377e-01
1.105276007963601759e-01
1.105682702420306973e-01
1.106089336284869218e-01
1.106496030741573600e-01
1.106902664606135983e-01
1.107309359062840504e-01
1.107715992927403165e-01
1.108122687384107269e-01
1.108529321248670207e-01
1.108936015705374450e-01
1.109342710162078693e-01
1.109749344026641354e-01
1.110156038483346153e-01
1.110562672347908536e-01
1.110969366804613057e-01
1.111376000669175579e-01
1.111782695125879961e-01
1.112189328990442760e-01
1.112596023447146865e-01
1.113002717903851524e-01
1.113409351768413907e-01
1.113816046225118706e-01
1.114222680089681228e-01
1.114629374546385887e-01
1.115036008410948409e-01
1.115442702867652791e-01
1.115849397324356757e-01
1.116256031188919695e-01
1.116662725645623799e-01
1.117069359510187015e-01
1.117476053966890981e-01
1.117882687831453642e-01
1.118289382288158440e-01
1.118696016152720685e-01
1.119102710609425205e-01
1.119509405066129726e-01
1.119916038930692248e-01
1.120322733387396352e-01
1.120729367251959013e-01
1.121136061708664228e-01
1.121542695573226750e-01
1.121949390029930438e-01
1.122356023894493376e-01
1.122762718351197619e-01
1.123170037893977680e-01
1.123594205170530824e-01
1.124018435651864267e-01
1.124442602928416857e-01
1.124866833409749745e-01
1.125291000686302889e-01
1.125715231167635499e-01
1.126139398444188644e-01
1.126563628925521393e-01
1.126987859406854142e-01
1.127412026683407564e-01
1.127836257164739897e-01
1.128260424441293319e-01
1.128684654922625652e-01
1.129108822199179213e-01
1.129533052680512240e-01
1.129957219957065107e-01
1.130381450438397856e-01
1.130805680919730605e-01
1.131229848196283888e-01
1.131654078677616360e-01
1.132078245954169504e-01
1.132502476435502115e-01
1.132926643712055120e-01
1.133350874193388147e-01
1.133775041469941292e-01
1.134199271951273902e-01
1.134623502432606512e-01
1.135047669709159934e-01
1.135471900190493100e-01
1.135896067467045689e-01
1.136320297948378855e-01
1.136744465224931722e-01
1.137168695706264610e-01
1.137592926187597220e-01
1.138017093464149948e-01
1.138441323945483252e-01
1.138865491222036397e-01
1.139289721703369285e-01
1.139713888979921874e-01
1.140138119461254901e-01
1.140562286737808184e-01
1.140986517219140517e-01
1.141410747700473682e-01
1.141834914977026272e-01
1.142259145458359437e-01
1.142683312734912443e-01
1.143107543216245470e-01
1.143531710492798337e-01
1.143955940974130947e-01
1.144380108250684369e-01
1.144804338732016979e-01
1.145228569213350145e-01
1.145652736489903151e-01
1.146076966971235483e-01
1.146501134247788767e-01
1.146925364729121377e-01
1.147349532005674799e-01
1.147773762487008242e-01
1.148197929763560554e-01
1.148622160244893442e-01
1.149046390726226052e-01
1.149470558002779197e-01
1.149894788484111807e-01
1.150318955760665229e-01
1.150743186241997978e-01
1.151167353518551262e-01
1.151591583999883872e-01
1.152015751276436878e-01
1.152439981757769349e-01
1.152864212239102515e-01
1.153288379515655937e-01
1.153712609996988547e-01
1.154136777273541692e-01
1.154561007754874163e-01
1.154985175031427169e-01
1.155409405512760196e-01
1.155833572789313479e-01
1.156257803270646228e-01
1.156682033751978700e-01
1.157106201028531983e-01
1.157530431509864871e-01
1.157954598786417599e-01
1.158378829267750348e-01
1.158802996544303632e-01
1.159227227025636658e-01
1.159651457506968991e-01
1.160075624783522136e-01
1.160499855264855024e-01
1.160924022541408307e-01
1.161348253022741056e-01
1.161772420299294339e-01
1.162196650780627227e-01
1.162620818057180094e-01
1.163045048538512843e-01
1.163469279019845870e-01
1.163893446296398737e-01
1.164317676777731347e-01
1.164741844054284492e-01
1.165166074535617380e-01
1.165590241812170108e-01
1.166014472293503135e-01
1.166438639570056418e-01
1.166862870051389445e-01
1.167287100532722055e-01
1.167711267809275200e-01
1.168135498290608087e-01
1.168559665567161232e-01
1.168983896048493842e-01
1.169408063325046987e-01
1.169832293806379458e-01
1.170256461082932742e-01
1.170680691564265630e-01
1.171104922045597962e-01
1.171529089322151662e-01
1.171953319803483995e-01
1.172377487080037417e-01
1.172801717561370305e-01
1.173225884837923727e-01
1.173650115319255782e-01
1.174074282595808788e-01
1.174498513077141676e-01
1.174922743558474841e-01
1.175346910835027708e-01
1.175771141316360596e-01
1.176195308592913741e-01
1.176619539074246490e-01
1.177043706350799357e-01
1.177467936832132245e-01
1.177892104108685528e-01
1.178316334590018000e-01
1.178740565071350888e-01
1.179164732347904032e-01
1.179588962829236920e-01
1.180013130105790065e-01
1.180437360587122397e-01
1.180861527863675681e-01
1.181285758345008846e-01
1.181709988826341456e-01
1.182134156102894046e-01
1.182558386584227073e-01
1.182982553860780495e-01
1.183406784342112689e-01
1.183830951618666527e-01
1.184255182099999137e-01
1.184679349376552004e-01
1.185103579857884754e-01
1.185527810339217503e-01
1.185951977615770925e-01
1.186376208097103258e-01
1.186800375373656541e-01
1.187224605854989151e-01
1.187648773131542712e-01
1.188073003612875461e-01
1.188497170889428189e-01
1.188921401370760939e-01
1.189345631852094243e-01
1.189769799128647387e-01
1.190194029609979998e-01
1.190618196886533003e-01
1.191042427367866308e-01
1.191466594644418620e-01
1.191890825125751646e-01
1.192314992402304791e-01
1.192739222883637262e-01
1.193163453364970428e-01
1.193587620641523156e-01
1.194011851122856183e-01
1.194436018399409466e-01
1.194860248880742076e-01
1.195284416157295082e-01
1.195708646638627970e-01
1.196132813915181253e-01
1.196557044396513725e-01
1.196981274877846890e-01
1.197405442154399757e-01
1.197829672635732368e-01
1.198253839912285651e-01
1.198678070393618400e-01
1.199102237670171267e-01
1.199526468151504016e-01
1.199950635428057300e-01
1.200374865909390187e-01
1.200799096390723214e-01
1.201223263667275803e-01
1.201647494148608830e-01
1.202071661425161975e-01
1.202495891906494724e-01
1.202920059183047730e-01
1.203344289664380479e-01
1.203768456940933901e-01
1.204192687422266511e-01
1.204616917903598566e-01
1.205041085180152544e-01
1.205465315661485015e-01
1.205889482938038160e-01
1.206313713419371048e-01
1.206737880695924053e-01
1.207162111177256664e-01
1.207586341658589135e-01
1.208010508935142835e-01
1.208434739416475723e-01
1.208858906693028451e-01
1.209283137174361339e-01
1.209707304450914622e-01
1.210131534932247510e-01
1.210555702208800655e-01
1.210979932690133265e-01
1.211404163171466153e-01
1.211828330448019436e-01
1.212252560929352047e-01
1.212676728205904914e-01
1.213100958687237801e-01
1.213525125963791224e-01
1.213949356445123556e-01
1.214373523721676978e-01
1.214797754203009450e-01
1.215221984684342754e-01
1.215646151960895344e-01
1.216070382442228370e-01
1.216494549718780821e-01
1.216918780200114403e-01
1.217342947476667270e-01
1.217767177957999880e-01
1.218191345234553025e-01
1.218615575715885913e-01
1.219039806197218800e-01
1.219463973473771806e-01
1.219888203955104555e-01
1.220312371231657561e-01
1.220736601712990588e-01
1.221160768989543594e-01
1.221584999470876343e-01
1.222009166747429626e-01
1.222433397228761820e-01
1.222857627710094985e-01
1.223281794986648130e-01
1.223706025467981157e-01
1.224130192744534162e-01
1.224554423225866356e-01
1.224978590502419779e-01
1.225402820983752666e-01
1.225826988260305950e-01
1.226251218741638560e-01
1.226675449222971587e-01
1.227099616499524454e-01
1.227523846980856925e-01
1.227948014257410625e-01
1.228372244738742958e-01
1.228796412015296657e-01
1.229220642496628713e-01
1.229644872977961739e-01
1.230069040254514745e-01
1.230493270735847633e-01
1.230917438012400639e-01
1.231341668493733249e-01
1.231765835770286394e-01
1.232190066251619559e-01
1.232614233528172426e-01
1.233038464009505175e-01
1.233462694490838341e-01
1.233886861767391624e-01
1.234311092248723818e-01
1.234735259525276685e-01
1.235159490006609712e-01
1.235583657283162995e-01
1.236007887764495605e-01
1.236432055041048611e-01
1.236856285522381638e-01
1.237280516003714387e-01
1.237704683280267393e-01
1.238128913761600280e-01
1.238553081038153703e-01
1.238977311519486174e-01
1.239401478796039180e-01
1.239825709277371790e-01
1.240249876553925074e-01
1.240674107035258100e-01
1.241098337516590988e-01
1.241522504793143439e-01
1.241946735274476743e-01
1.242370902551029888e-01
1.242795133032362359e-01
1.243219300308915504e-01
1.243643530790248392e-01
1.244067698066801536e-01
1.244491928548134285e-01
1.244916159029467034e-01
1.245340326306020595e-01
1.245764556787353344e-01
1.246188724063906073e-01
1.246612954545238544e-01
1.247037121821791689e-01
1.247461352303124438e-01
1.247885519579678137e-01
1.248309750061010470e-01
1.248733980542343636e-01
1.249158147818896780e-01
1.249582378300228835e-01
1.250006545576782258e-01
1.250430776058115145e-01
1.250854943334668290e-01
1.251279173816001178e-01
1.251703404297334066e-01
1.252127571573887210e-01
1.252551802055219543e-01
1.252975969331772410e-01
1.253400199813105576e-01
1.253824367089658720e-01
1.254248597570991330e-01
1.254672764847544753e-01
1.255096995328877640e-01
1.255521225810210528e-01
1.255945393086763395e-01
1.256369623568096561e-01
1.256793790844649150e-01
1.257218021325982038e-01
1.257642188602534628e-01
1.258066419083868070e-01
1.258490586360420660e-01
1.258914816841754103e-01
1.259339047323085881e-01
1.259763214599639858e-01
1.260187445080972468e-01
1.260611612357525613e-01
1.261035842838858223e-01
1.261460010115411645e-01
1.261884240596743700e-01
1.262308407873297122e-01
1.262732638354630010e-01
1.263156868835962621e-01
1.263581036112515765e-01
1.264005266593848931e-01
1.264429433870401798e-01
1.264853664351734408e-01
1.265277831628287830e-01
1.265702062109620996e-01
1.266126229386173585e-01
1.266550459867505918e-01
1.266974690348839361e-01
1.267398857625391950e-01
1.267823088106724838e-01
1.268247255383278538e-01
1.268671485864611148e-01
1.269095653141163460e-01
1.269519883622496903e-01
1.269944050899050048e-01
1.270368281380382935e-01
1.270792511861715268e-01
1.271216742343048156e-01
1.271640846414821557e-01
1.272065076896153890e-01
1.272489307377487333e-01
1.272913537858819666e-01
1.273337641930593345e-01
1.273761872411925955e-01
1.274186102893259398e-01
1.274610333374592008e-01
1.275034563855924619e-01
1.275458667927698020e-01
1.275882898409031185e-01
1.276307128890363518e-01
1.276731359371696406e-01
1.277155463443469807e-01
1.277579693924802418e-01
1.278003924406135583e-01
1.278428154887468193e-01
1.278852385368801081e-01
1.279276489440573927e-01
1.279700719921906815e-01
1.280124950403239981e-01
1.280549180884572591e-01
1.280973284956345992e-01
1.281397515437678325e-01
1.281821745919011768e-01
1.282245976400344656e-01
1.282670206881676989e-01
1.283094310953450945e-01
1.283518541434783278e-01
1.283942771916116443e-01
1.284367002397449331e-01
1.284791232878781386e-01
1.285215336950555343e-01
1.285639567431887675e-01
1.286063797913220563e-01
1.286488028394553451e-01
1.286912132466327408e-01
1.287336362947660018e-01
1.287760593428992628e-01
1.288184823910325238e-01
1.288609054391658126e-01
1.289033158463431528e-01
1.289457388944764138e-01
1.289881619426097581e-01
1.290305849907429914e-01
1.290729953979203593e-01
1.291154184460535925e-01
1.291578414941869091e-01
1.292002645423201423e-01
1.292426875904534311e-01
1.292850979976307713e-01
1.293275210457640878e-01
1.293699440938973488e-01
1.294123671420306376e-01
1.294547775492079500e-01
1.294972005973412665e-01
1.295396236454745276e-01
1.295820466936077886e-01
1.296244697417410496e-01
1.296668801489184453e-01
1.297093031970516785e-01
1.297517262451849673e-01
1.297941492933182284e-01
1.298365597004956240e-01
1.298789827486289128e-01
1.299214057967621461e-01
1.299638288448954626e-01
1.300062518930287236e-01
1.300486623002060360e-01
1.300910853483392970e-01
1.301335083964726413e-01
1.301759314446059024e-01
1.302183418517832147e-01
1.302607648999164758e-01
1.303031879480497923e-01
1.303456109961830811e-01
1.303880340443163421e-01
1.304304444514936823e-01
1.304728674996269433e-01
1.305152905477602321e-01
1.305577135958935209e-01
1.306001240030708610e-01
1.306425470512041498e-01
1.306849700993373831e-01
1.307273931474706719e-01
1.307698161956039884e-01
1.308122266027813285e-01
1.308546496509145896e-01
1.308970726990478506e-01
1.309394957471811671e-01
1.309819061543584795e-01
1.310243292024917405e-01
1.310667522506250016e-01
1.311091752987583181e-01
1.311515983468916069e-01
1.311940087540689470e-01
1.312364318022021803e-01
1.312788548503354968e-01
1.313212778984688134e-01
1.313636883056461535e-01
1.314061113537794145e-01
1.314485344019126756e-01
1.314909574500459088e-01
1.315333804981792254e-01
1.315757909053565933e-01
1.316182139534898543e-01
1.316606370016231431e-01
1.317030600497564319e-01
1.317454704569337720e-01
1.317878935050670330e-01
1.318303165532003218e-01
1.318727396013335551e-01
1.319151626494668716e-01
1.319575730566442395e-01
1.319999961047774728e-01
1.320424191529107616e-01
1.320848422010440504e-01
1.321272526082214183e-01
1.321696756563546793e-01
1.322120987044879403e-01
1.322545217526212014e-01
1.322969448007544901e-01
1.323393552079318303e-01
1.323817782560651191e-01
1.324242013041983523e-01
1.324666243523316966e-01
1.325090347595090368e-01
1.325514578076423255e-01
1.325938808557756143e-01
1.326363039039088476e-01
1.326787269520421364e-01
1.327211373592194765e-01
1.327635604073527098e-01
1.328059834554859986e-01
1.328484065036192874e-01
1.328908169107966553e-01
1.329332399589299440e-01
1.329756630070631773e-01
1.330180860551964939e-01
1.330605091033297827e-01
1.331029195105070673e-01
1.331453425586403561e-01
1.331877656067736726e-01
1.332301886549069336e-01
1.332726117030402502e-01
1.333150221102175625e-01
1.333574451583508513e-01
1.333998682064841401e-01
1.334422912546174012e-01
1.334847016617947135e-01
1.335271247099280023e-01
1.335695477580612911e-01
1.336119708061945521e-01
1.336543938543278409e-01
1.336968042615051810e-01
1.337392273096384698e-01
1.337816503577717586e-01
1.338240734059050197e-01
1.338664838130823875e-01
1.339089068612156486e-01
1.339513299093489374e-01
1.339937529574822539e-01
1.340361760056154594e-01
1.340785864127928551e-01
1.341210094609260883e-01
1.341634325090593771e-01
1.342058555571926659e-01
1.342482659643700060e-01
1.342906890125032671e-01
1.343331120606365836e-01
1.343755351087698724e-01
1.344179581569031334e-01
1.344603685640804736e-01
1.345027916122137346e-01
1.345452146603470234e-01
1.345876377084802844e-01
1.346300481156576523e-01
1.346724711637909411e-01
1.347148942119241743e-01
1.347573172600574631e-01
1.347997403081906964e-01
1.348421507153680921e-01
1.348845737635013808e-01
1.349269968116346141e-01
1.349694198597679307e-01
1.350118302669452985e-01
1.350542533150785318e-01
1.350966763632118206e-01
1.351390994113450539e-01
1.351815224594783704e-01
1.352239328666557383e-01
1.352663559147890271e-01
1.353087789629223159e-01
1.353512020110555492e-01
1.353936124182328893e-01
1.354360354663661781e-01
1.354784585144994669e-01
1.355208815626327279e-01
1.355633046107660444e-01
1.356057150179433290e-01
1.356481380660766178e-01
1.356905611142099066e-01
1.357329841623431677e-01
1.357753945695205355e-01
1.358178176176538243e-01
1.358602406657870854e-01
1.359026637139203741e-01
1.359450867620536352e-01
1.359874971692310586e-01
1.360299202173642641e-01
1.360723432654975529e-01
1.361147663136307862e-01
1.361571767208081818e-01
1.361995997689414151e-01
1.362420228170747316e-01
1.362844458652079649e-01
1.363268689133412814e-01
1.363692793205186216e-01
1.364117023686519381e-01
1.364541254167851991e-01
1.364965484649184879e-01
1.365389588720957725e-01
1.365813819202290613e-01
1.366238049683623501e-01
1.366662280164956389e-01
1.367086510646288999e-01
1.367510614718062678e-01
1.367934845199395011e-01
1.368359075680727899e-01
1.368783306162060509e-01
1.369207410233834188e-01
1.369631640715167353e-01
1.370055871196499964e-01
1.370480101677832852e-01
1.370904332159165462e-01
1.371328436230938586e-01
1.371752666712272029e-01
1.372176897193604361e-01
1.372601127674936972e-01
1.373025231746710650e-01
1.373449462228043538e-01
1.373873692709376426e-01
1.374297923190709314e-01
1.374722153672041647e-01
1.375146257743815326e-01
1.375570488225147936e-01
1.375994718706480824e-01
1.376418949187813157e-01
1.376843179669146322e-01
1.377267283740919446e-01
1.377691514222252611e-01
1.378115744703585499e-01
1.378539975184918109e-01
1.378964079256691511e-01
1.379388309738024398e-01
1.379812540219356731e-01
1.380236770700689619e-01
1.380661001182022507e-01
1.381085105253795908e-01
1.381509335735128796e-01
1.381933566216461684e-01
1.382357796697794572e-01
1.382781900769567696e-01
1.383206131250900583e-01
1.383630361732233194e-01
1.384054592213566082e-01
1.384478822694898970e-01
1.384902926766672648e-01
1.385327157248004981e-01
1.385751387729338147e-01
1.386175618210670757e-01
1.386599722282444436e-01
1.387023952763777324e-01
1.387448183245109656e-01
1.387872413726442822e-01
1.388296644207775432e-01
1.388720748279548556e-01
1.389144978760881166e-01
1.389569209242214332e-01
1.389993439723546942e-01
1.390417543795320621e-01
1.390841774276652953e-01
1.391266004757986119e-01
1.391690235239318729e-01
1.392114465720651617e-01
1.392538569792425018e-01
1.392962800273757906e-01
1.393387030755090517e-01
1.393811261236423404e-01
1.394235365308197083e-01
1.394659595789529694e-01
1.395083826270862026e-01
1.395508056752195192e-01
1.395932287233528357e-01
1.396356391305300926e-01
1.396780621786633814e-01
1.397204852267966979e-01
1.397629082749299867e-01
1.398053186821072991e-01
1.398477417302405601e-01
1.398901647783738489e-01
1.399325878265071377e-01
1.399750108746404820e-01
1.400174212818177666e-01
1.400598443299510276e-01
1.401022673780842887e-01
1.401446904262175774e-01
1.401871008333949453e-01
1.402295238815282064e-01
1.402719469296614951e-01
1.403143699777947562e-01
1.403567930259280727e-01
1.403992034331053573e-01
1.404416264812386739e-01
1.404840495293719349e-01
1.405264725775052514e-01
1.405688829846825638e-01
1.406113060328158526e-01
1.406537290809491414e-01
1.406961521290824024e-01
1.407385751772156635e-01
1.407809855843930036e-01
1.408234086325262924e-01
1.408658316806595812e-01
1.409082547287928422e-01
1.409506651359701823e-01
1.409930881841034989e-01
1.410355112322367876e-01
1.410779342803700764e-01
1.411203573285033097e-01
1.411627677356806498e-01
1.412051907838139386e-01
1.412476138319472274e-01
1.412900368800804884e-01
1.413324472872578563e-01
1.413748703353911451e-01
1.414172933835244061e-01
1.414597164316576672e-01
1.415021394797909282e-01
1.415445498869682961e-01
1.415869729351015294e-01
1.416293959832348459e-01
1.416718190313680514e-01
1.417142294385454471e-01
1.417566524866787359e-01
1.417990755348120246e-01
1.418414985829452857e-01
1.418839216310786022e-01
1.419263320382559146e-01
1.419687550863891756e-01
1.420111781345225199e-01
1.420536011826557532e-01
1.420960115898330933e-01
1.421384346379664376e-01
1.421808576860996709e-01
1.422232807342329319e-01
1.422657037823661930e-01
1.423081141895435331e-01
1.423505372376768219e-01
1.423929602858101384e-01
1.424353833339433995e-01
1.424778063820766882e-01
1.425202167892540006e-01
1.425626398373872616e-01
1.426050628855205504e-01
1.426474859336538392e-01
1.426898963408311793e-01
1.427323193889644681e-01
1.427747424370977569e-01
1.428171654852309902e-01
1.428595885333643345e-01
1.429019989405416746e-01
1.429444219886749634e-01
1.429868450368081967e-01
1.430292680849414855e-01
1.430716784921188256e-01
1.431141015402521144e-01
1.431565245883854032e-01
1.431989476365186642e-01
1.432413706846519252e-01
1.432837810918292654e-01
1.433262041399625542e-01
1.433686271880958429e-01
1.434110502362291040e-01
1.434534606434064719e-01
1.434958836915397329e-01
1.435383067396729939e-01
1.435807297878062827e-01
1.436231528359395715e-01
1.436655632431169394e-01
1.437079862912501727e-01
1.437504093393834892e-01
1.437928323875167780e-01
1.438352427946941181e-01
1.438776658428272959e-01
1.439200888909606402e-01
1.439625119390939290e-01
1.440049349872271900e-01
1.440473453944045579e-01
1.440897684425377911e-01
1.441321914906711354e-01
1.441746145388043965e-01
1.442170249459817088e-01
1.442594479941149976e-01
1.443018710422482864e-01
1.443442940903815752e-01
1.443867171385148362e-01
1.444291275456921486e-01
1.444715505938254374e-01
1.445139736419587539e-01
1.445563966900920150e-01
1.445988070972693551e-01
1.446412301454026439e-01
1.446836531935359049e-01
1.447260762416691660e-01
1.447684992898024547e-01
1.448109096969797949e-01
1.448533327451130559e-01
1.448957557932463447e-01
1.449381788413796612e-01
1.449805892485569736e-01
1.450230122966902901e-01
1.450654353448235234e-01
1.451078583929568400e-01
1.451502814410901010e-01
1.451926918482674134e-01
1.452351148964007299e-01
1.452775379445339632e-01
1.453199609926673075e-01
1.453623713998445921e-01
1.454047944479778809e-01
1.454472174961111419e-01
1.454896405442444862e-01
1.455320635923777473e-01
1.455744739995550874e-01
1.456168970476883762e-01
1.456593200958216094e-01
1.457017431439548982e-01
1.457441535511322384e-01
1.457865765992655271e-01
1.458289996473988159e-01
1.458714226955321047e-01
1.459138457436653380e-01
1.459562561508427336e-01
1.459986791989759669e-01
1.460411022471092557e-01
1.460835252952425445e-01
1.461259357024198846e-01
1.461683587505531734e-01
1.462107817986864344e-01
1.462532048468197232e-01
1.462956278949530120e-01
1.463380383021303799e-01
1.463804613502636132e-01
1.464228843983969297e-01
1.464653074465301907e-01
1.465077178537075031e-01
1.465501409018408197e-01
1.465925639499740529e-01
1.466349869981073417e-01
1.466774100462406305e-01
1.467198204534179706e-01
1.467622435015512039e-01
1.468046665496844927e-01
1.468470895978178370e-01
1.468895126459510980e-01
1.469319230531284104e-01
1.469743461012616992e-01
1.470167691493949880e-01
1.470591921975282768e-01
1.471016026047056169e-01
1.471440256528388779e-01
1.471864487009721389e-01
1.472288717491054277e-01
1.472712947972387443e-01
1.473137052044161122e-01
1.473561282525492899e-01
1.473985513006826342e-01
1.474409743488158675e-01
1.474833847559932354e-01
1.475258078041265519e-01
1.475682308522597852e-01
1.476106539003930462e-01
1.476530769485264183e-01
1.476954873557037029e-01
1.477379104038369917e-01
1.477803334519702250e-01
1.478227565001035138e-01
1.478651669072808816e-01
1.479075899554141427e-01
1.479500130035473759e-01
1.479924360516807202e-01
1.480348590998140090e-01
1.480772695069913492e-01
1.481196925551246379e-01
1.481621156032579267e-01
1.482045386513911878e-01
1.482469490585685001e-01
1.482893721067017612e-01
1.483317951548350777e-01
1.483742182029683110e-01
1.484166412511016275e-01
1.484590516582789399e-01
1.485014747064122287e-01
1.485438977545455175e-01
1.485863208026788063e-01
1.486287312098560909e-01
1.486711542579894074e-01
1.487135773061226685e-01
1.487560003542559850e-01
1.487984234023892738e-01
1.488408338095665862e-01
1.488832568576998749e-01
1.489256799058331360e-01
1.489681029539664248e-01
1.490105133611437371e-01
1.490529364092770259e-01
1.490953594574103147e-01
1.491377825055436590e-01
1.491802055536768923e-01
1.492226159608542047e-01
1.492650390089874934e-01
1.493074620571207545e-01
1.493498851052540710e-01
1.493922955124313834e-01
1.494347185605646722e-01
1.494771416086979610e-01
1.495195646568312220e-01
1.495619877049645385e-01
1.496043981121418787e-01
1.496468211602751397e-01
1.496892442084084285e-01
1.497316672565416895e-01
1.497740776637190296e-01
1.498165007118523184e-01
1.498589237599855795e-01
1.499013468081188960e-01
1.499437698562521293e-01
1.499861802634294694e-01
1.500286033115627582e-01
1.500710263596960470e-01
1.501134494078293358e-01
1.501558598150066759e-01
1.501982828631399647e-01
1.502407059112731980e-01
1.502831289594064867e-01
1.503255520075397755e-01
1.503679624147171157e-01
1.504103854628504044e-01
1.504528085109836655e-01
1.504952315591169265e-01
1.505376419662943221e-01
1.505800650144275554e-01
1.506224880625608442e-01
1.506649111106940775e-01
1.507073341588273940e-01
1.507497445660047342e-01
1.507921676141379952e-01
1.508345906622712840e-01
1.508770137104046005e-01
1.509194241175819406e-01
1.509618471657152294e-01
1.510042702138484905e-01
1.510466932619817793e-01
1.510891163101150125e-01
1.511315267172923527e-01
1.511739497654256970e-01
1.512163728135589580e-01
1.512534419294048749e-01
1.512883672635713661e-01
1.513233030076734931e-01
1.513582387517756755e-01
1.513931744958778025e-01
1.514281102399799850e-01
1.514630355741464762e-01
1.514979713182486032e-01
1.515329070623507857e-01
1.515678428064529126e-01
1.516027785505550673e-01
1.516377038847216141e-01
1.516726396288237411e-01
1.517075753729258680e-01
1.517425111170280227e-01
1.517774364511945140e-01
1.518123721952966687e-01
1.518473079393988234e-01
1.518822436835010059e-01
1.519171794276031329e-01
1.519521047617696796e-01
1.519870405058718066e-01
1.520219762499739613e-01
1.520569119940760883e-01
1.520918373282426350e-01
1.521267730723447342e-01
1.521617088164469167e-01
1.521966445605490159e-01
1.522315803046511706e-01
1.522665056388177174e-01
1.523014413829198443e-01
1.523363771270220268e-01
1.523713128711241815e-01
1.524062382052906450e-01
1.524411739493928275e-01
1.524761096934949545e-01
1.525110454375971092e-01
1.525459811816992639e-01
1.525809065158657829e-01
1.526158422599678821e-01
1.526507780040700646e-01
1.526857137481722193e-01
1.527206390823387383e-01
1.527555748264408930e-01
1.527905105705430477e-01
1.528254463146451747e-01
1.528603820587473294e-01
1.528953073929138484e-01
1.529302431370160031e-01
1.529651788811181579e-01
1.530001146252203126e-01
1.530350399593867761e-01
1.530699757034889308e-01
1.531049114475910855e-01
1.531398471916932680e-01
1.531747829357954227e-01
1.532097082699618862e-01
1.532446440140640687e-01
1.532795797581662234e-01
1.533145155022683781e-01
1.533494408364348138e-01
1.533843765805370241e-01
1.534193123246392065e-01
1.534542480687413057e-01
1.534891838128434882e-01
1.535241091470099239e-01
1.535590448911121342e-01
1.535939806352142611e-01
1.536289163793164159e-01
1.536638417134829071e-01
1.536987774575850618e-01
1.537337132016872443e-01
1.537686489457893990e-01
1.538035846898914982e-01
1.538385100240580172e-01
1.538734457681601997e-01
1.539083815122623267e-01
1.539433172563645369e-01
1.539782425905309449e-01
1.540131783346331273e-01
1.540481140787353098e-01
1.540830498228374368e-01
1.541179855669396193e-01
1.541529109011061383e-01
1.541878466452082375e-01
1.542227823893104199e-01
1.542577181334125469e-01
1.542926434675790381e-01
1.543275792116811929e-01
1.543625149557833753e-01
1.543974506998855301e-01
1.544323864439876848e-01
1.544673117781541483e-01
1.545022475222563030e-01
1.545371832663584577e-01
1.545721190104606402e-01
1.546070443446271037e-01
1.546419800887292584e-01
1.546769158328314409e-01
1.547118515769335956e-01
1.547467873210357225e-01
1.547817126552022138e-01
1.548166483993043685e-01
1.548515841434064955e-01
1.548865198875087057e-01
1.549214452216751969e-01
1.549563809657773239e-01
1.549913167098794786e-01
1.550262524539816611e-01
1.550611881980838158e-01
1.550961135322502793e-01
1.551310492763524895e-01
1.551659850204546165e-01
1.552009207645567712e-01
1.552358565086588982e-01
1.552707818428253894e-01
1.553057175869275719e-01
1.553406533310297266e-01
1.553755890751319091e-01
1.554105144092983448e-01
1.554454501534005273e-01
1.554803858975026820e-01
1.555153216416048090e-01
1.555502573857069915e-01
1.555851827198734827e-01
1.556201184639756374e-01
1.556550542080778199e-01
1.556899899521799191e-01
1.557249152863464103e-01
1.557598510304485651e-01
1.557947867745507753e-01
1.558297225186529023e-01
1.558646582627550570e-01
1.558995835969215205e-01
1.559345193410237307e-01
1.559694550851258299e-01
1.560043908292279846e-01
1.560393161633945036e-01
1.560742519074965751e-01
1.561091876515988131e-01
1.561441233957009400e-01
1.561790591398031225e-01
1.562139844739695860e-01
1.562489202180717407e-01
1.562838559621739232e-01
1.563187917062760501e-01
1.563537170404425691e-01
1.563886527845447239e-01
1.564235885286468786e-01
1.564585242727490055e-01
1.564934600168511603e-01
1.565283853510176793e-01
1.565633210951198062e-01
1.565982568392219887e-01
1.566331925833241712e-01
1.566681179174905791e-01
1.567030536615927894e-01
1.567379894056949441e-01
1.567729251497970988e-01
1.568078608938992535e-01
1.568427862280657170e-01
1.568777219721678995e-01
1.569126577162700542e-01
1.569475934603721812e-01
1.569825187945387002e-01
1.570174545386408271e-01
1.570523902827430096e-01
1.570873260268451088e-01
1.571222617709473190e-01
1.571571871051138103e-01
1.571921228492159650e-01
1.572270585933181197e-01
1.572619943374202467e-01
1.572969196715867657e-01
1.573318554156888927e-01
1.573667911597910474e-01
1.574017269038932021e-01
1.574366626479953291e-01
1.574715879821618758e-01
1.575065237262640028e-01
1.575414594703661297e-01
1.575763952144683122e-01
1.576113205486348312e-01
1.576462562927369582e-01
1.576811920368391129e-01
1.577161277809412954e-01
1.577510635250434501e-01
1.577859888592099691e-01
1.578209246033120960e-01
1.578558603474142785e-01
1.578907960915163777e-01
1.579257214256828967e-01
1.579606571697850514e-01
1.579955929138871784e-01
1.580305286579893331e-01
1.580654644020914601e-01
1.581003897362579513e-01
1.581353254803601338e-01
1.581702612244623163e-01
1.582051969685644710e-01
1.582401223027309345e-01
1.582750580468331170e-01
1.583099937909352994e-01
1.583449295350374542e-01
1.583798652791395811e-01
1.584147906133060724e-01
1.584497263574081993e-01
1.584846621015103540e-01
1.585195978456124810e-01
1.585545231797790000e-01
1.585894589238811547e-01
1.586243946679833372e-01
1.586593304120854642e-01
1.586942661561876466e-01
1.587291914903541379e-01
1.587641272344562648e-01
1.587990629785584473e-01
1.588339987226605743e-01
1.588689344667627290e-01
1.589038598009292202e-01
1.589387955450313750e-01
1.589737312891335574e-01
1.590086670332357122e-01
1.590435923674022312e-01
1.590785281115043304e-01
1.591134638556064851e-01
1.591483995997086676e-01
1.591833353438107945e-01
1.592182606779773135e-01
1.592531964220794682e-01
1.592881321661816230e-01
1.593230679102837222e-01
1.593579932444502134e-01
1.593929289885524236e-01
1.594278647326545784e-01
1.594628004767567331e-01
1.594977362208588323e-01
1.595326615550253235e-01
1.595675972991275060e-01
1.596025330432296607e-01
1.596374687873318710e-01
1.596723941214983344e-01
1.597073298656004336e-01
1.597422656097026161e-01
1.597772013538047986e-01
1.598121370979069811e-01
1.598470624320734446e-01
1.598819981761755438e-01
1.599169339202777540e-01
1.599518696643798810e-01
1.599867949985464000e-01
1.600217307426485547e-01
1.600566664867506816e-01
1.600916022308528641e-01
1.601265379749550188e-01
1.601614633091214823e-01
1.601963990532236370e-01
1.602313347973257918e-01
1.602662705414280020e-01
1.603011958755944377e-01
1.603361316196966202e-01
1.603710673637987749e-01
1.604060031079009296e-01
1.604409388520030288e-01
1.604758641861695478e-01
1.605107999302717303e-01
1.605457356743738573e-01
1.605806714184760398e-01
1.606155967526425310e-01
1.606505324967446857e-01
1.606854682408468404e-01
1.607204039849489952e-01
1.607553397290511499e-01
1.607902650632176411e-01
1.608252008073197681e-01
1.608601365514219506e-01
1.608950722955241330e-01
1.609299976296905688e-01
1.609649333737927790e-01
1.609998691178949060e-01
1.610348048619970607e-01
1.610697406060991876e-01
1.611046659402656789e-01
1.611396016843678336e-01
1.611745374284700161e-01
1.612094731725721430e-01
1.612443985067386620e-01
1.612793342508407890e-01
1.613142699949429715e-01
1.613492057390450984e-01
1.613841414831472532e-01
1.614190668173137722e-01
1.614540025614159269e-01
1.614889383055181094e-01
1.615238740496202363e-01
1.615587993837867553e-01
1.615937351278888268e-01
1.616286708719910370e-01
1.616636066160931917e-01
1.616985423601953742e-01
1.617334676943618377e-01
1.617684034384639924e-01
1.618033391825661194e-01
1.618382749266683018e-01
1.618732002608347653e-01
1.619081360049369755e-01
1.619430717490390748e-01
1.619780074931412572e-01
1.620129432372434120e-01
1.620478685714098754e-01
1.620828043155120302e-01
1.621177400596142126e-01
1.621526758037163396e-01
1.621876011378828308e-01
1.622225368819850133e-01
1.622574726260871403e-01
1.622924083701893228e-01
1.623273441142914497e-01
1.623622694484579687e-01
1.623972051925601512e-01
1.624321409366622504e-01
1.624670766807644329e-01
1.625020020149309241e-01
1.625369377590330788e-01
1.625718735031352336e-01
1.626068092472373605e-01
1.626417449913395430e-01
1.626766703255060620e-01
1.627116060696081612e-01
1.627465418137103437e-01
1.627814775578125261e-01
1.628164133019146254e-01
1.628513386360811444e-01
1.628862743801832991e-01
1.629212101242854538e-01
1.629561458683876085e-01
1.629910712025540720e-01
1.630260069466562267e-01
1.630609426907583814e-01
1.630958784348605639e-01
1.631308141789626909e-01
1.631657395131292099e-01
1.632006752572313646e-01
1.632356110013334916e-01
1.632705467454357018e-01
1.633054720796021653e-01
1.633404078237042922e-01
1.633753435678064747e-01
1.634102793119086017e-01
1.634452150560107564e-01
1.634801403901772476e-01
1.635150761342794301e-01
1.635500118783815293e-01
1.635849476224837395e-01
1.636198729566502308e-01
1.636548087007523855e-01
1.636897444448545125e-01
1.637246801889566672e-01
1.637596159330588219e-01
1.637945412672253132e-01
1.638294770113274956e-01
1.638644127554296781e-01
1.638993484995318606e-01
1.639342738336982686e-01
1.639692095778004510e-01
1.640041453219025780e-01
1.640390810660047327e-01
1.640740168101069152e-01
1.641089421442733787e-01
1.641438778883755334e-01
1.641788136324777159e-01
1.642137493765798706e-01
1.642486747107463341e-01
1.642836104548485721e-01
1.643185461989506435e-01
1.643534819430528260e-01
1.643884176871549807e-01
1.644233430213214719e-01
1.644582787654236267e-01
1.644932145095257536e-01
1.645281502536279639e-01
1.645630755877944273e-01
1.645980113318966098e-01
1.646329470759987368e-01
1.646678828201008637e-01
1.647028185642030185e-01
1.647377438983695097e-01
1.647726796424716644e-01
1.648076153865738191e-01
1.648425511306759739e-01
1.648774764648424929e-01
1.649124122089445921e-01
1.649473479530467745e-01
1.649822836971489293e-01
1.650172194412510840e-01
1.650521447754175752e-01
1.650870805195197577e-01
1.651220162636218847e-01
1.651569520077240671e-01
1.651918773418905306e-01
1.652268130859927131e-01
1.652617488300948678e-01
1.652966845741969948e-01
1.653316203182992050e-01
1.653665456524656685e-01
1.654014813965677955e-01
1.654364171406699779e-01
1.654713528847721604e-01
1.655062782189386239e-01
1.655412139630407509e-01
1.655761497071429056e-01
1.656110854512450881e-01
1.656460211953472428e-01
1.656809465295137063e-01
1.657158822736158887e-01
1.657508180177180157e-01
1.657857537618201982e-01
1.658206790959866894e-01
1.658556148400888164e-01
1.658905505841909711e-01
1.659254863282931258e-01
1.659604220723953083e-01
1.659953474065617995e-01
1.660302831506639543e-01
1.660652188947661090e-01
1.661001546388682915e-01
1.661350799730347272e-01
1.661700157171369097e-01
1.662049514612390366e-01
1.662398872053412191e-01
1.662748229494433738e-01
1.663097482836098928e-01
1.663446840277120198e-01
1.663796197718141745e-01
1.664145555159163015e-01
1.664494912600184562e-01
1.664844165941849752e-01
1.665193523382871299e-01
1.665542880823892569e-01
1.665892238264914116e-01
1.666241491606579028e-01
1.666590849047600575e-01
1.666940206488622400e-01
1.667289563929643670e-01
1.667638921370665217e-01
1.667988174712330407e-01
1.668337532153352232e-01
1.668686889594373501e-01
1.669036247035394771e-01
1.669385500377059961e-01
1.669734857818081508e-01
1.670084215259103055e-01
1.670433572700124603e-01
1.670782930141146705e-01
1.671132183482811062e-01
1.671481540923832609e-01
1.671830898364854434e-01
1.672180255805875704e-01
1.672529509147540616e-01
1.672878866588561886e-01
1.673228224029583711e-01
1.673577581470605258e-01
1.673926938911626805e-01
1.674276192253291162e-01
1.674625549694313265e-01
1.674974907135334812e-01
1.675324264576356359e-01
1.675673517918021271e-01
1.676022875359042819e-01
1.676372232800064088e-01
1.676721590241085635e-01
1.677070947682107738e-01
1.677420201023772650e-01
1.677769558464793920e-01
1.678118915905815467e-01
1.678468273346837014e-01
1.678817526688501371e-01
1.679166884129523474e-01
1.679516241570545021e-01
1.679865599011566291e-01
1.680214956452587838e-01
1.680564209794253028e-01
1.680913567235274297e-01
1.681262924676295845e-01
1.681612282117317669e-01
1.681961535458982582e-01
1.682310892900004129e-01
1.682660250341025954e-01
1.683009607782047223e-01
1.683358965223068493e-01
1.683708218564733683e-01
1.684057576005754953e-01
1.684406933446776500e-01
1.684756290887798325e-01
1.685105544229463237e-01
1.685454901670484784e-01
1.685804259111506331e-01
1.686153616552527601e-01
1.686502973993549426e-01
1.686852227335214616e-01
1.687201584776235885e-01
1.687550942217257710e-01
1.687900299658279257e-01
1.688249552999943892e-01
1.688598910440965439e-01
1.688948267881986987e-01
1.689297625323008534e-01
1.689646982764030081e-01
1.689996236105694993e-01
1.690345593546716541e-01
1.690694950987738088e-01
1.691044308428759357e-01
1.691393561770424825e-01
1.691742919211445817e-01
1.692092276652467642e-01
1.692441634093488911e-01
1.692790991534510736e-01
1.693140244876175371e-01
1.693489602317197196e-01
1.693838959758218465e-01
1.694188317199240568e-01
1.694537570540905480e-01
1.694886927981926472e-01
1.695236285422948574e-01
1.695585642863969289e-01
1.695935000304991669e-01
1.696284253646656304e-01
1.696633611087677851e-01
1.696982968528699121e-01
1.697332325969720668e-01
1.697681579311385858e-01
1.698030936752407405e-01
1.698380294193428675e-01
1.698729651634450222e-01
1.699079009075472046e-01
1.699428262417137514e-01
1.699777619858158506e-01
1.700126977299180053e-01
1.700476334740201600e-01
1.700825588081866513e-01
1.701174945522888060e-01
1.701524302963909607e-01
1.701873660404931154e-01
1.702223017845952424e-01
1.702572271187617337e-01
1.702921628628639161e-01
1.703270986069660431e-01
1.703620343510681978e-01
1.703969700951703525e-01
1.704318954293368715e-01
1.704668311734390262e-01
1.705017669175411810e-01
1.705367026616433357e-01
1.705716279958097714e-01
1.706065637399119539e-01
1.706414994840141364e-01
1.706764352281163188e-01
1.707113709722184458e-01
1.707462963063849370e-01
1.707812320504870918e-01
1.708161677945892465e-01
1.708511035386914290e-01
1.708860288728578924e-01
1.709209646169600472e-01
1.709559003610621741e-01
1.709908361051643566e-01
1.710257718492665113e-01
1.710606971834330026e-01
1.710956329275351018e-01
1.711305686716372843e-01
1.711655044157394390e-01
1.712004297499059580e-01
1.712353654940081404e-01
1.712703012381102396e-01
1.713052369822124221e-01
1.713401727263145768e-01
1.713750980604810126e-01
1.714100338045832228e-01
1.714449695486853775e-01
1.714799052927875600e-01
1.715148306269540235e-01
1.715497663710561782e-01
1.715847021151583052e-01
1.716196378592604876e-01
1.716545736033626424e-01
1.716894989375291336e-01
1.717244346816312883e-01
1.717593704257333875e-01
1.717943061698355978e-01
1.718292315040020890e-01
1.718641672481042160e-01
1.718991029922063984e-01
1.719340387363084977e-01
1.719689744804106524e-01
1.720038998145771991e-01
1.720388355586793261e-01
1.720737713027814808e-01
1.721087070468836910e-01
1.721436323810501268e-01
1.721785681251523092e-01
1.722135038692544362e-01
1.722484396133565909e-01
1.722833753574587734e-01
1.723183006916252369e-01
1.723532364357274194e-01
1.723881721798295741e-01
1.724231079239317566e-01
1.724580332580981645e-01
1.724929690022003470e-01
1.725279047463025295e-01
1.725628404904046842e-01
1.725977762345068112e-01
1.726327015686733302e-01
1.726676373127754849e-01
1.727025730568775841e-01
1.727375088009797943e-01
1.727724341351462856e-01
1.728073698792484403e-01
1.728423056233505672e-01
1.728772413674527497e-01
1.729121771115549044e-01
1.729471024457213957e-01
1.729820381898235504e-01
1.730169739339256774e-01
1.730519096780278598e-01
1.730868350121943233e-01
1.731217707562965058e-01
1.731567065003986605e-01
1.731916422445008430e-01
1.732265779886029977e-01
1.732615033227694612e-01
1.732964390668715882e-01
1.733313748109737706e-01
1.733663105550759254e-01
1.734012358892424166e-01
1.734361716333445713e-01
1.734711073774466983e-01
1.735060431215488808e-01
1.735409788656510077e-01
1.735759041998175267e-01
1.736108399439197092e-01
1.736457756880218362e-01
1.736807114321239909e-01
1.737156367662904821e-01
1.737505725103926368e-01
1.737855082544947638e-01
1.738204439985969185e-01
1.738553797426990732e-01
1.738903050768655922e-01
1.739252408209677192e-01
1.739601765650699017e-01
1.739951123091720564e-01
1.740300480532741834e-01
1.740649733874406746e-01
1.740999091315428571e-01
1.741348448756450118e-01
1.741697806197471943e-01
1.742047059539136300e-01
1.742396416980158125e-01
1.742745774421179672e-01
1.743095131862200664e-01
1.743444489303222489e-01
1.743793742644887956e-01
1.744143100085909226e-01
1.744492457526930773e-01
1.744841814967952320e-01
1.745191068309616955e-01
1.745540425750638780e-01
1.745889783191660327e-01
1.746239140632681874e-01
1.746588498073703422e-01
1.746937751415368056e-01
1.747287108856389604e-01
1.747636466297411706e-01
1.747985823738432698e-01
1.748335077080097888e-01
1.748684434521119435e-01
1.749033791962140705e-01
1.749383149403162252e-01
1.749732506844184077e-01
1.750081760185848712e-01
1.750431117626870536e-01
1.750780475067891806e-01
1.751129832508913908e-01
1.751479085850578543e-01
1.751828443291600090e-01
1.752177800732621360e-01
1.752527158173642907e-01
1.752876515614664454e-01
1.753225768956329644e-01
1.753575126397351192e-01
1.753924483838372739e-01
1.754273841279394008e-01
1.754623094621059198e-01
1.754972452062081023e-01
1.755321809503102293e-01
1.755671166944123562e-01
1.756020524385145665e-01
1.756369777726810022e-01
1.756719135167832124e-01
1.757068492608853116e-01
1.757417850049874941e-01
1.757767103391539576e-01
1.758116460832561678e-01
1.758465818273582948e-01
1.758815175714604218e-01
1.759164533155626042e-01
1.759513786497291232e-01
1.759863143938312224e-01
1.760212501379333772e-01
1.760561858820355874e-01
1.760911112162020231e-01
1.761260469603042056e-01
1.761609827044063881e-01
1.761959184485085150e-01
1.762308541926106975e-01
1.762657795267771610e-01
1.763007152708793157e-01
1.763356510149814427e-01
1.763705867590836252e-01
1.764055120932501441e-01
1.764404478373522434e-01
1.764753835814544258e-01
1.765103193255566083e-01
1.765452550696587630e-01
1.765801804038252543e-01
1.766151161479273535e-01
1.766500518920295359e-01
1.766849876361316352e-01
1.767199129702981819e-01
1.767548487144003089e-01
1.767897844585024636e-01
1.768247202026046738e-01
1.768596559467067730e-01
1.768945812808732643e-01
1.769295170249754467e-01
1.769644527690775737e-01
1.769993885131797284e-01
1.770343138473462197e-01
1.770692495914484299e-01
1.771041853355505291e-01
1.771391210796527116e-01
1.771740568237548663e-01
1.772089821579213575e-01
1.772439179020234845e-01
1.772788536461256392e-01
1.773137893902278217e-01
1.773487147243943407e-01
1.773836504684964399e-01
1.774185862125985946e-01
1.774535219567007771e-01
1.774884577008029318e-01
1.775233830349694231e-01
1.775583187790715500e-01
1.775932545231737603e-01
1.776281902672758872e-01
1.776631260113780142e-01
1.776980513455445332e-01
1.777329870896466324e-01
1.777679228337488149e-01
1.778028585778509973e-01
1.778377839120174608e-01
1.778727196561196711e-01
1.779076554002217703e-01
1.779425911443239250e-01
1.779775268884261075e-01
1.780124522225925987e-01
1.780473879666947257e-01
1.780823237107969081e-01
1.781172594548990906e-01
1.781521847890655541e-01
1.781871205331676811e-01
1.782220562772698358e-01
1.782569920213720460e-01
1.782919277654741730e-01
1.783268530996406365e-01
1.783617888437428189e-01
1.783967245878449459e-01
1.784316603319471284e-01
1.784665856661136474e-01
1.785015214102157743e-01
1.785364571543179291e-01
1.785713928984201115e-01
1.786063286425222107e-01
1.786412539766887297e-01
1.786761897207908845e-01
1.787111254648930114e-01
1.787460612089951939e-01
1.787809865431616851e-01
1.788159222872638399e-01
1.788508580313659668e-01
1.788857937754681493e-01
1.789207295195703318e-01
1.789556548537367953e-01
1.789905905978389222e-01
1.790255263419411325e-01
1.790604620860432594e-01
1.790953874202097229e-01
1.791303231643119054e-01
1.791652589084140601e-01
1.792001946525161871e-01
1.792351303966184251e-01
1.792700557307848330e-01
1.793049914748869877e-01
1.793399272189891702e-01
1.793748629630913527e-01
1.794097882972578162e-01
1.794447240413599431e-01
1.794796597854621256e-01
1.795145955295643081e-01
1.795495312736664628e-01
1.795844566078329541e-01
1.796193923519350255e-01
1.796543280960372357e-01
1.796892638401393905e-01
1.797241891743058817e-01
1.797591249184080364e-01
1.797940606625101911e-01
1.798289964066123459e-01
1.798639321507144728e-01
1.798988574848809918e-01
1.799337932289831188e-01
1.799687289730853013e-01
1.800036647171874837e-01
1.800385900513539195e-01
1.800735257954561019e-01
1.801084615395582844e-01
1.801433972836604114e-01
1.801783330277625661e-01
1.802132583619290296e-01
1.802481941060311843e-01
1.802831298501333668e-01
1.803180655942354937e-01
1.803529909284020405e-01
1.803879266725041397e-01
1.804228624166063222e-01
1.804577981607085047e-01
1.804927339048106039e-01
1.805276592389771229e-01
1.805625949830792776e-01
1.805975307271814323e-01
1.806324664712835870e-01
1.806673918054501060e-01
1.807023275495521775e-01
1.807372632936544155e-01
1.807721990377565424e-01
1.808071347818586971e-01
1.808420601160252161e-01
1.808769958601273709e-01
1.809119316042295256e-01
1.809468673483316525e-01
1.809817926824981160e-01
1.810167284266003263e-01
1.810516641707024532e-01
1.810865999148045802e-01
1.811215356589067904e-01
1.811564609930732261e-01
1.811913967371754086e-01
1.812263324812775911e-01
1.812612682253796903e-01
1.812961935595461815e-01
1.813311293036483640e-01
1.813660650477504910e-01
1.814010007918526457e-01
1.814359365359548282e-01
1.814708618701213472e-01
1.815057976142234741e-01
1.815407333583256011e-01
1.815756691024277836e-01
1.816106048465299105e-01
1.816455301806964018e-01
1.816804659247985565e-01
1.817154016689007112e-01
1.817503374130028937e-01
1.817852627471694127e-01
1.818201984912715674e-01
1.818551342353737221e-01
1.818900699794758768e-01
1.819250057235779761e-01
1.819599310577445228e-01
1.819948668018466498e-01
1.820298025459488045e-01
1.820647382900509592e-01
1.820996636242174505e-01
1.821345993683196052e-01
1.821695351124217599e-01
1.822044708565239146e-01
1.822394066006260416e-01
1.822743319347925328e-01
1.823092676788947153e-01
1.823442034229968700e-01
1.823791391670990247e-01
1.824140645012655160e-01
1.824490002453676429e-01
1.824839359894697977e-01
1.825188717335719801e-01
1.825538074776741349e-01
1.825887328118405983e-01
1.826236685559428086e-01
1.826586043000449355e-01
1.826935400441470903e-01
1.827284653783135537e-01
1.827634011224157085e-01
1.827983368665178909e-01
1.828332726106200734e-01
1.828682083547222281e-01
1.829031336888886639e-01
1.829380694329908463e-01
1.829730051770930011e-01
1.830079409211951558e-01
1.830428662553616470e-01
1.830778019994638295e-01
1.831127377435659842e-01
1.831476734876681112e-01
1.831826092317702659e-01
1.832175345659367571e-01
1.832524703100389396e-01
1.832874060541410666e-01
1.833223417982432490e-01
1.833572671324096848e-01
1.833922028765118672e-01
1.834271386206140220e-01
1.834620743647162044e-01
1.834970101088183314e-01
1.835319354429848226e-01
1.835668711870869774e-01
1.836018069311891321e-01
1.836367426752913146e-01
1.836716680094577780e-01
1.837066037535599328e-01
1.837415394976620875e-01
1.837764752417642700e-01
1.838114109858663969e-01
1.838463363200328604e-01
1.838812720641350151e-01
1.839162078082371976e-01
1.839511435523393523e-01
1.839860688865058713e-01
1.840210046306079705e-01
1.840559403747101530e-01
1.840908761188122800e-01
1.841258118629144347e-01
1.841607371970809259e-01
1.841956729411831084e-01
1.842306086852852909e-01
1.842655444293873901e-01
1.843004697635538813e-01
1.843354055076560638e-01
1.843703412517581630e-01
1.844052769958604010e-01
1.844402127399625280e-01
1.844751380741290470e-01
1.845100738182311462e-01
1.845450095623332731e-01
1.845799453064354556e-01
1.846148706406019468e-01
1.846498063847041293e-01
1.846847421288062285e-01
1.847196778729084665e-01
1.847546136170105935e-01
1.847895389511770570e-01
1.848244746952792394e-01
1.848594104393813942e-01
1.848943461834835766e-01
1.849292715176500401e-01
1.849642072617521948e-01
1.849991430058543773e-01
1.850340787499565320e-01
1.850690144940586590e-01
1.851039398282251502e-01
1.851388755723273050e-01
1.851738113164294597e-01
1.852087470605316144e-01
1.852436828046337691e-01
1.852786081388002604e-01
1.853135438829024151e-01
1.853484796270045698e-01
1.853834153711067523e-01
1.854183407052732158e-01
1.854532764493753982e-01
1.854882121934775252e-01
1.855231479375797077e-01
1.855580836816818346e-01
1.855930090158483536e-01
1.856279447599504528e-01
1.856628805040526631e-01
1.856978162481547623e-01
1.857327415823212813e-01
1.857676773264234082e-01
1.858026130705255630e-01
1.858375488146277732e-01
1.858724845587298724e-01
1.859074098928963914e-01
1.859423456369985461e-01
1.859772813811006731e-01
1.860122171252028556e-01
1.860471424593693468e-01
1.860820782034714738e-01
1.861170139475736562e-01
1.861519496916758387e-01
1.861868854357779379e-01
1.862218107699444292e-01
1.862567465140466116e-01
1.862916822581487386e-01
1.863266180022509211e-01
1.863615433364174123e-01
1.863964790805195948e-01
1.864314148246217218e-01
1.864663505687238765e-01
1.865012863128260590e-01
1.865362116469925224e-01
1.865711473910946494e-01
1.866060831351968596e-01
1.866410188792990144e-01
1.866759442134654501e-01
1.867108799575676326e-01
1.867458157016698150e-01
1.867807514457719142e-01
1.868156871898740967e-01
1.868506125240406157e-01
1.868855482681427427e-01
1.869204840122449252e-01
1.869554197563470244e-01
1.869903450905135434e-01
1.870252808346156981e-01
1.870602165787178528e-01
1.870951523228200353e-01
1.871300880669221900e-01
1.871650134010886257e-01
1.871999491451908082e-01
1.872348848892929629e-01
1.872698206333951176e-01
1.873047459675616089e-01
1.873396817116637914e-01
1.873746174557659461e-01
1.874095531998680453e-01
1.874444889439702000e-01
1.874794142781366912e-01
1.875143500222388737e-01
1.875492857663410284e-01
1.875842215104431832e-01
1.876191468446096744e-01
1.876540825887118014e-01
1.876890183328139561e-01
1.877239540769161386e-01
1.877588898210183210e-01
1.877938151551848123e-01
1.878287508992869392e-01
1.878636866433890940e-01
1.878986223874912209e-01
1.879335477216577399e-01
1.879684834657598946e-01
1.880034192098620216e-01
1.880383549539642041e-01
1.880732906980663588e-01
1.881082160322328500e-01
1.881431517763350325e-01
1.881780875204371595e-01
1.882130232645393419e-01
1.882479485987058332e-01
1.882828843428079602e-01
1.883178200869101426e-01
1.883527558310122696e-01
1.883876915751144521e-01
1.884226169092808878e-01
1.884575526533831258e-01
1.884924883974852250e-01
1.885274241415874075e-01
1.885623494757538710e-01
1.885972852198560534e-01
1.886322209639581804e-01
1.886671567080603629e-01
1.887020924521625176e-01
1.887370177863289811e-01
1.887719535304311635e-01
1.888068892745332905e-01
1.888418250186354175e-01
1.888767503528019087e-01
1.889116860969040912e-01
1.889466218410062459e-01
1.889815575851084006e-01
1.890164933292105554e-01
1.890514186633770466e-01
1.890863544074792013e-01
1.891212901515813560e-01
1.891562258956835108e-01
1.891911616397856655e-01
1.892260869739521845e-01
1.892610227180543669e-01
1.892959584621564662e-01
1.893308942062585931e-01
1.893658195404251121e-01
1.894007552845272668e-01
1.894356910286294216e-01
1.894706267727315485e-01
1.895055625168337032e-01
1.895404878510002222e-01
1.895754235951024047e-01
1.896103593392045039e-01
1.896450726223699035e-01
1.896722985474095791e-01
1.896995325874790417e-01
1.897267666275485876e-01
1.897540006676180502e-01
1.897812347076875683e-01
1.898084606327272161e-01
1.898356946727967343e-01
1.898629287128662246e-01
1.898901627529356873e-01
1.899173886779753906e-01
1.899446227180448810e-01
1.899718567581143713e-01
1.899990907981838617e-01
1.900263248382533798e-01
1.900535507632929999e-01
1.900807848033625458e-01
1.901080188434320362e-01
1.901352528835014988e-01
1.901624788085411744e-01
1.901897128486106925e-01
1.902169468886801551e-01
1.902441809287496732e-01
1.902714149688191636e-01
1.902986408938588392e-01
1.903258749339283296e-01
1.903531089739978199e-01
1.903803430140673103e-01
1.904075689391069859e-01
1.904348029791765040e-01
1.904620370192459944e-01
1.904892710593154848e-01
1.905165050993849751e-01
1.905437310244246507e-01
1.905709650644941411e-01
1.905981991045636315e-01
1.906254331446331218e-01
1.906526590696727974e-01
1.906798931097423155e-01
1.907071271498118337e-01
1.907343611898812685e-01
1.907615952299507867e-01
1.907888211549904622e-01
1.908160551950599526e-01
1.908432892351294430e-01
1.908705232751989334e-01
1.908977492002386367e-01
1.909249832403080993e-01
1.909522172803776174e-01
1.909794513204470801e-01
1.910066853605165982e-01
1.910339112855562738e-01
1.910611453256257364e-01
1.910883793656952268e-01
1.911156134057647449e-01
1.911428393308043927e-01
1.911700733708738831e-01
1.911973074109434290e-01
1.912245414510128916e-01
1.912517754910824097e-01
1.912790014161220575e-01
1.913062354561915479e-01
1.913334694962610383e-01
1.913607035363305287e-01
1.913879294613702320e-01
1.914151635014397224e-01
1.914423975415092127e-01
1.914696315815787031e-01
1.914968656216482212e-01
1.915240915466878691e-01
1.915513255867573594e-01
1.915785596268268776e-01
1.916057936668963957e-01
1.916330195919360435e-01
1.916602536320055339e-01
1.916874876720749965e-01
1.917147217121444869e-01
1.917419557522140050e-01
1.917691816772536806e-01
1.917964157173231987e-01
1.918236497573926613e-01
1.918508837974621517e-01
1.918781097225018273e-01
1.919053437625713454e-01
1.919325778026408080e-01
1.919598118427103262e-01
1.919870458827798165e-01
1.920142718078194921e-01
1.920415058478889825e-01
1.920687398879584451e-01
1.920959739280279910e-01
1.921232079680974536e-01
1.921504338931371014e-01
1.921776679332066196e-01
1.922049019732761377e-01
1.922321360133456003e-01
1.922593619383852759e-01
1.922865959784547663e-01
1.923138300185242844e-01
1.923410640585937748e-01
1.923682980986632651e-01
1.923955240237029685e-01
1.924227580637724588e-01
1.924499921038419215e-01
1.924772261439114396e-01
1.925044520689511152e-01
1.925316861090205778e-01
1.925589201490900682e-01
1.925861541891595585e-01
1.926133882292290767e-01
1.926406141542687522e-01
1.926678481943382426e-01
1.926950822344077330e-01
1.927223162744771956e-01
1.927495421995168989e-01
1.927767762395864171e-01
1.928040102796558797e-01
1.928312443197253701e-01
1.928584783597948604e-01
1.928857042848345082e-01
1.929129383249040541e-01
1.929401723649735445e-01
1.929674064050430626e-01
1.929946323300827105e-01
1.930218663701522008e-01
1.930491004102216634e-01
1.930763344502911816e-01
1.931035684903606997e-01
1.931307944154003475e-01
1.931580284554698657e-01
1.931852624955393560e-01
1.932124965356088464e-01
1.932397224606484942e-01
1.932669565007179846e-01
1.932941905407875305e-01
1.933214245808569931e-01
1.933486586209264835e-01
1.933758845459661591e-01
1.934031185860356494e-01
1.934303526261051398e-01
1.934575866661746579e-01
1.934848125912143335e-01
1.935120466312837961e-01
1.935392806713533420e-01
1.935665147114227769e-01
1.935937487514922950e-01
1.936209746765319706e-01
1.936482087166014610e-01
1.936754427566709791e-01
1.937026767967404695e-01
1.937299027217801173e-01
1.937571367618496077e-01
1.937843708019190980e-01
1.938116048419886162e-01
1.938388388820581065e-01
1.938660648070977544e-01
1.938932988471672725e-01
1.939205328872367629e-01
1.939477669273062532e-01
1.939749928523459288e-01
1.940022268924154192e-01
1.940294609324849096e-01
1.940566949725543999e-01
1.940839290126239181e-01
1.941111549376635936e-01
1.941383889777330563e-01
1.941656230178025466e-01
1.941928570578720370e-01
1.942200829829117126e-01
1.942473170229812307e-01
1.942745510630506933e-01
1.943017851031202115e-01
1.943290191431897018e-01
1.943562450682293774e-01
1.943834791082988678e-01
1.944107131483683304e-01
1.944379471884378763e-01
1.944651731134775241e-01
1.944924071535470422e-01
1.945196411936165326e-01
1.945468752336860230e-01
1.945741092737555133e-01
1.946013351987951889e-01
1.946285692388646515e-01
1.946558032789341697e-01
1.946830373190036600e-01
1.947102632440433356e-01
1.947374972841127982e-01
1.947647313241823164e-01
1.947919653642518067e-01
1.948191994043213249e-01
1.948464253293610005e-01
1.948736593694304908e-01
1.949008934094999812e-01
1.949281274495694716e-01
1.949553533746091472e-01
1.949825874146786375e-01
1.950098214547481557e-01
1.950370554948176183e-01
1.950642895348871364e-01
1.950915154599267842e-01
1.951187494999962746e-01
1.951459835400657650e-01
1.951732175801352553e-01
1.952004516202047735e-01
1.952276775452444768e-01
1.952549115853139394e-01
1.952821456253834298e-01
1.953093796654529202e-01
1.953366055904926235e-01
1.953638396305621139e-01
1.953910736706315765e-01
1.954183077107010946e-01
1.954455417507706128e-01
1.954727676758102606e-01
1.955000017158797510e-01
1.955272357559492413e-01
1.955544697960187039e-01
1.955816957210584073e-01
1.956089297611278977e-01
1.956361638011974158e-01
1.956633978412668784e-01
1.956906318813363688e-01
1.957178578063760443e-01
1.957450918464455347e-01
1.957723258865150806e-01
1.957995599265845155e-01
1.958267858516242466e-01
1.958540198916937092e-01
1.958812539317632273e-01
1.959084879718327177e-01
1.959357220119021803e-01
1.959629479369418559e-01
1.959901819770113462e-01
1.960174160170808366e-01
1.960446500571503547e-01
1.960718759821900026e-01
1.960991100222594929e-01
1.961263440623290111e-01
1.961535781023985014e-01
1.961808121424679918e-01
1.962080380675076674e-01
1.962352721075771578e-01
1.962625061476466759e-01
1.962897401877161108e-01
1.963169661127558419e-01
1.963442001528253600e-01
1.963714341928948226e-01
1.963986682329643407e-01
1.964259022730338033e-01
1.964531281980735067e-01
1.964803622381429415e-01
1.965075962782124319e-01
1.965348303182819500e-01
1.965620562433216256e-01
1.965892902833911160e-01
1.966165243234606619e-01
1.966437583635301245e-01
1.966709924035996149e-01
1.966982183286392905e-01
1.967254523687088086e-01
1.967526864087782712e-01
1.967799204488477616e-01
1.968071463738874372e-01
1.968343804139569275e-01
1.968616144540264457e-01
1.968888484940959360e-01
1.969160825341654264e-01
1.969433084592050742e-01
1.969705424992745924e-01
1.969977765393441105e-01
1.970250105794135453e-01
1.970522365044532764e-01
1.970794705445227391e-01
1.971067045845921739e-01
1.971339386246617476e-01
1.971611726647312379e-01
1.971883985897708857e-01
1.972156326298403761e-01
1.972428666699098943e-01
1.972701007099793569e-01
1.972973266350190602e-01
1.973245606750885506e-01
1.973517947151580409e-01
1.973790287552275591e-01
1.974062627952969939e-01
1.974334887203366973e-01
1.974607227604061876e-01
1.974879568004757058e-01
1.975151908405451684e-01
1.975424167655848717e-01
1.975696508056543621e-01
1.975968848457238802e-01
1.976241188857932873e-01
1.976513529258628332e-01
1.976785788509025366e-01
1.977058128909719992e-01
1.977330469310414895e-01
1.977602809711109799e-01
1.977875068961506833e-01
1.978147409362201181e-01
1.978419749762896362e-01
1.978692090163591544e-01
1.978964430564286447e-01
1.979236689814682926e-01
1.979509030215377829e-01
1.979781370616072733e-01
1.980053711016767914e-01
1.980326051417462818e-01
1.980598310667859852e-01
1.980870651068554200e-01
1.981142991469249381e-01
1.981415331869944563e-01
1.981687591120341041e-01
1.981959931521035945e-01
1.982232271921730848e-01
1.982504612322426307e-01
1.982776952723121211e-01
1.983049211973517689e-01
1.983321552374212593e-01
1.983593892774907219e-01
1.983866233175602400e-01
1.984138492425999156e-01
1.984410832826694060e-01
1.984683173227389241e-01
1.984955513628083867e-01
1.985227854028779049e-01
1.985500113279176082e-01
1.985772453679870708e-01
1.986044794080565890e-01
1.986317134481260793e-01
1.986589393731656994e-01
1.986861734132352175e-01
1.987134074533046801e-01
1.987406414933742260e-01
1.987678755334436886e-01
1.987951014584833920e-01
1.988223354985528823e-01
1.988495695386223727e-01
1.988768035786918631e-01
1.989040295037315387e-01
1.989312635438010290e-01
1.989584975838705472e-01
1.989857316239400098e-01
1.990129656640095002e-01
1.990401915890491757e-01
1.990674256291186661e-01
1.990946596691881565e-01
1.991218937092576469e-01
1.991491196342973502e-01
1.991763536743668128e-01
1.992035877144363309e-01
1.992308217545057936e-01
1.992580557945753394e-01
1.992852817196149873e-01
1.993125157596844499e-01
1.993397497997539958e-01
1.993669838398234584e-01
1.993942097648631340e-01
1.994214438049326243e-01
1.994486778450021147e-01
1.994759118850716328e-01
1.995031459251410955e-01
1.995303718501807710e-01
1.995576058902502892e-01
1.995848399303198351e-01
1.996120739703892422e-01
1.996392998954289177e-01
1.996665339354984359e-01
1.996937679755679262e-01
1.997210020156374444e-01
1.997482360557069347e-01
1.997754619807466103e-01
1.998026960208161007e-01
1.998299300608855633e-01
1.998571641009551092e-01
1.998843900259947570e-01
1.999116240660642196e-01
1.999388581061337378e-01
1.999660921462032281e-01
1.999933261862727463e-01
2.000205521113123941e-01
2.000477861513818845e-01
2.000750201914513748e-01
2.001022542315208930e-01
2.001294801565605685e-01
2.001567141966300589e-01
2.001839482366995493e-01
2.002111822767690397e-01
2.002384163168385300e-01
2.002656422418781779e-01
2.002928762819477237e-01
2.003201103220172141e-01
2.003473443620866767e-01
2.003745702871263523e-01
2.004018043271958704e-01
2.004290383672653331e-01
2.004562724073348234e-01
2.004835064474043416e-01
2.005107323724439894e-01
2.005379664125135075e-01
2.005652004525830256e-01
2.005924344926525160e-01
2.006196604176921916e-01
2.006468944577616542e-01
2.006741284978311723e-01
2.007013625379006627e-01
2.007285965779701531e-01
2.007558225030098287e-01
2.007830565430793190e-01
2.008102905831488094e-01
2.008375246232183275e-01
2.008647586632877902e-01
2.008919845883274935e-01
2.009192186283969839e-01
2.009464526684664465e-01
2.009736867085359369e-01
2.010009126335756402e-01
2.010281466736451028e-01
2.010553807137146209e-01
2.010826147537841113e-01
2.011098487938536017e-01
2.011370747188932773e-01
2.011643087589627954e-01
2.011915427990322580e-01
2.012187768391017484e-01
2.012460027641414517e-01
2.012732368042109421e-01
2.013004708442804325e-01
2.013277048843499228e-01
2.013549389244193855e-01
2.013821648494590888e-01
2.014093988895285514e-01
2.014366329295980973e-01
2.014638669696675599e-01
2.014910928947072355e-01
2.015183269347767814e-01
2.015455609748462440e-01
2.015727950149157344e-01
2.016000290549852525e-01
2.016272549800249003e-01
2.016544890200943907e-01
2.016817230601638256e-01
2.017089571002333714e-01
2.017361830252730470e-01
2.017634170653425096e-01
2.017906511054120278e-01
2.018178851454815181e-01
2.018451191855510085e-01
2.018723451105907118e-01
2.018995791506602022e-01
2.019268131907296926e-01
2.019540472307991830e-01
2.019812731558388030e-01
2.020085071959083489e-01
2.020357412359778115e-01
2.020629752760473297e-01
2.020902093161168478e-01
2.021174352411564956e-01
2.021446692812259860e-01
2.021719033212954764e-01
2.021991373613649667e-01
2.022263632864046423e-01
2.022535973264741604e-01
2.022808313665436231e-01
2.023080654066131412e-01
2.023352994466826038e-01
2.023625253717222794e-01
2.023897594117917975e-01
2.024169934518613156e-01
2.024442274919307783e-01
2.024714534169704538e-01
2.024986874570399997e-01
2.025259214971094346e-01
2.025531555371789527e-01
2.025803895772484431e-01
2.026076155022880909e-01
2.026348495423576368e-01
2.026620835824270717e-01
2.026893176224966175e-01
2.027165435475362654e-01
2.027437775876057557e-01
2.027710116276752461e-01
2.027982456677447365e-01
2.028254797078142546e-01
2.028527056328539302e-01
2.028799396729233928e-01
2.029071737129929109e-01
2.029344077530624013e-01
2.029616336781020769e-01
2.029888677181715673e-01
2.030161017582410299e-01
2.030433357983105480e-01
2.030705698383800384e-01
2.030977957634197140e-01
2.031250298034892321e-01
2.031522638435586947e-01
2.031794978836282128e-01
2.032067238086678884e-01
2.032339578487373788e-01
2.032611918888068137e-01
2.032884259288763595e-01
2.033156599689458499e-01
2.033428858939855255e-01
2.033701199340550436e-01
2.033973539741245062e-01
2.034245880141940244e-01
2.034518139392336722e-01
2.034790479793031348e-01
2.035062820193726529e-01
2.035335160594421988e-01
2.035607500995116337e-01
2.035879760245513093e-01
2.036152100646208274e-01
2.036424441046903178e-01
2.036696781447597804e-01
2.036969040697995115e-01
2.037241381098690018e-01
2.037513721499384645e-01
2.037786061900079826e-01
2.038058402300774730e-01
2.038330661551171208e-01
2.038603001951866112e-01
2.038875342352561015e-01
2.039147682753255919e-01
2.039420023153951378e-01
2.039692282404348134e-01
2.039964622805042760e-01
2.040236963205737664e-01
2.040509303606432845e-01
2.040781562856829046e-01
2.041053903257524504e-01
2.041326243658219131e-01
2.041598584058914589e-01
2.041870924459609216e-01
2.042143183710005971e-01
2.042415524110700875e-01
2.042687864511395501e-01
2.042960204912090683e-01
2.043232464162487994e-01
2.043504804563182620e-01
2.043777144963877523e-01
2.044049485364572150e-01
2.044321825765267053e-01
2.044594085015664087e-01
2.044866425416358990e-01
2.045138765817053894e-01
2.045411106217748798e-01
2.045683365468145554e-01
2.045955705868840457e-01
2.046228046269535639e-01
2.046500386670230542e-01
2.046772727070925446e-01
2.047044986321322479e-01
2.047317326722016828e-01
2.047589667122711732e-01
2.047862007523406913e-01
2.048134266773803391e-01
2.048406607174498295e-01
2.048678947575194031e-01
2.048951287975888380e-01
2.049223628376583839e-01
2.049495887626980040e-01
2.049768228027674943e-01
2.050040568428369847e-01
2.050312908829064473e-01
2.050585168079461507e-01
2.050857508480156965e-01
2.051129848880851314e-01
2.051402189281546773e-01
2.051674529682241399e-01
2.051946788932637877e-01
2.052219129333333336e-01
2.052491469734027685e-01
2.052763810134723144e-01
2.053036069385119622e-01
2.053308409785814803e-01
2.053580750186509707e-01
2.053853090587204611e-01
2.054125430987899514e-01
2.054397690238295993e-01
2.054670030638991174e-01
2.054942371039686078e-01
2.055214711440380981e-01
2.055486970690777737e-01
2.055759311091472641e-01
2.056031651492167822e-01
2.056303991892862448e-01
2.056576332293557352e-01
2.056848591543954108e-01
2.057120931944648734e-01
2.057393272345344193e-01
2.057665612746038819e-01
2.057937871996435852e-01
2.058210212397131034e-01
2.058482552797825660e-01
2.058754893198520841e-01
2.059027233599215467e-01
2.059299492849611946e-01
2.059571833250307127e-01
2.059844173651001753e-01
2.060116514051696934e-01
2.060388773302094245e-01
2.060661113702788594e-01
2.060933454103483498e-01
2.061205794504178956e-01
2.061478134904873305e-01
2.061750394155270893e-01
2.062022734555965242e-01
2.062295074956660423e-01
2.062567415357355327e-01
2.062839674607751805e-01
2.063112015008446987e-01
2.063384355409141890e-01
2.063656695809836794e-01
2.063929036210531975e-01
2.064201295460928454e-01
2.064473635861623357e-01
2.064745976262318539e-01
2.065018316663013165e-01
2.065290575913410198e-01
2.065562916314104824e-01
2.065835256714800006e-01
2.066107597115494632e-01
2.066379937516190091e-01
2.066652196766586569e-01
2.066924537167281750e-01
2.067196877567976654e-01
2.067469217968671280e-01
2.067741558369366461e-01
2.068013817619763217e-01
2.068286158020458121e-01
2.068558498421153025e-01
2.068830838821847651e-01
2.069103098072244684e-01
2.069375438472939310e-01
2.069647778873634492e-01
2.069920119274329395e-01
2.070192459675024022e-01
2.070464718925421055e-01
2.070737059326116236e-01
2.071009399726810862e-01
2.071281740127505766e-01
2.071553999377902522e-01
2.071826339778597426e-01
2.072098680179292884e-01
2.072371020579987511e-01
2.072643360980682414e-01
2.072915620231078893e-01
2.073187960631773796e-01
2.073460301032468978e-01
2.073732641433163604e-01
2.074004900683560360e-01
2.074277241084255541e-01
2.074549581484950167e-01
2.074821921885645348e-01
2.075094262286340252e-01
2.075366521536737008e-01
2.075638861937431912e-01
2.075911202338127370e-01
2.076183542738821719e-01
2.076455801989218752e-01
2.076728142389913656e-01
2.077000482790608560e-01
2.077272823191303464e-01
2.077545163591998367e-01
2.077817422842395123e-01
2.078089763243090027e-01
2.078362103643785486e-01
2.078634444044479834e-01
2.078906703294876590e-01
2.079179043695571494e-01
2.079451384096266675e-01
2.079723724496961579e-01
2.079996064897656483e-01
2.080268324148053238e-01
2.080540664548748142e-01
2.080813004949443323e-01
2.081085345350138227e-01
2.081357604600535260e-01
2.081629945001229887e-01
2.081902285401924790e-01
2.082174625802619694e-01
2.082446966203314598e-01
2.082719225453711631e-01
2.082991565854406257e-01
2.083263906255101716e-01
2.083536246655796065e-01
2.083808505906192821e-01
2.084080846306888002e-01
2.084353186707582906e-01
2.084625527108277809e-01
2.084897867508972436e-01
2.085170126759369191e-01
2.085442467160064650e-01
2.085714807560758999e-01
2.085987147961454458e-01
2.086259407211851213e-01
2.086531747612545562e-01
2.086804088013240743e-01
2.087076428413935369e-01
2.087348768814630828e-01
2.087621028065027307e-01
2.087893368465722210e-01
2.088165708866417114e-01
2.088438049267112018e-01
2.088710308517508774e-01
2.088982648918203955e-01
2.089254989318898859e-01
2.089527329719593762e-01
2.089799670120288666e-01
2.090071929370685422e-01
2.090344269771380326e-01
2.090616610172075229e-01
2.090888950572770688e-01
2.091161209823167166e-01
2.091433550223861793e-01
2.091705890624556696e-01
2.091978231025251600e-01
2.092250571425946781e-01
2.092522830676343537e-01
2.092795171077038441e-01
2.093051955188103275e-01
2.093298807474249512e-01
2.093545586204887954e-01
2.093792438491034469e-01
2.094039290777180984e-01
2.094286143063328054e-01
2.094532995349474291e-01
2.094779774080112733e-01
2.095026626366259248e-01
2.095273478652405763e-01
2.095520330938552833e-01
2.095767109669190720e-01
2.096013961955337512e-01
2.096260814241484027e-01
2.096507666527630542e-01
2.096754518813777335e-01
2.097001297544415221e-01
2.097248149830562014e-01
2.097495002116708807e-01
2.097741854402855044e-01
2.097988706689001559e-01
2.098235485419640278e-01
2.098482337705786516e-01
2.098729189991933031e-01
2.098976042278079823e-01
2.099222821008717987e-01
2.099469673294864780e-01
2.099716525581011017e-01
2.099963377867158087e-01
2.100210230153304325e-01
2.100457008883942767e-01
2.100703861170089004e-01
2.100950713456235519e-01
2.101197565742382312e-01
2.101444344473020753e-01
2.101691196759167268e-01
2.101938049045314061e-01
2.102184901331460298e-01
2.102431753617606813e-01
2.102678532348244977e-01
2.102925384634392325e-01
2.103172236920538285e-01
2.103419089206685355e-01
2.103665867937323242e-01
2.103912720223469757e-01
2.104159572509616827e-01
2.104406424795762787e-01
2.104653277081909857e-01
2.104900055812548021e-01
2.105146908098694536e-01
2.105393760384841328e-01
2.105640612670987843e-01
2.105887391401625730e-01
2.106134243687772245e-01
2.106381095973919315e-01
2.106627948260065830e-01
2.106874800546212345e-01
2.107121579276851064e-01
2.107368431562997024e-01
2.107615283849143539e-01
2.107862136135290609e-01
2.108108914865928496e-01
2.108355767152075566e-01
2.108602619438222081e-01
2.108849471724368596e-01
2.109096324010515389e-01
2.109343102741153275e-01
2.109589955027299513e-01
2.109836807313446583e-01
2.110083659599593375e-01
2.110330438330231539e-01
2.110577290616377777e-01
2.110824142902524569e-01
2.111070995188671362e-01
2.111317847474817599e-01
2.111564626205456041e-01
2.111811478491602556e-01
2.112058330777749071e-01
2.112305183063896141e-01
2.112551961794534028e-01
2.112798814080680265e-01
2.113045666366827058e-01
2.113292518652973573e-01
2.113539370939120643e-01
2.113786149669758807e-01
2.114033001955905322e-01
2.114279854242051837e-01
2.114526706528198352e-01
2.114773485258836794e-01
2.115020337544983309e-01
2.115267189831130101e-01
2.115514042117276616e-01
2.115760894403422854e-01
2.116007673134061018e-01
2.116254525420208088e-01
2.116501377706354325e-01
2.116748229992501118e-01
2.116995008723139282e-01
2.117241861009285797e-01
2.117488713295432312e-01
2.117735565581579105e-01
2.117982417867725620e-01
2.118229196598364061e-01
2.118476048884510854e-01
2.118722901170657369e-01
2.118969753456803884e-01
2.119216532187442048e-01
2.119463384473588563e-01
2.119710236759735633e-01
2.119957089045881871e-01
2.120203941332028663e-01
2.120450793618174901e-01
2.120697498793304991e-01
2.120944351079451506e-01
2.121191203365598021e-01
2.121438055651744814e-01
2.121684907937891329e-01
2.121931760224037844e-01
2.122178612510184914e-01
2.122425464796331152e-01
2.122672317082477667e-01
2.122919022257607480e-01
2.123165874543754272e-01
2.123412726829901065e-01
2.123659579116047302e-01
2.123906431402193817e-01
2.124153283688340332e-01
2.124400135974487125e-01
2.124646988260633917e-01
2.124893840546780432e-01
2.125140545721909968e-01
2.125387398008057038e-01
2.125634250294203553e-01
2.125881102580350068e-01
2.126127954866496583e-01
2.126374807152643653e-01
2.126621659438789891e-01
2.126868511724936406e-01
2.127115364011082643e-01
2.127362069186212734e-01
2.127608921472359804e-01
2.127855773758506319e-01
2.128102626044652834e-01
2.128349478330799349e-01
2.128596330616945864e-01
2.128843182903092657e-01
2.129090035189239449e-01
2.129336887475385964e-01
2.129583592650515500e-01
2.129830444936662293e-01
2.130077297222808808e-01
2.130324149508955878e-01
2.130571001795102393e-01
2.130817854081248630e-01
2.131064706367395423e-01
2.131311558653541938e-01
2.131558410939688453e-01
2.131805116114817988e-01
2.132051968400965059e-01
2.132298820687111574e-01
2.132545672973258366e-01
2.132792525259404603e-01
2.133039377545551396e-01
2.133286229831697911e-01
2.133533082117844704e-01
2.133779934403990941e-01
2.134026639579121032e-01
2.134273491865267269e-01
2.134520344151414339e-01
2.134767196437560854e-01
2.135014048723707092e-01
2.135260901009853884e-01
2.135507753296000677e-01
2.135754605582147470e-01
2.136001457868293707e-01
2.136248163043423520e-01
2.136495015329570313e-01
2.136741867615716828e-01
2.136988719901863343e-01
2.137235572188010135e-01
2.137482424474156650e-01
2.137729276760303443e-01
2.137976129046449958e-01
2.138222981332596473e-01
2.138469686507726286e-01
2.138716538793872801e-01
2.138963391080019594e-01
2.139210243366166109e-01
2.139457095652312901e-01
2.139703947938459694e-01
2.139950800224605931e-01
2.140197652510752446e-01
2.140444504796899239e-01
2.140691209972029330e-01
2.140938062258175845e-01
2.141184914544322360e-01
2.141431766830468597e-01
2.141678619116615390e-01
2.141925471402762182e-01
2.142172323688908697e-01
2.142419175975055490e-01
2.142666028261202005e-01
2.142912733436331540e-01
2.143159585722478055e-01
2.143406438008624848e-01
2.143653290294771641e-01
2.143900142580917878e-01
2.144146994867064671e-01
2.144393847153211186e-01
2.144640699439357978e-01
2.144887551725504493e-01
2.145134256900634306e-01
2.145381109186781099e-01
2.145627961472927892e-01
2.145874813759074129e-01
2.146121666045220644e-01
2.146368518331367437e-01
2.146615370617514229e-01
2.146862222903660466e-01
2.147109075189807259e-01
2.147355780364937072e-01
2.147602632651083310e-01
2.147849484937230102e-01
2.148096337223376895e-01
2.148343189509523410e-01
2.148590041795669925e-01
2.148836894081816717e-01
2.149083746367963232e-01
2.149330598654109747e-01
2.149577303829239838e-01
2.149824156115386076e-01
2.150071008401532868e-01
2.150317860687679661e-01
2.150564712973826453e-01
2.150811565259972413e-01
2.151058417546119206e-01
2.151305269832266276e-01
2.151552122118412236e-01
2.151798827293542604e-01
2.152045679579689119e-01
2.152292531865835357e-01
2.152539384151982149e-01
2.152786236438128664e-01
2.153033088724275457e-01
2.153279941010421972e-01
2.153526793296568209e-01
2.153773645582715279e-01
2.154020350757844815e-01
2.154267203043991885e-01
2.154514055330138123e-01
2.154760907616284915e-01
2.155007759902431430e-01
2.155254612188577945e-01
2.155501464474724738e-01
2.155748316760871253e-01
2.155995169047017490e-01
2.156241874222147581e-01
2.156488726508294373e-01
2.156735578794441166e-01
2.156982431080587403e-01
2.157229283366734196e-01
2.157476135652880711e-01
2.157722987939027504e-01
2.157969840225174019e-01
2.158216692511320534e-01
2.158463544797467049e-01
2.158710249972596862e-01
2.158957102258743654e-01
2.159203954544890169e-01
2.159450806831036962e-01
2.159697659117183477e-01
2.159944511403329992e-01
2.160191363689476785e-01
2.160438215975623577e-01
2.160685068261770370e-01
2.160931773436899905e-01
2.161178625723046420e-01
2.161425478009193213e-01
2.161672330295339728e-01
2.161919182581485965e-01
2.162166034867632480e-01
2.162412887153778995e-01
2.162659739439926065e-01
2.162906591726072580e-01
2.163153296901202116e-01
2.163400149187349186e-01
2.163647001473495424e-01
2.163893853759641939e-01
2.164140706045788731e-01
2.164387558331935801e-01
2.164634410618081761e-01
2.164881262904228554e-01
2.165128115190375069e-01
2.165374820365505437e-01
2.165621672651651397e-01
2.165868524937798190e-01
2.166115377223944982e-01
2.166362229510091497e-01
2.166609081796238012e-01
2.166855934082385082e-01
2.167102786368531042e-01
2.167349638654677835e-01
2.167596343829807648e-01
2.167843196115954441e-01
2.168090048402101233e-01
2.168336900688247193e-01
2.168583752974394263e-01
2.168830605260540778e-01
2.169077457546687016e-01
2.169324309832833808e-01
2.169571162118980323e-01
2.169817867294110414e-01
2.170064719580257206e-01
2.170311571866403444e-01
2.170558424152549959e-01
2.170805276438696474e-01
2.171052128724843266e-01
2.171298981010989781e-01
2.171545833297136574e-01
2.171792685583282811e-01
2.172039390758413180e-01
2.172286243044559695e-01
2.172533095330706487e-01
2.172779947616853002e-01
2.173026799902999517e-01
2.173273652189146310e-01
2.173520504475292825e-01
2.173767356761439062e-01
2.174014209047585855e-01
2.174260914222715946e-01
2.174507766508862461e-01
2.174754618795008976e-01
2.175001471081155491e-01
2.175248323367302283e-01
2.175495175653448798e-01
2.175742027939595313e-01
2.175988880225742106e-01
2.176235732511888898e-01
2.176482437687018434e-01
2.176729289973165227e-01
2.176976142259311742e-01
2.177222994545458257e-01
2.177469846831604494e-01
2.177716699117751564e-01
2.177963551403898357e-01
2.178210403690044594e-01
2.178457255976191387e-01
2.178703961151321200e-01
2.178950813437467715e-01
2.179197665723614230e-01
2.179444518009761023e-01
2.179691370295907538e-01
2.179938222582054330e-01
2.180185074868200568e-01
2.180431927154347360e-01
2.180678779440493875e-01
2.180925484615623688e-01
2.181172336901770203e-01
2.181419189187916996e-01
2.181666041474063789e-01
2.181912893760210026e-01
2.182159746046357096e-01
2.182406598332503611e-01
2.182653450618650126e-01
2.182900302904796364e-01
2.183147008079926454e-01
2.183393860366072969e-01
2.183640712652219484e-01
2.183887564938365999e-01
2.184134417224512792e-01
2.184381269510659307e-01
2.184628121796806099e-01
2.184874974082952892e-01
2.185121826369099129e-01
2.185368531544228943e-01
2.185615383830375735e-01
2.185862236116522528e-01
2.186109088402668765e-01
2.186355940688815558e-01
2.186602792974962073e-01
2.186849645261108865e-01
2.187096497547255380e-01
2.187343349833402173e-01
2.187590055008531709e-01
2.187836907294678501e-01
2.188083759580825016e-01
2.188330611866971809e-01
2.188577464153118324e-01
2.188824316439264561e-01
2.189071168725411631e-01
2.189318021011557869e-01
2.189564873297704939e-01
2.189811578472834197e-01
2.190058430758980712e-01
2.190305283045128060e-01
2.190552135331274297e-01
2.190798987617420812e-01
2.191045839903567605e-01
2.191292692189714120e-01
2.191539544475860912e-01
2.191786396762007150e-01
2.192033101937136963e-01
2.192279954223284033e-01
2.192526806509430548e-01
2.192773658795577063e-01
2.193020511081723301e-01
2.193267363367870093e-01
2.193514215654016608e-01
2.193761067940163401e-01
2.194007920226309916e-01
2.194254625401439729e-01
2.194501477687586244e-01
2.194748329973732759e-01
2.194995182259879829e-01
2.195242034546026066e-01
2.195488886832172859e-01
2.195735739118319652e-01
2.195982591404465889e-01
2.196229443690612682e-01
2.196476148865742495e-01
2.196723001151888732e-01
2.196969853438036080e-01
2.197216705724182317e-01
2.197463558010329110e-01
2.197710410296475347e-01
2.197957262582622140e-01
2.198204114868768655e-01
2.198450967154915447e-01
2.198697672330045261e-01
2.198944524616191776e-01
2.199167456147823330e-01
2.199358829637438340e-01
2.199550203127053349e-01
2.199741576616667804e-01
2.199932950106282814e-01
2.200124323595897824e-01
2.200315697085512556e-01
2.200506956526563918e-01
2.200698330016178927e-01
2.200889703505793937e-01
2.201081076995408670e-01
2.201272450485023680e-01
2.201463823974638412e-01
2.201655197464253422e-01
2.201846570953868154e-01
2.202037944443482886e-01
2.202229203884534248e-01
2.202420577374149258e-01
2.202611950863763990e-01
2.202803324353379000e-01
2.202994697842993732e-01
2.203186071332609020e-01
2.203377444822223752e-01
2.203568818311838484e-01
2.203760191801453494e-01
2.203951451242504855e-01
2.204142824732119865e-01
2.204334198221734598e-01
2.204525571711349330e-01
2.204716945200964340e-01
2.204908318690579072e-01
2.205099692180194360e-01
2.205291065669808814e-01
2.205482439159423824e-01
2.205673698600474908e-01
2.205865072090090195e-01
2.206056445579704928e-01
2.206247819069319938e-01
2.206439192558934670e-01
2.206630566048549680e-01
2.206821939538164690e-01
2.207013313027779422e-01
2.207204686517394432e-01
2.207396060007009164e-01
2.207587319448060525e-01
2.207778692937675535e-01
2.207970066427290268e-01
2.208161439916905278e-01
2.208352813406520010e-01
2.208544186896135020e-01
2.208735560385749752e-01
2.208926933875364484e-01
2.209118307364979494e-01
2.209309566806030856e-01
2.209500940295646143e-01
2.209692313785260598e-01
2.209883687274875608e-01
2.210075060764490618e-01
2.210266434254105350e-01
2.210457807743720360e-01
2.210649181233335092e-01
2.210840554722950380e-01
2.211031814164001463e-01
2.211223187653616196e-01
2.211414561143231206e-01
2.211605934632845938e-01
2.211797308122460948e-01
2.211988681612075958e-01
2.212180055101690690e-01
2.212371428591305700e-01
2.212562802080920432e-01
2.212754061521972071e-01
2.212945435011586526e-01
2.213136808501201813e-01
2.213328181990816268e-01
2.213519555480431555e-01
2.213710928970046288e-01
2.213902302459661020e-01
2.214093675949276030e-01
2.214285049438891040e-01
2.214476308879942124e-01
2.214667682369557133e-01
2.214859055859171866e-01
2.215050429348786876e-01
2.215241802838401608e-01
2.215433176328016895e-01
2.215624549817631628e-01
2.215815923307246360e-01
2.216007296796861370e-01
2.216198556237912731e-01
2.216389929727527741e-01
2.216581303217142473e-01
2.216772676706757483e-01
2.216964050196372216e-01
2.217155423685987226e-01
2.217346797175601958e-01
2.217538170665216968e-01
2.217729544154831700e-01
2.217920803595883061e-01
2.218112177085498071e-01
2.218303550575112804e-01
2.218494924064727536e-01
2.218686297554342546e-01
2.218877671043957278e-01
2.219069044533572288e-01
2.219260418023187298e-01
2.219451791512802030e-01
2.219643050953853947e-01
2.219834424443468401e-01
2.220025797933083689e-01
2.220217171422698144e-01
2.220408544912313431e-01
2.220599918401927886e-01
2.220791291891542896e-01
2.220982665381157628e-01
2.221174038870772360e-01
2.221365298311823722e-01
2.221556671801439009e-01
2.221748045291053741e-01
2.221939418780668751e-01
2.222130792270283761e-01
2.222322165759898771e-01
2.222513539249512948e-01
2.222704912739127958e-01
2.222896286228742968e-01
2.223087545669794329e-01
2.223278919159409339e-01
2.223470292649024072e-01
2.223661666138639359e-01
2.223853039628254091e-01
2.224044413117868824e-01
2.224235786607483834e-01
2.224427160097098566e-01
2.224618533586713576e-01
2.224809793027764937e-01
2.225001166517379947e-01
2.225192540006994402e-01
2.225383913496609134e-01
2.225575286986224421e-01
2.225766660475839431e-01
2.225958033965454441e-01
2.226149407455068896e-01
2.226340780944683906e-01
2.226532040385734990e-01
2.226723413875349999e-01
2.226914787364965009e-01
2.227106160854579742e-01
2.227297534344195029e-01
2.227488907833809484e-01
2.227680281323424494e-01
2.227871654813039504e-01
2.228063028302654236e-01
2.228254287743705875e-01
2.228445661233320330e-01
2.228637034722935339e-01
2.228828408212550349e-01
2.229019781702165082e-01
2.229211155191780092e-01
2.229402528681394824e-01
2.229593902171010111e-01
2.229785275660624566e-01
2.229976535101676205e-01
2.230167908591291215e-01
2.230359282080905670e-01
2.230550655570520679e-01
2.230742029060135412e-01
2.230933402549750699e-01
2.231124776039365432e-01
2.231316149528980164e-01
2.231507523018595451e-01
2.231698782459646258e-01
2.231890155949261545e-01
2.232081529438876000e-01
2.232272902928491010e-01
2.232464276418106297e-01
2.232655649907721029e-01
2.232847023397335762e-01
2.233038396886950772e-01
2.233229770376565781e-01
2.233421029817617143e-01
2.233612403307231875e-01
2.233803776796846885e-01
2.233995150286461340e-01
2.234186523776076350e-01
2.234377897265691360e-01
2.234569270755306092e-01
2.234760644244920824e-01
2.234952017734535834e-01
2.235143277175587473e-01
2.235334650665202205e-01
2.235526024154817493e-01
2.235717397644431947e-01
2.235908771134046957e-01
2.236100144623661690e-01
2.236291518113276977e-01
2.236482891602891709e-01
2.236674265092506442e-01
2.236865524533557803e-01
2.237056898023172535e-01
2.237248271512787545e-01
2.237439645002402555e-01
2.237631018492017287e-01
2.237822391981632297e-01
2.238013765471247307e-01
2.238205138960862040e-01
2.238396512450476772e-01
2.238587771891528133e-01
2.238779145381143143e-01
2.238970518870757875e-01
2.239161892360372885e-01
2.239353265849987618e-01
2.239544639339602905e-01
2.239736012829217360e-01
2.239927386318832647e-01
2.240118759808447380e-01
2.240310019249498741e-01
2.240501392739113196e-01
2.240692766228728483e-01
2.240884139718343215e-01
2.241075513207958225e-01
2.241266886697573235e-01
2.241458260187187967e-01
2.241649633676802977e-01
2.241841007166417710e-01
2.242032266607469071e-01
2.242223640097083803e-01
2.242415013586698813e-01
2.242606387076313545e-01
2.242797760565928833e-01
2.242989134055543288e-01
2.243180507545158575e-01
2.243371881034773030e-01
2.243563254524388317e-01
2.243754513965439401e-01
2.243945887455054411e-01
2.244137260944669421e-01
2.244328634434284153e-01
2.244520007923898886e-01
2.244711381413514173e-01
2.244902754903128905e-01
2.245094128392743915e-01
2.245285501882358647e-01
2.245476761323410009e-01
2.245668134813025019e-01
2.245859508302640029e-01
2.246050881792254761e-01
2.246242255281869493e-01
2.246433628771484503e-01
2.246625002261099235e-01
2.246816375750714245e-01
2.247007749240328978e-01
2.247199008681380339e-01
2.247390382170995071e-01
2.247581755660610081e-01
2.247773129150225091e-01
2.247964502639839823e-01
2.248155876129454556e-01
2.248347249619069843e-01
2.248538623108684575e-01
2.248729996598299585e-01
2.248921370087914595e-01
2.249112629528965679e-01
2.249304003018580689e-01
2.249495376508195699e-01
2.249686749997810431e-01
2.249878123487425163e-01
2.250069496977040173e-01
2.250260870466654906e-01
2.250452243956269915e-01
2.250643617445884925e-01
2.250834876886936009e-01
2.251026250376551019e-01
2.251217623866166029e-01
2.251408997355781039e-01
2.251600370845395771e-01
2.251791744335010503e-01
2.251983117824625236e-01
2.252174491314240246e-01
2.252365864803855255e-01
2.252557124244906617e-01
2.252748497734521627e-01
2.252939871224136081e-01
2.253131244713751369e-01
2.253322618203366101e-01
2.253513991692981111e-01
2.253705365182595843e-01
2.253896738672210853e-01
2.254088112161825863e-01
2.254279371602876947e-01
2.254470745092491679e-01
2.254662118582106689e-01
2.254853492071721421e-01
2.255044865561336709e-01
2.255236239050951164e-01
2.255427612540566451e-01
2.255618986030181183e-01
2.255810359519796193e-01
2.256001618960847555e-01
2.256192992450462564e-01
2.256384365940077297e-01
2.256575739429692029e-01
2.256767112919306761e-01
2.256958486408921771e-01
2.257149859898536781e-01
2.257341233388151513e-01
2.257532606877766246e-01
2.257723866318817607e-01
2.257915239808432617e-01
2.258106613298047349e-01
2.258297986787662914e-01
2.258489360277277369e-01
2.258680733766892101e-01
2.258872107256507111e-01
2.259063480746122121e-01
2.259254854235736854e-01
2.259446113676788215e-01
2.259637487166403225e-01
2.259828860656017957e-01
2.260020234145632689e-01
2.260211607635247977e-01
2.260402981124862709e-01
2.260594354614477441e-01
2.260785728104092451e-01
2.260977101593707461e-01
2.261168361034758822e-01
2.261359734524373555e-01
2.261551108013988287e-01
2.261742481503603297e-01
2.261933854993218307e-01
2.262125228482832762e-01
2.262316601972448049e-01
2.262507975462062781e-01
2.262699348951677791e-01
2.262890608392729153e-01
2.263081981882343885e-01
2.263273355371959172e-01
2.263464728861573627e-01
2.263656102351188637e-01
2.263847475840803369e-01
2.264038849330418657e-01
2.264230222820033112e-01
2.264421596309648121e-01
2.264612855750699483e-01
2.264804229240314493e-01
2.264995602729929225e-01
2.265186976219544235e-01
2.265378349709158967e-01
2.265569723198773977e-01
2.265761096688388987e-01
2.265952470178003719e-01
2.266143843667618452e-01
2.266335103108669813e-01
2.266526476598284823e-01
2.266717850087899833e-01
2.266909223577514565e-01
2.267100597067129575e-01
2.267291970556744307e-01
2.267483344046359317e-01
2.267674717535974049e-01
2.267866091025589059e-01
2.268057350466640143e-01
2.268248723956255430e-01
2.268440097445870163e-01
2.268631470935484895e-01
2.268822844425099627e-01
2.269014217914714915e-01
2.269205591404329647e-01
2.269396964893944380e-01
2.269588338383559389e-01
2.269779597824610751e-01
2.269970971314225761e-01
2.270162344803840493e-01
2.270353718293455225e-01
2.270545091783070235e-01
2.270736465272684967e-01
2.270927838762299977e-01
2.271119212251914987e-01
2.271310585741529997e-01
2.271501845182581358e-01
2.271693218672196091e-01
2.271884592161811101e-01
2.272075965651425833e-01
2.272267339141040843e-01
2.272458712630655853e-01
2.272650086120270585e-01
2.272841459609885317e-01
2.273032833099500327e-01
2.273224092540551688e-01
2.273415466030166421e-01
2.273606839519781431e-01
2.273798213009396441e-01
2.273989586499011173e-01
2.274180959988625905e-01
2.274372333478241193e-01
2.274563706967855925e-01
2.274755080457470657e-01
2.274946339898522019e-01
2.275137713388137306e-01
2.275329086877751483e-01
2.275520460367366771e-01
2.275711833856981503e-01
2.275903207346596513e-01
2.276094580836211523e-01
2.276285954325826255e-01
2.276477327815440987e-01
2.276668587256492349e-01
2.276859960746107359e-01
2.277051334235722369e-01
2.277242707725336823e-01
2.277434081214952111e-01
2.277625454704566843e-01
2.277816828194181853e-01
2.278008201683796585e-01
2.278199575173411318e-01
2.278390834614463234e-01
2.278582208104077689e-01
2.278773581593692699e-01
2.278964955083307153e-01
2.279156328572922441e-01
2.279347702062537173e-01
2.279539075552152183e-01
2.279730449041767193e-01
2.279921822531381925e-01
2.280113081972433287e-01
2.280304455462048574e-01
2.280495828951663029e-01
2.280687202441278039e-01
2.280878575930893049e-01
2.281069949420508058e-01
2.281261322910122513e-01
2.281452696399737523e-01
2.281644069889352533e-01
2.281835329330403894e-01
2.282026702820018904e-01
2.282218076309633359e-01
2.282409449799248646e-01
2.282600823288863101e-01
2.282792196778478111e-01
2.282983570268093121e-01
2.283174943757707853e-01
2.283366317247322863e-01
2.283557576688374224e-01
2.283748950177989234e-01
2.283940323667603967e-01
2.284131697157218699e-01
2.284323070646833709e-01
2.284514444136448996e-01
2.284705817626063729e-01
2.284897191115678461e-01
2.285088564605293193e-01
2.285279824046344554e-01
2.285471197535959287e-01
2.285662571025574574e-01
2.285853944515189307e-01
2.286045318004804039e-01
2.286236691494418771e-01
2.286428064984034059e-01
2.286619438473648791e-01
2.286810811963263801e-01
2.287002071404314885e-01
2.287193444893929895e-01
2.287384818383544904e-01
2.287576191873159637e-01
2.287767565362774647e-01
2.287958938852389379e-01
2.288150312342004389e-01
2.288341685831619399e-01
2.288533059321234131e-01
2.288724318762285492e-01
2.288915692251900502e-01
2.289107065741515235e-01
2.289298439231130244e-01
2.289489812720744977e-01
2.289681186210359987e-01
2.289872559699974996e-01
2.290063933189589451e-01
2.290255306679204461e-01
2.290446680168819471e-01
2.290637939609871110e-01
2.290829313099485842e-01
2.291020686589100852e-01
2.291212060078715584e-01
2.291403433568330317e-01
2.291594807057945604e-01
2.291786180547560337e-01
2.291977554037175069e-01
2.292168927526789801e-01
2.292360186967841162e-01
2.292551560457456172e-01
2.292742933947071182e-01
2.292934307436685637e-01
2.293125680926300924e-01
2.293317054415915657e-01
2.293508427905530389e-01
2.293699801395145399e-01
2.293891174884760409e-01
2.294082434325811493e-01
2.294273807815426780e-01
2.294465181305041235e-01
2.294656554794656245e-01
2.294847928284271532e-01
2.295039301773886264e-01
2.295230675263500997e-01
2.295422048753116007e-01
2.295613422242730739e-01
2.295804681683782100e-01
2.295996055173396833e-01
2.296187428663011842e-01
2.296378802152626852e-01
2.296570175642241307e-01
2.296761549131856595e-01
2.296952922621471327e-01
2.297144296111086337e-01
2.297335669600701347e-01
2.297526929041752430e-01
2.297718302531367440e-01
2.297909676020982450e-01
2.298101049510597182e-01
2.298292423000212192e-01
2.298483796489826925e-01
2.298675169979441657e-01
2.298866543469056389e-01
2.299057916958671677e-01
2.299249176399723038e-01
2.299440549889337770e-01
2.299631923378952780e-01
2.299823296868567790e-01
2.300014670358182522e-01
2.300206043847797255e-01
2.300397417337412542e-01
2.300588790827026997e-01
2.300780164316642007e-01
2.300971423757693368e-01
2.301162797247308101e-01
2.301354170736923110e-01
2.301545544226538120e-01
2.301736917716153130e-01
2.301928291205767863e-01
2.302119664695382595e-01
2.302311038184997605e-01
2.302502411674612615e-01
2.302693671115663698e-01
2.302885044605278708e-01
2.303076418094893441e-01
2.303267791584508450e-01
2.303459165074123460e-01
2.303650538563738193e-01
2.303841912053353203e-01
2.304033285542967935e-01
2.304224659032582945e-01
2.304415918473634584e-01
2.304607291963249038e-01
2.304798665452863771e-01
2.304990038942478781e-01
2.305181412432093790e-01
2.305372785921708800e-01
2.305564159411323533e-01
2.305755532900938543e-01
2.305946906390553275e-01
2.306138165831604359e-01
2.306329539321219646e-01
2.306520912810834378e-01
2.306712286300449111e-01
2.306903659790064121e-01
2.307095033279679130e-01
2.307286406769293863e-01
2.307477780258908873e-01
2.307669153748523883e-01
2.307860413189575244e-01
2.308051786679189976e-01
2.308243160168804986e-01
2.308434533658419996e-01
2.308625907148034451e-01
2.308817280637649461e-01
2.309008654127264470e-01
2.309200027616879203e-01
2.309391401106493935e-01
2.309582660547545296e-01
2.309774034037160306e-01
2.309965407526775316e-01
2.310156781016390048e-01
2.310348154506005058e-01
2.310539527995619791e-01
2.310730901485235078e-01
2.310922274974849810e-01
2.311113648464464543e-01
2.311304907905515904e-01
2.311496281395130914e-01
2.311687654884745646e-01
2.311879028374360656e-01
2.312070401863975666e-01
2.312261775353590121e-01
2.312453148843205131e-01
2.312644522332820141e-01
2.312835895822435150e-01
2.313027155263486234e-01
2.313218528753101244e-01
2.313409902242716254e-01
2.313601275732330986e-01
2.313792649221945719e-01
2.313984022711560729e-01
2.314175396201175738e-01
2.314366769690790471e-01
2.314558143180405481e-01
2.314749402621456842e-01
2.314940776111071852e-01
2.315132149600686584e-01
2.315323523090301316e-01
2.315514896579916326e-01
2.315706270069531336e-01
2.315897643559146069e-01
2.316089017048760801e-01
2.316280390538376088e-01
2.316471649979427450e-01
2.316663023469041904e-01
2.316854396958656914e-01
2.317045770448271924e-01
2.317237143937886656e-01
2.317428517427501666e-01
2.317619890917116676e-01
2.317811264406731409e-01
2.318002637896346418e-01
2.318193897337397502e-01
2.318385270827012512e-01
2.318576644316627522e-01
2.318768017806242532e-01
2.318959391295857264e-01
2.319150764785471996e-01
2.319342138275086729e-01
2.319533511764701739e-01
2.319724885254316749e-01
2.319916144695368110e-01
2.320107518184982842e-01
2.320298891674597574e-01
2.320490265164212584e-01
2.320681638653827594e-01
2.320873012143442327e-01
2.321064385633057336e-01
2.321255759122672346e-01
2.321447132612287079e-01
2.321638392053338440e-01
2.321829765542953450e-01
2.322021139032568182e-01
2.322212512522183192e-01
2.322403886011798202e-01
2.322595259501412657e-01
2.322786632991027944e-01
2.322978006480642399e-01
2.323169379970257686e-01
2.323360639411309048e-01
2.323552012900923780e-01
2.323743386390538790e-01
2.323934759880153800e-01
2.324126133369768532e-01
2.324317506859383542e-01
2.324508880348998274e-01
2.324700253838613007e-01
2.324891627328228016e-01
2.325082886769279378e-01
2.325274260258894110e-01
2.325465633748509120e-01
2.325657007238124407e-01
2.325848380727738585e-01
2.326039754217353872e-01
2.326231127706968604e-01
2.326422501196583892e-01
2.326613874686198347e-01
2.326805134127249985e-01
2.326996507616864440e-01
2.327187881106479728e-01
2.327379254596094460e-01
2.327570628085709470e-01
2.327762001575324202e-01
2.327953375064939212e-01
2.328144748554553667e-01
2.328336122044168954e-01
2.328527381485220038e-01
2.328718754974835048e-01
2.328910128464449780e-01
2.329101501954065068e-01
2.329292875443679522e-01
2.329484248933294532e-01
2.329675622422909265e-01
2.329866995912524275e-01
2.330058369402139284e-01
2.330249628843190646e-01
2.330441002332805378e-01
2.330632375822420388e-01
2.330823749312035398e-01
2.331015122801650408e-01
2.331206496291264862e-01
2.331397869780880150e-01
2.331589243270494605e-01
2.331780616760109892e-01
2.331971990249724624e-01
2.332163249690775708e-01
2.332354623180390718e-01
2.332545996670005728e-01
2.332737370159620738e-01
2.332928743649235748e-01
2.333120117138850480e-01
2.333311490628465212e-01
2.333502864118079945e-01
2.333694237607695232e-01
2.333885497048746593e-01
2.334076870538361326e-01
2.334268244027976336e-01
2.334459617517590790e-01
2.334650991007206078e-01
2.334842364496820810e-01
2.335033737986435542e-01
2.335225111476050552e-01
2.335416484965665562e-01
2.335607744406716924e-01
2.335799117896331656e-01
2.335990491385946388e-01
2.336181864875561398e-01
2.336373238365176130e-01
2.336564611854791140e-01
2.336755985344406150e-01
2.336947358834021160e-01
2.337138732323635892e-01
2.337329991764687254e-01
2.337521365254301986e-01
2.337712738743916718e-01
2.337904112233532006e-01
2.338095485723146461e-01
2.338286859212761748e-01
2.338478232702376480e-01
2.338669606191991490e-01
2.338860979681606223e-01
2.339052239122657584e-01
2.339243612612272594e-01
2.339434986101887604e-01
2.339626359591502058e-01
2.339817733081117068e-01
2.340009106570732078e-01
2.340200480060346810e-01
2.340391853549961820e-01
2.340583227039576830e-01
2.340774486480627914e-01
2.340965859970242924e-01
2.341157233459857934e-01
2.341348606949472666e-01
2.341539980439087398e-01
2.341731353928702408e-01
2.341922727418317141e-01
2.342114100907932150e-01
2.342305474397547160e-01
2.342496733838598799e-01
2.342688107328212976e-01
2.342879480817828541e-01
2.343070854307442996e-01
2.343262227797058284e-01
2.343453601286673016e-01
2.343644974776288026e-01
2.343836348265902481e-01
2.344027721755517768e-01
2.344218981196568852e-01
2.344410354686183584e-01
2.344601728175798594e-01
2.344793101665413604e-01
2.344984475155028336e-01
2.345175848644643346e-01
2.345367222134258356e-01
2.345558595623873088e-01
2.345749969113488098e-01
2.345941228554539459e-01
2.346132602044154192e-01
2.346323975533768924e-01
2.346515349023383934e-01
2.346706722512998666e-01
2.346898096002613954e-01
2.347089469492228964e-01
2.347280842981843696e-01
2.347472216471458428e-01
2.347663475912509790e-01
2.347854849402124522e-01
2.348046222891739254e-01
2.348237596381354542e-01
2.348428969870969274e-01
2.348620343360584284e-01
2.348811716850199016e-01
2.349003090339814026e-01
2.349194463829428758e-01
2.349385723270480120e-01
2.349577096760095407e-01
2.349768470249710139e-01
2.349959843739324594e-01
2.350151217228939882e-01
2.350342590718554614e-01
2.350533964208169624e-01
2.350725337697784356e-01
2.350916711187399644e-01
2.351107970628451005e-01
2.351299344118065182e-01
2.351490717607680470e-01
2.351682091097295202e-01
2.351873464586909934e-01
2.352064838076525222e-01
2.352256211566139954e-01
2.352447585055754964e-01
2.352638958545369419e-01
2.352830217986421057e-01
2.353021591476036067e-01
2.353212964965650800e-01
2.353404338455265810e-01
2.353595711944880542e-01
2.353787085434495552e-01
2.353978458924110562e-01
2.354169832413725016e-01
2.354361205903340026e-01
2.354552465344391388e-01
2.354743838834006675e-01
2.354935212323621130e-01
2.355126585813236140e-01
2.355317959302851150e-01
2.355509332792465882e-01
2.355700706282080892e-01
2.355892079771695902e-01
2.356083453261310356e-01
2.356274712702361995e-01
2.356466086191976728e-01
2.356657459681591738e-01
2.356848833171206747e-01
2.357040206660821480e-01
2.357231580150436212e-01
2.357422953640051222e-01
2.357614327129665954e-01
2.357805700619280964e-01
2.357996960060332048e-01
2.358188333549947058e-01
2.358379707039562345e-01
2.358571080529177078e-01
2.358762454018792365e-01
2.358953827508406820e-01
2.359145200998021830e-01
2.359336574487636562e-01
2.359527947977251294e-01
2.359719207418302656e-01
2.359910580907917388e-01
2.360101954397532675e-01
2.360293327887147408e-01
2.360484701376762140e-01
2.360676074866377150e-01
2.360867448355992160e-01
2.361058821845607170e-01
2.361250195335221902e-01
2.361441454776273263e-01
2.361632828265887996e-01
2.361824201755502728e-01
2.362015575245118015e-01
2.362206948734732470e-01
2.362398322224347480e-01
2.362589695713962490e-01
2.362781069203577500e-01
2.362972442693191955e-01
2.363163702134243593e-01
2.363355075623858603e-01
2.363546449113473336e-01
2.363737822603088068e-01
2.363929196092703078e-01
2.364120569582318088e-01
2.364311943071932820e-01
2.364503316561547830e-01
2.364694690051162840e-01
2.364885949492213923e-01
2.365077322981828933e-01
2.365268696471443666e-01
2.365460069961058676e-01
2.365651443450673685e-01
2.365842816940288418e-01
2.366034190429903428e-01
2.366225563919518438e-01
2.366416937409133170e-01
2.366608196850184531e-01
2.366799570339799264e-01
2.366990943829414273e-01
2.367182317319029283e-01
2.367373690808644293e-01
2.367565064298258748e-01
2.367756437787873758e-01
2.367947811277488768e-01
2.368139184767103500e-01
2.368330444208154584e-01
2.368521817697769871e-01
2.368713191187384881e-01
2.368904564676999336e-01
2.369095938166614346e-01
2.369287311656229078e-01
2.369478685145844366e-01
2.369670058635459098e-01
2.369861432125073830e-01
2.370052691566125191e-01
2.370244065055740479e-01
2.370435438545354656e-01
2.370626812034969944e-01
2.370818185524584953e-01
2.371009559014199686e-01
2.371200932503814418e-01
2.371392305993429706e-01
2.371583679483044160e-01
2.371774938924095522e-01
2.371966312413710531e-01
2.372157685903325541e-01
2.372349059392940274e-01
2.372540432882555284e-01
2.372731806372170293e-01
2.372923179861785026e-01
2.373114553351399758e-01
2.373305926841015046e-01
2.373497300330629778e-01
2.373688559771681139e-01
2.373879933261295871e-01
2.374071306750910604e-01
2.374262680240525614e-01
2.374454053730140624e-01
2.374645427219755633e-01
2.374836800709370366e-01
2.375028174198985376e-01
2.375219547688600108e-01
2.375410807129651469e-01
2.375602180619266479e-01
2.375793554108880934e-01
2.375984927598496221e-01
2.376176301088110954e-01
2.376367674577726241e-01
2.376559048067340973e-01
2.376750421556955706e-01
2.376941795046570438e-01
2.377133054487621799e-01
2.377324427977236809e-01
2.377515801466851819e-01
2.377707174956466274e-01
2.377898548446081284e-01
2.378089921935696571e-01
2.378281295425311304e-01
2.378472668914926036e-01
2.378664042404541046e-01
2.378855301845592130e-01
2.379046675335207139e-01
2.379238048824821872e-01
2.379429422314436882e-01
2.379620795804051891e-01
2.379812169293666624e-01
2.380003542783281634e-01
2.380194916272896644e-01
2.380386289762511653e-01
2.380577549203562737e-01
2.380768922693177747e-01
2.380960296182792757e-01
2.381151669672407489e-01
2.381343043162022222e-01
2.381534416651637232e-01
2.381725790141252241e-01
2.381917163630866696e-01
2.382108537120481706e-01
2.382299796561533345e-01
2.382491170051148077e-01
2.382682543540762810e-01
2.382873917030378097e-01
2.383065290519992552e-01
2.383256664009607562e-01
2.383448037499222294e-01
2.383639410988837581e-01
2.383830784478452036e-01
2.384022043919503397e-01
2.384213417409118685e-01
2.384404790898733695e-01
2.384596164388348427e-01
2.384787537877963159e-01
2.384978911367578447e-01
2.385170284857192902e-01
2.385361658346807912e-01
2.385553031836422644e-01
2.385744291277474005e-01
2.385935664767089015e-01
2.386127038256704025e-01
2.386318411746318480e-01
2.386509785235933767e-01
2.386701158725548499e-01
2.386892532215163509e-01
2.387083905704778519e-01
2.387275279194393252e-01
2.387466538635444613e-01
2.387657912125059345e-01
2.387849285614674355e-01
2.388040659104289365e-01
2.388232032593903820e-01
2.388423406083518830e-01
2.388614779573133839e-01
2.388806153062748572e-01
2.388997526552363304e-01
2.389188785993414943e-01
2.389380159483029675e-01
2.389571532972644685e-01
2.389762906462259695e-01
2.389954279951874427e-01
2.390145653441489437e-01
2.390337026931103892e-01
2.390528400420719179e-01
2.390719773910333912e-01
2.390911033351385273e-01
2.391102406841000283e-01
2.391293780330615293e-01
2.391485153820230025e-01
2.391676527309845035e-01
2.391867900799459767e-01
2.392059274289074500e-01
2.392250647778689510e-01
2.392442021268304519e-01
2.392633280709355881e-01
2.392824654198970891e-01
2.393016027688585345e-01
2.393207401178200633e-01
2.393398774667815365e-01
2.393590148157430098e-01
2.393781521647045107e-01
2.393972895136659562e-01
2.394164268626274850e-01
2.394355528067326211e-01
2.394546901556940943e-01
2.394738275046555953e-01
2.394929648536170963e-01
2.395121022025785695e-01
2.395312395515400705e-01
2.395503769005015715e-01
2.395695142494630447e-01
2.395886515984245457e-01
2.396077775425296541e-01
2.396269148914911273e-01
2.396460522404526838e-01
2.396651895894141293e-01
2.396843269383756025e-01
2.397034642873370758e-01
2.397226016362986045e-01
2.397417389852600778e-01
2.397608763342215787e-01
2.397800022783266871e-01
2.397991396272882159e-01
2.398182769762496891e-01
2.398374143252111623e-01
2.398565516741726633e-01
2.398756890231341643e-01
2.398948263720956375e-01
2.399139637210571385e-01
2.399331010700186118e-01
2.399522270141237479e-01
2.399713643630852489e-01
2.399905017120467221e-01
2.400096390610081953e-01
2.400287764099696963e-01
2.400479137589311973e-01
2.400670511078926705e-01
2.400861884568541438e-01
2.401053258058156448e-01
2.401244517499208087e-01
2.401435890988822819e-01
2.401627264478437551e-01
2.401818637968052561e-01
2.402010011457667293e-01
2.402201384947282303e-01
2.402392758436897036e-01
2.402584131926512045e-01
2.402775505416127055e-01
2.402966764857178417e-01
2.403158138346793149e-01
2.403349511836407881e-01
2.403540885326023169e-01
2.403732258815637901e-01
2.403923632305252633e-01
2.404115005794867643e-01
2.404306379284482376e-01
2.404497752774097385e-01
2.404689012215149024e-01
2.404880385704763757e-01
2.405071759194378211e-01
2.405263132683993221e-01
2.405454506173608231e-01
2.405645879663222964e-01
2.405837253152837973e-01
2.406028626642452983e-01
2.406220000132067716e-01
2.406411259573119077e-01
2.406602633062734087e-01
2.406794006552348819e-01
2.406985380041963829e-01
2.407176753531578561e-01
2.407368127021193571e-01
2.407559500510808581e-01
2.407750874000423313e-01
2.407942247490038323e-01
2.408133506931089407e-01
2.408324880420704694e-01
2.408516253910319149e-01
2.408707627399934159e-01
2.408899000889548891e-01
2.409090374379164179e-01
2.409281747868778911e-01
2.409473121358393644e-01
2.409664494848008376e-01
2.409855754289059737e-01
2.410047127778675025e-01
2.410238501268289757e-01
2.410429874757904767e-01
2.410621248247519777e-01
2.410812621737134509e-01
2.411003995226749241e-01
2.411195368716364251e-01
2.411386742205979261e-01
2.411578001647030345e-01
2.411769375136645355e-01
2.411960748626260087e-01
2.412152122115874819e-01
2.412343495605489552e-01
2.412534869095104562e-01
2.412726242584719849e-01
2.412917616074334581e-01
2.413108989563949591e-01
2.413300249005000953e-01
2.413491622494615685e-01
2.413682995984230695e-01
2.413874369473845705e-01
2.414065742963460715e-01
2.414257116453075724e-01
2.414448489942690457e-01
2.414639863432304911e-01
2.414831236921919921e-01
2.415022610411534931e-01
2.415213869852586293e-01
2.415405243342201302e-01
2.415596616831816312e-01
2.415787990321430767e-01
2.415966114328104986e-01
2.416068035468457720e-01
2.416169956608810454e-01
2.416271877749162633e-01
2.416373798889515090e-01
2.416475659290213407e-01
2.416577580430565586e-01
2.416679501570918043e-01
2.416781422711271055e-01
2.416883343851623789e-01
2.416985264991975968e-01
2.417087186132328425e-01
2.417189107272681159e-01
2.417291028413033893e-01
2.417392888813731655e-01
2.417494809954084389e-01
2.417596731094437124e-01
2.417698652234789580e-01
2.417800573375142037e-01
2.417902494515494494e-01
2.418004415655847228e-01
2.418106336796199962e-01
2.418208257936552141e-01
2.418310118337250181e-01
2.418412039477602637e-01
2.418513960617955372e-01
2.418615881758307828e-01
2.418717802898660563e-01
2.418819724039013019e-01
2.418921645179365754e-01
2.419023566319717933e-01
2.419125487460070389e-01
2.419227347860768707e-01
2.419329269001121441e-01
2.419431190141473897e-01
2.419533111281826354e-01
2.419635032422178533e-01
2.419736953562531268e-01
2.419838874702884002e-01
2.419940795843236458e-01
2.420042716983589193e-01
2.420144577384287232e-01
2.420246498524639966e-01
2.420348419664992146e-01
2.420450340805344602e-01
2.420552261945697337e-01
2.420654183086049793e-01
2.420756104226402805e-01
2.420858025366754984e-01
2.420959946507107718e-01
2.421061806907805480e-01
2.421163728048157937e-01
2.421265649188510671e-01
2.421367570328863128e-01
2.421469491469215862e-01
2.421571412609568319e-01
2.421673333749920776e-01
2.421775254890273510e-01
2.421877176030625967e-01
2.421979036431323729e-01
2.422080957571676740e-01
2.422182878712029197e-01
2.422284799852381376e-01
2.422386720992734388e-01
2.422488642133087122e-01
2.422590563273439301e-01
2.422692484413791758e-01
2.422794405554144492e-01
2.422896265954842809e-01
2.422998187095194988e-01
2.423100108235547445e-01
2.423202029375900179e-01
2.423303950516252359e-01
2.423405871656605093e-01
2.423507792796957827e-01
2.423609713937310284e-01
2.423711635077662740e-01
2.423813495478360780e-01
2.423915416618713514e-01
2.424017337759065971e-01
2.424119258899418428e-01
2.424221180039770884e-01
2.424323101180123619e-01
2.424425022320476353e-01
2.424526943460829087e-01
2.424628864601181266e-01
2.424730725001879306e-01
2.424832646142231762e-01
2.424934567282584219e-01
2.425036488422936953e-01
2.425138409563289688e-01
2.425240330703642144e-01
2.425342251843994323e-01
2.425444172984347335e-01
2.425546094124699792e-01
2.425647954525397554e-01
2.425749875665750288e-01
2.425851796806102745e-01
2.425953717946455201e-01
2.426055639086807936e-01
2.426157560227160392e-01
2.426259481367512849e-01
2.426361402507865861e-01
2.426463323648218040e-01
2.426565184048916080e-01
2.426667105189268814e-01
2.426689186887435734e-01
2.426669034858933705e-01
2.426648882830432230e-01
2.426628730801930756e-01
2.426608578773429004e-01
2.426588426744927252e-01
2.426568274716425500e-01
2.426548134697475989e-01
2.426527982668974515e-01
2.426507830640472763e-01
2.426487678611971011e-01
2.426467526583469536e-01
2.426447374554967784e-01
2.426427222526466032e-01
2.426407070497964558e-01
2.426386918469462806e-01
2.426366778450513295e-01
2.426346626422011821e-01
2.426326474393510346e-01
2.426306322365008317e-01
2.426286170336506565e-01
2.426266018308005090e-01
2.426245866279503338e-01
2.426225714251001864e-01
2.426205562222499834e-01
2.426185422203550601e-01
2.426165270175048572e-01
2.426145118146547375e-01
2.426124966118045623e-01
2.426104814089544148e-01
2.426084662061042119e-01
2.426064510032540644e-01
2.426044358004039170e-01
2.426024205975537140e-01
2.426004065956587907e-01
2.425983913928086155e-01
2.425963761899584403e-01
2.425943609871082929e-01
2.425923457842580899e-01
2.425903305814079425e-01
2.425883153785577673e-01
2.425863001757076198e-01
2.425842849728574446e-01
2.425822709709625213e-01
2.425802557681123184e-01
2.425782405652621709e-01
2.425762253624120235e-01
2.425742101595618205e-01
2.425721949567117008e-01
2.425701797538614979e-01
2.425681645510113504e-01
2.425661493481611752e-01
2.425641353462662242e-01
2.425621201434160767e-01
2.425601049405659015e-01
2.425580897377157263e-01
2.425560745348655511e-01
2.425540593320154037e-01
2.425520441291652285e-01
2.425500289263150810e-01
2.425480137234649058e-01
2.425459997215699548e-01
2.425439845187198074e-01
2.425419693158696322e-01
2.425399541130194569e-01
2.425379389101692817e-01
2.425359237073191343e-01
2.425339085044689591e-01
2.425318933016187839e-01
2.425298780987686087e-01
2.425278640968736577e-01
2.425258488940235102e-01
2.425238336911733628e-01
2.425218184883231876e-01
2.425198032854730124e-01
2.425177880826228649e-01
2.425157728797726897e-01
2.425137576769225145e-01
2.425117424740723393e-01
2.425097284721773883e-01
2.425077132693272408e-01
2.425056980664770656e-01
2.425036828636269182e-01
2.425016676607767152e-01
2.424996524579265678e-01
2.424976372550763926e-01
2.424956220522262451e-01
2.424936068493760699e-01
2.424915928474811189e-01
2.424895776446309437e-01
2.424875624417807962e-01
2.424855472389306488e-01
2.424835320360804736e-01
2.424815168332302984e-01
2.424795016303801232e-01
2.424774864275299480e-01
2.424754712246798283e-01
2.424734560218296253e-01
2.424714420199346743e-01
2.424694268170844991e-01
2.424674116142343516e-01
2.424653964113841764e-01
2.424633812085340290e-01
2.424613660056838538e-01
2.424593508028337063e-01
2.424573355999835311e-01
2.424553203971333559e-01
2.424533063952383771e-01
2.424512911923882297e-01
2.424492759895380545e-01
2.424472607866878793e-01
2.424452455838377318e-01
2.424432303809875844e-01
2.424412151781374369e-01
2.424391999752872617e-01
2.424371847724370865e-01
2.424351707705421077e-01
2.424331555676919603e-01
2.424311403648418128e-01
2.424291251619916376e-01
2.424271099591414624e-01
2.424250947562913150e-01
2.424230795534411120e-01
2.424210643505909646e-01
2.424190491477407894e-01
2.424170351458458383e-01
2.424150199429956909e-01
2.424130047401455434e-01
2.424109895372953405e-01
2.424089743344451930e-01
2.424069591315950456e-01
2.424049439287448426e-01
2.424029287258946952e-01
2.424009135230445477e-01
2.423988995211495689e-01
2.423968843182993937e-01
2.423948691154492463e-01
2.423928539125990711e-01
2.423908387097488959e-01
2.423888235068987207e-01
2.423868083040485732e-01
2.423847931011984258e-01
2.423827778983482506e-01
2.423807638964532996e-01
2.423787486936031244e-01
2.423767334907529769e-01
2.423747182879028017e-01
2.423727030850526265e-01
2.423706878822024791e-01
2.423686726793523039e-01
2.423666574765021564e-01
2.423646422736519535e-01
2.423626282717570302e-01
2.423606130689068550e-01
2.423585978660566798e-01
2.423565826632065323e-01
2.423545674603563849e-01
2.423525522575061819e-01
2.423505370546560345e-01
2.423485218518058593e-01
2.423465066489556841e-01
2.423444926470607608e-01
2.423424774442105856e-01
2.423404622413604104e-01
2.423384470385102629e-01
2.423364318356601155e-01
2.423344166328099403e-01
2.423324014299597651e-01
2.423303862271095621e-01
2.423283710242594424e-01
2.423263570223644636e-01
2.423243418195142884e-01
2.423223266166641410e-01
2.423203114138139658e-01
2.423182962109638183e-01
2.423162810081136431e-01
2.423142658052634957e-01
2.423122506024132927e-01
2.423102353995631175e-01
2.423082213976681942e-01
2.423062061948180190e-01
2.423041909919678716e-01
2.423021757891176964e-01
2.423001605862675212e-01
2.422981453834173737e-01
2.422961301805671985e-01
2.422941149777170233e-01
2.422920997748668481e-01
2.422900857729719248e-01
2.422880705701217219e-01
2.422860553672716022e-01
2.422840401644213992e-01
2.422820249615712518e-01
2.422800097587211043e-01
2.422779945558709291e-01
2.422759793530207539e-01
2.422739641501705787e-01
2.422719501482756277e-01
2.422699349454254802e-01
2.422679197425753050e-01
2.422659045397251576e-01
2.422638893368749824e-01
2.422618741340247794e-01
2.422598589311746320e-01
2.422578437283244845e-01
2.422558285254743093e-01
2.422538145235793583e-01
2.422517993207292109e-01
2.422497841178790356e-01
2.422477689150288604e-01
2.422457537121786852e-01
2.422437385093285656e-01
2.422417233064783626e-01
2.422397081036282152e-01
2.422376929007780400e-01
2.422356788988831167e-01
2.422336636960329137e-01
2.422316484931827385e-01
2.422296332903326188e-01
2.422276180874824159e-01
2.422256028846322684e-01
2.422235876817820932e-01
2.422215724789319180e-01
2.422195572760817428e-01
2.422175432741868195e-01
2.422155280713366443e-01
2.422135128684864691e-01
2.422114976656363217e-01
2.422094824627861465e-01
2.422074672599359713e-01
2.422054520570858238e-01
2.422034368542356209e-01
2.422014216513855012e-01
2.421994076494905501e-01
2.421973924466403749e-01
2.421953772437901997e-01
2.421933620409400245e-01
2.421913468380898493e-01
2.421893316352397019e-01
2.421873164323895544e-01
2.421853012295393515e-01
2.421832860266892318e-01
2.421812720247942530e-01
2.421792568219440778e-01
2.421772416190939303e-01
2.421752264162437551e-01
2.421732112133936077e-01
2.421711960105434047e-01
2.421691808076932850e-01
2.421671656048431098e-01
2.421651504019929346e-01
2.421631364000979558e-01
2.421611211972478084e-01
2.421591059943976332e-01
2.421570907915474580e-01
2.421550755886973105e-01
2.421530603858471631e-01
2.421510451829969879e-01
2.421490299801468127e-01
2.421470147772966652e-01
2.421450007754016864e-01
2.421429855725515390e-01
2.421409703697013915e-01
2.421389551668512163e-01
2.421369399640010411e-01
2.421349247611508659e-01
2.421329095583007185e-01
2.421308943554505155e-01
2.421288791526003403e-01
2.421268651507054170e-01
2.421248499478552696e-01
2.421228347450050944e-01
2.421208195421549192e-01
2.421188043393047717e-01
2.421167891364545688e-01
2.421147739336044213e-01
2.421127587307542739e-01
2.421107435279040987e-01
2.421087295260091476e-01
2.421067143231590002e-01
2.421046991203087972e-01
2.421026839174586498e-01
2.421006687146085024e-01
2.420986535117582994e-01
2.420966383089081797e-01
2.420946231060580045e-01
2.420926079032078293e-01
2.420905939013128505e-01
2.420885786984627031e-01
2.420865634956125556e-01
2.420845482927623527e-01
2.420825330899122330e-01
2.420805178870620578e-01
2.420785026842118826e-01
2.420764874813617074e-01
2.420744722785115322e-01
2.420724582766166089e-01
2.420704430737664059e-01
2.420684278709162862e-01
2.420664126680661110e-01
2.420643974652159358e-01
2.420623822623657606e-01
2.420603670595156132e-01
2.420583518566654657e-01
2.420563366538152628e-01
2.420543226519203117e-01
2.420523074490701643e-01
2.420502922462199891e-01
2.420482770433698416e-01
2.420462618405196664e-01
2.420442466376694912e-01
2.420422314348192883e-01
2.420402162319691686e-01
2.420382010291189934e-01
2.420361858262687904e-01
2.420341718243738949e-01
2.420321566215237197e-01
2.420301414186735722e-01
2.420281262158233693e-01
2.420261110129732218e-01
2.420240958101230744e-01
2.420220806072728714e-01
2.420200654044227240e-01
2.420180502015725210e-01
2.420160361996775977e-01
2.420140209968274225e-01
2.420120057939772473e-01
2.420099905911270999e-01
2.420079753882769524e-01
2.420059601854267495e-01
2.420039449825766020e-01
2.420019297797264546e-01
2.419999145768762794e-01
2.419979005749813283e-01
2.419958853721311809e-01
2.419938701692809779e-01
2.419918549664308305e-01
2.419898397635806553e-01
2.419878245607304801e-01
2.419858093578803326e-01
2.419837941550301574e-01
2.419817789521800100e-01
2.419797649502850589e-01
2.419777497474349115e-01
2.419757345445847363e-01
2.419737193417345611e-01
2.419717041388843859e-01
2.419696889360342107e-01
2.419676737331840632e-01
2.419656585303338880e-01
2.419636433274837128e-01
2.419616293255887340e-01
2.419596141227386144e-01
2.419575989198884391e-01
2.419555837170382639e-01
2.419535685141881165e-01
2.419515533113379413e-01
2.419495381084877661e-01
2.419475229056376187e-01
2.419455077027874712e-01
2.419434937008924924e-01
2.419414784980423450e-01
2.419394632951921698e-01
2.419374480923419946e-01
2.419354328894918194e-01
2.419334176866416719e-01
2.419314024837915245e-01
2.419293872809413215e-01
2.419273720780911463e-01
2.419253580761962508e-01
2.419233428733460756e-01
2.419213276704959004e-01
2.419193124676457252e-01
2.419172972647955777e-01
2.419152820619453470e-01
2.419132668590952551e-01
2.419112516562450799e-01
2.419092364533949047e-01
2.419072224514999536e-01
2.419052072486497784e-01
2.419031920457996032e-01
2.419011768429494280e-01
2.418991616400992528e-01
2.418971464372491054e-01
2.418951312343989302e-01
2.418931160315488105e-01
2.418911008286986353e-01
2.418890868268036842e-01
2.418870716239534813e-01
2.418850564211033616e-01
2.418830412182531864e-01
2.418810260154029834e-01
2.418790108125528360e-01
2.418769956097026608e-01
2.418749804068525133e-01
2.418729652040023659e-01
2.418709512021073871e-01
2.418689359992572119e-01
2.418669207964070644e-01
2.418649055935568892e-01
2.418628903907067418e-01
2.418608751878565943e-01
2.418588599850063914e-01
2.418568447821562717e-01
2.418548295793060687e-01
2.418528155774111177e-01
2.418508003745609425e-01
2.418487851717107950e-01
2.418467699688606198e-01
2.418447547660104446e-01
2.418427395631602694e-01
2.418407243603101220e-01
2.418387091574599468e-01
2.418366939546097993e-01
2.418346799527148483e-01
2.418326647498646731e-01
2.418306495470144979e-01
2.418286343441643504e-01
2.418266191413142030e-01
2.418246039384640000e-01
2.418225887356138526e-01
2.418205735327637051e-01
2.418185583299135299e-01
2.418165443280185511e-01
2.418145291251683759e-01
2.418125139223182285e-01
2.418104987194680811e-01
2.418084835166179059e-01
2.418064683137677306e-01
2.418044531109175832e-01
2.418024379080674080e-01
2.418004227052172606e-01
2.417984087033222818e-01
2.417963935004721066e-01
2.417943782976219591e-01
2.417923630947718117e-01
2.417903478919216087e-01
2.417883326890714613e-01
2.417863174862212861e-01
2.417843022833711386e-01
2.417822870805209634e-01
2.417802730786260401e-01
2.417782578757758372e-01
2.417762426729256620e-01
2.417742274700755145e-01
2.417722122672253393e-01
2.417701970643751919e-01
2.417681818615249889e-01
2.417661666586748415e-01
2.417641514558246940e-01
2.417621374539297430e-01
2.417601222510795678e-01
2.417581070482293926e-01
2.417560918453792174e-01
2.417540766425290422e-01
2.417520614396789225e-01
2.417500462368287750e-01
2.417480310339785721e-01
2.417460158311284246e-01
2.417440018292334458e-01
2.417419866263832984e-01
2.417399714235331232e-01
2.417379562206829757e-01
2.417359410178328005e-01
2.417339258149826531e-01
2.417319106121324501e-01
2.417298954092823027e-01
2.417278802064321275e-01
2.417258662045372042e-01
2.417238510016870012e-01
2.417218357988368538e-01
2.417198205959866786e-01
2.417178053931365311e-01
2.417157901902863559e-01
2.417137749874362085e-01
2.417117597845860055e-01
2.417097445817358581e-01
2.417077305798409348e-01
2.417057153769907596e-01
2.417037001741405844e-01
2.417016849712904092e-01
2.416996697684402617e-01
2.416976545655900865e-01
2.416956393627399113e-01
2.416936241598897639e-01
2.416916089570395609e-01
2.416895949551446376e-01
2.416875797522944347e-01
2.416855645494442872e-01
2.416835493465941398e-01
2.416815341437439923e-01
2.416795189408937894e-01
2.416775037380436419e-01
2.416754885351934667e-01
2.416734733323432915e-01
2.416714593304483683e-01
2.416694441275981653e-01
2.416674289247480178e-01
2.416654137218978704e-01
2.416633985190476397e-01
2.416613833161975200e-01
2.416593681133473726e-01
2.416573529104971696e-01
2.416553377076470499e-01
2.416533237057520989e-01
2.416513085029019237e-01
2.416492933000517485e-01
2.416472780972016010e-01
2.416452628943514258e-01
2.416432476915012506e-01
2.416412324886510754e-01
2.416392172858009002e-01
2.416372020829507528e-01
2.416351880810558017e-01
2.416331728782056265e-01
2.416311576753554513e-01
2.416291424725053039e-01
2.416271272696551287e-01
2.416251120668049812e-01
2.416230968639548060e-01
2.416210816611046308e-01
2.416190664582544834e-01
2.416170524563595323e-01
2.416150372535093571e-01
2.416130220506592097e-01
2.416110068478090067e-01
2.416089916449588593e-01
2.416069764421086841e-01
2.416049612392585366e-01
2.416029460364083614e-01
2.416009308335581862e-01
2.415989156307080388e-01
2.415969016288130877e-01
2.415948864259629125e-01
2.415928712231127651e-01
2.415908560202625899e-01
2.415888408174123869e-01
2.415868256145622395e-01
2.415848104117120920e-01
2.415827952088618891e-01
2.415807800060117416e-01
2.415787660041167628e-01
2.415767508012666431e-01
2.415747355984164679e-01
2.415727203955662927e-01
2.415707051927161453e-01
2.415686899898659978e-01
2.415666747870157949e-01
2.415646595841656474e-01
2.415626443813155000e-01
2.415606303794205212e-01
2.415586151765703460e-01
2.415565999737201985e-01
2.415545847708699956e-01
2.415525695680198481e-01
2.415505543651697007e-01
2.415485391623195255e-01
2.415465239594693503e-01
2.415445087566192028e-01
2.415424947547242518e-01
2.415404795518740766e-01
2.415384643490239014e-01
2.415364491461737539e-01
2.415344339433235787e-01
2.415324187404734035e-01
2.415304035376232838e-01
2.415283883347730809e-01
2.415263731319229334e-01
2.415243591300279546e-01
2.415223439271777794e-01
2.415203287243276320e-01
2.415183135214774568e-01
2.415162983186273093e-01
2.415142831157771064e-01
2.415122679129269589e-01
2.415102527100767837e-01
2.415082375072266641e-01
2.415062235053316853e-01
2.415042083024815101e-01
2.415021930996313626e-01
2.415001778967812152e-01
2.414981626939310122e-01
2.414961474910808648e-01
2.414941322882306896e-01
2.414921170853805421e-01
2.414901018825303947e-01
2.414880878806354159e-01
2.414860726777852407e-01
2.414840574749350932e-01
2.414820422720849180e-01
2.414800270692347428e-01
2.414780118663845954e-01
2.414759966635344202e-01
2.414739814606842727e-01
2.414719662578340975e-01
2.414699522559391187e-01
2.414679370530889713e-01
2.414659218502387961e-01
2.414639066473886486e-01
2.414618914445385012e-01
2.414598762416883260e-01
2.414578610388381508e-01
2.414558458359879756e-01
2.414538306331378281e-01
2.414518166312428493e-01
2.414498014283927019e-01
2.414477862255425267e-01
2.414457710226923792e-01
2.414437558198422318e-01
2.414417406169920288e-01
2.414397254141418814e-01
2.414377102112917062e-01
2.414356950084415310e-01
2.414336810065465799e-01
2.414316658036964325e-01
2.414296506008462573e-01
2.414276353979960821e-01
2.414256201951459346e-01
2.414236049922957594e-01
2.414215897894455842e-01
2.414195745865954368e-01
2.414175593837452616e-01
2.414155453818503105e-01
2.414135301790001353e-01
2.414115149761499879e-01
2.414094997732998127e-01
2.414074845704496375e-01
2.414054693675994900e-01
2.414034541647493426e-01
2.414014389618991674e-01
2.413994237590489922e-01
2.413974097571540411e-01
2.413953945543038659e-01
2.413933793514537185e-01
2.413913641486035710e-01
2.413893489457533958e-01
2.413873337429032206e-01
2.413853185400530454e-01
2.413833033372028702e-01
2.413812881343527228e-01
2.413792741324577440e-01
2.413772589296075965e-01
2.413752437267574213e-01
2.413732285239072461e-01
2.413712133210570987e-01
2.413691981182069513e-01
2.413671829153567483e-01
2.413651677125066009e-01
2.413631525096564534e-01
2.413611385077614746e-01
2.413591233049113272e-01
2.413571081020611797e-01
2.413550928992110045e-01
2.413530776963608293e-01
2.413510624935106541e-01
2.413490472906604789e-01
2.413470320878103315e-01
2.413450168849601563e-01
2.413430028830651775e-01
2.413409876802150578e-01
2.413389724773648826e-01
2.413369572745147351e-01
2.413349420716645599e-01
2.413329268688143847e-01
2.413309116659642095e-01
2.413288964631140621e-01
2.413268812602638591e-01
2.413248672583689358e-01
2.413228520555187606e-01
2.413208368526686132e-01
2.413188216498184102e-01
2.413168064469682905e-01
2.413147912441181153e-01
2.413127760412679401e-01
2.413107608384177649e-01
2.413087456355675897e-01
2.413067316336726664e-01
2.413047164308225190e-01
2.413027012279723438e-01
2.413006860251221408e-01
2.412986708222719934e-01
2.412966556194218182e-01
2.412946404165716430e-01
2.412926252137214678e-01
2.412906100108713203e-01
2.412885960089763693e-01
2.412865808061262218e-01
2.412845656032760466e-01
2.412825504004258714e-01
2.412805351975757240e-01
2.412785199947255488e-01
2.412765047918754013e-01
2.412744895890252261e-01
2.412724743861750787e-01
2.412704603842800999e-01
2.412684451814299247e-01
2.412664299785797772e-01
2.412644147757296020e-01
2.412623995728794268e-01
2.412603843700292794e-01
2.412583691671791042e-01
2.412563539643289290e-01
2.412543387614787538e-01
2.412523247595838305e-01
2.412503095567336553e-01
2.412482943538835078e-01
2.412462791510333326e-01
2.412442639481831574e-01
2.412422487453330100e-01
2.412402335424828070e-01
2.412382183396326873e-01
2.412362031367824844e-01
2.412341891348875611e-01
2.412321739320373859e-01
2.412301587291872107e-01
2.412281435263370355e-01
2.412261283234868603e-01
2.412241131206367128e-01
2.412220979177865376e-01
2.412200827149363902e-01
2.412180675120862150e-01
2.412160535101912917e-01
2.412140383073411165e-01
2.412120231044909135e-01
2.412100079016407383e-01
2.412079926987906187e-01
2.412059774959404157e-01
2.412039622930902683e-01
2.412019470902400931e-01
2.411999318873899734e-01
2.411979178854949946e-01
2.411959026826447916e-01
2.411938874797946719e-01
2.411918722769444967e-01
2.411898570740943493e-01
2.411878418712441741e-01
2.411858266683939989e-01
2.411838114655438514e-01
2.411817962626937040e-01
2.411797822607987252e-01
2.411777670579485500e-01
2.411757518550983748e-01
2.411737366522482273e-01
2.411717214493980799e-01
2.411697062465478769e-01
2.411676910436977295e-01
2.411656758408475543e-01
2.411636606379973791e-01
2.411616454351472316e-01
2.411596314332523083e-01
2.411576162304021331e-01
2.411556010275519579e-01
2.411535858247017550e-01
2.411515706218516075e-01
2.411495554190014601e-01
2.411475402161512849e-01
2.411455250133011097e-01
2.411435098104509345e-01
2.411414958085559834e-01
2.411394806057058360e-01
2.411374654028556885e-01
2.411354502000054856e-01
2.411334349971553659e-01
2.411314197943051907e-01
2.411294045914549877e-01
2.411273893886048403e-01
2.411253741857546928e-01
2.411233601838597140e-01
2.411213449810095388e-01
2.411193297781593636e-01
2.411173145753092439e-01
2.411152993724590410e-01
2.411132841696089213e-01
2.411112689667587461e-01
2.411092537639085709e-01
2.411072385610583957e-01
2.411052245591634724e-01
2.411032093563132972e-01
2.411011941534630942e-01
2.410991789506129468e-01
2.410971637477627993e-01
2.410951485449126519e-01
2.410931333420624489e-01
2.410911181392123015e-01
2.410891029363620985e-01
2.410870889344671752e-01
2.410850737316170278e-01
2.410830585287668248e-01
2.410810433259166496e-01
2.410790281230665022e-01
2.410770129202163548e-01
2.410749977173661796e-01
2.410729825145160321e-01
2.410709673116658569e-01
2.410689533097709059e-01
2.410669381069207307e-01
2.410649229040705555e-01
2.410629077012204080e-01
2.410608924983702328e-01
2.410588772955200576e-01
2.410568620926699102e-01
2.410548468898197350e-01
2.410528316869695598e-01
2.410508176850746087e-01
2.410488024822244335e-01
2.410467872793743138e-01
2.410447720765241386e-01
2.410427568736739634e-01
2.410407416708238160e-01
2.410387264679736408e-01
2.410367112651234656e-01
2.410346960622732904e-01
2.410326820603783393e-01
2.410306668575281641e-01
2.410286516546780167e-01
2.410266364518278692e-01
2.410246212489776940e-01
2.410226060461275188e-01
2.410205908432773159e-01
2.410185756404271684e-01
2.410165604375770210e-01
2.410145464356820977e-01
2.410125312328319225e-01
2.410105160299817195e-01
2.410085008271315721e-01
2.410064856242813969e-01
2.410044704214312217e-01
2.410024552185810742e-01
2.410004400157308990e-01
2.409984248128807516e-01
2.409964108109858005e-01
2.409943956081356253e-01
2.409923804052854224e-01
2.409903652024353027e-01
2.409883499995851275e-01
2.409863347967349800e-01
2.409843195938848048e-01
2.409823043910346296e-01
2.409802891881844822e-01
2.409782751862895034e-01
2.409762599834393559e-01
2.409742447805891530e-01
2.409722295777390055e-01
2.409702143748888581e-01
2.409681991720387106e-01
2.409661839691885354e-01
2.409641687663383602e-01
2.409621535634881850e-01
2.409601395615932340e-01
2.409581243587430865e-01
2.409561091558929113e-01
2.409540939530427361e-01
2.409520787501925887e-01
2.409500635473424135e-01
2.409480483444922383e-01
2.409460331416420908e-01
2.409440179387919156e-01
2.409420039368969924e-01
2.409399887340467894e-01
2.409379735311966142e-01
2.409359583283464668e-01
2.409339431254962638e-01
2.409319279226461163e-01
2.409299127197959967e-01
2.409278975169457659e-01
2.409258823140956463e-01
2.409238683122006675e-01
2.409218531093505200e-01
2.409198379065003448e-01
2.409178227036501974e-01
2.409158075008000222e-01
2.409137922979498470e-01
2.409117770950996995e-01
2.409097618922495521e-01
2.409077466893993491e-01
2.409057326875044258e-01
2.409037174846542229e-01
2.409017022818040754e-01
2.408996870789539280e-01
2.408976718761037528e-01
2.408956566732535776e-01
2.408936414704034024e-01
2.408916262675532549e-01
2.408896110647030797e-01
2.408875970628081287e-01
2.408855818599579535e-01
2.408835666571078060e-01
2.408815514542576031e-01
2.408795362514074834e-01
2.408775210485573082e-01
2.408755058457071330e-01
2.408734906428569578e-01
2.408714754400068103e-01
2.408694614381118593e-01
2.408674462352616841e-01
2.408654310324115366e-01
2.408634158295613614e-01
2.408614006267111862e-01
2.408593854238610388e-01
2.408573702210108636e-01
2.408553550181606884e-01
2.408533398153105132e-01
2.408513258134155899e-01
2.408493106105654147e-01
2.408472954077152395e-01
2.408452802048650643e-01
2.408432650020149446e-01
2.408412497991647694e-01
2.408392345963146219e-01
2.408372193934644190e-01
2.408352041906142715e-01
2.408331901887192927e-01
2.408311749858691175e-01
2.408291597830189701e-01
2.408271445801688504e-01
2.408251293773186197e-01
2.408231141744685000e-01
2.408210989716183248e-01
2.408190837687681496e-01
2.408170685659179744e-01
2.408150545640230233e-01
2.408130393611728759e-01
2.408110241583226729e-01
2.408090089554725255e-01
2.408069937526223780e-01
2.408049785497722028e-01
2.408029633469220276e-01
2.408009481440718524e-01
2.407989329412217050e-01
2.407969189393267540e-01
2.407949037364766065e-01
2.407928885336264035e-01
2.407908733307762561e-01
2.407888581279261087e-01
2.407868429250759057e-01
2.407848277222257583e-01
2.407828125193756108e-01
2.407807973165254356e-01
2.407787833146304568e-01
2.407767681117803094e-01
2.407747529089301342e-01
2.407727377060799312e-01
2.407707225032297838e-01
2.407687073003796085e-01
2.407666920975294889e-01
2.407646768946793137e-01
2.407626616918291385e-01
2.407606476899341874e-01
2.407586324870840400e-01
2.407566172842338925e-01
2.407546020813836896e-01
2.407525868785335699e-01
2.407505716756833669e-01
2.407485564728331917e-01
2.407465412699830443e-01
2.407445260671328691e-01
2.407425120652379180e-01
2.407404968623877706e-01
2.407384816595376231e-01
2.407364664566874479e-01
2.407344512538372450e-01
2.407324360509870975e-01
2.407304208481369501e-01
2.407284056452867471e-01
2.407263904424365997e-01
2.407243752395864245e-01
2.407223612376914734e-01
2.407203460348413260e-01
2.407183308319911230e-01
2.407163156291409756e-01
2.407143004262908004e-01
2.407122852234406529e-01
2.407102700205904777e-01
2.407082548177403303e-01
2.407062396148901273e-01
2.407042256129951763e-01
2.407022104101450288e-01
2.407001952072948814e-01
2.406981800044447062e-01
2.406961648015945587e-01
2.406941495987443835e-01
2.406921343958942083e-01
2.406901191930440331e-01
2.406881039901938579e-01
2.406860899882989346e-01
2.406840747854487594e-01
2.406820595825985842e-01
2.406800443797484368e-01
2.406780291768982338e-01
2.406760139740481141e-01
2.406739987711979112e-01
2.406719835683477637e-01
2.406699683654976163e-01
2.406679543636026652e-01
2.406659391607525178e-01
2.406639239579023148e-01
2.406619087550521396e-01
2.406598935522019644e-01
2.406578783493518170e-01
2.406558631465016418e-01
2.406538479436514666e-01
2.406518327408013191e-01
2.406498187389063681e-01
2.406478035360561929e-01
2.406457883332060455e-01
2.406437731303558980e-01
2.406417579275057228e-01
2.406397427246555476e-01
2.406377275218053724e-01
2.406357123189551972e-01
2.406336971161050498e-01
2.406316831142100710e-01
2.406296679113599235e-01
2.406276527085097761e-01
2.406256375056595731e-01
2.406236223028094534e-01
2.406216070999592782e-01
2.406195918971091308e-01
2.406175766942589278e-01
2.406155614914087804e-01
2.406135474895138571e-01
2.406115322866636541e-01
2.406095170838135067e-01
2.406075018809633315e-01
2.406054866781131563e-01
2.406034714752629811e-01
2.406014562724128059e-01
2.405994410695626584e-01
2.405974258667124832e-01
2.405954118648175322e-01
2.405933966619673847e-01
2.405913814591172095e-01
2.405893662562670343e-01
2.405873510534168869e-01
2.405853358505667117e-01
2.405833206477165365e-01
2.405813054448664168e-01
2.405792902420162138e-01
2.405772762401212905e-01
2.405752610372710876e-01
2.405732458344209124e-01
2.405712306315707649e-01
2.405692154287206175e-01
2.405672002258704423e-01
2.405651850230202671e-01
2.405631698201701196e-01
2.405611546173199167e-01
2.405591406154249934e-01
2.405571254125748459e-01
2.405551102097246430e-01
2.405530950068744955e-01
2.405510798040243481e-01
2.405490646011741451e-01
2.405470493983239977e-01
2.405450341954738502e-01
2.405430189926236473e-01
2.405410049907286962e-01
2.405389897878785210e-01
2.405369745850284013e-01
2.405349593821781984e-01
2.405329441793280509e-01
2.405309289764779035e-01
2.405289137736277283e-01
2.405268985707775808e-01
2.405248833679273779e-01
2.405228693660324546e-01
2.405208541631822516e-01
2.405188389603321042e-01
2.405168237574819290e-01
2.405148085546317538e-01
2.405127933517816063e-01
2.405107781489314311e-01
2.405087629460812837e-01
2.405067477432311085e-01
2.405047337413361574e-01
2.405027185384860100e-01
2.405007033356358626e-01
2.404986881327856874e-01
2.404966729299355399e-01
2.404946577270853647e-01
2.404926425242351617e-01
2.404906273213850143e-01
2.404886121185348391e-01
2.404865981166398881e-01
2.404845829137897129e-01
2.404825677109395654e-01
2.404805525080893902e-01
2.404785373052392150e-01
2.404765221023890398e-01
2.404745068995388646e-01
2.404724916966887172e-01
2.404704764938385697e-01
2.404684624919435909e-01
2.404664472890934435e-01
2.404644320862432683e-01
2.404624168833930931e-01
2.404604016805429456e-01
2.404583864776927704e-01
2.404563712748426230e-01
2.404543560719924478e-01
2.404523408691423003e-01
2.404503268672473493e-01
2.404483116643971463e-01
2.404462964615470266e-01
2.404442812586968237e-01
2.404422660558466762e-01
2.404402508529965288e-01
2.404382356501463258e-01
2.404362204472961784e-01
2.404342052444460309e-01
2.404321912425510521e-01
2.404301760397008769e-01
2.404281608368507572e-01
2.404261456340005543e-01
2.404241304311504068e-01
2.404221152283002039e-01
2.404201000254500564e-01
2.404180848225999090e-01
2.404160696197497338e-01
2.404140556178547827e-01
2.404120404150046353e-01
2.404100252121544601e-01
2.404080100093042849e-01
2.404059948064540819e-01
2.404039796036039622e-01
2.404019644007537593e-01
2.403999491979036396e-01
2.403979339950534366e-01
2.403959199931585133e-01
2.403939047903083104e-01
2.403918895874581907e-01
2.403898743846080155e-01
2.403878591817578125e-01
2.403858439789076651e-01
2.403838287760575454e-01
2.403818135732073424e-01
2.403797983703571672e-01
2.403777843684622439e-01
2.403757691656120687e-01
2.403737539627618935e-01
2.403717387599117183e-01
2.403697235570615987e-01
2.403677083542113679e-01
2.403656931513612482e-01
2.403636779485110453e-01
2.403616627456608978e-01
2.403596487437659468e-01
2.403576335409157716e-01
2.403556183380656242e-01
2.403536031352154767e-01
2.403515879323652737e-01
2.403495727295151263e-01
2.403475575266649511e-01
2.403455423238147759e-01
2.403435271209646285e-01
2.403415131190696774e-01
2.403394979162195022e-01
2.403374827133693548e-01
2.403354675105191518e-01
2.403334523076690044e-01
2.403314371048188569e-01
2.403294219019686540e-01
2.403274066991185065e-01
2.403253914962683868e-01
2.403233774943734080e-01
2.403213622915232328e-01
2.403193470886730576e-01
2.403173318858228824e-01
2.403153166829727350e-01
2.403133014801225598e-01
2.403112862772724123e-01
2.403092710744222371e-01
2.403072558715720619e-01
2.403052418696771109e-01
2.403032266668270189e-01
2.403012114639767882e-01
2.402991962611266130e-01
2.402971810582764656e-01
2.402951658554262904e-01
2.402931506525761429e-01
2.402911354497259955e-01
2.402891202468758203e-01
2.402871050440256451e-01
2.402850910421306940e-01
2.402830758392805188e-01
2.402810606364303436e-01
2.402790454335801684e-01
2.402770302307300210e-01
2.402750150278798458e-01
2.402729998250296706e-01
2.402709846221795231e-01
2.402689694193293479e-01
2.402669554174344246e-01
2.402649402145842494e-01
2.402629250117340742e-01
2.402609098088838990e-01
2.402588946060337516e-01
2.402568794031835764e-01
2.402548642003334289e-01
2.402528489974832260e-01
2.402508337946330785e-01
2.402488197927380997e-01
2.402468045898879523e-01
2.402447893870377493e-01
2.402427741841876019e-01
2.402407589813374544e-01
2.402387437784873070e-01
2.402367285756371040e-01
2.402347133727869843e-01
2.402326981699368091e-01
2.402306841680418581e-01
2.402286689651916829e-01
2.402266537623415077e-01
2.402246385594913325e-01
2.402226233566411850e-01
2.402206081537910376e-01
2.402185929509408624e-01
2.402165777480906594e-01
2.402145625452405397e-01
2.402125485433455887e-01
2.402105333404953857e-01
2.402085181376452661e-01
2.402065029347950909e-01
2.402044877319449157e-01
2.402024725290947682e-01
2.402004573262445652e-01
2.401984421233944178e-01
2.401964269205442426e-01
2.401944129186492916e-01
2.401923977157991164e-01
2.401903825129489967e-01
2.401883673100987937e-01
2.401863521072486463e-01
2.401843369043984711e-01
2.401823217015483236e-01
2.401803064986981207e-01
2.401782912958479732e-01
2.401762772939530222e-01
2.401742620911028470e-01
2.401722468882526718e-01
2.401702316854025243e-01
2.401682164825523214e-01
2.401662012797021739e-01
2.401641860768520265e-01
2.401621708740018513e-01
2.401601556711516761e-01
2.401581416692567528e-01
2.401561264664065776e-01
2.401541112635564024e-01
2.401520960607062827e-01
2.401500808578560520e-01
2.401480656550059323e-01
2.401460504521557571e-01
2.401440352493056096e-01
2.401420200464554067e-01
2.401400060445604834e-01
2.401379908417102804e-01
2.401359756388601607e-01
2.401339604360099855e-01
2.401319452331598103e-01
2.401299300303096629e-01
2.401279148274594877e-01
2.401258996246092847e-01
2.401238844217591373e-01
2.401218704198642140e-01
2.401198552170140388e-01
2.401178400141638636e-01
2.401158248113136884e-01
2.401138096084635132e-01
2.401117944056133657e-01
2.401097792027631905e-01
2.401077639999130153e-01
2.401057487970628679e-01
2.401037347951678891e-01
2.401017195923177694e-01
2.400997043894675664e-01
2.400976891866173912e-01
2.400956739837672438e-01
2.400936587809170686e-01
2.400916435780669211e-01
2.400896283752167459e-01
2.400876131723665707e-01
2.400855991704716197e-01
2.400835839676214722e-01
2.400815687647713248e-01
2.400795535619211218e-01
2.400775383590710021e-01
2.400755231562207992e-01
2.400735079533706240e-01
2.400714927505204765e-01
2.400694775476703013e-01
2.400674635457753781e-01
2.400654483429252029e-01
2.400634331400749999e-01
2.400614179372248802e-01
2.400594027343746772e-01
2.400573875315245298e-01
2.400553723286743824e-01
2.400533571258242072e-01
2.400513419229740320e-01
2.400493279210790809e-01
2.400473127182289335e-01
2.400452975153787583e-01
2.400432823125286108e-01
2.400412671096784356e-01
2.400392519068282604e-01
2.400372367039780852e-01
2.400352215011279378e-01
2.400332062982777348e-01
2.400311922963828115e-01
2.400291770935326641e-01
2.400271618906824611e-01
2.400251466878323137e-01
2.400231314849821385e-01
2.400211162821319633e-01
2.400191010792817881e-01
2.400170858764316684e-01
2.400150706735814932e-01
2.400130566716865421e-01
2.400110414688363669e-01
2.400090262659861917e-01
2.400070110631360443e-01
2.400049958602858691e-01
2.400029806574356939e-01
2.400009654545855187e-01
2.399989502517353990e-01
2.399969350488851960e-01
2.399949210469902450e-01
2.399929058441400698e-01
2.399908906412899223e-01
2.399888754384397749e-01
2.399868602355895997e-01
2.399848450327394522e-01
2.399828298298892215e-01
2.399808146270391018e-01
2.399787994241889266e-01
2.399767854222939756e-01
2.399747702194438281e-01
2.399727550165936529e-01
2.399707398137434777e-01
2.399687246108933025e-01
2.399667094080431551e-01
2.399646942051930076e-01
2.399626790023428324e-01
2.399606637994926572e-01
2.399586497975976784e-01
2.399566345947475310e-01
2.399546193918973835e-01
2.399526041890472083e-01
2.399505889861970331e-01
2.399485737833468579e-01
2.399465585804967382e-01
2.399445433776465630e-01
2.399425281747963601e-01
2.399405141729014090e-01
2.399384989700512616e-01
2.399364837672010864e-01
2.399344685643509112e-01
2.399324533615007360e-01
2.399304381586505608e-01
2.399284229558004411e-01
2.399264077529502659e-01
2.399243925501001184e-01
2.399223785482051396e-01
2.399203633453549922e-01
2.399183481425048448e-01
2.399163329396546418e-01
2.399143177368044944e-01
2.399123025339543192e-01
2.399102873311041439e-01
2.399082721282539965e-01
2.399062569254037935e-01
2.399042429235088703e-01
2.399022277206586951e-01
2.399002125178085476e-01
2.398981973149583724e-01
2.398961821121082250e-01
2.398941669092580220e-01
2.398921517064078746e-01
2.398901365035576994e-01
2.398881213007075797e-01
2.398861072988126009e-01
2.398840920959624534e-01
2.398820768931122782e-01
2.398800616902621030e-01
2.398780464874119278e-01
2.398760312845617804e-01
2.398740160817116052e-01
2.398720008788614300e-01
2.398699856760112270e-01
2.398679716741163315e-01
2.398659564712661563e-01
2.398639412684159811e-01
2.398619260655658336e-01
2.398599108627156862e-01
2.398578956598655110e-01
2.398558804570153358e-01
2.398538652541651883e-01
2.398518500513150131e-01
2.398498348484648379e-01
2.398478208465698869e-01
2.398458056437197117e-01
2.398437904408695365e-01
2.398417752380193890e-01
2.398397600351692138e-01
2.398377448323190664e-01
2.398357296294688912e-01
2.398337144266187437e-01
2.398316992237685685e-01
2.398296852218735897e-01
2.398276700190234423e-01
2.398256548161732671e-01
2.398236396133230919e-01
2.398216244104729444e-01
2.398196092076227692e-01
2.398175940047725940e-01
2.398155788019224188e-01
2.398135635990722714e-01
2.398115495971773203e-01
2.398095343943271729e-01
2.398075191914770254e-01
2.398055039886268225e-01
2.398034887857766750e-01
2.398014735829264998e-01
2.397994583800763246e-01
2.397974431772261772e-01
2.397954279743759742e-01
2.397934139724810509e-01
2.397913987696308480e-01
2.397893835667807005e-01
2.397873683639305253e-01
2.397853531610803779e-01
2.397833379582302027e-01
2.397813227553800275e-01
2.397793075525298800e-01
2.397772923496797048e-01
2.397752783477847816e-01
2.397732631449346064e-01
2.397712479420844589e-01
2.397692327392342837e-01
2.397672175363841085e-01
2.397652023335339333e-01
2.397631871306837859e-01
2.397611719278336107e-01
2.397591567249834632e-01
2.397571427230884844e-01
2.397551275202383092e-01
2.397531123173881618e-01
2.397510971145380143e-01
2.397490819116878391e-01
2.397470667088376639e-01
2.397450515059874887e-01
2.397430363031373413e-01
2.397410211002871661e-01
2.397390070983922150e-01
2.397369918955420676e-01
2.397349766926918924e-01
2.397329614898417172e-01
2.397309462869915420e-01
2.397289310841413945e-01
2.397269158812912193e-01
2.397249006784410441e-01
2.397228854755908967e-01
2.397208714736959456e-01
2.397188562708457704e-01
2.397168410679956230e-01
2.397148258651454755e-01
2.397128106622952448e-01
2.397107954594450974e-01
2.397087802565949499e-01
2.397067650537447747e-01
2.397047498508946273e-01
2.397027358489996762e-01
2.397007206461495010e-01
2.396987054432992981e-01
2.396966902404491506e-01
2.396946750375990032e-01
2.396926598347488557e-01
2.396906446318986528e-01
2.396886294290485331e-01
2.396866142261983579e-01
2.396846002243033791e-01
2.396825850214532316e-01
2.396805698186030564e-01
2.396785546157529090e-01
2.396765394129027338e-01
2.396745242100525586e-01
2.396725090072023834e-01
2.396704938043522359e-01
2.396684786015020607e-01
2.396664645996071374e-01
2.396644493967569345e-01
2.396624341939067593e-01
2.396604189910566118e-01
2.396584037882064366e-01
2.396563885853562614e-01
2.396543733825061140e-01
2.396523581796559665e-01
2.396503429768057636e-01
2.396483289749108403e-01
2.396463137720606928e-01
2.396442985692104899e-01
2.396422833663603424e-01
2.396402681635101672e-01
2.396382529606599920e-01
2.396362377578098446e-01
2.396342225549596971e-01
2.396322073521095497e-01
2.396301933502145431e-01
2.396281781473643957e-01
2.396261629445142483e-01
2.396241477416640731e-01
2.396221325388138979e-01
2.396201173359637226e-01
2.396181021331135752e-01
2.396160869302633722e-01
2.396140717274132526e-01
2.396120577255182738e-01
2.396100425226681263e-01
2.396080273198179511e-01
2.396060121169677759e-01
2.396039969141176007e-01
2.396019817112674810e-01
2.395999665084173058e-01
2.395979513055671306e-01
2.395959361027169554e-01
2.395939221008220321e-01
2.395919068979718292e-01
2.395898916951216540e-01
2.395878764922715065e-01
2.395858612894213313e-01
2.395838460865711561e-01
2.395818308837210087e-01
2.395798156808708057e-01
2.395778004780206860e-01
2.395757864761257072e-01
2.395737712732755875e-01
2.395717560704254123e-01
2.395697408675752094e-01
2.395677256647250619e-01
2.395657104618748867e-01
2.395636952590247393e-01
2.395616800561745641e-01
2.395596648533244166e-01
2.395576508514294378e-01
2.395556356485792904e-01
2.395536204457291429e-01
2.395516052428789677e-01
2.395495900400287925e-01
2.395475748371786451e-01
2.395455596343284976e-01
2.395435444314783224e-01
2.395415292286281472e-01
2.395395152267331684e-01
2.395375000238830210e-01
2.395354848210328458e-01
2.395334696181826983e-01
2.395314544153325231e-01
2.395294392124823757e-01
2.395274240096321727e-01
2.395254088067820253e-01
2.395233936039318778e-01
2.395213796020369268e-01
2.395193643991867516e-01
2.395173491963365764e-01
2.395153339934864012e-01
2.395133187906362260e-01
2.395113035877860785e-01
2.395092883849359033e-01
2.395072731820857281e-01
2.395052579792355529e-01
2.395032439773406296e-01
2.395012287744904822e-01
2.394992135716402792e-01
2.394971983687901318e-01
2.394951831659399843e-01
2.394931679630897814e-01
2.394911527602396339e-01
2.394891375573894587e-01
2.394871223545392835e-01
2.394851083526443603e-01
2.394830931497941573e-01
2.394810779469440098e-01
2.394790627440938624e-01
2.394770475412436872e-01
2.394750323383935120e-01
2.394730171355433646e-01
2.394710019326931894e-01
2.394689867298430419e-01
2.394669727279481186e-01
2.394649575250979157e-01
2.394629423222477405e-01
2.394609271193975653e-01
2.394589119165474178e-01
2.394568967136972426e-01
2.394548815108470674e-01
2.394528663079969200e-01
2.394508511051467448e-01
2.394488371032518215e-01
2.394468219004016185e-01
2.394448066975514711e-01
2.394427914947013236e-01
2.394407762918511484e-01
2.394387610890009732e-01
2.394367458861507980e-01
2.394347306833006228e-01
2.394327154804504476e-01
2.394307002776003002e-01
2.394286862757053491e-01
2.394266710728552017e-01
2.394246558700050265e-01
2.394226406671548513e-01
2.394206254643046761e-01
2.394186102614545286e-01
2.394165950586043534e-01
2.394145798557542060e-01
2.394125646529040585e-01
2.394105506510090797e-01
2.394085354481589323e-01
2.394065202453087571e-01
2.394045050424585819e-01
2.394024898396084344e-01
2.394004746367582315e-01
2.393984594339080840e-01
2.393964442310579366e-01
2.393944290282077614e-01
2.393924150263128103e-01
2.393903998234626351e-01
2.393883846206124877e-01
2.393863694177622847e-01
2.393843542149121095e-01
2.393823390120619621e-01
2.393803238092118146e-01
2.393783086063616117e-01
2.393762934035114920e-01
2.393742794016165409e-01
2.393722641987663657e-01
2.393702489959161905e-01
2.393682337930660431e-01
2.393662185902158679e-01
2.393642033873656927e-01
2.393621881845155452e-01
2.393601729816653700e-01
2.393581577788151948e-01
2.393561437769202160e-01
2.393541285740700686e-01
2.393521133712199211e-01
2.393500981683697737e-01
2.393480829655195707e-01
2.393460677626694233e-01
2.393440525598192481e-01
2.393420373569690729e-01
2.393400221541189254e-01
2.393380081522239744e-01
2.393359929493737992e-01
2.393339777465235962e-01
2.393319625436734766e-01
2.393299473408233291e-01
2.393279321379731261e-01
2.393259169351229787e-01
2.393239017322728035e-01
2.393218865294226561e-01
2.393198725275276773e-01
2.393178573246775298e-01
2.393158421218273546e-01
2.393138269189772072e-01
2.393118117161270597e-01
2.393097965132768845e-01
2.393077813104267093e-01
2.393057661075765341e-01
2.393037509047263867e-01
2.393017369028314079e-01
2.392997216999812882e-01
2.392977064971310852e-01
2.392956912942809100e-01
2.392936760914307626e-01
2.392916608885806151e-01
2.392896456857304399e-01
2.392876304828802647e-01
2.392856152800301173e-01
2.392836012781351385e-01
2.392815860752849910e-01
2.392795708724348158e-01
2.392775556695846406e-01
2.392755404667344654e-01
2.392735252638842902e-01
2.392715100610341428e-01
2.392694948581839953e-01
2.392674796553337924e-01
2.392654656534388413e-01
2.392634504505887216e-01
2.392614352477385464e-01
2.392594200448883712e-01
2.392574048420382238e-01
2.392553896391880486e-01
2.392533744363378734e-01
2.392513592334877259e-01
2.392493440306375507e-01
2.392473300287425997e-01
2.392453148258923967e-01
2.392432996230422493e-01
2.392412844201920741e-01
2.392392692173419266e-01
2.392372540144917792e-01
2.392352388116416040e-01
2.392332236087914288e-01
2.392312084059412813e-01
2.392291944040463025e-01
2.392271792011961828e-01
2.392251639983459799e-01
2.392231487954958047e-01
2.392211335926456572e-01
2.392191183897955098e-01
2.392171031869453346e-01
2.392150879840951316e-01
2.392130727812449842e-01
2.392110587793500331e-01
2.392090435764998579e-01
2.392070283736497105e-01
2.392050131707995353e-01
2.392029979679493878e-01
2.392009827650992126e-01
2.391989675622490374e-01
2.391969523593988900e-01
2.391949371565487426e-01
2.391929231546537638e-01
2.391909079518035885e-01
2.391888927489534133e-01
2.391868775461032659e-01
2.391848623432530907e-01
2.391828471404029433e-01
2.391808319375527403e-01
2.391788167347026206e-01
2.391768015318524454e-01
2.391747875299575221e-01
2.391727723271073192e-01
2.391707571242571440e-01
2.391687419214069688e-01
2.391667267185568491e-01
2.391647115157066461e-01
2.391626963128564709e-01
2.391606811100063512e-01
2.391586659071561483e-01
2.391566519052611972e-01
2.391546367024110220e-01
2.391526214995608746e-01
2.391506062967106994e-01
2.391485910938605519e-01
2.391465758910103490e-01
2.391445606881602293e-01
2.391425454853100541e-01
2.391405302824599066e-01
2.391385162805649001e-01
2.391365010777147804e-01
2.391344858748646052e-01
2.391324706720144300e-01
2.391304554691642825e-01
2.391284402663141073e-01
2.391264250634639321e-01
2.391244098606137569e-01
2.391223946577636372e-01
2.391203806558686584e-01
2.391183654530185110e-01
2.391163502501683080e-01
2.391143350473181606e-01
2.391123198444680131e-01
2.391103046416178657e-01
2.391082894387676627e-01
2.391062742359175153e-01
2.391042590330673678e-01
2.391022450311723890e-01
2.391002298283222138e-01
2.390982146254720386e-01
2.390961994226218634e-01
2.390941842197716882e-01
2.390921690169215685e-01
2.390901538140713656e-01
2.390881386112212459e-01
2.390861234083710707e-01
2.390841094064761196e-01
2.390820942036259167e-01
2.390800790007757692e-01
2.390780637979256218e-01
2.390760485950754466e-01
2.390740333922252714e-01
2.390720181893750962e-01
2.390700029865249210e-01
2.390679877836747735e-01
2.390659737817798502e-01
2.390639585789296473e-01
2.390619433760794998e-01
2.390599281732293246e-01
2.390579129703791772e-01
2.390558977675290020e-01
2.390538825646788268e-01
2.390518673618286516e-01
2.390498521589785041e-01
2.390478381570835253e-01
2.390458229542333779e-01
2.390438077513832305e-01
2.390417925485330553e-01
2.390397773456828800e-01
2.390377621428327326e-01
2.390357469399825296e-01
2.390337317371323544e-01
2.390317165342822348e-01
2.390297025323873115e-01
2.390276873295370808e-01
2.390256721266869055e-01
2.390236569238367859e-01
2.390216417209866107e-01
2.390196265181364632e-01
2.390176113152862880e-01
2.390155961124361128e-01
2.390135809095859654e-01
2.390115669076909866e-01
2.390095517048408391e-01
2.390075365019906639e-01
2.390055212991405165e-01
2.390035060962903413e-01
2.390014908934401661e-01
2.389994756905899909e-01
2.389974604877398434e-01
2.389954452848896682e-01
2.389934300820394930e-01
2.389914160801445697e-01
2.389894008772943945e-01
2.389873856744442193e-01
2.389853704715940719e-01
2.389833552687438967e-01
2.389813400658937215e-01
2.389793248630435463e-01
2.389773096601933988e-01
2.389752944573432236e-01
2.389732804554483003e-01
2.389712652525980974e-01
2.389692500497479499e-01
2.389672348468977747e-01
2.389652196440475995e-01
2.389632044411974521e-01
2.389611892383473046e-01
2.389591740354971294e-01
2.389571588326469820e-01
2.389551448307520032e-01
2.389531296279018280e-01
2.389511144250516528e-01
2.389490992222014776e-01
2.389470840193513579e-01
2.389450688165011827e-01
2.389430536136510075e-01
2.389410384108008323e-01
2.389390232079506848e-01
2.389370092060557338e-01
2.389349940032055586e-01
2.389329788003554111e-01
2.389309635975052359e-01
2.389289483946550607e-01
2.389269331918049133e-01
2.389249179889547103e-01
2.389229027861045629e-01
2.389208875832543877e-01
2.389188735813594644e-01
2.389168583785092892e-01
2.389148431756591417e-01
2.389128279728089665e-01
2.389108127699587913e-01
2.389087975671086439e-01
2.389067823642584409e-01
2.389047671614082935e-01
2.389027519585581183e-01
2.389007379566631672e-01
2.388987227538129920e-01
2.388967075509628168e-01
2.388946923481126694e-01
2.388926771452624942e-01
2.388906619424123468e-01
2.388886467395621993e-01
2.388866315367120241e-01
2.388846163338618489e-01
2.388826023319668979e-01
2.388805871291167227e-01
2.388785719262665752e-01
2.388765567234164000e-01
2.388745415205662248e-01
2.388725263177161051e-01
2.388705111148659022e-01
2.388684959120157270e-01
2.388664807091655795e-01
2.388644667072706285e-01
2.388624515044204533e-01
2.388604363015702781e-01
2.388584210987201306e-01
2.388564058958699832e-01
2.388543906930197802e-01
2.388523754901696328e-01
2.388503602873194298e-01
2.388483450844693101e-01
2.388463310825743591e-01
2.388443158797241839e-01
2.388423006768740087e-01
2.388402854740238335e-01
2.388382702711736860e-01
2.388362550683235108e-01
2.388342398654733634e-01
2.388322246626232159e-01
2.388302094597730130e-01
2.388281954578780619e-01
2.388261802550279145e-01
2.388241650521777393e-01
2.388221498493275641e-01
2.388201346464773889e-01
2.388181194436272414e-01
2.388161042407770662e-01
2.388140890379269188e-01
2.388120738350767436e-01
2.388100598331817648e-01
2.388080446303316173e-01
2.388060294274814699e-01
2.388040142246312947e-01
2.388019990217811195e-01
2.387999838189309720e-01
2.387979686160807968e-01
2.387959534132306494e-01
2.387939382103804742e-01
2.387919242084855509e-01
2.387899090056353479e-01
2.387878938027852005e-01
2.387858785999350253e-01
2.387838633970848501e-01
2.387818481942347026e-01
2.387798329913845274e-01
2.387778177885343522e-01
2.387758025856842048e-01
2.387737885837892260e-01
2.387717733809390785e-01
2.387697581780889033e-01
2.387677429752387559e-01
2.387657277723885529e-01
2.387637125695384333e-01
2.387616973666882580e-01
2.387596821638380551e-01
2.387576669609879354e-01
2.387556529590929566e-01
2.387536377562428092e-01
2.387516225533926340e-01
2.387496073505424588e-01
2.387475921476923113e-01
2.387455769448421083e-01
2.387435617419919887e-01
2.387415465391417857e-01
2.387395313362916383e-01
2.387375173343966872e-01
2.387355021315465398e-01
2.387334869286963368e-01
2.387314717258461894e-01
2.387294565229960142e-01
2.387274413201458667e-01
2.387254261172956915e-01
2.387234109144455163e-01
2.387213957115953689e-01
2.387193817097003901e-01
2.387173665068502149e-01
2.387153513040000674e-01
2.387133361011499200e-01
2.387113208982997448e-01
2.387093056954495696e-01
2.387072904925994221e-01
2.387052752897492469e-01
2.387032600868990717e-01
2.387012460850041484e-01
2.386992308821539732e-01
2.386972156793037980e-01
2.386952004764536506e-01
2.386931852736034476e-01
2.386911700707533002e-01
2.386891548679031250e-01
2.386871396650530053e-01
2.386851244622028023e-01
2.386831104603078513e-01
2.386810952574577038e-01
2.386790800546075009e-01
2.386770648517573257e-01
2.386750496489071782e-01
2.386730344460570308e-01
2.386710192432068556e-01
2.386690040403567081e-01
2.386669888375065329e-01
2.386649748356115819e-01
2.386629596327614067e-01
2.386609444299112037e-01
2.386589292270610563e-01
2.386569140242109088e-01
2.386548988213607336e-01
2.386528836185105862e-01
2.386508684156604387e-01
2.386488532128102635e-01
2.386468392109153125e-01
2.386448240080651373e-01
2.386428088052149898e-01
2.386407936023647869e-01
2.386387783995146394e-01
2.386367631966644920e-01
2.386347479938142890e-01
2.386327327909641416e-01
2.386307175881139664e-01
2.386287035862190431e-01
2.386266883833688679e-01
2.386246731805186927e-01
2.386226579776685452e-01
2.386206427748183700e-01
2.386186275719681948e-01
2.386166123691180196e-01
2.386145971662678722e-01
2.386125819634176970e-01
2.386105679615227460e-01
2.386085527586725985e-01
2.386065375558223955e-01
2.386045223529722481e-01
2.386025071501221007e-01
2.386004919472719255e-01
2.385984767444217503e-01
2.385964615415716028e-01
2.385944463387214276e-01
2.385924323368264488e-01
2.385904171339763014e-01
2.385884019311261539e-01
2.385863867282759787e-01
2.385843715254258035e-01
2.385823563225756561e-01
2.385803411197254809e-01
2.385783259168753334e-01
2.385763107140251305e-01
2.385742967121302072e-01
2.385722815092800320e-01
2.385702663064298568e-01
2.385682511035797093e-01
2.385662359007295341e-01
2.385642206978793589e-01
2.385622054950292115e-01
2.385601902921790363e-01
2.385581750893288611e-01
2.385561598864787136e-01
2.385541458845837348e-01
2.385521306817335874e-01
2.385501154788834399e-01
2.385481002760332647e-01
2.385460850731830895e-01
2.385440698703329421e-01
2.385420546674827391e-01
2.385400394646325917e-01
2.385380242617824165e-01
2.385360102598874654e-01
2.385339950570372902e-01
2.385319798541871705e-01
2.385299646513369676e-01
2.385279494484868201e-01
2.385259342456366449e-01
2.385239190427864975e-01
2.385219038399363223e-01
2.385198886370861748e-01
2.385178746351911960e-01
2.385158594323410208e-01
2.385138442294908456e-01
2.385118290266406982e-01
2.385098138237905230e-01
2.385077986209403755e-01
2.385057834180902003e-01
2.385037682152400251e-01
2.385017530123899054e-01
2.384997390104949266e-01
2.384977238076447514e-01
2.384957086047946040e-01
2.384936934019444288e-01
2.384916781990942536e-01
2.384896629962440784e-01
2.384876477933939309e-01
2.384856325905437557e-01
2.384836173876935805e-01
2.384816033857986572e-01
2.384795881829484820e-01
2.384775729800983346e-01
2.384755577772481594e-01
2.384735425743980120e-01
2.384715273715478367e-01
2.384695121686976615e-01
2.384674969658474863e-01
2.384654817629973111e-01
2.384634677611023601e-01
2.384614525582521849e-01
2.384594373554020375e-01
2.384574221525518900e-01
2.384554069497017148e-01
2.384533917468515674e-01
2.384513765440013922e-01
2.384493613411511892e-01
2.384473461383010695e-01
2.384453321364060907e-01
2.384433169335559155e-01
2.384413017307057681e-01
2.384392865278555929e-01
2.384372713250054177e-01
2.384352561221552702e-01
2.384332409193050673e-01
2.384312257164549198e-01
2.384292105136047724e-01
2.384271965117098491e-01
2.384251813088596461e-01
2.384231661060094709e-01
2.384211509031593235e-01
2.384191357003091483e-01
2.384171204974590008e-01
2.384151052946087979e-01
2.384130900917586504e-01
2.384110748889085030e-01
2.384090608870135519e-01
2.384070456841633767e-01
2.384050304813132015e-01
2.384030152784630263e-01
2.384010000756128789e-01
2.383989848727627037e-01
2.383969696699125285e-01
2.383949544670623810e-01
2.383929392642122058e-01
2.383909252623172825e-01
2.383889100594671073e-01
2.383868948566169599e-01
2.383848796537667569e-01
2.383828644509166095e-01
2.383808492480664343e-01
2.383788340452162591e-01
2.383768188423660839e-01
2.383748036395159364e-01
2.383727896376209854e-01
2.383707744347708102e-01
2.383687592319206627e-01
2.383667440290704875e-01
2.383647288262203123e-01
2.383627136233701926e-01
2.383606984205199897e-01
2.383586832176698145e-01
2.383566680148196948e-01
2.383546540129247437e-01
2.383526388100745408e-01
2.383506236072243933e-01
2.383486084043742181e-01
2.383465932015240429e-01
2.383445779986738677e-01
2.383425627958237203e-01
2.383405475929735451e-01
2.383385323901233976e-01
2.383365183882284188e-01
2.383345031853782714e-01
2.383324879825280962e-01
2.383304727796779487e-01
2.383284575768277735e-01
2.383264423739776261e-01
2.383244271711274509e-01
2.383224119682772757e-01
2.383203967654271005e-01
2.383183827635321217e-01
2.383163675606819742e-01
2.383143523578318268e-01
2.383123371549816516e-01
2.383103219521315042e-01
2.383083067492813290e-01
2.383062915464311815e-01
2.383042763435809785e-01
2.383022611407308311e-01
2.383002471388359078e-01
2.382982319359857049e-01
2.382962167331355574e-01
2.382942015302853822e-01
2.382921863274352348e-01
2.382901711245850596e-01
2.382881559217348844e-01
2.382861407188847092e-01
2.382841255160345617e-01
2.382821115141395829e-01
2.382800963112894910e-01
2.382780811084392880e-01
2.382760659055890851e-01
2.382740507027389376e-01
2.382720354998887902e-01
2.382700202970386427e-01
2.382680050941884398e-01
2.382659898913382923e-01
2.382639758894433413e-01
2.382619606865931661e-01
2.382599454837429909e-01
2.382579302808928157e-01
2.382559150780426405e-01
2.382538998751925208e-01
2.382518846723423733e-01
2.382498694694921981e-01
2.382478542666419952e-01
2.382458402647470719e-01
2.382438250618969244e-01
2.382418098590467492e-01
2.382397946561965740e-01
2.382377794533463988e-01
2.382357642504962236e-01
2.382337490476460484e-01
2.382317338447959010e-01
2.382297186419457258e-01
2.382277046400507747e-01
2.382256894372005995e-01
2.382236742343504521e-01
2.382216590315002769e-01
2.382196438286501294e-01
2.382176286257999542e-01
2.382156134229497790e-01
2.382135982200996316e-01
2.382115830172494286e-01
2.382095690153545053e-01
2.382075538125043301e-01
2.382055386096541549e-01
2.382035234068040075e-01
2.382015082039538600e-01
2.381994930011036571e-01
2.381974777982534819e-01
2.381954625954033622e-01
2.381934473925531592e-01
2.381914333906582082e-01
2.381894181878080607e-01
2.381874029849578855e-01
2.381853877821077103e-01
2.381833725792575907e-01
2.381813573764073877e-01
2.381793421735572402e-01
2.381773269707070650e-01
2.381753117678568898e-01
2.381732977659619388e-01
2.381712825631118191e-01
2.381692673602616162e-01
2.381672521574114687e-01
2.381652369545612657e-01
2.381632217517111183e-01
2.381612065488609431e-01
2.381591913460107957e-01
2.381571761431606205e-01
2.381551621412656972e-01
2.381531469384155220e-01
2.381511317355653468e-01
2.381491165327151993e-01
2.381471013298650241e-01
2.381450861270148212e-01
2.381430709241646737e-01
2.381410557213144985e-01
2.381390405184643788e-01
2.381370265165694000e-01
2.381350113137192248e-01
2.381329961108690774e-01
2.381309809080188744e-01
2.381289657051687270e-01
2.381269505023185518e-01
2.381249352994684321e-01
2.381229200966182291e-01
2.381209048937680817e-01
2.381188896909179065e-01
2.381168756890229554e-01
2.381148604861727525e-01
2.381128452833226328e-01
2.381108300804724576e-01
2.381088148776222824e-01
2.381067996747721072e-01
2.381047844719219597e-01
2.381027692690717845e-01
2.381007540662216093e-01
2.380987400643266860e-01
2.380967248614765386e-01
2.380947096586263634e-01
2.380926944557761882e-01
2.380906792529260407e-01
2.380886640500758655e-01
2.380866488472256903e-01
2.380846336443755151e-01
2.380826184415253677e-01
2.380806044396303889e-01
2.380785892367802692e-01
2.380765740339300662e-01
2.380745588310799188e-01
2.380725436282297158e-01
2.380705284253795684e-01
2.380685132225294209e-01
2.380664980196792180e-01
2.380644828168290983e-01
2.380624688149341472e-01
2.380604536120839720e-01
2.380584384092337968e-01
2.380564232063836216e-01
2.380544080035334464e-01
2.380523928006832990e-01
2.380503775978331238e-01
2.380483623949829763e-01
2.380463471921328289e-01
2.380443331902378501e-01
2.380423179873876749e-01
2.380403027845375274e-01
2.380382875816873522e-01
2.380362723788372326e-01
2.380342571759870296e-01
2.380322419731368544e-01
2.380302267702866792e-01
2.380282115674365317e-01
2.380261975655415529e-01
2.380241823626914055e-01
2.380221671598412581e-01
2.380201519569910829e-01
2.380181367541409077e-01
2.380161215512907602e-01
2.380141063484405850e-01
2.380120911455904098e-01
2.380100759427402624e-01
2.380080619408452836e-01
2.380060467379951639e-01
2.380040315351449609e-01
2.380020163322948135e-01
2.380000011294446383e-01
2.379979859265944631e-01
2.379959707237442879e-01
2.379939555208941127e-01
2.379919403180439652e-01
2.379899263161490142e-01
2.379879111132988667e-01
2.379858959104486915e-01
2.379838807075985163e-01
2.379818655047483689e-01
2.379798503018981659e-01
2.379778350990480185e-01
2.379758198961978710e-01
2.379738046933476958e-01
2.379717906914527170e-01
2.379697754886025696e-01
2.379677602857523944e-01
2.379657450829022469e-01
2.379637298800520995e-01
2.379617146772019243e-01
2.379596994743517491e-01
2.379576842715016016e-01
2.379556690686513987e-01
2.379536550667564754e-01
2.379516398639063002e-01
2.379496246610561527e-01
2.379476094582059775e-01
2.379455942553558023e-01
2.379435790525056271e-01
2.379415638496554797e-01
2.379395486468053045e-01
2.379375334439551293e-01
2.379355194420602060e-01
2.379335042392100308e-01
2.379314890363598833e-01
2.379294738335097081e-01
2.379274586306595329e-01
2.379254434278093577e-01
2.379234282249592103e-01
2.379214130221090351e-01
2.379193978192588599e-01
2.379173838173638811e-01
2.379153686145137336e-01
2.379133534116635862e-01
2.379113382088134110e-01
2.379093230059632358e-01
2.379073078031130883e-01
2.379052926002629131e-01
2.379032773974127379e-01
2.379012621945625905e-01
2.378992481926676394e-01
2.378972329898174642e-01
2.378952177869673168e-01
2.378932025841171416e-01
2.378911873812669941e-01
2.378891721784167912e-01
2.378871569755666715e-01
2.378851417727164963e-01
2.378831265698662933e-01
2.378811125679713423e-01
2.378790973651211949e-01
2.378770821622710474e-01
2.378750669594208444e-01
2.378730517565706970e-01
2.378710365537205218e-01
2.378690213508703744e-01
2.378670061480201992e-01
2.378649909451700517e-01
2.378629769432751007e-01
2.378609617404249255e-01
2.378589465375747503e-01
2.378569313347245751e-01
2.378549161318744276e-01
2.378529009290242247e-01
2.378508857261740772e-01
2.378488705233239575e-01
2.378468553204737268e-01
2.378448413185788035e-01
2.378428261157286283e-01
2.378408109128784809e-01
2.378387957100283057e-01
2.378367805071781305e-01
2.378347653043280108e-01
2.378327501014778078e-01
2.378307348986276604e-01
2.378287196957775129e-01
2.378267056938825341e-01
2.378246904910323312e-01
2.378226752881821837e-01
2.378206600853320363e-01
2.378186448824818888e-01
2.378166296796317136e-01
2.378146144767815384e-01
2.378125992739313910e-01
2.378105840710812435e-01
2.378085700691862647e-01
2.378065548663361173e-01
2.378045396634859143e-01
2.378025244606357669e-01
2.378005092577855639e-01
2.377984940549354165e-01
2.377964788520852690e-01
2.377944636492350938e-01
2.377924484463849186e-01
2.377904344444899676e-01
2.377884192416397924e-01
2.377864040387896449e-01
2.377843888359394697e-01
2.377823736330893223e-01
2.377803584302391748e-01
2.377783432273889996e-01
2.377763280245388244e-01
2.377743128216886492e-01
2.377722988197937259e-01
2.377702836169435230e-01
2.377682684140933478e-01
2.377662532112432003e-01
2.377642380083930251e-01
2.377622228055428777e-01
2.377602076026927025e-01
2.377581923998425550e-01
2.377561771969923798e-01
2.377541631950974288e-01
2.377521479922472536e-01
2.377501327893971061e-01
2.377481175865469309e-01
2.377461023836967557e-01
2.377440871808466083e-01
2.377420719779964331e-01
2.377400567751462579e-01
2.377380415722961104e-01
2.377360275704011316e-01
2.377340123675509842e-01
2.377319971647008368e-01
2.377299819618506338e-01
2.377279667590004864e-01
2.377259515561503389e-01
2.377239363533001637e-01
2.377219211504499885e-01
2.377199059475998411e-01
2.377178919457048900e-01
2.377158767428547148e-01
2.377138615400045674e-01
2.377118463371543644e-01
2.377098311343042170e-01
2.377078159314540418e-01
2.377058007286038943e-01
2.377037855257536914e-01
2.377017703229035439e-01
2.376997563210085929e-01
2.376977411181584454e-01
2.376957259153082702e-01
2.376937107124580950e-01
2.376916955096079198e-01
2.376896803067577724e-01
2.376876651039075972e-01
2.376856499010574497e-01
2.376836346982072468e-01
2.376816194953570993e-01
2.376796054934621483e-01
2.376775902906119731e-01
2.376755750877618256e-01
2.376735598849116782e-01
2.376715446820614752e-01
2.376695294792113278e-01
2.376675142763611526e-01
2.376654990735109774e-01
2.376634838706608577e-01
2.376614698687659066e-01
2.376594546659157037e-01
2.376574394630655562e-01
2.376554242602153533e-01
2.376534090573652058e-01
2.376513938545150306e-01
2.376493786516648832e-01
2.376473634488147080e-01
2.376453482459645605e-01
2.376433342440696095e-01
2.376413190412194065e-01
2.376393038383692591e-01
2.376372886355190839e-01
2.376352734326689364e-01
2.376332582298187890e-01
2.376312430269686138e-01
2.376292278241184386e-01
2.376272126212682634e-01
2.376251986193733401e-01
2.376231834165231371e-01
2.376211682136729619e-01
2.376191530108227867e-01
2.376171378079726948e-01
2.376151226051224918e-01
2.376131074022723444e-01
2.376110921994221692e-01
2.376090769965719940e-01
2.376070629946770429e-01
2.376050477918268955e-01
2.376030325889767203e-01
2.376010173861265451e-01
2.375990021832763976e-01
2.375969869804261947e-01
2.375949717775760472e-01
2.375929565747258998e-01
2.375909413718757246e-01
2.375889273699807736e-01
2.375869121671305984e-01
2.375848969642804231e-01
2.375828817614302757e-01
2.375808665585801005e-01
2.375788513557299253e-01
2.375768361528797779e-01
2.375748209500296027e-01
2.375728057471794830e-01
2.375707917452845042e-01
2.375687765424343567e-01
2.375667613395841538e-01
2.375647461367340063e-01
2.375627309338838311e-01
2.375607157310336559e-01
2.375587005281835085e-01
2.375566853253333610e-01
2.375546701224831581e-01
2.375526561205882070e-01
2.375506409177380318e-01
2.375486257148879121e-01
2.375466105120377369e-01
2.375445953091875340e-01
2.375425801063374143e-01
2.375405649034872391e-01
2.375385497006370639e-01
2.375365344977868887e-01
2.375345204958919376e-01
2.375325052930417902e-01
2.375304900901916150e-01
2.375284748873414398e-01
2.375264596844912646e-01
2.375244444816411171e-01
2.375224292787909419e-01
2.375204140759407667e-01
2.375183988730906193e-01
2.375163848711956682e-01
2.375143696683455485e-01
2.375123544654953456e-01
2.375103392626451704e-01
2.375083240597949952e-01
2.375063088569448477e-01
2.375042936540946448e-01
2.375022784512444973e-01
2.375002632483943499e-01
2.374982492464993988e-01
2.374962340436492236e-01
2.374942188407990762e-01
2.374922036379489010e-01
2.374901884350987258e-01
2.374881732322485783e-01
2.374861580293984031e-01
2.374841428265482279e-01
2.374821276236980527e-01
2.374801136218031017e-01
2.374780984189529265e-01
2.374760832161027790e-01
2.374740680132526038e-01
2.374720528104024564e-01
2.374700376075522812e-01
2.374680224047021060e-01
2.374660072018519308e-01
2.374639919990017833e-01
2.374619779971068323e-01
2.374599627942566848e-01
2.374579475914065374e-01
2.374559323885563344e-01
2.374539171857061592e-01
2.374519019828559840e-01
2.374498867800058366e-01
2.374478715771556614e-01
2.374458563743054862e-01
2.374438423724105351e-01
2.374418271695603877e-01
2.374398119667102125e-01
2.374377967638600651e-01
2.374357815610099176e-01
2.374337663581597424e-01
2.374317511553095672e-01
2.374297359524593642e-01
2.374277207496092446e-01
2.374257067477142935e-01
2.374236915448641183e-01
2.374216763420139431e-01
2.374196611391637957e-01
2.374176459363135927e-01
2.374156307334634453e-01
2.374136155306132978e-01
2.374116003277631226e-01
2.374095851249129474e-01
2.374075711230180241e-01
2.374055559201678212e-01
2.374035407173176460e-01
2.374015255144675263e-01
2.373995103116173511e-01
2.373974951087672036e-01
2.373954799059170284e-01
2.373934647030668532e-01
2.373914495002166780e-01
2.373894354983217270e-01
2.373874202954715518e-01
2.373854050926213766e-01
2.373833898897712291e-01
2.373813746869210539e-01
2.373793594840708787e-01
2.373773442812207313e-01
2.373753290783705561e-01
2.373733138755204086e-01
2.373712998736254298e-01
2.373692846707752824e-01
2.373672694679251349e-01
2.373652542650749597e-01
2.373632390622247845e-01
2.373612238593746371e-01
2.373592086565244341e-01
2.373571934536742867e-01
2.373551782508241392e-01
2.373531642489291604e-01
2.373511490460790130e-01
2.373491338432288655e-01
2.373471186403786903e-01
2.373451034375285151e-01
2.373430882346783677e-01
2.373410730318281925e-01
2.373390578289780173e-01
2.373370426261278698e-01
2.373350286242329188e-01
2.373330134213827158e-01
2.373309982185325961e-01
2.373289830156823932e-01
2.373269678128322457e-01
2.373249526099820428e-01
2.373229374071318953e-01
2.373209222042817479e-01
2.373189070014315727e-01
2.373168929995366216e-01
2.373148777966864464e-01
2.373128625938362712e-01
2.373108473909861238e-01
2.373088321881359763e-01
2.373068169852857734e-01
2.373048017824356259e-01
2.373027865795854507e-01
2.373007713767352755e-01
2.372987573748403523e-01
2.372967421719901771e-01
2.372947269691400574e-01
2.372927117662898544e-01
2.372906965634396792e-01
2.372886813605895318e-01
2.372866661577393566e-01
2.372846509548891814e-01
2.372826357520390339e-01
2.372806217501440551e-01
2.372786065472939077e-01
2.372765913444437602e-01
2.372745761415935850e-01
2.372725609387433821e-01
2.372705457358932346e-01
2.372685305330430872e-01
2.372665153301929120e-01
2.372645001273427368e-01
2.372624861254477857e-01
2.372604709225976383e-01
2.372584557197474631e-01
2.372564405168973156e-01
2.372544253140471404e-01
2.372524101111969652e-01
2.372503949083467900e-01
2.372483797054966148e-01
2.372463645026464674e-01
2.372443492997963199e-01
2.372423352979013689e-01
2.372403200950511937e-01
2.372383048922010185e-01
2.372362896893508433e-01
2.372342744865006681e-01
2.372322592836505484e-01
2.372302440808003732e-01
2.372282288779501980e-01
2.372262136751000228e-01
2.372241996732050717e-01
2.372221844703548965e-01
2.372201692675047768e-01
2.372181540646545461e-01
2.372161388618044264e-01
2.372141236589542512e-01
2.372121084561040760e-01
2.372100932532539286e-01
2.372080780504037534e-01
2.372060640485088023e-01
2.372040488456586271e-01
2.372020336428084519e-01
2.372000184399583045e-01
2.371980032371081570e-01
2.371959880342579818e-01
2.371939728314078066e-01
2.371919576285576314e-01
2.371899424257074562e-01
2.371879284238125052e-01
2.371859132209623855e-01
2.371838980181121825e-01
2.371818828152620351e-01
2.371798676124118599e-01
2.371778524095616847e-01
2.371758372067115372e-01
2.371738220038613898e-01
2.371718068010111868e-01
2.371697927991162635e-01
2.371677775962660606e-01
2.371657623934159131e-01
2.371637471905657657e-01
2.371617319877155905e-01
2.371597167848654153e-01
2.371577015820152678e-01
2.371556863791651204e-01
2.371536711763149174e-01
2.371516571744199664e-01
2.371496419715697912e-01
2.371476267687196438e-01
2.371456115658694963e-01
2.371435963630192933e-01
2.371415811601691459e-01
2.371395659573189985e-01
2.371375507544688233e-01
2.371355355516186481e-01
2.371335215497236693e-01
2.371315063468735218e-01
2.371294911440233466e-01
2.371274759411731992e-01
2.371254607383230240e-01
2.371234455354728765e-01
2.371214303326227013e-01
2.371194151297725539e-01
2.371173999269223787e-01
2.371153859250273999e-01
2.371133707221772524e-01
2.371113555193271050e-01
2.371093403164769020e-01
2.371073251136267546e-01
2.371053099107766071e-01
2.371032947079264042e-01
2.371012795050762567e-01
2.370992643022261093e-01
2.370972503003311860e-01
2.370952350974809830e-01
2.370932198946308078e-01
2.370912046917806326e-01
2.370891894889304852e-01
2.370871742860803100e-01
2.370851590832301625e-01
2.370831438803799873e-01
2.370811286775298121e-01
2.370791146756348611e-01
2.370770994727846859e-01
2.370750842699345107e-01
2.370730690670843632e-01
2.370710538642341880e-01
2.370690386613840406e-01
2.370670234585338654e-01
2.370650082556837179e-01
2.370629930528335427e-01
2.370609790509386194e-01
2.370589638480884442e-01
2.370569486452382690e-01
2.370549334423881216e-01
2.370529182395379464e-01
2.370509030366877434e-01
2.370488878338375960e-01
2.370468726309874208e-01
2.370448574281372456e-01
2.370428434262423223e-01
2.370408282233921471e-01
2.370388130205419996e-01
2.370367978176918244e-01
2.370347826148416492e-01
2.370327674119914740e-01
2.370307522091412988e-01
2.370287370062911514e-01
2.370267218034410039e-01
2.370247078015460529e-01
2.370226925986958499e-01
2.370206773958457025e-01
2.370186621929955273e-01
2.370166469901453521e-01
2.370146317872952046e-01
2.370126165844450294e-01
2.370106013815948542e-01
2.370085861787447068e-01
2.370065721768497835e-01
2.370045569739996083e-01
2.370025417711494331e-01
2.370005265682992857e-01
2.369985113654490827e-01
2.369964961625989353e-01
2.369944809597487878e-01
2.369924657568986126e-01
2.369904505540484374e-01
2.369884365521534864e-01
2.369864213493033112e-01
2.369844061464531360e-01
2.369823909436030163e-01
2.369803757407528411e-01
2.369783605379026659e-01
2.369763453350524629e-01
2.369743301322023155e-01
2.369723149293521403e-01
2.369703009274572447e-01
2.369682857246070418e-01
2.369662705217568943e-01
2.369642553189067191e-01
2.369622401160565439e-01
2.369602249132063965e-01
2.369582097103562213e-01
2.369561945075060461e-01
2.369541793046558709e-01
2.369521653027609198e-01
2.369501500999107446e-01
2.369481348970605972e-01
2.369461196942104220e-01
2.369441044913602745e-01
2.369420892885100993e-01
2.369400740856599519e-01
2.369380588828097767e-01
2.369360436799596292e-01
2.369340296780646504e-01
2.369320144752144752e-01
2.369299992723643278e-01
2.369279840695141803e-01
2.369259688666639774e-01
2.369239536638138022e-01
2.369219384609636825e-01
2.369199232581134795e-01
2.369179080552633321e-01
2.369158940533683810e-01
2.369138788505182058e-01
2.369118636476680306e-01
2.369098484448178832e-01
2.369078332419677357e-01
2.369058180391175328e-01
2.369038028362673853e-01
2.369017876334172101e-01
2.368997724305670349e-01
2.368977584286721116e-01
2.368957432258219087e-01
2.368937280229717612e-01
2.368917128201216138e-01
2.368896976172714386e-01
2.368876824144212634e-01
2.368856672115711159e-01
2.368836520087209407e-01
2.368816368058707655e-01
2.368796228039758422e-01
2.368776076011256670e-01
2.368755923982754918e-01
2.368735771954253444e-01
2.368715619925751692e-01
2.368695467897249940e-01
2.368675315868748188e-01
2.368655163840246436e-01
2.368635011811744961e-01
2.368614871792795451e-01
2.368594719764293699e-01
2.368574567735792225e-01
2.368554415707290473e-01
2.368534263678788720e-01
2.368514111650287246e-01
2.368493959621785772e-01
2.368473807593284020e-01
2.368453655564782268e-01
2.368433515545832757e-01
2.368413363517331005e-01
2.368393211488829531e-01
2.368373059460327779e-01
2.368352907431825749e-01
2.368332755403324552e-01
2.368312603374822800e-01
2.368292451346321048e-01
2.368272299317819574e-01
2.368252147289318099e-01
2.368232007270368589e-01
2.368211855241866559e-01
2.368191703213365085e-01
2.368171551184863333e-01
2.368151399156361581e-01
2.368131247127859829e-01
2.368111095099358354e-01
2.368090943070856602e-01
2.368070791042354850e-01
2.368050651023405617e-01
2.368030498994903865e-01
2.368010346966402391e-01
2.367990194937900361e-01
2.367970042909398887e-01
2.367949890880897412e-01
2.367929738852395660e-01
2.367909586823893908e-01
2.367889434795392156e-01
2.367869294776442646e-01
2.367849142747941171e-01
2.367828990719439419e-01
2.367808838690937667e-01
2.367788686662435915e-01
2.367768534633934441e-01
2.367748382605432966e-01
2.367728230576931214e-01
2.367708078548429462e-01
2.367687938529479952e-01
2.367667786500978477e-01
2.367647634472477003e-01
2.367627482443975251e-01
2.367607330415473221e-01
2.367587178386971747e-01
2.367567026358469995e-01
2.367546874329968243e-01
2.367526722301466768e-01
2.367506582282517258e-01
2.367486430254015783e-01
2.367466278225513754e-01
2.367446126197012279e-01
2.367425974168510527e-01
2.367405822140009053e-01
2.367385670111507301e-01
2.367365518083005549e-01
2.367345366054504074e-01
2.367325226035554286e-01
2.367305074007052812e-01
2.367284921978551337e-01
2.367264769950049585e-01
2.367244617921547833e-01
2.367224465893045804e-01
2.367204313864544885e-01
2.367184161836042855e-01
2.367164009807541103e-01
2.367143869788591870e-01
2.367123717760090118e-01
2.367103565731588366e-01
2.367083413703086614e-01
2.367063261674585140e-01
2.367043109646083665e-01
2.367022957617581913e-01
2.367002805589080161e-01
2.366982653560578131e-01
2.366962513541628899e-01
2.366942361513127147e-01
2.366922209484625672e-01
2.366902057456123920e-01
2.366881905427622446e-01
2.366861753399120416e-01
2.366841601370619219e-01
2.366821449342117190e-01
2.366801297313615715e-01
2.366781157294665927e-01
2.366761005266164453e-01
2.366740853237662701e-01
2.366720701209161226e-01
2.366700549180659474e-01
2.366680397152158000e-01
2.366660245123656248e-01
2.366640093095154496e-01
2.366619941066652744e-01
2.366599801047703233e-01
2.366579649019201759e-01
2.366559496990700007e-01
2.366539344962198810e-01
2.366519192933697058e-01
2.366499040905195028e-01
2.366478888876693554e-01
2.366458736848192079e-01
2.366438584819690327e-01
2.366418444800740539e-01
2.366398292772238787e-01
2.366378140743737313e-01
2.366357988715235561e-01
2.366337836686734364e-01
2.366317684658232334e-01
2.366297532629730860e-01
2.366277380601229108e-01
2.366257228572727356e-01
2.366237088553778123e-01
2.366216936525276648e-01
2.366196784496774896e-01
2.366176632468272867e-01
2.366156480439771392e-01
2.366136328411269640e-01
2.366116176382768166e-01
2.366096024354266414e-01
2.366075872325764662e-01
2.366055732306815151e-01
2.366035580278313399e-01
2.366015428249811925e-01
2.365995276221310450e-01
2.365975124192808698e-01
2.365954972164306669e-01
2.365934820135805472e-01
2.365914668107303442e-01
2.365894516078801690e-01
2.365874376059852180e-01
2.365854224031350983e-01
2.365834072002848953e-01
2.365813919974347201e-01
2.365793767945845727e-01
2.365773615917343975e-01
2.365753463888842500e-01
2.365733311860340748e-01
2.365713159831838996e-01
2.365693019812889486e-01
2.365672867784388012e-01
2.365652715755886260e-01
2.365632563727384785e-01
2.365612411698883033e-01
2.365592259670381003e-01
2.365572107641879529e-01
2.365551955613377777e-01
2.365531803584876303e-01
2.365511663565927070e-01
2.365491511537425318e-01
2.365471359508923288e-01
2.365451207480421814e-01
2.365431055451920339e-01
2.365410903423418310e-01
2.365390751394916835e-01
2.365370599366415361e-01
2.365350447337913609e-01
2.365330307318964098e-01
2.365310155290462346e-01
2.365290003261961149e-01
2.365269851233459120e-01
2.365249699204957368e-01
2.365229547176455616e-01
2.365209395147954141e-01
2.365189243119452667e-01
2.365169091090950915e-01
2.365148951072001404e-01
2.365128799043499375e-01
2.365108647014997900e-01
2.365088494986496426e-01
2.365068342957994396e-01
2.365048190929492922e-01
2.365028038900991447e-01
2.365007886872489695e-01
2.364987734843988221e-01
2.364967594825038433e-01
2.364947442796536681e-01
2.364927290768035206e-01
2.364907138739533732e-01
2.364886986711031980e-01
2.364866834682530228e-01
2.364846682654028476e-01
2.364826530625526724e-01
2.364806378597024972e-01
2.364786238578075461e-01
2.364766086549573987e-01
2.364745934521072790e-01
2.364725782492570760e-01
2.364705630464069008e-01
2.364685478435567534e-01
2.364665326407066059e-01
2.364645174378564307e-01
2.364625022350062555e-01
2.364604882331112767e-01
2.364584730302611570e-01
2.364564578274109818e-01
2.364544426245608066e-01
2.364524274217106314e-01
2.364504122188604840e-01
2.364483970160102810e-01
2.364463818131601336e-01
2.364443666103099861e-01
2.364423526084150351e-01
2.364403374055648599e-01
2.364383222027147124e-01
2.364363069998645095e-01
2.364342917970143620e-01
2.364322765941642146e-01
2.364302613913140672e-01
2.364282461884638642e-01
2.364262309856136890e-01
2.364242169837187379e-01
2.364222017808685905e-01
2.364201865780184431e-01
2.364181713751682679e-01
2.364161561723180927e-01
2.364141409694679175e-01
2.364121257666177423e-01
2.364101105637675948e-01
2.364080953609173918e-01
2.364060813590224686e-01
2.364040661561722934e-01
2.364020509533221459e-01
2.364000357504719707e-01
2.363980205476218233e-01
2.363960053447716481e-01
2.363939901419214729e-01
2.363919749390713254e-01
2.363899597362211780e-01
2.363879445333709750e-01
2.363859305314760240e-01
2.363839153286258488e-01
2.363819001257757013e-01
2.363798849229255261e-01
2.363778697200753509e-01
2.363758545172252035e-01
2.363738393143750283e-01
2.363718241115248808e-01
2.363698089086746779e-01
2.363677949067797546e-01
2.363657797039296071e-01
2.363637645010794042e-01
2.363617492982292845e-01
2.363597340953790815e-01
2.363577188925289341e-01
2.363557036896787589e-01
2.363536884868286114e-01
2.363516732839784085e-01
2.363496592820834574e-01
2.363476440792333100e-01
2.363456288763831348e-01
2.363436136735329596e-01
2.363415984706828121e-01
2.363395832678326369e-01
2.363375680649824895e-01
2.363355528621323143e-01
2.363335376592821668e-01
2.363315236573871880e-01
2.363295084545370128e-01
2.363274932516868654e-01
2.363254780488366902e-01
2.363234628459865427e-01
2.363214476431363398e-01
2.363194324402862201e-01
2.363174172374360449e-01
2.363154020345858697e-01
2.363133880326909186e-01
2.363113728298407712e-01
2.363093576269905960e-01
2.363073424241404208e-01
2.363053272212902733e-01
2.363033120184400981e-01
2.363012968155899229e-01
2.362992816127397755e-01
2.362972664098896003e-01
2.362952524079946492e-01
2.362932372051444740e-01
2.362912220022943266e-01
2.362892067994441236e-01
2.362871915965939762e-01
2.362851763937438287e-01
2.362831611908936535e-01
2.362811459880435061e-01
2.362791307851933031e-01
2.362771167832983799e-01
2.362751015804482324e-01
2.362730863775980572e-01
2.362710711747478542e-01
2.362690559718977068e-01
2.362670407690475316e-01
2.362650255661973564e-01
2.362630103633472090e-01
2.362609951604970338e-01
2.362589811586020827e-01
2.362569659557519075e-01
2.362549507529017601e-01
2.362529355500515849e-01
2.362509203472014097e-01
2.362489051443512900e-01
2.362468899415011148e-01
2.362448747386509396e-01
2.362428595358007644e-01
2.362408455339058411e-01
2.362388303310556381e-01
2.362368151282054907e-01
2.362347999253553432e-01
2.362327847225051403e-01
2.362307695196549928e-01
2.362287543168047899e-01
2.362267391139546424e-01
2.362247239111044950e-01
2.362227099092095717e-01
2.362206947063593687e-01
2.362186795035092213e-01
2.362166643006590461e-01
2.362146490978088986e-01
2.362126338949586957e-01
2.362106186921085482e-01
2.362086034892583730e-01
2.362065882864082256e-01
2.362045742845132468e-01
2.362025590816630716e-01
2.362005438788129241e-01
2.361985286759627489e-01
2.361965134731126015e-01
2.361944982702624263e-01
2.361924830674122511e-01
2.361904678645621314e-01
2.361884526617119284e-01
2.361864386598170051e-01
2.361844234569668299e-01
2.361824082541166547e-01
2.361803930512664795e-01
2.361783778484163043e-01
2.361763626455661569e-01
2.361743474427160094e-01
2.361723322398658342e-01
2.361703170370156868e-01
2.361683030351207080e-01
2.361662878322705050e-01
2.361642726294203853e-01
2.361622574265702379e-01
2.361602422237200072e-01
2.361582270208698875e-01
2.361562118180197123e-01
2.361541966151695648e-01
2.361521814123193896e-01
2.361501674104244386e-01
2.361481522075742634e-01
2.361461370047240882e-01
2.361441218018739407e-01
2.361421065990237655e-01
2.361400913961736181e-01
2.361380761933234429e-01
2.361360609904732955e-01
2.361340457876230925e-01
2.361320317857281414e-01
2.361300165828779662e-01
2.361280013800278466e-01
2.361259861771776714e-01
2.361239709743274684e-01
2.361219557714773210e-01
2.361199405686271735e-01
2.361179253657769983e-01
2.361159101629268509e-01
2.361138961610318998e-01
2.361118809581816969e-01
2.361098657553315494e-01
2.361078505524814020e-01
2.361058353496311990e-01
2.361038201467810516e-01
2.361018049439309041e-01
2.360997897410807289e-01
2.360977745382305537e-01
2.360957605363356027e-01
2.360937453334854275e-01
2.360917301306352800e-01
2.360897149277851048e-01
2.360876997249349296e-01
2.360856845220847822e-01
2.360836693192346347e-01
2.360816541163844318e-01
2.360796389135342843e-01
2.360776249116393333e-01
2.360756097087891581e-01
2.360735945059390106e-01
2.360715793030888354e-01
2.360695641002386602e-01
2.360675488973885128e-01
2.360655336945383376e-01
2.360635184916881624e-01
2.360615032888380149e-01
2.360594892869430361e-01
2.360574740840928887e-01
2.360554588812426857e-01
2.360534436783925660e-01
2.360514284755423908e-01
2.360494132726922156e-01
2.360473980698420682e-01
2.360453828669918652e-01
2.360433676641417455e-01
2.360413536622467667e-01
2.360393384593966193e-01
2.360373232565464441e-01
2.360353080536962689e-01
2.360332928508460937e-01
2.360312776479959462e-01
2.360292624451457710e-01
2.360272472422956236e-01
2.360252320394454761e-01
2.360232180375504973e-01
2.360212028347003221e-01
2.360191876318501469e-01
2.360171724289999995e-01
2.360151572261498520e-01
2.360131420232996491e-01
2.360111268204495294e-01
2.360091116175993542e-01
2.360070964147491790e-01
2.360050824128542002e-01
2.360030672100040527e-01
2.360010520071539053e-01
2.359990368043037301e-01
2.359970216014535827e-01
2.359950063986034074e-01
2.359929911957532322e-01
2.359909759929030293e-01
2.359889607900528818e-01
2.359869467881579586e-01
2.359849315853078111e-01
2.359829163824576082e-01
2.359809011796074607e-01
2.359788859767572855e-01
2.359768707739071103e-01
2.359748555710569629e-01
2.359728403682067877e-01
2.359708251653566125e-01
2.359688111634616614e-01
2.359667959606114862e-01
2.359647807577613388e-01
2.359627655549111358e-01
2.359607503520610161e-01
2.359587351492108409e-01
2.359567199463606657e-01
2.359547047435105183e-01
2.359526895406603431e-01
2.359506743378101956e-01
2.359486603359152168e-01
2.359466451330650694e-01
2.359446299302148942e-01
2.359426147273647190e-01
2.359405995245145715e-01
2.359385843216643963e-01
2.359365691188142211e-01
2.359345539159640737e-01
2.359325387131138985e-01
2.359305247112189197e-01
2.359285095083688000e-01
2.359264943055186248e-01
2.359244791026684496e-01
2.359224638998183021e-01
2.359204486969681269e-01
2.359184334941179517e-01
2.359164182912677765e-01
2.359144030884176013e-01
2.359123890865226503e-01
2.359103738836725028e-01
2.359083586808223276e-01
2.359063434779721802e-01
2.359043282751220050e-01
2.359023130722718298e-01
2.359002978694216823e-01
2.358982826665715071e-01
2.358962674637213597e-01
2.358942534618264086e-01
2.358922382589762612e-01
2.358902230561260582e-01
2.358882078532758830e-01
2.358861926504257356e-01
2.358841774475755604e-01
2.358821622447254129e-01
2.358801470418752377e-01
2.358781318390250625e-01
2.358761178371301392e-01
2.358741026342799363e-01
2.358720874314297611e-01
2.358700722285796414e-01
2.358680570257294662e-01
2.358660418228793187e-01
2.358640266200291158e-01
2.358620114171789683e-01
2.358599962143287931e-01
2.358579822124338143e-01
2.358559670095836669e-01
2.358539518067334917e-01
2.358519366038833720e-01
2.358499214010331968e-01
2.358479061981830216e-01
2.358458909953328464e-01
2.358438757924826989e-01
2.358418605896325237e-01
2.358398465877376005e-01
2.358378313848874253e-01
2.358358161820372501e-01
2.358338009791871026e-01
2.358317857763368997e-01
2.358297705734867244e-01
2.358277553706365770e-01
2.358257401677864296e-01
2.358237249649362544e-01
2.358217109630412756e-01
2.358196957601911281e-01
2.358176805573409529e-01
2.358156653544908055e-01
2.358136501516406303e-01
2.358116349487904551e-01
2.358096197459403076e-01
2.358076045430901324e-01
2.358055893402399850e-01
2.358035753383450062e-01
2.358015601354948310e-01
2.357995449326446835e-01
2.357975297297945083e-01
2.357955145269443331e-01
2.357934993240941857e-01
2.357914841212440105e-01
2.357894689183938630e-01
2.357874537155436878e-01
2.357854397136487645e-01
2.357834245107985893e-01
2.357814093079483864e-01
2.357793941050982389e-01
2.357773789022480915e-01
2.357753636993979163e-01
2.357733484965477411e-01
2.357713332936975936e-01
2.357693180908474184e-01
2.357673040889524674e-01
2.357652888861023199e-01
2.357632736832521447e-01
2.357612584804019695e-01
2.357592432775517943e-01
2.357572280747016191e-01
2.357552128718514717e-01
2.357531976690013242e-01
2.357511824661511768e-01
2.357491684642561980e-01
2.357471532614060228e-01
2.357451380585558476e-01
2.357431228557057001e-01
2.357411076528555249e-01


==> figs/lwr_numerical_flux/greenshields_full/flux_cross_greenshield_unsupervised_x_0.25.csv <==
2.924051754836176631e-03
3.017849787822157737e-03
3.111647820808111087e-03
3.205445840146092795e-03
3.299243886780156565e-03
3.393041933414192579e-03
3.486839925456008960e-03
3.580637972090017218e-03
3.674436018724025477e-03
3.768234065358033735e-03
3.862032111992069749e-03
3.955830104033886130e-03
4.049628096075730266e-03
4.143426197302013669e-03
4.237224189343802294e-03
4.331022290570030187e-03
4.424820282611846567e-03
4.518618274653662947e-03
4.612416375879890840e-03
4.706214367921707220e-03
4.800012469147962868e-03
4.893810352005478759e-03
4.987608453231595629e-03
5.081406554457768010e-03
5.175204437315311656e-03
5.269002538541567304e-03
5.362800639767767441e-03
5.456598740993912067e-03
5.550396623851400202e-03
5.644194725077628094e-03
5.737992826303828231e-03
5.831790709161371877e-03
5.925588810387460992e-03
6.019386911613744395e-03
6.113184794471204775e-03
6.206982895697432667e-03
6.300780996923605048e-03
6.394578879781120939e-03
6.488376981007321076e-03
6.582175082233493457e-03
6.675973183459693594e-03
6.769771284685893731e-03
6.863568949174642109e-03
6.957367050400842245e-03
7.051165151627153405e-03
7.144963252853270275e-03
7.238761354079470411e-03
7.332559455305698304e-03
7.426357119794446682e-03
7.520155221020619063e-03
7.613953322246930222e-03
7.707751423473047092e-03
7.801549524699247229e-03
7.895347625925419610e-03
7.989145727151703014e-03
8.082943391640423636e-03
8.176741492866623773e-03
8.270539594092851665e-03
8.364337695319024046e-03
8.458135796545196428e-03
8.551933897771479831e-03
8.645731562260172698e-03
8.739529663486483857e-03
8.833327764712572971e-03
8.927125865938800864e-03
9.020923967165056512e-03
9.114722068391256649e-03
9.208520169617456785e-03
9.302317834106177408e-03
9.396115935332405300e-03
9.489914036558633192e-03
9.583712137784805574e-03
9.677510239011033466e-03
9.771308340237205847e-03
9.865106004725954225e-03
9.958904105952182118e-03
1.005270220717838225e-02
1.014650030840458239e-02
1.024029840963075477e-02
1.033409651085701042e-02
1.042789461208315505e-02
1.052169271330941069e-02
1.061549081453558308e-02
1.070928891576183872e-02
1.080308614351316310e-02
1.089688424473933548e-02
1.099068234596559113e-02
1.108448044719168024e-02
1.117827854841796364e-02
1.127207664964408051e-02
1.136587475087036392e-02
1.145967285209659181e-02
1.155347095332276419e-02
1.164726905454904760e-02
1.174106715577521998e-02
1.183486525700133685e-02
1.192866248475271673e-02
1.202246058597888911e-02
1.211625868720514476e-02
1.221005678843128939e-02
1.230385488965751728e-02
1.239765299088374517e-02
1.249145109210997306e-02
1.258524919333614545e-02
1.267904729456226232e-02
1.277284539578860123e-02
1.286664349701471810e-02
1.296044159824094599e-02
1.305423969946720164e-02
1.314803692721844275e-02
1.324183502844461513e-02
1.333563312967084302e-02
1.342943123089704316e-02
1.352322933212329881e-02
1.361702743334947119e-02
1.371082553457575459e-02
1.380462363580189922e-02
1.389842173702815487e-02
1.399221983825432725e-02
1.408601793948044412e-02
1.417981604070667201e-02
1.427361414193289990e-02
1.436741136968427979e-02
1.446120947091039666e-02
1.455500757213668006e-02
1.464880567336288020e-02
1.474260377458902482e-02
1.483640187581522496e-02
1.493019997704148061e-02
1.502399807826770850e-02
1.511779617949388088e-02
1.521159428072005326e-02
1.530539238194628116e-02
1.539919048317250905e-02
1.549298858439868143e-02
1.558678581214997805e-02
1.568058391337626145e-02
1.577438201460246159e-02
1.586818011582863397e-02
1.596197821705480635e-02
1.605577631828103424e-02
1.614957441950720662e-02
1.624337252073343452e-02
1.633717062195960690e-02
1.643096872318583479e-02
1.652476682441200717e-02
1.661856492563829057e-02
1.671236302686446296e-02
1.680616025461575958e-02
1.689995835584190420e-02
1.699375645706813209e-02
1.708755455829435999e-02
1.718135265952058788e-02
1.727515076074676026e-02
1.736894886197293264e-02
1.746274696319916053e-02
1.755654506442544394e-02
1.765034229217674056e-02
1.774414126687778870e-02
1.783793849462911307e-02
1.793173746933018897e-02
1.802553469708156886e-02
1.811933367178258925e-02
1.821313089953391362e-02
1.830692987423504503e-02
1.840072710198636941e-02
1.849452607668744530e-02
1.858832330443876968e-02
1.868212053219014956e-02
1.877591950689116995e-02
1.886971673464254984e-02
1.896351570934351471e-02
1.905731293709486684e-02
1.915111191179597050e-02
1.924490913954729487e-02
1.933870811424837077e-02
1.943250534199969515e-02
1.952630431670082656e-02
1.962010154445212318e-02
1.971390051915317132e-02
1.980769774690452345e-02
1.990149497465584782e-02
1.999529394935686821e-02
2.008909117710827585e-02
2.018289015180932400e-02
2.027668737956067613e-02
2.037048635426175203e-02
2.046428358201304865e-02
2.055808255671418006e-02
2.065187978446547667e-02
2.074567875916660808e-02
2.083947598691784919e-02
2.093327321466925683e-02
2.102707218937033273e-02
2.112086941712162935e-02
2.121466839182276076e-02
2.130846561957402963e-02
2.140226459427507777e-02
2.149606182202640214e-02
2.158986079672753355e-02
2.168365802447885793e-02
2.177745699917987832e-02
2.187125422693120269e-02
2.196505320163233410e-02
2.205885042938365848e-02
2.215264765713498285e-02
2.224644663183605875e-02
2.234024385958735537e-02
2.243404283428845902e-02
2.252784006203978340e-02
2.262163903674088705e-02
2.271543626449218367e-02
2.280923523919325957e-02
2.290303246694458394e-02
2.299683144164577087e-02
2.309062866939703973e-02
2.318442764409811563e-02
2.327822487184938449e-02
2.337202209960070887e-02
2.346582107430184028e-02
2.355961830205316465e-02
2.365341727675424055e-02
2.374721450450550941e-02
2.384101347920664082e-02
2.393481070695799295e-02
2.402860968165904110e-02
2.412240690941033772e-02
2.421620588411149688e-02
2.431000311186279350e-02
2.440380208656386940e-02
2.449759931431511051e-02
2.459139654206643488e-02
2.468519551676759405e-02
2.477899274451894618e-02
2.487279171921996657e-02
2.496658894697129094e-02
2.506038792167242235e-02
2.515418514942371897e-02
2.524798412412482262e-02
2.534178135187609149e-02
2.543558032657725065e-02
2.552937755432854727e-02
2.562317652902965093e-02
2.571697375678094755e-02
2.581077098453227192e-02
2.590456995923340333e-02
2.599836718698467219e-02
2.609216616168574809e-02
2.618596338943712798e-02
2.627976236413820388e-02
2.637355959188952825e-02
2.646735856659057640e-02
2.656115579434187302e-02
2.665495476904300443e-02
2.674875199679430104e-02
2.684255097149543245e-02
2.693634819924667356e-02
2.703014542699802569e-02
2.712394440169912935e-02
2.721774162945045372e-02
2.731154060415152962e-02
2.740533783190285400e-02
2.749913680660390214e-02
2.759293403435519876e-02
2.768673300905638568e-02
2.778053023680768230e-02
2.787432921150875820e-02
2.796812643926005482e-02
2.806192541396118623e-02
2.815572264171245509e-02
2.824951986946380722e-02
2.834331884416491087e-02
2.843711607191617974e-02
2.853091504661728339e-02
2.862471227436858001e-02
2.871851124906971142e-02
2.881230847682103580e-02
2.890610745152211170e-02
2.899990467927343607e-02
2.909370365397453972e-02
2.918750088172589185e-02
2.928129985642691224e-02
2.937509708417823662e-02
2.946889431192950548e-02
2.956269328663063689e-02
2.965649051438196127e-02
2.975028948908306492e-02
2.984408671683436154e-02
2.993788569153543744e-02
3.003168291928684508e-02
3.012548189398789322e-02
3.021927912173921760e-02
3.031307809644021023e-02
3.040687532419164563e-02
3.050067429889269377e-02
3.059447152664401814e-02
3.068826875439528701e-02
3.078206772909641842e-02
3.087586495684777055e-02
3.096966393154881869e-02
3.106346115930014307e-02
3.115726013400127448e-02
3.125105736175259885e-02
3.134485633645367475e-02
3.143865356420494361e-02
3.153245253890607502e-02
3.162624976665739940e-02
3.172004874135847530e-02
3.181384596910974416e-02
3.190764319686106854e-02
3.200144217156219995e-02
3.209523939931352432e-02
3.218903837401460022e-02
3.228283560176592459e-02
3.237663282951724897e-02
3.247043355116813190e-02
3.256423077891942852e-02
3.265802800667072514e-02
3.275182523442202176e-02
3.284562595607293245e-02
3.293942318382420131e-02
3.303322041157552569e-02
3.312701763932690557e-02
3.322081486707817444e-02
3.331461558872905737e-02
3.340841281648035399e-02
3.350221004423162285e-02
3.359600727198297498e-02
3.368980799363383016e-02
3.378360522138515454e-02
3.387740244913645116e-02
3.397119967688780329e-02
3.406500039853865847e-02
3.415879762628998284e-02
3.425259485404133497e-02
3.434639208179263159e-02
3.444018930954395596e-02
3.453399003119481114e-02
3.462778725894610776e-02
3.472158448669743214e-02
3.481538171444878427e-02
3.490918243609966720e-02
3.500297966385096382e-02
3.509677689160223268e-02
3.519057411935358481e-02
3.528437484100443999e-02
3.537817206875576437e-02
3.547196929650706099e-02
3.556576652425841312e-02
3.565956375200962647e-02
3.575336447366062043e-02
3.584716170141194480e-02
3.594095892916321366e-02
3.603475615691456579e-02
3.612855687856539322e-02
3.622235410631663433e-02
3.631615133406798646e-02
3.640994856181933859e-02
3.650374928347019376e-02
3.659754651122151814e-02
3.669134373897284251e-02
3.678514096672416689e-02
3.687893819447549126e-02
3.697273891612634644e-02
3.706653614387769857e-02
3.716033337162896744e-02
3.725413059938018079e-02
3.734793132103114699e-02
3.744172854878247136e-02
3.753552577653382349e-02
3.762932300428514787e-02
3.772312372593597529e-02
3.781692095368732742e-02
3.791071818143859629e-02
3.800451540918989290e-02
3.809831263694124504e-02
3.819211335859212797e-02
3.828591058634345234e-02
3.837970781409474896e-02
3.847350504184601783e-02
3.856730576349692852e-02
3.866110299124825289e-02
3.875490021899952175e-02
3.884869744675084613e-02
3.894249467450217050e-02
3.903629539615310895e-02
3.913009262390437781e-02
3.922388985165570219e-02
3.931768707940702656e-02
3.941148780105788174e-02
3.950528502880920612e-02
3.959908225656050273e-02
3.969287948431182711e-02
3.978668020596268229e-02
3.988047743371403442e-02
3.997427466146530328e-02
4.006807188921662766e-02
4.016186911696797979e-02
4.025566983861883497e-02
4.034946706637015934e-02
4.044326429412142820e-02
4.053706152187275258e-02
4.063086224352366327e-02
4.072465947127495989e-02
4.081845669902628426e-02
4.091225392677758088e-02
4.100605464842843606e-02
4.109985187617976043e-02
4.119364910393111257e-02
4.128744633168240918e-02
4.138124355943370580e-02
4.147504428108456098e-02
4.156884150883591311e-02
4.166263873658718198e-02
4.175643596433856186e-02
4.185023668598941704e-02
4.194403391374076917e-02
4.203783114149203803e-02
4.213162836924339016e-02
4.222542909089421759e-02
4.231922631864554196e-02
4.241302354639686634e-02
4.250682077414819071e-02
4.260061800189948733e-02
4.269441872355037026e-02
4.278821595130169464e-02
4.288201317905299126e-02
4.297581040680428788e-02
4.306961112845517081e-02
4.316340835620652294e-02
4.325720558395779181e-02
4.335100281170911618e-02
4.344480353336002687e-02
4.353860076111132349e-02
4.363239798886259235e-02
4.372619521661388897e-02
4.381999244436524110e-02
4.391379316601604077e-02
4.400759039376744841e-02
4.410138762151877279e-02
4.419518484927009716e-02
4.428898557092098009e-02
4.438278279867224896e-02
4.447658002642360109e-02
4.457037725417489771e-02
4.466417797582578064e-02
4.475797520357704951e-02
4.485177243132842939e-02
4.494556965907967050e-02
4.503936688683102263e-02
4.513316760848190556e-02
4.522696483623320218e-02
4.532076206398452656e-02
4.541455929173585093e-02
4.550836001338670611e-02
4.560215724113803049e-02
4.569595446888932710e-02
4.578975169664065148e-02
4.588355241829153441e-02
4.597734964604283103e-02
4.607114687379415541e-02
4.616494410154545203e-02
4.625874132929677640e-02
4.635254205094768709e-02
4.644633927869901147e-02
4.654013650645022482e-02
4.663393373420160470e-02
4.672773445585243213e-02
4.682153168360378426e-02
4.691532891135510863e-02
4.700912613910640525e-02
4.710292686075726043e-02
4.719672408850858480e-02
4.729052131625993693e-02
4.738431854401120580e-02
4.747811577176253017e-02
4.757191649341341311e-02
4.766571372116476524e-02
4.775951094891606186e-02
4.785330817666738623e-02
4.794710889831826917e-02
4.804090612606959354e-02
4.813470335382089016e-02
4.822850058157218678e-02
4.832230130322306971e-02
4.841609853097436633e-02
4.850989575872569071e-02
4.860369298647698733e-02
4.869749021422831170e-02
4.879129093587919463e-02
4.888508816363051901e-02
4.897888539138184338e-02
4.907268261913314000e-02
4.916648334078405069e-02
4.926028056853534731e-02
4.935407779628664393e-02
4.944787502403796831e-02
4.954167574568882348e-02
4.963547297344014786e-02
4.972927020119149999e-02
4.982306742894276885e-02
4.991686465669406547e-02
5.001066537834494841e-02
5.010446260609624503e-02
5.019825983384762491e-02
5.029205706159892153e-02
5.038585778324977671e-02
5.047965501100104557e-02
5.057345223875236995e-02
5.066724946650369432e-02
5.076105018815460501e-02
5.085484741590587388e-02
5.094864464365728152e-02
5.104244187140849487e-02
5.113623909915984700e-02
5.123003982081075769e-02
5.132383704856205431e-02
5.141763427631335093e-02
5.151143150406464755e-02
5.160523222571553048e-02
5.169902945346688261e-02
5.179282668121812372e-02
5.188662390896950360e-02
5.198042463062035878e-02
5.207422185837165540e-02
5.216801908612297978e-02
5.226181631387430415e-02
5.235561354162554526e-02
5.244941426327648371e-02
5.254321149102786359e-02
5.263700871877913245e-02
5.273080594653048458e-02
5.282460666818128425e-02
5.291840389593266414e-02
5.301220112368390525e-02
5.310599835143520187e-02
5.319979907308611256e-02
5.329359630083740917e-02
5.338739352858873355e-02
5.348119075634000241e-02
5.357498798409132679e-02
5.366878870574223748e-02
5.376258593349358961e-02
5.385638316124485847e-02
5.395018038899623836e-02
5.404398111064709354e-02
5.413777833839836240e-02
5.423157556614974228e-02
5.432537279390103890e-02
5.441917351555197735e-02
5.451297074330319070e-02
5.460676797105451508e-02
5.470056519880583945e-02
5.479436242655716383e-02
5.488816314820804676e-02
5.498196037595934338e-02
5.507575760371064000e-02
5.516955483146193662e-02
5.526335555311281955e-02
5.535715278086417168e-02
5.545095000861544055e-02
5.554474723636682043e-02
5.563854795801770337e-02
5.573234518576899998e-02
5.582614241352026885e-02
5.591993964127162098e-02
5.601373686902288984e-02
5.610753759067377278e-02
5.620133481842509715e-02
5.629513204617642153e-02
5.638892927392769039e-02
5.648272999557862883e-02
5.657652722332995321e-02
5.667032445108122207e-02
5.676412167883254645e-02
5.685792240048340163e-02
5.695171962823475376e-02
5.704551685598605038e-02
5.713931408373734699e-02
5.723311131148867137e-02
5.732691203313955430e-02
5.742070926089087868e-02
5.751450648864220305e-02
5.760830371639347192e-02
5.770210443804438261e-02
5.779590166579570698e-02
5.788969889354694809e-02
5.798349612129827246e-02
5.807729684294915540e-02
5.817109407070047977e-02
5.826489129845185966e-02
5.835868852620307301e-02
5.845248575395436963e-02
5.854628647560528032e-02
5.864008370335663245e-02
5.873388093110798458e-02
5.882767815885925344e-02
5.892147888051013638e-02
5.901527610826146075e-02
5.910907333601275737e-02
5.920287056376410950e-02
5.929667128541493692e-02
5.939046851316623354e-02
5.948426574091753016e-02
5.957806296866891005e-02
5.967186019642020667e-02
5.976566091807106185e-02
5.985945814582238622e-02
5.995325537357373835e-02
6.004705260132497946e-02
6.014085332297591791e-02
6.023465055072721452e-02
6.032844777847853890e-02
6.042224500622978001e-02
6.051604572788071845e-02
6.060984295563207058e-02
6.070364018338333945e-02
6.079743741113466382e-02
6.089123463888598820e-02
6.098503536053687113e-02
6.107883258828816775e-02
6.117262981603946437e-02
6.126642704379081650e-02
6.136022776544169943e-02
6.145402499319296830e-02
6.154782222094429267e-02
6.164161944869561705e-02
6.173541667644691366e-02
6.182921390419821028e-02
6.192301113194953466e-02
6.201681534749997615e-02
6.211061257525132828e-02
6.220440980300262490e-02
6.229820703075394928e-02
6.239200425850527365e-02
6.248580148625659803e-02
6.257959871400786689e-02
6.267339594175921902e-02
6.276720015730963276e-02
6.286099738506095713e-02
6.295479461281228151e-02
6.304859184056355037e-02
6.314238906831487474e-02
6.323618629606614361e-02
6.332998352381746798e-02
6.342378075156887562e-02
6.351757797932014449e-02
6.361138219487061374e-02
6.370517942262188260e-02
6.379897665037320698e-02
6.389277387812453135e-02
6.398657110587582797e-02
6.408036833362718010e-02
6.417416556137850447e-02
6.426796278912977334e-02
6.436176001688106996e-02
6.445556423243148370e-02
6.454936146018283583e-02
6.464315868793413244e-02
6.473695591568545682e-02
6.483075314343678119e-02
6.492455037118810557e-02
6.501834759893942994e-02
6.511214482669072656e-02
6.520594904224114030e-02
6.529974626999249243e-02
6.539354349774378905e-02
6.548734072549508567e-02
6.558113795324641004e-02
6.567493518099770666e-02
6.576873240874905879e-02
6.586252963650038317e-02
6.595632686425165203e-02
6.605013107980212128e-02
6.614392830755343178e-02
6.623772553530472840e-02
6.633152276305609440e-02
6.642531999080733551e-02
6.651911721855863213e-02
6.660090993233148959e-02
6.668100829880727054e-02
6.676110666528312088e-02
6.684121099900663943e-02
6.692130936548243425e-02
6.700140773195825683e-02
6.708150609843410717e-02
6.716160446490991587e-02
6.724170283138566906e-02
6.732180119786150552e-02
6.740189956433732810e-02
6.748200389806094379e-02
6.756210226453671086e-02
6.764220063101250568e-02
6.772229899748835602e-02
6.780239736396415084e-02
6.788249573043997342e-02
6.796259409691579600e-02
6.804269246339156307e-02
6.812279082986737178e-02
6.820289516359093196e-02
6.828299353006674066e-02
6.836309189654257712e-02
6.844319026301837194e-02
6.852328862949413901e-02
6.860338699597001710e-02
6.868348536244582581e-02
6.876358372892164839e-02
6.884368209539742933e-02
6.892378642912103115e-02
6.900388479559679822e-02
6.908398316207263468e-02
6.916408152854845726e-02
6.924417989502421045e-02
6.932427826150003303e-02
6.940437662797584173e-02
6.948447499445167819e-02
6.956457932817525225e-02
6.964467769465110258e-02
6.972477606112686965e-02
6.980487442760267836e-02
6.988497279407851481e-02
6.996507116055433739e-02
7.004516952703004895e-02
7.012526789350595480e-02
7.020536625998177738e-02
7.028547059370529593e-02
7.036556896018109075e-02
7.044566732665689945e-02
7.052576569313270816e-02
7.060586405960855849e-02
7.068596242608438107e-02
7.076606079256020365e-02
7.084615915903599848e-02
7.092625752551183493e-02
7.100636185923536736e-02
7.108646022571118994e-02
7.116655859218699864e-02
7.124665695866277959e-02
7.132675532513860217e-02
7.140685369161439700e-02
7.148695205809021957e-02
7.156705042456601440e-02
7.164715475828964397e-02
7.172725312476538329e-02
7.180735149124126138e-02
7.188744985771708396e-02
7.196754822419287878e-02
7.204764659066864585e-02
7.212774495714449619e-02
7.220784332362031877e-02
7.228794169009611359e-02
7.236804602381965990e-02
7.244814439029549635e-02
7.252824275677133281e-02
7.260834112324705825e-02
7.268843948972290858e-02
7.276853785619873116e-02
7.284863622267456762e-02
7.292873458915034857e-02
7.300883295562612951e-02
7.308893728934973133e-02
7.316903565582554003e-02
7.324913402230134873e-02
7.332923238877717131e-02
7.340933075525295226e-02
7.348942912172876096e-02
7.356952748820458354e-02
7.364962585468037837e-02
7.372972422115620095e-02
7.380982855487977501e-02
7.388992692135559759e-02
7.397002528783139241e-02
7.405012365430721499e-02
7.413022202078302370e-02
7.421032038725886015e-02
7.429041875373462722e-02
7.437051712021047756e-02
7.445062145393398223e-02
7.453071982040979093e-02
7.461081818688565515e-02
7.469091655336149160e-02
7.477101491983728643e-02
7.485111328631310901e-02
7.493121165278893159e-02
7.501131001926471253e-02
7.509140838574052124e-02
7.517151271946408142e-02
7.525161108593987624e-02
7.533170945241574046e-02
7.541180781889150753e-02
7.549190618536733011e-02
7.557200455184318044e-02
7.565210291831894751e-02
7.573220128479477009e-02
7.581229965127056492e-02
7.589240398499416673e-02
7.597250235146996156e-02
7.605260071794578414e-02
7.613269908442157896e-02
7.621279745089735991e-02
7.629289581737316861e-02
7.637299418384904670e-02
7.645309255032481377e-02
7.653319688404836008e-02
7.661329525052423817e-02
7.669339361700000524e-02
7.677349198347582782e-02
7.685359034995165040e-02
7.693368871642744522e-02
7.701378708290324004e-02
7.709388544937909038e-02
7.717398381585491296e-02
7.725408814957841763e-02
7.733418651605421246e-02
7.741428488253010443e-02
7.749438324900589925e-02
7.757448161548166632e-02
7.765457998195748890e-02
7.773467834843333923e-02
7.781477671490907855e-02
7.789487508138497052e-02
7.797497941510847519e-02
7.805507778158424226e-02
7.813517614806014810e-02
7.821527451453591517e-02
7.829537288101171000e-02
7.837547124748756033e-02
7.845556961396338291e-02
7.853566798043919162e-02
7.861577231416276568e-02
7.869587068063857438e-02
7.877596904711438308e-02
7.885606741359019178e-02
7.893616578006598661e-02
7.901626414654178143e-02
7.909636251301759013e-02
7.917646087949337108e-02
7.925655924596924917e-02
7.933666357969276772e-02
7.941676194616861806e-02
7.949686031264438513e-02
7.957695867912020771e-02
7.965705704559605804e-02
7.973715541207188062e-02
7.981725377854767545e-02
7.989735214502347027e-02
7.997745051149932061e-02
8.005755484522286691e-02
8.013765321169863398e-02
8.021775157817448432e-02
8.029784994465032077e-02
8.037794831112610172e-02
8.045804667760189655e-02
8.053814504407771913e-02
8.061824341055354171e-02
8.069834774427711577e-02
8.077844611075288284e-02
8.085854447722867766e-02
8.093864284370455575e-02
8.101874121018036445e-02
8.109883957665615928e-02
8.117893794313198186e-02
8.125903630960780444e-02
8.133913467608359926e-02
8.141923900980717332e-02
8.149933737628298203e-02
8.157943574275874909e-02
8.165953410923458555e-02
8.173963247571040813e-02
8.181973084218625847e-02
8.189982920866203941e-02
8.197992757513786199e-02
8.206002594161364294e-02
8.214013027533720313e-02
8.222022864181299795e-02
8.230032700828882053e-02
8.238042537476465699e-02
8.246052374124046569e-02
8.254062210771635766e-02
8.262072047419211085e-02
8.270081884066789180e-02
8.278092317439150749e-02
8.286102154086730232e-02
8.294111990734309714e-02
8.302121827381891972e-02
8.310131664029474230e-02
8.318141500677050937e-02
8.326151337324633195e-02
8.334161173972209902e-02
8.342171010619797711e-02
8.350181443992152341e-02
8.358191280639734599e-02
8.366201117287312694e-02
8.374210953934896340e-02
8.382220790582475822e-02
8.390230627230060856e-02
8.398240463877637563e-02
8.406250300525221208e-02
8.414260137172802079e-02
8.422270570545153934e-02
8.430280407192737580e-02
8.438290243840322613e-02
8.446300080487903483e-02
8.454309917135478802e-02
8.462319753783059673e-02
8.470329590430647482e-02
8.478339427078225576e-02
8.486349860450581595e-02
8.494359697098161077e-02
8.502369533745743335e-02
8.510379370393325593e-02
8.518389207040907851e-02
8.526399043688487334e-02
8.534408880336072367e-02
8.542418716983654625e-02
8.550428553631231332e-02
8.558438987003590126e-02
8.566448823651168221e-02
8.574458660298753254e-02
8.582468496946332737e-02
8.590478333593910831e-02
8.598488170241494477e-02
8.606498006889076735e-02
8.614507843536657605e-02
8.622517680184235700e-02
8.630528113556591718e-02
8.638537950204172589e-02
8.646547786851752071e-02
8.654557623499334329e-02
8.662567460146919363e-02
8.670577296794498845e-02
8.678587133442081103e-02
8.686596970089660585e-02
8.694607403462017992e-02
8.702617240109600250e-02
8.710627076757178344e-02
8.718636913404761990e-02
8.726646750052344248e-02
8.734656586699925118e-02
8.742666423347505988e-02
8.750676259995088246e-02
8.758686096642667729e-02
8.766696530015025135e-02
8.774706366662603230e-02
8.782716203310184100e-02
8.790726039957766358e-02
8.798735876605343065e-02
8.806745713252929486e-02
8.814755549900510356e-02
8.822765386548091227e-02
8.830775223195677648e-02
8.838785656568029503e-02
8.846795493215608985e-02
8.854805329863189856e-02
8.862815166510773501e-02
8.870825003158354372e-02
8.878834839805935242e-02
8.886844676453516112e-02
8.894854513101099758e-02
8.902864946473451613e-02
8.910874783121033871e-02
8.918884619768610578e-02
8.926894456416195611e-02
8.934904293063777869e-02
8.942914129711360127e-02
8.950923966358939610e-02
8.958933803006521868e-02
8.966943639654104126e-02
8.974954073026464307e-02
8.982963909674041014e-02
8.990973746321623272e-02
8.998983582969205530e-02
9.006993419616786400e-02
9.015003256264364495e-02
9.023013092911946753e-02
9.031022929559526236e-02
9.039032766207111269e-02
9.047043199579460349e-02
9.055053036227042607e-02
9.063062872874627640e-02
9.071072709522209898e-02
9.079082546169789381e-02
9.087092382817371639e-02
9.095102219464951121e-02
9.103112056112531991e-02
9.111122489484890785e-02
9.119132326132468880e-02
9.127142162780052526e-02
9.135151999427634784e-02
9.143161836075211490e-02
9.151171672722796524e-02
9.159181509370380170e-02
9.167191346017955489e-02
9.175201182665537747e-02
9.183211616037895153e-02
9.191221452685477411e-02
9.199231289333051342e-02
9.207241125980636376e-02
9.215250962628218634e-02
9.223260799275803667e-02
9.231270635923380374e-02
9.239280472570962632e-02
9.247290309218546278e-02
9.255300742590899521e-02
9.263310579238481779e-02
9.271320415886061261e-02
9.279330252533643519e-02
9.287340089181228553e-02
9.295349925828808035e-02
9.303359762476391681e-02
9.311369599123971164e-02
9.319380032496328570e-02
9.327389869143910828e-02
9.335399705791486147e-02
9.343409542439068405e-02
9.351419379086653438e-02
9.359429215734230145e-02
9.367439052381805464e-02
9.375448889029389110e-02
9.383458725676976919e-02
9.391469159049332938e-02
9.399478995696911032e-02
9.407488832344496066e-02
9.415498668992072773e-02
9.423508505639655031e-02
9.431518342287235901e-02
9.439528178934815383e-02
9.447538015582401805e-02
9.455547852229981287e-02
9.463558285602335918e-02
9.471568122249918176e-02
9.479577958897500434e-02
9.487587795545079916e-02
9.495597632192664950e-02
9.503607468840244432e-02
9.511617305487823915e-02
9.519627142135402009e-02
9.527636978782988431e-02
9.535647412155343061e-02
9.543657248802923931e-02
9.551667085450507577e-02
9.559676922098087060e-02
9.567686758745666542e-02
9.575696595393250188e-02
9.583706432040835221e-02
9.591716268688413316e-02
9.599726702060765171e-02
9.607736538708347429e-02
9.615746375355926912e-02
9.623756212003509170e-02
9.631766048651094203e-02
9.639775885298672298e-02
9.647785721946255943e-02
9.655795558593827099e-02
9.663805395241419072e-02
9.671815828613770927e-02
9.679825665261354573e-02
9.687835501908931279e-02
9.695845338556519089e-02
9.703855175204099959e-02
9.711865011851678053e-02
9.719874848499257536e-02
9.727884685146845345e-02
9.735894521794422052e-02
9.743904955166776682e-02
9.751914791814358940e-02
9.759924628461938423e-02
9.767934465109520681e-02
9.775944301757102939e-02
9.783954138404682421e-02
9.791963975052264679e-02
9.799973811699849713e-02
9.807984245072204343e-02
9.815994081719783826e-02
9.824003918367363308e-02
9.832013755014945566e-02
9.840023591662525049e-02
9.848033428310108695e-02
9.856043264957689565e-02
9.864053101605274598e-02
9.872062938252852693e-02
9.880073371625205936e-02
9.888083208272788194e-02
9.896093044920373227e-02
9.904102881567949934e-02
9.912112718215534968e-02
9.920122554863111675e-02
9.928132391510693933e-02
9.936142228158276191e-02
9.944152064805858449e-02
9.952162498178210304e-02
9.960172334825795337e-02
9.968182171473380371e-02
9.976192008120961241e-02
9.984201844768539336e-02
9.992211681416120206e-02
1.000022151806369969e-01
1.000823135471128472e-01
1.001624178808364074e-01
1.002425162473121745e-01
1.003226146137880248e-01
1.004027129802637919e-01
1.004828113467396145e-01
1.005629097132154925e-01
1.006430080796912596e-01
1.007231064461670822e-01
1.008032048126428493e-01
1.008833091463664511e-01
1.009634075128422737e-01
1.010435058793180685e-01
1.011236042457938356e-01
1.012037026122696581e-01
1.012838009787454807e-01
1.013638993452213033e-01
1.014439977116971259e-01
1.015240960781729485e-01
1.016042004118964948e-01
1.016842987783722896e-01
1.017643971448481399e-01
1.018444955113239070e-01
1.019245938777997573e-01
1.020046922442755799e-01
1.020847906107514025e-01
1.021648889772271696e-01
1.022449933109507159e-01
1.023250916774265384e-01
1.024051900439023888e-01
1.024852884103781697e-01
1.025653867768539923e-01
1.026454851433298149e-01
1.027255835098056097e-01
1.028056818762814184e-01
1.028857802427572687e-01
1.029658845764807873e-01
1.030459829429566099e-01
1.031260813094323769e-01
1.032061796759082273e-01
1.032862780423840499e-01
1.033663764088598447e-01
1.034464747753356534e-01
1.035265731418115176e-01
1.036066715082873541e-01
1.036867758420108587e-01
1.037668742084866952e-01
1.038469725749624761e-01
1.039270709414382432e-01
1.040071693079141074e-01
1.040872676743899300e-01
1.041673660408657109e-01
1.042474644073415890e-01
1.043275687410651215e-01
1.044076671075409302e-01
1.044877654740166972e-01
1.045652299419954079e-01
1.046324481244303717e-01
1.046996663068653632e-01
1.047668844893003270e-01
1.048341026717353325e-01
1.049013208541703657e-01
1.049685440442922890e-01
1.050357622267273083e-01
1.051029804091622444e-01
1.051701985915972914e-01
1.052374167740322275e-01
1.053046349564672191e-01
1.053718531389021967e-01
1.054390713213372160e-01
1.055062895037721382e-01
1.055735126938941726e-01
1.056407308763290948e-01
1.057079490587640863e-01
1.057751672411991195e-01
1.058423854236341111e-01
1.059096036060690749e-01
1.059768217885040387e-01
1.060440399709390302e-01
1.061112631610610091e-01
1.061784813434960006e-01
1.062456995259309922e-01
1.063129177083659560e-01
1.063801358908009476e-01
1.064473540732359391e-01
1.065145722556708890e-01
1.065817904381059222e-01
1.066490086205408722e-01
1.067162318106628371e-01
1.067834499930978565e-01
1.068506681755328480e-01
1.069178863579678257e-01
1.069851045404028173e-01
1.070523227228377949e-01
1.071195409052727726e-01
1.071867590877077503e-01
1.072539772701427141e-01
1.073212004602647207e-01
1.073884186426996568e-01
1.074556368251346761e-01
1.075228550075696676e-01
1.075900731900046731e-01
1.076572913724396230e-01
1.077245095548746145e-01
1.077917277373096339e-01
1.078589509274315711e-01
1.079261691098665765e-01
1.079933872923015403e-01
1.080606054747365041e-01
1.081278236571715234e-01
1.081950418396065289e-01
1.082622600220414788e-01
1.083294782044764287e-01
1.083966963869114619e-01
1.084639195770334130e-01
1.085311377594684323e-01
1.085983559419033684e-01
1.086655741243383877e-01
1.087327923067733515e-01
1.088000104892083431e-01
1.088672286716433624e-01
1.089344468540783262e-01
1.090016650365132900e-01
1.090688882266352827e-01
1.091361064090702326e-01
1.092033245915052242e-01
1.092705427739402435e-01
1.093377609563752073e-01
1.094049791388102266e-01
1.094721973212451904e-01
1.095394155036801959e-01
1.096066386938021331e-01
1.096738568762371108e-01
1.097410750586721023e-01
1.098082932411070800e-01
1.098755114235420854e-01
1.099427296059770631e-01
1.100099477884120408e-01
1.100771659708470601e-01
1.101443841532820239e-01
1.102116073434039750e-01
1.102788255258389527e-01
1.103460437082739443e-01
1.104132618907089358e-01
1.104804800731439274e-01
1.105476982555789467e-01
1.106149164380138827e-01
1.106821346204488882e-01
1.107493528028838659e-01
1.108165759930058447e-01
1.108837941754408363e-01
1.109510123578758001e-01
1.110182305403107639e-01
1.110854487227457832e-01
1.111526719128677343e-01
1.112198850876157386e-01
1.112871082777377174e-01
1.113543214524857217e-01
1.114215446426076728e-01
1.114887578173556770e-01
1.115559810074776420e-01
1.116231941822256324e-01
1.116904173723476112e-01
1.117576405624696179e-01
1.118248537372176221e-01
1.118920769273395732e-01
1.119592901020875775e-01
1.120265132922095286e-01
1.120937264669575328e-01
1.121609496570795117e-01
1.122281728472014489e-01
1.122953860219494809e-01
1.123626092120714737e-01
1.124298223868194224e-01
1.124970455769414013e-01
1.125642587516894055e-01
1.126314819418114122e-01
1.126986951165593748e-01
1.127659183066813675e-01
1.128331414968032909e-01
1.129003546715513229e-01
1.129675778616733017e-01
1.130347910364212782e-01
1.131020142265432293e-01
1.131692274012912613e-01
1.132364505914132125e-01
1.133036637661612445e-01
1.133708869562831539e-01
1.134381101464051744e-01
1.135053233211531648e-01
1.135725465112751298e-01
1.136397596860231340e-01
1.137069828761450851e-01
1.137741960508931172e-01
1.138414192410150683e-01
1.139086324157630725e-01
1.139758556058850514e-01
1.140430787960070580e-01
1.141102919707550206e-01
1.141775151608769856e-01
1.142447283356249621e-01
1.143119515257469826e-01
1.143791647004949452e-01
1.144463878906169102e-01
1.145136010653649422e-01
1.145808242554868794e-01
1.146480474456088861e-01
1.147152606203568626e-01
1.147824838104788275e-01
1.148496969852268179e-01
1.149169201753488384e-01
1.149841333500968288e-01
1.150513565402188215e-01
1.151185697149667841e-01
1.151857929050887769e-01
1.152530160952107141e-01
1.153202292699586906e-01
1.153874524600806972e-01
1.154546656348287015e-01
1.155218888249506387e-01
1.155891019996986430e-01
1.156563251898206079e-01
1.157235383645686261e-01
1.157907615546906188e-01
1.158579847448125838e-01
1.159251979195605464e-01
1.159924211096825114e-01
1.160596342844305573e-01
1.161268574745525362e-01
1.161940706493005265e-01
1.162612938394225054e-01
1.163285170295444843e-01
1.163957302042924469e-01
1.164629533944144257e-01
1.165301665691623745e-01
1.165973897592844366e-01
1.166646029340323854e-01
1.167318261241543642e-01
1.167990392989023685e-01
1.168662624890243196e-01
1.169334856791463401e-01
1.170006988538942888e-01
1.170679220440162815e-01
1.171351352187642303e-01
1.172023584088862369e-01
1.172695715836342412e-01
1.173367947737562478e-01
1.174040079485041965e-01
1.174712311386262031e-01
1.175384543287480987e-01
1.176056675034961585e-01
1.176728906936181096e-01
1.177401038683661416e-01
1.178073270584880650e-01
1.178745402332360692e-01
1.179417634233580758e-01
1.180089765981060662e-01
1.180761997882280451e-01
1.181434229783500101e-01
1.182106361530980143e-01
1.182778593432199654e-01
1.183450725179679697e-01
1.184122957080899485e-01
1.184795088828379528e-01
1.185467320729599039e-01
1.186139452477078804e-01
1.186811684378299148e-01
1.187483916279518659e-01
1.188156048026998701e-01
1.188828279928218212e-01
1.189500411675698255e-01
1.190172643576918043e-01
1.190844775324398225e-01
1.191517007225617736e-01
1.192189138973097640e-01
1.192861370874317428e-01
1.193533602775537078e-01
1.194205734523016982e-01
1.194877966424236493e-01
1.195550098171716535e-01
1.196222330072936324e-01
1.196894461820416367e-01
1.197566693721636710e-01
1.198238925622855944e-01
1.198911057370335986e-01
1.199583289271555497e-01
1.200255421019035262e-01
1.200927652920255329e-01
1.201599784667735094e-01
1.202272016568954743e-01
1.202944148316434647e-01
1.203616380217654852e-01
1.204288612118874502e-01
1.204960743866354267e-01
1.205632975767574055e-01
1.206305107515053820e-01
1.206977339416273609e-01
1.207649471163753513e-01
1.208321703064973718e-01
1.208993834812453760e-01
1.209666066713673271e-01
1.210338298614893199e-01
1.211010430362372686e-01
1.211682662263592614e-01
1.212354794011072379e-01
1.213027025912292028e-01
1.213699157659772210e-01
1.214371389560992137e-01
1.215043521308471902e-01
1.215715753209691691e-01
1.216387985110911479e-01
1.217060116858391383e-01
1.217732348759610894e-01
1.218404480507090659e-01
1.219076712408310587e-01
1.219748844155790907e-01
1.220421076057010140e-01
1.221093207804490322e-01
1.221765439705710110e-01
1.222437671606929760e-01
1.223109803354409941e-01
1.223782035255629314e-01
1.224454167003109495e-01
1.225126398904329006e-01
1.225798530651809048e-01
1.226470762553028976e-01
1.227142894300509157e-01
1.227815126201728807e-01
1.228487358102948457e-01
1.229159489850428222e-01
1.229831721751647872e-01
1.230503853499128331e-01
1.231176085400347564e-01
1.231848217147827884e-01
1.232520449049048089e-01
1.233192680950266906e-01
1.233864812697746949e-01
1.234537044598966737e-01
1.235209176346446919e-01
1.235881408247666152e-01
1.236553539995146472e-01
1.237225771896366677e-01
1.237897903643846442e-01
1.238570135545066231e-01
1.239242367446285603e-01
1.239914499193765646e-01
1.240586731094985434e-01
1.241258862842465199e-01
1.241931094743684849e-01
1.242603226491164892e-01
1.243275458392385097e-01
1.243947590139865000e-01
1.244619822041084650e-01
1.245292053942304161e-01
1.245964185689784343e-01
1.246636417591003854e-01
1.247308549338483757e-01
1.247980781239702991e-01
1.248652912987183450e-01
1.249325144888403100e-01
1.249997276635883281e-01
1.250669508537102792e-01
1.251341740438322858e-01
1.252013872185802623e-01
1.252686104087022412e-01
1.253358235834502454e-01
1.254030467735722243e-01
1.254702599483201730e-01
1.255374831384421519e-01
1.256046963131901562e-01
1.256719195033121350e-01
1.257391426934341139e-01
1.258063558681821181e-01
1.258735790583040692e-01
1.259407922330520735e-01
1.260080154231740246e-01
1.260752285979220844e-01
1.261424517880440077e-01
1.262096649627920675e-01
1.262768881529139631e-01
1.263441113430359419e-01
1.264113245177839184e-01
1.264785477079059528e-01
1.265457608826539571e-01
1.266129840727758527e-01
1.266801972475239402e-01
1.267474204376458635e-01
1.268146436277678424e-01
1.268818568025158466e-01
1.269490799926378255e-01
1.270162931673858298e-01
1.270835163575077531e-01
1.271507295322558129e-01
1.272179527223777362e-01
1.272851658971257682e-01
1.273523890872477193e-01
1.274196122773696982e-01
1.274868254521177302e-01
1.275540486422396536e-01
1.276212618169876856e-01
1.276884850071096367e-01
1.277556981818576409e-01
1.278229213719796198e-01
1.278901345467276240e-01
1.279573577368496029e-01
1.280245809269715818e-01
1.280917941017195583e-01
1.281590172918415371e-01
1.282262304665895136e-01
1.282934536567114647e-01
1.283606668314594967e-01
1.284278900215814478e-01
1.284951031963294243e-01
1.285623263864514587e-01
1.286295495765734653e-01
1.286967627513213586e-01
1.287639859414433929e-01
1.288311991161913417e-01
1.288984223063133205e-01
1.289656354810613248e-01
1.290328586711833037e-01
1.291000718459313079e-01
1.291672950360532868e-01
1.292345182261752379e-01
1.293017314009232421e-01
1.293689545910452487e-01
1.294361677657931975e-01
1.295033909559151764e-01
1.295706041306631529e-01
1.296378273207851595e-01
1.297050404955331915e-01
1.297722636856551426e-01
1.298394868757771214e-01
1.299067000505250979e-01
1.299739232406470768e-01
1.300411364153950533e-01
1.301083596055170599e-01
1.301755727802649809e-01
1.302427959703870153e-01
1.303100091451349640e-01
1.303772323352569984e-01
1.304444555253789773e-01
1.305116687001269538e-01
1.305788918902489049e-01
1.306461050649969369e-01
1.307133282551188880e-01
1.307805414298669200e-01
1.308477646199888433e-01
1.309149878101107944e-01
1.309822009848588265e-01
1.310494241749807776e-01
1.311166373497287541e-01
1.311838605398507329e-01
1.312510737145987649e-01
1.313182969047207438e-01
1.313855100794687480e-01
1.314527332695906714e-01
1.315199564597126503e-01
1.315871696344606545e-01
1.316543928245826611e-01
1.317216059993306654e-01
1.317888291894526165e-01
1.318560423642006207e-01
1.319232655543225996e-01
1.319904787290705761e-01
1.320577019191925550e-01
1.321249251093145061e-01
1.321921382840625103e-01
1.322593614741844892e-01
1.323265746489324934e-01
1.323937978390545278e-01
1.324610110138024766e-01
1.325282342039244554e-01
1.325954473786724042e-01
1.326626705687944108e-01
1.327298937589163619e-01
1.327971069336643661e-01
1.328643301237863450e-01
1.329315432985342937e-01
1.329987664886563281e-01
1.330659796634043324e-01
1.331332028535263112e-01
1.332004160282742600e-01
1.332676392183962388e-01
1.333348624085181899e-01
1.334020755832661942e-01
1.334692987733882008e-01
1.335365119481361773e-01
1.336037351382581284e-01
1.336709483130061327e-01
1.337381715031281393e-01
1.338053846778761158e-01
1.338726078679980946e-01
1.339398310581201013e-01
1.340070442328680778e-01
1.340742674229900289e-01
1.341414805977380609e-01
1.342087037878600120e-01
1.342759169626080440e-01
1.343431401527299673e-01
1.344103633428519462e-01
1.344775765175999782e-01
1.345447997077219293e-01
1.346120128824699058e-01
1.346792360725919124e-01
1.347464492473399167e-01
1.348136724374618678e-01
1.348808856122098443e-01
1.349481088023317676e-01
1.350153319924538020e-01
1.350825451672018340e-01
1.351497683573237851e-01
1.352169815320717616e-01
1.352842047221937682e-01
1.353514178969417447e-01
1.354186410870636958e-01
1.354858542618117279e-01
1.355530774519336512e-01
1.356203006420556578e-01
1.356875138168036343e-01
1.357547370069256409e-01
1.358219501816735897e-01
1.358891733717955685e-01
1.359563865465436283e-01
1.360236097366655517e-01
1.360908229114135559e-01
1.361580461015355903e-01
1.362252692916574581e-01
1.362924824664055179e-01
1.363597056565274968e-01
1.364269188312755010e-01
1.364941420213974244e-01
1.365613551961454841e-01
1.366285783862674075e-01
1.366957915610153840e-01
1.367630147511373906e-01
1.368302379412593694e-01
1.368974511160073737e-01
1.369646743061292971e-01
1.370318874808773568e-01
1.370991106709993357e-01
1.371663238457472567e-01
1.372335470358692633e-01
1.373007602106172398e-01
1.373679834007392464e-01
1.374352065908611975e-01
1.375024197656091740e-01
1.375696429557311529e-01
1.376368561304791571e-01
1.377040793206011360e-01
1.377712924953491958e-01
1.378385156854711191e-01
1.379057388755930980e-01
1.379729520503410467e-01
1.380401752404630533e-01
1.381073884152110853e-01
1.381746116053330087e-01
1.382418247800810129e-01
1.383090479702029918e-01
1.383762611449509961e-01
1.384434843350729194e-01
1.385107075251948983e-01
1.385779206999429303e-01
1.386451438900648814e-01
1.387123570648129134e-01
1.387795802549348645e-01
1.388467934296828687e-01
1.389140166198048476e-01
1.389812297945528519e-01
1.390484529846748030e-01
1.391156761747967818e-01
1.391828893495447861e-01
1.392501125396667927e-01
1.393173257144147414e-01
1.393845489045367203e-01
1.394517620792847246e-01
1.395189852694067312e-01
1.395861984441547077e-01
1.396534216342766865e-01
1.397206448243986376e-01
1.397878579991466141e-01
1.398550811892685652e-01
1.399222943640165695e-01
1.399895175541385484e-01
1.400567307288865804e-01
1.401239539190085592e-01
1.401911670937565635e-01
1.402583902838784591e-01
1.403256134740005212e-01
1.403928266487485255e-01
1.404600498388704488e-01
1.405272630136184531e-01
1.405944862037404319e-01
1.406616993784884084e-01
1.407289225686103873e-01
1.407961357433583915e-01
1.408633589334803704e-01
1.409305821236023493e-01
1.409977952983503535e-01
1.410650184884723324e-01
1.411322316632203089e-01
1.411994548533422600e-01
1.412666680280902365e-01
1.413338912182122431e-01
1.414011144083342497e-01
1.414683275830821985e-01
1.415355507732041773e-01
1.416027639479521538e-01
1.416699871380741327e-01
1.417372003128221092e-01
1.418044235029440880e-01
1.418716366776920923e-01
1.419388598678140989e-01
1.420060830579360778e-01
1.420732962326840543e-01
1.421405194228060331e-01
1.422077325975540374e-01
1.422749557876760163e-01
1.423421689624239928e-01
1.424093921525459994e-01
1.424766053272939481e-01
1.425438285174159270e-01
1.426110517075379336e-01
1.426782648822859101e-01
1.427454880724078889e-01
1.428127012471558377e-01
1.428799244372778721e-01
1.429471376120258486e-01
1.430143608021477997e-01
1.430815739768958594e-01
1.431487971670177828e-01
1.432160203571397616e-01
1.432832335318877104e-01
1.433504567220097170e-01
1.434176698967577490e-01
1.434848930868797001e-01
1.435521062616277044e-01
1.436193294517496832e-01
1.436865426264976597e-01
1.437537658166196664e-01
1.438209890067416175e-01
1.438882021814896217e-01
1.439554253716116283e-01
1.440226385463595493e-01
1.440898617364815837e-01
1.441570749112295602e-01
1.442242981013515390e-01
1.442915112760995711e-01
1.443587344662214944e-01
1.444259576563435010e-01
1.444931708310914220e-01
1.445603940212134286e-01
1.446276071959614606e-01
1.446948303860834117e-01
1.447620435608313882e-01
1.448292667509533671e-01
1.448964899410753737e-01
1.449637031158233780e-01
1.450309263059453291e-01
1.450981394806933056e-01
1.451653626708153122e-01
1.452325758455632887e-01
1.452997990356852398e-01
1.453670122104332441e-01
1.454342354005552784e-01
1.455014585906772018e-01
1.455686717654252060e-01
1.456358949555471849e-01
1.457031081302951614e-01
1.457703313204171125e-01
1.458375444951651168e-01
1.459047676852870956e-01
1.459719808600350999e-01
1.460392040501570510e-01
1.461064272402790021e-01
1.461736404150270618e-01
1.462408636051490129e-01
1.463080767798969894e-01
1.463752999700189683e-01
1.464425131447669726e-01
1.465097363348889514e-01
1.465769495096369002e-01
1.466441726997589068e-01
1.467113958898809134e-01
1.467786090646288621e-01
1.468458322547508410e-01
1.469130454294988453e-01
1.469802686196208241e-01
1.470474817943687729e-01
1.471147049844908072e-01
1.471819181592387837e-01
1.472491413493607904e-01
1.473163645394827137e-01
1.473835777142307180e-01
1.474508009043526968e-01
1.475180140791006733e-01
1.475852372692226244e-01
1.476524504439706842e-01
1.477196736340926353e-01
1.477868868088406673e-01
1.478541099989626462e-01
1.479213331890845695e-01
1.479885463638326015e-01
1.480557695539545526e-01
1.481229827287025569e-01
1.481902059188245357e-01
1.482574190935725400e-01
1.483246422836944911e-01
1.483918554584425509e-01
1.484590786485645297e-01
1.485263018386864808e-01
1.485935150134344296e-01
1.486607382035564640e-01
1.487279513783044127e-01
1.487951745684264193e-01
1.488623877431743958e-01
1.489296109332963747e-01
1.489968341234182980e-01
1.490640472981663300e-01
1.491312704882883089e-01
1.491984836630362854e-01
1.492657068531582643e-01
1.493329200279062685e-01
1.494001432180282474e-01
1.494673563927762239e-01
1.495345795828982027e-01
1.496018027730201538e-01
1.496618113239715497e-01
1.497170466356919361e-01
1.497722737180751107e-01
1.498275090297954693e-01
1.498827361121786717e-01
1.499379714238990857e-01
1.499931985062822881e-01
1.500484338180027022e-01
1.501036691297231718e-01
1.501588962121062909e-01
1.502141315238267327e-01
1.502693586062098796e-01
1.503245939179302937e-01
1.503798210003134683e-01
1.504350563120338824e-01
1.504902833944170848e-01
1.505455187061375266e-01
1.506007540178579407e-01
1.506559811002411153e-01
1.507112164119615294e-01
1.507664434943447040e-01
1.508216788060651181e-01
1.508769058884482650e-01
1.509321412001687068e-01
1.509873682825519092e-01
1.510426035942722955e-01
1.510978389059927374e-01
1.511530659883758565e-01
1.512083013000963261e-01
1.512635283824794730e-01
1.513187636941999148e-01
1.513739907765830894e-01
1.514292260883034758e-01
1.514844531706866781e-01
1.515396884824070645e-01
1.515949237941275340e-01
1.516501508765107087e-01
1.517053861882310950e-01
1.517606132706142974e-01
1.518158485823346560e-01
1.518710756647178861e-01
1.519263109764382724e-01
1.519815462881587420e-01
1.520367733705419444e-01
1.520920086822623307e-01
1.521472357646454499e-01
1.522024710763659194e-01
1.522576981587491218e-01
1.523129334704695359e-01
1.523681605528526828e-01
1.524233958645730969e-01
1.524786311762935109e-01
1.525338582586766856e-01
1.525890935703971274e-01
1.526443206527802743e-01
1.526995559645006884e-01
1.527547830468838630e-01
1.528100183586043326e-01
1.528652454409875072e-01
1.529204807527078658e-01
1.529757160644283076e-01
1.530309431468114822e-01
1.530861784585318963e-01
1.531414055409150432e-01
1.531966408526355128e-01
1.532518679350186597e-01
1.533071032467391015e-01
1.533623303291222484e-01
1.534175656408426902e-01
1.534728009525631598e-01
1.535280280349462789e-01
1.535832633466667208e-01
1.536384904290498676e-01
1.536937257407702817e-01
1.537489528231534563e-01
1.538041881348738982e-01
1.538594152172570451e-01
1.539146505289775424e-01
1.539698858406979010e-01
1.540251129230810756e-01
1.540803482348014897e-01
1.541355753171846921e-01
1.541908106289051061e-01
1.542460377112882530e-01
1.543012730230086949e-01
1.543565001053918695e-01
1.544117354171122836e-01
1.544669707288326976e-01
1.545221978112159000e-01
1.545774331229363141e-01
1.546326602053194610e-01
1.546878955170398751e-01
1.547431225994230497e-01
1.547983579111434915e-01
1.548535932228639056e-01
1.549088203052471080e-01
1.549640556169675498e-01
1.550192826993506690e-01
1.550745180110711108e-01
1.551297450934542577e-01
1.551849804051746995e-01
1.552402074875578464e-01
1.552954427992782604e-01
1.553506781109987300e-01
1.554059051933818769e-01
1.554611405051023187e-01
1.555163675874854934e-01
1.555716028992059075e-01
1.556268299815890543e-01
1.556820652933094684e-01
1.557372923756926708e-01
1.557925276874130849e-01
1.558477629991334990e-01
1.559029900815166736e-01
1.559582253932371154e-01
1.560134524756202623e-01
1.560686877873407041e-01
1.561239148697238510e-01
1.561791501814442928e-01
1.562343772638274397e-01
1.562896125755479093e-01
1.563448478872683234e-01
1.564000749696514980e-01
1.564553102813719121e-01
1.565105373637550590e-01
1.565657726754755008e-01
1.566209997578586477e-01
1.566762350695791173e-01
1.567314621519622642e-01
1.567866974636826782e-01
1.568419327754030645e-01
1.568971598577862669e-01
1.569523951695067088e-01
1.570076222518898557e-01
1.570628575636102975e-01
1.571180846459934444e-01
1.571733199577138862e-01
1.572285470400970331e-01
1.572837823518175027e-01
1.573390176635379167e-01
1.573942447459210636e-01
1.574494800576414777e-01
1.575047071400246801e-01
1.575599424517450942e-01
1.576151695341282688e-01
1.576704048458487106e-01
1.577256401575690969e-01
1.577808672399522716e-01
1.578361025516727412e-01
1.578913296340558881e-01
1.579465649457762466e-01
1.580017920281594490e-01
1.580570273398798908e-01
1.581122544222630655e-01
1.581674897339834795e-01
1.582227250457039491e-01
1.582779521280870960e-01
1.583331874398074546e-01
1.583884145221906570e-01
1.584436498339110710e-01
1.584988769162942457e-01
1.585541122280146598e-01
1.586093393103978344e-01
1.586645746221182485e-01
1.587198099338387181e-01
1.587750370162218649e-01
1.588302723279422790e-01
1.588854994103254537e-01
1.589407347220458677e-01
1.589959618044290146e-01
1.590511971161494564e-01
1.591064241985326588e-01
1.591616595102531007e-01
1.592168948219735425e-01
1.592721219043566894e-01
1.593273572160771034e-01
1.593825842984602503e-01
1.594378196101806922e-01
1.594930466925638668e-01
1.595482820042842809e-01
1.596035090866674555e-01
1.596587443983878696e-01
1.597139797101083114e-01
1.597692067924914860e-01
1.598244421042118724e-01
1.598796691865950748e-01
1.599349044983154888e-01
1.599901315806986635e-01
1.600453668924191053e-01
1.601005939748022522e-01
1.601558292865226663e-01
1.602110645982430803e-01
1.602662916806262550e-01
1.603215269923466968e-01
1.603767540747298714e-01
1.604319893864502855e-01
1.604872164688334601e-01
1.605424517805538742e-01
1.605976870922742883e-01
1.606529141746574352e-01
1.607081494863778770e-01
1.607633765687610239e-01
1.608186118804814935e-01
1.608738389628646126e-01
1.609290742745850822e-01
1.609843013569682291e-01
1.610395366686886709e-01
1.610947719804090850e-01
1.611499990627922596e-01
1.612052343745127014e-01
1.612604614568958206e-01
1.613156967686162901e-01
1.613709238509994370e-01
1.614261591627198511e-01
1.614813862451030535e-01
1.615366215568234676e-01
1.615918568685439094e-01
1.616470839509270563e-01
1.617023192626474981e-01
1.617575463450306450e-01
1.618127816567510591e-01
1.618680087391342615e-01
1.619232440508546755e-01
1.619784711332378224e-01
1.620337064449582920e-01
1.620889417566786783e-01
1.621441688390618530e-01
1.621994041507823225e-01
1.622546312331654139e-01
1.623098665448858557e-01
1.623650936272690304e-01
1.624203289389894722e-01
1.624755560213726469e-01
1.625307913330930887e-01
1.625860266448135305e-01
1.626412537271967051e-01
1.626964890389170915e-01
1.627517161213002383e-01
1.628069514330206524e-01
1.628621785154038548e-01
1.629174138271242411e-01
1.629726409095074435e-01
1.630278762212278854e-01
1.630831115329482994e-01
1.631383386153314741e-01
1.631935739270518881e-01
1.632488010094350073e-01
1.633040363211554491e-01
1.633592634035386515e-01
1.634144987152590933e-01
1.634697257976422402e-01
1.635249611093626543e-01
1.635801964210830683e-01
1.636354235034662152e-01
1.636906588151866848e-01
1.637458858975698317e-01
1.638011212092902735e-01
1.638563482916734482e-01
1.639115836033938900e-01
1.639668189151142763e-01
1.640220459974974510e-01
1.640772813092178928e-01
1.641325083916010397e-01
1.641877437033214815e-01
1.642429707857046284e-01
1.642982060974250702e-01
1.643534331798082171e-01
1.644086684915286867e-01
1.644639038032490730e-01
1.645191308856322476e-01
1.645743661973526895e-01
1.646295932797358086e-01
1.646848285914562504e-01
1.647400556738394528e-01
1.647952909855598391e-01
1.648505180679430415e-01
1.649057533796634556e-01
1.649609886913838974e-01
1.650162157737670443e-01
1.650714510854874584e-01
1.651266781678706053e-01
1.651819134795910471e-01
1.652371405619742495e-01
1.652923758736946636e-01
1.653476029560777827e-01
1.654028382677982523e-01
1.654580735795186663e-01
1.655133006619018410e-01
1.655685359736222551e-01
1.656237630560054575e-01
1.656789983677258715e-01
1.657342254501090739e-01
1.657894607618294602e-01
1.658446878442126349e-01
1.658999231559330767e-01
1.659551584676534908e-01
1.660103855500366377e-01
1.660656208617570517e-01
1.661208479441402541e-01
1.661760832558606682e-01
1.662313103382438428e-01
1.662865456499642292e-01
1.663417727323474593e-01
1.663970080440678456e-01
1.664522433557882874e-01
1.665074704381714343e-01
1.665627057498919039e-01
1.666179328322750230e-01
1.666731681439954649e-01
1.667283952263786118e-01
1.667836305380990813e-01
1.668388658498194954e-01
1.668940929322026701e-01
1.669493282439230841e-01
1.670045553263062588e-01
1.670597906380266173e-01
1.671150177204098197e-01
1.671702530321302338e-01
1.672254801145134362e-01
1.672807154262338503e-01
1.673359507379542921e-01
1.673911778203374390e-01
1.674464131320578808e-01
1.675016402144410277e-01
1.675568755261614695e-01
1.676121026085446442e-01
1.676673379202650305e-01
1.677225650026481774e-01
1.677778003143686192e-01
1.678330356260890888e-01
1.678882627084722634e-01
1.679434980201926497e-01
1.679987251025758521e-01
1.680539604142962384e-01
1.681091874966794131e-01
1.681644228083998271e-01
1.682196498907829740e-01
1.682748852025034159e-01
1.683301205142238577e-01
1.683853475966070601e-01
1.684405829083274742e-01
1.684958099907106210e-01
1.685510453024310351e-01
1.686062723848141820e-01
1.686615076965346793e-01
1.687167347789177985e-01
1.687719700906382125e-01
1.688272054023586821e-01
1.688824324847418568e-01
1.689376677964622431e-01
1.689928948788453900e-01
1.690481301905658318e-01
1.691033572729490342e-01
1.691585925846694483e-01
1.692138196670526229e-01
1.692690549787730370e-01
1.693242902904935066e-01
1.693795173728766257e-01
1.694347526845970675e-01
1.694899797669802144e-01
1.695452150787006562e-01
1.696004421610838309e-01
1.696556774728042449e-01
1.697109127845247145e-01
1.697661398669078336e-01
1.698213751786282755e-01
1.698766022610114224e-01
1.699318375727318642e-01
1.699870646551150111e-01
1.700422999668354529e-01
1.700975270492186275e-01
1.701527623609390416e-01
1.702079976726594834e-01
1.702632247550426581e-01
1.703184600667630721e-01
1.703736871491462190e-01
1.704289224608666609e-01
1.704841495432498355e-01
1.705393848549702496e-01
1.705946119373534242e-01
1.706498472490738383e-01
1.707050825607942524e-01
1.707603096431773992e-01
1.708155449548978688e-01
1.708707720372810435e-01
1.709260073490014298e-01
1.709812344313845767e-01
1.710364697431050185e-01
1.710916968254881376e-01
1.711469321372086072e-01
1.712021674489290490e-01
1.712573945313122514e-01
1.713126298430326377e-01
1.713678569254158124e-01
1.714230922371362820e-01
1.714783193195194011e-01
1.715335546312398429e-01
1.715887817136229898e-01
1.716440170253434316e-01
1.716992523370638457e-01
1.717544794194470203e-01
1.718097147311674622e-01
1.718649418135506091e-01
1.719201771252710231e-01
1.719754042076541700e-01
1.720306395193746118e-01
1.720858666017578142e-01
1.721411019134782561e-01
1.721963372251986979e-01
1.722515643075818170e-01
1.723067996193022589e-01
1.723620267016853780e-01
1.724172620134058198e-01
1.724724890957889945e-01
1.725277244075093808e-01
1.725829597192298781e-01
1.726381868016130527e-01
1.726934221133334391e-01
1.727486491957166415e-01
1.728038845074370555e-01
1.728591115898202302e-01
1.729143469015406165e-01
1.729695739839237911e-01
1.730248092956442330e-01
1.730800446073646470e-01
1.731352716897478217e-01
1.731905070014682635e-01
1.732457340838514381e-01
1.733009693955718244e-01
1.733561964779549991e-01
1.734114317896754409e-01
1.734666588720586156e-01
1.735218941837790296e-01
1.735771294954994437e-01
1.736323565778826183e-01
1.736875918896030324e-01
1.737428189719862348e-01
1.737980542837066489e-01
1.738532813660898235e-01
1.739085166778102098e-01
1.739637437601933845e-01
1.740189790719138263e-01
1.740742143836342404e-01
1.741294414660174428e-01
1.741846767777378568e-01
1.742399038601210315e-01
1.742951391718414178e-01
1.743503662542246202e-01
1.744056015659450343e-01
1.744608286483281812e-01
1.745160639600486230e-01
1.745712992717690371e-01
1.746265263541521839e-01
1.746817616658726258e-01
1.747369887482558282e-01
1.747922240599762145e-01
1.748474511423593891e-01
1.749026864540798309e-01
1.749579135364630056e-01
1.750131488481834197e-01
1.750683841599038337e-01
1.751236112422870084e-01
1.751788465540074224e-01
1.752340736363905693e-01
1.752893089481110112e-01
1.753445360304942136e-01
1.753997713422145999e-01
1.754550066539349862e-01
1.755102337363181886e-01
1.755654690480386582e-01
1.756206961304218050e-01
1.756759314421422191e-01
1.757311585245253938e-01
1.757863938362458078e-01
1.758416209186290102e-01
1.758968562303493965e-01
1.759520915420698661e-01
1.760073186244530408e-01
1.760625539361733993e-01
1.761177810185566295e-01
1.761730163302770158e-01
1.762282434126601904e-01
1.762834787243806323e-01
1.763387058067638069e-01
1.763939411184842210e-01
1.764491764302046073e-01
1.765044035125878374e-01
1.765596388243082515e-01
1.766148659066913984e-01
1.766701012184118680e-01
1.767253283007949871e-01
1.767805636125154012e-01
1.768357906948985758e-01
1.768910260066189899e-01
1.769462613183394595e-01
1.770014884007226064e-01
1.770567237124430482e-01
1.771119507948261951e-01
1.771671861065466369e-01
1.772224131889297838e-01
1.772776485006501701e-01
1.773328755830333447e-01
1.773881108947538143e-01
1.774433462064742562e-01
1.774985732888574308e-01
1.775538086005778449e-01
1.776090356829610195e-01
1.776642709946814336e-01
1.777194980770646082e-01
1.777747333887849945e-01
1.778299604711682247e-01
1.778851957828885832e-01
1.779404310946090528e-01
1.779956581769921720e-01
1.780508934887126693e-01
1.781061205710957884e-01
1.781613558828162303e-01
1.782165829651993771e-01
1.782718182769198190e-01
1.783270453593029659e-01
1.783822806710234077e-01
1.784375159827437940e-01
1.784927430651269964e-01
1.785479783768474382e-01
1.786032054592305851e-01
1.786584407709509992e-01
1.787136678533342016e-01
1.787689031650545879e-01
1.788241384767750297e-01
1.788793655591582044e-01
1.789346008708785907e-01
1.789898279532617931e-01
1.790450632649822071e-01
1.791002903473653818e-01
1.791555256590858236e-01
1.792107527414689983e-01
1.792659880531894401e-01
1.793212233649097709e-01
1.793764504472930010e-01
1.794316857590134429e-01
1.794869128413965897e-01
1.795421481531170316e-01
1.795973752355001785e-01
1.796526105472205925e-01
1.797078376296037672e-01
1.797630729413241812e-01
1.798183082530446508e-01
1.798735353354278255e-01
1.799287706471482395e-01
1.799839977295313864e-01
1.800392330412518005e-01
1.800944601236349751e-01
1.801496954353554170e-01
1.802049225177385638e-01
1.802601578294590334e-01
1.803153931411794475e-01
1.803706202235625944e-01
1.804258555352830085e-01
1.804810826176662109e-01
1.805363179293866249e-01
1.805915450117697996e-01
1.806467803234902136e-01
1.807020074058733605e-01
1.807572427175938579e-01
1.808124780293142442e-01
1.808677051116973911e-01
1.809229404234178329e-01
1.809781675058009798e-01
1.810334028175213938e-01
1.810886298999045407e-01
1.811438652116250381e-01
1.811990922940081294e-01
1.812543276057285713e-01
1.813095629174490131e-01
1.813647899998321877e-01
1.814200253115526018e-01
1.814752523939358042e-01
1.815304877056562183e-01
1.815857147880393652e-01
1.816409500997598070e-01
1.816961854114802488e-01
1.817514124938634235e-01
1.818066478055838375e-01
1.818618748879669844e-01
1.819171101996873985e-01
1.819723372820705731e-01
1.820275725937909872e-01
1.820827996761741618e-01
1.821380349878945759e-01
1.821932702996149900e-01
1.822484973819982201e-01
1.823037326937186620e-01
1.823589597761018088e-01
1.824141950878222229e-01
1.824694221702053698e-01
1.825246574819257839e-01
1.825798845643089585e-01
1.826351198760294281e-01
1.826903551877497867e-01
1.827455822701330168e-01
1.828008175818534586e-01
1.828560446642365778e-01
1.829112799759570196e-01
1.829665070583401665e-01
1.830217423700606083e-01
1.830769694524437552e-01
1.831322047641641693e-01
1.831874400758846111e-01
1.832426671582678135e-01
1.832979024699881998e-01
1.833531295523713744e-01
1.834083648640917885e-01
1.834635919464749909e-01
1.835188272581954050e-01
1.835740543405785796e-01
1.836292896522989937e-01
1.836845249640193800e-01
1.837397520464025824e-01
1.837949873581230242e-01
1.838502144405061989e-01
1.839054497522266129e-01
1.839606768346097321e-01
1.840159121463302294e-01
1.840711392287133763e-01
1.841263745404338181e-01
1.841816098521542044e-01
1.842368369345374068e-01
1.842920722462577932e-01
1.843472993286409678e-01
1.844025346403614096e-01
1.844577617227445843e-01
1.845129970344650261e-01
1.845682323461854124e-01
1.846234594285686148e-01
1.846786947402890289e-01
1.847339218226721758e-01
1.847891571343925621e-01
1.848443842167757922e-01
1.848996195284961785e-01
1.849548466108793809e-01
1.850100819225998228e-01
1.850653172343202368e-01
1.851205443167034115e-01
1.851757796284237978e-01
1.852310067108070002e-01
1.852862420225273865e-01
1.853414691049105889e-01
1.853967044166309752e-01
1.854519314990141499e-01
1.855071668107345639e-01
1.855624021224550335e-01
1.856176292048381804e-01
1.856728645165585945e-01
1.857280915989417414e-01
1.857833269106622109e-01
1.858385539930453301e-01
1.858937893047657997e-01
1.859490163871489465e-01
1.859854559680309549e-01
1.860214504175044525e-01
1.860574395042768892e-01
1.860934339537503868e-01
1.861294230405228234e-01
1.861654174899962932e-01
1.862014065767687576e-01
1.862374010262422552e-01
1.862733901130146918e-01
1.863093845624881617e-01
1.863453790119617148e-01
1.863813680987341515e-01
1.864173625482075936e-01
1.864533516349800857e-01
1.864893460844535555e-01
1.865253351712259922e-01
1.865613296206994898e-01
1.865973187074719264e-01
1.866333131569454240e-01
1.866693076064188939e-01
1.867053020558924470e-01
1.867412857799637949e-01
1.867772802294372925e-01
1.868132746789108178e-01
1.868492691283843155e-01
1.868852528524556911e-01
1.869212473019292442e-01
1.869572417514027141e-01
1.869932362008762394e-01
1.870292306503496815e-01
1.870652143744210849e-01
1.871012088238945825e-01
1.871372032733680801e-01
1.871731977228415500e-01
1.872091814469128979e-01
1.872451758963864787e-01
1.872811703458600041e-01
1.873171647953334462e-01
1.873531592448069438e-01
1.873891429688783472e-01
1.874251374183518726e-01
1.874611318678253424e-01
1.874971263172988123e-01
1.875331100413702157e-01
1.875691044908436855e-01
1.876050989403172109e-01
1.876410933897906808e-01
1.876770878392642061e-01
1.877130715633356373e-01
1.877490660128090794e-01
1.877850604622826047e-01
1.878210549117560468e-01
1.878570493612295722e-01
1.878930330853009201e-01
1.879290275347744732e-01
1.879650219842479708e-01
1.880010164337214962e-01
1.880370001577928718e-01
1.880729946072663694e-01
1.881089890567398948e-01
1.881449835062133646e-01
1.881809779556868067e-01
1.882169616797582101e-01
1.882529561292317077e-01
1.882889505787051776e-01
1.883249450281787030e-01
1.883609287522501063e-01
1.883969232017235762e-01
1.884329176511971016e-01
1.884689121006705992e-01
1.885049065501440690e-01
1.885408902742154724e-01
1.885768847236889700e-01
1.886128791731624954e-01
1.886488736226359930e-01
1.886848573467073409e-01
1.887208517961808385e-01
1.887568462456543361e-01
1.887928406951278337e-01
1.888288351446013591e-01
1.888648188686727347e-01
1.889008133181462046e-01
1.889368077676197022e-01
1.889728022170932276e-01
1.890087859411646032e-01
1.890447803906381008e-01
1.890807748401116262e-01
1.891167692895850960e-01
1.891527637390586214e-01
1.891887474631299138e-01
1.892247419126034669e-01
1.892607363620769645e-01
1.892967308115504621e-01
1.893327145356218377e-01
1.893687089850953076e-01
1.894047034345688885e-01
1.894406978840423583e-01
1.894766923335158559e-01
1.895116946253097845e-01
1.895397513140461010e-01
1.895678080027824175e-01
1.895958646915187618e-01
1.896239130200975398e-01
1.896519697088338841e-01
1.896800263975702006e-01
1.897080830863065171e-01
1.897361397750428613e-01
1.897641881036215838e-01
1.897922447923579559e-01
1.898203014810942724e-01
1.898483581698305889e-01
1.898764064984093947e-01
1.899044631871457112e-01
1.899325198758820554e-01
1.899605765646183719e-01
1.899886332533546884e-01
1.900166815819334665e-01
1.900447382706697830e-01
1.900727949594061272e-01
1.901008516481424715e-01
1.901288999767212495e-01
1.901569566654575383e-01
1.901850133541938825e-01
1.902130700429302268e-01
1.902411267316665155e-01
1.902691750602453213e-01
1.902972317489816378e-01
1.903252884377179821e-01
1.903533451264542986e-01
1.903813934550330489e-01
1.904094501437693931e-01
1.904375068325057652e-01
1.904655635212420262e-01
1.904936202099783982e-01
1.905216685385571762e-01
1.905497252272934650e-01
1.905777819160298092e-01
1.906058386047661257e-01
1.906338869333449038e-01
1.906619436220812480e-01
1.906900003108175923e-01
1.907180569995539088e-01
1.907461136882901975e-01
1.907741620168690311e-01
1.908022187056053198e-01
1.908302753943416363e-01
1.908583320830779806e-01
1.908863804116567586e-01
1.909144371003931029e-01
1.909424937891293916e-01
1.909705504778657359e-01
1.909986071666020802e-01
1.910266554951808027e-01
1.910547121839171469e-01
1.910827688726534912e-01
1.911108255613898077e-01
1.911388738899685857e-01
1.911669305787049022e-01
1.911949872674412465e-01
1.912230439561775630e-01
1.912511006449139073e-01
1.912791489734926853e-01
1.913072056622290018e-01
1.913352623509653461e-01
1.913633190397016348e-01
1.913913757284379791e-01
1.914194240570167849e-01
1.914474807457530736e-01
1.914755374344894179e-01
1.915035941232257621e-01
1.915316424518045124e-01
1.915596991405408012e-01
1.915877558292771732e-01
1.916158125180135174e-01
1.916438692067498339e-01
1.916719175353285842e-01
1.916999742240649285e-01
1.917280309128012450e-01
1.917560876015376170e-01
1.917841359301163673e-01
1.918121926188527115e-01
1.918402493075890280e-01
1.918683059963253446e-01
1.918963626850616611e-01
1.919244110136404668e-01
1.919524677023767834e-01
1.919805243911130999e-01
1.920085810798494441e-01
1.920366294084281944e-01
1.920646860971645387e-01
1.920927427859008829e-01
1.921207994746371994e-01
1.921488561633735159e-01
1.921769044919522940e-01
1.922049611806886105e-01
1.922330178694249547e-01
1.922610745581612435e-01
1.922891228867400493e-01
1.923171795754763658e-01
1.923452362642127378e-01
1.923732929529490265e-01
1.924013496416853430e-01
1.924293979702641488e-01
1.924574546590004931e-01
1.924855113477368096e-01
1.925135680364730983e-01
1.925416163650518764e-01
1.925696730537882206e-01
1.925977297425245649e-01
1.926257864312608536e-01
1.926538431199971979e-01
1.926818914485759759e-01
1.927099481373122924e-01
1.927380048260486367e-01
1.927660615147849810e-01
1.927941098433637312e-01
1.928221665321000478e-01
1.928502232208363920e-01
1.928782799095727085e-01
1.929063365983090528e-01
1.929343849268878308e-01
1.929624416156241196e-01
1.929904983043604916e-01
1.930185549930967803e-01
1.930466033216755584e-01
1.930746600104119304e-01
1.931027166991482191e-01
1.931307733878845634e-01
1.931588300766208799e-01
1.931868784051996857e-01
1.932149350939360022e-01
1.932429917826722909e-01
1.932710484714086629e-01
1.932990967999874410e-01
1.933271534887237575e-01
1.933552101774600740e-01
1.933832668661963905e-01
1.934113235549327348e-01
1.934393718835115128e-01
1.934674285722478293e-01
1.934954852609841458e-01
1.935235419497204901e-01
1.935515902782992403e-01
1.935796469670356124e-01
1.936077036557719289e-01
1.936357603445082176e-01
1.936638170332445619e-01
1.936918653618233399e-01
1.937199220505597119e-01
1.937479787392960007e-01
1.937760354280322894e-01
1.938040837566111230e-01
1.938321404453474395e-01
1.938601971340837837e-01
1.938882538228201280e-01
1.939163105115564445e-01
1.939443588401351948e-01
1.939724155288715113e-01
1.940004722176078555e-01
1.940285289063441720e-01
1.940565772349229778e-01
1.940846339236592666e-01
1.941126906123955831e-01
1.941407473011319273e-01
1.941688039898682716e-01
1.941968523184470496e-01
1.942249090071833939e-01
1.942529656959197104e-01
1.942810223846559992e-01
1.943090790733923712e-01
1.943371274019711215e-01
1.943651840907074657e-01
1.943932407794437822e-01
1.944212974681800987e-01
1.944493457967588768e-01
1.944774024854952488e-01
1.945054591742315653e-01
1.945335158629678540e-01
1.945615725517041983e-01
1.945896208802829763e-01
1.946176775690193206e-01
1.946457342577556371e-01
1.946737909464919536e-01
1.947018392750707316e-01
1.947298959638070481e-01
1.947579526525433646e-01
1.947860093412797089e-01
1.948140660300160532e-01
1.948421143585948034e-01
1.948701710473311477e-01
1.948982277360674364e-01
1.949262844248038085e-01
1.949543327533825587e-01
1.949823894421189030e-01
1.950104461308552195e-01
1.950385028195915638e-01
1.950665595083278525e-01
1.950946078369066583e-01
1.951226645256430026e-01
1.951507212143793191e-01
1.951787779031156356e-01
1.952068262316944136e-01
1.952348829204307301e-01
1.952629396091670744e-01
1.952909962979033909e-01
1.953190529866397074e-01
1.953471013152184854e-01
1.953751580039547742e-01
1.954032146926911462e-01
1.954312713814274627e-01
1.954593197100062685e-01
1.954873763987426127e-01
1.955154330874789015e-01
1.955434897762152457e-01
1.955715464649515900e-01
1.955995947935303403e-01
1.956276514822666845e-01
1.956557081710030011e-01
1.956837648597393453e-01
1.957118131883181233e-01
1.957398698770544121e-01
1.957679265657907286e-01
1.957959832545270729e-01
1.958240399432634171e-01
1.958520882718421674e-01
1.958801449605785394e-01
1.959082016493148559e-01
1.959362583380511447e-01
1.959643066666299505e-01
1.959923633553662947e-01
1.960204200441025835e-01
1.960484767328389555e-01
1.960765334215752720e-01
1.961045817501540500e-01
1.961326384388903665e-01
1.961606951276266830e-01
1.961887518163630273e-01
1.962168001449418053e-01
1.962448568336781218e-01
1.962729135224144661e-01
1.963009702111507271e-01
1.963290268998870991e-01
1.963570752284658771e-01
1.963851319172022214e-01
1.964131886059385379e-01
1.964412452946748544e-01
1.964692936232536324e-01
1.964973503119899489e-01
1.965254070007262932e-01
1.965534636894626097e-01
1.965815203781989540e-01
1.966095687067777320e-01
1.966376253955140485e-01
1.966656820842503928e-01
1.966937387729866815e-01
1.967217871015654873e-01
1.967498437903018316e-01
1.967779004790381481e-01
1.968059571677744368e-01
1.968340138565107811e-01
1.968620621850895869e-01
1.968901188738259034e-01
1.969181755625621921e-01
1.969462322512985364e-01
1.969742805798773144e-01
1.970023372686136587e-01
1.970303939573499752e-01
1.970584506460862917e-01
1.970865073348226360e-01
1.971145556634014140e-01
1.971426123521377582e-01
1.971706690408740748e-01
1.971987257296103913e-01
1.972267740581891693e-01
1.972548307469255136e-01
1.972828874356618023e-01
1.973109441243981466e-01
1.973390008131344908e-01
1.973670491417132133e-01
1.973951058304495576e-01
1.974231625191859019e-01
1.974512192079222461e-01
1.974792758966585626e-01
1.975073242252373129e-01
1.975353809139736572e-01
1.975634376027099737e-01
1.975914942914462902e-01
1.976195426200250960e-01
1.976475993087614402e-01
1.976756559974977567e-01
1.977037126862340732e-01
1.977317693749704175e-01
1.977598177035491678e-01
1.977878743922855120e-01
1.978159310810218563e-01
1.978439877697581450e-01
1.978720360983369508e-01
1.979000927870732396e-01
1.979281494758095838e-01
1.979562061645459004e-01
1.979842628532822169e-01
1.980123111818610504e-01
1.980403678705973114e-01
1.980684245593336834e-01
1.980964812480699999e-01
1.981245295766487780e-01
1.981525862653850945e-01
1.981806429541214665e-01
1.982086996428577830e-01
1.982367563315940717e-01
1.982648046601728775e-01
1.982928613489091940e-01
1.983209180376455105e-01
1.983489747263818270e-01
1.983770230549606328e-01
1.984050797436969493e-01
1.984331364324332658e-01
1.984611931211695823e-01
1.984892498099059266e-01
1.985172981384847324e-01
1.985453548272210489e-01
1.985734115159573654e-01
1.986014682046936819e-01
1.986295165332724877e-01
1.986575732220088042e-01
1.986856299107451207e-01
1.987136865994814372e-01
1.987417432882177537e-01
1.987697916167965317e-01
1.987978483055328482e-01
1.988259049942691925e-01
1.988539616830055368e-01
1.988820100115843148e-01
1.989100667003206591e-01
1.989381233890569478e-01
1.989661800777932643e-01
1.989942367665296086e-01
1.990222850951083866e-01
1.990503417838447031e-01
1.990783984725810474e-01
1.991064551613173639e-01
1.991345034898961419e-01
1.991625601786324584e-01
1.991906168673688027e-01
1.992186735561051469e-01
1.992467302448414634e-01
1.992747785734202415e-01
1.993028352621565580e-01
1.993308919508928745e-01
1.993589486396292465e-01
1.993869969682079690e-01
1.994150536569443133e-01
1.994431103456806575e-01
1.994711670344170018e-01
1.994992237231532906e-01
1.995272720517320963e-01
1.995553287404683851e-01
1.995833854292047571e-01
1.996114421179410459e-01
1.996394904465197961e-01
1.996675471352561682e-01
1.996956038239924847e-01
1.997236605127288289e-01
1.997517172014651732e-01
1.997797655300439512e-01
1.998078222187802400e-01
1.998358789075165842e-01
1.998639355962529285e-01
1.998919839248316788e-01
1.999200406135679953e-01
1.999480973023043395e-01
1.999761539910406560e-01
2.000042106797770280e-01
2.000322590083557506e-01
2.000603156970921226e-01
2.000883723858284391e-01
2.001164290745647834e-01
2.001444774031435336e-01
2.001725340918798224e-01
2.002005907806161666e-01
2.002286474693525109e-01
2.002567041580888274e-01
2.002847524866676054e-01
2.003128091754039497e-01
2.003408658641402385e-01
2.003689225528765827e-01
2.003969792416128992e-01
2.004250275701916495e-01
2.004530842589280493e-01
2.004811409476643380e-01
2.005091976364006823e-01
2.005372459649794881e-01
2.005653026537157768e-01
2.005933593424520933e-01
2.006214160311884376e-01
2.006494727199247541e-01
2.006775210485035321e-01
2.007055777372398764e-01
2.007336344259761929e-01
2.007616911147125371e-01
2.007897394432913152e-01
2.008177961320276317e-01
2.008458528207639482e-01
2.008739095095002647e-01
2.009019661982365812e-01
2.009300145268153592e-01
2.009580712155517035e-01
2.009861279042880478e-01
2.010141845930243643e-01
2.010422329216031423e-01
2.010702896103394866e-01
2.010983462990757753e-01
2.011264029878121196e-01
2.011544596765484638e-01
2.011825080051272419e-01
2.012105646938635584e-01
2.012386213825998471e-01
2.012666780713361914e-01
2.012947263999149972e-01
2.013227830886513137e-01
2.013508397773876302e-01
2.013788964661239744e-01
2.014069531548602632e-01
2.014350014834390412e-01
2.014630581721754132e-01
2.014911148609117297e-01
2.015191715496480462e-01
2.015472198782268243e-01
2.015752765669631685e-01
2.016033332556994573e-01
2.016313899444358015e-01
2.016594466331721736e-01
2.016874949617508683e-01
2.017155516504872403e-01
2.017436083392235568e-01
2.017716650279599011e-01
2.017997133565386791e-01
2.018277700452749956e-01
2.018558267340112844e-01
2.018838834227476287e-01
2.019119401114840007e-01
2.019399884400627232e-01
2.019680451287990675e-01
2.019961018175354117e-01
2.020241585062717560e-01
2.020522068348505063e-01
2.020802635235868505e-01
2.021083202123231670e-01
2.021363769010595113e-01
2.021644335897958278e-01
2.021924819183745781e-01
2.022205386071109223e-01
2.022485952958472388e-01
2.022766519845835553e-01
2.023047003131623334e-01
2.023327570018986499e-01
2.023608136906349941e-01
2.023888703793713384e-01
2.024169270681076549e-01
2.024449753966864329e-01
2.024730320854227772e-01
2.025010887741590937e-01
2.025291454628954102e-01
2.025571937914741882e-01
2.025852504802105325e-01
2.026133071689468212e-01
2.026413638576831933e-01
2.026694205464195098e-01
2.026974688749982878e-01
2.027255255637346043e-01
2.027535822524709208e-01
2.027816389412072651e-01
2.028096872697860431e-01
2.028377439585223874e-01
2.028658006472586761e-01
2.028938573359950204e-01
2.029219140247313646e-01
2.029499623533101149e-01
2.029780190420464314e-01
2.030060757307827757e-01
2.030341324195191199e-01
2.030621807480978980e-01
2.030902374368342422e-01
2.031182941255705310e-01
2.031463508143068752e-01
2.031744075030431640e-01
2.032024558316219975e-01
2.032305125203582863e-01
2.032585692090946305e-01
2.032866258978309471e-01
2.033146742264097251e-01
2.033427309151460416e-01
2.033707876038823859e-01
2.033988442926186746e-01
2.034269009813550189e-01
2.034549493099338247e-01
2.034830059986701689e-01
2.035110626874064854e-01
2.035391193761428019e-01
2.035671760648791184e-01
2.035952243934578965e-01
2.036232810821942685e-01
2.036513377709305850e-01
2.036793944596668460e-01
2.037074427882456518e-01
2.037354994769819683e-01
2.037635561657183125e-01
2.037916128544546568e-01
2.038196695431909455e-01
2.038477178717697513e-01
2.038757745605060678e-01
2.039038312492423843e-01
2.039318879379787286e-01
2.039599362665575066e-01
2.039879929552938231e-01
2.040160496440301396e-01
2.040441063327665117e-01
2.040721630215028004e-01
2.041002113500816062e-01
2.041282680388178949e-01
2.041563247275542670e-01
2.041843814162906112e-01
2.042124297448693615e-01
2.042404864336056780e-01
2.042685431223419945e-01
2.042965998110783110e-01
2.043246564998146553e-01
2.043527048283934333e-01
2.043807615171297498e-01
2.044088182058660941e-01
2.044368748946023828e-01
2.044649232231811609e-01
2.044929799119175329e-01
2.045210366006538494e-01
2.045490932893901659e-01
2.045771499781264824e-01
2.046051983067052604e-01
2.046332549954416047e-01
2.046613116841779489e-01
2.046893683729142654e-01
2.047174167014930435e-01
2.047454733902293322e-01
2.047735300789656765e-01
2.048015867677019930e-01
2.048296434564383650e-01
2.048576917850171430e-01
2.048857484737534596e-01
2.049138051624897483e-01
2.049418618512260926e-01
2.049699101798048706e-01
2.049979668685412149e-01
2.050260235572775591e-01
2.050540802460138479e-01
2.050821369347501921e-01
2.051101852633289702e-01
2.051382419520652867e-01
2.051662986408016032e-01
2.051943553295379197e-01
2.052224036581166977e-01
2.052504603468530142e-01
2.052785170355893585e-01
2.053065737243257027e-01
2.053346304130620192e-01
2.053626787416408250e-01
2.053907354303771415e-01
2.054187921191134303e-01
2.054468488078497745e-01
2.054748971364285526e-01
2.055029538251648691e-01
2.055310105139012411e-01
2.055590672026375576e-01
2.055871238913738741e-01
2.056151722199526521e-01
2.056432289086889686e-01
2.056712855974252852e-01
2.056993422861616572e-01
2.057273906147403797e-01
2.057554473034767795e-01
2.057835039922130682e-01
2.058115606809493847e-01
2.058396173696857012e-01
2.058676656982644793e-01
2.058957223870008235e-01
2.059237790757371678e-01
2.059518357644734843e-01
2.059798840930522346e-01
2.060079407817885511e-01
2.060359974705248953e-01
2.060640541592612118e-01
2.060921108479975561e-01
2.061201591765763341e-01
2.061482158653126784e-01
2.061762725540489671e-01
2.062043292427853114e-01
2.062323775713641172e-01
2.062604342601004059e-01
2.062884909488367502e-01
2.063165476375730667e-01
2.063446043263094110e-01
2.063726526548881612e-01
2.064007093436244777e-01
2.064287660323608220e-01
2.064568227210971663e-01
2.064848794098335105e-01
2.065129277384122608e-01
2.065409844271485773e-01
2.065690411158849216e-01
2.065970978046212381e-01
2.066251461332000439e-01
2.066532028219363326e-01
2.066812595106726769e-01
2.067093161994089934e-01
2.067373728881453099e-01
2.067654212167240879e-01
2.067934779054604322e-01
2.068215345941967764e-01
2.068495912829330929e-01
2.068776396115118432e-01
2.069056963002481875e-01
2.069337529889845317e-01
2.069618096777208205e-01
2.069898663664571647e-01
2.070179146950359150e-01
2.070459713837722870e-01
2.070740280725086035e-01
2.071020847612449478e-01
2.071301330898236981e-01
2.071581897785600423e-01
2.071862464672963589e-01
2.072143031560327031e-01
2.072423598447690196e-01
2.072704081733477977e-01
2.072984648620841142e-01
2.073265215508204584e-01
2.073545782395567749e-01
2.073826265681355530e-01
2.074106832568718695e-01
2.074387399456082137e-01
2.074667966343445025e-01
2.074948533230808745e-01
2.075229016516596525e-01
2.075509583403959690e-01
2.075790150291322855e-01
2.076070717178686020e-01
2.076351200464474078e-01
2.076631767351837243e-01
2.076912334239200686e-01
2.077192901126563573e-01
2.077473468013926738e-01
2.077753951299714519e-01
2.078034518187077961e-01
2.078315085074441126e-01
2.078595651961804569e-01
2.078876135247592349e-01
2.079156702134955514e-01
2.079437269022318957e-01
2.079717835909681845e-01
2.079998402797045287e-01
2.080278886082833345e-01
2.080559452970196510e-01
2.080840019857559953e-01
2.081120586744923118e-01
2.081401070030710898e-01
2.081678113162019339e-01
2.081950453562713965e-01
2.082222793963409146e-01
2.082495134364103773e-01
2.082767393614500528e-01
2.083039734015195710e-01
2.083312074415890613e-01
2.083584414816585517e-01
2.083856674066982273e-01
2.084125403489672235e-01
2.084372255775818750e-01
2.084619108061965265e-01
2.084865960348112057e-01
2.085112739078750221e-01
2.085359591364896736e-01
2.085606443651043529e-01
2.085853295937190044e-01
2.086100074667828208e-01
2.086346926953975001e-01
2.086593779240121238e-01
2.086840631526268308e-01
2.087087483812414546e-01
2.087334262543052987e-01
2.087581114829199225e-01
2.087827967115346295e-01
2.088074819401492532e-01
2.088321598132130974e-01
2.088568450418277211e-01
2.088815302704424282e-01
2.089062154990570519e-01
2.089309007276717312e-01
2.089555786007355198e-01
2.089802638293501991e-01
2.090049490579648506e-01
2.090296342865795576e-01
2.090543121596433185e-01
2.090789973882579977e-01
2.091036826168726770e-01
2.091283678454873285e-01
2.091530530741020077e-01
2.091777309471658242e-01
2.092024161757804757e-01
2.092271014043951272e-01
2.092517866330098064e-01
2.092764718616244857e-01
2.093011497346882743e-01
2.093258349633029258e-01
2.093505201919176051e-01
2.093752054205322843e-01
2.093998832935960730e-01
2.094245685222107245e-01
2.094492537508254038e-01
2.094739389794400553e-01
2.094986242080547068e-01
2.095233020811185787e-01
2.095479873097332024e-01
2.095726725383478539e-01
2.095973577669625332e-01
2.096220356400263496e-01
2.096467208686410011e-01
2.096714060972556803e-01
2.096960913258703041e-01
2.097207765544849833e-01
2.097454544275487998e-01
2.097701396561634790e-01
2.097948248847781305e-01
2.098195101133927820e-01
2.098441879864565984e-01
2.098688732150712777e-01
2.098935584436859292e-01
2.099182436723006084e-01
2.099429289009152599e-01
2.099676067739790764e-01
2.099922920025937556e-01
2.100169772312084349e-01
2.100416624598230864e-01
2.100663403328869028e-01
2.100910255615015543e-01
2.101157107901162058e-01
2.101403960187308573e-01
2.101650812473455365e-01
2.101897591204093807e-01
2.102144443490240322e-01
2.102391295776386559e-01
2.102638148062533352e-01
2.102884926793171516e-01
2.103131779079318031e-01
2.103378631365464546e-01
2.103625483651611339e-01
2.103872335937758131e-01
2.104119114668396295e-01
2.104365966954542810e-01
2.104612819240689325e-01
2.104859671526835840e-01
2.105106450257474004e-01
2.105353302543621075e-01
2.105600154829767590e-01
2.105847007115913827e-01
2.106093859402060620e-01
2.106340638132699061e-01
2.106587490418845299e-01
2.106834342704991814e-01
2.107081194991138884e-01
2.107327973721776770e-01
2.107574826007923563e-01
2.107821678294070078e-01
2.108068530580216315e-01
2.108315382866363108e-01
2.108562161597001827e-01
2.108809013883147787e-01
2.109055866169294857e-01
2.109302718455441372e-01
2.109549497186079536e-01
2.109796349472226051e-01
2.110043201758372566e-01
2.110290054044519081e-01
2.110536906330666151e-01
2.110783685061304038e-01
2.111030537347450553e-01
2.111277389633597346e-01
2.111524241919743861e-01
2.111771020650382302e-01
2.112017872936528540e-01
2.112264725222675610e-01
2.112511577508822125e-01
2.112758429794968640e-01
2.113005208525606804e-01
2.113252060811753319e-01
2.113498913097900112e-01
2.113745765384046904e-01
2.113992544114685068e-01
2.114239396400831583e-01
2.114486248686978098e-01
2.114733100973124613e-01
2.114979953259271128e-01
2.115226731989909847e-01
2.115473584276056085e-01
2.115720436562202600e-01
2.115967288848349670e-01
2.116214067578987557e-01
2.116460919865134072e-01
2.116707772151280864e-01
2.116954624437427379e-01
2.117201476723574172e-01
2.117448255454212613e-01
2.117695107740359128e-01
2.117941960026505366e-01
2.118188812312651881e-01
2.118435591043290322e-01
2.118682443329437115e-01
2.118929295615583352e-01
2.119176147901730145e-01
2.119423000187876660e-01
2.119669778918514824e-01
2.119916631204661339e-01
2.120163483490807854e-01
2.120410335776954647e-01
2.120657188063101162e-01
2.120903966793739881e-01
2.121150819079886118e-01
2.121397671366032633e-01
2.121644523652179148e-01
2.121891302382817590e-01
2.122138154668964105e-01
2.122385006955110898e-01
2.122631859241257413e-01
2.122878711527404205e-01
2.123125490258041814e-01
2.123372342544188884e-01
2.123619194830335399e-01
2.123866047116481914e-01
2.124112825847120356e-01
2.124359678133266871e-01
2.124606530419413386e-01
2.124853382705559901e-01
2.125100234991706694e-01
2.125347013722344580e-01
2.125593866008491650e-01
2.125840718294638443e-01
2.126087570580784680e-01
2.126334349311422844e-01
2.126581201597569082e-01
2.126828053883716152e-01
2.127074906169862389e-01
2.127321758456009182e-01
2.127568537186647346e-01
2.127815389472794416e-01
2.128062241758940654e-01
2.128309094045087169e-01
2.128555872775725888e-01
2.128802725061872403e-01
2.129049577348018918e-01
2.129296429634165433e-01
2.129543281920311948e-01
2.129790060650950112e-01
2.130036912937096905e-01
2.130283765223243420e-01
2.130530617509390212e-01
2.130777396240028099e-01
2.131024248526174891e-01
2.131271100812321129e-01
2.131517953098467921e-01
2.131764805384614436e-01
2.132011584115252878e-01
2.132258436401399115e-01
2.132505288687545908e-01
2.132752140973692700e-01
2.132998919704331142e-01
2.133245771990477935e-01
2.133492624276624172e-01
2.133739476562770965e-01
2.133986328848917480e-01
2.134233107579555644e-01
2.134479959865702436e-01
2.134726812151848951e-01
2.134973664437995466e-01
2.135220443168633353e-01
2.135467295454780423e-01
2.135714147740926938e-01
2.135961000027073453e-01
2.136207852313219968e-01
2.136454631043858132e-01
2.136701483330004647e-01
2.136948335616151440e-01
2.137195187902297677e-01
2.137441966632936119e-01
2.137688818919082634e-01
2.137935671205229704e-01
2.138182523491376219e-01
2.138429375777523012e-01
2.138676154508160621e-01
2.138923006794307691e-01
2.139169859080454206e-01
2.139416711366600721e-01
2.139663490097238885e-01
2.139910342383385400e-01
2.140157194669532192e-01
2.140404046955678707e-01
2.140650899241825500e-01
2.140897677972463664e-01
2.141144530258610179e-01
2.141391382544756972e-01
2.141638234830903209e-01
2.141885013561541928e-01
2.142131865847688166e-01
2.142378718133834681e-01
2.142625570419981473e-01
2.142872422706128266e-01
2.143119201436766152e-01
2.143366053722912667e-01
2.143612906009059460e-01
2.143859758295205975e-01
2.144106537025844139e-01
2.144353389311990932e-01
2.144600241598137447e-01
2.144847093884283962e-01
2.145093946170431032e-01
2.145340724901068918e-01
2.145587577187215711e-01
2.145834429473361948e-01
2.146081281759508741e-01
2.146328134045655534e-01
2.146574912776293975e-01
2.146821765062440213e-01
2.147068617348587005e-01
2.147315469634733520e-01
2.147562248365371684e-01
2.147809100651518199e-01
2.148055952937664992e-01
2.148302805223811507e-01
2.148549657509958022e-01
2.148796436240596464e-01
2.149043288526742979e-01
2.149290140812889494e-01
2.149536993099036286e-01
2.149783771829674450e-01
2.150030624115821243e-01
2.150277476401967480e-01
2.150524328688114273e-01
2.150771180974261065e-01
2.151017959704898952e-01
2.151264811991045189e-01
2.151511664277191982e-01
2.151758516563339052e-01
2.152005295293976939e-01
2.152252147580123731e-01
2.152498999866270246e-01
2.152745852152416761e-01
2.152992704438563276e-01
2.153239483169201440e-01
2.153486335455347955e-01
2.153733187741495025e-01
2.153980040027641540e-01
2.154226818758279705e-01
2.154473671044426220e-01
2.154720523330572735e-01
2.154967375616719527e-01
2.155214227902866042e-01
2.155461006633504206e-01
2.155707858919651276e-01
2.155954711205797236e-01
2.156201563491944029e-01
2.156448342222582193e-01
2.156695194508729263e-01
2.156942046794875223e-01
2.157188899081022015e-01
2.157435751367168808e-01
2.157682530097806972e-01
2.157929382383953210e-01
2.158176234670100002e-01
2.158423086956246795e-01
2.158669865686884959e-01
2.158916717973031474e-01
2.159163570259177989e-01
2.159410422545324504e-01
2.159657274831471296e-01
2.159904053562109738e-01
2.160150905848255976e-01
2.160397758134402768e-01
2.160644610420549283e-01
2.160891389151187725e-01
2.161138241437334517e-01
2.161385093723480755e-01
2.161631946009627825e-01
2.161878798295774340e-01
2.162125577026412226e-01
2.162372429312559019e-01
2.162619281598705534e-01
2.162866133884852327e-01
2.163112912615490213e-01
2.163359764901637006e-01
2.163606617187783798e-01
2.163853469473930036e-01
2.164100321760076551e-01
2.164347100490714992e-01
2.164593952776861507e-01
2.164840805063008300e-01
2.165087657349155092e-01
2.165334436079793257e-01
2.165581288365939772e-01
2.165828140652086287e-01
2.166074992938232802e-01
2.166321845224379317e-01
2.166568623955017758e-01
2.166815476241164273e-01
2.167062328527310511e-01
2.167309180813457581e-01
2.167555959544095467e-01
2.167802811830241982e-01
2.168049664116388775e-01
2.168296516402535290e-01
2.168543368688682083e-01
2.168790147419320524e-01
2.169036999705467039e-01
2.169283851991613554e-01
2.169530704277760069e-01
2.169777483008398233e-01
2.170024335294545026e-01
2.170271187580691818e-01
2.170518039866838056e-01
2.170764892152984848e-01
2.171011670883623290e-01
2.171258523169769528e-01
2.171505375455916320e-01
2.171752227742062835e-01
2.171999006472700722e-01
2.172245858758847792e-01
2.172492711044994307e-01
2.172739563331141099e-01
2.172986415617287337e-01
2.173233194347925501e-01
2.173480046634072294e-01
2.173726898920219086e-01
2.173973751206365324e-01
2.174220603492512116e-01
2.174467382223150558e-01
2.174714234509296795e-01
2.174961086795443865e-01
2.175207939081590380e-01
2.175454717812228822e-01
2.175701570098375059e-01
2.175948422384521297e-01
2.176195274670667812e-01
2.176442126956814882e-01
2.176688905687453046e-01
2.176935757973599561e-01
2.177182610259746631e-01
2.177429462545892869e-01
2.177676241276531033e-01
2.177923093562677548e-01
2.178169945848824063e-01
2.178416798134970855e-01
2.178663650421117648e-01
2.178910429151755812e-01
2.179157281437902327e-01
2.179404133724048842e-01
2.179650986010195635e-01
2.179897764740833521e-01
2.180144617026980314e-01
2.180391469313126829e-01
2.180638321599273344e-01
2.180885173885420136e-01
2.181131952616058023e-01
2.181378804902205371e-01
2.181625657188351608e-01
2.181872509474498123e-01
2.182119288205136287e-01
2.182366140491283080e-01
2.182612992777429595e-01
2.182859845063576110e-01
2.183106697349722902e-01
2.183353476080360789e-01
2.183600328366507581e-01
2.183847180652654096e-01
2.184094032938800611e-01
2.184340811669439053e-01
2.184587663955585846e-01
2.184834516241732638e-01
2.185081368527878876e-01
2.185328220814025391e-01
2.185574999544663555e-01
2.185821851830810347e-01
2.186068704116956862e-01
2.186315556403103377e-01
2.186562335133742097e-01
2.186809187419888334e-01
2.187056039706034849e-01
2.187302891992181364e-01
2.187549744278328157e-01
2.187796523008966321e-01
2.188043375295112836e-01
2.188290227581259628e-01
2.188537079867405866e-01
2.188783858598044585e-01
2.189030710884191100e-01
2.189277563170337615e-01
2.189524415456484407e-01
2.189771267742631200e-01
2.190018046473268809e-01
2.190264898759415602e-01
2.190511751045562394e-01
2.190758603331708909e-01
2.191005382062347073e-01
2.191252234348493588e-01
2.191499086634640381e-01
2.191745938920786896e-01
2.191992791206933688e-01
2.192239569937571575e-01
2.192486422223718368e-01
2.192733274509864883e-01
2.192980126796011675e-01
2.193226905526649839e-01
2.193473757812796077e-01
2.193720610098942592e-01
2.193967462385089662e-01
2.194186205727841343e-01
2.194377522193174390e-01
2.194568895682789400e-01
2.194760269172404132e-01
2.194951642662019142e-01
2.195142959127352189e-01
2.195334332616967199e-01
2.195525706106582209e-01
2.195717079596196664e-01
2.195908453085811951e-01
2.196099769551144998e-01
2.196291143040760008e-01
2.196482516530374740e-01
2.196673890019989472e-01
2.196865206485323074e-01
2.197056579974937529e-01
2.197247953464552261e-01
2.197439326954167271e-01
2.197630700443782281e-01
2.197822016909115328e-01
2.198013390398730338e-01
2.198204763888345070e-01
2.198396137377960080e-01
2.198587510867574812e-01
2.198778827332908137e-01
2.198970200822522869e-01
2.199161574312137879e-01
2.199352947801752611e-01
2.199544264267085936e-01
2.199735637756700668e-01
2.199927011246315955e-01
2.200118384735930410e-01
2.200309758225545420e-01
2.200501074690878189e-01
2.200692448180493477e-01
2.200883821670108209e-01
2.201075195159723219e-01
2.201266511625056266e-01
2.201457885114671276e-01
2.201649258604286286e-01
2.201840632093901018e-01
2.202032005583515750e-01
2.202223322048849075e-01
2.202414695538463807e-01
2.202606069028078539e-01
2.202797442517693549e-01
2.202988758983026873e-01
2.203180132472641606e-01
2.203371505962256338e-01
2.203562879451871070e-01
2.203754252941486080e-01
2.203945569406819405e-01
2.204136942896434137e-01
2.204328316386049147e-01
2.204519689875663879e-01
2.204711006340997204e-01
2.204902379830612213e-01
2.205093753320226946e-01
2.205285126809841956e-01
2.205476500299456688e-01
2.205667816764789735e-01
2.205859190254404745e-01
2.206050563744019477e-01
2.206241937233634487e-01
2.206433253698967811e-01
2.206624627188582544e-01
2.206816000678197276e-01
2.207007374167812286e-01
2.207198747657427018e-01
2.207390064122760343e-01
2.207581437612375075e-01
2.207772811101989807e-01
2.207964184591604817e-01
2.208155501056938141e-01
2.208346874546552874e-01
2.208538248036167884e-01
2.208729621525782616e-01
2.208920995015397626e-01
2.209112311480730673e-01
2.209303684970345405e-01
2.209495058459960692e-01
2.209686431949575147e-01
2.209877748414908472e-01
2.210069121904523204e-01
2.210260495394138214e-01
2.210451868883752946e-01
2.210643242373367956e-01
2.210834558838701003e-01
2.211025932328316013e-01
2.211217305817930745e-01
2.211408679307545755e-01
2.211599995772878802e-01
2.211791369262493812e-01
2.211982742752108544e-01
2.212174116241723554e-01
2.212365489731338286e-01
2.212556806196671333e-01
2.212748179686286343e-01
2.212939553175901353e-01
2.213130926665516363e-01
2.213322243130849409e-01
2.213513616620464419e-01
2.213704990110078874e-01
2.213896363599693884e-01
2.214087737089308894e-01
2.214279053554641941e-01
2.214470427044256673e-01
2.214661800533871683e-01
2.214853174023486693e-01
2.215044490488819739e-01
2.215235863978434472e-01
2.215427237468049482e-01
2.215618610957664214e-01
2.215809984447279501e-01
2.216001300912612548e-01
2.216192674402227003e-01
2.216384047891842013e-01
2.216575421381457023e-01
2.216766737846790070e-01
2.216958111336405080e-01
2.217149484826020089e-01
2.217340858315634822e-01
2.217532231805249554e-01
2.217723548270582878e-01
2.217914921760197611e-01
2.218106295249812621e-01
2.218297668739427353e-01
2.218489042229042363e-01
2.218680358694375410e-01
2.218871732183990420e-01
2.219063105673605152e-01
2.219254479163220162e-01
2.219445795628552931e-01
2.219637169118167941e-01
2.219828542607782951e-01
2.220019916097397961e-01
2.220211289587012693e-01
2.220402606052346017e-01
2.220593979541960472e-01
2.220785353031575760e-01
2.220976726521190769e-01
2.221168042986523539e-01
2.221359416476138549e-01
2.221550789965753558e-01
2.221742163455368013e-01
2.221933536944983301e-01
2.222124853410316625e-01
2.222316226899931080e-01
2.222507600389546367e-01
2.222698973879160822e-01
2.222890290344494146e-01
2.223081663834109156e-01
2.223273037323723889e-01
2.223464410813338621e-01
2.223655784302953631e-01
2.223847100768286678e-01
2.224038474257901687e-01
2.224229847747516697e-01
2.224421221237131430e-01
2.224612537702464476e-01
2.224803911192079209e-01
2.224995284681694496e-01
2.225186658171308951e-01
2.225378031660923961e-01
2.225569348126257285e-01
2.225760721615871740e-01
2.225952095105486750e-01
2.226143468595101760e-01
2.226334785060434807e-01
2.226526158550049816e-01
2.226717532039664826e-01
2.226908905529279559e-01
2.227100279018894291e-01
2.227291595484227615e-01
2.227482968973842348e-01
2.227674342463457358e-01
2.227865715953072090e-01
2.228057032418405137e-01
2.228248405908020702e-01
2.228439779397635156e-01
2.228631152887249889e-01
2.228822526376864621e-01
2.229013842842197946e-01
2.229205216331812955e-01
2.229396589821427688e-01
2.229587963311042698e-01
2.229779279776375744e-01
2.229970653265990754e-01
2.230162026755605487e-01
2.230353400245220774e-01
2.230544773734835229e-01
2.230736090200168276e-01
2.230927463689783563e-01
2.231118837179398295e-01
2.231310210669013028e-01
2.231501527134346352e-01
2.231692900623960807e-01
2.231884274113576372e-01
2.232075647603190549e-01
2.232267021092805837e-01
2.232458337558138883e-01
2.232649711047753893e-01
2.232841084537368626e-01
2.233032458026983358e-01
2.233223774492316682e-01
2.233415147981931415e-01
2.233606521471546702e-01
2.233797894961161434e-01
2.233989268450776167e-01
2.234180584916109213e-01
2.234371958405723946e-01
2.234563331895339233e-01
2.234754705384953688e-01
2.234946021850287012e-01
2.235137395339901745e-01
2.235328768829516755e-01
2.235520142319131764e-01
2.235711515808746497e-01
2.235902832274079544e-01
2.236094205763694553e-01
2.236285579253309563e-01
2.236476952742924296e-01
2.236668269208257620e-01
2.236859642697872075e-01
2.237051016187487085e-01
2.237242389677102095e-01
2.237433763166717104e-01
2.237625079632050151e-01
2.237816453121664884e-01
2.238007826611279616e-01
2.238199200100894903e-01
2.238390516566227950e-01
2.238581890055842960e-01
2.238773263545457692e-01
2.238964637035072702e-01
2.239156010524687435e-01
2.239347326990020481e-01
2.239538700479635491e-01
2.239730073969250224e-01
2.239921447458865233e-01
2.240112820948480243e-01
2.240304137413813290e-01
2.240495510903428023e-01
2.240686884393042755e-01
2.240878257882658042e-01
2.241069574347991089e-01
2.241260947837606099e-01
2.241452321327220831e-01
2.241643694816835841e-01
2.241835068306450851e-01
2.242026384771783620e-01
2.242217758261398353e-01
2.242409131751013363e-01
2.242600505240628372e-01
2.242791821705961697e-01
2.242983195195576429e-01
2.243174568685191161e-01
2.243365942174805894e-01
2.243557315664421181e-01
2.243748632129753950e-01
2.243940005619368960e-01
2.244131379108983970e-01
2.244322752598598703e-01
2.244514069063931749e-01
2.244705442553546759e-01
2.244896816043161769e-01
2.245088189532776501e-01
2.245279563022391511e-01
2.245470879487724558e-01
2.245662252977339568e-01
2.245853626466954300e-01
2.246044999956569033e-01
2.246236316421902357e-01
2.246427689911517367e-01
2.246619063401132099e-01
2.246810436890747109e-01
2.247001810380361841e-01
2.247193126845695166e-01
2.247384500335309898e-01
2.247575873824924630e-01
2.247767247314539640e-01
2.247958563779872687e-01
2.248149937269487697e-01
2.248341310759102429e-01
2.248532684248717439e-01
2.248724057738332172e-01
2.248915374203665218e-01
2.249106747693280228e-01
2.249298121182894961e-01
2.249489494672509970e-01
2.249680811137843295e-01
2.249872184627457750e-01
2.250063558117073037e-01
2.250254931606688047e-01
2.250446305096302779e-01
2.250637621561635826e-01
2.250828995051250558e-01
2.251020368540865568e-01
2.251211742030480023e-01
2.251403058495813625e-01
2.251594431985428357e-01
2.251785805475043367e-01
2.251977178964658100e-01
2.252168552454272832e-01
2.252359868919606156e-01
2.252551242409220889e-01
2.252742615898835621e-01
2.252933989388450908e-01
2.253125305853783678e-01
2.253316679343398965e-01
2.253508052833013697e-01
2.253699426322628430e-01
2.253890799812243440e-01
2.254082116277576486e-01
2.254273489767191774e-01
2.254464863256806506e-01
2.254656236746421238e-01
2.254847553211754285e-01
2.255038926701369295e-01
2.255230300190984027e-01
2.255421673680599037e-01
2.255613047170214047e-01
2.255804363635547094e-01
2.255995737125162104e-01
2.256187110614776836e-01
2.256378484104391569e-01
2.256569800569724893e-01
2.256761174059339625e-01
2.256952547548954635e-01
2.257143921038569367e-01
2.257335294528184377e-01
2.257526610993517702e-01
2.257717984483132434e-01
2.257909357972747166e-01
2.258100731462362176e-01
2.258292047927695501e-01
2.258483421417310233e-01
2.258674794906924965e-01
2.258866168396540253e-01
2.259057541886154707e-01
2.259248858351487754e-01
2.259440231841102764e-01
2.259631605330717496e-01
2.259822978820332506e-01
2.260014352309947516e-01
2.260205668775280563e-01
2.260397042264895295e-01
2.260588415754510305e-01
2.260779789244125038e-01
2.260971105709458362e-01
2.261162479199073094e-01
2.261353852688688104e-01
2.261545226178302836e-01
2.261736599667917846e-01
2.261927916133251171e-01
2.262119289622865903e-01
2.262310663112480635e-01
2.262502036602095645e-01
2.262693353067428692e-01
2.262884726557043424e-01
2.263076100046658434e-01
2.263267473536273444e-01
2.263458847025888176e-01
2.263650163491221501e-01
2.263841536980836233e-01
2.264032910470450966e-01
2.264224283960066253e-01
2.264415600425399300e-01
2.264606973915014032e-01
2.264798347404628764e-01
2.264989720894244052e-01
2.265181094383858784e-01
2.265372410849191831e-01
2.265563784338806841e-01
2.265755157828421296e-01
2.265946531318036583e-01
2.266137847783369352e-01
2.266329221272984640e-01
2.266520594762599372e-01
2.266711968252214104e-01
2.266903341741829114e-01
2.267094658207162161e-01
2.267286031696776893e-01
2.267477405186392181e-01
2.267668778676006913e-01
2.267860095141339960e-01
2.268051468630954692e-01
2.268242842120569702e-01
2.268434215610184712e-01
2.268625589099799722e-01
2.268816905565132491e-01
2.269008279054747501e-01
2.269199652544362511e-01
2.269391026033977243e-01
2.269582342499310290e-01
2.269773715988925300e-01
2.269965089478540587e-01
2.270156462968155042e-01
2.270347836457770052e-01
2.270539152923103376e-01
2.270730526412718109e-01
2.270921899902332841e-01
2.271113273391947851e-01
2.271304589857280620e-01
2.271495963346895908e-01
2.271687336836510362e-01
2.271878710326125650e-01
2.272070083815740382e-01
2.272261400281073707e-01
2.272452773770688439e-01
2.272644147260303449e-01
2.272835520749918181e-01
2.273026837215251228e-01
2.273218210704865960e-01
2.273409584194481248e-01
2.273600957684095980e-01
2.273792331173710712e-01
2.273983647639044037e-01
2.274175021128658769e-01
2.274366394618273501e-01
2.274557768107888789e-01
2.274749084573221836e-01
2.274940458062836568e-01
2.275131831552451578e-01
2.275323205042066310e-01
2.275514578531681043e-01
2.275705894997014367e-01
2.275897268486629377e-01
2.276088641976244387e-01
2.276280015465859119e-01
2.276471331931192443e-01
2.276662705420807176e-01
2.276854078910422186e-01
2.277045452400036640e-01
2.277236825889651928e-01
2.277428142354984975e-01
2.277619515844599707e-01
2.277810889334214717e-01
2.278002262823829449e-01
2.278193579289162496e-01
2.278384952778777506e-01
2.278576326268392238e-01
2.278767699758007526e-01
2.278959073247621980e-01
2.279150389712955305e-01
2.279341763202570315e-01
2.279533136692184769e-01
2.279724510181799779e-01
2.279915826647133104e-01
2.280107200136747836e-01
2.280298573626362568e-01
2.280489947115977856e-01
2.280681320605592588e-01
2.280872637070925635e-01
2.281064010560540645e-01
2.281255384050155377e-01
2.281446757539770664e-01
2.281638131029385397e-01
2.281829447494718166e-01
2.282020820984333176e-01
2.282212194473948186e-01
2.282403567963563196e-01
2.282594884428896242e-01
2.282786257918511252e-01
2.282977631408125707e-01
2.283169004897740995e-01
2.283360378387355727e-01
2.283551694852688496e-01
2.283743068342303784e-01
2.283934441831918516e-01
2.284125815321533526e-01
2.284317131786866573e-01
2.284508505276481305e-01
2.284699878766096037e-01
2.284891252255711047e-01
2.285082625745326057e-01
2.285273942210659381e-01
2.285465315700274114e-01
2.285656689189889124e-01
2.285848062679503856e-01
2.286039379144836903e-01
2.286230752634451635e-01
2.286422126124066645e-01
2.286613499613681655e-01
2.286804873103296387e-01
2.286996189568629712e-01
2.287187563058244444e-01
2.287378936547859176e-01
2.287570310037474186e-01
2.287761626502807233e-01
2.287952999992422243e-01
2.288144373482036975e-01
2.288335746971651985e-01
2.288527120461266995e-01
2.288718436926600042e-01
2.288909810416214774e-01
2.289101183905830061e-01
2.289292557395444516e-01
2.289483873860777563e-01
2.289675247350392850e-01
2.289866620840007583e-01
2.290057994329622315e-01
2.290249367819237325e-01
2.290440684284570372e-01
2.290632057774185382e-01
2.290823431263800114e-01
2.291014804753415124e-01
2.291206121218748171e-01
2.291397494708363181e-01
2.291588868197977913e-01
2.291780241687592645e-01
2.291971615177207933e-01
2.292162931642540702e-01
2.292354305132155989e-01
2.292545678621770722e-01
2.292737052111385732e-01
2.292928368576718778e-01
2.293119742066333788e-01
2.293311115555948521e-01
2.293502489045562975e-01
2.293693862535178263e-01
2.293885179000511587e-01
2.294076552490126042e-01
2.294267925979741052e-01
2.294459299469356062e-01
2.294650615934689386e-01
2.294841989424303841e-01
2.295033362913918851e-01
2.295224736403533583e-01
2.295416109893148593e-01
2.295607426358481917e-01
2.295798799848096650e-01
2.295990173337711382e-01
2.296181546827326669e-01
2.296372863292659439e-01
2.296564236782274726e-01
2.296755610271889181e-01
2.296946983761504191e-01
2.297138357251118923e-01
2.297329673716452247e-01
2.297521047206066980e-01
2.297712420695681990e-01
2.297903794185296722e-01
2.298095110650629769e-01
2.298286484140244779e-01
2.298477857629859789e-01
2.298669231119474521e-01
2.298860604609089253e-01
2.299051921074422578e-01
2.299243294564037310e-01
2.299434668053652042e-01
2.299626041543267330e-01
2.299817358008600376e-01
2.300008731498215664e-01
2.300200104987830119e-01
2.300391478477445129e-01
2.300582851967059861e-01
2.300774168432392908e-01
2.300965541922007918e-01
2.301156915411622927e-01
2.301348288901237660e-01
2.301539662390852670e-01
2.301730978856185716e-01
2.301922352345801004e-01
2.302113725835415459e-01
2.302305099325030191e-01
2.302496415790363515e-01
2.302687789279978248e-01
2.302879162769593258e-01
2.303070536259207990e-01
2.303261909748823000e-01
2.303453226214156047e-01
2.303644599703771056e-01
2.303835973193385789e-01
2.304027346683000799e-01
2.304218663148334123e-01
2.304410036637948578e-01
2.304601410127563588e-01
2.304792783617178598e-01
2.304984157106793607e-01
2.305175473572126654e-01
2.305366847061741387e-01
2.305558220551356396e-01
2.305749594040971406e-01
2.305940910506304176e-01
2.306132283995919185e-01
2.306323657485533918e-01
2.306515030975149205e-01
2.306706404464763660e-01
2.306897720930097262e-01
2.307089094419711717e-01
2.307280467909326727e-01
2.307471841398941736e-01
2.307663157864274506e-01
2.307854531353889793e-01
2.308045904843504248e-01
2.308237278333119535e-01
2.308428651822734268e-01
2.308619968288067592e-01
2.308811341777682324e-01
2.309002715267297057e-01
2.309194088756911789e-01
2.309385405222245113e-01
2.309576778711860123e-01
2.309768152201474856e-01
2.309959525691089866e-01
2.310150899180704598e-01
2.310342215646037922e-01
2.310533589135652655e-01
2.310724962625267387e-01
2.310916336114882674e-01
2.311107652580215444e-01
2.311299026069830176e-01
2.311490399559445463e-01
2.311681773049060196e-01
2.311873146538674928e-01
2.312064463004008252e-01
2.312255836493622985e-01
2.312447209983237995e-01
2.312638583472853004e-01
2.312829899938186051e-01
2.313021273427800784e-01
2.313212646917416071e-01
2.313404020407030526e-01
2.313595393896645813e-01
2.313786710361978582e-01
2.313978083851593315e-01
2.314169457341208602e-01
2.314360830830823335e-01
2.314552147296156381e-01
2.314743520785771391e-01
2.314934894275386401e-01
2.315126267765001133e-01
2.315317641254616143e-01
2.315508957719949190e-01
2.315700331209564200e-01
2.315891704699178932e-01
2.316083078188793942e-01
2.316274394654126711e-01
2.316465768143741444e-01
2.316657141633356731e-01
2.316848515122971741e-01
2.317039888612586196e-01
2.317231205077919520e-01
2.317422578567534530e-01
2.317613952057149262e-01
2.317805325546764272e-01
2.317996642012097042e-01
2.318188015501712052e-01
2.318379388991327061e-01
2.318570762480942071e-01
2.318762135970556804e-01
2.318953452435890128e-01
2.319144825925504860e-01
2.319336199415119593e-01
2.319527572904734880e-01
2.319718889370067649e-01
2.319910262859682382e-01
2.320101636349297392e-01
2.320293009838912124e-01
2.320484383328527411e-01
2.320675699793860458e-01
2.320867073283475190e-01
2.321058446773090200e-01
2.321249820262704933e-01
2.321441136728038535e-01
2.321632510217653267e-01
2.321823883707267999e-01
2.322015257196882732e-01
2.322206630686497464e-01
2.322397947151831066e-01
2.322589320641445798e-01
2.322780694131060808e-01
2.322972067620675263e-01
2.323163441110290273e-01
2.323354757575623319e-01
2.323546131065238329e-01
2.323737504554853339e-01
2.323928878044468072e-01
2.324120194509801396e-01
2.324311567999416128e-01
2.324502941489030861e-01
2.324694314978645870e-01
2.324885688468260880e-01
2.325077004933593650e-01
2.325268378423208937e-01
2.325459751912823669e-01
2.325651125402438679e-01
2.325842441867771726e-01
2.326033815357386736e-01
2.326225188847001191e-01
2.326416562336616201e-01
2.326607935826230933e-01
2.326799252291564535e-01
2.326990625781178990e-01
2.327181999270793722e-01
2.327373372760409009e-01
2.327564689225742056e-01
2.327756062715357066e-01
2.327947436204971798e-01
2.328138809694586808e-01
2.328330183184201541e-01
2.328521499649534587e-01
2.328712873139149597e-01
2.328904246628764607e-01
2.329095620118379339e-01
2.329286936583712664e-01
2.329478310073327119e-01
2.329669683562942406e-01
2.329861057052556861e-01
2.330052430542172148e-01
2.330243747007505195e-01
2.330435120497119927e-01
2.330626493986734937e-01
2.330817867476349670e-01
2.331009183941682994e-01
2.331200557431297726e-01
2.331391930920912736e-01
2.331583304410527746e-01
2.331774677900142478e-01
2.331965994365475803e-01
2.332157367855090535e-01
2.332348741344705267e-01
2.332540114834320277e-01
2.332731431299653047e-01
2.332922804789268334e-01
2.333114178278882789e-01
2.333305551768498076e-01
2.333496925258112809e-01
2.333688241723446133e-01
2.333879615213060865e-01
2.334070988702675875e-01
2.334262362192290885e-01
2.334453678657623654e-01
2.334645052147238664e-01
2.334836425636853674e-01
2.335027799126468406e-01
2.335219172616083139e-01
2.335410489081416463e-01
2.335601862571031473e-01
2.335793236060646483e-01
2.335984609550261215e-01
2.336175926015594262e-01
2.336367299505209272e-01
2.336558672994824282e-01
2.336750046484438736e-01
2.336941419974053746e-01
2.337132736439386793e-01
2.337324109929001803e-01
2.337515483418616813e-01
2.337706856908231545e-01
2.337898173373564870e-01
2.338089546863179602e-01
2.338280920352794334e-01
2.338472293842409067e-01
2.338663667332024354e-01
2.338854983797357401e-01
2.339046357286971856e-01
2.339237730776587143e-01
2.339429104266201875e-01
2.339620420731535200e-01
2.339811794221149932e-01
2.340003167710764942e-01
2.340194541200379674e-01
2.340385914689994684e-01
2.340577231155327731e-01
2.340768604644942741e-01
2.340959978134557751e-01
2.341151351624172205e-01
2.341342668089505530e-01
2.341534041579120540e-01
2.341725415068735272e-01
2.341916788558350282e-01
2.342108162047965292e-01
2.342299478513298061e-01
2.342490852002913071e-01
2.342682225492528081e-01
2.342873598982142813e-01
2.343064972471757546e-01
2.343256288937090592e-01
2.343447662426705602e-01
2.343639035916320612e-01
2.343830409405935622e-01
2.344021725871268669e-01
2.344213099360883401e-01
2.344404472850498411e-01
2.344595846340113421e-01
2.344787219829728153e-01
2.344978536295061478e-01
2.345169909784676210e-01
2.345361283274291220e-01
2.345552656763905952e-01
2.345743973229238999e-01
2.345935346718853731e-01
2.346126720208468464e-01
2.346318093698083751e-01
2.346509467187698483e-01
2.346700783653031808e-01
2.346892157142646540e-01
2.347083530632261550e-01
2.347274904121876005e-01
2.347466220587209329e-01
2.347657594076824339e-01
2.347848967566439349e-01
2.348040341056054359e-01
2.348231714545669369e-01
2.348423031011001860e-01
2.348614404500616870e-01
2.348805777990231602e-01
2.348997151479846335e-01
2.349188467945179937e-01
2.349379841434794669e-01
2.349571214924409679e-01
2.349762588414024411e-01
2.349953961903639699e-01
2.350145278368972468e-01
2.350336651858587200e-01
2.350528025348202488e-01
2.350719398837816942e-01
2.350910715303150267e-01
2.351102088792765277e-01
2.351293462282380009e-01
2.351484835771995019e-01
2.351676209261609474e-01
2.351867525726943076e-01
2.352058899216557808e-01
2.352250272706172818e-01
2.352441646195787550e-01
2.352632962661120875e-01
2.352824336150735607e-01
2.353015709640350339e-01
2.353207083129965071e-01
2.353398456619580359e-01
2.353589773084913406e-01
2.353781146574528416e-01
2.353972520064143148e-01
2.354163893553758158e-01
2.354355210019090927e-01
2.354546583508705937e-01
2.354737956998320947e-01
2.354929330487935679e-01
2.355120703977550689e-01
2.355312020442883736e-01
2.355503393932498746e-01
2.355694767422113478e-01
2.355886140911728488e-01
2.356077457377061535e-01
2.356268830866676545e-01
2.356460204356291277e-01
2.356651577845906287e-01
2.356842951335521019e-01
2.357034267800854344e-01
2.357225641290468798e-01
2.357417014780083808e-01
2.357608388269699096e-01
2.357799704735032142e-01
2.357991078224646597e-01
2.358182451714261607e-01
2.358373825203876617e-01
2.358565198693491349e-01
2.358756515158824674e-01
2.358947888648439406e-01
2.359139262138054416e-01
2.359330635627669148e-01
2.359521952093002195e-01
2.359713325582617482e-01
2.359904699072232215e-01
2.360096072561846947e-01
2.360287446051461957e-01
2.360478762516794726e-01
2.360670136006410014e-01
2.360861509496024746e-01
2.361052882985639478e-01
2.361244199450972803e-01
2.361435572940587813e-01
2.361626946430202545e-01
2.361818319919817555e-01
2.362009693409432287e-01
2.362201009874765334e-01
2.362392383364380621e-01
2.362583756853995354e-01
2.362775130343610086e-01
2.362966503833224818e-01
2.363157820298558143e-01
2.363349193788173430e-01
2.363540567277788162e-01
2.363731940767402895e-01
2.363923257232735664e-01
2.364114630722350952e-01
2.364306004211965684e-01
2.364497377701580416e-01
2.364688751191195426e-01
2.364880067656528473e-01
2.365071441146143483e-01
2.365262814635758493e-01
2.365454188125373225e-01
2.365645504590706549e-01
2.365836878080321282e-01
2.366028251569936292e-01
2.366219625059551024e-01
2.366410998549166034e-01
2.366602315014498803e-01
2.366793688504114090e-01
2.366985061993728823e-01
2.367176435483343555e-01
2.367367751948676879e-01
2.367559125438291612e-01
2.367750498927906622e-01
2.367941872417521354e-01
2.368133245907136364e-01
2.368324562372469688e-01
2.368515935862084143e-01
2.368707309351699153e-01
2.368898682841314163e-01
2.369089999306647210e-01
2.369281372796262219e-01
2.369472746285877229e-01
2.369664119775491962e-01
2.369855493265106416e-01
2.370046809730439741e-01
2.370238183220054751e-01
2.370429556709669483e-01
2.370620930199284215e-01
2.370812246664617817e-01
2.371003620154232550e-01
2.371194993643847282e-01
2.371386367133462292e-01
2.371577740623077024e-01
2.371769057088410348e-01
2.371960430578025358e-01
2.372151804067639813e-01
2.372343177557255101e-01
2.372534494022588147e-01
2.372725867512203157e-01
2.372917241001817890e-01
2.373108614491432622e-01
2.373299987981047632e-01
2.373491304446380679e-01
2.373682677935995688e-01
2.373874051425610421e-01
2.374065424915225431e-01
2.374256741380558755e-01
2.374448114870173210e-01
2.374639488359788220e-01
2.374830861849402952e-01
2.375022235339018239e-01
2.375213551804351009e-01
2.375404925293966296e-01
2.375596298783581029e-01
2.375787672273195483e-01
2.375978988738529085e-01
2.376170362228143818e-01
2.376361735717758827e-01
2.376553109207373560e-01
2.376744482696988570e-01
2.376935799162321894e-01
2.377127172651936349e-01
2.377318546141551359e-01
2.377509919631166091e-01
2.377701236096499138e-01
2.377892609586114148e-01
2.378083983075728880e-01
2.378275356565344167e-01
2.378466730054958900e-01
2.378658046520291947e-01
2.378849420009906956e-01
2.379040793499521689e-01
2.379232166989136699e-01
2.379423483454469745e-01
2.379614856944084755e-01
2.379806230433699488e-01
2.379997603923314220e-01
2.380188977412929230e-01
2.380380293878262554e-01
2.380571667367877287e-01
2.380763040857492019e-01
2.380954414347107029e-01
2.381145730812440076e-01
2.381337104302055085e-01
2.381528477791670095e-01
2.381719851281284828e-01
2.381911224770899560e-01
2.382102541236232884e-01
2.382293914725847617e-01
2.382485288215462627e-01
2.382676661705077359e-01
2.382867978170410961e-01
2.383059351660025416e-01
2.383250725149640425e-01
2.383442098639255435e-01
2.383633472128870168e-01
2.383824788594203492e-01
2.384016162083817947e-01
2.384207535573433234e-01
2.384398909063047689e-01
2.384590282552662699e-01
2.384781599017996023e-01
2.384972972507610756e-01
2.385164345997225765e-01
2.385355719486840775e-01
2.385547035952173822e-01
2.385738409441788554e-01
2.385929782931403564e-01
2.386121156421018297e-01
2.386312529910633307e-01
2.386503846375966353e-01
2.386695219865581086e-01
2.386886593355196096e-01
2.387077966844810828e-01
2.387269283310143875e-01
2.387460656799759162e-01
2.387652030289373895e-01
2.387843403778988627e-01
2.388034777268603359e-01
2.388226093733936961e-01
2.388417467223551693e-01
2.388608840713166703e-01
2.388800214202781436e-01
2.388991530668114482e-01
2.389182904157729492e-01
2.389374277647344225e-01
2.389565651136959512e-01
2.389757024626573967e-01
2.389948341091907014e-01
2.390139714581522024e-01
2.390331088071137033e-01
2.390522461560751766e-01
2.390713778026085090e-01
2.390905151515699267e-01
2.391096525005314832e-01
2.391287898494929565e-01
2.391479271984544575e-01
2.391670588449877621e-01
2.391861961939492631e-01
2.392053335429107364e-01
2.392244708918722373e-01
2.392436025384055420e-01
2.392627398873670153e-01
2.392818772363285440e-01
2.393010145852899895e-01
2.393201519342515182e-01
2.393392835807848229e-01
2.393584209297462961e-01
2.393775582787077694e-01
2.393966956276692704e-01
2.394158272742025750e-01
2.394349646231640760e-01
2.394541019721255770e-01
2.394732393210870502e-01
2.394923766700485235e-01
2.395115083165818559e-01
2.395306456655433291e-01
2.395497830145048301e-01
2.395689203634663034e-01
2.395880520099996358e-01
2.396071893589611090e-01
2.396263267079226100e-01
2.396454640568840833e-01
2.396646014058455565e-01
2.396837330523789167e-01
2.397028704013403622e-01
2.397220077503018631e-01
2.397411450992633641e-01
2.397602767457966966e-01
2.397794140947581698e-01
2.397985514437196430e-01
2.398176887926811440e-01
2.398368261416426173e-01
2.398559577881759219e-01
2.398750951371374229e-01
2.398942324860989239e-01
2.399133698350603972e-01
2.399325014815937296e-01
2.399516388305552028e-01
2.399707761795166761e-01
2.399899135284781770e-01
2.400090508774396780e-01
2.400281825239729550e-01
2.400473198729344559e-01
2.400664572218959569e-01
2.400855945708574302e-01
2.401047262173907626e-01
2.401238635663522358e-01
2.401430009153137368e-01
2.401621382642751823e-01
2.401812756132367110e-01
2.402004072597700157e-01
2.402195446087315167e-01
2.402386819576929899e-01
2.402578193066544909e-01
2.402769509531878234e-01
2.402960883021492688e-01
2.403152256511107976e-01
2.403343630000722708e-01
2.403535003490337441e-01
2.403726319955670765e-01
2.403917693445285497e-01
2.404109066934900230e-01
2.404300440424515239e-01
2.404491813914130249e-01
2.404683130379463574e-01
2.404874503869078028e-01
2.405065877358693038e-01
2.405257250848308048e-01
2.405448567313641095e-01
2.405639940803256105e-01
2.405831314292870837e-01
2.406022687782485570e-01
2.406214061272100857e-01
2.406405377737433626e-01
2.406596751227048636e-01
2.406788124716663646e-01
2.406979498206278378e-01
2.407170814671611425e-01
2.407362188161226435e-01
2.407553561650841167e-01
2.407744935140456177e-01
2.407936308630070910e-01
2.408127625095404234e-01
2.408241910271258501e-01
2.408343831411610680e-01
2.408445752551963415e-01
2.408547643322488385e-01
2.408649564462841397e-01
2.408751485603193576e-01
2.408853406743546033e-01
2.408955327883898490e-01
2.409057218654424015e-01
2.409159139794776749e-01
2.409261060935129484e-01
2.409362982075481663e-01
2.409464872846007188e-01
2.409566793986359645e-01
2.409668715126712102e-01
2.409770636267064836e-01
2.409872557407417293e-01
2.409974448177942818e-01
2.410076369318294998e-01
2.410178290458647732e-01
2.410280211599000189e-01
2.410382102369525437e-01
2.410484023509878171e-01
2.410585944650230628e-01
2.410687865790583362e-01
2.410789786930935819e-01
2.410891677701460789e-01
2.410993598841813523e-01
2.411095519982165980e-01
2.411197441122518714e-01
2.411299331893044240e-01
2.411401253033396697e-01
2.411503174173748876e-01
2.411605095314101610e-01
2.411707016454454067e-01
2.411808907224979315e-01
2.411910828365332049e-01
2.412012749505684506e-01
2.412114670646036962e-01
2.412216561416562211e-01
2.412318482556914945e-01
2.412420403697267401e-01
2.412522324837620136e-01
2.412624245977972592e-01
2.412726136748497840e-01
2.412828057888850575e-01
2.412929979029203031e-01
2.413031900169555488e-01
2.413133790940081014e-01
2.413235712080433470e-01
2.413337633220786205e-01
2.413439554361138661e-01
2.413541475501491118e-01
2.413643366272016366e-01
2.413745287412368545e-01
2.413847208552721557e-01
2.413949129693073736e-01
2.414051020463599262e-01
2.414152941603951719e-01
2.414254862744304453e-01
2.414356783884656910e-01
2.414458705025009366e-01
2.414560595795534614e-01
2.414662516935887349e-01
2.414764438076239805e-01
2.414866359216592540e-01
2.414968249987117788e-01
2.415070171127470244e-01
2.415172092267822701e-01
2.415274013408175158e-01
2.415375934548527892e-01
2.415477825319053140e-01
2.415579746459405874e-01
2.415681667599758331e-01
2.415783588740111065e-01
2.415885479510636036e-01
2.415987400650988770e-01
2.416089321791341227e-01
2.416191242931693961e-01
2.416293164072046418e-01
2.416395054842571666e-01
2.416496975982924400e-01
2.416598897123276579e-01
2.416700818263629313e-01
2.416802709034154562e-01
2.416904630174507018e-01
2.417006551314859752e-01
2.417108472455212209e-01
2.417210393595564943e-01
2.417312284366089914e-01
2.417414205506442648e-01
2.417516126646795382e-01
2.417618047787147839e-01
2.417719968927500296e-01
2.417821859698025544e-01
2.417923780838378278e-01
2.418025701978730457e-01
2.418127623119083192e-01
2.418229513889608440e-01
2.418331435029961451e-01
2.418433356170313631e-01
2.418535277310665810e-01
2.418637198451018822e-01
2.418739089221544070e-01
2.418841010361896526e-01
2.418942931502249261e-01
2.419044852642601717e-01
2.419146743413126965e-01
2.419248664553479422e-01
2.419350585693832156e-01
2.419452506834184613e-01
2.419554427974537070e-01
2.419656318745062595e-01
2.419758239885415052e-01
2.419860161025767509e-01
2.419962082166119965e-01
2.420063972936645214e-01
2.420165894076997948e-01
2.420267815217350682e-01
2.420369736357703139e-01
2.420471657498055595e-01
2.420573548268580844e-01
2.420675469408933578e-01
2.420777390549286034e-01
2.420879311689638769e-01
2.420981202460163739e-01
2.421083123600516473e-01
2.421185044740868653e-01
2.421286965881221387e-01
2.421388887021574121e-01
2.421490777792099369e-01
2.421592698932452103e-01
2.421694620072804283e-01
2.421796541213157017e-01
2.421898431983682265e-01
2.422000353124034999e-01
2.422102274264387456e-01
2.422204195404740190e-01
2.422306116545092369e-01
2.422408007315617895e-01
2.422509928455970352e-01
2.422611849596322808e-01
2.422713770736675543e-01
2.422815661507200791e-01
2.422917582647553247e-01
2.423019503787905704e-01
2.423121424928258438e-01
2.423223346068610895e-01
2.423325236839136143e-01
2.423427157979488877e-01
2.423529079119841334e-01
2.423631000260193791e-01
2.423732891030719039e-01
2.423834812171071773e-01
2.423936733311424507e-01
2.424038654451776964e-01
2.424140575592129143e-01
2.424242466362654669e-01
2.424344387503007403e-01
2.424446308643359860e-01
2.424548229783712316e-01
2.424650120554237565e-01
2.424752041694590299e-01
2.424853962834942755e-01
2.424955883975295212e-01
2.425057805115647669e-01
2.425159695886173195e-01
2.425261617026525651e-01
2.425363538166878385e-01
2.425465459307231120e-01
2.425567350077755813e-01
2.425669271218108547e-01
2.425771192358460726e-01
2.425873113498813738e-01
2.425975034639166472e-01
2.426076925409691443e-01
2.426178846550044177e-01
2.426280767690396634e-01
2.426382688830749368e-01
2.426484579601274616e-01
2.426586500741627073e-01
2.426688421881979529e-01
2.426790343022331986e-01
2.426892264162684720e-01
2.426994185303037177e-01
2.427096045703735216e-01
2.427197966844087951e-01
2.427299887984440407e-01
2.427401809124792864e-01
2.427503730265145321e-01
2.427605651405497778e-01
2.427707572545850234e-01
2.427809493686203246e-01
2.427911414826555703e-01
2.428013275227253742e-01
2.428115196367606199e-01
2.428217117507958933e-01
2.428319038648311667e-01
2.428420959788663847e-01
2.428522880929016581e-01
2.428624802069369037e-01
2.428726723209721494e-01
2.428828644350074228e-01
2.428930504750771990e-01
2.429032425891124447e-01
2.429134347031477181e-01
2.429236268171829916e-01
2.429338189312182372e-01
2.429440110452534829e-01
2.429542031592887563e-01
2.429643952733239742e-01
2.429745873873592199e-01
2.429847734274290516e-01
2.429949655414643250e-01
2.430051576554995707e-01
2.430153497695347886e-01
2.430255418835700620e-01
2.430357339976053355e-01
2.430459261116406089e-01
2.430561182256758546e-01
2.430663103397111002e-01
2.430764963797809042e-01
2.430866884938161498e-01
2.430968806078513955e-01
2.431070727218866967e-01
2.431172648359219146e-01
2.431274569499571880e-01
2.431376490639924615e-01
2.431478411780276516e-01
2.431580332920629528e-01
2.431682193321327567e-01
2.431784114461680302e-01
2.431886035602032758e-01
2.431987956742384938e-01
2.432089877882737672e-01
2.432191799023089851e-01
2.432293720163442585e-01
2.432395641303795319e-01
2.432497562444147776e-01
2.432599422844845816e-01
2.432701343985198272e-01
2.432803265125551007e-01
2.432905186265903463e-01
2.433007107406256198e-01
2.433109028546608654e-01
2.433210949686961388e-01
2.433312870827313845e-01
2.433414791967666024e-01
2.433516652368364341e-01
2.433618573508716798e-01
2.433720494649069532e-01
2.433822415789421989e-01
2.433924336929774446e-01
2.434026258070126902e-01
2.434128179210479359e-01
2.434230100350832093e-01
2.434332021491184828e-01
2.434433881891882867e-01
2.434535803032235046e-01
2.434637724172588058e-01
2.434739645312940515e-01
2.434841566453292971e-01
2.434943487593645428e-01
2.435045408733998162e-01
2.435147329874350619e-01
2.435249251014703076e-01
2.435351111415401393e-01
2.435453032555753849e-01
2.435554953696106306e-01
2.435656874836459040e-01
2.435758795976811497e-01
2.435860717117164231e-01
2.435962638257516688e-01
2.436064559397869145e-01
2.436166480538221879e-01
2.436268340938919641e-01
2.436370262079272375e-01
2.436472183219624832e-01
2.436574104359977566e-01
2.436676025500330023e-01
2.436777946640682202e-01
2.436879867781034936e-01
2.436981788921387393e-01
2.437083710061740127e-01
2.437185570462438167e-01
2.437287491602790623e-01
2.437389412743143080e-01
2.437491333883495814e-01
2.437593255023848271e-01
2.437695176164200728e-01
2.437797097304553740e-01
2.437899018444906196e-01
2.438000939585258653e-01
2.438102799985956415e-01
2.438204721126309149e-01
2.438306642266661606e-01
2.438408563407014340e-01
2.438510484547366797e-01
2.438612405687718976e-01
2.438714326828071433e-01
2.438816247968424444e-01
2.438918169108776901e-01
2.439020029509474941e-01
2.439121950649827397e-01
2.439223871790180131e-01
2.439325792930532588e-01
2.439427714070885045e-01
2.439529635211238057e-01
2.439631556351590236e-01
2.439733477491943248e-01
2.439835398632295704e-01
2.439937259032993466e-01
2.440039180173345923e-01
2.440141101313698380e-01
2.440243022454051114e-01
2.440344943594403571e-01
2.440446864734756305e-01
2.440548785875108484e-01
2.440650707015461496e-01
2.440752628155813952e-01
2.440854488556511992e-01
2.440956409696864449e-01
2.441058330837216905e-01
2.441160251977569362e-01
2.441262173117921819e-01
2.441364094258274553e-01
2.441466015398627010e-01
2.441567936538980021e-01
2.441669857679332201e-01
2.441771718080030240e-01
2.441873639220382697e-01
2.441975560360735431e-01
2.442077481501088165e-01
2.442179402641440622e-01
2.442281323781793079e-01
2.442383244922145535e-01
2.442485166062497992e-01
2.442587087202850449e-01
2.442689008343203461e-01
2.442790868743901500e-01
2.442892789884253957e-01
2.442994711024606413e-01
2.443096632164959148e-01
2.443198553305311604e-01
2.443300474445664061e-01
2.443402395586016795e-01
2.443504316726368975e-01
2.443606237866721709e-01
2.443708098267419471e-01
2.443810019407772205e-01
2.443911940548124939e-01
2.444013861688477396e-01
2.444115782828830130e-01
2.444217703969182587e-01
2.444319625109535044e-01
2.444421546249887500e-01
2.444523467390239957e-01
2.444625327790938274e-01
2.444727248931290731e-01
2.444829170071643187e-01
2.444931091211995922e-01
2.445033012352348378e-01
2.445134933492700835e-01
2.445236854633053569e-01
2.445338775773406303e-01
2.445440696913758760e-01
2.445542557314456800e-01
2.445644478454808979e-01
2.445746399595161713e-01
2.445848320735513892e-01
2.445950241875866626e-01
2.446052163016219638e-01
2.446154084156571817e-01
2.446256005296924552e-01
2.446357926437277008e-01
2.446459786837975048e-01
2.446561707978327505e-01
2.446663629118680516e-01
2.446765550259032695e-01
2.446867471399385430e-01
2.446969392539737886e-01
2.447071313680090343e-01
2.447173234820443077e-01
2.447275155960795257e-01
2.447377016361493296e-01
2.447478937501845753e-01
2.447580858642198209e-01
2.447682779782551221e-01
2.447784700922903678e-01
2.447886622063256412e-01
2.447988543203608869e-01
2.448090464343961603e-01
2.448192385484313782e-01
2.448294245885012099e-01
2.448396167025364556e-01
2.448498088165717013e-01
2.448600009306069469e-01
2.448701930446422204e-01
2.448803851586774383e-01
2.448905772727127117e-01
2.449007693867479851e-01
2.449109615007832585e-01
2.449211475408530347e-01
2.449313396548883082e-01
2.449415317689235538e-01
2.449517238829588273e-01
2.449619159969940452e-01
2.449721081110293186e-01
2.449823002250645643e-01
2.449924923390998377e-01
2.450026844531350556e-01
2.450128704932048873e-01
2.450230626072401330e-01
2.450332547212753787e-01
2.450434468353106521e-01
2.450536389493458977e-01
2.450638310633811434e-01
2.450740231774164168e-01
2.450842152914516348e-01
2.450944074054869359e-01
2.451045934455567676e-01
2.451147855595919856e-01
2.451249776736272590e-01
2.451351697876624769e-01
2.451453619016977781e-01
2.451555540157329960e-01
2.451657461297682417e-01
2.451759382438035151e-01
2.451861303578387608e-01
2.451963163979085647e-01
2.452065085119438104e-01
2.452167006259791115e-01
2.452268927400143295e-01
2.452370848540495751e-01
2.452472769680848486e-01
2.452574690821201220e-01
2.452676611961553399e-01
2.452778533101906133e-01
2.452880393502604173e-01
2.452982314642956629e-01
2.453084235783309364e-01
2.453186156923661543e-01
2.453288078064014277e-01
2.453389999204367011e-01
2.453491920344719190e-01
2.453593841485072202e-01
2.453695762625424104e-01
2.453797623026122698e-01
2.453899544166475155e-01
2.454001465306827612e-01
2.454103386447180069e-01
2.454205307587533080e-01
2.454307228727885537e-01
2.454409149868237994e-01
2.454511071008590450e-01
2.454612992148943185e-01
2.454714852549641224e-01
2.454816773689993403e-01
2.454918694830346415e-01
2.455020615970698317e-01
2.455122537111051328e-01
2.455224458251403785e-01
2.455326379391756242e-01
2.455428300532108699e-01
2.455530221672461433e-01
2.455632082073159195e-01
2.455734003213511929e-01
2.455835924353864663e-01
2.455937845494217120e-01
2.456039766634569577e-01
2.456141687774922033e-01
2.456243608915274768e-01
2.456345530055627224e-01
2.456447451195979959e-01
2.456549311596677998e-01
2.456651232737030455e-01
2.456753153877382911e-01
2.456855075017735646e-01
2.456956996158088102e-01
2.457058917298440837e-01
2.457160838438793293e-01
2.457262759579145750e-01
2.457364680719497929e-01
2.457466541120196246e-01
2.457568462260548703e-01
2.457670383400901160e-01
2.457772304541254171e-01
2.457874225681606628e-01
2.457976146821959085e-01
2.458078067962311819e-01
2.458179989102664276e-01
2.458281910243017010e-01
2.458383770643714772e-01
2.458485691784067229e-01
2.458587612924420240e-01
2.458689534064772142e-01
2.458791455205124876e-01
2.458893376345477333e-01
2.458995297485829790e-01
2.459097218626182524e-01
2.459199139766535258e-01
2.459301000167233020e-01
2.459402921307586032e-01
2.459504842447938489e-01
2.459606763588290945e-01
2.459708684728643679e-01
2.459810605868995859e-01
2.459912527009348593e-01
2.460014448149701050e-01
2.460116369290053506e-01
2.460218229690751546e-01
2.460320150831104280e-01
2.460422071971456737e-01
2.460523993111808916e-01
2.460625914252161928e-01
2.460727835392514384e-01
2.460829756532866841e-01
2.460931677673219853e-01
2.461033598813572310e-01
2.461135459214269794e-01
2.461237380354622806e-01
2.461339301494974985e-01
2.461441222635327719e-01
2.461543143775680176e-01
2.461645064916033188e-01
2.461746986056385644e-01
2.461848907196738101e-01
2.461950828337090280e-01
2.462052688737788597e-01
2.462154609878140776e-01
2.462256531018493788e-01
2.462358452158846245e-01
2.462460373299198702e-01
2.462562294439551158e-01
2.462664215579904170e-01
2.462766136720256349e-01
2.462868057860608806e-01
2.462969918261306845e-01
2.463071839401659857e-01
2.463173760542012314e-01
2.463275681682364493e-01
2.463377602822716950e-01
2.463479523963069684e-01
2.463581445103422418e-01
2.463683366243774597e-01
2.463785287384127332e-01
2.463887208524480066e-01
2.463989068925177828e-01
2.464090990065530562e-01
2.464192911205883019e-01
2.464294832346235753e-01
2.464396753486587932e-01
2.464498674626940944e-01
2.464600595767293123e-01
2.464702516907645857e-01
2.464804438047998314e-01
2.464906298448696353e-01
2.465008219589049088e-01
2.465110140729401544e-01
2.465212061869754001e-01
2.465313983010106735e-01
2.465415904150459470e-01
2.465517825290811926e-01
2.465619746431164105e-01
2.465721667571516562e-01
2.465823527972214879e-01
2.465925449112567613e-01
2.466027370252919793e-01
2.466129291393272804e-01
2.466231212533624984e-01
2.466333133673977440e-01
2.466435054814330174e-01
2.466536975954682631e-01
2.466638897095035365e-01
2.466740757495733127e-01
2.466842678636085862e-01
2.466944599776438596e-01
2.467046520916790775e-01
2.467148442057143509e-01
2.467250363197496243e-01
2.467352284337848700e-01
2.467454205478201157e-01
2.467556126618553614e-01
2.467657987019251653e-01
2.467759908159604387e-01
2.467861829299956566e-01
2.467963750440309578e-01
2.468065671580661757e-01
2.468167592721014492e-01
2.468269513861366948e-01
2.468371435001719405e-01
2.468473356142072139e-01
2.468575216542770179e-01
2.468677137683122913e-01
2.468779058823475092e-01
2.468880979963827549e-01
2.468982901104180283e-01
2.469084822244532740e-01
2.469186743384885474e-01
2.469288664525238208e-01
2.469390585665590387e-01
2.469492446066288427e-01
2.469594367206641161e-01
2.469696288346993618e-01
2.469798209487346075e-01
2.469900130627699086e-01
2.470002051768051543e-01
2.470103972908404000e-01
2.470205894048756456e-01
2.470307815189108913e-01
2.470409675589806953e-01
2.470511596730159409e-01
2.470613517870512144e-01
2.470715439010864600e-01
2.470817360151216779e-01
2.470919281291569791e-01
2.471021202431922248e-01
2.471123123572274982e-01
2.471225044712627439e-01
2.471326905113325756e-01
2.471428826253678213e-01
2.471530747394030392e-01
2.471632668534383126e-01
2.471734589674735860e-01
2.471836510815088317e-01
2.471938431955440496e-01
2.472040353095793230e-01
2.472142274236145965e-01
2.472244134636844004e-01
2.472346055777196461e-01
2.472447976917548917e-01
2.472549898057901929e-01
2.472651819198254108e-01
2.472753740338606843e-01
2.472855661478959299e-01
2.472957582619311756e-01
2.473059503759664213e-01
2.473161364160362252e-01
2.473263285300715264e-01
2.473365206441067443e-01
2.473467127581419900e-01
2.473569048721772634e-01
2.473670969862125091e-01
2.473772891002477547e-01
2.473874812142830004e-01
2.473976733283182738e-01
2.474078593683880500e-01
2.474180514824233512e-01
2.474282435964585969e-01
2.474384357104938703e-01
2.474486278245290882e-01
2.474588199385643339e-01
2.474690120525995796e-01
2.474792041666348807e-01
2.474893962806701264e-01
2.474995823207399304e-01
2.475097744347751760e-01
2.475199665488104217e-01
2.475301586628456674e-01
2.475403507768809686e-01
2.475505428909161865e-01
2.475607350049514599e-01
2.475709271189867056e-01
2.475811192330219512e-01
2.475913052730917829e-01
2.476014973871270286e-01
2.476116895011622743e-01
2.476218816151975477e-01
2.476320737292327934e-01
2.476422658432680390e-01
2.476524579573033125e-01
2.476626500713385304e-01
2.476728421853738316e-01
2.476830282254436078e-01
2.476932203394788812e-01
2.477034124535141268e-01
2.477136045675493725e-01
2.477237966815846182e-01
2.477339887956198916e-01
2.477441809096551650e-01
2.477543730236903829e-01
2.477645651377256564e-01
2.477747511777954603e-01
2.477849432918307060e-01
2.477951354058659517e-01
2.478053275199012251e-01
2.478155196339364708e-01
2.478257117479717442e-01
2.478359038620069899e-01
2.478460959760422355e-01
2.478562880900774812e-01
2.478664741301473129e-01
2.478766662441825586e-01
2.478868583582178320e-01
2.478970504722530777e-01
2.479072425862882956e-01
2.479174347003235968e-01
2.479276268143588147e-01
2.479378189283940881e-01
2.479480110424293615e-01
2.479581970824991655e-01
2.479683891965344111e-01
2.479785813105696568e-01
2.479887734246049025e-01
2.479989655386401481e-01
2.480091576526754493e-01
2.480193497667106950e-01
2.480295418807459407e-01
2.480397339947811586e-01
2.480499200348509348e-01
2.480601121488862359e-01
2.480703042629214816e-01
2.480804963769567550e-01
2.480906884909920007e-01
2.481008806050272741e-01
2.481110727190625476e-01
2.481212648330977655e-01
2.481314569471330389e-01
2.481416429872028151e-01
2.481518351012380608e-01
2.481620272152733619e-01
2.481722193293086076e-01
2.481824114433438533e-01
2.481926035573790990e-01
2.482027956714143446e-01
2.482129877854496458e-01
2.482231798994848915e-01
2.482333659395546677e-01
2.482435580535899133e-01
2.482537501676251868e-01
2.482639422816604324e-01
2.482741343956956781e-01
2.482843265097309238e-01
2.482945186237661972e-01
2.483047107378014429e-01
2.483149028518367163e-01
2.483250888919065202e-01
2.483352810059417937e-01
2.483454731199770393e-01
2.483556652340122850e-01
2.483658573480475307e-01
2.483760494620828041e-01
2.483862415761180498e-01
2.483964336901533232e-01
2.484066258041885411e-01
2.484168118442583728e-01
2.484270039582936185e-01
2.484371960723288641e-01
2.484473881863641376e-01
2.484575803003993832e-01
2.484677724144346567e-01
2.484779645284699023e-01
2.484881566425051203e-01
2.484983487565403937e-01
2.485085347966101976e-01
2.485187269106454711e-01
2.485289190246806890e-01
2.485391111387159901e-01
2.485493032527512358e-01
2.485594953667864537e-01
2.485696874808216994e-01
2.485798795948570006e-01
2.485900717088922462e-01
2.486002638229275197e-01
2.486104498629973236e-01
2.486206419770325693e-01
2.486308340910678427e-01
2.486410262051030606e-01
2.486512183191383063e-01
2.486614104331735797e-01
2.486716025472088254e-01
2.486817946612440711e-01
2.486919867752793445e-01
2.487021728153491484e-01
2.487123649293844219e-01
2.487225570434196398e-01
2.487327491574549132e-01
2.487429412714901866e-01
2.487531333855254323e-01
2.487633254995607057e-01
2.487735176135959236e-01
2.487837097276311971e-01
2.487938957677010010e-01
2.488040878817362467e-01
2.488142799957715201e-01
2.488244721098067380e-01
2.488346642238420114e-01
2.488448563378772849e-01
2.488550484519125305e-01
2.488652405659477762e-01
2.488754326799830774e-01
2.488856187200528258e-01
2.488958108340880993e-01
2.489060029481233172e-01
2.489161950621586183e-01
2.489263871761938640e-01
2.489365792902291097e-01
2.489467714042643554e-01
2.489569635182996288e-01
2.489671556323348744e-01
2.489773416724047062e-01
2.489875337864399241e-01
2.489977259004751975e-01
2.490079180145104432e-01
2.490181101285456888e-01
2.490283022425809345e-01
2.490384943566162079e-01
2.490486864706514814e-01
2.490588785846867270e-01
2.490690646247565310e-01
2.490792567387917766e-01
2.490894488528270223e-01
2.490996409668622957e-01
2.491098330808975414e-01
2.491200251949328148e-01
2.491302173089680327e-01
2.491404094230033062e-01
2.491506015370385518e-01
2.491607875771083558e-01
2.491709796911436292e-01
2.491811718051789026e-01
2.491913639192141483e-01
2.492015560332493940e-01
2.492117481472846396e-01
2.492219402613198853e-01
2.492321323753551310e-01
2.492423244893904044e-01
2.492525105294601806e-01
2.492627026434954818e-01
2.492728947575307274e-01
2.492830868715659731e-01
2.492932789856012465e-01
2.493034710996364922e-01
2.493136632136717379e-01
2.493238553277070113e-01
2.493340474417422292e-01
2.493442334818120609e-01
2.493544255958473066e-01
2.493646177098826078e-01
2.493748098239178534e-01
2.493850019379530991e-01
2.493951940519883170e-01
2.494053861660235627e-01
2.494155782800588361e-01
2.494257703940941095e-01
2.494359564341638857e-01
2.494461485481991592e-01
2.494563406622344326e-01
2.494665327762696505e-01
2.494767248903049239e-01
2.494869170043401696e-01
2.494971091183754430e-01
2.495073012324107165e-01
2.495174933464459344e-01
2.495276793865157383e-01
2.495378715005509840e-01
2.495480636145862574e-01
2.495582557286215031e-01
2.495684478426568043e-01
2.495786399566920222e-01
2.495888320707272956e-01
2.495990241847625413e-01
2.496092162987977869e-01
2.496194023388675909e-01
2.496295944529028366e-01
2.496397865669380822e-01
2.496499786809733556e-01
2.496601707950086013e-01
2.496703629090438747e-01
2.496805550230791204e-01
2.496907471371143661e-01
2.497009392511496118e-01
2.497111252912194435e-01
2.497213174052546891e-01
2.497315095192899626e-01
2.497417016333252082e-01
2.497518937473604539e-01
2.497620858613956996e-01
2.497722779754309452e-01
2.497824700894662187e-01
2.497926622035014643e-01
2.498028482435712683e-01
2.498130403576065417e-01
2.498232324716417874e-01
2.498334245856770330e-01
2.498436166997122787e-01
2.498538088137475521e-01
2.498640009277827700e-01
2.498741930418180712e-01
2.498843851558533447e-01
2.498945711959231208e-01
2.499047633099583665e-01
2.499149554239936677e-01
2.499251475380288856e-01
2.499353396520641313e-01
2.499455317660994047e-01
2.499557238801346781e-01
2.499659159941698960e-01
2.499761081082051417e-01
2.499862941482749734e-01
2.499964862623102468e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.499999970199275057e-01
2.499979818170773305e-01
2.499959666142271830e-01
2.499939514113769801e-01
2.499919362085268326e-01
2.499899222066318816e-01
2.499879070037817064e-01
2.499858918009315312e-01
2.499838765980813837e-01
2.499818613952312363e-01
2.499798461923810611e-01
2.499778309895308859e-01
2.499758157866807107e-01
2.499738005838305632e-01
2.499717865819356122e-01
2.499697713790854370e-01
2.499677561762352618e-01
2.499657409733850866e-01
2.499637257705349391e-01
2.499617105676847639e-01
2.499596953648345887e-01
2.499576801619844413e-01
2.499556649591342938e-01
2.499536509572392595e-01
2.499516357543891676e-01
2.499496205515390201e-01
2.499476053486888172e-01
2.499455901458386697e-01
2.499435749429884945e-01
2.499415597401383193e-01
2.499395445372881719e-01
2.499375293344379967e-01
2.499355153325429901e-01
2.499335001296928982e-01
2.499314849268427230e-01
2.499294697239925478e-01
2.499274545211424003e-01
2.499254393182922529e-01
2.499234241154420777e-01
2.499214089125919025e-01
2.499193937097417550e-01
2.499173797078467762e-01
2.499153645049966010e-01
2.499133493021464536e-01
2.499113340992962784e-01
2.499093188964461032e-01
2.499073036935959280e-01
2.499052884907457805e-01
2.499032732878956053e-01
2.499012580850454301e-01
2.498992440831504791e-01
2.498972288803003317e-01
2.498952136774501565e-01
2.498931984745999813e-01
2.498911832717498338e-01
2.498891680688996586e-01
2.498871528660495112e-01
2.498851376631993360e-01
2.498831224603491608e-01
2.498811084584541820e-01
2.498790932556040623e-01
2.498770780527538871e-01
2.498750628499037119e-01
2.498730476470535367e-01
2.498710324442034170e-01
2.498690172413532140e-01
2.498670020385030666e-01
2.498649868356528914e-01
2.498629728337579681e-01
2.498609576309077651e-01
2.498589424280575899e-01
2.498569272252074147e-01
2.498549120223572673e-01
2.498528968195070921e-01
2.498508816166569169e-01
2.498488664138067694e-01
2.498468512109565942e-01
2.498448372090616709e-01
2.498428220062114957e-01
2.498408068033613205e-01
2.498387916005112008e-01
2.498367763976609979e-01
2.498347611948108504e-01
2.498327459919606752e-01
2.498307307891105000e-01
2.498287155862603248e-01
2.498267015843653738e-01
2.498246863815152263e-01
2.498226711786650511e-01
2.498206559758148759e-01
2.498186407729647285e-01
2.498166255701145533e-01
2.498146103672643781e-01
2.498125951644142306e-01
2.498105799615640554e-01
2.498085659596691321e-01
2.498065507568189569e-01
2.498045355539687817e-01
2.498025203511186343e-01
2.498005051482684591e-01
2.497984899454182561e-01
2.497964747425681087e-01
2.497944595397179612e-01
2.497924443368678138e-01
2.497904303349728350e-01
2.497884151321226875e-01
2.497863999292725123e-01
2.497843847264223371e-01
2.497823695235721897e-01
2.497803543207219867e-01
2.497783391178718393e-01
2.497763239150216918e-01
2.497743087121715166e-01
2.497722947102765656e-01
2.497702795074263904e-01
2.497682643045762152e-01
2.497662491017260677e-01
2.497642338988758925e-01
2.497622186960257173e-01
2.497602034931755699e-01
2.497581882903253947e-01
2.497561730874752195e-01
2.497541590855802962e-01
2.497521438827301210e-01
2.497501286798799458e-01
2.497481134770297984e-01
2.497460982741796232e-01
2.497440830713294480e-01
2.497420678684792728e-01
2.497400526656291253e-01
2.497380374627789501e-01
2.497360234608839991e-01
2.497340082580338239e-01
2.497319930551836487e-01
2.497299778523335012e-01
2.497279626494833538e-01
2.497259474466331786e-01
2.497239322437830034e-01
2.497219170409328559e-01
2.497199018380826807e-01
2.497178878361877019e-01
2.497158726333375545e-01
2.497138574304874070e-01
2.497118422276372041e-01
2.497098270247870566e-01
2.497078118219369092e-01
2.497057966190867340e-01
2.497037814162365588e-01
2.497017662133864113e-01
2.496997522114914325e-01
2.496977370086412573e-01
2.496957218057911099e-01
2.496937066029409347e-01
2.496916914000907872e-01
2.496896761972406398e-01
2.496876609943904646e-01
2.496856457915402894e-01
2.496836305886901419e-01
2.496816165867951631e-01
2.496796013839450157e-01
2.496775861810948405e-01
2.496755709782446930e-01
2.496735557753945178e-01
2.496715405725443426e-01
2.496695253696942229e-01
2.496675101668440200e-01
2.496654949639938725e-01
2.496634797611437251e-01
2.496614657592487185e-01
2.496594505563985433e-01
2.496574353535483959e-01
2.496554201506982207e-01
2.496534049478480732e-01
2.496513897449978980e-01
2.496493745421477228e-01
2.496473593392975476e-01
2.496453441364474279e-01
2.496433301345524769e-01
2.496413149317022739e-01
2.496392997288521542e-01
2.496372845260019790e-01
2.496352693231518316e-01
2.496332541203016564e-01
2.496312389174514812e-01
2.496292237146013338e-01
2.496272085117511308e-01
2.496251945098561797e-01
2.496231793070060045e-01
2.496211641041558571e-01
2.496191489013056541e-01
2.496171336984555067e-01
2.496151184956053593e-01
2.496131032927551563e-01
2.496110880899050088e-01
2.496090728870548336e-01
2.496070588851599104e-01
2.496050436823097352e-01
2.496030284794595600e-01
2.496010132766094403e-01
2.495989980737592373e-01
2.495969828709090899e-01
2.495949676680588869e-01
2.495929524652087672e-01
2.495909372623585920e-01
2.495889232604636410e-01
2.495869080576134658e-01
2.495848928547632906e-01
2.495828776519131431e-01
2.495808624490629402e-01
2.495788472462128482e-01
2.495768320433626175e-01
2.495748168405124701e-01
2.495728016376623226e-01
2.495707876357673438e-01
2.495687724329171964e-01
2.495667572300670212e-01
2.495647420272168460e-01
2.495627268243666985e-01
2.495607116215165233e-01
2.495586964186663481e-01
2.495566812158162007e-01
2.495546660129660255e-01
2.495526520110710744e-01
2.495506368082209270e-01
2.495486216053707518e-01
2.495466064025205766e-01
2.495445911996704291e-01
2.495425759968202539e-01
2.495405607939700787e-01
2.495385455911199313e-01
2.495365303882697561e-01
2.495345163863747773e-01
2.495325011835246298e-01
2.495304859806744824e-01
2.495284707778243072e-01
2.495264555749741320e-01
2.495244403721239568e-01
2.495224251692738093e-01
2.495204099664236619e-01
2.495183947635735144e-01
2.495163807616785356e-01
2.495143655588283604e-01
2.495123503559782130e-01
2.495103351531280100e-01
2.495083199502778626e-01
2.495063047474276874e-01
2.495042895445775122e-01
2.495022743417273370e-01
2.495002591388771895e-01
2.494982451369822385e-01
2.494962299341320910e-01
2.494942147312818881e-01
2.494921995284317684e-01
2.494901843255815654e-01
2.494881691227314180e-01
2.494861539198812428e-01
2.494841387170310953e-01
2.494821235141809201e-01
2.494801095122859413e-01
2.494780943094358217e-01
2.494760791065856464e-01
2.494740639037354990e-01
2.494720487008852960e-01
2.494700334980351486e-01
2.494680182951849734e-01
2.494660030923348260e-01
2.494639878894846508e-01
2.494619738875897275e-01
2.494599586847395523e-01
2.494579434818893493e-01
2.494559282790391741e-01
2.494539130761890267e-01
2.494518978733388515e-01
2.494498826704887040e-01
2.494478674676385288e-01
2.494458522647883536e-01
2.494438382628934026e-01
2.494418230600432551e-01
2.494398078571930522e-01
2.494377926543429047e-01
2.494357774514927573e-01
2.494337622486426098e-01
2.494317470457924069e-01
2.494297318429422594e-01
2.494277166400921120e-01
2.494257026381971332e-01
2.494236874353469857e-01
2.494216722324968105e-01
2.494196570296466353e-01
2.494176418267964879e-01
2.494156266239462849e-01
2.494136114210961375e-01
2.494115962182459900e-01
2.494095810153958426e-01
2.494075670135008638e-01
2.494055518106506886e-01
2.494035366078005689e-01
2.494015214049503937e-01
2.493995062021002185e-01
2.493974909992500155e-01
2.493954757963998681e-01
2.493934605935496929e-01
2.493914453906995177e-01
2.493894313888045666e-01
2.493874161859544192e-01
2.493854009831042440e-01
2.493833857802540965e-01
2.493813705774039213e-01
2.493793553745537461e-01
2.493773401717035709e-01
2.493753249688534512e-01
2.493733097660032483e-01
2.493712957641082972e-01
2.493692805612581498e-01
2.493672653584079746e-01
2.493652501555577994e-01
2.493632349527076519e-01
2.493612197498574767e-01
2.493592045470073015e-01
2.493571893441571541e-01
2.493551741413069511e-01
2.493531601394120278e-01
2.493511449365618804e-01
2.493491297337117052e-01
2.493471145308615300e-01
2.493450993280113825e-01
2.493430841251612073e-01
2.493410689223110599e-01
2.493390537194608847e-01
2.493370385166107095e-01
2.493350245147157307e-01
2.493330093118655832e-01
2.493309941090154358e-01
2.493289789061652884e-01
2.493269637033150854e-01
2.493249485004649102e-01
2.493229332976147905e-01
2.493209180947645875e-01
2.493189028919144123e-01
2.493168888900194891e-01
2.493148736871693139e-01
2.493128584843191664e-01
2.493108432814689912e-01
2.493088280786188160e-01
2.493068128757686686e-01
2.493047976729184934e-01
2.493027824700683182e-01
2.493007672672181152e-01
2.492987532653232197e-01
2.492967380624730445e-01
2.492947228596228693e-01
2.492927076567727218e-01
2.492906924539225466e-01
2.492886772510723992e-01
2.492866620482221962e-01
2.492846468453720488e-01
2.492826316425218458e-01
2.492806176406269225e-01
2.492786024377767473e-01
2.492765872349265999e-01
2.492745720320764247e-01
2.492725568292262772e-01
2.492705416263761020e-01
2.492685264235259268e-01
2.492665112206757794e-01
2.492644960178256042e-01
2.492624820159306531e-01
2.492604668130805057e-01
2.492584516102303305e-01
2.492564364073801830e-01
2.492544212045299801e-01
2.492524060016798326e-01
2.492503907988296574e-01
2.492483755959794822e-01
2.492463603931293070e-01
2.492443463912343837e-01
2.492423311883842085e-01
2.492403159855340333e-01
2.492383007826838859e-01
2.492362855798337107e-01
2.492342703769835355e-01
2.492322551741333880e-01
2.492302399712831851e-01
2.492282247684330654e-01
2.492262095655828902e-01
2.492241955636879114e-01
2.492221803608377639e-01
2.492201651579875887e-01
2.492181499551374413e-01
2.492161347522872661e-01
2.492141195494370909e-01
2.492121043465869434e-01
2.492100891437367682e-01
2.492080739408865930e-01
2.492060599389916697e-01
2.492040447361414945e-01
2.492020295332912916e-01
2.492000143304411441e-01
2.491979991275909967e-01
2.491959839247408215e-01
2.491939687218906463e-01
2.491919535190404988e-01
2.491899383161903236e-01
2.491879243142953726e-01
2.491859091114452252e-01
2.491838939085950777e-01
2.491818787057448747e-01
2.491798635028947273e-01
2.491778483000445243e-01
2.491758330971944047e-01
2.491738178943442295e-01
2.491718026914940265e-01
2.491697886895991032e-01
2.491677734867489280e-01
2.491657582838987806e-01
2.491637430810485776e-01
2.491617278781984302e-01
2.491597126753482550e-01
2.491576974724981075e-01
2.491556822696479323e-01
2.491536670667977571e-01
2.491516530649028061e-01
2.491496378620526586e-01
2.491476226592025112e-01
2.491456074563523360e-01
2.491435922535021885e-01
2.491415770506520133e-01
2.491395618478018381e-01
2.491375466449516907e-01
2.491355314421015155e-01
2.491335174402065644e-01
2.491315022373563892e-01
2.491294870345061863e-01
2.491274718316560388e-01
2.491254566288058914e-01
2.491234414259557439e-01
2.491214262231055410e-01
2.491194110202553935e-01
2.491173958174052183e-01
2.491153818155102673e-01
2.491133666126601198e-01
2.491113514098099446e-01
2.491093362069597694e-01
2.491073210041096220e-01
2.491053058012594468e-01
2.491032905984092716e-01
2.491012753955591241e-01
2.490992601927089489e-01
2.490972461908139979e-01
2.490952309879638504e-01
2.490932157851136752e-01
2.490912005822635000e-01
2.490891853794133248e-01
2.490871701765631496e-01
2.490851549737129744e-01
2.490831397708628270e-01
2.490811245680126795e-01
2.490791105661177285e-01
2.490770953632675533e-01
2.490750801604174058e-01
2.490730649575672306e-01
2.490710497547170277e-01
2.490690345518669080e-01
2.490670193490167328e-01
2.490650041461665576e-01
2.490629889433164101e-01
2.490609749414214313e-01
2.490589597385712839e-01
2.490569445357211087e-01
2.490549293328709335e-01
2.490529141300207860e-01
2.490508989271706386e-01
2.490488837243204634e-01
2.490468685214702604e-01
2.490448533186201407e-01
2.490428393167251619e-01
2.490408241138749867e-01
2.490388089110248393e-01
2.490367937081746641e-01
2.490347785053245167e-01
2.490327633024743414e-01
2.490307480996241662e-01
2.490287328967740188e-01
2.490267176939238714e-01
2.490247036920288926e-01
2.490226884891787174e-01
2.490206732863285977e-01
2.490186580834783947e-01
2.490166428806282473e-01
2.490146276777780443e-01
2.490126124749278969e-01
2.490105972720777217e-01
2.490085820692275465e-01
2.490065680673326232e-01
2.490045528644824202e-01
2.490025376616323005e-01
2.490005224587821253e-01
2.489985072559319501e-01
2.489964920530817749e-01
2.489944768502316275e-01
2.489924616473814800e-01
2.489904464445313048e-01
2.489884324426363538e-01
2.489864172397861508e-01
2.489844020369360034e-01
2.489823868340858559e-01
2.489803716312356530e-01
2.489783564283855055e-01
2.489763412255353581e-01
2.489743260226851829e-01
2.489723108198349799e-01
2.489702968179400844e-01
2.489682816150898814e-01
2.489662664122397340e-01
2.489642512093895865e-01
2.489622360065393836e-01
2.489602208036892361e-01
2.489582056008390887e-01
2.489561903979888857e-01
2.489541751951387105e-01
2.489521611932437872e-01
2.489501459903936398e-01
2.489481307875434646e-01
2.489461155846933171e-01
2.489441003818431419e-01
2.489420851789929667e-01
2.489400699761427915e-01
2.489380547732926163e-01
2.489360395704424411e-01
2.489340255685475178e-01
2.489320103656973704e-01
2.489299951628471674e-01
2.489279799599970200e-01
2.489259647571468448e-01
2.489239495542966418e-01
2.489219343514465221e-01
2.489199191485963192e-01
2.489179039457461995e-01
2.489158899438512207e-01
2.489138747410010732e-01
2.489118595381509258e-01
2.489098443353007506e-01
2.489078291324505754e-01
2.489058139296004002e-01
2.489037987267502250e-01
2.489017835239000498e-01
2.488997683210499023e-01
2.488977543191549513e-01
2.488957391163048039e-01
2.488937239134546009e-01
2.488917087106044534e-01
2.488896935077543060e-01
2.488876783049041308e-01
2.488856631020539556e-01
2.488836478992038082e-01
2.488816326963536607e-01
2.488796186944586819e-01
2.488776034916085067e-01
2.488755882887583315e-01
2.488735730859082118e-01
2.488715578830580089e-01
2.488695426802078337e-01
2.488675274773576862e-01
2.488655122745075388e-01
2.488634970716573636e-01
2.488614830697624125e-01
2.488594678669122651e-01
2.488574526640620899e-01
2.488554374612119147e-01
2.488534222583617672e-01
2.488514070555115643e-01
2.488493918526614168e-01
2.488473766498112694e-01
2.488453614469610664e-01
2.488433474450661431e-01
2.488413322422159402e-01
2.488393170393657927e-01
2.488373018365156175e-01
2.488352866336654701e-01
2.488332714308152949e-01
2.488312562279651197e-01
2.488292410251149722e-01
2.488272258222647970e-01
2.488252118203698460e-01
2.488231966175196985e-01
2.488211814146695233e-01
2.488191662118193481e-01
2.488171510089691729e-01
2.488151358061190255e-01
2.488131206032688503e-01
2.488111054004187028e-01
2.488090901975685276e-01
2.488070749947183802e-01
2.488050609928234569e-01
2.488030457899732539e-01
2.488010305871230510e-01
2.487990153842729035e-01
2.487970001814227006e-01
2.487949849785725809e-01
2.487929697757224057e-01
2.487909545728722582e-01
2.487889393700221108e-01
2.487869253681271320e-01
2.487849101652769568e-01
2.487828949624267816e-01
2.487808797595766341e-01
2.487788645567264589e-01
2.487768493538763115e-01
2.487748341510261363e-01
2.487728189481759611e-01
2.487708037453258136e-01
2.487687897434308626e-01
2.487667745405806596e-01
2.487647593377305122e-01
2.487627441348803647e-01
2.487607289320301895e-01
2.487587137291800143e-01
2.487566985263298669e-01
2.487546833234796917e-01
2.487526681206295165e-01
2.487506541187345654e-01
2.487486389158844180e-01
2.487466237130342428e-01
2.487446085101840954e-01
2.487425933073338924e-01
2.487405781044837449e-01
2.487385629016335975e-01
2.487365476987834223e-01
2.487345324959332471e-01
2.487325184940383238e-01
2.487305032911881209e-01
2.487284880883379734e-01
2.487264728854878260e-01
2.487244576826376230e-01
2.487224424797874756e-01
2.487204272769373004e-01
2.487184120740871529e-01
2.487163968712369777e-01
2.487143828693420267e-01
2.487123676664918792e-01
2.487103524636416763e-01
2.487083372607915566e-01
2.487063220579413536e-01
2.487043068550912062e-01
2.487022916522410310e-01
2.487002764493908558e-01
2.486982612465407083e-01
2.486962472446457295e-01
2.486942320417956098e-01
2.486922168389454346e-01
2.486902016360952594e-01
2.486881864332450842e-01
2.486861712303949090e-01
2.486841560275447893e-01
2.486821408246945864e-01
2.486801256218444112e-01
2.486781116199494879e-01
2.486760964170993127e-01
2.486740812142491652e-01
2.486720660113989900e-01
2.486700508085488148e-01
2.486680356056986119e-01
2.486660204028484922e-01
2.486640051999982892e-01
2.486619899971481140e-01
2.486599759952531907e-01
2.486579607924030433e-01
2.486559455895528681e-01
2.486539303867027484e-01
2.486519151838525454e-01
2.486498999810023702e-01
2.486478847781521950e-01
2.486458695753020476e-01
2.486438543724518724e-01
2.486418403705569213e-01
2.486398251677067739e-01
2.486378099648565709e-01
2.486357947620064235e-01
2.486337795591562483e-01
2.486317643563060731e-01
2.486297491534558979e-01
2.486277339506057227e-01
2.486257187477555752e-01
2.486237047458606519e-01
2.486216895430104767e-01
2.486196743401603015e-01
2.486176591373101541e-01
2.486156439344599789e-01
2.486136287316098314e-01
2.486116135287596562e-01
2.486095983259094810e-01
2.486075831230593336e-01
2.486055691211643548e-01
2.486035539183142073e-01
2.486015387154640321e-01
2.485995235126138847e-01
2.485975083097637095e-01
2.485954931069135621e-01
2.485934779040633591e-01
2.485914627012132394e-01
2.485894474983630364e-01
2.485874334964681132e-01
2.485854182936179380e-01
2.485834030907677628e-01
2.485813878879175876e-01
2.485793726850674124e-01
2.485773574822172649e-01
2.485753422793671175e-01
2.485733270765169145e-01
2.485713118736667671e-01
2.485692978717718160e-01
2.485672826689216686e-01
2.485652674660714934e-01
2.485632522632213459e-01
2.485612370603711430e-01
2.485592218575209955e-01
2.485572066546708203e-01
2.485551914518206451e-01
2.485531762489704977e-01
2.485511622470755744e-01
2.485491470442253714e-01
2.485471318413751962e-01
2.485451166385250210e-01
2.485431014356748736e-01
2.485410862328247261e-01
2.485390710299745509e-01
2.485370558271243757e-01
2.485350406242742283e-01
2.485330266223792495e-01
2.485310114195291298e-01
2.485289962166789268e-01
2.485269810138287516e-01
2.485249658109785764e-01
2.485229506081284567e-01
2.485209354052782538e-01
2.485189202024281063e-01
2.485169049995779589e-01
2.485148909976830078e-01
2.485128757948328049e-01
2.485108605919826852e-01
2.485088453891325100e-01
2.485068301862823348e-01
2.485048149834321596e-01
2.485027997805820121e-01
2.485007845777318369e-01
2.484987693748816617e-01
2.484967553729866829e-01
2.484947401701365355e-01
2.484927249672863880e-01
2.484907097644362128e-01
2.484886945615860376e-01
2.484866793587358624e-01
2.484846641558857150e-01
2.484826489530355398e-01
2.484806337501853923e-01
2.484786197482904413e-01
2.484766045454402938e-01
2.484745893425900909e-01
2.484725741397399434e-01
2.484705589368897682e-01
2.484685437340395930e-01
2.484665285311894178e-01
2.484645133283392426e-01
2.484624981254891229e-01
2.484604841235941164e-01
2.484584689207439967e-01
2.484564537178938215e-01
2.484544385150436463e-01
2.484524233121934988e-01
2.484504081093433514e-01
2.484483929064931762e-01
2.484463777036430288e-01
2.484443625007928536e-01
2.484423484988979025e-01
2.484403332960476996e-01
2.484383180931975521e-01
2.484363028903473769e-01
2.484342876874972017e-01
2.484322724846470543e-01
2.484302572817969068e-01
2.484282420789467039e-01
2.484262268760965564e-01
2.484242128742016054e-01
2.484221976713514302e-01
2.484201824685012827e-01
2.484181672656511075e-01
2.484161520628009601e-01
2.484141368599507849e-01
2.484121216571006097e-01
2.484101064542504622e-01
2.484080912514002870e-01
2.484060772495053360e-01
2.484040620466551608e-01
2.484020468438050133e-01
2.484000316409548381e-01
2.483980164381046629e-01
2.483960012352545155e-01
2.483939860324043403e-01
2.483919708295541651e-01
2.483899556267040176e-01
2.483879416248090666e-01
2.483859264219589191e-01
2.483839112191087162e-01
2.483818960162585410e-01
2.483798808134083658e-01
2.483778656105582183e-01
2.483758504077080431e-01
2.483738352048578957e-01
2.483718200020077482e-01
2.483698047991575453e-01
2.483677907972626220e-01
2.483657755944124745e-01
2.483637603915622716e-01
2.483617451887120964e-01
2.483597299858619212e-01
2.483577147830118015e-01
2.483556995801616540e-01
2.483536843773114511e-01
2.483516691744612759e-01
2.483496551725663248e-01
2.483476399697161496e-01
2.483456247668660022e-01
2.483436095640158270e-01
2.483415943611656795e-01
2.483395791583155043e-01
2.483375639554653014e-01
2.483355487526151539e-01
2.483335335497650065e-01
2.483315195478700832e-01
2.483295043450198802e-01
2.483274891421697328e-01
2.483254739393195576e-01
2.483234587364694101e-01
2.483214435336192349e-01
2.483194283307690597e-01
2.483174131279188845e-01
2.483153979250687093e-01
2.483133839231737583e-01
2.483113687203236108e-01
2.483093535174734356e-01
2.483073383146232882e-01
2.483053231117731408e-01
2.483033079089229378e-01
2.483012927060727626e-01
2.482992775032226151e-01
2.482972623003724677e-01
2.482952482984775167e-01
2.482932330956273415e-01
2.482871612158688568e-01
2.482796298969666138e-01
2.482720985780643430e-01
2.482645672591620722e-01
2.482570359402598292e-01
2.482495046213575307e-01
2.482419733024552877e-01
2.482344464718241328e-01
2.482269151529218620e-01
2.482193838340195913e-01
2.482118525151173205e-01
2.482043211962150497e-01
2.481967898773127512e-01
2.481892585584105082e-01
2.481817272395082374e-01
2.481741959206060222e-01
2.481666690899748118e-01
2.481591377710725133e-01
2.481516064521702702e-01
2.481440751332680550e-01
2.481365438143657565e-01
2.481290124954634857e-01
2.481214811765612427e-01
2.481139498576589442e-01
2.481064185387567012e-01
2.480988917081255463e-01
2.480913603892232477e-01
2.480838290703209770e-01
2.480762977514187617e-01
2.480687664325164354e-01
2.480612351136141924e-01
2.480537037947119217e-01
2.480461724758096786e-01
2.480386411569074079e-01
2.480311143262761975e-01
2.480235830073739822e-01
2.480160516884716837e-01
2.480085203695694407e-01
2.480009890506671422e-01
2.479934577317648992e-01
2.479859264128626561e-01
2.479783950939603854e-01
2.479708637750580869e-01
2.479633369444269597e-01
2.479558056255246612e-01
2.479482743066224182e-01
2.479407429877201197e-01
2.479332116688178766e-01
2.479256803499155781e-01
2.479181490310133074e-01
2.479106177121110643e-01
2.479030863932088213e-01
2.478955595625776387e-01
2.478880282436753957e-01
2.478804969247731249e-01
2.478729656058708819e-01
2.478654342869686111e-01
2.478579029680663126e-01
2.478503716491640696e-01
2.478428403302617988e-01
2.478353090113595003e-01
2.478277821807283454e-01
2.478202508618261024e-01
2.478127195429238316e-01
2.478051882240215886e-01
2.477976569051192901e-01
2.477901255862170193e-01
2.477825942673147763e-01
2.477750629484125333e-01
2.477675316295102348e-01
2.477600047988790799e-01
2.477524734799768091e-01
2.477449421610745384e-01
2.477374108421722398e-01
2.477298795232700246e-01
2.477223482043677261e-01
2.477148168854654831e-01
2.477072855665631845e-01
2.476997542476609415e-01
2.476922274170297589e-01
2.476846960981275159e-01
2.476771647792252451e-01
2.476696334603229743e-01
2.476621021414207036e-01
2.476545708225184328e-01
2.476470395036162175e-01
2.476395081847139190e-01
2.476319768658116482e-01
2.476244500351804656e-01
2.476169187162782226e-01
2.476093873973759241e-01
2.476018560784736811e-01
2.475943247595714103e-01
2.475867934406691395e-01
2.475792621217668965e-01
2.475717308028645980e-01
2.475641994839623550e-01
2.475566726533311723e-01
2.475491413344289293e-01
2.475416100155266586e-01
2.475340786966244155e-01
2.475265473777221448e-01
2.475190160588198740e-01
2.475114847399176310e-01
2.475039534210153325e-01
2.474964221021130895e-01
2.474888952714818791e-01
2.474813639525796360e-01
2.474738326336773653e-01
2.474663013147750945e-01
2.474587699958728515e-01
2.474512386769705807e-01
2.474437073580683100e-01
2.474361760391660392e-01
2.474286447202637962e-01
2.474211178896326135e-01
2.474135865707303428e-01
2.474060552518280720e-01
2.473985239329258012e-01
2.473909926140235305e-01
2.473834612951212875e-01
2.473759299762189889e-01
2.473683986573167459e-01
2.473608673384144752e-01
2.473533405077833480e-01
2.473458091888810495e-01
2.473382778699787787e-01
2.473307465510765080e-01
2.473232152321742650e-01
2.473156839132719664e-01
2.473081525943697512e-01
2.473006212754674804e-01
2.472930899565651819e-01
2.472855631259339992e-01
2.472780318070317840e-01
2.472705004881294855e-01
2.472629691692272147e-01
2.472554378503249439e-01
2.472479065314227009e-01
2.472403752125204301e-01
2.472328438936181594e-01
2.472253125747159164e-01
2.472177857440847337e-01
2.472102544251824907e-01
2.472027231062802199e-01
2.471951917873779492e-01
2.471876604684756784e-01
2.471801291495734354e-01
2.471725978306711369e-01
2.471650665117688939e-01
2.471575351928665953e-01
2.471500083622354405e-01
2.471424770433331697e-01
2.471349457244308989e-01
2.471274144055286559e-01
2.471198830866263574e-01
2.471123517677241144e-01
2.471048204488218436e-01
2.470972891299195728e-01
2.470897578110173298e-01
2.470822309803861472e-01
2.470746996614838764e-01
2.470671683425816334e-01
2.470596370236793349e-01
2.470521057047770919e-01
2.470445743858748211e-01
2.470370430669725503e-01
2.470295117480703073e-01
2.470219804291680088e-01
2.470144535985368817e-01
2.470069222796346109e-01
2.469993909607323401e-01
2.469918596418300694e-01
2.469843283229278263e-01
2.469767970040255278e-01
2.469692656851232848e-01
2.469617343662209863e-01
2.469542030473187433e-01
2.469466717284164170e-01
2.469391448977853176e-01
2.469316135788830469e-01
2.469240822599807761e-01
2.469165509410785331e-01
2.469090196221762346e-01
2.469014883032739915e-01
2.468939569843717208e-01
2.468864256654694500e-01
2.468788943465671792e-01
2.468713675159359966e-01
2.468638361970337813e-01
2.468563048781314828e-01
2.468487735592292120e-01
2.468412422403269690e-01
2.468337109214246983e-01
2.468261796025223997e-01
2.468186482836201567e-01
2.468111169647178860e-01
2.468035901340867033e-01
2.467960588151844603e-01
2.467885274962821895e-01
2.467809961773799465e-01
2.467734648584776480e-01
2.467659335395754050e-01
2.467584022206731342e-01
2.467508709017708635e-01
2.467433395828685927e-01
2.467358127522374378e-01
2.467282814333351948e-01
2.467207501144328963e-01
2.467132187955306255e-01
2.467056874766283825e-01
2.466981561577260840e-01
2.466906248388238410e-01
2.466830935199215702e-01
2.466755622010192994e-01
2.466680353703881168e-01
2.466605040514859015e-01
2.466529727325836030e-01
2.466454414136813600e-01
2.466379100947790892e-01
2.466303787758768185e-01
2.466228474569745199e-01
2.466153161380723047e-01
2.466077848191700062e-01
2.466002579885388513e-01
2.465927266696366082e-01
2.465851953507343097e-01
2.465776640318320390e-01
2.465701327129297959e-01
2.465626013940275252e-01
2.465550700751252267e-01
2.465475387562229836e-01
2.465400074373207406e-01
2.465324806066895302e-01
2.465249492877872872e-01
2.465174179688850165e-01
2.465098866499827457e-01
2.465023553310805027e-01
2.464948240121782319e-01
2.464872926932759611e-01
2.464797613743737181e-01
2.464722300554714474e-01
2.464647032248402647e-01
2.464571719059380217e-01
2.464496405870357509e-01
2.464421092681334524e-01
2.464345779492312094e-01
2.464270466303289386e-01
2.464195153114266679e-01
2.464119839925243971e-01
2.464044526736221541e-01
2.463969258429909992e-01
2.463893945240887007e-01
2.463818632051864299e-01
2.463743318862841591e-01
2.463668005673819161e-01
2.463592692484796731e-01
2.463517379295773746e-01
2.463442066106751038e-01
2.463366752917728608e-01
2.463291484611417059e-01
2.463216171422394352e-01
2.463140858233371921e-01
2.463065545044348659e-01
2.462990231855326506e-01
2.462914918666303521e-01
2.462839605477281091e-01
2.462764292288258383e-01
2.462688979099235675e-01
2.462613710792924127e-01
2.462538397603901141e-01
2.462463084414878711e-01
2.462387771225855726e-01
2.462312458036833296e-01
2.462237144847810866e-01
2.462161831658787881e-01
2.462086518469765450e-01
2.462011205280742743e-01
2.461935936974430916e-01
2.461860623785408209e-01
2.461785310596385778e-01
2.461709997407363071e-01
2.461634684218340086e-01
2.461559371029317655e-01
2.461484057840295225e-01
2.461408744651272240e-01
2.461333431462249810e-01
2.461258163155937984e-01
2.461182849966915276e-01
2.461107536777892568e-01
2.461032223588870138e-01
2.460956910399847430e-01
2.460881597210825000e-01
2.460806284021802015e-01
2.460730970832779585e-01
2.460655657643756877e-01
2.460580389337445051e-01
2.460505076148422621e-01
2.460429762959399635e-01
2.460354449770377205e-01
2.460279136581354775e-01
2.460203823392332068e-01
2.460128510203309360e-01
2.460053197014286652e-01
2.459977883825263667e-01
2.459902615518952396e-01
2.459827302329929410e-01
2.459751989140906980e-01
2.459676675951884550e-01
2.459601362762861565e-01
2.459526049573839135e-01
2.459450736384816705e-01
2.459375423195793720e-01
2.459300110006770734e-01
2.459224841700459463e-01
2.459149528511436755e-01
2.459074215322414048e-01
2.458998902133391340e-01
2.458923588944368910e-01
2.458848275755346202e-01
2.458772962566323494e-01
2.458697649377300509e-01
2.458622336188278357e-01
2.458547067881966530e-01
2.458471754692943823e-01
2.458396441503921115e-01
2.458321128314898407e-01
2.458245815125875700e-01
2.458170501936853269e-01
2.458095188747830562e-01
2.458019875558807854e-01
2.457944562369785424e-01
2.457869294063473598e-01
2.457793980874450890e-01
2.457718667685428182e-01
2.457643354496405474e-01
2.457568041307383044e-01
2.457492728118360059e-01
2.457417414929337351e-01
2.457342101740314921e-01
2.457266788551292491e-01
2.457191520244980665e-01
2.457116207055958235e-01
2.457040893866935249e-01
2.456965580677912819e-01
2.456890267488889834e-01
2.456814954299867404e-01
2.456739641110844419e-01
2.456664327921821989e-01
2.456589014732799281e-01
2.456513746426488010e-01
2.456438433237465302e-01
2.456363120048442594e-01
2.456287806859419887e-01
2.456212493670397179e-01
2.456137180481374471e-01
2.456061867292351764e-01
2.455986554103329056e-01
2.455911240914306626e-01
2.455835972607994799e-01
2.455760659418972369e-01
2.455685346229949106e-01
2.455610033040926954e-01
2.455534719851903969e-01
2.455459406662881539e-01
2.455384093473858831e-01
2.455308780284836123e-01
2.455233467095813416e-01
2.455158198789502144e-01
2.455082885600479436e-01
2.455007572411456174e-01
2.454932259222434299e-01
2.454856946033411313e-01
2.454781632844388328e-01
2.454706319655365898e-01
2.454631006466343190e-01
2.454555693277320483e-01
2.454480424971008934e-01
2.454405111781986226e-01
2.454329798592963796e-01
2.454254485403941088e-01
2.454179172214918658e-01
2.454103859025895673e-01
2.454028545836873243e-01
2.453953232647850258e-01
2.453877919458827550e-01
2.453802651152516279e-01
2.453727337963493571e-01
2.453652024774470586e-01
2.453576711585447878e-01
2.453501398396425448e-01
2.453426085207403018e-01
2.453350772018380310e-01
2.453275458829357603e-01
2.453200145640334617e-01
2.453124832451312187e-01
2.453049564145000638e-01
2.452974250955977653e-01
2.452898937766955223e-01
2.452823624577932793e-01
2.452748311388910085e-01
2.452672998199887100e-01
2.452597685010864947e-01
2.452522371821841962e-01
2.452447058632819532e-01
2.452371790326507983e-01
2.452296477137484998e-01
2.452221163948462290e-01
2.452145850759439583e-01
2.452070537570416875e-01
2.451995224381394445e-01
2.451919911192371737e-01
2.451844598003348752e-01
2.451769284814326322e-01
2.451694016508014773e-01
2.451618703318992065e-01
2.451543390129969358e-01
2.451468076940947205e-01
2.451392763751923942e-01
2.451317450562901512e-01
2.451242137373878527e-01
2.451166824184856097e-01
2.451091510995833112e-01
2.451016242689521840e-01
2.450940929500499132e-01
2.450865616311476702e-01
2.450790303122453717e-01
2.450714989933431287e-01
2.450639676744408579e-01
2.450564363555385872e-01
2.450489050366363164e-01
2.450413737177340734e-01
2.450338468871028907e-01
2.450263155682006200e-01
2.450187842492983492e-01
2.450112529303961062e-01
2.450037216114938354e-01
2.449961902925915647e-01
2.449886589736892661e-01
2.449811276547870231e-01
2.449735963358847801e-01
2.449660695052535975e-01
2.449585381863513267e-01
2.449510068674490559e-01
2.449434755485467852e-01
2.449359442296445144e-01
2.449284129107422991e-01
2.449208815918400006e-01
2.449133502729377576e-01
2.449058189540354868e-01
2.448982921234043320e-01
2.448907608045020334e-01
2.448832294855997627e-01
2.448756981666975197e-01
2.448681668477952211e-01
2.448606355288929504e-01
2.448531042099907074e-01
2.448455728910884643e-01
2.448380415721861936e-01
2.448305147415550109e-01
2.448229834226527402e-01
2.448154521037504971e-01
2.448079207848482541e-01
2.448003894659459279e-01
2.447928581470436571e-01
2.447853268281414141e-01
2.447777955092391433e-01
2.447702641903369003e-01
2.447627373597056899e-01
2.447552060408034746e-01
2.447476747219012316e-01
2.447401434029989331e-01
2.447326120840966623e-01
2.447250807651943916e-01
2.447175494462921486e-01
2.447100181273899056e-01
2.447024868084875793e-01
2.446949599778564244e-01
2.446874286589541536e-01
2.446798973400519106e-01
2.446723660211496676e-01
2.446648347022473691e-01
2.446573033833450983e-01
2.446497720644428553e-01
2.446422407455405845e-01
2.446347094266383415e-01
2.446271825960071311e-01
2.446196512771048603e-01
2.446121199582025896e-01
2.446045886393003188e-01
2.445970573203980758e-01
2.445895260014958050e-01
2.445819946825935343e-01
2.445744633636913190e-01
2.445669320447890205e-01
2.445594052141578378e-01
2.445518738952555671e-01
2.445443425763533241e-01
2.445368112574510255e-01
2.445292799385487825e-01
2.445217486196465118e-01
2.445142173007442410e-01
2.445066859818419980e-01
2.444991546629397272e-01
2.444916278323085446e-01
2.444840965134062738e-01
2.444765651945040308e-01
2.444690338756017600e-01
2.444615025566994615e-01
2.444539712377972185e-01
2.444464399188949477e-01
2.444389085999927047e-01
2.444313772810904339e-01
2.444238504504592790e-01
2.444163191315570360e-01
2.444087878126547375e-01
2.444012564937524667e-01
2.443937251748501960e-01
2.443861938559479252e-01
2.443786625370456544e-01
2.443711312181434392e-01
2.443635998992411407e-01
2.443560730686099580e-01
2.443485417497077150e-01
2.443410104308054720e-01
2.443334791119031735e-01
2.443259477930009305e-01
2.443184164740986319e-01
2.443108851551963889e-01
2.443033538362941182e-01
2.442958225173918474e-01
2.442882956867606925e-01
2.442807643678584217e-01
2.442732330489561232e-01
2.442657017300538802e-01
2.442581704111516094e-01
2.442506390922493664e-01
2.442431077733470957e-01
2.442355764544448526e-01
2.442280451355425541e-01
2.442205183049113992e-01
2.442129869860091285e-01
2.442054556671068299e-01
2.441979243482045592e-01
2.441903930293023162e-01
2.441828617104000732e-01
2.441753303914978301e-01
2.441677990725955039e-01
2.441602677536932609e-01
2.441527409230621060e-01
2.441452096041598629e-01
2.441376782852575644e-01
2.441301469663552937e-01
2.441226156474530506e-01
2.441150843285507799e-01
2.441075530096485369e-01
2.441000216907462661e-01
2.440924903718439953e-01
2.440849635412128404e-01
2.440774322223105419e-01
2.440699009034082989e-01
2.440623695845059726e-01
2.440548382656037574e-01
2.440473069467014866e-01
2.440397756277992158e-01
2.440322443088969173e-01
2.440247129899946743e-01
2.440171861593635194e-01
2.440096548404612209e-01
2.440021235215590056e-01
2.439945922026567071e-01
2.439870608837544363e-01
2.439795295648521933e-01
2.439719982459498948e-01
2.439644669270476518e-01
2.439569356081453810e-01
2.439494087775141984e-01
2.439418774586119554e-01
2.439343461397097124e-01
2.439268148208074138e-01
2.439192835019051708e-01
2.439117521830028723e-01
2.439042208641006293e-01
2.438966895451983585e-01
2.438891582262960878e-01
2.438816313956649884e-01
2.438741000767626343e-01
2.438665687578604468e-01
2.438590374389581206e-01
2.438515061200559053e-01
2.438439748011536345e-01
2.438364434822513360e-01
2.438289121633490653e-01
2.438213808444467945e-01
2.438138540138156674e-01
2.438063226949133688e-01
2.437987913760111258e-01
2.437912600571088273e-01
2.437837287382065843e-01
2.437761974193043413e-01
2.437686661004020983e-01
2.437611347814997720e-01
2.437536034625975290e-01
2.437460766319663463e-01
2.437385453130641033e-01
2.437310139941618325e-01
2.437234826752595618e-01
2.437159513563573188e-01
2.437084200374550480e-01
2.437008887185527495e-01
2.436933573996504787e-01
2.436858260807482357e-01
2.436782947618459927e-01
2.436707679312147823e-01
2.436632366123125115e-01
2.436557052934102685e-01
2.436481739745079977e-01
2.436406426556057270e-01
2.436331113367034840e-01
2.436255800178011854e-01
2.436180486988989702e-01
2.436105173799966994e-01
2.436029905493654890e-01
2.435954592304632182e-01
2.435879279115609475e-01
2.435803965926587322e-01
2.435728652737564337e-01
2.435653339548541907e-01
2.435578026359518922e-01
2.435502713170496492e-01
2.435427399981473784e-01
2.435352131675161957e-01
2.435276818486139527e-01
2.435201505297117097e-01
2.435126192108094112e-01
2.435050878919071404e-01
2.434975565730048697e-01
2.434900252541026267e-01
2.434824939352003836e-01
2.434749626162980851e-01
2.434674357856669302e-01
2.434599044667646595e-01
2.434523731478623887e-01
2.434448418289601179e-01
2.434373105100578472e-01
2.434297791911556041e-01
2.434222478722533334e-01
2.434147165533510626e-01
2.434071852344488196e-01
2.433996584038176092e-01
2.433921270849153662e-01
2.433845957660130954e-01
2.433770644471108247e-01
2.433695331282085539e-01
2.433620018093063386e-01
2.433544704904040401e-01
2.433469391715017971e-01
2.433394078525995541e-01
2.433318810219683159e-01
2.433243497030660452e-01
2.433168183841638299e-01
2.433092870652615591e-01
2.433017557463592606e-01
2.432942244274570176e-01
2.432866931085547468e-01
2.432791617896524761e-01
2.432716304707502053e-01
2.432641036401190227e-01
2.432565723212167796e-01
2.432490410023145089e-01
2.432415096834122659e-01
2.432339783645099673e-01
2.432264470456077243e-01
2.432189157267054536e-01
2.432113844078032106e-01
2.432038530889009120e-01
2.431963262582697849e-01
2.431887949393674864e-01
2.431812636204652156e-01
2.431737323015629726e-01
2.431662009826606741e-01
2.431586696637584588e-01
2.431511383448561603e-01
2.431436070259538895e-01
2.431360757070516465e-01
2.431285488764204639e-01
2.431210175575181931e-01
2.431134862386159501e-01
2.431059549197136516e-01
2.430984236008113808e-01
2.430908922819091378e-01
2.430833609630068948e-01
2.430758296441046240e-01
2.430682983252023532e-01
2.430607714945711706e-01
2.430532401756688998e-01
2.430457088567666291e-01
2.430381775378643583e-01
2.430306462189620875e-01
2.430231149000598445e-01
2.430155835811576015e-01
2.430080522622553307e-01
2.430005209433530600e-01
2.429929941127219051e-01
2.429854627938196066e-01
2.429779314749173635e-01
2.429704001560150928e-01
2.429628688371128220e-01
2.429553375182105235e-01
2.429478061993083082e-01
2.429402748804059819e-01
2.429327435615037389e-01
2.429252167308725840e-01
2.429176854119702855e-01
2.429101540930680425e-01
2.429026227741657717e-01
2.428950914552635010e-01
2.428875601363612580e-01
2.428800288174589594e-01
2.428724974985567164e-01
2.428649661796544734e-01
2.428574393490233185e-01
2.428499080301210200e-01
2.428423767112187770e-01
2.428348453923164785e-01
2.428273140734142355e-01
2.428197827545119925e-01
2.428122514356097494e-01
2.428047201167074232e-01
2.427971887978051801e-01
2.427896619671739975e-01
2.427821306482717545e-01
2.427745993293694837e-01
2.427670680104672130e-01
2.427595366915649699e-01
2.427520053726626992e-01
2.427444740537604562e-01
2.427369427348581299e-01
2.427294114159558869e-01
2.427218845853247320e-01
2.427143532664224335e-01
2.427068219475201905e-01
2.426992906286178919e-01
2.426917593097156489e-01
2.426842279908133782e-01
2.426766966719111351e-01
2.426691653530088366e-01
2.426616340341065658e-01
2.426541072034754387e-01
2.426465758845731679e-01
2.426390445656708972e-01
2.426315132467686264e-01
2.426239819278663834e-01
2.426164506089641404e-01
2.426089192900618419e-01
2.426013879711595711e-01
2.425938566522573003e-01
2.425863298216261454e-01
2.425787985027238747e-01
2.425712671838216039e-01
2.425637358649193609e-01
2.425562045460170346e-01
2.425486732271148194e-01
2.425411419082125208e-01
2.425336105893102501e-01
2.425260792704080071e-01
2.425185524397768522e-01
2.425110211208746092e-01
2.425034898019723106e-01
2.424959584830700676e-01
2.424884271641677969e-01
2.424808958452655261e-01
2.424733645263632276e-01
2.424658332074609846e-01
2.424583018885587138e-01
2.424507750579275311e-01
2.424432437390253159e-01
2.424357124201230174e-01
2.424281811012207744e-01
2.424206497823185036e-01
2.424131184634162328e-01
2.424055871445139343e-01
2.423980558256116913e-01
2.423905245067094483e-01
2.423829976760782379e-01
2.423754663571760226e-01
2.423679350382737241e-01
2.423604037193714533e-01
2.423528724004692103e-01
2.423453410815669118e-01
2.423378097626646410e-01
2.423302784437624258e-01
2.423227471248601550e-01
2.423152202942289724e-01
2.423076889753267016e-01
2.423001576564244586e-01
2.422926263375221878e-01
2.422850950186198893e-01
2.422775636997176185e-01
2.422700323808153478e-01
2.422625010619131047e-01
2.422549697430108617e-01
2.422474429123796791e-01
2.422399115934774361e-01
2.422323802745751653e-01
2.422248489556729223e-01
2.422173176367706238e-01
2.422097863178683808e-01
2.422022549989660545e-01
2.421947236800638115e-01
2.421871923611615407e-01
2.421796655305303858e-01
2.421721342116281150e-01
2.421646028927258443e-01
2.421570715738236013e-01
2.421495402549213583e-01
2.421420089360190320e-01
2.421344776171168167e-01
2.421269462982145182e-01
2.421194149793122474e-01
2.421118881486810648e-01
2.421043568297788218e-01
2.420968255108765510e-01
2.420892941919743080e-01
2.420817628730720372e-01
2.420742315541697942e-01
2.420667002352674957e-01
2.420591689163652527e-01
2.420516375974630097e-01
2.420441062785607111e-01
2.420365794479295007e-01
2.420290481290272577e-01
2.420215168101249592e-01
2.420139854912227440e-01
2.420064541723204732e-01
2.419989228534182024e-01
2.419913915345159316e-01
2.419838602156136886e-01
2.419763288967114179e-01
2.419688020660802352e-01
2.419612707471779922e-01
2.419537394282757492e-01
2.419462081093734229e-01
2.419386767904711799e-01
2.419311454715689091e-01
2.419236141526666939e-01
2.419160828337643954e-01
2.419085515148621246e-01
2.419010246842309697e-01
2.418934933653287267e-01
2.418859620464264004e-01
2.418784307275241297e-01
2.418708994086218866e-01
2.418633680897196436e-01
2.418558367708173451e-01
2.418483054519151021e-01
2.418407741330128036e-01
2.418332473023816487e-01
2.418257159834794334e-01
2.418181846645771349e-01
2.418106533456748919e-01
2.418031220267725934e-01
2.417955907078703226e-01
2.417880593889680796e-01
2.417805280700658366e-01
2.417729967511635381e-01
2.417654699205323832e-01
2.417579386016301124e-01
2.417504072827278416e-01
2.417428759638255709e-01
2.417353446449233001e-01
2.417278133260210571e-01
2.417202820071187863e-01
2.417127506882165155e-01
2.417052193693142725e-01
2.416976925386830621e-01
2.416901612197808191e-01
2.416826299008785761e-01
2.416750985819762498e-01
2.416675672630740068e-01
2.416600359441717638e-01
2.416525046252694930e-01
2.416449733063672223e-01
2.416374419874649238e-01
2.416299151568337966e-01
2.416223838379315259e-01
2.416148525190292551e-01
2.416073212001269566e-01
2.415997898812247691e-01
2.415922585623224705e-01
2.415847272434202275e-01
2.415771959245179290e-01
2.415696646056156582e-01
2.415621377749845311e-01
2.415546064560822326e-01
2.415470751371799896e-01
2.415395438182777188e-01
2.415320124993754480e-01
2.415244811804732050e-01
2.415169498615709065e-01
2.415094185426686357e-01
2.415018872237664205e-01
2.414943603931352378e-01
2.414868290742329393e-01
2.414792977553306685e-01
2.414717664364283978e-01
2.414642351175261548e-01
2.414567037986239117e-01
2.414491724797216410e-01
2.414416411608193425e-01
2.414341098419170994e-01
2.414265830112859168e-01
2.414190516923836460e-01
2.414115203734813475e-01
2.414039890545791045e-01
2.413964577356768615e-01
2.413889264167745907e-01
2.413813950978722922e-01
2.413738637789700492e-01
2.413663324600677784e-01
2.413588056294366235e-01
2.413512743105343528e-01
2.413437429916320820e-01
2.413362116727298112e-01
2.413286803538275682e-01
2.413211490349252974e-01
2.413136177160230544e-01
2.413060863971207559e-01
2.412985550782184851e-01
2.412910282475873580e-01
2.412834969286850595e-01
2.412759656097827887e-01
2.412684342908805457e-01
2.412609029719782749e-01
2.412533716530760319e-01
2.412458403341737057e-01
2.412383090152714904e-01
2.412307776963692196e-01
2.412232508657380370e-01
2.412157195468357385e-01
2.412081882279334955e-01
2.412006569090312524e-01
2.411931255901289539e-01
2.411855942712267664e-01
2.411780629523244679e-01
2.411705316334221694e-01
2.411630003145198986e-01
2.411554734838887437e-01
2.411479421649864729e-01
2.411404108460842299e-01
2.411328795271819592e-01
2.411253482082796884e-01
2.411178168893774454e-01
2.411102855704751746e-01
2.411027542515729039e-01
2.410952229326706331e-01
2.410876961020394504e-01
2.410801647831371797e-01
2.410726334642349367e-01
2.410651021453326659e-01
2.410575708264303951e-01
2.410500395075281244e-01
2.410425081886258813e-01
2.410349768697235828e-01
2.410274455508213398e-01
2.410199187201901572e-01
2.410123874012878864e-01
2.410048560823856434e-01
2.409973247634834004e-01
2.409897934445811019e-01
2.409822621256788588e-01
2.409747308067765603e-01
2.409671994878743173e-01
2.409596681689720465e-01
2.409521413383408639e-01
2.409446100194386209e-01
2.409370787005363501e-01
2.409295473816341071e-01
2.409220160627318086e-01
2.409144847438295656e-01
2.409069534249272948e-01
2.408994221060250240e-01
2.408918907871227533e-01
2.408843639564915706e-01
2.408768326375893276e-01
2.408693013186870568e-01
2.408617699997848138e-01
2.408542386808825153e-01
2.408467073619802723e-01
2.408391760430779738e-01
2.408316447241757308e-01
2.408241134052734878e-01
2.408165865746423051e-01
2.408090552557400343e-01
2.408015239368377913e-01
2.407939926179355206e-01
2.407864612990332498e-01
2.407789299801309790e-01
2.407713986612287083e-01
2.407638673423264375e-01
2.407563360234241945e-01
2.407488091927930118e-01
2.407412778738907411e-01
2.407337465549884703e-01
2.407262152360861995e-01
2.407186839171839565e-01
2.407111525982816858e-01
2.407036212793794150e-01
2.406960899604771720e-01
2.406885586415749012e-01
2.406810318109437463e-01
2.406735004920414478e-01
2.406659691731392048e-01
2.406584378542369618e-01
2.406509065353346632e-01
2.406433752164323647e-01
2.406358438975301217e-01
2.406283125786278509e-01
2.406207812597255802e-01
2.406132544290944253e-01
2.406057231101921545e-01
2.405981917912899115e-01
2.405906604723876130e-01
2.405831291534853700e-01
2.405755978345830992e-01
2.405680665156808284e-01
2.405605351967785577e-01
2.405530038778763147e-01
2.405454770472451043e-01
2.405379457283428613e-01
2.405304144094405905e-01
2.405228830905383475e-01
2.405153517716360489e-01
2.405078204527337782e-01
2.405002891338315352e-01
2.404927578149292644e-01
2.404852264960270214e-01
2.404776951771247784e-01
2.404701683464935680e-01
2.404626370275912972e-01
2.404551057086890542e-01
2.404475743897868112e-01
2.404400430708845127e-01
2.404325117519822419e-01
2.404249804330799711e-01
2.404174491141777281e-01
2.404099177952754574e-01
2.404023909646443025e-01
2.403948596457420039e-01
2.403873283268397332e-01
2.403797970079374902e-01
2.403722656890352471e-01
2.403647343701329764e-01
2.403572030512306779e-01
2.403496717323283793e-01
2.403421404134261641e-01
2.403346135827950092e-01
2.403270822638927384e-01
2.403195509449904677e-01
2.403120196260881691e-01
2.403044883071859261e-01
2.402969569882836831e-01
2.402894256693813846e-01
2.402818943504791138e-01
2.402743630315768431e-01
2.402668362009457159e-01
2.402593048820434174e-01
2.402517735631411466e-01
2.402442422442389036e-01
2.402367109253366328e-01
2.402291796064343898e-01
2.402216482875320913e-01
2.402141169686298483e-01
2.402065856497275775e-01
2.401990588190964504e-01
2.401915275001941241e-01
2.401839961812918811e-01
2.401764648623896103e-01
2.401689335434873396e-01
2.401614022245850966e-01
2.401538709056827980e-01
2.401463395867805550e-01
2.401388082678782843e-01
2.401312814372471294e-01
2.401237501183448586e-01
2.401162187994425878e-01
2.401086874805403171e-01
2.401011561616380741e-01
2.400936248427357755e-01
2.400860935238335603e-01
2.400785622049312340e-01
2.400710308860289910e-01
2.400635040553978361e-01
2.400559727364955653e-01
2.400484414175932946e-01
2.400409100986910516e-01
2.400333787797887808e-01
2.400258474608865378e-01
2.400183161419842393e-01
2.400107848230819685e-01
2.400032535041796977e-01
2.399957266735485706e-01
2.399881953546462443e-01
2.399806640357440291e-01
2.399731327168417305e-01
2.399656013979394598e-01
2.399580700790372167e-01
2.399505387601349737e-01
2.399430074412326752e-01
2.399354761223304322e-01
2.399279492916992496e-01
2.399204179727969510e-01
2.399128866538947080e-01
2.399053553349924650e-01
2.398978240160901942e-01
2.398902926971879235e-01
2.398827613782856527e-01
2.398752300593833819e-01
2.398676987404811389e-01
2.398601719098499285e-01
2.398526405909476855e-01
2.398451092720454425e-01
2.398375779531431717e-01
2.398300466342409010e-01
2.398225153153386024e-01
2.398149839964363594e-01
2.398074526775341164e-01
2.397999213586318734e-01
2.397923945280006630e-01
2.397848632090983922e-01
2.397773318901961215e-01
2.397698005712938785e-01
2.397622692523916077e-01
2.397547379334893092e-01
2.397472066145870662e-01
2.397396752956847954e-01
2.397321439767825524e-01
2.397246171461513420e-01
2.397170858272490990e-01
2.397095545083468560e-01
2.397020231894446129e-01
2.396944918705423144e-01
2.396869605516400159e-01
2.396794292327378006e-01
2.396718979138355299e-01
2.396643665949332869e-01
2.396568397643020765e-01
2.396493084453998335e-01
2.396417771264975349e-01
2.396342458075953197e-01
2.396267144886930212e-01
2.396191831697907226e-01
2.396116518508884796e-01
2.396041205319862089e-01
2.395965892130839658e-01
2.395890623824527832e-01
2.395815310635505402e-01
2.395739997446482972e-01
2.395664684257459986e-01
2.395589371068437556e-01
2.395514057879414571e-01
2.395438744690391863e-01
2.395363431501369156e-01
2.395288118312347003e-01
2.395212850006034899e-01
2.395137536817012469e-01
2.395062223627989484e-01
2.394986910438967054e-01
2.394911597249944069e-01
2.394836284060921638e-01
2.394760970871899208e-01
2.394685657682876501e-01
2.394610344493853793e-01
2.394535076187541967e-01
2.394459762998519259e-01
2.394384449809496829e-01
2.394309136620474399e-01
2.394233823431451413e-01
2.394158510242428706e-01
2.394083197053406276e-01
2.394007883864383568e-01
2.393932570675360860e-01
2.393857302369049034e-01
2.393781989180026326e-01
2.393706675991004174e-01
2.393631362801981188e-01
2.393556049612958481e-01
2.393480736423936051e-01
2.393405423234913343e-01
2.393330110045890913e-01
2.393254796856867372e-01
2.393179528550556379e-01
2.393104215361533671e-01
2.393028902172510963e-01
2.392953588983488256e-01
2.392878275794465548e-01
2.392802962605443118e-01
2.392727649416420410e-01
2.392652336227397980e-01
2.392577023038374717e-01
2.392501754732063168e-01
2.392426441543040738e-01
2.392351128354017753e-01
2.392275815164995323e-01
2.392200501975972615e-01
2.392125188786950185e-01
2.392049875597927477e-01
2.391974562408904492e-01
2.391899249219882340e-01
2.391823980913570513e-01
2.391748667724548083e-01
2.391673354535525098e-01
2.391598041346502113e-01
2.391522728157479682e-01
2.391447414968457252e-01
2.391372101779434822e-01
2.391296788590411837e-01
2.391221475401388852e-01
2.391146207095077580e-01
2.391070893906054873e-01
2.390995580717032165e-01
2.390920267528009457e-01
2.390844954338987027e-01
2.390769641149964320e-01
2.390694327960941334e-01
2.390619014771919182e-01
2.390543701582896474e-01
2.390468433276584648e-01
2.390393120087561663e-01
2.390317806898539510e-01
2.390242493709516802e-01
2.390167180520493817e-01
2.390091867331471387e-01
2.390016554142448679e-01
2.389941240953426249e-01
2.389865927764403264e-01
2.389790659458091715e-01
2.389715346269069007e-01
2.389640033080046300e-01
2.389564719891023870e-01
2.389489406702001162e-01
2.389414093512978732e-01
2.389338780323955747e-01
2.389263467134933316e-01
2.389188153945910609e-01
2.389112885639598505e-01
2.389037572450576352e-01
2.388962259261553367e-01
2.388886946072530659e-01
2.388811632883508229e-01
2.388736319694485521e-01
2.388661006505463091e-01
2.388585693316440106e-01
2.388510380127417676e-01
2.388435066938394691e-01
2.388359798632083142e-01
2.388284485443060434e-01
2.388209172254037727e-01
2.388133859065015296e-01
2.388058545875992589e-01
2.387983232686969881e-01
2.387907919497947173e-01
2.387832606308924466e-01
2.387757293119902036e-01
2.387682024813590209e-01
2.387606711624567501e-01
2.387531398435544794e-01
2.387456085246522641e-01
2.387380772057499934e-01
2.387305458868477226e-01
2.387230145679454241e-01
2.387154832490431533e-01
2.387079519301408825e-01
2.387004250995097276e-01
2.386928937806074569e-01
2.386853624617052139e-01
2.386778311428029431e-01
2.386702998239006446e-01
2.386627685049983738e-01
2.386552371860961030e-01
2.386477058671938878e-01
2.386401745482916170e-01
2.386326477176604066e-01
2.386251163987581636e-01
2.386175850798559206e-01
2.386100537609536776e-01
2.386025224420514068e-01
2.385949911231491360e-01
2.385874598042468375e-01
2.385799284853445945e-01
2.385723971664423237e-01
2.385648703358111689e-01
2.385573390169089258e-01
2.385498076980066273e-01
2.385422763791043566e-01
2.385347450602021135e-01
2.385272137412998428e-01
2.385196824223975720e-01
2.385121511034953012e-01
2.385046197845930305e-01
2.384970929539618201e-01
2.384895616350595771e-01
2.384820303161573618e-01
2.384744989972550910e-01
2.384669676783528203e-01
2.384594363594505495e-01
2.384519050405482787e-01
2.384443737216460080e-01
2.384368424027437372e-01
2.384293155721125546e-01
2.384217842532103115e-01
2.384142529343080685e-01
2.384067216154058255e-01
2.383991902965034992e-01
2.383916589776012285e-01
2.383841276586989855e-01
2.383765963397967425e-01
2.383690650208944717e-01
2.383615381902632890e-01
2.383540068713610183e-01
2.383464755524587475e-01
2.383389442335564767e-01
2.383314129146542060e-01
2.383238815957519630e-01
2.383163502768496922e-01
2.383088189579474492e-01
2.383012876390451507e-01
2.382937608084139680e-01
2.382862294895117528e-01
2.382786981706094542e-01
2.382711668517071835e-01
2.382636355328049127e-01
2.382561042139026697e-01
2.382485728950003989e-01
2.382410415760981559e-01
2.382335102571958851e-01
2.382259834265647025e-01
2.382184521076624595e-01
2.382109207887601610e-01
2.382033894698578624e-01
2.381958581509556472e-01
2.381883268320533764e-01
2.381807955131511056e-01
2.381732641942488349e-01
2.381657328753465919e-01
2.381582060447153815e-01
2.381506747258131385e-01
2.381431434069108954e-01
2.381356120880086524e-01
2.381280807691062984e-01
2.381205494502040554e-01
2.381130181313018124e-01
2.381054868123995694e-01
2.380979554934972708e-01
2.380904286628661159e-01
2.380828973439638729e-01
2.380753660250615744e-01
2.380678347061593036e-01
2.380603033872570329e-01
2.380527720683547899e-01
2.380452407494525469e-01
2.380377094305502761e-01
2.380301781116480053e-01
2.380226512810168227e-01
2.380151199621145519e-01
2.380075886432123089e-01
2.380000573243100381e-01
2.379925260054077674e-01
2.379849946865054966e-01
2.379774633676032258e-01
2.379699320487009551e-01
2.379624007297986843e-01
2.379548738991675294e-01
2.379473425802652864e-01
2.379398112613630156e-01
2.379322799424607449e-01
2.379247486235584463e-01
2.379172173046562033e-01
2.379096859857539603e-01
2.379021546668516618e-01
2.378946233479493910e-01
2.378870965173182639e-01
2.378795651984159376e-01
2.378720338795137224e-01
2.378645025606114238e-01
2.378569712417091808e-01
2.378494399228069378e-01
2.378419086039046393e-01
2.378343772850023963e-01
2.378268459661000978e-01
2.378193191354689706e-01
2.378117878165666998e-01
2.378042564976644291e-01
2.377967251787621583e-01
2.377891938598599153e-01
2.377816625409576168e-01
2.377741312220553738e-01
2.377665999031531308e-01
2.377590685842508322e-01
2.377515417536196773e-01
2.377440104347173788e-01
2.377364791158151358e-01
2.377289477969128373e-01
2.377214164780105943e-01
2.377138851591083513e-01
2.377063538402060805e-01
2.376988225213037820e-01
2.376912912024015390e-01
2.376837643717703563e-01
2.376762330528681133e-01
2.376687017339658425e-01
2.376611704150635718e-01
2.376536390961613010e-01
2.376461077772590580e-01
2.376385764583568150e-01
2.376310451394544887e-01
2.376235138205522457e-01
2.376159869899210908e-01
2.376084556710187923e-01
2.376009243521165493e-01
2.375933930332142507e-01
2.375858617143120355e-01
2.375783303954097647e-01
2.375707990765074940e-01
2.375632677576052232e-01
2.375557364387029247e-01
2.375482096080717975e-01
2.375406782891695545e-01
2.375331469702672282e-01
2.375256156513649852e-01
2.375180843324627422e-01
2.375105530135604437e-01
2.375030216946582007e-01
2.374954903757559022e-01
2.374879590568536869e-01
2.374804322262224765e-01
2.374729009073202335e-01
2.374653695884179350e-01
2.374578382695156920e-01
2.374503069506134212e-01
2.374427756317111782e-01
2.374352443128089074e-01
2.374277129939066366e-01
2.374201816750043659e-01
2.374126548443731832e-01
2.374051235254709402e-01
2.373975922065686972e-01
2.373900608876663987e-01
2.373825295687641557e-01
2.373749982498618571e-01
2.373674669309596141e-01
2.373599356120573156e-01
2.373524042931550726e-01
2.373448774625238900e-01
2.373373461436216469e-01
2.373298148247193762e-01
2.373222835058171332e-01
2.373147521869148624e-01
2.373072208680125916e-01
2.372996895491103486e-01
2.372921582302080501e-01
2.372846269113058071e-01
2.372771000806746244e-01
2.372695687617723537e-01
2.372620374428700829e-01
2.372545061239678121e-01
2.372469748050655691e-01
2.372394434861632984e-01
2.372319121672609998e-01
2.372243808483587568e-01
2.372168495294564861e-01
2.372093182105542430e-01
2.372017913799230604e-01
2.371942600610207896e-01
2.371867287421185189e-01
2.371791974232163036e-01
2.371716661043140051e-01
2.371641347854117066e-01
2.371566034665094636e-01
2.371490721476072205e-01
2.371415408287049220e-01
2.371340139980737671e-01
2.371264826791714964e-01
2.371189513602692533e-01
2.371114200413669826e-01
2.371038887224647118e-01
2.370963574035624410e-01
2.370888260846601703e-01
2.370812947657579273e-01
2.370737634468556287e-01
2.370662366162244739e-01
2.370587052973222308e-01
2.370511739784199323e-01
2.370436426595176893e-01
2.370361113406154185e-01
2.370285800217131478e-01
2.370210487028108770e-01
2.370135173839086340e-01
2.370059860650063355e-01
2.369984592343751806e-01
2.369909279154729098e-01
2.369833965965706668e-01
2.369758652776683960e-01
2.369683339587661530e-01
2.369608026398638545e-01
2.369532713209616115e-01
2.369457400020593685e-01
2.369382086831570700e-01
2.369306818525259151e-01
2.369231505336236443e-01
2.369156192147213735e-01
2.369080878958191028e-01
2.369005565769168598e-01
2.368930252580145612e-01
2.368854939391123182e-01
2.368779626202100752e-01
2.368704313013077767e-01
2.368629044706766495e-01
2.368553731517743233e-01
2.368478418328721080e-01
2.368403105139698095e-01
2.368327791950675665e-01
2.368252478761652957e-01
2.368177165572630249e-01
2.368101852383607542e-01
2.368026539194584834e-01
2.367951270888273008e-01
2.367875957699250578e-01
2.367800644510227870e-01
2.367725331321205440e-01
2.367650018132182455e-01
2.367574704943159747e-01
2.367499391754137317e-01
2.367424078565114609e-01
2.367348765376091901e-01
2.367273497069780352e-01
2.367198183880757645e-01
2.367122870691734937e-01
2.367047557502711952e-01
2.366972244313689799e-01
2.366896931124666814e-01
2.366821617935644662e-01
2.366746304746621676e-01
2.366670991557598691e-01
2.366595723251287420e-01
2.366520410062264712e-01
2.366445096873242282e-01
2.366369783684219019e-01
2.366294470495196589e-01
2.366219157306174159e-01
2.366143844117151174e-01
2.366068530928128744e-01
2.365993217739106314e-01
2.365917949432794487e-01
2.365842636243771779e-01
2.365767323054748794e-01
2.365692009865726364e-01
2.365616696676703656e-01
2.365541383487681504e-01
2.365466070298658519e-01
2.365390757109636088e-01
2.365315443920613103e-01
2.365240175614301832e-01
2.365164862425278847e-01
2.365089549236256139e-01
2.365014236047233709e-01
2.364938922858210724e-01
2.364863609669188294e-01
2.364788296480165586e-01
2.364712983291142878e-01
2.364637670102120171e-01
2.364562401795808899e-01
2.364487088606785914e-01
2.364411775417763206e-01
2.364336462228740776e-01
2.364261149039718068e-01


==> figs/lwr_numerical_flux/greenshields_full/flux_cross_greenshield_unsupervised_x_0.50.csv <==
1.094685040674120424e-02
1.102367530073650181e-02
1.110050019473202143e-02
1.117732507754903848e-02
1.125414998272286637e-02
1.133097488789658325e-02
1.140779974835692823e-02
1.148462465353075612e-02
1.156144955870458402e-02
1.163827446387832865e-02
1.171509936905215654e-02
1.179192422951247377e-02
1.186874908997279099e-02
1.194557403986007404e-02
1.202239890032030800e-02
1.209922385020761881e-02
1.217604871066796379e-02
1.225287357112822550e-02
1.232969852101553632e-02
1.240652338147585354e-02
1.248334833136310884e-02
1.256017310239643248e-02
1.263699805228374329e-02
1.271382300217102634e-02
1.279064777320434998e-02
1.286747272309157752e-02
1.294429767297894385e-02
1.302112262286619915e-02
1.309794739389955054e-02
1.317477234378683359e-02
1.325159729367408890e-02
1.332842206470746804e-02
1.340524701459472334e-02
1.348207196448206191e-02
1.355889673551530228e-02
1.363572168540261309e-02
1.371254663528995166e-02
1.378937140632321978e-02
1.386619635621055835e-02
1.394302130609786916e-02
1.401984625598509671e-02
1.409667120587246303e-02
1.417349579805171622e-02
1.425032074793902703e-02
1.432714569782633784e-02
1.440397064771364866e-02
1.448079559760087620e-02
1.455762054748827028e-02
1.463444513966749572e-02
1.471127008955486204e-02
1.478809503944214510e-02
1.486491998932948366e-02
1.494174493921676672e-02
1.501856988910404977e-02
1.509539483899141610e-02
1.517221943117069705e-02
1.524904438105789684e-02
1.532586933094531867e-02
1.540269428083251846e-02
1.547951923071980151e-02
1.555634418060714008e-02
1.563316877278647654e-02
1.570999372267373184e-02
1.578681867256104265e-02
1.586364362244835347e-02
1.594046857233566428e-02
1.601729352222289182e-02
1.609411847211028590e-02
1.617094306428956685e-02
1.624776801417687766e-02
1.632459296406416072e-02
1.640141791395144377e-02
1.647824286383875458e-02
1.655506781372600988e-02
1.663189240590534634e-02
1.670871735579265716e-02
1.678554230567996797e-02
1.686236725556727878e-02
1.693919220545458959e-02
1.701601715534190040e-02
1.709284210522915570e-02
1.716966705511643876e-02
1.724649200500377733e-02
1.732331695489108814e-02
1.740014118936239473e-02
1.747696613924965003e-02
1.755379108913696085e-02
1.763061603902427166e-02
1.770744098891155471e-02
1.778426593879883777e-02
1.786109088868614858e-02
1.793791583857345939e-02
1.801474078846077020e-02
1.809156573834802550e-02
1.816839068823533632e-02
1.824521563812270264e-02
1.832203987259392597e-02
1.839886482248126454e-02
1.847568977236857535e-02
1.855251472225588616e-02
1.862933967214314146e-02
1.870616462203045227e-02
1.878298957191781859e-02
1.885981452180496287e-02
1.893663947169238471e-02
1.901346442157975103e-02
1.909028937146700633e-02
1.916711432135426163e-02
1.924393927124157244e-02
1.932076350571282353e-02
1.939758845560013434e-02
1.947441340548744515e-02
1.955123835537475596e-02
1.962806330526206677e-02
1.970488825514937758e-02
1.978171320503663289e-02
1.985853815492399921e-02
1.993536310481131002e-02
2.001218805469859308e-02
2.008901300458587613e-02
2.016583795447318694e-02
2.024266290436044224e-02
2.031948713883169333e-02
2.039631208871900414e-02
2.047313703860631495e-02
2.054996198849362576e-02
2.062678693838093658e-02
2.070361188826830290e-02
2.078043683815558595e-02
2.085726178804284126e-02
2.093408673793012431e-02
2.101091168781749063e-02
2.108773663770477369e-02
2.116456158759208450e-02
2.124138653747942307e-02
2.131821077195072967e-02
2.139503572183795721e-02
2.147186067172529578e-02
2.154868562161260659e-02
2.162551057149983413e-02
2.170233552138711719e-02
2.177916047127448351e-02
2.185598542116173881e-02
2.193281037104904962e-02
2.200963532093636044e-02
2.208646027082364349e-02
2.216328522071098206e-02
2.224011017059826512e-02
2.231693440506954396e-02
2.239375935495685477e-02
2.247058430484416558e-02
2.254740925473150415e-02
2.262423420461878720e-02
2.270105915450604250e-02
2.277788410439340883e-02
2.285470905428066413e-02
2.293153400416797494e-02
2.300835823863925378e-02
2.308518390394256881e-02
2.316200813841381989e-02
2.323883380371721818e-02
2.331565803818846927e-02
2.339248370349175654e-02
2.346930793796303538e-02
2.354613360326646143e-02
2.362295783773768476e-02
2.369978350304108305e-02
2.377660773751230638e-02
2.385343197198352971e-02
2.393025763728690025e-02
2.400708187175812358e-02
2.408390753706146636e-02
2.416073177153280072e-02
2.423755743683608799e-02
2.431438167130733907e-02
2.439120733661070961e-02
2.446803157108196070e-02
2.454485723638527572e-02
2.462168147085655456e-02
2.469850713615989735e-02
2.477533137063117619e-02
2.485215560510242727e-02
2.492898127040579781e-02
2.500580550487702114e-02
2.508263117018033617e-02
2.515945540465164276e-02
2.523628106995498555e-02
2.531310530442626439e-02
2.538993096972963492e-02
2.546675520420083050e-02
2.554358086950420104e-02
2.562040510397550763e-02
2.569722933844675872e-02
2.577405500375012926e-02
2.585087923822132483e-02
2.592770490352469537e-02
2.600452913799594645e-02
2.608135480329931699e-02
2.615817903777056808e-02
2.623500470307388310e-02
2.631182893754518970e-02
2.638865460284856024e-02
2.646547883731975581e-02
2.654230450262312635e-02
2.661912873709443295e-02
2.669595297156560076e-02
2.677277863686899906e-02
2.684960287134025014e-02
2.692642853664359293e-02
2.700325277111489952e-02
2.708007843641821455e-02
2.715690267088943788e-02
2.723372833619280842e-02
2.731055257066414277e-02
2.738737823596743004e-02
2.746420247043868113e-02
2.754102813574205166e-02
2.761785237021335826e-02
2.769467660468455383e-02
2.777150226998784110e-02
2.784832650445914770e-02
2.792515216976249048e-02
2.800197640423379708e-02
2.807880206953711211e-02
2.815562630400833544e-02
2.823245196931167822e-02
2.830927620378306808e-02
2.838610186908629984e-02
2.846292610355763419e-02
2.853975176886094922e-02
2.861657600333220031e-02
2.869340023780347915e-02
2.877022590310679417e-02
2.884705013757810077e-02
2.892387580288141580e-02
2.900070003735263913e-02
2.907752570265603742e-02
2.915434993712726075e-02
2.923117560243057578e-02
2.930799983690185462e-02
2.938482550220522516e-02
2.946164973667653175e-02
2.953847540197984678e-02
2.961529963645109786e-02
2.969212387092234895e-02
2.976894953622571949e-02
2.984577377069691506e-02
2.992259943600031336e-02
2.999942367047156444e-02
3.007624933577490722e-02
3.015307357024618606e-02
3.022989923554947334e-02
3.030672347002077993e-02
3.038354913532409496e-02
3.046037336979531829e-02
3.053719903509871658e-02
3.061402326957002318e-02
3.069084750404127426e-02
3.076767316934453378e-02
3.084449740381589589e-02
3.092132306911921091e-02
3.099814730359046200e-02
3.107497296889380478e-02
3.115179720336505587e-02
3.122862286866845416e-02
3.130544710313973300e-02
3.138227276844299252e-02
3.145909700291432687e-02
3.153592266821761414e-02
3.161274690268889298e-02
3.168957113716019958e-02
3.176639680246351460e-02
3.184322103693479344e-02
3.192004670223810847e-02
3.199687093670938731e-02
3.207369660201270234e-02
3.215052083648400894e-02
3.222734650178732396e-02
3.230417073625857505e-02
3.238099640156191783e-02
3.245782063603319667e-02
3.253464630133651170e-02
3.261147053580779054e-02
3.268829477027912489e-02
3.276512043558232889e-02
3.284194467005369100e-02
3.291877033535695052e-02
3.299559456982831263e-02
3.307242023513159990e-02
3.314924446960290649e-02
3.322607013490619376e-02
3.330289436937755587e-02
3.337972003468081539e-02
3.345654426915206647e-02
3.353336993445538150e-02
3.361019416892666034e-02
3.368701840339793918e-02
3.376384406870130972e-02
3.384066830317264407e-02
3.391749396847587583e-02
3.399431820294721018e-02
3.407114386825044194e-02
3.414796810272180405e-02
3.422479376802511908e-02
3.430161800249642567e-02
3.437844366779971295e-02
3.445526790227099179e-02
3.453209356757430681e-02
3.460891780204555790e-02
3.468574203651686449e-02
3.476256770182023503e-02
3.483939193629148612e-02
3.491621760159485666e-02
3.499304183606610774e-02
3.506986607053735883e-02
3.514669316667273780e-02
3.522351740114407215e-02
3.530034163561529548e-02
3.537716587008657432e-02
3.545399296622192553e-02
3.553081720069328764e-02
3.560764143516453872e-02
3.568446566963581756e-02
3.576128990410704089e-02
3.583811700024241986e-02
3.591494123471375421e-02
3.599176546918497754e-02
3.606858970365628414e-02
3.614541679979166311e-02
3.622224103426285868e-02
3.629906526873422079e-02
3.637588950320541636e-02
3.645271659934087860e-02
3.652954083381207417e-02
3.660636506828340853e-02
3.668318930275465961e-02
3.676001353722596621e-02
3.683684063336134518e-02
3.691366486783259626e-02
3.699048910230390286e-02
3.706731333677520945e-02
3.714414043291058842e-02
3.722096466738186726e-02
3.729778890185309059e-02
3.737461313632434168e-02
3.745144023245977616e-02
3.752826446693108275e-02
3.760508870140233384e-02
3.768191293587358492e-02
3.775873717034491928e-02
3.783556426648027049e-02
3.791238850095149382e-02
3.798921273542277266e-02
3.806603696989413477e-02
3.814286406602945823e-02
3.821968830050070931e-02
3.829651253497201591e-02
3.837333676944323924e-02
3.845016386557867372e-02
3.852698810004995256e-02
3.860381233452125915e-02
3.868063656899251024e-02
3.875746080346378908e-02
3.883428789959911254e-02
3.891111213407047464e-02
3.898793636854169797e-02
3.906476060301297681e-02
3.914158769914838354e-02
3.921841193361966238e-02
3.929523616809088571e-02
3.937206040256216455e-02
3.944888749869757127e-02
3.952571173316890563e-02
3.960253596764012896e-02
3.967936020211138004e-02
3.975618443658271439e-02
3.983301153271803785e-02
3.990983576718934445e-02
3.998666000166056778e-02
4.006348423613187437e-02
4.014031133226717007e-02
4.021713556673855994e-02
4.029395980120983878e-02
4.037078403568108986e-02
4.044760827015236870e-02
4.052443536628774767e-02
4.060125960075899876e-02
4.067808383523030535e-02
4.075490806970155644e-02
4.083173516583693541e-02
4.090855940030824200e-02
4.098538363477952085e-02
4.106220786925082744e-02
4.113903496538612314e-02
4.121585919985748525e-02
4.129268343432870858e-02
4.136950766880001518e-02
4.144633190327123851e-02
4.152315899940670074e-02
4.159998323387786856e-02
4.167680746834923067e-02
4.175363170282048175e-02
4.183045879895586072e-02
4.190728303342713956e-02
4.198410726789836289e-02
4.206093150236969724e-02
4.213775859850507621e-02
4.221458283297635505e-02
4.229140706744760614e-02
4.236823130191894049e-02
4.244505553639013606e-02
4.252188263252554279e-02
4.259870686699684939e-02
4.267553110146810047e-02
4.275235533593940707e-02
4.282918243207475828e-02
4.290600666654606488e-02
4.298283090101734372e-02
4.305965513548862256e-02
4.313648223162397377e-02
4.321330646609522486e-02
4.329013070056655921e-02
4.336695493503778254e-02
4.344377916950908913e-02
4.352060626564441259e-02
4.359743050011577470e-02
4.367425473458697027e-02
4.375107896905827687e-02
4.382790606519365584e-02
4.390473029966490692e-02
4.398155453413621352e-02
4.405837876860746460e-02
4.413520586474289908e-02
4.421203009921409466e-02
4.428885433368545677e-02
4.436567856815665234e-02
4.444250280262798669e-02
4.451932989876339342e-02
4.459615413323467226e-02
4.467297836770589559e-02
4.474980260217722994e-02
4.482662969831255340e-02
4.490345393278388775e-02
4.498027816725516659e-02
4.505710240172638992e-02
4.513392949786179664e-02
4.521075373233304773e-02
4.528757796680432657e-02
4.536440220127563316e-02
4.544122643574688425e-02
4.551805353188231873e-02
4.559487776635359757e-02
4.567170200082484866e-02
4.574852623529609974e-02
4.582535333143145095e-02
4.590217756590275755e-02
4.597900180037403639e-02
4.605582603484534299e-02
4.613265313098072196e-02
4.620947736545194529e-02
4.628630159992322413e-02
4.636312583439450297e-02
4.643995006886578181e-02
4.651677716500116078e-02
4.659360139947249513e-02
4.667042563394371846e-02
4.674724986841499730e-02
4.682407696455037627e-02
4.690090119902168286e-02
4.697772543349293395e-02
4.705454966796424054e-02
4.713137676409961951e-02
4.720820099857087060e-02
4.728502523304217720e-02
4.736184946751340052e-02
4.743867370198470712e-02
4.751550079812008609e-02
4.759232503259136493e-02
4.766914926706267153e-02
4.774597350153386710e-02
4.782280059766927383e-02
4.789962483214052491e-02
4.797644906661185926e-02
4.805327330108311035e-02
4.813010039721846156e-02
4.820692463168979591e-02
4.828374886616107475e-02
4.836057310063227033e-02
4.843739733510360468e-02
4.851422443123901140e-02
4.859104866571029024e-02
4.866787290018148582e-02
4.874469713465284793e-02
4.882152423078817138e-02
4.889834846525947798e-02
4.897517269973072906e-02
4.905199693420203566e-02
4.912882403033741463e-02
4.920564826480861020e-02
4.928247249927997231e-02
4.935929673375122340e-02
4.943612096822255775e-02
4.951294806435790896e-02
4.958977229882913229e-02
4.966659653330038338e-02
4.974342076777171773e-02
4.982024786390706894e-02
4.989707209837832003e-02
4.997389633284965438e-02
5.005072056732090546e-02
5.012754766345628443e-02
5.020437189792759103e-02
5.028119613239884211e-02
5.035802036687012095e-02
5.043484460134142755e-02
5.051167169747677876e-02
5.058849593194808536e-02
5.066532016641930869e-02
5.074214440089064304e-02
5.081897149702596650e-02
5.089579573149727310e-02
5.097261996596852418e-02
5.104944420043983078e-02
5.112627129657518199e-02
5.120309553104654410e-02
5.127991976551776743e-02
5.135674399998907402e-02
5.143356823446032511e-02
5.151039533059567632e-02
5.158721956506695516e-02
5.166404379953820625e-02
5.174086803400951284e-02
5.181769513014494732e-02
5.189451936461617065e-02
5.197134359908742174e-02
5.204816783355875609e-02
5.212499492969410730e-02
5.220181916416541390e-02
5.227864339863663723e-02
5.235546763310791607e-02
5.243229186757922267e-02
5.250911896371465715e-02
5.258594319818585272e-02
5.266276743265707605e-02
5.273959166712838265e-02
5.281641876326381713e-02
5.289324299773512372e-02
5.297006723220637481e-02
5.304689146667768140e-02
5.312371856281294935e-02
5.320054279728422819e-02
5.327736703175553479e-02
5.335419126622686914e-02
5.343101550069812022e-02
5.350784259683349919e-02
5.358466683130475028e-02
5.366149106577605687e-02
5.373831530024733572e-02
5.381514239638274244e-02
5.389196663085399353e-02
5.396879086532521685e-02
5.404561509979652345e-02
5.412244219593190242e-02
5.419926643040318126e-02
5.427609066487443235e-02
5.435291489934571119e-02
5.442973913381693452e-02
5.450656622995236900e-02
5.458339046442367559e-02
5.466021469889495443e-02
5.473703893336628878e-02
5.481386602950161224e-02
5.489069026397286333e-02
5.496751449844414217e-02
5.504433873291542101e-02
5.512116582905082773e-02
5.519799006352205106e-02
5.527481429799341317e-02
5.535163853246463650e-02
5.542846276693594310e-02
5.550528986307126655e-02
5.558211409754257315e-02
5.565893833201385199e-02
5.573576256648510308e-02
5.581258966262048204e-02
5.588941389709181640e-02
5.596623813156303973e-02
5.604306236603434632e-02
5.611988946216969754e-02
5.619671369664100413e-02
5.627353793111231073e-02
5.635036216558353406e-02
5.642718640005478514e-02
5.650401349619024738e-02
5.658083773066152622e-02
5.665766196513280506e-02
5.673448619960408390e-02
5.681131329573943511e-02
5.688813753021065844e-02
5.696496176468190953e-02
5.704178599915327164e-02
5.711861309528859509e-02
5.719543732975987393e-02
5.727226156423118053e-02
5.734908579870245937e-02
5.742591003317368270e-02
5.750273712930908943e-02
5.757956136378039602e-02
5.765638559825164711e-02
5.773320983272292595e-02
5.781003692885833267e-02
5.788686116332958376e-02
5.796368539780086260e-02
5.804050963227216919e-02
5.811733672840752041e-02
5.819416096287879925e-02
5.827098519735007809e-02
5.834780943182132917e-02
5.842463366629266353e-02
5.850146076242801474e-02
5.857828499689932134e-02
5.865510923137057242e-02
5.873193346584182351e-02
5.880876056197725799e-02
5.888558479644853683e-02
5.896240903091976016e-02
5.903923326539106675e-02
5.911605749986231784e-02
5.919288173433362443e-02
5.926970596880484776e-02
5.934653592660438237e-02
5.942336016107566121e-02
5.950018439554688454e-02
5.957700863001824665e-02
5.965383286448949773e-02
5.973065709896074882e-02
5.980748133343199990e-02
5.988430556790330650e-02
5.996113552570278560e-02
6.003795976017409219e-02
6.011478399464534328e-02
6.019160822911662212e-02
6.026843246358784545e-02
6.034525669805917980e-02
6.042208093253043089e-02
6.049890516700165422e-02
6.057572940147304408e-02
6.065255935927246767e-02
6.072938359374371875e-02
6.080620782821499759e-02
6.088303206268630419e-02
6.095985629715758303e-02
6.103668053162883411e-02
6.111350476610016846e-02
6.119032900057141955e-02
6.126715323504267063e-02
6.134398319284217749e-02
6.142080742731348408e-02
6.149763166178473517e-02
6.157445589625606952e-02
6.165128013072726509e-02
6.172810436519857169e-02
6.180492859966982278e-02
6.188175283414110162e-02
6.195858279194060847e-02
6.203540702641183180e-02
6.211223126088313840e-02
6.218905549535438948e-02
6.226587972982566832e-02
6.234270396429697492e-02
6.241952819876822600e-02
6.249635243323953260e-02
6.257317666771078368e-02
6.265000662551029054e-02
6.272683085998154162e-02
6.280365509445279271e-02
6.288047932892409930e-02
6.295730356339532263e-02
6.303412779786668474e-02
6.311095203233796358e-02
6.318777626680921466e-02
6.326460050128046575e-02
6.334143045908000036e-02
6.341825469355127920e-02
6.349507892802253028e-02
6.357190316249378137e-02
6.364872739696514348e-02
6.372555163143633905e-02
6.380237586590761789e-02
6.387920010037889673e-02
6.395603005817834807e-02
6.403285429264971018e-02
6.410967852712093351e-02
6.418650276159224011e-02
6.426332699606349119e-02
6.434015123053477003e-02
6.441697546500607663e-02
6.449379969947738322e-02
6.457062393394860655e-02
6.464745389174805790e-02
6.472427812621933674e-02
6.480110236069069884e-02
6.487792659516189442e-02
6.495475082963320101e-02
6.503157506410453537e-02
6.510839929857575870e-02
6.518522353304703754e-02
6.526204776751828862e-02
6.533887772531779548e-02
6.541570195978907432e-02
6.549252619426029765e-02
6.556935042873163200e-02
6.564617466320285533e-02
6.572299889767413417e-02
6.579982313214544076e-02
6.587664736661676124e-02
6.595347732441625421e-02
6.603030155888746366e-02
6.610712579335875638e-02
6.618395002783000747e-02
6.626077426230134182e-02
6.633759849677257903e-02
6.641442273124387174e-02
6.649124696571515059e-02
6.656807120018640167e-02
6.664490115798589465e-02
6.672172539245713185e-02
6.679854962692846621e-02
6.687537386139971729e-02
6.695219809587098225e-02
6.702902233034221946e-02
6.710584656481358157e-02
6.718267079928486041e-02
6.725949503375608374e-02
6.733632499155559059e-02
6.741314922602681392e-02
6.748901045219286854e-02
6.755460284275005556e-02
6.762019523330714543e-02
6.768578762386431857e-02
6.775138001442151947e-02
6.781697240497860935e-02
6.788256968210286402e-02
6.794816207266002328e-02
6.801375446321719642e-02
6.807934685377434181e-02
6.814493924433154270e-02
6.821053163488861870e-02
6.827612402544584735e-02
6.834171641600295111e-02
6.840730880656009649e-02
6.847290608368433729e-02
6.853849847424152431e-02
6.860409086479868357e-02
6.866968325535582895e-02
6.873527564591293271e-02
6.880086803647011973e-02
6.886646042702726511e-02
6.893205281758441050e-02
6.899764520814155588e-02
6.906324248526587994e-02
6.912883487582302533e-02
6.919442726638010133e-02
6.926001965693723283e-02
6.932561204749443373e-02
6.939120443805156524e-02
6.945679682860872450e-02
6.952238921916586989e-02
6.958798160972301527e-02
6.965357888684726995e-02
6.971917127740440145e-02
6.978476366796160235e-02
6.985035605851871998e-02
6.991594844907592088e-02
6.998154083963303851e-02
7.004713323019017002e-02
7.011272562074732928e-02
7.017832289787162559e-02
7.024391528842874322e-02
7.030950767898590248e-02
7.037510006954300623e-02
7.044069246010024876e-02
7.050628485065732476e-02
7.057187724121455341e-02
7.063746963177162941e-02
7.070306202232881643e-02
7.076865929945302947e-02
7.083425169001023036e-02
7.089984408056743126e-02
7.096543647112447950e-02
7.103102886168161101e-02
7.109662125223883966e-02
7.117139352990170531e-02
7.125153668516971683e-02
7.133167984043781162e-02
7.141182896629026666e-02
7.149197212155833370e-02
7.157211527682642849e-02
7.165225843209441225e-02
7.173240158736246541e-02
7.181254474263051857e-02
7.189268789789854397e-02
7.197283105316659713e-02
7.205298017901910768e-02
7.213312333428718859e-02
7.221326648955520011e-02
7.229340964482321163e-02
7.237355280009125091e-02
7.245369595535933183e-02
7.253383911062735723e-02
7.261398226589541038e-02
7.269412542116343579e-02
7.277427454701596021e-02
7.285441770228398561e-02
7.293456085755203877e-02
7.301470401282007805e-02
7.309484716808811733e-02
7.317499032335617049e-02
7.325513347862422364e-02
7.333527663389227680e-02
7.341541978916028832e-02
7.349556891501282663e-02
7.357571207028085203e-02
7.365585522554887743e-02
7.373599838081690283e-02
7.381614153608498374e-02
7.389628469135299527e-02
7.397642784662103455e-02
7.405657100188911546e-02
7.413672012774162601e-02
7.421686328300963753e-02
7.429700643827770457e-02
7.437714959354577160e-02
7.445729274881374149e-02
7.453743590408180852e-02
7.461757905934984780e-02
7.469772221461790096e-02
7.477786536988592636e-02
7.485801449573847854e-02
7.493815765100655946e-02
7.501830080627452935e-02
7.509844396154258250e-02
7.517858711681062178e-02
7.525873027207863331e-02
7.533887342734668646e-02
7.541901658261478125e-02
7.549915973788279278e-02
7.557930886373530333e-02
7.565945201900331485e-02
7.573959517427140964e-02
7.581973832953942116e-02
7.589988148480748820e-02
7.598002464007552748e-02
7.606016779534349737e-02
7.614031095061160603e-02
7.622046007646407495e-02
7.630060323173212811e-02
7.638074638700018126e-02
7.646088954226823442e-02
7.654103269753627370e-02
7.662117585280428522e-02
7.670131900807239389e-02
7.678146216334041929e-02
7.686160531860841694e-02
7.694175444446091361e-02
7.702189759972896677e-02
7.710204075499701992e-02
7.718218391026508696e-02
7.726232706553311236e-02
7.734247022080117939e-02
7.742261337606919092e-02
7.750275653133723019e-02
7.758289968660525560e-02
7.766304881245780778e-02
7.774319196772580542e-02
7.782333512299385858e-02
7.790347827826193949e-02
7.798362143352995102e-02
7.806376458879804581e-02
7.814390774406604345e-02
7.822405089933406885e-02
7.830420002518659328e-02
7.838434318045464644e-02
7.846448633572267184e-02
7.854462949099069724e-02
7.862477264625880591e-02
7.870491580152683131e-02
7.878505895679482895e-02
7.886520211206288211e-02
7.894534526733094915e-02
7.902549439318344582e-02
7.910563754845151285e-02
7.918578070371952438e-02
7.926592385898757753e-02
7.934606701425567232e-02
7.942621016952366997e-02
7.950635332479172313e-02
7.958649648005976240e-02
7.966663963532782944e-02
7.974678876118029835e-02
7.982693191644832376e-02
7.990707507171640467e-02
7.998721822698445783e-02
8.006736138225245547e-02
8.014750453752045312e-02
8.022764769278856178e-02
8.030779084805660106e-02
8.038793997390905610e-02
8.046808312917716477e-02
8.054822628444516242e-02
8.062836943971318782e-02
8.070851259498124097e-02
8.078865575024930801e-02
8.086879890551731953e-02
8.094894206078537269e-02
8.102908521605342584e-02
8.110923434190595027e-02
8.118937749717401731e-02
8.126952065244202883e-02
8.134966380771002648e-02
8.142980696297814902e-02
8.150995011824613279e-02
8.159009327351417207e-02
8.167023642878228074e-02
8.175037958405029226e-02
8.183052870990278893e-02
8.191067186517084209e-02
8.199081502043890912e-02
8.207095817570694840e-02
8.215110133097497380e-02
8.223124448624298533e-02
8.231138764151105236e-02
8.239153079677913327e-02
8.247167992263160219e-02
8.255182307789965535e-02
8.263196623316765299e-02
8.271210938843572003e-02
8.279225254370375930e-02
8.287239569897181246e-02
8.295253885423983786e-02
8.303268200950789102e-02
8.311282516477593030e-02
8.319297429062844085e-02
8.327311744589649400e-02
8.335326060116450553e-02
8.343340375643261420e-02
8.351354691170057021e-02
8.359369006696870663e-02
8.367383322223670428e-02
8.375397637750472968e-02
8.383411953277278283e-02
8.391426865862529338e-02
8.399441181389327715e-02
8.407455496916139970e-02
8.415469812442945285e-02
8.423484127969749213e-02
8.431498443496554529e-02
8.439512759023357069e-02
8.447527074550156834e-02
8.455541987135406501e-02
8.463556302662211817e-02
8.471570618189019908e-02
8.479584933715822448e-02
8.487599249242626376e-02
8.495613564769435855e-02
8.503627880296232844e-02
8.511642195823038159e-02
8.519656511349843475e-02
8.527671423935098693e-02
8.535685739461897070e-02
8.543700054988700998e-02
8.551714370515509089e-02
8.559728686042311629e-02
8.567743001569111394e-02
8.575757317095916710e-02
8.583771632622723413e-02
8.591785948149531504e-02
8.599800860734781172e-02
8.607815176261585099e-02
8.615829491788389027e-02
8.623843807315194343e-02
8.631858122841995495e-02
8.639872438368803587e-02
8.647886753895607514e-02
8.655901069422407279e-02
8.663915982007659722e-02
8.671930297534463650e-02
8.679944613061268965e-02
8.687958928588071505e-02
8.695973244114875433e-02
8.703987559641682137e-02
8.712001875168487453e-02
8.720016190695289993e-02
8.728030506222093921e-02
8.736045418807343588e-02
8.744059734334147516e-02
8.752074049860952831e-02
8.760088365387758147e-02
8.768102680914563463e-02
8.776116996441368778e-02
8.784131311968167155e-02
8.792145627494973859e-02
8.800159943021781950e-02
8.808174855607028841e-02
8.816189171133834157e-02
8.824203486660636697e-02
8.832217802187447564e-02
8.840232117714247329e-02
8.848246433241049869e-02
8.856260748767855184e-02
8.864275064294653561e-02
8.872289976879906004e-02
8.880304292406714095e-02
8.888318607933518023e-02
8.896332923460323339e-02
8.904347238987128654e-02
8.912361554513928419e-02
8.920375870040732347e-02
8.928390185567537662e-02
8.936404501094347141e-02
8.944419413679596809e-02
8.952433729206402124e-02
8.960448044733201889e-02
8.968462360260004429e-02
8.976476675786806969e-02
8.984490991313615060e-02
8.992505306840421764e-02
9.000519622367225692e-02
9.008533937894031007e-02
9.016548850479280675e-02
9.024563166006085990e-02
9.032577481532888530e-02
9.040591797059693846e-02
9.048606112586492223e-02
9.056620428113294763e-02
9.064634743640104242e-02
9.072649059166906782e-02
9.080663374693714873e-02
9.088678287278967316e-02
9.096692602805767081e-02
9.104706918332573784e-02
9.112721233859380487e-02
9.120735549386180252e-02
9.128749864912985568e-02
9.136764180439793659e-02
9.144778495966590648e-02
9.152793408551845866e-02
9.160807724078651182e-02
9.168822039605453722e-02
9.176836355132254874e-02
9.184850670659064353e-02
9.192864986185864118e-02
9.200879301712669434e-02
9.208893617239471974e-02
9.216907932766277289e-02
9.224922845351532508e-02
9.232937160878330884e-02
9.240951476405137588e-02
9.248965791931944291e-02
9.256980107458746831e-02
9.264994422985539657e-02
9.273008738512350524e-02
9.281023054039158615e-02
9.289037369565961155e-02
9.297052282151213598e-02
9.305066597678013363e-02
9.313080913204824229e-02
9.321095228731623994e-02
9.329109544258432085e-02
9.337123859785234625e-02
9.345138175312037165e-02
9.353152490838845257e-02
9.361167403424093536e-02
9.369181718950900239e-02
9.377196034477706943e-02
9.385210350004510871e-02
9.393224665531312023e-02
9.401238981058118727e-02
9.409253296584921267e-02
9.417267612111721031e-02
9.425281927638529123e-02
9.433296840223780177e-02
9.441311155750592432e-02
9.449325471277389421e-02
9.457339786804196125e-02
9.465354102330997277e-02
9.473368417857797041e-02
9.481382733384605133e-02
9.489397048911407673e-02
9.497411364438214376e-02
9.505426277023462656e-02
9.513440592550270747e-02
9.521454908077070511e-02
9.529469223603878603e-02
9.537483539130682531e-02
9.545497854657486458e-02
9.553512170184288999e-02
9.561526485711094314e-02
9.569541398296343981e-02
9.577555713823152073e-02
9.585570029349954613e-02
9.593584344876759928e-02
9.601598660403559693e-02
9.609612975930367784e-02
9.617627291457174488e-02
9.625641606983972864e-02
9.633655922510778180e-02
9.641670835096030623e-02
9.649685150622834551e-02
9.657699466149635703e-02
9.665713781676439631e-02
9.673728097203249110e-02
9.681742412730048875e-02
9.689756728256855578e-02
9.697771043783656730e-02
9.705785359310466209e-02
9.713800271895711713e-02
9.721814587422519804e-02
9.729828902949319569e-02
9.737843218476123497e-02
9.745857534002928813e-02
9.753871849529735516e-02
9.761886165056538056e-02
9.769900480583343372e-02
9.777915393168594427e-02
9.785929708695395579e-02
9.793944024222198119e-02
9.801958339749003435e-02
9.809972655275814302e-02
9.817986970802616842e-02
9.826001286329419382e-02
9.834015601856226085e-02
9.842029917383030013e-02
9.850044829968279680e-02
9.858059145495076669e-02
9.866073461021887536e-02
9.874087776548690076e-02
9.882102092075496780e-02
9.890116407602297932e-02
9.898130723129103248e-02
9.906145038655905788e-02
9.914159354182713879e-02
9.922174266767963546e-02
9.930188582294768862e-02
9.938202897821574178e-02
9.946217213348376718e-02
9.954231528875184809e-02
9.962245844401984574e-02
9.970260159928792665e-02
9.978274475455592429e-02
9.986289388040842097e-02
9.994303703567644637e-02
1.000231801909445273e-01
1.001033233462125110e-01
1.001834665014805781e-01
1.002636096567486729e-01
1.003437528120167122e-01
1.004238959672847653e-01
1.005040391225528046e-01
1.005841882484052735e-01
1.006643314036733128e-01
1.007444745589413382e-01
1.008246177142094052e-01
1.009047608694774723e-01
1.009849040247455115e-01
1.010650471800135647e-01
1.011451903352816317e-01
1.012253334905496571e-01
1.013054826164021260e-01
1.013856257716701792e-01
1.014657689269382324e-01
1.015459120822062578e-01
1.016260552374743109e-01
1.017061983927423641e-01
1.017863415480104172e-01
1.018664847032784149e-01
1.019466338291309809e-01
1.020267769843990202e-01
1.021069201396670456e-01
1.021870632949350710e-01
1.022672064502031380e-01
1.023473496054711496e-01
1.024274927607392305e-01
1.025076359160072559e-01
1.025877790712753090e-01
1.026679281971277780e-01
1.027480713523958172e-01
1.028282145076638843e-01
1.029083576629319097e-01
1.029885008181999628e-01
1.030686439734680021e-01
1.031487871287360553e-01
1.032289302840040668e-01
1.033090734392721477e-01
1.033892225651246166e-01
1.034693657203926698e-01
1.035495088756607229e-01
1.036296520309287622e-01
1.037097951861968015e-01
1.037899383414648269e-01
1.038700814967328800e-01
1.039502246520009610e-01
1.040303737778534576e-01
1.041105169331214692e-01
1.041906600883894946e-01
1.042708032436575616e-01
1.043509463989255592e-01
1.044310895541936679e-01
1.045037713485674202e-01
1.045710269597833197e-01
1.046382825709991915e-01
1.047055431926904590e-01
1.047727988039063862e-01
1.048400544151222163e-01
1.049073100263381297e-01
1.049745656375540154e-01
1.050418212487699288e-01
1.051090768599858005e-01
1.051763324712017278e-01
1.052435880824175579e-01
1.053108487041088670e-01
1.053781043153247943e-01
1.054453599265406660e-01
1.055126155377565378e-01
1.055798711489724651e-01
1.056471267601883229e-01
1.057143823714042363e-01
1.057816379826201358e-01
1.058488986043113894e-01
1.059161542155272751e-01
1.059834098267432023e-01
1.060506654379590463e-01
1.061179210491750013e-01
1.061851766603909147e-01
1.062524322716067726e-01
1.063196878828226444e-01
1.063869434940385716e-01
1.064542041157298669e-01
1.065214597269457109e-01
1.065887153381616242e-01
1.066559709493775099e-01
1.067232265605934094e-01
1.067904821718092812e-01
1.068577377830252084e-01
1.069249933942410802e-01
1.069922490054569519e-01
1.070595096271482749e-01
1.071267652383641744e-01
1.071940208495800462e-01
1.072612764607959179e-01
1.073285320720118452e-01
1.073957926937030849e-01
1.074630432944436026e-01
1.075303039161348839e-01
1.075975545168754155e-01
1.076648151385666552e-01
1.077320657393071590e-01
1.077993263609984542e-01
1.078665769617389303e-01
1.079338375834302116e-01
1.080010982051215207e-01
1.080683488058620245e-01
1.081356094275532920e-01
1.082028600282938235e-01
1.082701206499850910e-01
1.083373712507255948e-01
1.084046318724168623e-01
1.084718924941081575e-01
1.085391430948486752e-01
1.086064037165399565e-01
1.086736543172803771e-01
1.087409149389717000e-01
1.088081655397122177e-01
1.088754261614035268e-01
1.089426767621439890e-01
1.090099373838352842e-01
1.090771980055265655e-01
1.091444486062670693e-01
1.092117092279583923e-01
1.092789598286988545e-01
1.093462204503901636e-01
1.094134710511306396e-01
1.094807316728219349e-01
1.095479822735624387e-01
1.096152428952537200e-01
1.096825035169450013e-01
1.097497541176854635e-01
1.098170147393767726e-01
1.098842653401172487e-01
1.099515259618085994e-01
1.100187765625490754e-01
1.100860371842403568e-01
1.101532877849808328e-01
1.102205484066721142e-01
1.102878090283634371e-01
1.103550596291039271e-01
1.104223202507951807e-01
1.104895708515356845e-01
1.105568314732269658e-01
1.106240820739674835e-01
1.106913426956587787e-01
1.107585932963992825e-01
1.108258539180905222e-01
1.108931145397818452e-01
1.109603651405223212e-01
1.110276257622136442e-01
1.110948763629541203e-01
1.111621369846454155e-01
1.112293875853859332e-01
1.112966482070771868e-01
1.113638988078176628e-01
1.114311594295089858e-01
1.114984200512002532e-01
1.115656706519407571e-01
1.116329312736320523e-01
1.117001818743725283e-01
1.117674424960638235e-01
1.118346930968043135e-01
1.119019537184955948e-01
1.119692043192360986e-01
1.120364649409274216e-01
1.121037255626186752e-01
1.121709761633591929e-01
1.122382367850505158e-01
1.123054873857909364e-01
1.123727480074822593e-01
1.124399986082227354e-01
1.125072592299140306e-01
1.125745198516053397e-01
1.126417704523457880e-01
1.127090310740370971e-01
1.127762816747775731e-01
1.128435422964689239e-01
1.129107928972094277e-01
1.129780535189005980e-01
1.130453041196411712e-01
1.131125647413324664e-01
1.131798253630237616e-01
1.132470759637642377e-01
1.133143365854555329e-01
1.133815871861960367e-01
1.134488478078873042e-01
1.135160984086277802e-01
1.135833590303190754e-01
1.136506096310595793e-01
1.137178702527508745e-01
1.137851308744421280e-01
1.138523814751826180e-01
1.139196420968739965e-01
1.139868926976144309e-01
1.140541533193057122e-01
1.141214039200462160e-01
1.141886645417375112e-01
1.142559151424780428e-01
1.143231757641693103e-01
1.143904363858605777e-01
1.144576869866010538e-01
1.145249476082922935e-01
1.145921982090328667e-01
1.146594588307241480e-01
1.147267094314646380e-01
1.147939700531559332e-01
1.148612206538964509e-01
1.149284812755877183e-01
1.149957418972789858e-01
1.150629924980194618e-01
1.151302531197107848e-01
1.151975037204512886e-01
1.152647643421425561e-01
1.153320149428830182e-01
1.153992755645743551e-01
1.154665261653148312e-01
1.155337867870061402e-01
1.156010474086973938e-01
1.156682980094378699e-01
1.157355586311291928e-01
1.158028092318697244e-01
1.158700698535609919e-01
1.159373204543014402e-01
1.160045810759927076e-01
1.160718416976840445e-01
1.161390922984245483e-01
1.162063529201158851e-01
1.162736035208563334e-01
1.163408641425476009e-01
1.164081147432881047e-01
1.164753753649793999e-01
1.165426259657199037e-01
1.166098865874111434e-01
1.166771472091024664e-01
1.167443978098429980e-01
1.168116584315342793e-01
1.168789090322747415e-01
1.169461696539660367e-01
1.170134202547065405e-01
1.170806808763978080e-01
1.171479314771383118e-01
1.172151920988296070e-01
1.172824527205209022e-01
1.173497033212613783e-01
1.174169639429526735e-01
1.174842145436931357e-01
1.175514751653844447e-01
1.176187257661249624e-01
1.176859863878162715e-01
1.177532369885567198e-01
1.178204976102479873e-01
1.178877582319393102e-01
1.179550088326798002e-01
1.180222694543710676e-01
1.180895200551115992e-01
1.181567806768028805e-01
1.182240312775433844e-01
1.182912918992346796e-01
1.183585424999751556e-01
1.184258031216664370e-01
1.184930637433577183e-01
1.185603143440981666e-01
1.186275749657895451e-01
1.186948255665300350e-01
1.187620861882213025e-01
1.188293367889618063e-01
1.188965974106531015e-01
1.189638480113935776e-01
1.190311086330848589e-01
1.190983692547761402e-01
1.191656198555166996e-01
1.192328804772079254e-01
1.193001310779484014e-01
1.193673916996397105e-01
1.194346423003802005e-01
1.195019029220715234e-01
1.195691635437627909e-01
1.196364141445032947e-01
1.197036747661946038e-01
1.197709253669350382e-01
1.198381859886263473e-01
1.199054365893668511e-01
1.199726972110581324e-01
1.200399478117986224e-01
1.201072084334899315e-01
1.201744690551812128e-01
1.202417196559216889e-01
1.203089802776129841e-01
1.203762308783535157e-01
1.204434915000448109e-01
1.205107421007852453e-01
1.205780027224765405e-01
1.206452533232170860e-01
1.207125139449083950e-01
1.207797745665996070e-01
1.208470251673401247e-01
1.209142857890314338e-01
1.209815363897719376e-01
1.210487970114631773e-01
1.211160476122036672e-01
1.211833082338949763e-01
1.212505588346354801e-01
1.213178194563267059e-01
1.213850800780179873e-01
1.214523306787585050e-01
1.215195913004498141e-01
1.215868419011903456e-01
1.216541025228816131e-01
1.217213531236221169e-01
1.217886137453133566e-01
1.218558643460538743e-01
1.219231249677451695e-01
1.219903855894364647e-01
1.220576361901769824e-01
1.221248968118682499e-01
1.221921474126087537e-01
1.222594080343000628e-01
1.223266586350405388e-01
1.223939192567317924e-01
1.224611698574723240e-01
1.225284304791635637e-01
1.225956911008549144e-01
1.226629417015953627e-01
1.227302023232866718e-01
1.227974529240271895e-01
1.228647135457184847e-01
1.229319641464589469e-01
1.229992247681502837e-01
1.230664853898414957e-01
1.231337359905820272e-01
1.232009966122732669e-01
1.232682472130137846e-01
1.233355078347050937e-01
1.234027584354456114e-01
1.234700190571368372e-01
1.235372696578772994e-01
1.236045302795686501e-01
1.236717909012599592e-01
1.237390415020004353e-01
1.238063021236917305e-01
1.238735527244322066e-01
1.239408133461235156e-01
1.240080639468640056e-01
1.240753245685553008e-01
1.241425751692957768e-01
1.242098357909870859e-01
1.242770964126783534e-01
1.243443470134188988e-01
1.244116076351101663e-01
1.244788582358506146e-01
1.245461188575418821e-01
1.246133694582824414e-01
1.246806300799737088e-01
1.247478806807141849e-01
1.248151413024055079e-01
1.248824019240968169e-01
1.249496525248372930e-01
1.250169131465285188e-01
1.250841637472690226e-01
1.251514243689603734e-01
1.252186749697008772e-01
1.252859355913921446e-01
1.253531861921326207e-01
1.254204468138239437e-01
1.254877074355152389e-01
1.255549580362557427e-01
1.256222186579470101e-01
1.256894692586875140e-01
1.257567298803788092e-01
1.258239804811192297e-01
1.258912411028105249e-01
1.259584917035510565e-01
1.260257523252423240e-01
1.260930129469335914e-01
1.261602635476741230e-01
1.262275241693654182e-01
1.262947747701059220e-01
1.263620353917971617e-01
1.264292859925377210e-01
1.264965466142289607e-01
1.265637972149694923e-01
1.266310578366607875e-01
1.266983184583520550e-01
1.267655690590925865e-01
1.268328296807838540e-01
1.269000802815243301e-01
1.269673409032156253e-01
1.270345915039561291e-01
1.271018521256473965e-01
1.271691127473386640e-01
1.272363633480791678e-01
1.273036239697704353e-01
1.273708745705109391e-01
1.274381351922022343e-01
1.275053857929427381e-01
1.275726464146340611e-01
1.276398970153745371e-01
1.277071576370658046e-01
1.277744182587571276e-01
1.278416688594976036e-01
1.279089294811888711e-01
1.279761800819294026e-01
1.280434407036206701e-01
1.281106913043611462e-01
1.281779519260524691e-01
1.282452025267929452e-01
1.283124631484842126e-01
1.283797237701755078e-01
1.284469743709160117e-01
1.285142349926072791e-01
1.285814855933478107e-01
1.286487462150390781e-01
1.287159968157795542e-01
1.287832574374709049e-01
1.288505080382113532e-01
1.289177686599026207e-01
1.289850292815939437e-01
1.290522798823344475e-01
1.291195405040257149e-01
1.291867911047661910e-01
1.292540517264574862e-01
1.293213023271980178e-01
1.293885629488892575e-01
1.294558135496298168e-01
1.295230741713210842e-01
1.295903347930123795e-01
1.296575853937528555e-01
1.297248460154442062e-01
1.297920966161846268e-01
1.298593572378759220e-01
1.299266078386164258e-01
1.299938684603076933e-01
1.300611190610482248e-01
1.301283796827394645e-01
1.301956403044308153e-01
1.302628909051712913e-01
1.303301515268625865e-01
1.303974021276030903e-01
1.304646627492943578e-01
1.305319133500348339e-01
1.305991739717261568e-01
1.306664345934174243e-01
1.307336851941579003e-01
1.308009458158492233e-01
1.308681964165897271e-01
1.309354570382809668e-01
1.310027076390214984e-01
1.310699682607127936e-01
1.311372188614532419e-01
1.312044794831445649e-01
1.312717401048358323e-01
1.313389907055763084e-01
1.314062513272676314e-01
1.314735019280081074e-01
1.315407625496994304e-01
1.316080131504399064e-01
1.316752737721311739e-01
1.317425243728716777e-01
1.318097849945630007e-01
1.318770456162542404e-01
1.319442962169947720e-01
1.320115568386860117e-01
1.320788074394265155e-01
1.321460680611178384e-01
1.322133186618583145e-01
1.322805792835496375e-01
1.323478298842900858e-01
1.324150905059813810e-01
1.324823511276727039e-01
1.325496017284131800e-01
1.326168623501044197e-01
1.326841129508449235e-01
1.327513735725362465e-01
1.328186241732767503e-01
1.328858847949679900e-01
1.329531353957085216e-01
1.330203960173997890e-01
1.330876566390911120e-01
1.331549072398315881e-01
1.332221678615228555e-01
1.332894184622633316e-01
1.333566790839546268e-01
1.334239296846951861e-01
1.334911903063864258e-01
1.335584409071269574e-01
1.336257015288181971e-01
1.336929621505095200e-01
1.337602127512500239e-01
1.338274733729412636e-01
1.338947239736817951e-01
1.339619845953730903e-01
1.340292351961135942e-01
1.340964958178048616e-01
1.341637564394961291e-01
1.342310070402366329e-01
1.342982676619279836e-01
1.343655182626684319e-01
1.344327788843596994e-01
1.345000294851002032e-01
1.345672901067914706e-01
1.346345407075320022e-01
1.347018013292232974e-01
1.347690619509145649e-01
1.348363125516550687e-01
1.349035731733463084e-01
1.349708237740868677e-01
1.350380843957781352e-01
1.351053349965186112e-01
1.351725956182099064e-01
1.352398462189504103e-01
1.353071068406417332e-01
1.353743674623330007e-01
1.354416180630734767e-01
1.355088786847647719e-01
1.355761292855052758e-01
1.356433899071965155e-01
1.357106405079370193e-01
1.357779011296283422e-01
1.358451517303687905e-01
1.359124123520601135e-01
1.359796729737514365e-01
1.360469235744919125e-01
1.361141841961831522e-01
1.361814347969236560e-01
1.362486954186149513e-01
1.363159460193554828e-01
1.363832066410467780e-01
1.364504572417872819e-01
1.365177178634785216e-01
1.365849784851698723e-01
1.366522290859103483e-01
1.367194897076016158e-01
1.367867403083421474e-01
1.368540009300334148e-01
1.369212515307738909e-01
1.369885121524652138e-01
1.370557627532056622e-01
1.371230233748969296e-01
1.371902839965882248e-01
1.372575345973287286e-01
1.373247952190200238e-01
1.373920458197605554e-01
1.374593064414517951e-01
1.375265570421922989e-01
1.375938176638835664e-01
1.376610782855748893e-01
1.377283288863153654e-01
1.377955895080066606e-01
1.378628401087471644e-01
1.379301007304384319e-01
1.379973513311789357e-01
1.380646119528702309e-01
1.381318625536106792e-01
1.381991231753019467e-01
1.382663837969932696e-01
1.383336343977338290e-01
1.384008950194250687e-01
1.384681456201655725e-01
1.385354062418568677e-01
1.386026568425973438e-01
1.386699174642886945e-01
1.387371680650291705e-01
1.388044286867204380e-01
1.388716893084117054e-01
1.389389399091522370e-01
1.390062005308434767e-01
1.390734511315840083e-01
1.391407117532753035e-01
1.392079623540157796e-01
1.392752229757070470e-01
1.393424735764475786e-01
1.394097341981388460e-01
1.394769948198301412e-01
1.395442454205705896e-01
1.396115060422619125e-01
1.396787566430024163e-01
1.397460172646936838e-01
1.398132678654342154e-01
1.398805284871254551e-01
1.399477790878659589e-01
1.400150397095572818e-01
1.400823003312485771e-01
1.401495509319890531e-01
1.402168115536803483e-01
1.402840621544208799e-01
1.403513227761121196e-01
1.404185733768525957e-01
1.404858339985439186e-01
1.405530845992844502e-01
1.406203452209757176e-01
1.406876058426669851e-01
1.407548564434074612e-01
1.408221170650987841e-01
1.408893676658392602e-01
1.409566282875305276e-01
1.410238788882710592e-01
1.410911395099622989e-01
1.411584001316536219e-01
1.412256507323941257e-01
1.412929113540853931e-01
1.413601619548258970e-01
1.414274225765172199e-01
1.414946731772576960e-01
1.415619337989489912e-01
1.416291843996894673e-01
1.416964450213807902e-01
1.417637056430720577e-01
1.418309562438125337e-01
1.418982168655038012e-01
1.419654674662442495e-01
1.420327280879356002e-01
1.420999786886761040e-01
1.421672393103673993e-01
1.422344899111078753e-01
1.423017505327991428e-01
1.423690111544904657e-01
1.424362617552309973e-01
1.425035223769222092e-01
1.425707729776627686e-01
1.426380335993540083e-01
1.427052842000944843e-01
1.427725448217858073e-01
1.428397954225262834e-01
1.429070560442176063e-01
1.429743166659088738e-01
1.430415672666493776e-01
1.431088278883407006e-01
1.431760784890811489e-01
1.432433391107724163e-01
1.433105897115129479e-01
1.433778503332042153e-01
1.434451009339447192e-01
1.435123615556360699e-01
1.435796221773272818e-01
1.436468727780677579e-01
1.437141333997590809e-01
1.437813840004995569e-01
1.438486446221908799e-01
1.439158952229314115e-01
1.439831558446226234e-01
1.440504064453631272e-01
1.441176670670544502e-01
1.441849276887457454e-01
1.442521782894861937e-01
1.443194389111774889e-01
1.443866895119180205e-01
1.444539501336092879e-01
1.445212007343497917e-01
1.445884613560411147e-01
1.446557119567815630e-01
1.447229725784728582e-01
1.447902332001641534e-01
1.448574838009046017e-01
1.449247444225959247e-01
1.449919950233364285e-01
1.450592556450276960e-01
1.451265062457682276e-01
1.451937668674594950e-01
1.452610274891507625e-01
1.453282780898912663e-01
1.453955387115825615e-01
1.454627893123230375e-01
1.455300499340143605e-01
1.455973005347548366e-01
1.456645611564461318e-01
1.457318117571866356e-01
1.457990723788778753e-01
1.458663330005691983e-01
1.459335836013096466e-01
1.460008442230009695e-01
1.460680948237414734e-01
1.461353554454327963e-01
1.462026060461732724e-01
1.462698666678645121e-01
1.463371172686050437e-01
1.464043778902963111e-01
1.464716385119876063e-01
1.465388891127281101e-01
1.466061497344194053e-01
1.466734003351599092e-01
1.467406609568511766e-01
1.468079115575916527e-01
1.468751721792829479e-01
1.469424227800234517e-01
1.470096834017147747e-01
1.470769440234060421e-01
1.471441946241465737e-01
1.472114552458377856e-01
1.472787058465783172e-01
1.473459664682695847e-01
1.474132170690100607e-01
1.474804776907013837e-01
1.475477282914419153e-01
1.476149889131331827e-01
1.476822495348244502e-01
1.477495001355649540e-01
1.478167607572562492e-01
1.478840113579967253e-01
1.479512719796880205e-01
1.480185225804285520e-01
1.480857832021198195e-01
1.481530338028603233e-01
1.482202944245516463e-01
1.482875550462429137e-01
1.483548056469834175e-01
1.484220662686746572e-01
1.484893168694151055e-01
1.485565774911064008e-01
1.486238280918469323e-01
1.486910887135382275e-01
1.487583493352295227e-01
1.488255999359700266e-01
1.488928605576612940e-01
1.489601111584017701e-01
1.490273717800930930e-01
1.490946223808335414e-01
1.491618830025248366e-01
1.492291336032653681e-01
1.492963942249566633e-01
1.493636548466479030e-01
1.494309054473884346e-01
1.494981660690797298e-01
1.495654166698201781e-01
1.496326772915115288e-01
1.496949353723768805e-01
1.497502012592416554e-01
1.498054589122138625e-01
1.498607247990786095e-01
1.499159906859433289e-01
1.499712483389155360e-01
1.500265142257802831e-01
1.500817718787524624e-01
1.501370377656172095e-01
1.501922954185894166e-01
1.502475613054541359e-01
1.503028189584263430e-01
1.503580848452911178e-01
1.504133507321558927e-01
1.504686083851280720e-01
1.505238742719928191e-01
1.505791319249649984e-01
1.506343978118297455e-01
1.506896554648019249e-01
1.507449213516666719e-01
1.508001790046388513e-01
1.508554448915036539e-01
1.509107107783683732e-01
1.509659684313405803e-01
1.510212343182053274e-01
1.510764919711775345e-01
1.511317578580422816e-01
1.511870155110144609e-01
1.512422813978792080e-01
1.512975390508513873e-01
1.513528049377161344e-01
1.514080708245808815e-01
1.514633284775530886e-01
1.515185943644178357e-01
1.515738520173900428e-01
1.516291179042548176e-01
1.516843755572269692e-01
1.517396414440917440e-01
1.517949073309564634e-01
1.518501649839286705e-01
1.519054308707934453e-01
1.519606885237655969e-01
1.520159544106303995e-01
1.520712120636025511e-01
1.521264779504672982e-01
1.521817356034394775e-01
1.522370014903042246e-01
1.522922673771689994e-01
1.523475250301412343e-01
1.524027909170059258e-01
1.524580485699781329e-01
1.525133144568428800e-01
1.525685721098150593e-01
1.526238379966798342e-01
1.526790956496520413e-01
1.527343615365167884e-01
1.527896274233815355e-01
1.528448850763536870e-01
1.529001509632184341e-01
1.529554086161906690e-01
1.530106745030553883e-01
1.530659321560276231e-01
1.531211980428923147e-01
1.531764556958645496e-01
1.532317215827292967e-01
1.532869874695940160e-01
1.533422451225661953e-01
1.533975110094309979e-01
1.534527686624031217e-01
1.535080345492679244e-01
1.535632922022401314e-01
1.536185580891048785e-01
1.536738157420770301e-01
1.537290816289417772e-01
1.537843475158065243e-01
1.538396051687787036e-01
1.538948710556434785e-01
1.539501287086157133e-01
1.540053945954804049e-01
1.540606522484526397e-01
1.541159181353173868e-01
1.541711757882895384e-01
1.542264416751543687e-01
1.542817075620190881e-01
1.543369652149912397e-01
1.543922311018560145e-01
1.544474887548281938e-01
1.545027546416928854e-01
1.545580122946651203e-01
1.546132781815298674e-01
1.546685440683946422e-01
1.547238017213667938e-01
1.547790676082315409e-01
1.548343252612037479e-01
1.548895911480684950e-01
1.549448488010407021e-01
1.550001146879054492e-01
1.550553723408776285e-01
1.551106382277424034e-01
1.551659041146071505e-01
1.552211617675793576e-01
1.552764276544440769e-01
1.553316853074162562e-01
1.553869511942810311e-01
1.554422088472532382e-01
1.554974747341179575e-01
1.555527323870901646e-01
1.556079982739549394e-01
1.556632641608196865e-01
1.557185218137918659e-01
1.557737877006565852e-01
1.558290453536288200e-01
1.558843112404935394e-01
1.559395688934657465e-01
1.559948347803304936e-01
1.560500924333027006e-01
1.561053583201674200e-01
1.561606242070321948e-01
1.562158818600044019e-01
1.562711477468691490e-01
1.563264053998413283e-01
1.563816712867060477e-01
1.564369289396782547e-01
1.564921948265430296e-01
1.565474524795151812e-01
1.566027183663799560e-01
1.566579842532447309e-01
1.567132419062169102e-01
1.567685077930816295e-01
1.568237654460538089e-01
1.568790313329186115e-01
1.569342889858907908e-01
1.569895548727555101e-01
1.570448125257277727e-01
1.571000784125924643e-01
1.571553442994572392e-01
1.572106019524293630e-01
1.572658678392941933e-01
1.573211254922663449e-01
1.573763913791310920e-01
1.574316490321032713e-01
1.574869149189680462e-01
1.575421808058327933e-01
1.575974384588050003e-01
1.576527043456697752e-01
1.577079619986419268e-01
1.577632278855066739e-01
1.578184855384788809e-01
1.578737514253436003e-01
1.579290090783158351e-01
1.579842749651805822e-01
1.580395408520453293e-01
1.580947985050175364e-01
1.581500643918822835e-01
1.582053220448544351e-01
1.582605879317191544e-01
1.583158455846913892e-01
1.583711114715561641e-01
1.584263691245283157e-01
1.584816350113930905e-01
1.585369008982578931e-01
1.585921585512299892e-01
1.586474244380947640e-01
1.587026820910669711e-01
1.587579479779316904e-01
1.588132056309038975e-01
1.588684715177686724e-01
1.589237291707408239e-01
1.589789950576055710e-01
1.590342609444703181e-01
1.590895185974425530e-01
1.591447844843073001e-01
1.592000421372794794e-01
1.592553080241442265e-01
1.593105656771164336e-01
1.593658315639812084e-01
1.594210892169533600e-01
1.594763551038180793e-01
1.595316209906828542e-01
1.595868786436550613e-01
1.596421445305197806e-01
1.596974021834919877e-01
1.597526680703567903e-01
1.598079257233289141e-01
1.598631916101936890e-01
1.599184492631658960e-01
1.599737151500306431e-01
1.600289810368953347e-01
1.600842386898675418e-01
1.601395045767323444e-01
1.601947622297044960e-01
1.602500281165692431e-01
1.603052857695414501e-01
1.603605516564061695e-01
1.604158093093783766e-01
1.604710751962431514e-01
1.605263410831078708e-01
1.605815987360801056e-01
1.606368646229448249e-01
1.606921222759170043e-01
1.607473881627817791e-01
1.608026458157539862e-01
1.608579117026187055e-01
1.609131775894834526e-01
1.609684352424556597e-01
1.610237011293203790e-01
1.610789587822926139e-01
1.611342246691573887e-01
1.611894823221295403e-01
1.612447482089943152e-01
1.613000058619665222e-01
1.613552717488312138e-01
1.614105376356960164e-01
1.614657952886682235e-01
1.615210611755329428e-01
1.615763188285051499e-01
1.616315847153698693e-01
1.616868423683420763e-01
1.617421082552067957e-01
1.617973659081790583e-01
1.618526317950437776e-01
1.619078976819084970e-01
1.619631553348806485e-01
1.620184212217454234e-01
1.620736788747176860e-01
1.621289447615823776e-01
1.621842024145546124e-01
1.622394683014193317e-01
1.622947259543915111e-01
1.623499918412562859e-01
1.624052577281210608e-01
1.624605153810932123e-01
1.625157812679579594e-01
1.625710389209301110e-01
1.626263048077948858e-01
1.626815624607670929e-01
1.627368283476318678e-01
1.627920860006040471e-01
1.628473518874687942e-01
1.629026177743335413e-01
1.629578754273057484e-01
1.630131413141704677e-01
1.630683989671427025e-01
1.631236648540074219e-01
1.631789225069796290e-01
1.632341883938444038e-01
1.632894460468165554e-01
1.633447119336813025e-01
1.633999778205460496e-01
1.634552354735182289e-01
1.635105013603830315e-01
1.635657590133552108e-01
1.636210249002199857e-01
1.636762825531921095e-01
1.637315484400568844e-01
1.637868143269216314e-01
1.638420719798938385e-01
1.638973378667585579e-01
1.639525955197307650e-01
1.640078614065955120e-01
1.640631190595676914e-01
1.641183849464324385e-01
1.641736425994046733e-01
1.642289084862693926e-01
1.642841743731341397e-01
1.643394320261063468e-01
1.643946979129710662e-01
1.644499555659432732e-01
1.645052214528080203e-01
1.645604791057802552e-01
1.646157449926449745e-01
1.646710026456171538e-01
1.647262685324819009e-01
1.647815344193466480e-01
1.648367920723188829e-01
1.648920579591836300e-01
1.649473156121558093e-01
1.650025814990205564e-01
1.650578391519927635e-01
1.651131050388574550e-01
1.651683626918296621e-01
1.652236285786944370e-01
1.652788944655591841e-01
1.653341521185313912e-01
1.653894180053961660e-01
1.654446756583682898e-01
1.654999415452330647e-01
1.655551991982052717e-01
1.656104650850700466e-01
1.656657227380421982e-01
1.657209886249069730e-01
1.657762545117716924e-01
1.658315121647438717e-01
1.658867780516086188e-01
1.659420357045808814e-01
1.659973015914456007e-01
1.660525592444178355e-01
1.661078251312825549e-01
1.661630827842547342e-01
1.662183486711194536e-01
1.662736145579842284e-01
1.663288722109563800e-01
1.663841380978212103e-01
1.664393957507933619e-01
1.664946616376581090e-01
1.665499192906302883e-01
1.666051851774950909e-01
1.666604510643597548e-01
1.667157087173319896e-01
1.667709746041967089e-01
1.668262322571689438e-01
1.668814981440336631e-01
1.669367557970058424e-01
1.669920216838706173e-01
1.670472793368428244e-01
1.671025452237075715e-01
1.671578111105723186e-01
1.672130687635445256e-01
1.672683346504092450e-01
1.673235923033814798e-01
1.673788581902461992e-01
1.674341158432184062e-01
1.674893817300831811e-01
1.675446393830553327e-01
1.675999052699200798e-01
1.676551711567848546e-01
1.677104288097570339e-01
1.677656946966217255e-01
1.678209523495939604e-01
1.678762182364587074e-01
1.679314758894308868e-01
1.679867417762956894e-01
1.680419994292678409e-01
1.680972653161325880e-01
1.681525312029973351e-01
1.682077888559695422e-01
1.682630547428343171e-01
1.683183123958064686e-01
1.683735782826712435e-01
1.684288359356434228e-01
1.684841018225081699e-01
1.685393594754803770e-01
1.685946253623450963e-01
1.686498912492098434e-01
1.687051489021820505e-01
1.687604147890468254e-01
1.688156724420189769e-01
1.688709383288837240e-01
1.689261959818559311e-01
1.689814618687207060e-01
1.690367195216928575e-01
1.690919854085576324e-01
1.691472512954223517e-01
1.692025089483945310e-01
1.692577748352593336e-01
1.693130324882315407e-01
1.693682983750962323e-01
1.694235560280684671e-01
1.694788219149331587e-01
1.695340878017979613e-01
1.695893454547701684e-01
1.696446113416348878e-01
1.696998689946070671e-01
1.697551348814718142e-01
1.698103925344440213e-01
1.698656584213087406e-01
1.699209160742810309e-01
1.699761819611457780e-01
1.700314478480104696e-01
1.700867055009826490e-01
1.701419713878474238e-01
1.701972290408195754e-01
1.702524949276843780e-01
1.703077525806565573e-01
1.703630184675213044e-01
1.704182761204934837e-01
1.704735420073582586e-01
1.705288078942230057e-01
1.705840655471951850e-01
1.706393314340599321e-01
1.706945890870321114e-01
1.707498549738968863e-01
1.708051126268690934e-01
1.708603785137338127e-01
1.709156361667059920e-01
1.709709020535707391e-01
1.710261679404355417e-01
1.710814255934077210e-01
1.711366914802724404e-01
1.711919491332446475e-01
1.712472150201093946e-01
1.713024726730815739e-01
1.713577385599463487e-01
1.714129962129185281e-01
1.714682620997832752e-01
1.715235279866479945e-01
1.715787856396201461e-01
1.716340515264849764e-01
1.716893091794571558e-01
1.717445750663219028e-01
1.717998327192940822e-01
1.718550986061588293e-01
1.719103562591310086e-01
1.719656221459958112e-01
1.720208880328605305e-01
1.720761456858327376e-01
1.721314115726974847e-01
1.721866692256696640e-01
1.722419351125344111e-01
1.722971927655066460e-01
1.723524586523713376e-01
1.724077245392361124e-01
1.724629821922083472e-01
1.725182480790730666e-01
1.725735057320452737e-01
1.726287716189099930e-01
1.726840292718821723e-01
1.727392951587469749e-01
1.727945528117191265e-01
1.728498186985838736e-01
1.729050845854486207e-01
1.729603422384208555e-01
1.730156081252855749e-01
1.730708657782577542e-01
1.731261316651225290e-01
1.731813893180946806e-01
1.732366552049594555e-01
1.732919128579316626e-01
1.733471787447964096e-01
1.734024446316611290e-01
1.734577022846333361e-01
1.735129681714980832e-01
1.735682258244702902e-01
1.736234917113350373e-01
1.736787493643072444e-01
1.737340152511719638e-01
1.737892729041441708e-01
1.738445387910088902e-01
1.738998046778736373e-01
1.739550623308458444e-01
1.740103282177106470e-01
1.740655858706827708e-01
1.741208517575475456e-01
1.741761094105197527e-01
1.742313752973844998e-01
1.742866329503566791e-01
1.743418988372214540e-01
1.743971647240861733e-01
1.744524223770583804e-01
1.745076882639231275e-01
1.745629459168953068e-01
1.746182118037600817e-01
1.746734694567322332e-01
1.747287353435970081e-01
1.747839929965691597e-01
1.748392588834339345e-01
1.748945247702987094e-01
1.749497824232709164e-01
1.750050483101356080e-01
1.750603059631078429e-01
1.751155718499725900e-01
1.751708295029448248e-01
1.752260953898095441e-01
1.752813530427817235e-01
1.753366189296464706e-01
1.753918848165111899e-01
1.754471424694833970e-01
1.755024083563481441e-01
1.755576660093203512e-01
1.756129318961851260e-01
1.756681895491572498e-01
1.757234554360220524e-01
1.757787213228867995e-01
1.758339789758589511e-01
1.758892448627237259e-01
1.759445025156959053e-01
1.759997684025606801e-01
1.760550260555328872e-01
1.761102919423976343e-01
1.761655495953698414e-01
1.762208154822345607e-01
1.762760813690993078e-01
1.763313390220715149e-01
1.763866049089362065e-01
1.764418625619084136e-01
1.764971284487731606e-01
1.765523861017453955e-01
1.766076519886101426e-01
1.766629096415823219e-01
1.767181755284470968e-01
1.767734414153118161e-01
1.768286990682840232e-01
1.768839649551487703e-01
1.769392226081209496e-01
1.769944884949857244e-01
1.770497461479579038e-01
1.771050120348226231e-01
1.771602696877948302e-01
1.772155355746596050e-01
1.772708014615243521e-01
1.773260591144965592e-01
1.773813250013612786e-01
1.774365826543334856e-01
1.774918485411982327e-01
1.775471061941704121e-01
1.776023720810351869e-01
1.776576297340073940e-01
1.777128956208721133e-01
1.777681615077368882e-01
1.778234191607090675e-01
1.778786850475737868e-01
1.779339427005459662e-01
1.779892085874107410e-01
1.780444662403829759e-01
1.780997321272476674e-01
1.781549897802198468e-01
1.782102556670846771e-01
1.782655215539494242e-01
1.783207792069215480e-01
1.783760450937863506e-01
1.784313027467585300e-01
1.784865686336232493e-01
1.785418262865954842e-01
1.785970921734602312e-01
1.786523580603249228e-01
1.787076157132971577e-01
1.787628816001619048e-01
1.788181392531340563e-01
1.788734051399988034e-01
1.789286627929710105e-01
1.789839286798357576e-01
1.790391863328079647e-01
1.790944522196727118e-01
1.791497181065374589e-01
1.792049757595096660e-01
1.792602416463744130e-01
1.793154992993465924e-01
1.793707651862113672e-01
1.794260228391835188e-01
1.794812887260482936e-01
1.795365463790204730e-01
1.795918122658852478e-01
1.796470781527499949e-01
1.797023358057222020e-01
1.797576016925869491e-01
1.798128593455591007e-01
1.798681252324238478e-01
1.799233828853960826e-01
1.799786487722608297e-01
1.800339064252330368e-01
1.800891723120977561e-01
1.801444381989625032e-01
1.801996958519346825e-01
1.802549617387994019e-01
1.803102193917716090e-01
1.803654852786363560e-01
1.804207429316085631e-01
1.804760088184733380e-01
1.805312664714454896e-01
1.805865323583102366e-01
1.806417982451750115e-01
1.806970558981472463e-01
1.807523217850119934e-01
1.808075794379841728e-01
1.808628453248488921e-01
1.809181029778210714e-01
1.809733688646858463e-01
1.810286265176580534e-01
1.810838924045228004e-01
1.811391582913875475e-01
1.811944159443597546e-01
1.812496818312244740e-01
1.813049394841966810e-01
1.813602053710614004e-01
1.814154630240336352e-01
1.814707289108983823e-01
1.815259947977631294e-01
1.815812524507353087e-01
1.816365183376000281e-01
1.816917759905722629e-01
1.817470418774370100e-01
1.818022995304091893e-01
1.818575654172739364e-01
1.819128230702461713e-01
1.819680889571109184e-01
1.820233548439756655e-01
1.820786124969478448e-01
1.821338783838126196e-01
1.821891360367847712e-01
1.822444019236494905e-01
1.822996595766216976e-01
1.823549254634864170e-01
1.824101831164586796e-01
1.824654490033233711e-01
1.825207148901881182e-01
1.825759725431603531e-01
1.826312384300250724e-01
1.826864960829972795e-01
1.827417619698619988e-01
1.827970196228342059e-01
1.828522855096989808e-01
1.829075431626711323e-01
1.829628090495359072e-01
1.830180749364006543e-01
1.830733325893728058e-01
1.831285984762375807e-01
1.831838561292097878e-01
1.832391220160745071e-01
1.832943796690467420e-01
1.833496455559114890e-01
1.834049032088836961e-01
1.834601690957484432e-01
1.835154349826131626e-01
1.835706926355853696e-01
1.836259585224501167e-01
1.836812161754222961e-01
1.837364820622870432e-01
1.837917397152592502e-01
1.838470056021239973e-01
1.839022632550961767e-01
1.839575291419609238e-01
1.840127950288256986e-01
1.840680609156904735e-01
1.841233103347700850e-01
1.841785762216348599e-01
1.842338421084996347e-01
1.842891079953643541e-01
1.843443574144439379e-01
1.843996233013087127e-01
1.844548891881734598e-01
1.845101550750382347e-01
1.845654209619029540e-01
1.846206703809825933e-01
1.846759362678473126e-01
1.847312021547121152e-01
1.847864680415768346e-01
1.848417174606565017e-01
1.848969833475212210e-01
1.849522492343859403e-01
1.850075151212507152e-01
1.850627810081154900e-01
1.851180304271951294e-01
1.851732963140598764e-01
1.852285622009245958e-01
1.852838280877893706e-01
1.853390775068690099e-01
1.853943433937337570e-01
1.854496092805984764e-01
1.855048751674632512e-01
1.855601410543279983e-01
1.856153904734076654e-01
1.856706563602724125e-01
1.857259222471371318e-01
1.857811881340019067e-01
1.858364540208666260e-01
1.858917034399462376e-01
1.859469693268110124e-01
1.860022352136757595e-01
1.860575011005405066e-01
1.861127505196201737e-01
1.861680164064849208e-01
1.862232822933496401e-01
1.862785481802144150e-01
1.863338140670791621e-01
1.863890634861587736e-01
1.864443293730235485e-01
1.864995952598882956e-01
1.865548611467530427e-01
1.866101105658326265e-01
1.866653764526974291e-01
1.867206423395621762e-01
1.867759082264269510e-01
1.868311741132916703e-01
1.868864235323713097e-01
1.869416894192360568e-01
1.869969553061008039e-01
1.870522211929655509e-01
1.871074706120451625e-01
1.871627364989099374e-01
1.872180023857746844e-01
1.872732682726394593e-01
1.873285341595041786e-01
1.873837835785837902e-01
1.874390494654485373e-01
1.874943153523133121e-01
1.875495812391780870e-01
1.876048306582576986e-01
1.876600965451224456e-01
1.877153624319872205e-01
1.877706283188519676e-01
1.878258942057167147e-01
1.878811436247963540e-01
1.879364095116610733e-01
1.879916753985258482e-01
1.880469412853905953e-01
1.881021907044702068e-01
1.881574565913349817e-01
1.882127224781997010e-01
1.882679883650644759e-01
1.883232542519292230e-01
1.883785036710088345e-01
1.884337695578735816e-01
1.884890354447383287e-01
1.885443013316031036e-01
1.885995507506827429e-01
1.886548166375474900e-01
1.887100825244122648e-01
1.887653484112770119e-01
1.888206142981417313e-01
1.888758637172213428e-01
1.889311296040861177e-01
1.889863954909509203e-01
1.890416613778155841e-01
1.890969107968952512e-01
1.891521766837599983e-01
1.892074425706247454e-01
1.892627084574894925e-01
1.893179743443542118e-01
1.893732237634338789e-01
1.894284896502986537e-01
1.894802762125842310e-01
1.895233559616414376e-01
1.895664228740630841e-01
1.896095026231203184e-01
1.896525823721776083e-01
1.896956621212347871e-01
1.897387418702920492e-01
1.897818087827136957e-01
1.898248885317709300e-01
1.898679682808281644e-01
1.899110480298853987e-01
1.899541149423071007e-01
1.899971946913642795e-01
1.900402744404215416e-01
1.900833541894788037e-01
1.901264339385360103e-01
1.901695008509576568e-01
1.902125806000148911e-01
1.902556603490721254e-01
1.902987400981294153e-01
1.903418070105510340e-01
1.903848867596082961e-01
1.904279665086655027e-01
1.904710462577227370e-01
1.905141260067799991e-01
1.905571929192016178e-01
1.906002726682588799e-01
1.906433524173161143e-01
1.906864321663733763e-01
1.907294990787949673e-01
1.907725788278522294e-01
1.908156585769094915e-01
1.908587383259667258e-01
1.909018180750239602e-01
1.909448849874456067e-01
1.909879647365028410e-01
1.910310444855601031e-01
1.910741242346173097e-01
1.911171911470389839e-01
1.911602708960962183e-01
1.912033506451534248e-01
1.912464303942106592e-01
1.912895101432679212e-01
1.913325770556895677e-01
1.913756568047468021e-01
1.914187365538040642e-01
1.914618163028613262e-01
1.915048960519185328e-01
1.915479629643401793e-01
1.915910427133974414e-01
1.916341224624546480e-01
1.916772022115118823e-01
1.917202691239335566e-01
1.917633488729907909e-01
1.918064286220480530e-01
1.918495083711052596e-01
1.918925881201625216e-01
1.919356550325841682e-01
1.919787347816413747e-01
1.920218145306986091e-01
1.920648942797558989e-01
1.921079611921774899e-01
1.921510409412347797e-01
1.921941206902919863e-01
1.922372004393492206e-01
1.922802801884064827e-01
1.923233471008281570e-01
1.923664268498853636e-01
1.924095065989425979e-01
1.924525863479998322e-01
1.924956532604214787e-01
1.925387330094787408e-01
1.925818127585359474e-01
1.926248925075932372e-01
1.926679722566504716e-01
1.927110391690720903e-01
1.927541189181293524e-01
1.927971986671865867e-01
1.928402784162438210e-01
1.928833453286654676e-01
1.929264250777227019e-01
1.929695048267799362e-01
1.930125845758371705e-01
1.930556643248944326e-01
1.930987312373160791e-01
1.931418109863732857e-01
1.931848907354305478e-01
1.932279704844878099e-01
1.932710373969094286e-01
1.933141171459666907e-01
1.933571968950239250e-01
1.934002766440811871e-01
1.934433563931384215e-01
1.934864233055600402e-01
1.935295030546172745e-01
1.935725828036745089e-01
1.936156625527317710e-01
1.936587294651533897e-01
1.937018092142106518e-01
1.937448889632678861e-01
1.937879687123251482e-01
1.938310484613824103e-01
1.938741153738040290e-01
1.939171951228612634e-01
1.939602748719184699e-01
1.940033546209757320e-01
1.940464215333973785e-01
1.940895012824546406e-01
1.941325810315118472e-01
1.941756607805691370e-01
1.942187405296262881e-01
1.942618074420479901e-01
1.943048871911052244e-01
1.943479669401624310e-01
1.943910466892196653e-01
1.944341136016413396e-01
1.944771933506985739e-01
1.945202730997558083e-01
1.945633528488130704e-01
1.946064325978703047e-01
1.946494995102919512e-01
1.946925792593492410e-01
1.947356590084064198e-01
1.947787387574636542e-01
1.948218056698853284e-01
1.948648854189425628e-01
1.949079651679997971e-01
1.949510449170570592e-01
1.949941246661142935e-01
1.950371915785359400e-01
1.950802713275931743e-01
1.951233510766504364e-01
1.951664308257076430e-01
1.952094977381292895e-01
1.952525774871865516e-01
1.952956572362437859e-01
1.953387369853010203e-01
1.953818167343582546e-01
1.954248836467798733e-01
1.954679633958371077e-01
1.955110431448943697e-01
1.955541228939516041e-01
1.955971898063732506e-01
1.956402695554304572e-01
1.956833493044877470e-01
1.957264290535449813e-01
1.957695088026022157e-01
1.958125757150238622e-01
1.958556554640811243e-01
1.958987352131383586e-01
1.959418149621955929e-01
1.959848947112528550e-01
1.960279616236744460e-01
1.960710413727317636e-01
1.961141211217889424e-01
1.961572008708461767e-01
1.962002677832678510e-01
1.962433475323250853e-01
1.962864272813823197e-01
1.963295070304395540e-01
1.963725867794968161e-01
1.964156536919184348e-01
1.964587334409756969e-01
1.965018131900329312e-01
1.965448929390901656e-01
1.965879598515118121e-01
1.966310396005690464e-01
1.966741193496263085e-01
1.967171990986835151e-01
1.967602788477407494e-01
1.968033457601624236e-01
1.968464255092196857e-01
1.968895052582769201e-01
1.969325850073341821e-01
1.969756519197557731e-01
1.970187316688130630e-01
1.970618114178702696e-01
1.971048911669274761e-01
1.971479709159847382e-01
1.971910378284063847e-01
1.972341175774636191e-01
1.972771973265208534e-01
1.973202770755781432e-01
1.973633439879997620e-01
1.974064237370569685e-01
1.974495034861142584e-01
1.974925832351714927e-01
1.975356629842287270e-01
1.975787298966503736e-01
1.976218096457076079e-01
1.976648893947647867e-01
1.977079691438220765e-01
1.977510360562437508e-01
1.977941158053009574e-01
1.978371955543582195e-01
1.978802753034154538e-01
1.979233550524726881e-01
1.979664219648943346e-01
1.980095017139515690e-01
1.980525814630088310e-01
1.980956612120660376e-01
1.981387281244876841e-01
1.981818078735449462e-01
1.982248876226021805e-01
1.982679673716594149e-01
1.983110471207166770e-01
1.983541140331383235e-01
1.983971937821955300e-01
1.984402735312527921e-01
1.984833532803100264e-01
1.985264201927316730e-01
1.985694999417889073e-01
1.986125796908461416e-01
1.986556594399033759e-01
1.986987391889606103e-01
1.987418061013823123e-01
1.987848858504395189e-01
1.988279655994967532e-01
1.988710453485539875e-01
1.989141122609756340e-01
1.989571920100328961e-01
1.990002717590901304e-01
1.990433515081473370e-01
1.990864312572045991e-01
1.991294981696262179e-01
1.991725779186834799e-01
1.992156576677407420e-01
1.992587374167979763e-01
1.993018043292196229e-01
1.993448840782768294e-01
1.993879638273340915e-01
1.994310435763912981e-01
1.994741233254485879e-01
1.995171902378702067e-01
1.995602699869274410e-01
1.996033497359846753e-01
1.996464294850419374e-01
1.996894963974635839e-01
1.997325761465208183e-01
1.997756558955780526e-01
1.998187356446352869e-01
1.998618153936925212e-01
1.999048823061141955e-01
1.999479620551714576e-01
1.999910418042286642e-01
2.000341215532858985e-01
2.000771884657075173e-01
2.001202682147648071e-01
2.001633479638220414e-01
2.002064277128792757e-01
2.002495074619365101e-01
2.002925743743581843e-01
2.003356541234153632e-01
2.003787338724726530e-01
2.004218136215298596e-01
2.004648805339515061e-01
2.005079602830087404e-01
2.005510400320659747e-01
2.005941197811232368e-01
2.006371995301804712e-01
2.006802664426021454e-01
2.007233461916593797e-01
2.007664259407166141e-01
2.008095056897738762e-01
2.008525854388311105e-01
2.008956523512527015e-01
2.009387321003099913e-01
2.009818118493672257e-01
2.010248915984244600e-01
2.010679585108461065e-01
2.011110382599033131e-01
2.011541180089605474e-01
2.011971977580178095e-01
2.012402775070750438e-01
2.012833444194967181e-01
2.013264241685539802e-01
2.013695039176111867e-01
2.014125836666684488e-01
2.014556505790900953e-01
2.014987303281473019e-01
2.015418100772045640e-01
2.015848898262617706e-01
2.016279695753190326e-01
2.016710364877407069e-01
2.017141162367979135e-01
2.017571959858551756e-01
2.018002757349123821e-01
2.018433426473340286e-01
2.018864223963912630e-01
2.019295021454485251e-01
2.019725818945057594e-01
2.020156616435630215e-01
2.020587285559846402e-01
2.021018083050419023e-01
2.021448880540991366e-01
2.021879678031563710e-01
2.022310347155779897e-01
2.022741144646352518e-01
2.023171942136925139e-01
2.023602739627497482e-01
2.024033537118069548e-01
2.024464206242286290e-01
2.024895003732858634e-01
2.025325801223430977e-01
2.025756598714003875e-01
2.026187267838219785e-01
2.026618065328792129e-01
2.027048862819364750e-01
2.027479660309936815e-01
2.027910457800509714e-01
2.028341126924725901e-01
2.028771924415298245e-01
2.029202721905870865e-01
2.029633519396443209e-01
2.030064188520659674e-01
2.030494986011232295e-01
2.030925783501804083e-01
2.031356580992376426e-01
2.031787378482949324e-01
2.032218047607165234e-01
2.032648845097737855e-01
2.033079642588310476e-01
2.033510440078883097e-01
2.033941109203099284e-01
2.034371906693671628e-01
2.034802704184243971e-01
2.035233501674816592e-01
2.035664299165388380e-01
2.036094968289605123e-01
2.036525765780177744e-01
2.036956563270750087e-01
2.037387360761322708e-01
2.037818029885539173e-01
2.038248827376111516e-01
2.038679624866683859e-01
2.039110422357255925e-01
2.039541219847828823e-01
2.039971888972044733e-01
2.040402686462617354e-01
2.040833483953190253e-01
2.041264281443762318e-01
2.041694950567978784e-01
2.042125748058550849e-01
2.042556545549123470e-01
2.042987343039696368e-01
2.043418140530268434e-01
2.043848809654484622e-01
2.044279607145056965e-01
2.044710404635629586e-01
2.045141202126201929e-01
2.045571871250418394e-01
2.046002668740990738e-01
2.046433466231563358e-01
2.046864263722135702e-01
2.047295061212708045e-01
2.047725730336924232e-01
2.048156527827496576e-01
2.048587325318069474e-01
2.049018122808641817e-01
2.049448791932858005e-01
2.049879589423430071e-01
2.050310386914002969e-01
2.050741184404575035e-01
2.051171981895147933e-01
2.051602651019364121e-01
2.052033448509936464e-01
2.052464246000509085e-01
2.052895043491081706e-01
2.053325840981653772e-01
2.053756510105869959e-01
2.054187307596442580e-01
2.054618105087015201e-01
2.055048902577587266e-01
2.055479571701803732e-01
2.055910369192376352e-01
2.056341166682948696e-01
2.056771964173521317e-01
2.057202761664093660e-01
2.057633430788309847e-01
2.058064228278882468e-01
2.058495025769454534e-01
2.058925823260027155e-01
2.059356492384243620e-01
2.059787289874815963e-01
2.060218087365388584e-01
2.060648884855960650e-01
2.061079682346532715e-01
2.061510351470749736e-01
2.061941148961322079e-01
2.062371946451894700e-01
2.062802743942466766e-01
2.063233413066683231e-01
2.063664210557255574e-01
2.064095008047828195e-01
2.064525805538400538e-01
2.064956603028972604e-01
2.065387272153189346e-01
2.065818069643761967e-01
2.066248867134334311e-01
2.066679664624906654e-01
2.067110333749122841e-01
2.067541131239695462e-01
2.067971928730267805e-01
2.068402726220840149e-01
2.068833523711412492e-01
2.069264192835629235e-01
2.069694990326201578e-01
2.070125787816773921e-01
2.070556585307346542e-01
2.070987254431562730e-01
2.071418051922135350e-01
2.071848849412707971e-01
2.072279646903280037e-01
2.072710444393852103e-01
2.073141113518068845e-01
2.073571911008640911e-01
2.074002708499213254e-01
2.074433505989786153e-01
2.074864175114002340e-01
2.075294972604574961e-01
2.075725770095147027e-01
2.076156567585719370e-01
2.076587365076291991e-01
2.077018034200508456e-01
2.077448831691080522e-01
2.077879629181652865e-01
2.078310426672225764e-01
2.078741095796442229e-01
2.079171893287014572e-01
2.079602690777587193e-01
2.080033488268158981e-01
2.080464285758731879e-01
2.080894954882948067e-01
2.081325752373520688e-01
2.081756549864092753e-01
2.082187347354665097e-01
2.082618016478881839e-01
2.083048813969454460e-01
2.083479611460026526e-01
2.083910408950599147e-01
2.084341206441171490e-01
2.084771875565388233e-01
2.085202673055960576e-01
2.085633470546533197e-01
2.086064268037105263e-01
2.086494937161321450e-01
2.086925734651893793e-01
2.087356532142466137e-01
2.087787329633039035e-01
2.088218127123611656e-01
2.088648796247827288e-01
2.089079593738399909e-01
2.089510391228972808e-01
2.089941188719544873e-01
2.090371857843761338e-01
2.090802655334333682e-01
2.091233452824906303e-01
2.091664250315478646e-01
2.092095047806051267e-01
2.092525716930267177e-01
2.092956514420839520e-01
2.093387311911411863e-01
2.093818109401984484e-01
2.094248778526201227e-01
2.094679576016773570e-01
2.095110373507345358e-01
2.095541170997918534e-01
2.095971968488490322e-01
2.096402637612707065e-01
2.096833435103279408e-01
2.097264232593851752e-01
2.097695030084424372e-01
2.098125699208640560e-01
2.098556496699213181e-01
2.098987294189785247e-01
2.099418091680357867e-01
2.099848889170930488e-01
2.100279558295146676e-01
2.100710355785719574e-01
2.101121227338460795e-01
2.101511026160835238e-01
2.101900824983209681e-01
2.102290507655756313e-01
2.102680306478130201e-01
2.103070105300504644e-01
2.103459904122878810e-01
2.103849586795425997e-01
2.104239385617799885e-01
2.104629184440174050e-01
2.105018983262548771e-01
2.105408782084923214e-01
2.105798464757469568e-01
2.106188263579844011e-01
2.106578062402218454e-01
2.106967861224592897e-01
2.107357543897139251e-01
2.107747342719513417e-01
2.108137141541888138e-01
2.108526940364262026e-01
2.108916739186636746e-01
2.109306421859183100e-01
2.109696220681557544e-01
2.110086019503931709e-01
2.110475818326306707e-01
2.110865500998853062e-01
2.111255299821227227e-01
2.111645098643601670e-01
2.112034897465975836e-01
2.112424696288350001e-01
2.112814378960896911e-01
2.113204177783271076e-01
2.113593976605645797e-01
2.113983775428019962e-01
2.114373458100566594e-01
2.114763256922941037e-01
2.115153055745315480e-01
2.115542854567689646e-01
2.115932653390063534e-01
2.116322336062610443e-01
2.116712134884985164e-01
2.117101933707359329e-01
2.117491732529733495e-01
2.117881415202280126e-01
2.118271214024654292e-01
2.118661012847028735e-01
2.119050811669403178e-01
2.119440610491777344e-01
2.119830293164323975e-01
2.120220091986698419e-01
2.120609890809072584e-01
2.120999689631447027e-01
2.121389372303993381e-01
2.121779171126368102e-01
2.122168969948742268e-01
2.122558768771116711e-01
2.122948567593490876e-01
2.123338250266037230e-01
2.123728049088411673e-01
2.124117847910786394e-01
2.124507646733160837e-01
2.124897329405707191e-01
2.125287128228081635e-01
2.125676927050455800e-01
2.126066725872830521e-01
2.126456524695204686e-01
2.126846207367751318e-01
2.127236006190125761e-01
2.127625805012499649e-01
2.128015603834874370e-01
2.128405286507420724e-01
2.128795085329795167e-01
2.129184884152169610e-01
2.129574682974543776e-01
2.129964481796918219e-01
2.130354164469465128e-01
2.130743963291839016e-01
2.131133762114213459e-01
2.131523560936587902e-01
2.131913243609134256e-01
2.132303042431508977e-01
2.132692841253883143e-01
2.133082640076257586e-01
2.133472438898632029e-01
2.133862121571178661e-01
2.134251920393552826e-01
2.134641719215927269e-01
2.135031518038301157e-01
2.135421200710848066e-01
2.135810999533222510e-01
2.136200798355596953e-01
2.136590597177970841e-01
2.136980396000345561e-01
2.137370078672892193e-01
2.137759877495266359e-01
2.138149676317640802e-01
2.138539475140015245e-01
2.138929157812561599e-01
2.139318956634935764e-01
2.139708755457309652e-01
2.140098554279684928e-01
2.140488353102059371e-01
2.140878035774605725e-01
2.141201516294256590e-01
2.141476067878813061e-01
2.141750619463369809e-01
2.142025171047926835e-01
2.142299640823310813e-01
2.142574192407867284e-01
2.142848743992424310e-01
2.143123295576981058e-01
2.143397765352364481e-01
2.143672316936921507e-01
2.143946868521478255e-01
2.144221420106034726e-01
2.144495971690592029e-01
2.144770441465975730e-01
2.145044993050532478e-01
2.145319544635089504e-01
2.145594096219645974e-01
2.145868565995029675e-01
2.146143117579586701e-01
2.146417669164143172e-01
2.146692220748699920e-01
2.146966772333256668e-01
2.147241242108640369e-01
2.147515793693197395e-01
2.147790345277754420e-01
2.148064896862310613e-01
2.148339366637694869e-01
2.148613918222251340e-01
2.148888469806808366e-01
2.149163021391365391e-01
2.149437572975921584e-01
2.149712042751305285e-01
2.149986594335862589e-01
2.150261145920419337e-01
2.150535697504975807e-01
2.150810167280359508e-01
2.151084718864916256e-01
2.151359270449473282e-01
2.151633822034030030e-01
2.151908373618586778e-01
2.152182843393970479e-01
2.152457394978527505e-01
2.152731946563083976e-01
2.153006498147641001e-01
2.153280967923024702e-01
2.153555519507581173e-01
2.153830071092138476e-01
2.154104622676694947e-01
2.154379174261251695e-01
2.154653644036635951e-01
2.154928195621192144e-01
2.155202747205749170e-01
2.155477298790305363e-01
2.155751768565689896e-01
2.156026320150246367e-01
2.156300871734803115e-01
2.156575423319359863e-01
2.156849974903916889e-01
2.157124444679300312e-01
2.157398996263857338e-01
2.157673547848414364e-01
2.157948099432970834e-01
2.158222569208354535e-01
2.158497120792911561e-01
2.158771672377468032e-01
2.159046223962025057e-01
2.159320775546581528e-01
2.159595245321965784e-01
2.159869796906522255e-01
2.160144348491079280e-01
2.160418900075636028e-01
2.160693369851019729e-01
2.160967921435576200e-01
2.161242473020132948e-01
2.161517024604689696e-01
2.161791576189246722e-01
2.162066045964630423e-01
2.162340597549187449e-01
2.162615149133743919e-01
2.162889700718300945e-01
2.163164170493684368e-01
2.163438722078241117e-01
2.163713273662798142e-01
2.163987825247354890e-01
2.164262376831911638e-01
2.164536846607295340e-01
2.164811398191852088e-01
2.165085949776409113e-01
2.165360501360965861e-01
2.165634971136349562e-01
2.165909522720906311e-01
2.166184074305463059e-01
2.166458625890019807e-01
2.166733177474576555e-01
2.167007647249960534e-01
2.167282198834516727e-01
2.167556750419074030e-01
2.167831302003630778e-01
2.168105771779014479e-01
2.168380323363571227e-01
2.168654874948127975e-01
2.168929426532685001e-01
2.169203978117242027e-01
2.169478447892625173e-01
2.169752999477182476e-01
2.170027551061738946e-01
2.170302102646295694e-01
2.170576654230852442e-01
2.170851124006236421e-01
2.171125675590792892e-01
2.171400227175349917e-01
2.171674778759906388e-01
2.171949248535290089e-01
2.172223800119847392e-01
2.172498351704403863e-01
2.172772903288960888e-01
2.173047454873517359e-01
2.173321924648901060e-01
2.173596476233457808e-01
2.173871027818014834e-01
2.174145579402571582e-01
2.174420049177955283e-01
2.174694600762512031e-01
2.174969152347068779e-01
2.175243703931625805e-01
2.175518255516182553e-01
2.175792725291565977e-01
2.176067276876123002e-01
2.176341828460679750e-01
2.176616380045236498e-01
2.176890849820620200e-01
2.177165401405177225e-01
2.177439952989733973e-01
2.177714504574290721e-01
2.177989056158847470e-01
2.178263525934231171e-01
2.178538077518787919e-01
2.178812629103344667e-01
2.179087180687901415e-01
2.179361650463285394e-01
2.179636202047841864e-01
2.179910753632398612e-01
2.180185305216955638e-01
2.180459856801512386e-01
2.180734326576896365e-01
2.181008878161452835e-01
2.181283429746009583e-01
2.181557981330566609e-01
2.181832451105950310e-01
2.182107002690507058e-01
2.182381554275063806e-01
2.182656105859620554e-01
2.182930657444177580e-01
2.183205127219561004e-01
2.183479678804118029e-01
2.183754230388674500e-01
2.184028781973231803e-01
2.184303251748615227e-01
2.184577803333171975e-01
2.184852354917728723e-01
2.185126906502285749e-01
2.185401458086842497e-01
2.185675927862225920e-01
2.185950479446782668e-01
2.186225031031339694e-01
2.186499582615896442e-01
2.186774052391280421e-01
2.187048603975836891e-01
2.187323155560393639e-01
2.187597707144950665e-01
2.187872258729507413e-01
2.188085405465676758e-01
2.188297952305282013e-01
2.188510499144887822e-01
2.188723045984493354e-01
2.188935529490714516e-01
2.189148076330320047e-01
2.189360623169925857e-01
2.189573170009531389e-01
2.189785716849137198e-01
2.189998200355357805e-01
2.190210747194963614e-01
2.190423294034569424e-01
2.190635840874175233e-01
2.190848324380395840e-01
2.191060871220001371e-01
2.191273418059607181e-01
2.191485964899212990e-01
2.191698511738818800e-01
2.191910995245039684e-01
2.192123542084645216e-01
2.192336088924251025e-01
2.192548635763856280e-01
2.192761119270077441e-01
2.192973666109683251e-01
2.193186212949289060e-01
2.193398759788894314e-01
2.193611306628500124e-01
2.193823790134721008e-01
2.194036336974326817e-01
2.194248883813932349e-01
2.194461430653538159e-01
2.194673914159759043e-01
2.194886460999364575e-01
2.195099007838970384e-01
2.195311554678576194e-01
2.195524101518181725e-01
2.195736585024402610e-01
2.195949131864008419e-01
2.196161678703613951e-01
2.196374225543219760e-01
2.196586709049440367e-01
2.196799255889046176e-01
2.197011802728651708e-01
2.197224349568257795e-01
2.197436896407863327e-01
2.197649379914084211e-01
2.197861926753690021e-01
2.198074473593295552e-01
2.198287020432901362e-01
2.198499567272506894e-01
2.198712050778728055e-01
2.198924597618333310e-01
2.199137144457939119e-01
2.199349691297544929e-01
2.199562174803765535e-01
2.199774721643371345e-01
2.199987268482977154e-01
2.200199815322582964e-01
2.200412362162188495e-01
2.200624845668409102e-01
2.200837392508015189e-01
2.201049939347620721e-01
2.201262486187226253e-01
2.201474969693447137e-01
2.201687516533052946e-01
2.201900063372658478e-01
2.202112610212264010e-01
2.202325157051870097e-01
2.202537640558090981e-01
2.202750187397696791e-01
2.202962734237302322e-01
2.203175281076908132e-01
2.203387764583129016e-01
2.203600311422734548e-01
2.203812858262340080e-01
2.204025405101945612e-01
2.204237951941551421e-01
2.204450435447772305e-01
2.204662982287378115e-01
2.204875529126983646e-01
2.205088075966589456e-01
2.205300559472810618e-01
2.205513106312415872e-01
2.205725653152021681e-01
2.205938199991627491e-01
2.206150746831233300e-01
2.206363230337454184e-01
2.206575777177059716e-01
2.206788324016665526e-01
2.207000870856271058e-01
2.207213354362491942e-01
2.207425901202097474e-01
2.207638448041703283e-01
2.207850994881309092e-01
2.208063541720914624e-01
2.208276025227135508e-01
2.208488572066741040e-01
2.208701118906347127e-01
2.208913665745952659e-01
2.209126149252173543e-01
2.209338696091779075e-01
2.209551242931384885e-01
2.209763789770990694e-01
2.209976336610596226e-01
2.210188820116817110e-01
2.210401366956422642e-01
2.210613913796028451e-01
2.210826460635634261e-01
2.211038944141854867e-01
2.211251490981460677e-01
2.211464037821066486e-01
2.211676584660672018e-01
2.211889131500277828e-01
2.212101615006498712e-01
2.212314161846104243e-01
2.212526708685709775e-01
2.212739255525315585e-01
2.212951739031536746e-01
2.213164285871142278e-01
2.213376832710748088e-01
2.213589379550353620e-01
2.213801926389959429e-01
2.214014409896180313e-01
2.214226956735785845e-01
2.214439503575391655e-01
2.214652050414997186e-01
2.214864533921217793e-01
2.215077080760823880e-01
2.215289627600429689e-01
2.215502174440035221e-01
2.215714721279641031e-01
2.215927204785861637e-01
2.216139751625467169e-01
2.216352298465073256e-01
2.216564845304678788e-01
2.216777328810899950e-01
2.216989875650505204e-01
2.217202422490111013e-01
2.217414969329716545e-01
2.217627516169322355e-01
2.217839999675543516e-01
2.218052546515149048e-01
2.218265093354754858e-01
2.218477640194360390e-01
2.218690123700581274e-01
2.218902670540186806e-01
2.219115217379792337e-01
2.219327764219398147e-01
2.219540311059004234e-01
2.219752794565224563e-01
2.219965341404830650e-01
2.220177888244436182e-01
2.220390435084041991e-01
2.220602981923647523e-01
2.220815465429868407e-01
2.221028012269474217e-01
2.221240559109079749e-01
2.221453105948685280e-01
2.221665589454906442e-01
2.221878136294511696e-01
2.222090683134117783e-01
2.222303229973723593e-01
2.222515776813329125e-01
2.222728260319549731e-01
2.222940807159155541e-01
2.223153353998761350e-01
2.223365900838366882e-01
2.223578384344587766e-01
2.223790931184193576e-01
2.224003478023799107e-01
2.224216024863404917e-01
2.224428571703010726e-01
2.224641055209231610e-01
2.224853602048837142e-01
2.225066148888442674e-01
2.225278695728048761e-01
2.225491179234269090e-01
2.225703726073874900e-01
2.225916272913480987e-01
2.226128819753086518e-01
2.226341366592692328e-01
2.226553850098913212e-01
2.226766396938518466e-01
2.226978943778124553e-01
2.227191490617730363e-01
2.227403974123950969e-01
2.227616520963556779e-01
2.227829067803162033e-01
2.228041614642767843e-01
2.228254161482373930e-01
2.228466644988594536e-01
2.228679191828200068e-01
2.228891738667805877e-01
2.229104285507411687e-01
2.229316769013632571e-01
2.229529315853238103e-01
2.229741862692843635e-01
2.229954409532449722e-01
2.230166956372055531e-01
2.230379439878276138e-01
2.230591986717881947e-01
2.230804533557487479e-01
2.231017080397093011e-01
2.231229563903314173e-01
2.231442110742919704e-01
2.231654657582525514e-01
2.231867204422131046e-01
2.232079751261736855e-01
2.232292234767957462e-01
2.232504781607562994e-01
2.232717328447169081e-01
2.232929875286774890e-01
2.233142358792995497e-01
2.233354905632601306e-01
2.233567452472207115e-01
2.233779999311812925e-01
2.233992546151418457e-01
2.234205029657639063e-01
2.234417576497244873e-01
2.234630123336850405e-01
2.234842670176456492e-01
2.235055153682677098e-01
2.235267700522282908e-01
2.235480247361888717e-01
2.235692794201494249e-01
2.235905341041100058e-01
2.236117824547320665e-01
2.236330371386926474e-01
2.236542918226532284e-01
2.236755465066137816e-01
2.236967948572358977e-01
2.237180495411964509e-01
2.237393042251570319e-01
2.237605589091175851e-01
2.237818135930781382e-01
2.238030619437002544e-01
2.238243166276607798e-01
2.238455713116213608e-01
2.238668259955819417e-01
2.238880743462040301e-01
2.239093290301646111e-01
2.239305837141251643e-01
2.239518383980857175e-01
2.239730930820462707e-01
2.239943414326683591e-01
2.240155961166289678e-01
2.240368508005894932e-01
2.240581054845501019e-01
2.240793538351721625e-01
2.241006085191327712e-01
2.241218632030932967e-01
2.241431178870538776e-01
2.241643725710144586e-01
2.241856209216365470e-01
2.242068756055971002e-01
2.242281302895576811e-01
2.242493849735182343e-01
2.242706333241403227e-01
2.242918880081009037e-01
2.243131426920614568e-01
2.243343973760220378e-01
2.243556520599826187e-01
2.243769004106047071e-01
2.243981550945652881e-01
2.244194097785258413e-01
2.244406644624863945e-01
2.244619191464469754e-01
2.244831674970690638e-01
2.245044221810296170e-01
2.245256768649901979e-01
2.245469315489507789e-01
2.245681798995728395e-01
2.245894345835334482e-01
2.246106892674939737e-01
2.246319439514545546e-01
2.246531986354151633e-01
2.246744469860371962e-01
2.246957016699977494e-01
2.247169563539583581e-01
2.247382110379189113e-01
2.247594593885409997e-01
2.247807140725015806e-01
2.248019687564621338e-01
2.248232234404227148e-01
2.248444781243832680e-01
2.248657264750053564e-01
2.248869811589659373e-01
2.249082358429264628e-01
2.249294905268870715e-01
2.249507388775091599e-01
2.249719935614697131e-01
2.249932482454303218e-01
2.250145029293908472e-01
2.250357576133514281e-01
2.250570059639735443e-01
2.250782606479340975e-01
2.250995153318946784e-01
2.251207700158552039e-01
2.251420183664772923e-01
2.251632730504378732e-01
2.251845277343984542e-01
2.252057824183590073e-01
2.252270371023195883e-01
2.252482854529416767e-01
2.252695401369022299e-01
2.252907948208628108e-01
2.253120495048233918e-01
2.253332978554454802e-01
2.253545525394060334e-01
2.253758072233666143e-01
2.253970619073271675e-01
2.254183165912877762e-01
2.254395649419098091e-01
2.254608196258703900e-01
2.254820743098309710e-01
2.255033289937915242e-01
2.255245773444136403e-01
2.255458320283741658e-01
2.255670867123347467e-01
2.255883413962953554e-01
2.256095960802558809e-01
2.256308444308779970e-01
2.256520991148385225e-01
2.256733537987991312e-01
2.256946084827596843e-01
2.257158568333818005e-01
2.257371115173423259e-01
2.257583662013029069e-01
2.257796208852634878e-01
2.258008755692240688e-01
2.258221239198461294e-01
2.258433786038067104e-01
2.258646332877672913e-01
2.258858879717278167e-01
2.259071363223499329e-01
2.259283910063104861e-01
2.259496456902710948e-01
2.259709003742316202e-01
2.259921550581922012e-01
2.260134034088142896e-01
2.260346580927748705e-01
2.260559127767354237e-01
2.260771674606960047e-01
2.260984158113180653e-01
2.261196704952786463e-01
2.261409251792392272e-01
2.261621798631997804e-01
2.261834345471603336e-01
2.262046828977824497e-01
2.262259375817430029e-01
2.262471922657035561e-01
2.262684469496641371e-01
2.262896953002862255e-01
2.263109499842468064e-01
2.263322046682073874e-01
2.263534593521679406e-01
2.263747140361285215e-01
2.263959623867506099e-01
2.264172170707111631e-01
2.264384717546717440e-01
2.264597264386323250e-01
2.264809747892543856e-01
2.265022294732149666e-01
2.265234841571755198e-01
2.265447388411361007e-01
2.265659935250966539e-01
2.265872418757187701e-01
2.266084965596792955e-01
2.266297512436399320e-01
2.266510059276004574e-01
2.266722606115610106e-01
2.266935089621830990e-01
2.267147636461436799e-01
2.267360183301042609e-01
2.267572730140648141e-01
2.267785213646869025e-01
2.267997760486474834e-01
2.268210307326080366e-01
2.268422854165686176e-01
2.268635401005291707e-01
2.268847884511512869e-01
2.269060431351118401e-01
2.269272978190724210e-01
2.269485525030329742e-01
2.269698008536550626e-01
2.269910555376156158e-01
2.270123102215761968e-01
2.270335649055367777e-01
2.270548195894973309e-01
2.270760679401194193e-01
2.270973226240800003e-01
2.271185773080405534e-01
2.271398319920011344e-01
2.271610803426232228e-01
2.271823350265837760e-01
2.272035897105443569e-01
2.272248443945049379e-01
2.272460990784654911e-01
2.272673474290875795e-01
2.272886021130481327e-01
2.273098567970087136e-01
2.273311114809692945e-01
2.273523598315913830e-01
2.273736145155519639e-01
2.273948691995125171e-01
2.274161238834730980e-01
2.274373785674336790e-01
2.274586269180557674e-01
2.274798816020162928e-01
2.275011362859768738e-01
2.275223909699374270e-01
2.275436393205595154e-01
2.275648940045201241e-01
2.275861486884806495e-01
2.276074033724412304e-01
2.276286580564017836e-01
2.276499064070238720e-01
2.276711610909844530e-01
2.276924157749450339e-01
2.277136704589055871e-01
2.277349188095276755e-01
2.277561734934882565e-01
2.277774281774488374e-01
2.277986828614093906e-01
2.278199375453699438e-01
2.278411858959920322e-01
2.278624405799526131e-01
2.278836952639131663e-01
2.279049499478737473e-01
2.279261982984958079e-01
2.279474529824564166e-01
2.279687076664169698e-01
2.279899623503775508e-01
2.280112170343381317e-01
2.280324653849601924e-01
2.280537200689207733e-01
2.280749747528813265e-01
2.280962294368419352e-01
2.281174777874639958e-01
2.281387324714245768e-01
2.281599871553851300e-01
2.281812418393456832e-01
2.282024965233062641e-01
2.282237448739283525e-01
2.282449995578889057e-01
2.282662542418494867e-01
2.282875089258100676e-01
2.283087572764321560e-01
2.283300119603927092e-01
2.283512666443532901e-01
2.283725213283138433e-01
2.283937760122743965e-01
2.284150243628964849e-01
2.284362790468570659e-01
2.284575337308176191e-01
2.284787884147782278e-01
2.285000367654003162e-01
2.285212914493608416e-01
2.285425461333214225e-01
2.285638008172820035e-01
2.285850555012425844e-01
2.286063038518646728e-01
2.286275585358252260e-01
2.286488132197858070e-01
2.286700679037463602e-01
2.286913162543684486e-01
2.287125709383290295e-01
2.287338256222896105e-01
2.287550803062501636e-01
2.287763349902107446e-01
2.287975833408328330e-01
2.288188380247934139e-01
2.288400927087539394e-01
2.288613473927145203e-01
2.288826020766751013e-01
2.289038504272971897e-01
2.289251051112577429e-01
2.289463597952183238e-01
2.289676144791788770e-01
2.289888628298009654e-01
2.290101175137615463e-01
2.290313721977220995e-01
2.290526268816826805e-01
2.290738815656432614e-01
2.290951299162653498e-01
2.291163846002259030e-01
2.291376392841864562e-01
2.291588939681470372e-01
2.291801423187690978e-01
2.292013970027296788e-01
2.292226516866902597e-01
2.292439063706508406e-01
2.292651610546113938e-01
2.292864094052334822e-01
2.293076640891940632e-01
2.293289187731545886e-01
2.293501734571152251e-01
2.293714218077372857e-01
2.293926764916978389e-01
2.294139311756584199e-01
2.294351858596190008e-01
2.294564405435795540e-01
2.294776888942016146e-01
2.294989435781621956e-01
2.295201982621227765e-01
2.295414529460833297e-01
2.295627012967054459e-01
2.295839559806659991e-01
2.296052106646265800e-01
2.296264653485871610e-01
2.296477200325477142e-01
2.296689683831698026e-01
2.296902230671303557e-01
2.297114777510909644e-01
2.297327324350514899e-01
2.297539807856736060e-01
2.297752354696341592e-01
2.297964901535947402e-01
2.298177448375552934e-01
2.298389995215158466e-01
2.298602478721379350e-01
2.298815025560985159e-01
2.299027572400590969e-01
2.299240119240196778e-01
2.299452602746417385e-01
2.299665149586023194e-01
2.299877696425628726e-01
2.300090243265234535e-01
2.300302790104840067e-01
2.300515273611060951e-01
2.300727820450666761e-01
2.300940367290272293e-01
2.301152914129878102e-01
2.301365397636098986e-01
2.301577944475704518e-01
2.301790491315310327e-01
2.302003038154916414e-01
2.302215584994521946e-01
2.302428068500742830e-01
2.302640615340348362e-01
2.302853162179953894e-01
2.303065709019559704e-01
2.303278192525780588e-01
2.303490739365386397e-01
2.303703286204991652e-01
2.303915833044597461e-01
2.304128379884203270e-01
2.304340863390424154e-01
2.304553410230030241e-01
2.304765957069635218e-01
2.304978503909241028e-01
2.305190987415461912e-01
2.305403534255067721e-01
2.305616081094673531e-01
2.305828627934279340e-01
2.306041174773884594e-01
2.306253658280105756e-01
2.306466205119711288e-01
2.306678751959316820e-01
2.306891298798922629e-01
2.307103782305143513e-01
2.307316329144749323e-01
2.307528875984354855e-01
2.307741422823960664e-01
2.307953969663566474e-01
2.308166453169787080e-01
2.308379000009392890e-01
2.308591546848998699e-01
2.308804093688604231e-01
2.309016577194825115e-01
2.309229124034430647e-01
2.309441670874036734e-01
2.309654217713642266e-01
2.309866764553247798e-01
2.310079248059468682e-01
2.310291794899074214e-01
2.310504341738680301e-01
2.310716888578285833e-01
2.310929372084506717e-01
2.311141918924112248e-01
2.311354465763718058e-01
2.311567012603323590e-01
2.311779559442929399e-01
2.311992042949150006e-01
2.312204589788755815e-01
2.312417136628361625e-01
2.312629683467967434e-01
2.312842230307573244e-01
2.313054713813794128e-01
2.313267260653399660e-01
2.313479807493005191e-01
2.313692354332611001e-01
2.313904837838831607e-01
2.314117384678437694e-01
2.314329931518043226e-01
2.314542478357648758e-01
2.314755025197254568e-01
2.314967508703475452e-01
2.315180055543081261e-01
2.315392602382686793e-01
2.315605149222292602e-01
2.315817632728513209e-01
2.316030179568119296e-01
2.316242726407725105e-01
2.316455273247330637e-01
2.316667820086936169e-01
2.316880303593157053e-01
2.317092850432762585e-01
2.317305397272368395e-01
2.317517944111974204e-01
2.317730427618194811e-01
2.317942974457800620e-01
2.318155521297406152e-01
2.318368068137011961e-01
2.318580614976617771e-01
2.318793098482838655e-01
2.319005645322444187e-01
2.319218192162049719e-01
2.319430739001655528e-01
2.319643222507876412e-01
2.319855769347482499e-01
2.320068316187088309e-01
2.320280863026693563e-01
2.320493409866299372e-01
2.320705893372519979e-01
2.320918440212125788e-01
2.321130987051731598e-01
2.321343533891337407e-01
2.321556017397558014e-01
2.321768564237163546e-01
2.321981111076769633e-01
2.322193657916374887e-01
2.322406204755980974e-01
2.322618688262201581e-01
2.322831235101807390e-01
2.323043781941412922e-01
2.323256328781018731e-01
2.323468812287239338e-01
2.323681359126845147e-01
2.323893905966450957e-01
2.324106452806056489e-01
2.324318999645662298e-01
2.324531483151882905e-01
2.324744029991488714e-01
2.324956576831094801e-01
2.325169123670700055e-01
2.325381607176921217e-01
2.325594154016526749e-01
2.325806700856132558e-01
2.326019247695738368e-01
2.326231794535343900e-01
2.326444278041564506e-01
2.326656824881170316e-01
2.326869371720776125e-01
2.327081918560381935e-01
2.327294402066602541e-01
2.327506948906208351e-01
2.327719495745813882e-01
2.327932042585419692e-01
2.328144589425025779e-01
2.328357072931246108e-01
2.328569619770852195e-01
2.328782166610457727e-01
2.328994713450063536e-01
2.329207196956284420e-01
2.329419743795889952e-01
2.329632290635495484e-01
2.329844837475101571e-01
2.330057384314706825e-01
2.330269867820927709e-01
2.330482414660533519e-01
2.330694961500139328e-01
2.330907508339745138e-01
2.331119991845965744e-01
2.331332538685571554e-01
2.331545085525177363e-01
2.331757632364782895e-01
2.331970179204388427e-01
2.332182662710609589e-01
2.332395209550215120e-01
2.332607756389820652e-01
2.332820303229426462e-01
2.333032786735647068e-01
2.333245333575252878e-01
2.333457880414858687e-01
2.333670427254464497e-01
2.333882974094070029e-01
2.334095457600290913e-01
2.334308004439896722e-01
2.334520551279502254e-01
2.334733098119107786e-01
2.334945644958714150e-01
2.335158128464934479e-01
2.335370675304540289e-01
2.335583222144145821e-01
2.335795768983751630e-01
2.336008252489972237e-01
2.336220799329578046e-01
2.336433346169183856e-01
2.336645893008789665e-01
2.336858439848395197e-01
2.337070923354616081e-01
2.337283470194221613e-01
2.337496017033827145e-01
2.337708563873433232e-01
2.337921047379653838e-01
2.338133594219259370e-01
2.338346141058865180e-01
2.338558687898470989e-01
2.338771234738076799e-01
2.338983718244297405e-01
2.339196265083903215e-01
2.339408811923509024e-01
2.339621358763114833e-01
2.339833842269335440e-01
2.340046389108941249e-01
2.340258935948547059e-01
2.340471482788152591e-01
2.340684029627758123e-01
2.340896513133979284e-01
2.341109059973584816e-01
2.341321606813190626e-01
2.341534153652796157e-01
2.341746637159017319e-01
2.341959183998622851e-01
2.342171730838228660e-01
2.342384277677834192e-01
2.342596824517440002e-01
2.342809308023660886e-01
2.343021854863266418e-01
2.343234401702871672e-01
2.343446948542477759e-01
2.343659432048698643e-01
2.343871978888304453e-01
2.344084525727909984e-01
2.344297072567515516e-01
2.344509619407121048e-01
2.344722102913342210e-01
2.344934649752948019e-01
2.345147196592553551e-01
2.345359743432159361e-01
2.345572226938379967e-01
2.345784773777985777e-01
2.345997320617591586e-01
2.346209867457197396e-01
2.346422414296802927e-01
2.346634897803023811e-01
2.346847444642629343e-01
2.347059991482235430e-01
2.347272538321840685e-01
2.347485021828061846e-01
2.347697568667667656e-01
2.347910115507272910e-01
2.348122662346878997e-01
2.348335209186484529e-01
2.348547692692705413e-01
2.348760239532311223e-01
2.348972786371916754e-01
2.349185333211522564e-01
2.349397816717743170e-01
2.349610363557348980e-01
2.349822910396954512e-01
2.350035457236560321e-01
2.350248004076165853e-01
2.350460487582387015e-01
2.350673034421992547e-01
2.350885581261598356e-01
2.351098128101203888e-01
2.351310611607425050e-01
2.351523158447030581e-01
2.351735705286636113e-01
2.351948252126241923e-01
2.352160798965847732e-01
2.352373282472068616e-01
2.352585829311674426e-01
2.352798376151279958e-01
2.353010922990885490e-01
2.353223406497106374e-01
2.353435953336712183e-01
2.353648500176317715e-01
2.353861047015923247e-01
2.354073593855529056e-01
2.354286077361749940e-01
2.354498624201356027e-01
2.354711171040961282e-01
2.354923717880567091e-01
2.355136201386787975e-01
2.355348748226393507e-01
2.355561295065999317e-01
2.355773841905605126e-01
2.355986388745210658e-01
2.356198872251431542e-01
2.356411419091037074e-01
2.356623965930643161e-01
2.356836512770248415e-01
2.357048996276469577e-01
2.357261543116074831e-01
2.357474089955680641e-01
2.357686636795286728e-01
2.357899183634892259e-01
2.358111667141113144e-01
2.358324213980718675e-01
2.358536760820324485e-01
2.358749307659930294e-01
2.358961854499535826e-01
2.359174338005756710e-01
2.359386884845362242e-01
2.359599431684968052e-01
2.359811978524573861e-01
2.360024462030794468e-01
2.360237008870400555e-01
2.360449555710006364e-01
2.360662102549611618e-01
2.360874649389217150e-01
2.361087132895438312e-01
2.361299679735044121e-01
2.361512226574649653e-01
2.361724773414255185e-01
2.361937256920476069e-01
2.362149803760081879e-01
2.362362350599687411e-01
2.362574897439293498e-01
2.362787444278899029e-01
2.362999927785119636e-01
2.363212474624725445e-01
2.363425021464330977e-01
2.363637568303936787e-01
2.363850051810157948e-01
2.364062598649763203e-01
2.364275145489369012e-01
2.364487692328975099e-01
2.364700239168580631e-01
2.364912722674801515e-01
2.365125269514407047e-01
2.365337816354012856e-01
2.365550363193618388e-01
2.365762846699839272e-01
2.365975393539444804e-01
2.366187940379050891e-01
2.366400487218656423e-01
2.366613034058261955e-01
2.366825517564483117e-01
2.367038064404088371e-01
2.367250611243694458e-01
2.367463158083299990e-01
2.367675641589520596e-01
2.367888188429126683e-01
2.368100735268732215e-01
2.368313282108337747e-01
2.368521576037776188e-01
2.368690883804104030e-01
2.368860242034743213e-01
2.369029600265383229e-01
2.369198958496022689e-01
2.369368266262350253e-01
2.369537624492989991e-01
2.369706982723629451e-01
2.369876340954268912e-01
2.370045699184908927e-01
2.370215006951236492e-01
2.370384365181875952e-01
2.370553723412515690e-01
2.370723081643155150e-01
2.370892389409482992e-01
2.371061747640122452e-01
2.371231105870761913e-01
2.371400464101401651e-01
2.371569822332041111e-01
2.371739130098368675e-01
2.371908488329008136e-01
2.372077846559648151e-01
2.372247204790287611e-01
2.372416512556615176e-01
2.372585870787254636e-01
2.372755229017894374e-01
2.372924587248533834e-01
2.373093945479173572e-01
2.373263253245501136e-01
2.373432611476140874e-01
2.373601969706780612e-01
2.373771327937420073e-01
2.373940635703747914e-01
2.374109993934387375e-01
2.374279352165026835e-01
2.374448710395666295e-01
2.374618068626306033e-01
2.374787376392634153e-01
2.374956734623273336e-01
2.375126092853913073e-01
2.375295451084552534e-01
2.375464758850880376e-01
2.375634117081519836e-01
2.375803475312159296e-01
2.375972833542799034e-01
2.376142191773438772e-01
2.376311499539766059e-01
2.376480857770405797e-01
2.376650216001045257e-01
2.376819574231684995e-01
2.376988881998012837e-01
2.377158240228652297e-01
2.377327598459291758e-01
2.377496956689931218e-01
2.377666314920570956e-01
2.377835622686898798e-01
2.378004980917537980e-01
2.378174339148177996e-01
2.378343697378817456e-01
2.378513055609456917e-01
2.378682363375784758e-01
2.378851721606424219e-01
2.379021079837063679e-01
2.379190438067703695e-01
2.379359745834030981e-01
2.379529104064670719e-01
2.379698462295310457e-01
2.379867820525949640e-01
2.380037178756589378e-01
2.380206486522917220e-01
2.380375844753556680e-01
2.380545202984196140e-01
2.380714561214835601e-01
2.380883868981163443e-01
2.381053227211802903e-01
2.381222585442442641e-01
2.381391943673082379e-01
2.381561301903721839e-01
2.381730609670049681e-01
2.381899967900689141e-01
2.382069326131328602e-01
2.382238684361968062e-01
2.382407992128295904e-01
2.382577350358935642e-01
2.382746708589575380e-01
2.382916066820214562e-01
2.383085425050854300e-01
2.383254732817181865e-01
2.383424091047821602e-01
2.383593449278461063e-01
2.383762807509100801e-01
2.383932115275428365e-01
2.384101473506067825e-01
2.384270831736707286e-01
2.384440189967347301e-01
2.384609548197986761e-01
2.384778855964314603e-01
2.384948214194954064e-01
2.385117572425593524e-01
2.385286930656233262e-01
2.385456238422560826e-01
2.385625596653200564e-01
2.385794954883840024e-01
2.385964313114479762e-01
2.386133671345119223e-01
2.386302979111447065e-01
2.386472337342086525e-01
2.386641695572726263e-01
2.386811053803365446e-01
2.386980361569693287e-01
2.387149719800332748e-01
2.387319078030972486e-01
2.387488436261612224e-01
2.387657794492251684e-01
2.387827102258578971e-01
2.387996460489218986e-01
2.388165818719858446e-01
2.388335176950498184e-01
2.388504484716825749e-01
2.388673842947465487e-01
2.388843201178104947e-01
2.389012559408744407e-01
2.389181917639384145e-01
2.389351225405711987e-01
2.389520583636351447e-01
2.389689941866990908e-01
2.389859300097630646e-01
2.390028607863958210e-01
2.390197966094597948e-01
2.390367324325237408e-01
2.390536682555876868e-01
2.390706040786516884e-01
2.390875348552844171e-01
2.391044706783484186e-01
2.391214065014123369e-01
2.391383423244763107e-01
2.391552731011090671e-01
2.391722089241730131e-01
2.391891447472369869e-01
2.392060805703009330e-01
2.392230163933649068e-01
2.392399471699976632e-01
2.392568829930616370e-01
2.392738188161255830e-01
2.392907546391895290e-01
2.393076854158223132e-01
2.393246212388862593e-01
2.393415570619502331e-01
2.393584928850142068e-01
2.393754287080781529e-01
2.393923594847109093e-01
2.394092953077748831e-01
2.394262311308388291e-01
2.394431669539027752e-01
2.394600977305355594e-01
2.394770335535995331e-01
2.394939693766634792e-01
2.395109051997274252e-01
2.395278410227913990e-01
2.395447717994241832e-01
2.395617076224881015e-01
2.395786434455521030e-01
2.395955792686160768e-01
2.396125100452488055e-01
2.396294458683127515e-01
2.396463816913767253e-01
2.396633175144406991e-01
2.396802533375046451e-01
2.396971841141374016e-01
2.397141199372013753e-01
2.397310557602653214e-01
2.397479915833292674e-01
2.397649274063932412e-01
2.397818581830260254e-01
2.397987940060899714e-01
2.398157298291539175e-01
2.398326656522178635e-01
2.398495964288506754e-01
2.398665322519146215e-01
2.398834680749785675e-01
2.399004038980425135e-01
2.399173397211064873e-01
2.399342704977392438e-01
2.399512063208032175e-01
2.399681421438671636e-01
2.399850779669311374e-01
2.400020087435638938e-01
2.400189445666278676e-01
2.400358803896918136e-01
2.400528162127557874e-01
2.400697520358197334e-01
2.400866828124524899e-01
2.401036186355164914e-01
2.401205544585804375e-01
2.401374902816443557e-01
2.401544210582771399e-01
2.401713568813411137e-01
2.401882927044050320e-01
2.402052285274690058e-01
2.402221643505330073e-01
2.402390951271657082e-01
2.402560309502297098e-01
2.402729667732936836e-01
2.402899025963576018e-01
2.403068333729903583e-01
2.403237691960543598e-01
2.403407050191183059e-01
2.403576408421822519e-01
2.403745766652462257e-01
2.403915074418789821e-01
2.404084432649429559e-01
2.404253790880069297e-01
2.404423149110708757e-01
2.404592456877036322e-01
2.404761815107676060e-01
2.404931173338315520e-01
2.405100531568954980e-01
2.405269889799594440e-01
2.405439197565922282e-01
2.405608555796561743e-01
2.405777914027201481e-01
2.405947272257841218e-01
2.406116580024168783e-01
2.406285938254808243e-01
2.406455296485447704e-01
2.406624654716087441e-01
2.406794012946727179e-01
2.406963320713054744e-01
2.407132678943694482e-01
2.407302037174334219e-01
2.407471395404973125e-01
2.407640703171301244e-01
2.407810061401940982e-01
2.407979419632580165e-01
2.408148777863219903e-01
2.408318136093859363e-01
2.408487443860187482e-01
2.408656802090826665e-01
2.408826160321466403e-01
2.408995518552106141e-01
2.409164826318433705e-01
2.409334184549073166e-01
2.409503542779712904e-01
2.409672901010352364e-01
2.409842259240991824e-01
2.410011567007319666e-01
2.410180925237959404e-01
2.410350283468598587e-01
2.410519641699238602e-01
2.410688949465565889e-01
2.410858307696205627e-01
2.411027665926845365e-01
2.411197024157484825e-01
2.411366382388124563e-01
2.411535690154452127e-01
2.411705048385091865e-01
2.411874406615731048e-01
2.412043764846370786e-01
2.412213072612698350e-01
2.412382430843338366e-01
2.412551789073977826e-01
2.412721147304617286e-01
2.412890505535257024e-01
2.413059813301584589e-01
2.413229171532224049e-01
2.413398529762863509e-01
2.413567887993503247e-01
2.413737195759831367e-01
2.413906553990470549e-01
2.414075912221110010e-01
2.414245270451749747e-01
2.414414628682389208e-01
2.414583936448717050e-01
2.414753294679356788e-01
2.414922652909995970e-01
2.415092011140635986e-01
2.415261369371275446e-01
2.415430677137603288e-01
2.415600035368242748e-01
2.415769393598881931e-01
2.415938751829521669e-01
2.416108059595849511e-01
2.416277417826489249e-01
2.416446776057128709e-01
2.416616134287768447e-01
2.416785492518407907e-01
2.416954800284735472e-01
2.417124158515375210e-01
2.417293516746014670e-01
2.417462874976654130e-01
2.417632182742981972e-01
2.417801540973621710e-01
2.417970899204261170e-01
2.418140257434900631e-01
2.418309615665540369e-01
2.418478923431867933e-01
2.418648281662507671e-01
2.418817639893147131e-01
2.418986998123786591e-01
2.419156305890114433e-01
2.419325664120753894e-01
2.419495022351393354e-01
2.419664380582033092e-01
2.419833738812672830e-01
2.420003046579000672e-01
2.420172404809640132e-01
2.420341763040279592e-01
2.420511121270919053e-01
2.420680429037246895e-01
2.420849787267886633e-01
2.421019145498525815e-01
2.421188503729165553e-01
2.421357861959805291e-01
2.421527169726133133e-01
2.421696527956772316e-01
2.421865886187412054e-01
2.422035244418051791e-01
2.422204552184379356e-01
2.422373910415018816e-01
2.422543268645658554e-01
2.422712626876297737e-01
2.422881985106937475e-01
2.423051292873265317e-01
2.423220651103904777e-01
2.423390009334544515e-01
2.423559367565183975e-01
2.423728675331511817e-01
2.423898033562151277e-01
2.424067391792790738e-01
2.424236750023430476e-01
2.424406108254070213e-01
2.424575416020397778e-01
2.424744774251037238e-01
2.424914132481676976e-01
2.425083490712316436e-01
2.425252798478644001e-01
2.425422156709284016e-01
2.425591514939923476e-01
2.425760873170562937e-01
2.425930231401202675e-01
2.426099539167530517e-01
2.426268897398169422e-01
2.426438255628809160e-01
2.426607613859448898e-01
2.426776921625776740e-01
2.426946279856416200e-01
2.427115638087055660e-01
2.427284996317695398e-01
2.427454354548335136e-01
2.427623662314662700e-01
2.427793020545302438e-01
2.427962378775941621e-01
2.428131737006581359e-01
2.428301044772909201e-01
2.428470403003548661e-01
2.428639761234188399e-01
2.428809119464828137e-01
2.428978477695467320e-01
2.429147785461795161e-01
2.429317143692434899e-01
2.429486501923074360e-01
2.429655860153713820e-01
2.429825167920041384e-01
2.429994526150681122e-01
2.430163884381320860e-01
2.430333242611960320e-01
2.430502600842600058e-01
2.430671908608927623e-01
2.430841266839567083e-01
2.431010625070206821e-01
2.431179983300846281e-01
2.431349291067174123e-01
2.431518649297813583e-01
2.431688007528453044e-01
2.431857365759092504e-01
2.432026723989732242e-01
2.432196031756059806e-01
2.432365389986699822e-01
2.432534748217339282e-01
2.432704106447978742e-01
2.432873464678618203e-01
2.433042772444946045e-01
2.433212130675585505e-01
2.433381488906225243e-01
2.433550847136864981e-01
2.433720154903192268e-01
2.433889513133832005e-01
2.434058871364471743e-01
2.434228229595110926e-01
2.434397587825751219e-01
2.434566895592078506e-01
2.434736253822718244e-01
2.434905612053357982e-01
2.435074970283997164e-01
2.435244278050325284e-01
2.435413636280964467e-01
2.435582994511604205e-01
2.435752352742243665e-01
2.435921710972883125e-01
2.436091018739210967e-01
2.436260376969850427e-01
2.436429735200490165e-01
2.436599093431129626e-01
2.436768401197457468e-01
2.436937759428096928e-01
2.437107117658736388e-01
2.437276475889376126e-01
2.437445834120015864e-01
2.437615141886343428e-01
2.437784500116982889e-01
2.437953858347622349e-01
2.438123216578262087e-01
2.438292524344589651e-01
2.438461882575229667e-01
2.438631240805869127e-01
2.438800599036508865e-01
2.438969957267148325e-01
2.439139265033475890e-01
2.439308623264115627e-01
2.439477981494754810e-01
2.439647339725394548e-01
2.439816647491722112e-01
2.439986005722361850e-01
2.440155363953001588e-01
2.440324722183641049e-01
2.440494080414280786e-01
2.440663388180608351e-01
2.440832746411247811e-01
2.441002104641887549e-01
2.441171462872527009e-01
2.441340770638854574e-01
2.441510128869494589e-01
2.441679487100134049e-01
2.441848845330773510e-01
2.442018203561412970e-01
2.442187511327740534e-01
2.442356869558380550e-01
2.442526227789020010e-01
2.442695586019659471e-01
2.442864893785987035e-01
2.443034252016626773e-01
2.443203610247266511e-01
2.443372968477905971e-01
2.443542326708545431e-01
2.443711634474873273e-01
2.443880992705512734e-01
2.444050350936152194e-01
2.444219709166791932e-01
2.444389016933120051e-01
2.444558375163759234e-01
2.444727733394398694e-01
2.444897091625038432e-01
2.445066449855677893e-01
2.445235757622005734e-01
2.445405115852645195e-01
2.445574474083284655e-01
2.445743832313924115e-01
2.445913140080252235e-01
2.446082498310891695e-01
2.446251856541531156e-01
2.446421214772170893e-01
2.446590573002810354e-01
2.446759880769138196e-01
2.446929238999777656e-01
2.447098597230417394e-01
2.447267955461056577e-01
2.447437263227384419e-01
2.447606621458024156e-01
2.447775979688663617e-01
2.447945337919303355e-01
2.448114696149943093e-01
2.448284003916270657e-01
2.448453362146910117e-01
2.448622720377549578e-01
2.448792078608189315e-01
2.448961386374516880e-01
2.449130744605156895e-01
2.449300102835796356e-01
2.449469461066435538e-01
2.449638819297075276e-01
2.449808127063403118e-01
2.449977485294042578e-01
2.450146843524682039e-01
2.450316201755321499e-01
2.450485509521649341e-01
2.450654867752289356e-01
2.450824225982928817e-01
2.450993584213568000e-01
2.451162942444207737e-01
2.451332250210535302e-01
2.451501608441175040e-01
2.451670966671814500e-01
2.451840324902454238e-01
2.452009683133093421e-01
2.452178990899421540e-01
2.452348349130061000e-01
2.452517707360700461e-01
2.452687065591340476e-01
2.452856373357667763e-01
2.453025731588307501e-01
2.453195089818946961e-01
2.453364448049586422e-01
2.453533806280226437e-01
2.453703114046554001e-01
2.453872472277193739e-01
2.454041830507833200e-01
2.454211188738472660e-01
2.454380496504800502e-01
2.454549854735439962e-01
2.454719212966079700e-01
2.454888571196719160e-01
2.455057929427358621e-01
2.455227237193686185e-01
2.455396595424325645e-01
2.455565953654965661e-01
2.455735311885605121e-01
2.455904619651932963e-01
2.456073977882572423e-01
2.456243336113211884e-01
2.456412694343851622e-01
2.456582052574491359e-01
2.456751360340819201e-01
2.456920718571458662e-01
2.457090076802097844e-01
2.457259435032737582e-01
2.457428742799065424e-01
2.457598101029704329e-01
2.457767459260344622e-01
2.457936817490984083e-01
2.458106175721623821e-01
2.458275483487951385e-01
2.458444841718590845e-01
2.458614199949230306e-01
2.458783558179870044e-01
2.458952865946197330e-01
2.459122224176837623e-01
2.459291582407476806e-01
2.459460940638116544e-01
2.459630298868756004e-01
2.459799606635083569e-01
2.459968964865723029e-01
2.460138323096362767e-01
2.460307681327002505e-01
2.460476989093330347e-01
2.460646347323969807e-01
2.460815705554609545e-01
2.460985063785249005e-01
2.461154422015888743e-01
2.461323729782216307e-01
2.461493088012855490e-01
2.461662446243495506e-01
2.461831804474134966e-01
2.462001112240462808e-01
2.462170470471102268e-01
2.462339828701741729e-01
2.462509186932381466e-01
2.462678545163021204e-01
2.462847852929348491e-01
2.463017211159988507e-01
2.463186569390627967e-01
2.463355927621267150e-01
2.463525235387594992e-01
2.463694593618234729e-01
2.463863951848874190e-01
2.464033310079513650e-01
2.464202668310153110e-01
2.464371976076481230e-01
2.464541334307120968e-01
2.464710692537760151e-01
2.464880050768399888e-01
2.465049358534727453e-01
2.465218716765367191e-01
2.465388074996006929e-01
2.465557433226646111e-01
2.465726791457285572e-01
2.465896099223613414e-01
2.466065457454253151e-01
2.466234815684892612e-01
2.466404173915532350e-01
2.466573481681860192e-01
2.466742839912499652e-01
2.466912198143139390e-01
2.467081556373778850e-01
2.467250914604418033e-01
2.467420222370745875e-01
2.467589580601385613e-01
2.467758938832025073e-01
2.467928297062664811e-01
2.468097604828992653e-01
2.468266963059632113e-01
2.468436321290271573e-01
2.468605679520911311e-01
2.468775037751550772e-01
2.468944345517878614e-01
2.469113703748517796e-01
2.469283061979157812e-01
2.469452420209797272e-01
2.469621778440436732e-01
2.469791086206764574e-01
2.469960444437404312e-01
2.470129802668043495e-01
2.470299160898683233e-01
2.470468468665010797e-01
2.470637826895650535e-01
2.470807185126289995e-01
2.470976543356929733e-01
2.471145901587569471e-01
2.471315209353896758e-01
2.471484567584536496e-01
2.471653925815176234e-01
2.471823284045815416e-01
2.471992591812143536e-01
2.472161950042782719e-01
2.472331308273422457e-01
2.472500666504062194e-01
2.472670024734701655e-01
2.472839332501029497e-01
2.473008690731668957e-01
2.473178048962308417e-01
2.473347407192948155e-01
2.473516714959275720e-01
2.473686073189915735e-01
2.473855431420554918e-01
2.474024789651194656e-01
2.474194147881834394e-01
2.474363455648161958e-01
2.474532813878801696e-01
2.474702172109440879e-01
2.474871530340080616e-01
2.475040838106408181e-01
2.475210196337048196e-01
2.475379554567687379e-01
2.475548912798327117e-01
2.475718271028966577e-01
2.475887578795294419e-01
2.476056937025933880e-01
2.476226295256573340e-01
2.476395653487212800e-01
2.476564961253540642e-01
2.476734319484180380e-01
2.476903677714820118e-01
2.477073035945459301e-01
2.477242394176099038e-01
2.477411701942426880e-01
2.477581060173066618e-01
2.477750418403705801e-01
2.477919776634345539e-01
2.478089084400673103e-01
2.478258442631312841e-01
2.478427800861952579e-01
2.478597159092591762e-01
2.478766517323231500e-01
2.478935825089559342e-01
2.479105183320198802e-01
2.479274541550838540e-01
2.479443899781477723e-01
2.479613207547805565e-01
2.479782565778445025e-01
2.479951924009084763e-01
2.480121282239724501e-01
2.480290640470363961e-01
2.480459948236691803e-01
2.480629306467331263e-01
2.480798664697970723e-01
2.480968022928610184e-01
2.481137330694938303e-01
2.481306688925577764e-01
2.481476047156217501e-01
2.481645405386856962e-01
2.481814763617496422e-01
2.481984071383824264e-01
2.482153429614463724e-01
2.482322787845103185e-01
2.482492146075742645e-01
2.482661453842070487e-01
2.482830812072710225e-01
2.483000170303349685e-01
2.483169528533989423e-01
2.483338886764628883e-01
2.483508194530956725e-01
2.483677552761595630e-01
2.483846910992235646e-01
2.484016269222875384e-01
2.484185576989202948e-01
2.484354935219842409e-01
2.484524293450482146e-01
2.484693651681121607e-01
2.484863009911761345e-01
2.485032317678089187e-01
2.485201675908728647e-01
2.485371034139368107e-01
2.485540392370007845e-01
2.485709700136335409e-01
2.485879058366975147e-01
2.486048416597614608e-01
2.486217774828254068e-01
2.486387133058893528e-01
2.486556440825221370e-01
2.486725799055860830e-01
2.486895157286500846e-01
2.487064515517140306e-01
2.487233823283467871e-01
2.487403181514107331e-01
2.487572539744746791e-01
2.487741897975386807e-01
2.487911256206026267e-01
2.488080563972354109e-01
2.488249922202993569e-01
2.488419280433633307e-01
2.488588638664272490e-01
2.488757996894912228e-01
2.488927304661240070e-01
2.489096662891879530e-01
2.489266021122518990e-01
2.489435379353158728e-01
2.489604687119486570e-01
2.489774045350125475e-01
2.489943403580765491e-01
2.490112761811404951e-01
2.490282120042044689e-01
2.490451427808372253e-01
2.490620786039012269e-01
2.490790144269651729e-01
2.490959502500291189e-01
2.491128810266619031e-01
2.491298168497258214e-01
2.491467526727897952e-01
2.491636884958537690e-01
2.491806243189176873e-01
2.491975550955504992e-01
2.492144909186144175e-01
2.492314267416783913e-01
2.492483625647423373e-01
2.492652933413751493e-01
2.492822291644390953e-01
2.492991649875030413e-01
2.493161008105670151e-01
2.493330366336309611e-01
2.493499674102637176e-01
2.493669032333276636e-01
2.493838390563916374e-01
2.494007748794556112e-01
2.494177056560883399e-01
2.494346414791523414e-01
2.494515773022162874e-01
2.494685131252802612e-01
2.494854489483442073e-01
2.495023797249769637e-01
2.495193155480409375e-01
2.495362513711048835e-01
2.495531871941688573e-01
2.495701179708016415e-01
2.495801012040214928e-01
2.495896564323318301e-01
2.495992116606421396e-01
2.496087668889524491e-01
2.496183192700552333e-01
2.496200965373955860e-01
2.496209484909076570e-01
2.496218004444197558e-01
2.496226521440720603e-01
2.496235040975841590e-01
2.496243560510962856e-01
2.496252080046083566e-01
2.496260599581204553e-01
2.496269116577727321e-01
2.496277636112848308e-01
2.496286155647969296e-01
2.496294675183090284e-01
2.496303192179613328e-01
2.496311711714734316e-01
2.496320231249855304e-01
2.496328750784976291e-01
2.496337270320097279e-01
2.496345787316620046e-01
2.496354306851741034e-01
2.496362826386862022e-01
2.496371345921983009e-01
2.496379862918505776e-01
2.496388382453627042e-01
2.496396901988748029e-01
2.496405421523869017e-01
2.496413941058990005e-01
2.496422458055512772e-01
2.496430977590633760e-01
2.496439497125754747e-01
2.496448016660875735e-01
2.496456533657398780e-01
2.496465053192519490e-01
2.496473572727641033e-01
2.496482092262761743e-01
2.496490611797882730e-01
2.496499128794405775e-01
2.496507648329526763e-01
2.496516167864647473e-01
2.496524687399768738e-01
2.496533204396291783e-01
2.496541723931412493e-01
2.496550243466533481e-01
2.496558763001654468e-01
2.496567282536775456e-01
2.496575802071896444e-01
2.496584316529821268e-01
2.496592836064942533e-01
2.496601355600063521e-01
2.496609875135184231e-01
2.496618394670305496e-01
2.496626914205426484e-01
2.496635433740547472e-01
2.496643953275668459e-01
2.496652472810789447e-01
2.496660987268713994e-01
2.496669506803834981e-01
2.496678026338956247e-01
2.496686545874076957e-01
2.496695065409197944e-01
2.496703584944319210e-01
2.496712104479440475e-01
2.496720624014560908e-01
2.496729143549682173e-01
2.496737658007606719e-01
2.496746177542727985e-01
2.496754697077848972e-01
2.496763216612969960e-01
2.496771736148090670e-01
2.496780255683212213e-01
2.496788775218332646e-01
2.496797294753453911e-01
2.496805814288574621e-01
2.496814328746499445e-01
2.496822848281620710e-01
2.496831367816741698e-01
2.496839887351862686e-01
2.496848406886983396e-01
2.496856926422104661e-01
2.496865445957225649e-01
2.496873965492346636e-01
2.496882485027467624e-01
2.496890999485392448e-01
2.496899519020513436e-01
2.496908038555634424e-01
2.496916558090755411e-01
2.496925077625876399e-01
2.496933597160997387e-01
2.496942116696118374e-01
2.496950636231239362e-01
2.496959155766360350e-01
2.496967670224285452e-01
2.496976189759406162e-01
2.496984709294527149e-01
2.496993228829648137e-01
2.497001748364769125e-01
2.497010267899890112e-01
2.497018787435011378e-01
2.497027306970132365e-01
2.497035826505253353e-01
2.497044340963177900e-01
2.497052860498298887e-01
2.497061380033419875e-01
2.497069899568541140e-01
2.497078419103662128e-01
2.497086938638783116e-01
2.497095458173904103e-01
2.497103977709025091e-01
2.497112497244146079e-01
2.497121011702070903e-01
2.497129531237191891e-01
2.497138050772312878e-01
2.497146570307433588e-01
2.497155089842554854e-01
2.497163609377676119e-01
2.497172128912796829e-01
2.497180648447917817e-01
2.497189167983038804e-01
2.497197682440963629e-01
2.497206201976084616e-01
2.497214721511205326e-01
2.497223241046326592e-01
2.497231760581447579e-01
2.497240280116568567e-01
2.497248799651689555e-01
2.497257319186810265e-01
2.497265838721931530e-01
2.497274353179856354e-01
2.497282872714977342e-01
2.497291392250098607e-01
2.497299911785219040e-01
2.497308431320340305e-01
2.497316950855461293e-01
2.497325470390582280e-01
2.497333989925702991e-01
2.497342509460824256e-01
2.497351023918749080e-01
2.497359543453870068e-01
2.497368062988991055e-01
2.497376582524112043e-01
2.497385102059233308e-01
2.497393621594354296e-01
2.497402141129475284e-01
2.497410660664596271e-01
2.497419180199716982e-01
2.497427694657641806e-01
2.497436214192762793e-01
2.497444733727884059e-01
2.497453253263005046e-01
2.497461772798125756e-01
2.497470292333247022e-01
2.497478811868368009e-01
2.497487331403488997e-01
2.497495850938609985e-01
2.497504365396534809e-01
2.497512884931655519e-01
2.497521404466776784e-01
2.497529924001897494e-01
2.497538443537018482e-01
2.497546963072139470e-01
2.497555482607260735e-01
2.497564002142381723e-01
2.497572521677502710e-01
2.497581036135427257e-01
2.497589555670548522e-01
2.497598075205669510e-01
2.497606594740790498e-01
2.497615114275911208e-01
2.497623633811032196e-01
2.497632153346153183e-01
2.497640672881274448e-01
2.497649192416395436e-01
2.497657706874320538e-01
2.497666226409441248e-01
2.497674745944562236e-01
2.497683265479683223e-01
2.497691785014803934e-01
2.497700304549925199e-01
2.497708824085046186e-01
2.497717343620167174e-01
2.497725863155288162e-01
2.497734377613212708e-01
2.497742897148333974e-01
2.497751416683454684e-01
2.497759936218575672e-01
2.497768455753696937e-01
2.497776975288817924e-01
2.497785494823938912e-01
2.497794014359060177e-01
2.497802533894180887e-01
2.497811048352105712e-01
2.497819567887226699e-01
2.497828087422347687e-01
2.497836606957468675e-01
2.497845126492589662e-01
2.497853646027710650e-01
2.497862165562831638e-01
2.497870685097952625e-01
2.497879204633073613e-01
2.497887724168195156e-01
2.497896238626119425e-01
2.497904758161240413e-01
2.497913277696361400e-01
2.497921797231482388e-01
2.497930316766603376e-01
2.497938836301724641e-01
2.497947355836845351e-01
2.497955875371966339e-01
2.497964394907087327e-01
2.497972909365012428e-01
2.497981428900133416e-01
2.497989948435254126e-01
2.497998467970375391e-01
2.498006987505496379e-01
2.498015507040617367e-01
2.498024026575738354e-01
2.498032546110859065e-01
2.498041065645980052e-01
2.498049580103905154e-01
2.498058099639026142e-01
2.498066619174147129e-01
2.498075138709267839e-01
2.498083658244389105e-01
2.498092177779509815e-01
2.498100697314631080e-01
2.498109216849751790e-01
2.498117736384873055e-01
2.498126250842797880e-01
2.498134770377918867e-01
2.498143289913039855e-01
2.498151809448160843e-01
2.498160328983281553e-01
2.498168848518402818e-01
2.498177368053523806e-01
2.498185887588644793e-01
2.498194407123765781e-01
2.498202921581690605e-01
2.498211441116811871e-01
2.498219960651932581e-01
2.498228480187053568e-01
2.498236999722174279e-01
2.498245519257295544e-01
2.498254038792416809e-01
2.498262558327537242e-01
2.498271077862658507e-01
2.498279592320583331e-01
2.498288111855704319e-01
2.498296631390825306e-01
2.498305150925946294e-01
2.498313670461067004e-01
2.498322189996188269e-01
2.498330709531309535e-01
2.498339229066430245e-01
2.498347748601551233e-01
2.498356263059476334e-01
2.498364782594597044e-01
2.498373302129718310e-01
2.498381821664839020e-01
2.498390341199960007e-01
2.498398860735080995e-01
2.498407380270202260e-01
2.498415899805322971e-01
2.498424419340444236e-01
2.498432933798369060e-01
2.498441453333489770e-01
2.498449972868611035e-01
2.498458492403732023e-01
2.498467011938853011e-01
2.498475531473973721e-01
2.498484051009094986e-01
2.498492570544215974e-01
2.498501090079336961e-01
2.498509604537261508e-01
2.498518124072383051e-01
2.498526643607503761e-01
2.498535163142624749e-01
2.498543682677745459e-01
2.498552202212866724e-01
2.498560721747987712e-01
2.498569241283108977e-01
2.498577760818229687e-01
2.498586275276154511e-01
2.498594794811275499e-01
2.498603314346396487e-01
2.498611833881517197e-01
2.498620353416638462e-01
2.498628872951759450e-01
2.498637392486880437e-01
2.498645912022001703e-01
2.498654431557122413e-01
2.498662946015047515e-01
2.498671465550167947e-01
2.498679985085289212e-01
2.498688504620410478e-01
2.498697024155531465e-01
2.498705543690651898e-01
2.498714063225773163e-01
2.498722582760893873e-01
2.498731102296015416e-01
2.498739616753939963e-01
2.498748136289060950e-01
2.498756655824182216e-01
2.498765175359302926e-01
2.498773694894423913e-01
2.498782214429544901e-01
2.498790733964665889e-01
2.498799253499786599e-01
2.498807773034907864e-01
2.498816287492832966e-01
2.498824807027953954e-01
2.498833326563074664e-01
2.498841846098195929e-01
2.498850365633316917e-01
2.498858885168437904e-01
2.498867404703558615e-01
2.498875924238679880e-01
2.498884443773800590e-01
2.498892958231725414e-01
2.498901477766846679e-01
2.498909997301967945e-01
2.498918516837088655e-01
2.498927036372209365e-01
2.498935555907330353e-01
2.498944075442451618e-01
2.498952594977572605e-01
2.498961114512693593e-01
2.498969628970618695e-01
2.498978148505739405e-01
2.498986668040860393e-01
2.498995187575981103e-01
2.499003707111102368e-01
2.499012226646223356e-01
2.499020746181344343e-01
2.499029265716465331e-01
2.499037785251586596e-01
2.499046299709511143e-01
2.499054819244632131e-01
2.499063338779752841e-01
2.499071858314874106e-01
2.499080377849995094e-01
2.499088897385116359e-01
2.499097416920237069e-01
2.499105936455358057e-01
2.499114455990479045e-01
2.499122970448403591e-01
2.499131489983524856e-01
2.499140009518645844e-01
2.499148529053767109e-01
2.499157048588887819e-01
2.499165568124008807e-01
2.499174087659130072e-01
2.499182607194250783e-01
2.499191126729372048e-01
2.499199641187296594e-01
2.499208160722417582e-01
2.499216680257538570e-01
2.499225199792659557e-01
2.499233719327780823e-01
2.499242238862901533e-01
2.499250758398022243e-01
2.499259277933143508e-01
2.499267797468264496e-01
2.499276311926189598e-01
2.499284831461310308e-01
2.499293350996431573e-01
2.499301870531552561e-01
2.499310390066673271e-01
2.499318909601794259e-01
2.499327429136915246e-01
2.499335948672036234e-01
2.499344468207157222e-01
2.499352982665082323e-01
2.499361502200203311e-01
2.499370021735324299e-01
2.499378541270445009e-01
2.499387060805566274e-01
2.499395580340687262e-01
2.499404099875808249e-01
2.499412619410929237e-01
2.499421138946049947e-01
2.499429653403975049e-01
2.499438172939096314e-01
2.499446692474217024e-01
2.499455212009338012e-01
2.499463731544459000e-01
2.499472251079579710e-01
2.499480770614700975e-01
2.499489290149821685e-01
2.499497809684942673e-01
2.499506324142867775e-01
2.499514843677988485e-01
2.499523363213109750e-01
2.499531882748231015e-01
2.499540402283351725e-01
2.499548921818472713e-01
2.499557441353593701e-01
2.499565960888714689e-01
2.499574480423835676e-01
2.499582994881760500e-01
2.499591514416881488e-01
2.499600033952002476e-01
2.499608553487123463e-01
2.499617073022244451e-01
2.499625592557365439e-01
2.499634112092486704e-01
2.499642631627607137e-01
2.499651151162728402e-01
2.499659670697849390e-01
2.499668185155774214e-01
2.499676704690895201e-01
2.499685224226016189e-01
2.499693743761137177e-01
2.499702263296258165e-01
2.499710782831379430e-01
2.499719302366500140e-01
2.499727821901621128e-01
2.499736341436742115e-01
2.499744855894666939e-01
2.499753375429788205e-01
2.499761894964909192e-01
2.499770414500030180e-01
2.499778934035151168e-01
2.499787453570271878e-01
2.499795973105393143e-01
2.499804492640514131e-01
2.499813012175635119e-01
2.499821526633559943e-01
2.499830046168680930e-01
2.499838565703801918e-01
2.499847085238922906e-01
2.499855604774043893e-01
2.499864124309164604e-01
2.499872643844285869e-01
2.499881163379406857e-01
2.499889682914527844e-01
2.499898197372452391e-01
2.499906716907573656e-01
2.499915236442694644e-01
2.499923755977815909e-01
2.499932275512936619e-01
2.499940795048057607e-01
2.499949314583178595e-01
2.499957834118299860e-01
2.499966353653420570e-01
2.499974868111345394e-01
2.499983387646466659e-01
2.499991907181587369e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.499974979960255250e-01
2.499918193061706206e-01
2.499861440005169966e-01
2.499804653106620644e-01
2.499747866208071045e-01
2.499691079309521446e-01
2.499634292410971848e-01
2.499577505512422526e-01
2.499520718613873205e-01
2.499463931715323328e-01
2.499407144816774284e-01
2.499350391760237766e-01
2.499293604861688722e-01
2.499236817963138846e-01
2.499180031064589802e-01
2.499123244166040203e-01
2.499066457267490604e-01
2.499009670368941283e-01
2.498952883470391684e-01
2.498896096571842085e-01
2.498839343515306122e-01
2.498782556616756800e-01
2.498725769718207479e-01
2.498668982819658158e-01
2.498612195921108281e-01
2.498555409022558682e-01
2.498498622124009638e-01
2.498441835225459762e-01
2.498385048326910440e-01
2.498328295270374477e-01
2.498271508371824878e-01
2.498214721473275279e-01
2.498157934574725958e-01
2.498101147676176637e-01
2.498044360777627038e-01
2.497987573879077439e-01
2.497930786980527840e-01
2.497860524761705281e-01
2.497744626332646378e-01
2.497628658793015766e-01
2.497512691253384598e-01
2.497396723713753430e-01
2.497280756174122263e-01
2.497164788634491650e-01
2.497048821094860482e-01
2.496932853555229592e-01
2.496816886015598702e-01
2.496700987586539522e-01
2.496585020046908909e-01
2.496469052507277742e-01
2.496353084967647129e-01
2.496237117428015406e-01
2.496121149888385071e-01
2.496005182348754181e-01
2.495889214809123291e-01
2.495773247269491846e-01
2.495657348840433221e-01
2.495541381300802053e-01
2.495425413761171163e-01
2.495309446221539995e-01
2.495193478681909105e-01
2.495077511142277937e-01
2.494961543602647047e-01
2.494845576063016157e-01
2.494729608523385267e-01
2.494613710094326364e-01
2.494497742554695474e-01
2.494381775015064584e-01
2.494265807475433416e-01
2.494149839935802249e-01
2.494033872396171359e-01
2.493917904856540746e-01
2.493801937316909578e-01
2.493685969777278411e-01
2.493570071348219785e-01
2.493454103808588340e-01
2.493338136268958005e-01
2.493222168729326838e-01
2.493106201189695670e-01
2.492990233650064780e-01
2.492874266110433890e-01
2.492758298570802722e-01
2.492642331031171832e-01
2.492526363491540942e-01
2.492410465062482039e-01
2.492294497522851149e-01
2.492178529983220536e-01
2.492062562443589091e-01
2.491946594903957923e-01
2.491830627364327033e-01
2.491714659824696421e-01
2.491598692285065253e-01
2.491482724745434363e-01
2.491366826316374905e-01
2.491250858776744292e-01
2.491134891237113402e-01
2.491018923697482235e-01
2.490902956157851345e-01
2.490786988618220454e-01
2.490671021078589564e-01
2.490555053538958674e-01
2.490439085999327506e-01
2.490323187570268604e-01
2.490207220030637436e-01
2.490091252491006824e-01
2.489975284951375656e-01
2.489859317411744766e-01
2.489743349872113876e-01
2.489627382332482708e-01
2.489511414792852095e-01
2.489395447253220928e-01
2.489279548824161747e-01
2.489163581284530857e-01
2.489047613744899967e-01
2.488931646205269077e-01
2.488815678665637909e-01
2.488699711126007297e-01
2.488583743586376129e-01
2.488467776046745239e-01
2.488351808507113794e-01
2.488235910078055169e-01
2.488119942538424278e-01
2.488003974998793111e-01
2.487888007459162221e-01
2.487772039919531331e-01
2.487656072379900163e-01
2.487540104840269273e-01
2.487424137300638660e-01
2.487308169761007492e-01
2.487192271331948590e-01
2.487076303792317422e-01
2.486960336252686810e-01
2.486844368713055642e-01
2.486728401173424474e-01
2.486612433633794139e-01
2.486496466094162416e-01
2.486380498554531804e-01
2.486264531014900636e-01
2.486148632585841733e-01
2.486032665046210566e-01
2.485916697506579676e-01
2.485800729966949063e-01
2.485684762427318173e-01
2.485568794887687005e-01
2.485452827348055838e-01
2.485336859808424947e-01
2.485220892268794057e-01
2.485104993839734877e-01
2.484989026300103987e-01
2.484873058760472819e-01
2.484757091220842207e-01
2.484641123681211039e-01
2.484525156141580426e-01
2.484409188601949259e-01
2.484293221062318091e-01
2.484177253522686923e-01
2.484061355093628021e-01
2.483945387553997131e-01
2.483829420014366240e-01
2.483713452474735350e-01
2.483597484935104460e-01
2.483481517395473848e-01
2.483365549855842680e-01
2.483249582316211790e-01
2.483133614776580622e-01
2.483017716347521442e-01
2.482901748807890552e-01
2.482785781268259939e-01
2.482669813728629049e-01
2.482553846188997604e-01
2.482437878649366714e-01
2.482321911109735824e-01
2.482205943570105211e-01
2.482089976030473766e-01
2.481974077601414863e-01
2.481858110061783695e-01
2.481742142522153083e-01
2.481626174982521915e-01
2.481510207442891025e-01
2.481394239903260135e-01
2.481278272363629245e-01
2.481162304823997800e-01
2.481046337284367187e-01
2.480930438855308284e-01
2.480814471315677117e-01
2.480698503776046226e-01
2.480582536236415336e-01
2.480466568696784446e-01
2.480350601157153279e-01
2.480234633617522666e-01
2.480118666077891498e-01
2.480002698538260608e-01
2.479886800109201705e-01
2.479770832569570815e-01
2.479654865029939370e-01
2.479538897490308758e-01
2.479422929950677590e-01
2.479306962411046700e-01
2.479190994871415810e-01
2.479075027331784642e-01
2.478959059792153752e-01
2.478843161363094849e-01
2.478727193823463681e-01
2.478611226283832791e-01
2.478495258744201901e-01
2.478379291204571011e-01
2.478263323664940398e-01
2.478147356125308953e-01
2.478031388585678341e-01
2.477915421046047173e-01
2.477799522616988270e-01
2.477683555077357103e-01
2.477567587537726213e-01
2.477451619998095322e-01
2.477335652458464155e-01
2.477219684918833265e-01
2.477103717379202652e-01
2.476987749839571207e-01
2.476871782299940317e-01
2.476755883870881414e-01
2.476639916331250524e-01
2.476523948791619634e-01
2.476407981251988466e-01
2.476292013712357576e-01
2.476176046172726686e-01
2.476060078633095518e-01
2.475944111093464628e-01
2.475828143553833738e-01
2.475712245124774835e-01
2.475596277585143667e-01
2.475480310045512777e-01
2.475364342505881887e-01
2.475248374966250720e-01
2.475132407426619829e-01
2.475016439886988939e-01
2.474900472347357772e-01
2.474784504807727159e-01
2.474668606378667979e-01
2.474552638839037366e-01
2.474436671299406199e-01
2.474320703759775308e-01
2.474204736220144418e-01
2.474088768680513528e-01
2.473972801140882360e-01
2.473856833601251193e-01
2.473740866061620303e-01
2.473624967632561122e-01
2.473509000092930510e-01
2.473393032553299342e-01
2.473277065013668730e-01
2.473161097474037562e-01
2.473045129934406394e-01
2.472929162394775782e-01
2.472813194855144336e-01
2.472697227315513446e-01
2.472581328886454544e-01
2.472465361346823653e-01
2.472349393807192763e-01
2.472233426267561596e-01
2.472117458727930428e-01
2.472001491188299815e-01
2.471885523648668925e-01
2.471769556109038035e-01
2.471653588569406867e-01
2.471537690140347965e-01
2.471421722600716797e-01
2.471305755061086185e-01
2.471189787521455017e-01
2.471073819981824127e-01
2.470957852442193237e-01
2.470841884902562069e-01
2.470725917362931179e-01
2.470609949823300289e-01
2.470494051394241108e-01
2.470378083854610218e-01
2.470262116314979606e-01
2.470146148775348438e-01
2.470030181235717270e-01
2.469914213696086658e-01
2.469798246156455490e-01
2.469682278616824600e-01
2.469566311077193432e-01
2.469450412648134252e-01
2.469334445108503640e-01
2.469218477568872472e-01
2.469102510029241582e-01
2.468986542489610692e-01
2.468870574949979801e-01
2.468754607410348911e-01
2.468638639870718021e-01
2.468522672331086854e-01
2.468406773902027951e-01
2.468290806362396783e-01
2.468174838822765615e-01
2.468058871283135003e-01
2.467942903743504113e-01
2.467826936203873223e-01
2.467710968664242055e-01
2.467595001124611165e-01
2.467479033584980275e-01
2.467363066045349385e-01
2.467247167616289927e-01
2.467131200076659314e-01
2.467015232537028147e-01
2.466899264997397256e-01
2.466783297457766366e-01
2.466667329918135754e-01
2.466551362378504586e-01
2.466435394838873418e-01
2.466319427299242528e-01
2.466203528870183348e-01
2.466087561330552458e-01
2.465971593790921568e-01
2.465855626251290678e-01
2.465739658711659510e-01
2.465623691172028620e-01
2.465507723632397730e-01
2.465391756092766840e-01
2.465275788553135672e-01
2.465159890124076769e-01
2.465043922584445601e-01
2.464927955044814989e-01
2.464811987505184099e-01
2.464696019965552931e-01
2.464580052425921763e-01
2.464464084886291428e-01
2.464348117346660261e-01
2.464232149807029093e-01
2.464116251377970190e-01
2.464000283838339023e-01
2.463884316298708133e-01
2.463768348759077242e-01
2.463652381219446352e-01
2.463536413679814907e-01
2.463420446140184294e-01
2.463304478600553404e-01
2.463188511060922514e-01
2.463072612631863612e-01
2.462956645092232444e-01
2.462840677552601276e-01
2.462724710012970386e-01
2.462608742473339496e-01
2.462492774933708606e-01
2.462376807394077438e-01
2.462260839854446548e-01
2.462144872314815658e-01
2.462028973885756478e-01
2.461913006346125588e-01
2.461797038806494697e-01
2.461681071266863807e-01
2.461565103727232917e-01
2.461449136187602027e-01
2.461333168647970859e-01
2.461217201108339969e-01
2.461101233568709079e-01
2.460985335139649899e-01
2.460869367600019009e-01
2.460753400060388119e-01
2.460637432520756951e-01
2.460521464981126338e-01
2.460405497441495171e-01
2.460289529901864003e-01
2.460173562362233390e-01
2.460057594822602500e-01
2.459941696393543320e-01
2.459825728853912152e-01
2.459709761314281540e-01
2.459593793774650372e-01
2.459477826235019204e-01
2.459361858695388592e-01
2.459245891155757424e-01
2.459129923616126534e-01
2.459013956076495644e-01
2.458898057647436741e-01
2.458782090107805574e-01
2.458666122568174406e-01
2.458550155028543516e-01
2.458434187488913181e-01
2.458318219949281735e-01
2.458202252409650845e-01
2.458086284870019955e-01
2.457970317330388788e-01
2.457854418901329885e-01
2.457738451361698995e-01
2.457622483822067827e-01
2.457506516282437214e-01
2.457390548742806047e-01
2.457274581203175157e-01
2.457158613663543989e-01
2.457042646123913376e-01
2.456926678584281654e-01
2.456810780155223028e-01
2.456694812615592138e-01
2.456578845075961248e-01
2.456462877536330358e-01
2.456346909996699468e-01
2.456230942457068578e-01
2.456114974917437410e-01
2.455999007377806520e-01
2.455883039838175352e-01
2.455767141409116450e-01
2.455651173869485560e-01
2.455535206329854669e-01
2.455419238790223502e-01
2.455303271250592889e-01
2.455187303710961721e-01
2.455071336171330831e-01
2.454955368631699941e-01
2.454839401092068774e-01
2.454723502663009871e-01
2.454607535123378703e-01
2.454491567583747536e-01
2.454375600044116923e-01
2.454259632504486033e-01
2.454143664964855143e-01
2.454027697425223975e-01
2.453911729885592807e-01
2.453795762345962195e-01
2.453679863916903015e-01
2.453563896377272124e-01
2.453447928837641234e-01
2.453331961298009789e-01
2.453215993758379454e-01
2.453100026218748286e-01
2.452984058679117119e-01
2.452868091139486229e-01
2.452752123599855616e-01
2.452636225170796436e-01
2.452520257631165268e-01
2.452404290091534378e-01
2.452288322551903210e-01
2.452172355012272598e-01
2.452056387472641430e-01
2.451940419933010540e-01
2.451824452393379650e-01
2.451708484853748482e-01
2.451592586424689857e-01
2.451476618885058967e-01
2.451360651345427799e-01
2.451244683805796631e-01
2.451128716266166019e-01
2.451012748726534851e-01
2.450896781186903683e-01
2.450780813647272793e-01
2.450664846107641903e-01
2.450548947678582723e-01
2.450432980138952388e-01
2.450317012599321220e-01
2.450201045059690330e-01
2.450085077520058885e-01
2.449969109980428272e-01
2.449853142440797382e-01
2.449737174901166492e-01
2.449621207361535047e-01
2.449505308932476422e-01
2.449389341392845254e-01
2.449273373853214086e-01
2.449157406313583196e-01
2.449041438773952306e-01
2.448925471234321694e-01
2.448809503694690526e-01
2.448693536155059358e-01
2.448577568615428468e-01
2.448461670186369565e-01
2.448345702646738398e-01
2.448229735107107508e-01
2.448113767567476617e-01
2.447997800027845727e-01
2.447881832488214560e-01
2.447765864948583947e-01
2.447649897408952779e-01
2.447533929869321612e-01
2.447418031440262987e-01
2.447302063900631541e-01
2.447186096361000929e-01
2.447070128821369761e-01
2.446954161281739148e-01
2.446838193742107981e-01
2.446722226202477368e-01
2.446606258662846201e-01
2.446490291123215310e-01
2.446374392694156130e-01
2.446258425154525240e-01
2.446142457614894350e-01
2.446026490075263182e-01
2.445910522535632570e-01
2.445794554996001402e-01
2.445678587456370512e-01
2.445562619916739344e-01
2.445446652377108454e-01
2.445330753948048996e-01
2.445214786408418384e-01
2.445098818868787771e-01
2.444982851329156603e-01
2.444866883789525713e-01
2.444750916249894823e-01
2.444634948710263656e-01
2.444518981170632765e-01
2.444403013631001598e-01
2.444287115201942695e-01
2.444171147662311805e-01
2.444055180122680915e-01
2.443939212583050025e-01
2.443823245043419135e-01
2.443707277503788244e-01
2.443591309964156799e-01
2.443475342424526187e-01
2.443359374884894741e-01
2.443243476455835839e-01
2.443127508916204949e-01
2.443011541376574336e-01
2.442895573836943168e-01
2.442779606297312278e-01
2.442663638757681110e-01
2.442547671218050498e-01
2.442431703678419885e-01
2.442315736138788163e-01
2.442199768599157550e-01
2.442083870170098370e-01
2.441967902630467480e-01
2.441851935090836589e-01
2.441735967551205699e-01
2.441620000011574809e-01
2.441504032471943364e-01
2.441388064932312751e-01
2.441272097392681584e-01
2.441156129853050694e-01
2.441040231423991513e-01
2.440924263884360623e-01
2.440808296344729733e-01
2.440692328805098843e-01
2.440576361265467675e-01
2.440460393725837063e-01
2.440344426186205895e-01
2.440228458646575282e-01
2.440112491106944115e-01
2.439996592677885212e-01
2.439880625138253767e-01
2.439764657598622877e-01
2.439648690058992264e-01
2.439532722519361374e-01
2.439416754979730206e-01
2.439300787440099039e-01
2.439184819900468149e-01
2.439068852360837258e-01
2.438952953931778356e-01
2.438836986392147466e-01
2.438721018852516298e-01
2.438605051312885408e-01
2.438489083773254240e-01
2.438373116233623350e-01
2.438257148693992737e-01
2.438141181154361292e-01
2.438025213614730680e-01
2.437909315185671499e-01
2.437793347646040609e-01
2.437677380106409997e-01
2.437561412566778829e-01
2.437445445027147661e-01
2.437329477487516771e-01
2.437213509947885881e-01
2.437097542408254713e-01
2.436981574868624101e-01
2.436865676439564643e-01
2.436749708899934030e-01
2.436633741360303140e-01
2.436517773820672250e-01
2.436401806281041083e-01
2.436285838741409915e-01
2.436169871201779025e-01
2.436053903662148690e-01
2.435937936122517244e-01
2.435822037693458064e-01
2.435706070153826897e-01
2.435590102614196284e-01
2.435474135074565394e-01
2.435358167534934226e-01
2.435242199995303891e-01
2.435126232455672446e-01
2.435010264916041556e-01
2.434894297376410666e-01
2.434778398947351485e-01
2.434662431407720595e-01
2.434546463868089705e-01
2.434430496328458537e-01
2.434314528788827925e-01
2.434198561249196757e-01
2.434082593709565590e-01
2.433966626169934977e-01
2.433850658630303809e-01
2.433734760201244907e-01
2.433618792661613739e-01
2.433502825121983126e-01
2.433386857582351959e-01
2.433270890042720791e-01
2.433154922503089901e-01
2.433038954963459011e-01
2.432922987423828398e-01
2.432807019884197230e-01
2.432691121455138050e-01
2.432575153915507160e-01
2.432459186375875992e-01
2.432343218836245102e-01
2.432227251296614212e-01
2.432111283756983322e-01
2.431995316217352154e-01
2.431879348677721264e-01
2.431763381138090097e-01
2.431647482709031194e-01
2.431531515169400304e-01
2.431415547629769414e-01
2.431299580090138523e-01
2.431183612550507633e-01
2.431067645010876743e-01
2.430951677471245576e-01
2.430835709931614963e-01
2.430719742391983518e-01
2.430603843962924615e-01
2.430487876423294002e-01
2.430371908883662835e-01
2.430255941344031945e-01
2.430139973804400777e-01
2.430024006264769887e-01
2.429908038725138997e-01
2.429792071185508107e-01
2.429676103645877216e-01
2.429560205216817759e-01
2.429444237677187146e-01
2.429328270137555978e-01
2.429212302597924811e-01
2.429096335058294198e-01
2.428980367518663308e-01
2.428864399979032140e-01
2.428748432439400973e-01
2.428632464899770360e-01
2.428516566470711180e-01
2.428400598931080290e-01
2.428284631391449677e-01
2.428168663851818510e-01
2.428052696312187342e-01
2.427936728772556452e-01
2.427820761232925562e-01
2.427704793693294394e-01
2.427588826153663781e-01
2.427472927724604601e-01
2.427356960184973433e-01
2.427240992645342821e-01
2.427125025105711653e-01
2.427009057566080485e-01
2.426893090026449873e-01
2.426777122486818983e-01
2.426661154947187815e-01
2.426545187407556647e-01
2.426429288978497745e-01
2.426313321438866855e-01
2.426197353899235964e-01
2.426081386359605074e-01
2.425965418819973907e-01
2.425849451280343017e-01
2.425733483740712126e-01
2.425617516201080959e-01
2.425501548661450069e-01
2.425385650232391166e-01
2.425269682692760553e-01
2.425153715153129108e-01
2.425037747613498773e-01
2.424921780073867050e-01
2.424805812534236438e-01
2.424689844994605270e-01
2.424573877454974657e-01
2.424457909915343490e-01
2.424342011486284587e-01
2.424226043946653419e-01
2.424110076407022807e-01
2.423994108867391639e-01
2.423878141327760749e-01
2.423762173788129859e-01
2.423646206248498691e-01
2.423530238708867524e-01
2.423414271169236911e-01
2.423298372740177731e-01
2.423182405200547118e-01
2.423066437660915673e-01
2.422950470121284783e-01
2.422834502581653893e-01
2.422718535042023280e-01
2.422602567502392112e-01
2.422486599962760945e-01
2.422370632423130055e-01
2.422254733994070874e-01
2.422138766454439984e-01
2.422022798914809094e-01
2.421906831375177926e-01
2.421790863835547314e-01
2.421674896295916146e-01
2.421558928756285534e-01
2.421442961216654366e-01
2.421326993677023476e-01
2.421211095247964573e-01
2.421095127708333683e-01
2.420979160168702238e-01
2.420863192629071348e-01
2.420747225089440735e-01
2.420631257549809567e-01
2.420515290010178955e-01
2.420399322470547787e-01
2.420283354930916619e-01
2.420167456501857439e-01
2.420051488962226827e-01
2.419935521422595659e-01
2.419819553882964769e-01
2.419703586343333601e-01
2.419587618803702989e-01
2.419471651264072376e-01
2.419355683724440653e-01
2.419239716184810041e-01
2.419123817755750860e-01
2.419007850216119970e-01
2.418891882676489080e-01
2.418775915136858468e-01
2.418659947597227022e-01
2.418543980057596132e-01
2.418428012517965242e-01
2.418312044978334074e-01
2.418196077438703462e-01
2.418080179009644004e-01
2.417964211470013391e-01
2.417848243930382224e-01
2.417732276390751611e-01
2.417616308851120721e-01
2.417500341311489276e-01
2.417384373771858663e-01
2.417268406232227773e-01
2.417152438692596605e-01
2.417036471152965715e-01
2.416920572723906535e-01
2.416804605184275645e-01
2.416688637644644477e-01
2.416572670105013310e-01
2.416456702565382697e-01
2.416340735025751807e-01
2.416224767486120917e-01
2.416108799946489749e-01
2.415992832406858859e-01
2.415876933977799956e-01
2.415760966438169066e-01
2.415644998898538176e-01
2.415529031358907008e-01
2.415413063819276118e-01
2.415297096279644951e-01
2.415181128740014060e-01
2.415065161200382893e-01
2.414949193660752558e-01
2.414833295231693100e-01
2.414717327692062210e-01
2.414601360152431320e-01
2.414485392612800152e-01
2.414369425073169539e-01
2.414253457533538372e-01
2.414137489993907759e-01
2.414021522454276591e-01
2.413905554914645701e-01
2.413789656485586521e-01
2.413673688945955353e-01
2.413557721406324463e-01
2.413441753866693573e-01
2.413325786327062683e-01
2.413209818787431793e-01
2.413093851247800625e-01
2.412977883708170013e-01
2.412861916168538567e-01
2.412746017739479942e-01
2.412630050199848775e-01
2.412514082660217885e-01
2.412398115120587272e-01
2.412282147580956382e-01
2.412166180041325214e-01
2.412050212501694046e-01
2.411934244962063156e-01
2.411818277422432266e-01
2.411702378993373086e-01
2.411586411453742196e-01
2.411470443914111028e-01
2.411354476374480416e-01
2.411238508834849525e-01
2.411122541295218358e-01
2.411006573755587468e-01
2.410890606215956578e-01
2.410774638676325687e-01
2.410658740247266230e-01
2.410542772707635617e-01
2.410426805168004449e-01
2.410310837628373559e-01
2.410194870088742669e-01
2.410078902549111224e-01
2.409962935009480334e-01
2.409846967469849721e-01
2.409730999930218553e-01
2.409615101501159651e-01
2.409499133961528483e-01
2.409383166421897871e-01
2.409267198882266980e-01
2.409151231342636090e-01
2.409035263803005200e-01
2.408919296263373755e-01
2.408803328723743420e-01
2.408687361184111975e-01
2.408571462755053072e-01
2.408455495215422182e-01
2.408339527675791014e-01
2.408223560136160124e-01
2.408107592596529511e-01
2.407991625056898344e-01
2.407875657517267454e-01
2.407759689977636286e-01
2.407643722438005396e-01
2.407527824008946493e-01
2.407411856469315048e-01
2.407295888929684713e-01
2.407179921390053268e-01
2.407063953850422378e-01
2.406947986310791487e-01
2.406832018771160320e-01
2.406716051231529430e-01
2.406600083691898817e-01
2.406484185262839359e-01
2.406368217723208469e-01
2.406252250183577857e-01
2.406136282643946966e-01
2.406020315104315799e-01
2.405904347564684631e-01
2.405788380025054018e-01
2.405672412485422851e-01
2.405556444945792238e-01
2.405440546516732780e-01
2.405324578977102168e-01
2.405208611437471000e-01
2.405092643897839833e-01
2.404976676358209220e-01
2.404860708818578052e-01
2.404744741278946885e-01
2.404628773739315994e-01
2.404512806199685659e-01
2.404396907770626479e-01
2.404280940230995589e-01
2.404164972691364421e-01
2.404049005151733531e-01
2.403933037612101808e-01
2.403817070072471751e-01
2.403701102532840306e-01
2.403585134993209416e-01
2.403469167453578526e-01
2.403353269024519345e-01
2.403237301484888733e-01
2.403121333945257565e-01
2.403005366405626675e-01
2.402889398865995507e-01
2.402773431326364617e-01
2.402657463786733727e-01
2.402541496247102837e-01
2.402425528707471669e-01
2.402309630278412766e-01
2.402193662738781321e-01
2.402077695199150986e-01
2.401961727659520096e-01
2.401845760119888928e-01
2.401729792580258038e-01
2.401613825040626871e-01
2.401497857500995980e-01
2.401381889961365368e-01
2.401265991532306188e-01
2.401150023992675298e-01
2.401034056453044130e-01
2.400918088913413240e-01
2.400802121373782350e-01
2.400686153834151459e-01
2.400570186294520292e-01
2.400454218754889124e-01
2.400338251215257956e-01
2.400222352786199331e-01
2.400106385246568441e-01
2.399990417706937551e-01
2.399874450167306383e-01
2.399758482627675771e-01
2.399642515088044881e-01
2.399526547548413435e-01
2.399410580008782823e-01
2.399294612469151655e-01
2.399178714040092752e-01
2.399062746500462140e-01
2.398946778960830695e-01
2.398830811421199805e-01
2.398714843881568914e-01
2.398598876341938024e-01
2.398482908802307134e-01
2.398366941262675689e-01
2.398250973723045076e-01
2.398135075293985896e-01
2.398019107754355006e-01
2.397903140214724116e-01
2.397787172675093226e-01
2.397671205135462058e-01
2.397555237595831445e-01
2.397439270056200278e-01
2.397323302516569110e-01
2.397207334976938498e-01
2.397091436547879040e-01
2.396975469008248427e-01
2.396859501468617260e-01
2.396743533928986647e-01
2.396627566389355202e-01
2.396511598849724312e-01
2.396395631310093699e-01
2.396279663770462531e-01
2.396163696230831919e-01
2.396047797801772461e-01
2.395931830262141571e-01
2.395815862722510681e-01
2.395699895182879513e-01
2.395583927643248345e-01
2.395467960103618010e-01
2.395351992563986843e-01
2.395236025024355953e-01
2.395120057484724785e-01
2.395004159055665605e-01
2.394888191516034714e-01
2.394772223976404102e-01
2.394656256436773212e-01
2.394540288897141767e-01
2.394424321357511154e-01
2.394308353817880264e-01
2.394192386278249096e-01
2.394076418738618206e-01
2.393960520309559303e-01
2.393844552769928413e-01
2.393728585230296968e-01
2.393612617690666355e-01
2.393496650151035465e-01
2.393380682611404298e-01
2.393264715071773407e-01
2.393148747532142517e-01
2.393032779992511627e-01
2.392916881563452447e-01
2.392800914023821279e-01
2.392684946484190667e-01
2.392568978944559777e-01
2.392453011404928609e-01
2.392337043865297441e-01
2.392221076325666829e-01
2.392105108786036216e-01
2.391989141246404771e-01
2.391873173706774158e-01
2.391757275277714978e-01
2.391641307738083810e-01
2.391525340198452643e-01
2.391409372658822030e-01
2.391293405119190862e-01
2.391177437579559972e-01
2.391061470039929082e-01
2.390945502500297914e-01
2.390829534960667302e-01
2.390713636531608122e-01
2.390597668991977232e-01
2.390481701452346064e-01
2.390365733912715174e-01
2.390249766373084284e-01
2.390133798833453393e-01
2.390017831293822226e-01
2.389901863754191336e-01
2.389785896214560446e-01
2.389669997785501265e-01
2.389554030245870375e-01
2.389438062706239485e-01
2.389322095166608595e-01
2.389206127626977150e-01
2.389090160087346815e-01
2.388974192547715369e-01
2.388858225008084757e-01
2.388742257468453589e-01
2.388626359039394687e-01
2.388510391499764074e-01
2.388394423960132906e-01
2.388278456420502016e-01
2.388162488880870848e-01
2.388046521341239958e-01
2.387930553801609068e-01
2.387814586261977901e-01
2.387698618722347010e-01
2.387582720293288108e-01
2.387466752753657218e-01
2.387350785214026327e-01
2.387234817674395160e-01
2.387118850134764270e-01
2.387002882595133102e-01
2.386886915055502212e-01
2.386770947515871599e-01
2.386654979976240432e-01
2.386539081547181251e-01
2.386423114007550361e-01
2.386307146467919194e-01
2.386191178928288581e-01
2.386075211388657691e-01
2.385959243849026801e-01
2.385843276309395633e-01
2.385727308769764743e-01
2.385611341230133575e-01
2.385495442801074395e-01
2.385379475261443505e-01
2.385263507721812615e-01
2.385147540182181725e-01
2.385031572642550834e-01
2.384915605102919944e-01
2.384799637563288777e-01
2.384683670023658164e-01
2.384567702484026996e-01
2.384451804054968094e-01
2.384335836515336926e-01
2.384219868975706036e-01
2.384103901436075423e-01
2.383987933896443978e-01
2.383871966356813088e-01
2.383755998817182475e-01
2.383640031277551585e-01
2.383524063737920418e-01
2.383408165308860960e-01
2.383292197769230347e-01
2.383176230229599180e-01
2.383060262689968289e-01
2.382944295150337677e-01
2.382828327610706509e-01
2.382712360071075619e-01
2.382596392531444729e-01
2.382480424991813561e-01
2.382364526562754659e-01
2.382248559023123491e-01
2.382132591483492601e-01
2.382016623943861433e-01
2.381900656404230543e-01
2.381784688864599375e-01
2.381668721324968763e-01
2.381552753785337595e-01
2.381436786245706982e-01
2.381320887816647802e-01
2.381204920277016912e-01
2.381088952737386022e-01
2.380972985197755132e-01
2.380857017658123964e-01
2.380741050118492796e-01
2.380625082578862184e-01
2.380509115039231016e-01
2.380393147499600404e-01
2.380277249070540946e-01
2.380161281530910056e-01
2.380045313991279166e-01
2.379929346451648275e-01
2.379813378912017108e-01
2.379697411372386218e-01
2.379581443832755328e-01
2.379465476293124715e-01
2.379349508753493825e-01
2.379233610324434645e-01
2.379117642784803477e-01
2.379001675245172032e-01
2.378885707705541974e-01
2.378769740165910807e-01
2.378653772626279639e-01
2.378537805086648471e-01
2.378421837547017581e-01
2.378305870007386691e-01
2.378189971578327788e-01
2.378074004038696621e-01
2.377958036499066008e-01
2.377842068959434840e-01
2.377726101419803950e-01
2.377610133880173060e-01
2.377494166340541892e-01
2.377378198800911280e-01
2.377262231261280112e-01
2.377146332832221209e-01
2.377030365292590319e-01
2.376914397752958874e-01
2.376798430213328539e-01
2.376682462673696816e-01
2.376566495134066481e-01
2.376450527594435314e-01
2.376334560054804146e-01
2.376218592515173256e-01
2.376102694086114075e-01
2.375986726546483740e-01
2.375870759006852295e-01
2.375754791467221405e-01
2.375638823927590515e-01
2.375522856387959902e-01
2.375406888848328457e-01
2.375290921308697845e-01
2.375174953769066677e-01
2.375059055340008052e-01
2.374943087800376607e-01
2.374827120260745716e-01
2.374711152721115104e-01
2.374595185181483936e-01
2.374479217641853046e-01
2.374363250102222156e-01
2.374247282562590988e-01
2.374131315022960098e-01
2.374015416593900918e-01
2.373899449054270028e-01
2.373783481514639138e-01
2.373667513975007970e-01
2.373551546435377357e-01
2.373435578895746190e-01
2.373319611356115577e-01
2.373203643816484409e-01
2.373087676276853242e-01
2.372971777847794339e-01
2.372855810308163449e-01
2.372739842768532281e-01
2.372623875228901391e-01
2.372507907689270223e-01
2.372391940149639611e-01
2.372275972610008443e-01
2.372160005070377276e-01
2.372044037530746663e-01
2.371928139101687205e-01
2.371812171562056593e-01
2.371696204022425702e-01
2.371580236482794812e-01
2.371464268943163645e-01
2.371348301403532755e-01
2.371232333863901864e-01
2.371116366324270974e-01
2.371000398784640084e-01
2.370884500355580904e-01
2.370768532815950014e-01
2.370652565276318846e-01
2.370536597736688234e-01
2.370420630197057343e-01
2.370304662657426176e-01
2.370188695117795008e-01
2.370072727578164118e-01
2.369956760038532950e-01
2.369840861609474048e-01
2.369724894069843157e-01
2.369608926530212267e-01
2.369492958990581100e-01
2.369376991450950209e-01
2.369261023911319319e-01
2.369145056371688152e-01
2.369029088832057539e-01
2.368913121292426649e-01
2.368797222863367191e-01
2.368681255323736579e-01
2.368565287784105688e-01
2.368449320244474521e-01
2.368333352704843631e-01
2.368217385165212741e-01
2.368101417625581573e-01
2.367985450085950960e-01
2.367869482546320070e-01
2.367753584117260612e-01
2.367637616577630000e-01
2.367521649037998832e-01
2.367405681498367942e-01
2.367289713958736774e-01
2.367173746419105607e-01
2.367057778879475272e-01
2.366941811339844104e-01
2.366825843800213214e-01
2.366709876260582046e-01
2.366593977831523143e-01
2.366478010291891976e-01
2.366362042752261086e-01
2.366246075212630473e-01
2.366130107672999305e-01
2.366014140133368415e-01
2.365898172593737248e-01
2.365782205054106357e-01
2.365666237514474912e-01
2.365550339085416287e-01
2.365434371545785397e-01
2.365318404006154229e-01
2.365202436466523339e-01
2.365086468926892449e-01
2.364970501387261559e-01
2.364854533847630391e-01
2.364738566307999779e-01
2.364622598768368888e-01
2.364506700339309708e-01
2.364390732799678818e-01
2.364274765260047650e-01
2.364158797720417038e-01
2.364042830180785870e-01
2.363926862641154980e-01
2.363810895101524090e-01
2.363694927561892922e-01
2.363578960022262310e-01
2.363463061593202852e-01
2.363347094053571962e-01
2.363231126513941072e-01
2.363115158974309904e-01
2.362999191434679291e-01
2.362883223895048124e-01
2.362767256355417234e-01
2.362651288815786343e-01
2.362535321276155176e-01
2.362419422847096273e-01
2.362303455307465105e-01
2.362187487767834493e-01
2.362071520228203603e-01
2.361955552688572157e-01
2.361839585148941545e-01
2.361723617609310932e-01
2.361607650069679765e-01
2.361491682530048597e-01
2.361375784100989694e-01
2.361259816561358527e-01
2.361143849021727636e-01
2.361027881482096191e-01
2.360911913942466134e-01
2.360795946402834689e-01
2.360679978863203798e-01
2.360564011323573186e-01
2.360448043783941741e-01
2.360332145354882838e-01
2.360216177815251670e-01
2.360100210275620780e-01
2.359984242735989890e-01
2.359868275196359000e-01
2.359752307656728110e-01
2.359636340117097220e-01
2.359520372577466052e-01
2.359404405037835162e-01
2.359288506608776259e-01
2.359172539069145091e-01
2.359056571529514201e-01
2.358940603989883311e-01
2.358824636450252421e-01
2.358708668910621253e-01
2.358592701370990363e-01
2.358476733831359473e-01
2.358360766291728305e-01
2.358244867862669680e-01
2.358128900323038790e-01
2.358012932783407622e-01
2.357896965243776732e-01
2.357780997704145287e-01
2.357665030164514952e-01
2.357549062624883507e-01
2.357433095085252894e-01
2.357317127545621727e-01
2.357201229116562824e-01
2.357085261576931934e-01
2.356969294037301044e-01
2.356853326497669876e-01
2.356737358958038986e-01
2.356621391418407818e-01
2.356505423878776928e-01
2.356389456339145760e-01
2.356273488799514870e-01
2.356157590370455690e-01
2.356041622830825077e-01
2.355925655291194187e-01
2.355809687751563020e-01
2.355693720211932407e-01
2.355577752672301239e-01
2.355461785132670072e-01
2.355345817593039182e-01
2.355229850053408569e-01
2.355113951624349111e-01
2.354997984084718499e-01
2.354882016545087331e-01
2.354766049005456718e-01
2.354650081465825551e-01
2.354534113926194661e-01
2.354418146386563770e-01
2.354302178846932603e-01
2.354186211307301713e-01
2.354070312878242532e-01
2.353954345338611920e-01
2.353838377798980752e-01
2.353722410259349584e-01
2.353606442719718694e-01
2.353490475180087804e-01
2.353374507640456637e-01
2.353258540100826302e-01
2.353142572561194856e-01
2.353026674132135954e-01
2.352910706592505063e-01
2.352794739052874173e-01
2.352678771513243283e-01
2.352562803973611838e-01
2.352446836433981225e-01
2.352330868894350335e-01
2.352214901354718890e-01
2.352098933815088277e-01
2.351983035386029375e-01
2.351867067846398207e-01
2.351751100306767317e-01
2.351635132767136427e-01
2.351519165227505537e-01
2.351403197687874647e-01
2.351287230148243479e-01
2.351171262608612866e-01
2.351055295068981699e-01
2.350939396639922518e-01
2.350823429100291351e-01
2.350707461560660738e-01
2.350591494021029570e-01
2.350475526481398958e-01
2.350359558941767513e-01
2.350243591402136900e-01
2.350127623862506010e-01
2.350011656322874842e-01
2.349895757893815940e-01
2.349779790354185049e-01
2.349663822814553882e-01
2.349547855274922992e-01
2.349431887735292102e-01
2.349315920195660934e-01
2.349199952656030321e-01
2.349083985116399154e-01
2.348968017576768263e-01
2.348852119147709083e-01
2.348736151608078471e-01
2.348620184068447303e-01
2.348504216528816135e-01
2.348388248989185245e-01
2.348272281449554355e-01
2.348156313909923465e-01
2.348040346370292575e-01
2.347924378830661685e-01
2.347808480401602504e-01
2.347692512861971614e-01
2.347576545322340447e-01
2.347460577782709557e-01
2.347344610243078666e-01
2.347228642703447499e-01
2.347112675163816609e-01
2.346996707624185718e-01
2.346880740084554828e-01
2.346764841655495648e-01
2.346648874115864758e-01
2.346532906576233590e-01
2.346416939036602700e-01
2.346300971496972088e-01
2.346185003957340920e-01
2.346069036417710030e-01
2.345953068878078862e-01
2.345837101338447972e-01
2.345721202909389069e-01
2.345605235369758179e-01
2.345489267830127289e-01
2.345373300290496121e-01
2.345257332750865231e-01
2.345141365211234064e-01
2.345025397671603451e-01
2.344909430131972283e-01
2.344793462592341393e-01
2.344677564163282213e-01
2.344561596623651323e-01
2.344445629084020988e-01
2.344329661544389265e-01
2.344213694004758652e-01
2.344097726465127485e-01
2.343981758925496595e-01
2.343865791385865704e-01
2.343749823846234814e-01
2.343633925417175634e-01
2.343517957877544466e-01
2.343401990337913854e-01
2.343286022798282964e-01
2.343170055258651796e-01
2.343054087719020906e-01
2.342938120179390016e-01
2.342822152639758848e-01
2.342706185100128236e-01
2.342590217560497068e-01
2.342474319131438165e-01
2.342358351591807275e-01
2.342242384052176107e-01
2.342126416512545217e-01
2.342010448972914050e-01
2.341894481433283159e-01
2.341778513893652269e-01
2.341662546354020824e-01
2.341546578814390489e-01
2.341430680385331309e-01
2.341314712845700696e-01
2.341198745306069251e-01
2.341082777766438083e-01
2.340966810226807193e-01
2.340850842687176581e-01
2.340734875147545413e-01
2.340618907607914523e-01
2.340502940068283633e-01
2.340387041639224730e-01
2.340271074099593562e-01
2.340155106559962950e-01
2.340039139020331505e-01
2.339923171480700614e-01
2.339807203941069724e-01
2.339691236401439112e-01
2.339575268861808222e-01
2.339459301322176776e-01
2.339343402893117874e-01
2.339227435353486984e-01
2.339111467813855816e-01
2.338995500274224926e-01
2.338879532734594313e-01
2.338763565194962868e-01
2.338647597655332255e-01
2.338531630115701365e-01
2.338415662576070198e-01
2.338299764147011295e-01
2.338183796607379850e-01
2.338067829067749237e-01
2.337951861528118347e-01
2.337835893988487457e-01
2.337719926448856567e-01
2.337603958909225677e-01
2.337487991369594509e-01
2.337372023829963341e-01
2.337256125400904438e-01
2.337140157861273548e-01
2.337024190321642658e-01
2.336908222782011768e-01
2.336792255242380878e-01
2.336676287702749710e-01
2.336560320163118820e-01
2.336444352623487930e-01
2.336328385083856762e-01
2.336212486654797860e-01
2.336096519115166692e-01
2.335980551575536079e-01
2.335864584035904912e-01
2.335748616496273744e-01
2.335632648956642854e-01
2.335516681417012241e-01
2.335400713877381074e-01
2.335284746337749906e-01
2.335168847908691281e-01
2.335052880369060391e-01
2.334936912829428945e-01
2.334820945289798055e-01
2.334704977750167165e-01
2.334589010210536275e-01
2.334473042670905385e-01
2.334357075131274495e-01
2.334241107591643327e-01
2.334125209162584424e-01
2.334009241622953534e-01
2.333893274083322644e-01
2.333777306543691477e-01
2.333661339004060586e-01
2.333545371464429419e-01
2.333429403924798529e-01
2.333313436385167638e-01
2.333197468845536748e-01
2.333081570416477846e-01
2.332965602876846678e-01
2.332849635337215788e-01
2.332733667797585175e-01
2.332617700257954008e-01
2.332501732718322840e-01
2.332385765178692227e-01
2.332269797639060782e-01
2.332153830099430447e-01
2.332037931670370989e-01
2.331921964130740377e-01
2.331805996591108932e-01
2.331690029051478041e-01
2.331574061511847429e-01
2.331458093972216261e-01
2.331342126432585371e-01
2.331226158892954481e-01
2.331110191353323313e-01
2.330994292924264688e-01
2.330878325384633520e-01
2.330762357845002630e-01
2.330646390305371463e-01
2.330530422765740572e-01
2.330414455226109682e-01
2.330298487686478515e-01
2.330182520146847902e-01
2.330066552607216457e-01
2.329950654178157554e-01
2.329834686638526664e-01
2.329718719098895774e-01
2.329602751559264884e-01
2.329486784019633716e-01
2.329370816480002826e-01
2.329254848940371658e-01
2.329138881400741046e-01
2.329022913861109600e-01
2.328907015432051253e-01
2.328791047892419808e-01
2.328675080352789195e-01
2.328559112813158305e-01
2.328443145273527137e-01
2.328327177733895970e-01
2.328211210194265079e-01
2.328095242654634189e-01
2.327979275115003577e-01
2.327863376685944119e-01
2.327747409146313506e-01
2.327631441606682339e-01
2.327515474067051449e-01
2.327399506527420558e-01
2.327283538987789391e-01
2.327167571448158501e-01
2.327051603908527611e-01
2.326935636368896443e-01
2.326819737939837540e-01
2.326703770400206928e-01
2.326587802860575482e-01
2.326471835320944592e-01
2.326355867781313702e-01
2.326239900241682812e-01
2.326123932702051644e-01
2.326007965162421032e-01
2.325891997622789864e-01
2.325776099193730961e-01
2.325660131654099794e-01
2.325544164114468626e-01
2.325428196574838013e-01
2.325312229035206846e-01
2.325196261495575956e-01
2.325080293955945065e-01
2.324964326416313898e-01
2.324848358876683008e-01
2.324732460447624105e-01
2.324616492907993215e-01
2.324500525368362325e-01
2.324384557828730880e-01
2.324268590289100267e-01
2.324152622749469654e-01
2.324036655209838487e-01
2.323920687670207597e-01
2.323804720130576429e-01
2.323688821701517249e-01
2.323572854161886359e-01
2.323456886622255468e-01
2.323340919082624578e-01
2.323224951542993411e-01
2.323108984003362798e-01
2.322993016463731908e-01
2.322877048924100740e-01
2.322761081384469850e-01
2.322645182955410670e-01
2.322529215415780057e-01
2.322413247876148890e-01
2.322297280336517999e-01
2.322181312796886554e-01
2.322065345257255942e-01
2.321949377717625052e-01
2.321833410177993884e-01
2.321717442638362994e-01
2.321601544209303813e-01
2.321485576669672923e-01
2.321369609130041756e-01
2.321253641590411143e-01
2.321137674050780253e-01
2.321021706511149363e-01
2.320905738971517918e-01
2.320789771431887305e-01
2.320673803892256415e-01
2.320557905463197235e-01
2.320441937923566345e-01
2.320325970383935177e-01
2.320210002844304287e-01
2.320094035304673397e-01
2.319978067765042229e-01
2.319862100225411616e-01
2.319746132685780726e-01
2.319630165146149836e-01
2.319514266717090656e-01
2.319398299177459488e-01
2.319282331637828876e-01
2.319166364098197430e-01
2.319050396558566818e-01
2.318934429018936205e-01
2.318818461479305038e-01
2.318702493939673870e-01
2.318586526400042980e-01
2.318470627970983799e-01
2.318354660431352909e-01
2.318238692891722019e-01
2.318122725352091129e-01
2.318006757812460239e-01
2.317890790272828794e-01
2.317774822733197904e-01
2.317658855193567291e-01
2.317542887653936401e-01
2.317426920114305511e-01
2.317311021685246608e-01
2.317195054145615163e-01
2.317079086605984273e-01
2.316963119066353105e-01
2.316847151526722492e-01
2.316731183987091325e-01
2.316615216447460157e-01
2.316499248907829545e-01
2.316383281368198377e-01
2.316267382939139474e-01
2.316151415399508584e-01
2.316035447859877694e-01
2.315919480320246526e-01
2.315803512780615359e-01
2.315687545240984746e-01
2.315571577701353578e-01
2.315455610161722966e-01
2.315339642622092076e-01
2.315223744193032895e-01
2.315107776653402005e-01
2.314991809113770838e-01
2.314875841574139670e-01
2.314759874034509335e-01
2.314643906494878167e-01
2.314527938955247000e-01
2.314411971415616109e-01
2.314296003875985219e-01
2.314180105446926317e-01
2.314064137907295149e-01
2.313948170367663981e-01
2.313832202828033091e-01
2.313716235288402479e-01
2.313600267748771311e-01
2.313484300209140143e-01
2.313368332669509253e-01
2.313252365129878640e-01
2.313136466700819183e-01
2.313020499161188570e-01
2.312904531621557402e-01
2.312788564081926512e-01
2.312672596542295622e-01
2.312556629002664454e-01
2.312440661463033842e-01
2.312324693923402674e-01
2.312208726383771784e-01
2.312092827954712604e-01
2.311976860415081714e-01
2.311860892875450824e-01
2.311744925335819933e-01
2.311628957796189043e-01
2.311512990256557876e-01
2.311397022716926708e-01
2.311281055177295818e-01
2.311165087637664928e-01
2.311049189208606025e-01
2.310933221668974857e-01
2.310817254129343690e-01
2.310701286589713355e-01
2.310585319050081909e-01
2.310469351510451297e-01
2.310353383970820129e-01
2.310237416431189239e-01
2.310121448891558626e-01
2.310005550462499446e-01
2.309889582922868279e-01
2.309773615383237388e-01
2.309657647843606498e-01
2.309541680303975331e-01
2.309425712764344440e-01
2.309309745224713550e-01
2.309193777685082660e-01
2.309077810145451770e-01
2.308961911716392312e-01
2.308845944176761700e-01
2.308729976637130810e-01
2.308614009097499919e-01
2.308498041557868752e-01
2.308382074018238139e-01
2.308266106478606972e-01
2.308150138938976081e-01
2.308034171399345191e-01
2.307918272970286011e-01
2.307802305430654843e-01
2.307686337891024231e-01
2.307570370351393341e-01
2.307454402811762173e-01
2.307338435272131283e-01
2.307222467732500115e-01
2.307106500192869225e-01
2.306990532653238057e-01
2.306874634224179710e-01
2.306758666684547987e-01
2.306642699144917374e-01
2.306526731605286207e-01
2.306410764065655594e-01
2.306294796526024427e-01
2.306178828986393259e-01
2.306062861446762646e-01
2.305946893907131479e-01
2.305830995478072576e-01
2.305715027938441686e-01
2.305599060398810241e-01
2.305483092859179628e-01
2.305367125319549015e-01
2.305251157779917570e-01
2.305135190240286958e-01
2.305019222700655790e-01
2.304903255161024900e-01
2.304787356731965997e-01
2.304671389192334829e-01
2.304555421652704217e-01
2.304439454113072772e-01
2.304323486573442159e-01
2.304207519033811269e-01
2.304091551494180101e-01
2.303975583954549211e-01
2.303859616414918321e-01
2.303743717985858863e-01
2.303627750446228251e-01
2.303511782906597083e-01
2.303395815366966470e-01
2.303279847827335025e-01
2.303163880287704135e-01
2.303047912748073522e-01
2.302931945208442355e-01
2.302815977668811465e-01
2.302700079239752562e-01
2.302584111700121672e-01
2.302468144160490227e-01
2.302352176620859614e-01
2.302236209081228724e-01
2.302120241541597556e-01
2.302004274001966666e-01
2.301888306462335776e-01
2.301772338922704886e-01
2.301656440493645706e-01
2.301540472954014538e-01
2.301424505414383648e-01
2.301308537874753035e-01
2.301192570335121590e-01
2.301076602795490700e-01
2.300960635255860087e-01
2.300844667716228920e-01
2.300728700176598029e-01
2.300612801747538849e-01
2.300496834207908237e-01
2.300380866668276791e-01
2.300264899128646179e-01
2.300148931589015289e-01
2.300032964049384399e-01
2.299916996509753231e-01
2.299801028970122341e-01
2.299685061430491173e-01
2.299569163001432270e-01
2.299453195461801380e-01
2.299337227922170213e-01
2.299221260382539322e-01
2.299105292842908432e-01
2.298989325303278097e-01
2.298873357763646652e-01
2.298757390224015762e-01
2.298641422684384594e-01
2.298525524255325969e-01
2.298409556715694524e-01
2.298293589176063634e-01
2.298177621636432466e-01
2.298061654096801854e-01
2.297945686557170686e-01
2.297829719017539796e-01
2.297713751477908906e-01
2.297597783938277738e-01
2.297481885509219390e-01
2.297365917969587945e-01
2.297249950429957055e-01
2.297133982890326165e-01
2.297018015350695275e-01
2.296902047811064107e-01
2.296786080271432939e-01
2.296670112731802327e-01
2.296554145192171159e-01
2.296438246763112534e-01
2.296322279223481366e-01
2.296206311683850476e-01
2.296090344144219308e-01
2.295974376604588418e-01
2.295858409064957528e-01
2.295742441525326638e-01
2.295626473985695748e-01
2.295510506446064580e-01
2.295394608017005678e-01
2.295278640477374510e-01
2.295162672937743342e-01
2.295046705398112730e-01
2.294930737858481562e-01
2.294814770318850672e-01
2.294698802779219782e-01
2.294582835239589169e-01
2.294466867699958001e-01
2.294350969270898544e-01
2.294235001731267654e-01
2.294119034191636763e-01
2.294003066652005873e-01
2.293887099112375261e-01
2.293771131572744093e-01
2.293655164033113203e-01
2.293539196493482035e-01
2.293423228953851145e-01
2.293307330524791965e-01
2.293191362985161352e-01
2.293075395445530185e-01
2.292959427905899017e-01
2.292843460366268127e-01
2.292727492826637514e-01
2.292611525287006624e-01
2.292495557747375179e-01
2.292379590207744289e-01
2.292263622668113121e-01
2.292147724239054496e-01
2.292031756699423606e-01
2.291915789159792716e-01
2.291799821620161826e-01
2.291683854080530658e-01
2.291567886540899490e-01
2.291451919001268878e-01
2.291335951461637432e-01
2.291219983922007097e-01
2.291104085492947640e-01
2.290988117953316749e-01
2.290872150413686137e-01
2.290756182874054692e-01
2.290640215334424079e-01
2.290524247794792911e-01
2.290408280255162021e-01
2.290292312715531131e-01
2.290176345175899963e-01
2.290060446746840783e-01
2.289944479207210448e-01
2.289828511667579281e-01
2.289712544127948113e-01
2.289596576588317500e-01
2.289480609048686333e-01
2.289364641509055442e-01
2.289248673969424275e-01
2.289132706429793385e-01
2.289016808000734204e-01
2.288900840461103592e-01
2.288784872921472424e-01
2.288668905381840979e-01
2.288552937842210366e-01
2.288436970302579754e-01
2.288321002762948864e-01
2.288205035223317696e-01
2.288089067683686806e-01
2.287973169254627903e-01
2.287857201714996735e-01
2.287741234175365290e-01
2.287625266635734678e-01
2.287509299096104065e-01
2.287393331556473175e-01
2.287277364016841730e-01
2.287161396477211395e-01
2.287045428937579949e-01
2.286929530508521047e-01
2.286813562968890157e-01
2.286697595429258989e-01
2.286581627889627821e-01
2.286465660349996931e-01
2.286349692810366041e-01
2.286233725270735151e-01
2.286117757731104261e-01
2.286001790191473648e-01
2.285885891762414190e-01
2.285769924222783578e-01
2.285653956683152410e-01
2.285537989143521520e-01
2.285422021603890352e-01
2.285306054064259185e-01
2.285190086524628295e-01
2.285074118984997682e-01
2.284958151445366792e-01
2.284842253016307889e-01
2.284726285476676444e-01
2.284610317937045831e-01
2.284494350397414664e-01
2.284378382857783496e-01
2.284262415318152883e-01
2.284146447778521716e-01
2.284030480238890826e-01
2.283914512699260213e-01
2.283798614270200755e-01
2.283682646730569865e-01
2.283566679190938975e-01
2.283450711651308085e-01
2.283334744111676917e-01
2.283218776572046027e-01
2.283102809032415137e-01
2.282986841492783969e-01
2.282870873953153079e-01
2.282754975524094176e-01
2.282639007984463286e-01
2.282523040444832119e-01
2.282407072905201506e-01
2.282291105365570061e-01
2.282175137825939726e-01
2.282059170286308281e-01
2.281943202746677390e-01
2.281827235207046500e-01
2.281711336777987875e-01
2.281595369238356708e-01
2.281479401698725540e-01
2.281363434159094927e-01
2.281247466619463482e-01
2.281131499079832869e-01
2.281015531540201702e-01
2.280899564000570812e-01
2.280783596460939922e-01
2.280667698031880741e-01
2.280551730492250129e-01
2.280435762952618683e-01
2.280319795412987793e-01
2.280203827873356903e-01
2.280087860333726013e-01
2.279971892794094845e-01
2.279855925254464233e-01
2.279739957714832788e-01
2.279624059285773885e-01
2.279508091746143272e-01
2.279392124206512105e-01
2.279276156666881215e-01
2.279160189127250047e-01
2.279044221587619434e-01
2.278928254047988267e-01
2.278812286508357376e-01
2.278696318968726764e-01
2.278580420539667306e-01
2.278464453000036416e-01
2.278348485460405526e-01
2.278232517920774358e-01
2.278116550381143468e-01
2.278000582841512300e-01
2.277884615301881688e-01
2.277768647762250798e-01
2.277652680222619630e-01
2.277536781793561005e-01
2.277420814253929837e-01
2.277304846714298669e-01
2.277188879174667779e-01
2.277072911635036889e-01
2.276956944095405999e-01
2.276840976555775109e-01
2.276725009016143941e-01
2.276609041476513329e-01
2.276493143047453871e-01
2.276377175507823536e-01
2.276261207968191813e-01
2.276145240428561201e-01
2.276029272888930033e-01
2.275913305349298865e-01
2.275797337809667975e-01
2.275681370270037363e-01
2.275565402730406195e-01
2.275449504301347292e-01
2.275333536761716402e-01
2.275217569222085234e-01
2.275101601682454067e-01
2.274985634142823177e-01
2.274869666603192564e-01
2.274753699063561396e-01
2.274637731523930784e-01
2.274521763984299894e-01
2.274405865555240713e-01
2.274289898015609546e-01
2.274173930475978378e-01
2.274057962936347765e-01
2.273941995396716875e-01
2.273826027857085430e-01
2.273710060317454817e-01
2.273594092777823927e-01
2.273478125238192482e-01
2.273362226809134135e-01
2.273246259269502967e-01
2.273130291729872077e-01
2.273014324190240909e-01
2.272898356650610019e-01
2.272782389110979129e-01
2.272666421571347961e-01
2.272550454031717071e-01
2.272434486492086181e-01
2.272318588063027278e-01
2.272202620523396388e-01
2.272086652983765220e-01
2.271970685444134608e-01
2.271854717904503163e-01
2.271738750364872272e-01
2.271622782825241105e-01
2.271506815285610492e-01
2.271390847745979324e-01
2.271274949316920422e-01
2.271158981777289532e-01
2.271043014237658642e-01
2.270927046698027474e-01
2.270811079158396584e-01
2.270695111618765694e-01
2.270579144079134526e-01
2.270463176539503913e-01
2.270347208999872746e-01
2.270231310570813843e-01
2.270115343031182953e-01
2.269999375491551508e-01
2.269883407951920895e-01
2.269767440412290005e-01
2.269651472872659115e-01
2.269535505333027947e-01
2.269419537793396779e-01
2.269303570253766167e-01
2.269187671824707264e-01
2.269071704285076096e-01
2.268955736745445484e-01
2.268839769205814316e-01
2.268723801666183426e-01
2.268607834126552258e-01
2.268491866586921091e-01
2.268375899047290478e-01
2.268259931507659311e-01
2.268144033078600408e-01
2.268028065538969240e-01
2.267912097999338350e-01
2.267796130459707460e-01
2.267680162920076292e-01
2.267564195380445957e-01
2.267448227840814790e-01
2.267332260301183622e-01
2.267216292761552732e-01
2.267100325221921842e-01
2.266984426792862661e-01
2.266868459253231771e-01
2.266752491713600604e-01
2.266636524173969991e-01
2.266520556634338823e-01
2.266404589094707656e-01
2.266288621555077043e-01
2.266172654015445875e-01
2.266056686475814708e-01
2.265940788046755805e-01
2.265824820507124915e-01
2.265708852967494302e-01
2.265592885427863135e-01
2.265476917888232522e-01
2.265360950348601354e-01
2.265244982808970464e-01
2.265129015269339297e-01
2.265013047729708129e-01
2.264897149300649226e-01
2.264781181761018058e-01
2.264665214221387446e-01
2.264549246681756556e-01
2.264433279142125666e-01
2.264317311602494776e-01
2.264201344062863885e-01
2.264085376523232718e-01
2.263969408983601828e-01
2.263853510554542647e-01
2.263737543014911757e-01
2.263621575475280590e-01
2.263505607935649699e-01
2.263389640396018809e-01
2.263273672856387642e-01
2.263157705316757029e-01
2.263041737777126139e-01
2.262925770237494971e-01
2.262809871808436069e-01
2.262693904268804901e-01
2.262577936729174011e-01
2.262461969189543121e-01
2.262346001649911953e-01
2.262230034110281340e-01
2.262114066570649618e-01
2.261998099031019283e-01
2.261882131491388392e-01
2.261766233062329212e-01
2.261650265522698322e-01
2.261534297983067154e-01
2.261418330443436264e-01
2.261302362903805374e-01
2.261186395364174762e-01
2.261070427824543316e-01
2.260954460284912426e-01
2.260838492745281259e-01
2.260722594316222633e-01
2.260606626776591188e-01
2.260490659236960576e-01
2.260374691697329408e-01
2.260258724157698518e-01
2.260142756618067905e-01
2.260026789078436460e-01
2.259910821538806125e-01
2.259794853999174680e-01
2.259678955570115777e-01
2.259562988030484887e-01
2.259447020490853719e-01
2.259331052951222829e-01
2.259215085411591939e-01
2.259099117871960494e-01
2.258983150332330436e-01
2.258867182792698991e-01
2.258751215253068378e-01
2.258635316824009198e-01
2.258519349284378308e-01
2.258403381744747140e-01
2.258287414205116250e-01
2.258171446665485083e-01
2.258055479125854192e-01
2.257939511586223302e-01
2.257823544046592690e-01
2.257707576506961522e-01
2.257591678077902342e-01
2.257475710538271452e-01
2.257359742998640562e-01
2.257243775459009671e-01
2.257127807919378504e-01
2.257011840379747614e-01
2.256895872840116724e-01
2.256779905300485833e-01
2.256663937760855221e-01
2.256548039331795485e-01
2.256432071792164595e-01
2.256316104252533705e-01
2.256200136712902815e-01
2.256084169173271647e-01
2.255968201633641035e-01
2.255852234094010145e-01
2.255736266554378977e-01
2.255620299014747809e-01
2.255504400585689462e-01
2.255388433046058294e-01
2.255272465506427126e-01
2.255156497966795959e-01
2.255040530427165346e-01
2.254924562887534178e-01
2.254808595347903288e-01
2.254692627808272121e-01
2.254576660268641231e-01
2.254460761839582328e-01
2.254344794299951715e-01
2.254228826760320270e-01
2.254112859220689657e-01
2.253996891681058490e-01
2.253880924141427600e-01
2.253764956601796432e-01
2.253648989062165542e-01
2.253533021522534652e-01
2.253417123093475749e-01
2.253301155553844581e-01
2.253185188014213691e-01
2.253069220474582801e-01
2.252953252934951633e-01
2.252837285395321021e-01
2.252721317855689853e-01
2.252605350316058963e-01
2.252489382776428073e-01
2.252373484347368893e-01
2.252257516807738003e-01
2.252141549268107112e-01
2.252025581728476222e-01
2.251909614188845055e-01
2.251793646649213887e-01
2.251677679109583274e-01
2.251561711569952107e-01
2.251445744030320939e-01
2.251329845601262314e-01
2.251213878061631146e-01
2.251097910522000256e-01
2.250981942982369088e-01
2.250865975442738476e-01
2.250750007903107586e-01
2.250634040363476140e-01
2.250518072823845528e-01
2.250402105284214638e-01
2.250286206855155458e-01
2.250170239315524567e-01
2.250054271775893122e-01
2.249938304236262787e-01
2.249822336696631342e-01
2.249706369157000452e-01
2.249590401617369562e-01
2.249474434077738672e-01
2.249358466538107781e-01
2.249242568109049156e-01
2.249126600569417989e-01
2.249010633029786821e-01
2.248894665490155931e-01
2.248778697950525318e-01
2.248662730410894151e-01
2.248546762871262983e-01
2.248430795331632093e-01
2.248314827792001203e-01
2.248198929362942300e-01
2.248082961823311132e-01
2.247966994283679965e-01
2.247851026744049352e-01
2.247735059204418462e-01
2.247619091664787017e-01
2.247503124125156404e-01
2.247387156585525236e-01
2.247271189045894624e-01
2.247155290616835444e-01
2.247039323077204553e-01
2.246923355537573663e-01
2.246807387997942218e-01
2.246691420458311883e-01
2.246575452918680438e-01
2.246459485379049825e-01
2.246343517839418658e-01
2.246227550299787767e-01
2.246111651870728865e-01
2.245995684331097975e-01
2.245879716791466807e-01
2.245763749251835917e-01
2.245647781712205027e-01
2.245531814172574137e-01
2.245415846632943246e-01
2.245299879093311801e-01
2.245183911553681189e-01
2.245068013124621453e-01
2.244952045584991118e-01
2.244836078045360228e-01
2.244720110505729060e-01
2.244604142966098170e-01
2.244488175426467280e-01
2.244372207886836113e-01
2.244256240347205500e-01
2.244140272807574332e-01
2.244024374378515430e-01
2.243908406838884262e-01
2.243792439299253094e-01
2.243676471759622482e-01
2.243560504219991314e-01
2.243444536680360701e-01
2.243328569140729256e-01
2.243212601601098366e-01
2.243096634061467753e-01
2.242980735632408573e-01
2.242864768092777683e-01
2.242748800553146515e-01
2.242632833013515625e-01
2.242516865473884735e-01
2.242400897934253845e-01
2.242284930394622955e-01
2.242168962854991787e-01
2.242052995315360897e-01
2.241937027775730285e-01
2.241821129346671104e-01
2.241705161807040214e-01
2.241589194267409046e-01
2.241473226727777879e-01
2.241357259188146989e-01
2.241241291648516099e-01
2.241125324108885208e-01
2.241009356569254318e-01
2.240893389029622873e-01
2.240777490600564525e-01
2.240661523060933358e-01
2.240545555521302745e-01
2.240429587981671300e-01
2.240313620442039855e-01
2.240197652902409520e-01
2.240081685362778352e-01
2.239965717823147739e-01
2.239849750283516849e-01
2.239733851854457669e-01
2.239617884314826501e-01
2.239501916775195611e-01
2.239385949235564721e-01
2.239269981695933831e-01
2.239154014156302663e-01
2.239038046616671496e-01
2.238922079077040883e-01
2.238806111537410271e-01
2.238690213108350813e-01
2.238574245568719923e-01
2.238458278029089032e-01
2.238342310489457865e-01
2.238226342949826975e-01
2.238110375410196085e-01
2.237994407870564917e-01
2.237878440330934304e-01
2.237762472791303137e-01
2.237646574362244234e-01
2.237530606822613344e-01
2.237414639282981899e-01
2.237298671743351564e-01
2.237182704203720118e-01
2.237066736664089506e-01
2.236950769124458616e-01
2.236834801584827170e-01
2.236718834045196558e-01
2.236602935616137378e-01
2.236486968076506487e-01
2.236371000536875875e-01
2.236255032997244430e-01
2.236139065457613540e-01
2.236023097917982649e-01
2.235907130378352037e-01
2.235791162838721147e-01
2.235675195299089701e-01
2.235559296870030521e-01
2.235443329330399909e-01
2.235327361790768741e-01
2.235211394251137851e-01
2.235095426711506961e-01
2.234979459171875793e-01
2.234863491632244903e-01
2.234747524092614013e-01
2.234631556552982845e-01
2.234515658123923942e-01
2.234399690584292775e-01
2.234283723044662162e-01
2.234167755505031272e-01
2.234051787965400382e-01
2.233935820425769214e-01
2.233819852886138047e-01
2.233703885346507434e-01
2.233587917806876266e-01
2.233472019377816808e-01
2.233356051838186473e-01
2.233240084298555583e-01
2.233124116758924138e-01
2.233008149219293248e-01
2.232892181679662358e-01
2.232776214140031745e-01
2.232660246600400300e-01
2.232544279060769687e-01
2.232428380631710230e-01
2.232312413092079617e-01
2.232196445552449005e-01
2.232080478012817837e-01
2.231964510473186669e-01
2.231848542933555779e-01
2.231732575393925166e-01
2.231616607854294276e-01
2.231500640314663109e-01
2.231384741885603928e-01
2.231268774345972761e-01
2.231152806806341593e-01
2.231036839266710980e-01
2.230920871727080090e-01
2.230804904187448923e-01
2.230688936647818033e-01
2.230572969108187142e-01
2.230457001568556252e-01
2.230341103139497350e-01
2.230225135599866459e-01
2.230109168060235292e-01
2.229993200520604679e-01
2.229877232980973512e-01
2.229761265441342621e-01
2.229645297901711176e-01
2.229529330362080286e-01
2.229413362822449396e-01
2.229297464393390493e-01
2.229181496853759326e-01
2.229065529314128713e-01
2.228949561774497545e-01
2.228833594234866655e-01
2.228717626695235765e-01
2.228601659155604597e-01
2.228485691615973707e-01
2.228369724076342817e-01
2.228253825647283637e-01
2.228137858107653024e-01
2.228021890568021857e-01
2.227905923028390967e-01
2.227789955488759799e-01
2.227673987949128909e-01
2.227558020409498296e-01
2.227442052869867128e-01
2.227326085330236238e-01
2.227210186901177336e-01
2.227094219361545890e-01
2.226978251821915555e-01
2.226862284282284388e-01
2.226746316742652942e-01
2.226630349203022052e-01
2.226514381663391162e-01
2.226398414123760827e-01
2.226282446584129382e-01
2.226166548155070479e-01
2.226050580615439589e-01
2.225934613075808144e-01
2.225818645536177809e-01
2.225702677996546641e-01
2.225586710456915474e-01
2.225470742917284583e-01
2.225354775377653971e-01
2.225238807838022526e-01
2.225122909408963900e-01
2.225006941869333010e-01
2.224890974329701843e-01
2.224775006790070675e-01
2.224659039250440062e-01
2.224543071710808895e-01
2.224427104171178005e-01
2.224311136631547114e-01
2.224195169091915947e-01
2.224079270662857044e-01
2.223963303123225876e-01
2.223847335583595541e-01
2.223731368043964096e-01
2.223615400504333206e-01
2.223499432964702316e-01
2.223383465425071426e-01
2.223267497885440258e-01
2.223151530345809368e-01
2.223035631916750465e-01
2.222919664377119298e-01
2.222803696837488685e-01
2.222687729297857517e-01
2.222571761758226350e-01
2.222455794218595737e-01
2.222339826678964569e-01
2.222223859139333957e-01
2.222107891599702789e-01
2.221991145479315366e-01
2.221838112333068549e-01
2.221685079186823120e-01
2.221532046040576858e-01
2.221379012894330596e-01
2.221225979748084611e-01
2.221072946601838627e-01
2.220919913455592365e-01
2.220766880309346381e-01
2.220613938362829554e-01
2.220460905216583292e-01
2.220307872070337030e-01
2.220154838924090768e-01
2.220001805777845061e-01
2.219848772631598799e-01
2.219695739485352814e-01
2.219542706339106275e-01
2.219389673192860568e-01
2.219236731246344019e-01
2.219083698100097757e-01
2.218930664953851495e-01
2.218777631807605233e-01
2.218624598661359248e-01
2.218471565515113264e-01
2.218318532368866447e-01
2.218165499222621018e-01
2.218012466076374478e-01
2.217859524129858206e-01
2.217706490983611944e-01
2.217553457837365960e-01
2.217400424691119976e-01
2.217247391544873714e-01
2.217094358398627452e-01
2.216941325252381467e-01
2.216788292106134928e-01
2.216635258959889221e-01
2.216482317013372394e-01
2.216329283867126410e-01
2.216176250720880425e-01
2.216023217574634163e-01
2.215870184428387901e-01
2.215717151282141917e-01
2.215564118135895377e-01
2.215411084989649670e-01
2.215258051843403408e-01
2.215105018697157424e-01
2.214952076750640597e-01
2.214799043604394613e-01
2.214646010458148073e-01
2.214492977311902366e-01
2.214339944165656104e-01
2.214186911019410120e-01
2.214033877873163580e-01
2.213880844726917596e-01
2.213727811580671612e-01
2.213574869634155062e-01
2.213421836487908800e-01
2.213268803341662538e-01
2.213115770195416554e-01
2.212962737049170570e-01
2.212809703902924585e-01
2.212656670756678046e-01
2.212503637610432061e-01
2.212350604464185522e-01
2.212197662517669250e-01
2.212044629371422988e-01
2.211891596225177004e-01
2.211738563078931019e-01
2.211585529932684757e-01
2.211432496786438495e-01
2.211279463640192511e-01
2.211126430493946526e-01
2.210973397347700264e-01
2.210820455401183715e-01
2.210667422254937453e-01
2.210514389108691469e-01
2.210361355962445207e-01
2.210208322816198945e-01
2.210055289669952960e-01
2.209902256523706698e-01
2.209749223377461269e-01
2.209596190231214730e-01
2.209443248284697625e-01
2.209290215138451363e-01
2.209137181992205656e-01
2.208984148845959394e-01
2.208831115699713132e-01
2.208678082553467148e-01
2.208525049407221164e-01
2.208372016260974902e-01
2.208218983114728917e-01
2.208066041168212645e-01
2.207913008021966383e-01
2.207759974875719844e-01
2.207606941729473582e-01
2.207453908583227598e-01
2.207300875436981613e-01
2.207147842290735351e-01
2.206994809144489367e-01
2.206841775998243105e-01
2.206688834051726555e-01
2.206535800905480293e-01
2.206382767759234587e-01
2.206229734612988047e-01
2.206076701466742340e-01
2.205923668320495801e-01
2.205770635174249261e-01
2.205617602028003277e-01
2.205464568881757570e-01
2.205311626935240743e-01
2.205158593788994759e-01
2.205005560642748219e-01
2.204852527496502235e-01
2.204699494350256528e-01
2.204546461204010266e-01
2.204393428057764004e-01
2.204240394911517464e-01
2.204087361765271758e-01
2.203934419818755208e-01
2.203781386672509501e-01
2.203628353526262684e-01
2.203475320380016977e-01
2.203322287233770438e-01
2.203169254087524453e-01
2.203016220941278469e-01
2.202863187795032207e-01
2.202710154648785945e-01
2.202557212702269396e-01
2.202404179556023411e-01
2.202251146409777149e-01
2.202098113263530887e-01
2.201945080117284625e-01
2.201792046971038919e-01
2.201639013824792657e-01
2.201485980678546395e-01
2.201332947532300410e-01
2.201180005585783861e-01
2.201026972439537877e-01
2.200873939293291337e-01
2.200720906147045630e-01
2.200567873000799368e-01
2.200414839854552829e-01
2.200261806708307122e-01
2.200108773562060860e-01
2.199955740415814875e-01
2.199802798469298326e-01
2.199649765323051787e-01
2.199496732176806080e-01
2.199343699030559818e-01
2.199190665884313278e-01
2.199037632738067571e-01
2.198884599591821032e-01
2.198731566445575325e-01
2.198578533299329063e-01
2.198425591352812791e-01
2.198272558206566529e-01
2.198119525060319990e-01
2.197966491914074005e-01
2.197813458767828021e-01
2.197660425621581481e-01
2.197507392475335775e-01
2.197354359329089790e-01
2.197201326182843251e-01
2.197048384236326979e-01
2.196895351090080717e-01
2.196742317943834455e-01
2.196589284797588193e-01
2.196436251651341931e-01
2.196283218505095669e-01
2.196130185358850240e-01
2.195977152212603700e-01
2.195824119066357438e-01
2.195671177119841166e-01
2.195518143973594904e-01
2.195365110827348920e-01
2.195212077681102936e-01
2.195059044534856674e-01
2.194906011388610134e-01
2.194752978242364150e-01
2.194599945096118165e-01
2.194446911949872181e-01
2.194293970003355354e-01
2.194140936857109647e-01
2.193987903710863108e-01
2.193834870564617123e-01
2.193681837418370861e-01
2.193528804272124322e-01
2.193375771125878337e-01
2.193222737979632631e-01
2.193069704833386646e-01
2.192916762886870097e-01
2.192763729740623557e-01
2.192610696594377573e-01
2.192457663448131033e-01
2.192304630301884494e-01
2.192151597155639342e-01
2.191998564009392803e-01
2.191845530863146541e-01
2.191692497716900279e-01
2.191539555770383729e-01
2.191386522624138300e-01
2.191233489477891205e-01
2.191080456331645498e-01
2.190927423185399514e-01
2.190774390039153530e-01
2.190621356892906990e-01
2.190468323746661006e-01
2.190315290600414744e-01
2.190162348653898472e-01
2.190009315507651655e-01
2.189856282361405948e-01
2.189703249215159964e-01
2.189550216068913979e-01
2.189397182922667717e-01
2.189244149776421455e-01
2.189091116630175193e-01
2.188938083483929486e-01
2.188785141537412937e-01
2.188632108391166675e-01
2.188479075244920136e-01
2.188326042098674151e-01
2.188173008952428444e-01
2.188019975806181905e-01
2.187866942659935643e-01
2.187713909513689658e-01
2.187560876367443119e-01
2.187407934420926847e-01
2.187254901274681140e-01
2.187101868128434878e-01
2.186948834982188616e-01
2.186795801835942354e-01
2.186642768689696370e-01
2.186489735543450108e-01
2.186336702397204124e-01
2.186183669250958139e-01
2.186030727304441590e-01
2.185877694158195050e-01
2.185724661011949066e-01
2.185571627865703082e-01
2.185418594719456542e-01
2.185265561573210835e-01
2.185112528426964573e-01
2.184959495280718589e-01
2.184806462134472604e-01
2.184653520187956333e-01
2.184500487041709516e-01
2.184347453895463254e-01
2.184194420749216992e-01
2.184041387602971285e-01
2.183888354456724745e-01
2.183735321310478761e-01
2.183582288164232776e-01
2.183429255017986514e-01
2.183276221871740252e-01
2.183123279925223981e-01
2.182970246778977996e-01
2.182817213632731179e-01
2.182664180486484917e-01
2.182511147340239488e-01
2.182358114193992948e-01
2.182205081047746686e-01
2.182052047901500980e-01
2.181899014755254718e-01
2.181746072808737891e-01
2.181593039662491906e-01
2.181440006516245644e-01
2.181286973369999660e-01
2.181133940223753398e-01
2.180980907077507691e-01
2.180827873931261429e-01
2.180674840785015167e-01
2.180521807638768905e-01
2.180368865692252633e-01
2.180215832546006371e-01
2.180062799399760110e-01
2.179909766253514125e-01
2.179756733107268141e-01
2.179603699961021601e-01
2.179450666814775617e-01
2.179297633668529355e-01
2.179144600522283648e-01
2.178991658575766543e-01
2.178838625429520282e-01
2.178685592283274575e-01
2.178532559137028590e-01
2.178379525990782328e-01
2.178226492844536066e-01
2.178073459698289804e-01
2.177920426552043265e-01
2.177767393405797836e-01
2.177614451459280731e-01
2.177461418313034747e-01
2.177308385166788762e-01
2.177155352020542500e-01
2.177002318874296238e-01
2.176849285728050254e-01
2.176696252581803992e-01
2.176543219435558285e-01
2.176390186289312023e-01
2.176237244342795474e-01
2.176084211196549212e-01
2.175931178050303505e-01
2.175778144904056965e-01
2.175625111757810703e-01
2.175472078611564997e-01
2.175319045465318457e-01
2.175166012319071918e-01
2.175012979172826488e-01
2.174860037226309384e-01
2.174707004080063955e-01
2.174553970933817415e-01
2.174400937787571431e-01
2.174247904641325169e-01
2.174094871495078907e-01
2.173941838348832922e-01
2.173788805202586660e-01
2.173635772056340398e-01
2.173482830109824127e-01
2.173329796963577865e-01
2.173176763817331603e-01
2.173023730671085618e-01
2.172870697524839079e-01
2.172717664378593649e-01
2.172564631232346832e-01
2.172411598086101125e-01
2.172258564939855141e-01
2.172105622993338314e-01
2.171952589847092330e-01
2.171799556700845790e-01
2.171646523554599806e-01
2.171493490408353544e-01
2.171340457262107559e-01
2.171187424115861575e-01
2.171034390969615591e-01
2.170881357823369051e-01
2.170728415876852502e-01
2.170575382730606517e-01
2.170422349584360533e-01
2.170269316438114271e-01
2.170116283291868009e-01
2.169963250145622025e-01
2.169810216999375485e-01
2.169657183853129778e-01
2.169504150706883516e-01
2.169351208760366689e-01
2.169198175614120705e-01
2.169045142467874443e-01
2.168892109321628459e-01
2.168739076175382197e-01
2.168586043029135935e-01
2.168433009882890505e-01
2.168279976736643688e-01
2.168126943590397981e-01
2.167974001643881155e-01
2.167820968497635170e-01
2.167667935351388908e-01
2.167514902205142646e-01
2.167361869058896662e-01
2.167208835912650677e-01
2.167055802766404415e-01
2.166902769620158431e-01
2.166749736473911891e-01
2.166596794527395620e-01
2.166443761381149635e-01
2.166290728234903096e-01
2.166137695088657389e-01
2.165984661942410572e-01
2.165831628796164865e-01
2.165678595649918603e-01
2.165525562503672896e-01
2.165372529357426357e-01
2.165219587410909807e-01
2.165066554264664100e-01
2.164913521118417283e-01
2.164760487972171576e-01
2.164607454825925315e-01
2.164454421679678775e-01
2.164301388533432791e-01
2.164148355387187084e-01
2.163995322240941099e-01
2.163842380294424550e-01
2.163689347148177733e-01
2.163536314001931748e-01
2.163383280855685764e-01
2.163230247709439780e-01
2.163077214563193240e-01
2.162924181416946978e-01
2.162771148270700716e-01
2.162618115124455009e-01
2.162465173177938460e-01
2.162312140031692198e-01
2.162159106885446214e-01
2.162006073739199952e-01
2.161853040592953690e-01
2.161700007446707705e-01
2.161546974300461443e-01
2.161393941154215459e-01
2.161240908007969197e-01
2.161087966061452925e-01
2.160934932915207218e-01
2.160781899768960956e-01
2.160628866622714694e-01
2.160475833476467877e-01
2.160322800330222170e-01
2.160169767183975909e-01
2.160016734037729924e-01
2.159863700891483385e-01
2.159710758944967390e-01
2.159557725798720851e-01
2.159404692652475144e-01
2.159251659506228327e-01
2.159098626359982620e-01
2.158945593213736358e-01
2.158792560067490096e-01
2.158639526921243834e-01
2.158486493774997850e-01
2.158333551828481578e-01
2.158180518682235038e-01
2.158027485535989054e-01
2.157874452389743070e-01
2.157721419243497085e-01
2.157568386097250823e-01
2.157415352951004284e-01
2.157262319804758854e-01
2.157109286658512315e-01
2.156956344711995766e-01
2.156803311565749781e-01
2.156650278419503519e-01
2.156497245273257535e-01
2.156344212127011273e-01
2.156191178980765288e-01
2.156038145834519304e-01
2.155885112688272764e-01
2.155732079542026502e-01
2.155579137595509953e-01
2.155426104449264246e-01
2.155273071303017984e-01
2.155120038156771445e-01
2.154967005010525738e-01
2.154813971864279476e-01
2.154660938718033492e-01
2.154507905571787230e-01
2.154354872425540968e-01
2.154201930479024696e-01
2.154048897332778434e-01
2.153895864186532172e-01
2.153742831040286188e-01
2.153589797894039648e-01
2.153436764747793386e-01
2.153283731601547957e-01
2.153130698455301417e-01
2.152977665309055710e-01
2.152824723362538883e-01
2.152671690216292621e-01
2.152518657070046637e-01
2.152365623923800098e-01
2.152212590777554391e-01
2.152059557631307851e-01
2.151906524485061867e-01
2.151753491338815605e-01
2.151600458192569898e-01
2.151447516246053349e-01
2.151294483099806809e-01
2.151141449953560825e-01
2.150988416807314840e-01
2.150835383661068578e-01
2.150682350514822316e-01
2.150529317368575777e-01
2.150376284222329792e-01
2.150223251076084086e-01
2.150070217929837824e-01
2.149917275983321274e-01
2.149764242837075567e-01
2.149611209690828750e-01
2.149458176544583043e-01
2.149305143398336504e-01
2.149152110252090520e-01
2.148999077105844813e-01
2.148846043959597996e-01
2.148693010813352289e-01
2.148540068866835462e-01
2.148387035720589477e-01
2.148234002574343215e-01
2.148080969428097231e-01
2.147927936281851247e-01
2.147774903135604985e-01
2.147621869989358445e-01
2.147468836843112738e-01
2.147315803696866199e-01
2.147162861750349649e-01
2.147009828604103665e-01
2.146856795457857681e-01
2.146703762311611141e-01
2.146550729165365157e-01
2.146397696019119172e-01
2.146244662872873188e-01
2.146091629726626926e-01
2.145938596580380942e-01
2.145785654633863559e-01
2.145632621487618130e-01
2.145479588341371591e-01
2.145326555195125606e-01
2.145173522048879899e-01
2.145020488902633082e-01
2.144867455756387375e-01
2.144714422610141114e-01
2.144561389463895129e-01
2.144408447517378302e-01
2.144255414371132318e-01
2.144102381224886333e-01
2.143949348078639794e-01
2.143796314932393809e-01
2.143643281786147547e-01
2.143490248639901563e-01
2.143337215493655579e-01
2.143184182347409594e-01
2.143031240400893045e-01
2.142878207254646783e-01
2.142725174108400243e-01
2.142572140962154537e-01
2.142419107815908552e-01
2.142266074669662013e-01
2.142113041523416028e-01
2.141960008377170044e-01
2.141806975230923782e-01
2.141654033284406955e-01
2.141501000138160971e-01
2.141347966991915264e-01
2.141194933845668447e-01
2.141041900699422185e-01
2.140888867553177033e-01
2.140735834406929938e-01
2.140582801260684231e-01
2.140429768114437969e-01
2.140276826167921143e-01
2.140123793021675436e-01
2.139970759875429174e-01
2.139817726729183189e-01
2.139664693582936650e-01
2.139511660436690943e-01
2.139358627290444959e-01
2.139205594144198419e-01
2.139052560997952157e-01
2.138899619051435608e-01
2.138746585905189346e-01
2.138593552758943639e-01
2.138440519612697099e-01
2.138287486466450837e-01
2.138134453320204853e-01
2.137981420173958591e-01
2.137828387027712884e-01
2.137675353881466345e-01
2.137522411934950350e-01
2.137369378788704088e-01
2.137216345642457827e-01
2.137063312496211287e-01
2.136910279349965580e-01
2.136757246203719041e-01
2.136604213057473611e-01
2.136451179911226794e-01
2.136298146764980810e-01
2.136145204818464538e-01
2.135992171672218554e-01
2.135839138525972292e-01
2.135686105379726307e-01
2.135533072233479768e-01
2.135380039087234061e-01
2.135227005940987799e-01
2.135073972794741259e-01
2.134920939648495275e-01
2.134767997701978726e-01
2.134614964555732464e-01
2.134461931409486479e-01
2.134308898263240495e-01
2.134155865116994233e-01
2.134002831970747693e-01
2.133849798824501987e-01
2.133696765678255725e-01
2.133543732532010018e-01
2.133390790585492913e-01
2.133237757439246929e-01
2.133084724293000944e-01
2.132931691146754682e-01
2.132778658000508420e-01
2.132625624854262159e-01
2.132472591708016452e-01
2.132319558561770467e-01
2.132166525415524205e-01
2.132013583469007656e-01
2.131860550322760839e-01
2.131707517176515410e-01
2.131554484030268870e-01
2.131401450884022886e-01
2.131248417737776624e-01
2.131095384591530362e-01
2.130942351445284655e-01
2.130789318299038115e-01
2.130636376352522121e-01
2.130483343206275582e-01
2.130330310060029042e-01
2.130177276913783335e-01
2.130024243767536796e-01
2.129871210621290811e-01
2.129718177475044827e-01
2.129565144328798842e-01
2.129412111182552303e-01
2.129259169236036031e-01
2.129106136089789769e-01
2.128953102943543785e-01
2.128800069797297800e-01
2.128647036651051261e-01
2.128494003504804999e-01
2.128340970358559570e-01
2.128187937212313030e-01
2.128034904066066768e-01
2.127881962119550774e-01
2.127728928973303957e-01
2.127575895827057972e-01
2.127422862680812266e-01
2.127269829534565726e-01
2.127116796388319464e-01
2.126963763242073757e-01
2.126810730095827495e-01
2.126657696949582066e-01
2.126504755003064684e-01
2.126351721856818422e-01
2.126198688710572438e-01
2.126045655564326176e-01
2.125892622418080191e-01
2.125739589271833652e-01
2.125586556125587667e-01
2.125433522979341683e-01
2.125280489833095421e-01
2.125127547886579149e-01
2.124974514740332887e-01
2.124821481594086625e-01
2.124668448447840363e-01
2.124515415301594101e-01
2.124362382155348394e-01
2.124209349009102410e-01
2.124056315862856426e-01
2.123903282716609886e-01
2.123750340770093337e-01
2.123597307623847352e-01
2.123444274477601368e-01
2.123291241331354828e-01
2.123138208185108844e-01
2.122985175038862027e-01
2.122832141892616320e-01
2.122679108746370058e-01
2.122526075600124074e-01
2.122373133653607802e-01
2.122220100507361262e-01
2.122067067361115278e-01
2.121914034214869016e-01
2.121761001068623032e-01
2.121607967922376492e-01
2.121454934776131063e-01
2.121301901629884246e-01
2.121148868483638816e-01
2.120995926537121989e-01
2.120842893390875727e-01
2.120689860244629465e-01
2.120536827098384036e-01
2.120383793952137219e-01
2.120230760805891235e-01
2.120077727659644973e-01
2.119924694513398711e-01
2.119771661367153004e-01
2.119618719420636177e-01
2.119465686274389915e-01
2.119312653128143931e-01
2.119159619981897669e-01
2.119006586835651407e-01
2.118853553689405977e-01
2.118700520543159160e-01
2.118547487396913176e-01
2.118394454250667192e-01
2.118241512304150920e-01
2.118088479157904658e-01
2.117935446011657841e-01
2.117782412865412411e-01
2.117629379719166149e-01
2.117476346572919887e-01
2.117323313426673903e-01
2.117170280280427641e-01
2.117017247134181379e-01
2.116864213987935395e-01
2.116711272041418290e-01
2.116558238895172861e-01
2.116405205748926321e-01
2.116252172602680337e-01
2.116099139456434353e-01
2.115946106310187813e-01
2.115793073163941829e-01
2.115640040017695844e-01
2.115487006871449305e-01
2.115334064924933033e-01
2.115181031778686771e-01
2.115027998632440509e-01
2.114874965486194525e-01
2.114721932339948540e-01
2.114568899193702278e-01
2.114415866047456016e-01
2.114262832901210309e-01
2.114109799754963770e-01
2.113956857808447498e-01
2.113803824662201236e-01
2.113650791515954974e-01
2.113497758369708990e-01
2.113344725223462728e-01
2.113191692077216466e-01
2.113038658930970204e-01
2.112885625784724497e-01
2.112732592638478235e-01
2.112579650691961963e-01
2.112426617545715701e-01
2.112273584399469439e-01
2.112120551253222900e-01
2.111967518106977471e-01
2.111814484960731209e-01
2.111661451814484947e-01
2.111508418668238962e-01
2.111355385521992423e-01
2.111202443575475873e-01
2.111049410429229889e-01
2.110896377282983627e-01
2.110743344136737365e-01
2.110590310990491103e-01
2.110437277844244841e-01
2.110284244697998857e-01
2.110131211551752595e-01
2.109978178405506888e-01
2.109825236458990338e-01
2.109672203312744077e-01
2.109519170166497815e-01
2.109366137020251553e-01
2.109213103874005846e-01
2.109060070727759306e-01
2.108907037581513599e-01
2.108754004435267060e-01
2.108600971289021631e-01
2.108448029342504804e-01
2.108294996196258264e-01
2.108141963050012280e-01
2.107988929903766018e-01
2.107835896757520033e-01
2.107682863611273771e-01
2.107529830465027509e-01
2.107376797318781803e-01
2.107223764172536096e-01
2.107070822226018991e-01
2.106917789079772729e-01
2.106764755933526190e-01
2.106611722787280483e-01
2.106458689641034221e-01
2.106305656494787681e-01
2.106152623348541975e-01
2.105999590202295990e-01
2.105846557056049451e-01
2.105693615109533179e-01
2.105540581963287194e-01
2.105387548817040932e-01
2.105234515670794948e-01
2.105081482524548409e-01
2.104928449378302702e-01
2.104775416232056162e-01
2.104622383085810178e-01
2.104469349939563638e-01
2.104316407993047644e-01
2.104163374846801382e-01
2.104010341700555120e-01
2.103857308554308858e-01
2.103704275408062596e-01
2.103551242261816612e-01
2.103398209115570627e-01
2.103245175969324365e-01
2.103092142823078381e-01
2.102939200876562109e-01
2.102786167730315570e-01
2.102633134584069585e-01
2.102480101437822768e-01
2.102327068291577616e-01
2.102174035145331077e-01
2.102021001999084815e-01
2.101867968852838553e-01
2.101714935706592846e-01
2.101561993760076019e-01
2.101408960613830312e-01
2.101255927467583773e-01
2.101102894321337511e-01
2.100949861175091804e-01


==> figs/lwr_numerical_flux/greenshields_full/flux_cross_greenshield_unsupervised_x_0.75.csv <==
2.582007154377269353e-02
2.589956548094030087e-02
2.597905941810790820e-02
2.605855334370879572e-02
2.613804729244312286e-02
2.621754124117747775e-02
2.629703514364498118e-02
2.637652909237925281e-02
2.645602304111366321e-02
2.653551698984801810e-02
2.661501093858231748e-02
2.669450484104970989e-02
2.677399874351713005e-02
2.685349273851847518e-02
2.693298664098581208e-02
2.701248063598715721e-02
2.709197453845454961e-02
2.717146844092199753e-02
2.725096243592323164e-02
2.733045633839070732e-02
2.740995033339194142e-02
2.748944414332549213e-02
2.756893813832675399e-02
2.764843213332807137e-02
2.772792594326162208e-02
2.780741993826291170e-02
2.788691393326414580e-02
2.796640792826543542e-02
2.804590173819895838e-02
2.812539573320027575e-02
2.820488972820150986e-02
2.828438353813517159e-02
2.836387753313643345e-02
2.844337152813766756e-02
2.852286533807119051e-02
2.860235933307253564e-02
2.868185332807376975e-02
2.876134713800737597e-02
2.884084113300866559e-02
2.892033512800995521e-02
2.899982912301113380e-02
2.907932311801253444e-02
2.915881674287831848e-02
2.923831073787952484e-02
2.931780473288086997e-02
2.939729872788215959e-02
2.947679272288339369e-02
2.955628671788479434e-02
2.963578034275060613e-02
2.971527433775175697e-02
2.979476833275307435e-02
2.987426232775436397e-02
2.995375632275562583e-02
3.003325031775694320e-02
3.011274431275823282e-02
3.019223793762404462e-02
3.027173193262533424e-02
3.035122592762659610e-02
3.043071992262785797e-02
3.051021391762923085e-02
3.058970791263043720e-02
3.066920153749624900e-02
3.074869553249756637e-02
3.082818952749877273e-02
3.090768352250014561e-02
3.098717751750140748e-02
3.106667151250264158e-02
3.114616550750398671e-02
3.122565913236977075e-02
3.130515312737108813e-02
3.138464712237232224e-02
3.146414111737366737e-02
3.154363511237484596e-02
3.162312910737619109e-02
3.170262273224197513e-02
3.178211672724329251e-02
3.186161072224458213e-02
3.194110471724587175e-02
3.202059871224716137e-02
3.210009270724845098e-02
3.217958670224968509e-02
3.225908069725097471e-02
3.233857469225231984e-02
3.241806868725355395e-02
3.249756194198388792e-02
3.257705593698517754e-02
3.265654993198643941e-02
3.273604392698775678e-02
3.281553792198901864e-02
3.289503191699033602e-02
3.297452591199157013e-02
3.305401990699291526e-02
3.313351390199414936e-02
3.321300789699552225e-02
3.329250189199672860e-02
3.337199588699801822e-02
3.345148914172837995e-02
3.353098313672961406e-02
3.361047713173093143e-02
3.368997112673222105e-02
3.376946512173351067e-02
3.384895911673477253e-02
3.392845311173608991e-02
3.400794710673732402e-02
3.408744110173864139e-02
3.416693509673987550e-02
3.424642909174113736e-02
3.432592308674248249e-02
3.440541708174377211e-02
3.448491033647402282e-02
3.456440433147534019e-02
3.464389832647662981e-02
3.472339232147797494e-02
3.480288631647926456e-02
3.488238031148055418e-02
3.496187430648178829e-02
3.504136830148307791e-02
3.512086229648442304e-02
3.520035629148560163e-02
3.527985028648694676e-02
3.535934428148823638e-02
3.543883827648947049e-02
3.551833153121985998e-02
3.559782552622114959e-02
3.567731952122238370e-02
3.575681351622372883e-02
3.583630751122501845e-02
3.591580150622628032e-02
3.599529550122754218e-02
3.607478949622883180e-02
3.615428349123012142e-02
3.623377748623141104e-02
3.631327148123264514e-02
3.639276547623396252e-02
3.647225947123516887e-02
3.655175272596555835e-02
3.663124672096687573e-02
3.671074071596813759e-02
3.679023471096948272e-02
3.686972870597074459e-02
3.694922270097203421e-02
3.702871669597324056e-02
3.710821069097453018e-02
3.718770468597587531e-02
3.726719868097713717e-02
3.734669267597839903e-02
3.742618667097968865e-02
3.750568066598095052e-02
3.758517392071125673e-02
3.766466791571265738e-02
3.774416191071383597e-02
3.782365590571518110e-02
3.790314990071647072e-02
3.798264389571770483e-02
3.806213789071907772e-02
3.814163188572033958e-02
3.822112588072157369e-02
3.830061913545193542e-02
3.838011387072412517e-02
3.845960712545445914e-02
3.853910186072675992e-02
3.861859511545703838e-02
3.869808985072922813e-02
3.877758310545961762e-02
3.885707784073186288e-02
3.893657109546228012e-02
3.901606583073444212e-02
3.909555908546474834e-02
3.917505234019516558e-02
3.925454707546732758e-02
3.933404033019757828e-02
3.941353506546996233e-02
3.949302832020029630e-02
3.957252305547251381e-02
3.965201631020282003e-02
3.973151104547500978e-02
3.981100430020539926e-02
3.989049903547758902e-02
3.996999229020792299e-02
4.004948702548014050e-02
4.012898028021047447e-02
4.020847353494083620e-02
4.028796827021308147e-02
4.036746152494341544e-02
4.044695626021566071e-02
4.052644951494599468e-02
4.060594425021818443e-02
4.068543750494849065e-02
4.076493224022070816e-02
4.084442549495106989e-02
4.092392023022331515e-02
4.100341348495367688e-02
4.108290673968395534e-02
4.116240147495625612e-02
4.124189472968656234e-02
4.132138946495883536e-02
4.140088271968908606e-02
4.148037745496135908e-02
4.155987070969180408e-02
4.163936544496396608e-02
4.171885869969430005e-02
4.179835343496646205e-02
4.187784668969685153e-02
4.195734142496906904e-02
4.203683467969943077e-02
4.211632793442973699e-02
4.219582266970201001e-02
4.227531592443231623e-02
4.235481065970458925e-02
4.243430391443495098e-02
4.251379864970711298e-02
4.259329190443750246e-02
4.267278663970969221e-02
4.275227989443999843e-02
4.283177462971221594e-02
4.291126788444260542e-02
4.299076261971485069e-02
4.307025587444512915e-02
4.314974912917551864e-02
4.322924386444770839e-02
4.330873711917807012e-02
4.338823185445028763e-02
4.346772510918070487e-02
4.354721984445275584e-02
4.362671309918314533e-02
4.370620783445544610e-02
4.378570108918583559e-02
4.386519582445799759e-02
4.394468907918830380e-02
4.402418381446052131e-02
4.410367706919091080e-02
4.418317032392121702e-02
4.426266505919349004e-02
4.434215831392379625e-02
4.442165304919604152e-02
4.450114630392640325e-02
4.458064103919862076e-02
4.466013429392892697e-02
4.473962902920117224e-02
4.481912228393147846e-02
4.489861701920372372e-02
4.497811027393411321e-02
4.505760500920624745e-02
4.513709826393666469e-02
4.521659151866702642e-02
4.529608625393918842e-02
4.537557950866955014e-02
4.545507424394176765e-02
4.553456749867218489e-02
4.561406223394434689e-02
4.569355548867465311e-02
4.577305022394689837e-02
4.585254347867728786e-02
4.593203821394942210e-02
4.601153146867983934e-02
4.609102620395211236e-02
4.617051945868236307e-02
4.625001271341269704e-02
4.632950744868491455e-02
4.640900070341533179e-02
4.648849543868754930e-02
4.656798869341791103e-02
4.664748342869010078e-02
4.672697668342040700e-02
4.680647141869270778e-02
4.688596467342301399e-02
4.696545940869517599e-02
4.704495266342548221e-02
4.712444739869781074e-02
4.720394065342814471e-02
4.728343390815847869e-02
4.736292864343072395e-02
4.744242189816103017e-02
4.752191663343324768e-02
4.760140988816360941e-02
4.768090462343582692e-02
4.776039787816627191e-02
4.783989261343837840e-02
4.791938586816871237e-02
4.799888060344092988e-02
4.807837385817129161e-02
4.815786859344353688e-02
4.823736184817389860e-02
4.831685510290417707e-02
4.839634983817642233e-02
4.847584309290672855e-02
4.855533782817900157e-02
4.863483108290936330e-02
4.871432581818160856e-02
4.879381907291194254e-02
4.887331380818418780e-02
4.895280706291449402e-02
4.903230179818671153e-02
4.911179505291707326e-02
4.919128978818931852e-02
4.927078304291965249e-02
4.935027629764993096e-02
4.942977103292217622e-02
4.950926428765256571e-02
4.958875902292469995e-02
4.966825227765508943e-02
4.974774701292725143e-02
4.982724026765764092e-02
4.990673500292985842e-02
4.998622825766024791e-02
5.006572299293246542e-02
5.014521624766277164e-02
5.022471098293501690e-02
5.030420423766537863e-02
5.038369749239568485e-02
5.046319222766793011e-02
5.054268548239823633e-02
5.062218021767045384e-02
5.070167347240078781e-02
5.078116672713123281e-02
5.086066294294527834e-02
5.094015619767566783e-02
5.101964945240594629e-02
5.109914270713633577e-02
5.117863892295049233e-02
5.125813217768074304e-02
5.133762543241107701e-02
5.141711868714143874e-02
5.149661194187180047e-02
5.157610815768587376e-02
5.165560141241623549e-02
5.173509466714654170e-02
5.181458792187693119e-02
5.189408413769103223e-02
5.197357739242133845e-02
5.205307064715170018e-02
5.213256390188203415e-02
5.221206011769613520e-02
5.229155337242652468e-02
5.237104662715685865e-02
5.245053988188719263e-02
5.253003313661749885e-02
5.260952935243162765e-02
5.268902260716196162e-02
5.276851586189229559e-02
5.284800911662262957e-02
5.292750533243673061e-02
5.300699858716709234e-02
5.308649184189739856e-02
5.316598509662778804e-02
5.324548131244188909e-02
5.332497456717222306e-02
5.340446782190255703e-02
5.348396107663294652e-02
5.356345433136328049e-02
5.364295054717732603e-02
5.372244380190777102e-02
5.380193705663804948e-02
5.388143031136843897e-02
5.396092652718248450e-02
5.404041978191284623e-02
5.411991303664315245e-02
5.419940629137356969e-02
5.427890250718761522e-02
5.435839576191797695e-02
5.443788901664828317e-02
5.451738227137858939e-02
5.459687552610900663e-02
5.467637174192310767e-02
5.475586499665341389e-02
5.483535825138383113e-02
5.491485150611413735e-02
5.499434772192823839e-02
5.507384097665857237e-02
5.515333423138896185e-02
5.523282748611926807e-02
5.531232370193339687e-02
5.539181695666370309e-02
5.547131021139412033e-02
5.555080346612439879e-02
5.563029672085478827e-02
5.570979293666886156e-02
5.578928619139916778e-02
5.586877944612955726e-02
5.594827270085991899e-02
5.602776891667404779e-02
5.610726217140427075e-02
5.618675542613466023e-02
5.626624868086502196e-02
5.634574193559543920e-02
5.642523815140945698e-02
5.650473140613979095e-02
5.658422466087012492e-02
5.666371791560048665e-02
5.674321413141461545e-02
5.682270738614489392e-02
5.690220064087522789e-02
5.698169389560564513e-02
5.706119011141974617e-02
5.714068336615002464e-02
5.722017662088041412e-02
5.729966987561074809e-02
5.737916313034105431e-02
5.745865934615523862e-02
5.753815260088551709e-02
5.761764585561582330e-02
5.769713911034621279e-02
5.777663532616031383e-02
5.785612858089062005e-02
5.793562183562103729e-02
5.801511509035137126e-02
5.809461130616544455e-02
5.817410456089583404e-02
5.825359781562611250e-02
5.833309107035652974e-02
5.841258432508683596e-02
5.849208054090093700e-02
5.857157379563127098e-02
5.865106705036166046e-02
5.873056030509193892e-02
5.881005652090606772e-02
5.888954977563648496e-02
5.896904303036676342e-02
5.904853628509709740e-02
5.912803250091119844e-02
5.920752575564153242e-02
5.928701901037192190e-02
5.936651226510231139e-02
5.944600551983258985e-02
5.952550173564666314e-02
5.960499499037702487e-02
5.968448824510735884e-02
5.976398149983763730e-02
5.984347771565179386e-02
5.992297097038221110e-02
6.000246422511248956e-02
6.008195747984287904e-02
6.016145369565689682e-02
6.024094695038734182e-02
6.032044020511762028e-02
6.039993345984798201e-02
6.047942671457831598e-02
6.055892293039238927e-02
6.063841618512269549e-02
6.071790943985305722e-02
6.079740269458347446e-02
6.087689891039760326e-02
6.095639216512788172e-02
6.103588541985821569e-02
6.111537867458852191e-02
6.119487489040270622e-02
6.127436814513304020e-02
6.135386139986340193e-02
6.143335465459373590e-02
6.151284790932404212e-02
6.159234412513814316e-02
6.167183737986844938e-02
6.175133063459889438e-02
6.183082388932920059e-02
6.191032010514330164e-02
6.198981335987363561e-02
6.206930661460399734e-02
6.214879986933435907e-02
6.222829608514837685e-02
6.230778933987879409e-02
6.238728259460915582e-02
6.246677584933940652e-02
6.254626910406979601e-02
6.262576531988389705e-02
6.270525857461423103e-02
6.278475182934456500e-02
6.286424508407492673e-02
6.294374129988900002e-02
6.302323455461938950e-02
6.310272780934975123e-02
6.318222106408008520e-02
6.326171727989415849e-02
6.334121053462457573e-02
6.342070378935488195e-02
6.350019704408521592e-02
6.357969029881549439e-02
6.365918651462965094e-02
6.373867976935998492e-02
6.381817302409029113e-02
6.389766627882062511e-02
6.397716249463480942e-02
6.405665574936508788e-02
6.413614900409544961e-02
6.421564225882575583e-02
6.429513847463994014e-02
6.437463172937024636e-02
6.445412498410058033e-02
6.453361823883091430e-02
6.461311149356127603e-02
6.469260770937537708e-02
6.477210096410576656e-02
6.485159421883612829e-02
6.493108747356635124e-02
6.501058368938050780e-02
6.509007694411084177e-02
6.516957019884120350e-02
6.524906345357159299e-02
6.532855966938566628e-02
6.540805292411600025e-02
6.548754617884633422e-02
6.556703943357669595e-02
6.564653268830702992e-02
6.572602890412110321e-02
6.580552215885143719e-02
6.588501541358184055e-02
6.596450866831213289e-02
6.604400488412620618e-02
6.612349813885656791e-02
6.620299139358687412e-02
6.628248464831729136e-02
6.636198086413142017e-02
6.644147411886178189e-02
6.652096737359203260e-02
6.660046062832242209e-02
6.667995388305270055e-02
6.675945009886691262e-02
6.683894335359713557e-02
6.691843660832758056e-02
6.699792986305791453e-02
6.707742607887200170e-02
6.715691933360232180e-02
6.723641258833268353e-02
6.731590584306304526e-02
6.739540205887714630e-02
6.747489531360748027e-02
6.755438856833785588e-02
6.763388182306812046e-02
6.771337507779852383e-02
6.779287129361258324e-02
6.787236454834294497e-02
6.795185780307329282e-02
6.803135105780366843e-02
6.811084727361771396e-02
6.819034052834807569e-02
6.826983378307838191e-02
6.834932703780872976e-02
6.842882325362288631e-02
6.850831650835320641e-02
6.858780976308351263e-02
6.866730301781392987e-02
6.874679627254420833e-02
6.882629248835839264e-02
6.890578574308872661e-02
6.898527899781900508e-02
6.906477225254938068e-02
6.914426846836345397e-02
6.922376172309387121e-02
6.930325497782416355e-02
6.938274823255458079e-02
6.946224444836859857e-02
6.953385672195053213e-02
6.960172759045551993e-02
6.966959845896056325e-02
6.973746932746552329e-02
6.980534272412627916e-02
6.987321359263128084e-02
6.994108446113633804e-02
7.000895532964127033e-02
7.007682872630204007e-02
7.014469959480704175e-02
7.021257046331205731e-02
7.028044133181705899e-02
7.034831472847780098e-02
7.041618559698278879e-02
7.048405646548779047e-02
7.055192733399279215e-02
7.061979820249780770e-02
7.068767159915852194e-02
7.075554246766349586e-02
7.082341333616851142e-02
7.089128420467355474e-02
7.095915760133433836e-02
7.102702846983925677e-02
7.109489933834427233e-02
7.116277020684924626e-02
7.123064360351000213e-02
7.129851447201504544e-02
7.136638534052000549e-02
7.143425620902502104e-02
7.150212707753003660e-02
7.157000047419079247e-02
7.163787134269580803e-02
7.170574221120079583e-02
7.177361307970579751e-02
7.184148647636651175e-02
7.190935734487149955e-02
7.197722821337654286e-02
7.204509908188153067e-02
7.211297247854220327e-02
7.218084334704721883e-02
7.224871421555231765e-02
7.231658508405723607e-02
7.238445595256229326e-02
7.245232934922300749e-02
7.252020021772806468e-02
7.258807108623303861e-02
7.265594195473799866e-02
7.272381535139879616e-02
7.279168621990379784e-02
7.285955708840877176e-02
7.292742795691377344e-02
7.299530135357448768e-02
7.306317222207947548e-02
7.313104309058454655e-02
7.319891395908953435e-02
7.326678482759453603e-02
7.333465822425522251e-02
7.340252909276026583e-02
7.347039996126522587e-02
7.353827082977024143e-02
7.360614422643102506e-02
7.367401509493602674e-02
7.374188596344102842e-02
7.380975683194604398e-02
7.387763022860677209e-02
7.394550109711175989e-02
7.401337196561671994e-02
7.408124283412179101e-02
7.414911370262675105e-02
7.421698709928753468e-02
7.428485796779253636e-02
7.435272883629742702e-02
7.442059970480255360e-02
7.448847310146328171e-02
7.455634396996826951e-02
7.462421483847325732e-02
7.469208570697824512e-02
7.475995657548328843e-02
7.482782744398823460e-02
7.489569831249330567e-02
7.496357423730973246e-02
7.503144510581469251e-02
7.509931597431974970e-02
7.516718684282469587e-02
7.523505771132980857e-02
7.530292857983469923e-02
7.537079944833977030e-02
7.543867031684479973e-02
7.550654624166122653e-02
7.557441711016628372e-02
7.564228797867121601e-02
7.571015884717630096e-02
7.577802971568126100e-02
7.584590058418626268e-02
7.591377145269129212e-02
7.598164232119625217e-02
7.604951318970126772e-02
7.611738911451776390e-02
7.618525998302275171e-02
7.625313085152779502e-02
7.632100172003272731e-02
7.638887258853778450e-02
7.645674345704277231e-02
7.652461432554777399e-02
7.659248519405276179e-02
7.666035606255774959e-02
7.672823198737421801e-02
7.679610285587919194e-02
7.686397372438422138e-02
7.693184459288923693e-02
7.699971546139423861e-02
7.706758632989924029e-02
7.713545719840428361e-02
7.720332806690922978e-02
7.727120399172575371e-02
7.733907486023071376e-02
7.740694572873571544e-02
7.747481659724073100e-02
7.754268746574576043e-02
7.761055833425077599e-02
7.767842920275580543e-02
7.774630007126079323e-02
7.781417093976576715e-02
7.788204686458227721e-02
7.794991773308722338e-02
7.801778860159219731e-02
7.808565947009721286e-02
7.815353033860224230e-02
7.822140120710723010e-02
7.828927207561223178e-02
7.835714294411726122e-02
7.842501381262227678e-02
7.849288973743873132e-02
7.856076060594371913e-02
7.862863147444873468e-02
7.869650234295375024e-02
7.876437321145876580e-02
7.883224407996379524e-02
7.890011494846874140e-02
7.896798581697375696e-02
7.903586174179022539e-02
7.910373261029518543e-02
7.917160347880022875e-02
7.923947434730527206e-02
7.930734521581028762e-02
7.937521608431524767e-02
7.944308695282029098e-02
7.951095782132527878e-02
7.957882868983023883e-02
7.964670461464676277e-02
7.971457548315172281e-02
7.978244635165668286e-02
7.985031722016171229e-02
7.991818808866679724e-02
7.998605895717172953e-02
8.005392982567673121e-02
8.012180069418173289e-02
8.018967156268677621e-02
8.025754748750317524e-02
8.032541835600823243e-02
8.039328922451324799e-02
8.046116009301829131e-02
8.052903096152325135e-02
8.059690183002821140e-02
8.066477269853325471e-02
8.073264356703831190e-02
8.080051949185468319e-02
8.086839036035972650e-02
8.093626122886472818e-02
8.100413209736968823e-02
8.107200296587474542e-02
8.113987383437976098e-02
8.120774470288476266e-02
8.127561557138976434e-02
8.134348643989475214e-02
8.141136236471119281e-02
8.147923323321620837e-02
8.154710410172116841e-02
8.161497497022618397e-02
8.168284583873126892e-02
8.175071670723621509e-02
8.181858757574120289e-02
8.188645844424621845e-02
8.195432931275128952e-02
8.202220523756773018e-02
8.209007610607269023e-02
8.215794697457773355e-02
8.222581784308272135e-02
8.229368871158772303e-02
8.236155958009275246e-02
8.242943044859771251e-02
8.249730131710275582e-02
8.256517724191919649e-02
8.263304811042418430e-02
8.270091897892922761e-02
8.276878984743424317e-02
8.283666071593917546e-02
8.290453158444420489e-02
8.297240245294924821e-02
8.304027332145427764e-02
8.310814418995923769e-02
8.317602011477567836e-02
8.324389098328072167e-02
8.331176185178565397e-02
8.337963272029075279e-02
8.344750358879568508e-02
8.351537445730070064e-02
8.358324532580571620e-02
8.365111619431070400e-02
8.371898706281571956e-02
8.378686298763221574e-02
8.385473385613720354e-02
8.392260472464219134e-02
8.399047559314717915e-02
8.405834646165223634e-02
8.412621733015722414e-02
8.419408819866225357e-02
8.426195906716724138e-02
8.432982993567225694e-02
8.439770586048868373e-02
8.446557672899368541e-02
8.453344759749870096e-02
8.460131846600370265e-02
8.466918933450870433e-02
8.473706020301370601e-02
8.480493107151872156e-02
8.487280194002372324e-02
8.494067786484019167e-02
8.500854873334520723e-02
8.507641960185023666e-02
8.514429047035521059e-02
8.521216133886019839e-02
8.528003220736518619e-02
8.534790307587017399e-02
8.541577394437517567e-02
8.548364481288017735e-02
8.555152073769672905e-02
8.561939160620171685e-02
8.568726247470662138e-02
8.575513334321173409e-02
8.582300421171665250e-02
8.589087508022169581e-02
8.595874594872675301e-02
8.602661681723167142e-02
8.609448768573675637e-02
8.616236361055318316e-02
8.623023447905819872e-02
8.629810534756315876e-02
8.636597621606817432e-02
8.643384708457321763e-02
8.650171795307816380e-02
8.656958882158324875e-02
8.663745969008820880e-02
8.670533561490467722e-02
8.677320648340972054e-02
8.684107735191465283e-02
8.690894822041965451e-02
8.697681908892468394e-02
8.704468995742972726e-02
8.711256082593471506e-02
8.718043169443971674e-02
8.724830256294469066e-02
8.731617848776115909e-02
8.738404935626620240e-02
8.745192022477117633e-02
8.751979109327619188e-02
8.758766196178119356e-02
8.765553283028619524e-02
8.772340369879125244e-02
8.779127456729621248e-02
8.785914543580120029e-02
8.792702136061766871e-02
8.799489222912267039e-02
8.806276309762767207e-02
8.813063396613267375e-02
8.819850483463767543e-02
8.826637570314263548e-02
8.833424657164769267e-02
8.840211744015269435e-02
8.846999336496913502e-02
8.853786423347423384e-02
8.860573510197920777e-02
8.867360597048414006e-02
8.874147683898919725e-02
8.880934770749418505e-02
8.887721857599922837e-02
8.894508944450421617e-02
8.901296031300920397e-02
8.908083623782567240e-02
8.914870710633068795e-02
8.921657797483570351e-02
8.928444884334063580e-02
8.935231971184567912e-02
8.942019058035065304e-02
8.948806144885571023e-02
8.955593231736067028e-02
8.962380318586574135e-02
8.969167911068215426e-02
8.975954997918719758e-02
8.982742084769218538e-02
8.989529171619717318e-02
8.996316258470214711e-02
9.003103345320720430e-02
9.009890432171219210e-02
9.016677519021715215e-02
9.023465111503367608e-02
9.030252198353866389e-02
9.037039285204369332e-02
9.043826372054866725e-02
9.050613458905368280e-02
9.057400545755864285e-02
9.064187632606365841e-02
9.070974719456864621e-02
9.077761806307368952e-02
9.084549398789018571e-02
9.091336485639514575e-02
9.098123572490013355e-02
9.104910659340514911e-02
9.111697746191016467e-02
9.118484833041519411e-02
9.125271919892015415e-02
9.132059006742518359e-02
9.138846093593015751e-02
9.145633686074665369e-02
9.152420772925165537e-02
9.159207859775665705e-02
9.165994946626168649e-02
9.172782033476667429e-02
9.179569120327166210e-02
9.186356207177673316e-02
9.193143294028174872e-02
9.199930886509812000e-02
9.206717973360314944e-02
9.213505060210813724e-02
9.220292147061316668e-02
9.227079233911816836e-02
9.233866320762314228e-02
9.240653407612815784e-02
9.247440494463318728e-02
9.254227581313817508e-02
9.261015173795465738e-02
9.267802260645964518e-02
9.274589347496467462e-02
9.281376434346964854e-02
9.288163521197469186e-02
9.294950608047969354e-02
9.301737694898465358e-02
9.308524781748966914e-02
9.315311868599464307e-02
9.322099461081115312e-02
9.328886547931611317e-02
9.335673634782112873e-02
9.342460721632617204e-02
9.349247808483115985e-02
9.356034895333617540e-02
9.362821982184117708e-02
9.369609069034617876e-02
9.376396661516259168e-02
9.383183748366757948e-02
9.389970835217269218e-02
9.396757922067763835e-02
9.403545008918270942e-02
9.410332095768764171e-02
9.417119182619268503e-02
9.423906269469765895e-02
9.430693356320266063e-02
9.437480948801910130e-02
9.444268035652414461e-02
9.451055122502910466e-02
9.457842209353416185e-02
9.464629296203910802e-02
9.471416383054410970e-02
9.478203469904916689e-02
9.484990556755418245e-02
9.491777643605914250e-02
9.498565236087561092e-02
9.505352322938058485e-02
9.512139409788566979e-02
9.518926496639065760e-02
9.525713583489563152e-02
9.532500670340067483e-02
9.539287757190567651e-02
9.546074844041070595e-02
9.552862436522711886e-02
9.559649523373212054e-02
9.566436610223717774e-02
9.573223697074215166e-02
9.580010783924718110e-02
9.586797870775215502e-02
9.593584957625715670e-02
9.600372044476217226e-02
9.607159131326717394e-02
9.613946723808365624e-02
9.620733810658861629e-02
9.627520897509372899e-02
9.634307984359864740e-02
9.641095071210364909e-02
9.647882158060869240e-02
9.654669244911368020e-02
9.661456331761869576e-02
9.668243418612368356e-02
9.675031011094009648e-02
9.681818097944516754e-02
9.688605184795009984e-02
9.695392271645518478e-02
9.702179358496017259e-02
9.708966445346514651e-02
9.715753532197016207e-02
9.722540619047517763e-02
9.729328211529161829e-02
9.736115298379660610e-02
9.742902385230162166e-02
9.749689472080663721e-02
9.756476558931159726e-02
9.763263645781664057e-02
9.770050732632160062e-02
9.776837819482667169e-02
9.783624906333165949e-02
9.790412498814810016e-02
9.797199585665311572e-02
9.803986672515818679e-02
9.810773759366311908e-02
9.817560846216813464e-02
9.824347933067319183e-02
9.831135019917816575e-02
9.837922106768315356e-02
9.844709193618814136e-02
9.851496786100463754e-02
9.858283872950962534e-02
9.865070959801461314e-02
9.871858046651965646e-02
9.878645133502467202e-02
9.885432220352968757e-02
9.892219307203463374e-02
9.899006394053966318e-02
9.905793986535608997e-02
9.912581073386109165e-02
9.919368160236607945e-02
9.926155247087112277e-02
9.932942333937612445e-02
9.939729420788108449e-02
9.946516507638614168e-02
9.953303594489112949e-02
9.960090681339614505e-02
9.966878273821259959e-02
9.973665360671760127e-02
9.980452447522263071e-02
9.987239534372766014e-02
9.994026621223257856e-02
1.000081370807377051e-01
1.000760079492426236e-01
1.001438788177476807e-01
1.002117496862526685e-01
1.002796256110690398e-01
1.003474964795741387e-01
1.004153673480791265e-01
1.004832382165840865e-01
1.005511090850891298e-01
1.006189799535941176e-01
1.006868508220991609e-01
1.007547216906041765e-01
1.008225976154205478e-01
1.008904684839256327e-01
1.009583393524306205e-01
1.010262102209356500e-01
1.010940810894406794e-01
1.011619519579456256e-01
1.012298228264505995e-01
1.012976936949556012e-01
1.013655645634606306e-01
1.014334404882770990e-01
1.015013113567820868e-01
1.015691822252870885e-01
1.016370530937920902e-01
1.017049239622971057e-01
1.017727948308021491e-01
1.018406656993071091e-01
1.019085365678121663e-01
1.019764074363171402e-01
1.020442833611336086e-01
1.021121542296386103e-01
1.021800250981435704e-01
1.022478959666485998e-01
1.023157668351535321e-01
1.023836377036586032e-01
1.024515085721636187e-01
1.025193794406686343e-01
1.025872503091736498e-01
1.026551262339900628e-01
1.027229971024951061e-01
1.027908679710000661e-01
1.028587388395050817e-01
1.029266097080101527e-01
1.029944805765150989e-01
1.030623514450201422e-01
1.031302223135251578e-01
1.031980982383416123e-01
1.032659691068465724e-01
1.033338399753515741e-01
1.034017108438566313e-01
1.034695817123615774e-01
1.035374525808665791e-01
1.036053234493716779e-01
1.036731943178766102e-01
1.037410651863816813e-01
1.038089411111980664e-01
1.038768119797030820e-01
1.039446828482080976e-01
1.040125537167130854e-01
1.040804245852180870e-01
1.041482954537230887e-01
1.042161663222280765e-01
1.042747201401148655e-01
1.043316901029640448e-01
1.043886643100181144e-01
1.044456342728672105e-01
1.045026042357163343e-01
1.045595741985656246e-01
1.046165441614146929e-01
1.046735141242638306e-01
1.047304840871129961e-01
1.047874540499621199e-01
1.048444282570162034e-01
1.049013982198653827e-01
1.049583681827144788e-01
1.050153381455636858e-01
1.050723081084127819e-01
1.051292780712619612e-01
1.051862480341110850e-01
1.052432179969602644e-01
1.053001879598094159e-01
1.053571621668634717e-01
1.054141321297126094e-01
1.054711020925618303e-01
1.055280720554109264e-01
1.055850420182599947e-01
1.056420119811092156e-01
1.056989819439583256e-01
1.057559519068074355e-01
1.058129218696566010e-01
1.058698960767107122e-01
1.059268660395598777e-01
1.059838360024089876e-01
1.060408059652581114e-01
1.060977759281073324e-01
1.061547458909564284e-01
1.062117158538055939e-01
1.062686858166547454e-01
1.063256600237088290e-01
1.063826299865579667e-01
1.064395999494071043e-01
1.064965699122562837e-01
1.065535398751053797e-01
1.066105098379545035e-01
1.066674798008037661e-01
1.067244497636528899e-01
1.067814197265020137e-01
1.068383939335560417e-01
1.068953638964052211e-01
1.069523338592544004e-01
1.070093038221035242e-01
1.070662737849527174e-01
1.071232437478017718e-01
1.071802137106509650e-01
1.072371836735001582e-01
1.072941536363492543e-01
1.073511278434032962e-01
1.074080978062524616e-01
1.074650677691016548e-01
1.075220377319507509e-01
1.075790076947998886e-01
1.076359776576490818e-01
1.076929476204981917e-01
1.077499175833473849e-01
1.078068917904014268e-01
1.078638617532505922e-01
1.079208317160997022e-01
1.079778016789488815e-01
1.080347716417980053e-01
1.080917416046471430e-01
1.081487115674962807e-01
1.082056815303454045e-01
1.082626514931946393e-01
1.083196257002486812e-01
1.083765956630978189e-01
1.084335656259470121e-01
1.084905355887961081e-01
1.085475055516452736e-01
1.086044755144944113e-01
1.086614454773435490e-01
1.087184154401927283e-01
1.087753854030418660e-01
1.088323596100959911e-01
1.088893295729450872e-01
1.089462995357942249e-01
1.090032694986433764e-01
1.090602394614925003e-01
1.091172094243416935e-01
1.091741793871907756e-01
1.092311493500399133e-01
1.092881235570940524e-01
1.093450935199431900e-01
1.094020634827923416e-01
1.094590334456414515e-01
1.095160034084906031e-01
1.095729733713397824e-01
1.096299433341889479e-01
1.096869132970380717e-01
1.097438832598871816e-01
1.098008574669413207e-01
1.098578274297904306e-01
1.099147973926395960e-01
1.099717673554887198e-01
1.100287373183379269e-01
1.100857072811870507e-01
1.101426772440361745e-01
1.101996472068852984e-01
1.102566171697344638e-01
1.103135913767885612e-01
1.103705613396377128e-01
1.104275313024868505e-01
1.104845012653359881e-01
1.105414712281851120e-01
1.105984411910342358e-01
1.106554111538833873e-01
1.107123811167325667e-01
1.107693553237866502e-01
1.108263252866358295e-01
1.108832952494849533e-01
1.109402652123341326e-01
1.109972351751832564e-01
1.110542051380323803e-01
1.111111751008815318e-01
1.111681450637307111e-01
1.112251150265798211e-01
1.112820892336339046e-01
1.113390591964830700e-01
1.113960291593322494e-01
1.114529991221813177e-01
1.115099690850304970e-01
1.115669390478796208e-01
1.116239090107288001e-01
1.116808789735779517e-01
1.117378489364270755e-01
1.117948231434811313e-01
1.118517931063303522e-01
1.119087630691794621e-01
1.119657330320286137e-01
1.120227029948777653e-01
1.120796729577268891e-01
1.121366429205760407e-01
1.121936128834251922e-01
1.122505870904792757e-01
1.123075570533284273e-01
1.123645270161775511e-01
1.124214969790267304e-01
1.124784669418758404e-01
1.125354369047249919e-01
1.125924068675741019e-01
1.126493768304233367e-01
1.127063467932724050e-01
1.127633210003265302e-01
1.128202909631756123e-01
1.128772609260248194e-01
1.129342308888740126e-01
1.129912008517231226e-01
1.130481708145722464e-01
1.131051407774213979e-01
1.131621107402705356e-01
1.132190807031196872e-01
1.132760549101737707e-01
1.133330248730228806e-01
1.133899948358720600e-01
1.134469647987212393e-01
1.135039347615703770e-01
1.135609047244194730e-01
1.136178746872686801e-01
1.136748446501177900e-01
1.137318188571718874e-01
1.137887888200210390e-01
1.138412124754908661e-01
1.138718745647501335e-01
1.139025366540094980e-01
1.139331987432688764e-01
1.139638608325281854e-01
1.139945229217875777e-01
1.140251850110468035e-01
1.140558493846010463e-01
1.140865114738603137e-01
1.141171735631196921e-01
1.141478356523790427e-01
1.141784977416383517e-01
1.142091598308976885e-01
1.142398219201570531e-01
1.142704840094164176e-01
1.143011460986757127e-01
1.143318104722298584e-01
1.143624725614892368e-01
1.143931346507485458e-01
1.144237967400079103e-01
1.144544588292672471e-01
1.144851232028213928e-01
1.145157830077859484e-01
1.145464473813400386e-01
1.145771071863046359e-01
1.146077715598587260e-01
1.146384313648232400e-01
1.146690957383774134e-01
1.146997555433419136e-01
1.147304199168960731e-01
1.147610842904502604e-01
1.147917440954147605e-01
1.148224084689688784e-01
1.148530682739334896e-01
1.148837326474876352e-01
1.149143924524520938e-01
1.149450568260063088e-01
1.149757211995604267e-01
1.150063810045250101e-01
1.150370453780791141e-01
1.150677051830436698e-01
1.150983695565978154e-01
1.151290293615623572e-01
1.151596937351165029e-01
1.151903535400810030e-01
1.152210179136351903e-01
1.152516822871893082e-01
1.152823420921538500e-01
1.153130064657079540e-01
1.153436662706725235e-01
1.153743306442266969e-01
1.154049904491911832e-01
1.154356548227453150e-01
1.154663146277098845e-01
1.154969790012640440e-01
1.155276433748181758e-01
1.155583031797827454e-01
1.155889675533368355e-01
1.156196273583014050e-01
1.156502917318555368e-01
1.156809515368200647e-01
1.157116159103742103e-01
1.157422757153387383e-01
1.157729400888928839e-01
1.158036044624470434e-01
1.158342642674115575e-01
1.158649286409657309e-01
1.158955884459302588e-01
1.159262528194844183e-01
1.159569126244489323e-01
1.159875769980031057e-01
1.160182368029676891e-01
1.160489011765218487e-01
1.160795655500759388e-01
1.161102253550404806e-01
1.161408897285946262e-01
1.161715495335591403e-01
1.162022139071132998e-01
1.162328737120777999e-01
1.162635380856320011e-01
1.162941978905964735e-01
1.163248622641506469e-01
1.163555266377047925e-01
1.163861864426693205e-01
1.164168508162235216e-01
1.164475106211880079e-01
1.164781749947421535e-01
1.165088347997067092e-01
1.165394991732608132e-01
1.165701589782253272e-01
1.166008233517795700e-01
1.166314877253336879e-01
1.166621475302981603e-01
1.166928119038523476e-01
1.167234717088168755e-01
1.167541360823710073e-01
1.167847958873355352e-01
1.168154602608897086e-01
1.168461246344438542e-01
1.168767844394084099e-01
1.169074488129624445e-01
1.169381086179270557e-01
1.169687729914812568e-01
1.169994327964457570e-01
1.170300971699999026e-01
1.170607569749644028e-01
1.170914213485185623e-01
1.171220857220727357e-01
1.171527455270372775e-01
1.171834099005914093e-01
1.172140697055559094e-01
1.172447340791100134e-01
1.172753938840746246e-01
1.173060582576287564e-01
1.173367180625932843e-01
1.173673824361474716e-01
1.173980468097015617e-01
1.174287066146661451e-01
1.174593709882203046e-01
1.174900307931847909e-01
1.175206951667389921e-01
1.175513549717035061e-01
1.175820193452576656e-01
1.176126791502221658e-01
1.176433435237763392e-01
1.176740078973305126e-01
1.177046677022950127e-01
1.177353320758491306e-01
1.177659918808136724e-01
1.177966562543678181e-01
1.178273160593323599e-01
1.178579804328865610e-01
1.178886402378510612e-01
1.179193046114052068e-01
1.179499689849593386e-01
1.179806287899238249e-01
1.180112931634780260e-01
1.180419529684425400e-01
1.180726173419966440e-01
1.181032771469612275e-01
1.181339415205154009e-01
1.181646013254799010e-01
1.181952656990340467e-01
1.182259300725882478e-01
1.182565898775527341e-01
1.182872542511068797e-01
1.183179140560714493e-01
1.183485784296255394e-01
1.183792382345900812e-01
1.184099026081442685e-01
1.184405669816984419e-01
1.184712267866629143e-01
1.185018911602171154e-01
1.185325509651816156e-01
1.185632153387357612e-01
1.185938751437002614e-01
1.186245395172544070e-01
1.186551993222189350e-01
1.186858636957731084e-01
1.187165280693272817e-01
1.187471878742918097e-01
1.187778522478459137e-01
1.188085120528104832e-01
1.188391764263646011e-01
1.188698362313291845e-01
1.189005006048833024e-01
1.189311604098478442e-01
1.189618247834020176e-01
1.189924891569560939e-01
1.190231489619206634e-01
1.190538133354748229e-01
1.190844731404393231e-01
1.191151375139934687e-01
1.191457973189580244e-01
1.191764616925121839e-01
1.192071214974767396e-01
1.192377858710308297e-01
1.192684502445850170e-01
1.192991100495495727e-01
1.193297744231036905e-01
1.193604342280682185e-01
1.193910986016223919e-01
1.194217584065868643e-01
1.194524227801410515e-01
1.194830825851055517e-01
1.195137469586597112e-01
1.195444113322138846e-01
1.195750711371784264e-01
1.196057355107325304e-01
1.196363953156971138e-01
1.196670596892512317e-01
1.196977194942157596e-01
1.197283838677699330e-01
1.197590436727344471e-01
1.197897080462886066e-01
1.198203724198426967e-01
1.198510322248072663e-01
1.198816965983614535e-01
1.199123564033259814e-01
1.199430207768800993e-01
1.199736805818446689e-01
1.200043449553987590e-01
1.200350093289529324e-01
1.200656691339174603e-01
1.200963335074716337e-01
1.201269933124361200e-01
1.201576576859902934e-01
1.201883174909547936e-01
1.202189818645089808e-01
1.202496416694735226e-01
1.202803060430276683e-01
1.203109704165818139e-01
1.203416302215463418e-01
1.203722945951005430e-01
1.204029544000649876e-01
1.204336187736191749e-01
1.204642785785837306e-01
1.204949429521378346e-01
1.205256027571023625e-01
1.205562671306564804e-01
1.205869315042106538e-01
1.206175913091752094e-01
1.206482556827293412e-01
1.206789154876938969e-01
1.207095798612480425e-01
1.207402396662125565e-01
1.207709040397667577e-01
1.208015638447312579e-01
1.208322282182854035e-01
1.208628925918395769e-01
1.208935523968040771e-01
1.209242167703582088e-01
1.209548765753227506e-01
1.209855409488768824e-01
1.210162007538414103e-01
1.210468651273955143e-01
1.210775249323600838e-01
1.211081893059142156e-01
1.211388536794684445e-01
1.211695134844329447e-01
1.212001778579871319e-01
1.212308376629515766e-01
1.212615020365057777e-01
1.212921618414702640e-01
1.213228262150244513e-01
1.213534860199889653e-01
1.213841503935431387e-01
1.214148147670973121e-01
1.214454745720617984e-01
1.214761389456159441e-01
1.215067987505805275e-01
1.215374631241346315e-01
1.215681229290991733e-01
1.215987873026533467e-01
1.216294516762074646e-01
1.216601114811720064e-01
1.216907758547261520e-01
1.217214356596906660e-01
1.217521000332448394e-01
1.217827598382093673e-01
1.218134242117635269e-01
1.218440840167280270e-01
1.218747483902821727e-01
1.219054127638363738e-01
1.219360725688008878e-01
1.219667369423549780e-01
1.219973967473195475e-01
1.220280611208737209e-01
1.220587209258382627e-01
1.220893852993923667e-01
1.221200451043568946e-01
1.221507094779110403e-01
1.221813738514652276e-01
1.222120336564297555e-01
1.222426980299838734e-01
1.222733578349483874e-01
1.223040222085025608e-01
1.223346820134670748e-01
1.223653463870212343e-01
1.223960061919857623e-01
1.224266705655399357e-01
1.224573349390941368e-01
1.224879947440586092e-01
1.225186591176127687e-01
1.225493189225772966e-01
1.225799832961314700e-01
1.226106431010960396e-01
1.226413074746501575e-01
1.226719672796146576e-01
1.227026316531687894e-01
1.227332960267229905e-01
1.227639558316874768e-01
1.227946202052415947e-01
1.228252800102062059e-01
1.228559443837602960e-01
1.228866041887248517e-01
1.229172685622789973e-01
1.229479283672434975e-01
1.229785927407976570e-01
1.230092571143517888e-01
1.230399169193163861e-01
1.230705812928705040e-01
1.231012410978350319e-01
1.231319054713891636e-01
1.231625652763537193e-01
1.231932296499078511e-01
1.232238894548724206e-01
1.232545538284265385e-01
1.232852182019807258e-01
1.233158780069452121e-01
1.233465423804993577e-01
1.233772021854638995e-01
1.234078665590180590e-01
1.234385263639825592e-01
1.234691907375367326e-01
1.234991573215762084e-01
1.235274051239636656e-01
1.235556571355305028e-01
1.235839049379179877e-01
1.236121569494848110e-01
1.236404047518723098e-01
1.236686567634391054e-01
1.236969045658266458e-01
1.237251565773933998e-01
1.237534085889602925e-01
1.237816563913476942e-01
1.238099084029145452e-01
1.238381562053020302e-01
1.238664082168688535e-01
1.238946560192563384e-01
1.239229080308231479e-01
1.239511558332106744e-01
1.239794078447774006e-01
1.240076598563442378e-01
1.240359076587317644e-01
1.240641596702984906e-01
1.240924074726860032e-01
1.241206594842528405e-01
1.241489072866403254e-01
1.241771592982072181e-01
1.242054071005946198e-01
1.242336591121614570e-01
1.242619111237282664e-01
1.242901589261158068e-01
1.243184109376825608e-01
1.243466587400700873e-01
1.243749107516368690e-01
1.244031585540244095e-01
1.244314105655911773e-01
1.244596583679786622e-01
1.244879103795454717e-01
1.245161623911123228e-01
1.245444101934997660e-01
1.245726622050665477e-01
1.246009100074541021e-01
1.246291620190208560e-01
1.246574098214083548e-01
1.246856618329752059e-01
1.247139096353626492e-01
1.247421616469294586e-01
1.247704136584962820e-01
1.247986614608837252e-01
1.248269134724505902e-01
1.248551612748381168e-01
1.248834132864049401e-01
1.249116610887923418e-01
1.249399131003591512e-01
1.249681651119259884e-01
1.249964129143134733e-01
1.250246649258802689e-01
1.250529127282677400e-01
1.250811647398346049e-01
1.251094125422221315e-01
1.251376645537888854e-01
1.251659123561763842e-01
1.251941643677431937e-01
1.252224163793099754e-01
1.252506641816975019e-01
1.252789161932642559e-01
1.253071639956518379e-01
1.253354160072185364e-01
1.253636638096061184e-01
1.253919158211728724e-01
1.254201636235603989e-01
1.254484156351272084e-01
1.254766676466939901e-01
1.255049154490815166e-01
1.255331674606482983e-01
1.255614152630358249e-01
1.255896672746026621e-01
1.256179150769901054e-01
1.256461670885568871e-01
1.256744148909443859e-01
1.257026669025112231e-01
1.257309189140780603e-01
1.257591667164655314e-01
1.257874187280323408e-01
1.258156665304198119e-01
1.258439185419866213e-01
1.258721663443741479e-01
1.259004183559409573e-01
1.259286661583284284e-01
1.259569181698952378e-01
1.259851701814620473e-01
1.260134179838495738e-01
1.260416699954163278e-01
1.260699177978038266e-01
1.260981698093706638e-01
1.261264176117581626e-01
1.261546696233249998e-01
1.261829174257123876e-01
1.262111694372792525e-01
1.262394214488460897e-01
1.262676692512335608e-01
1.262959212628003702e-01
1.263241690651878413e-01
1.263524210767547062e-01
1.263806688791421773e-01
1.264089208907089312e-01
1.264371729022757684e-01
1.264654207046632117e-01
1.264936727162300767e-01
1.265219205186175200e-01
1.265501725301843572e-01
1.265784203325718282e-01
1.266066723441386377e-01
1.266349201465261642e-01
1.266631721580930292e-01
1.266914241696597831e-01
1.267196719720473097e-01
1.267479239836140636e-01
1.267761717860015902e-01
1.268044237975683997e-01
1.268326715999558429e-01
1.268609236115227079e-01
1.268891714139101790e-01
1.269174234254769884e-01
1.269456754370437979e-01
1.269739232394312689e-01
1.270021752509981061e-01
1.270304230533855772e-01
1.270586750649524144e-01
1.270869228673398854e-01
1.271154980876891272e-01
1.271444509581997340e-01
1.271734081429512775e-01
1.272023653277027933e-01
1.272313181982134278e-01
1.272602753829649436e-01
1.272892282534755781e-01
1.273181854382270939e-01
1.273471383087377562e-01
1.273760954934892720e-01
1.274050483639999065e-01
1.274340055487514223e-01
1.274629627335029658e-01
1.274919156040135726e-01
1.275208727887651439e-01
1.275498256592758062e-01
1.275787828440272942e-01
1.276077357145379565e-01
1.276366928992894167e-01
1.276656457698001346e-01
1.276946029545516503e-01
1.277235601393031383e-01
1.277525130098138006e-01
1.277814701945652609e-01
1.278104230650760065e-01
1.278393802498274390e-01
1.278683331203381568e-01
1.278972903050896448e-01
1.279262474898411883e-01
1.279552003603518506e-01
1.279841575451033386e-01
1.280131104156139732e-01
1.280420676003655722e-01
1.280710204708761513e-01
1.280999776556276393e-01
1.281289305261383016e-01
1.281578877108898729e-01
1.281868448956413054e-01
1.282157977661519954e-01
1.282447549509035667e-01
1.282737078214141735e-01
1.283026650061656615e-01
1.283316178766763238e-01
1.283605750614278396e-01
1.283895279319385296e-01
1.284184851166899621e-01
1.284474423014415612e-01
1.284763951719521957e-01
1.285053523567036837e-01
1.285343052272143738e-01
1.285632624119658340e-01
1.285922152824765241e-01
1.286211724672280399e-01
1.286501253377386467e-01
1.286790825224901902e-01
1.287080397072417337e-01
1.287369925777523960e-01
1.287659497625039395e-01
1.287949026330145463e-01
1.288238598177660621e-01
1.288528126882766967e-01
1.288817698730282124e-01
1.289107227435388747e-01
1.289396799282904182e-01
1.289686371130419063e-01
1.289975899835525686e-01
1.290265471683040843e-01
1.290555000388146911e-01
1.290844572235662346e-01
1.291134100940769525e-01
1.291423672788283572e-01
1.291713201493389918e-01
1.292002773340905908e-01
1.292292345188421621e-01
1.292581873893527133e-01
1.292871445741042846e-01
1.293160974446149469e-01
1.293450546293664349e-01
1.293740074998770695e-01
1.294029646846285853e-01
1.294319218693800733e-01
1.294608747398907356e-01
1.294898319246423068e-01
1.295187847951529414e-01
1.295477419799044294e-01
1.295766948504151195e-01
1.296056520351666075e-01
1.296346049056772698e-01
1.296635620904288133e-01
1.296925192751802458e-01
1.297214721456909636e-01
1.297504293304424794e-01
1.297793822009531139e-01
1.298083393857046297e-01
1.298372922562152643e-01
1.298662494409668078e-01
1.298952023114774423e-01
1.299241594962289303e-01
1.299531166809804739e-01
1.299820695514911084e-01
1.300110267362426519e-01
1.300399796067532865e-01
1.300689367915048300e-01
1.300978896620154646e-01
1.301268468467669526e-01
1.301557997172775871e-01
1.301847569020291584e-01
1.302137140867806464e-01
1.302426669572913365e-01
1.302716241420428522e-01
1.303005770125534868e-01
1.303295341973049748e-01
1.303584870678157204e-01
1.303874442525671529e-01
1.304163971230778429e-01
1.304453543078293865e-01
1.304743114925808745e-01
1.305032643630915090e-01
1.305322215478430803e-01
1.305611744183536316e-01
1.305901316031052029e-01
1.306190844736158374e-01
1.306480416583673809e-01
1.306769945288780155e-01
1.307059517136294757e-01
1.307349088983810192e-01
1.307638617688916816e-01
1.307928189536431973e-01
1.308217718241538596e-01
1.308507290089053476e-01
1.308796818794160099e-01
1.309086390641675535e-01
1.309375919346781880e-01
1.309665491194296760e-01
1.309955063041812751e-01
1.310244591746918819e-01
1.310534163594433976e-01
1.310823692299540322e-01
1.311113264147055757e-01
1.311402792852162658e-01
1.311692364699676983e-01
1.311981936547192418e-01
1.312271465252299041e-01
1.312561037099814198e-01
1.312850565804920544e-01
1.313140137652435979e-01
1.313429666357542047e-01
1.313719238205057205e-01
1.314008766910164105e-01
1.314298338757679541e-01
1.314587910605194698e-01
1.314877439310300766e-01
1.315167011157816479e-01
1.315456539862922547e-01
1.315746111710437705e-01
1.316035640415544050e-01
1.316325212263059208e-01
1.316614740968166108e-01
1.316904312815680989e-01
1.317193884663196424e-01
1.317483413368303047e-01
1.317772985215817927e-01
1.318062513920924550e-01
1.318352085768439430e-01
1.318641614473546053e-01
1.318931186321061211e-01
1.319220715026167556e-01
1.319510286873682992e-01
1.319799858721198427e-01
1.320089387426304772e-01
1.320378959273819930e-01
1.320668487978925998e-01
1.320958059826441156e-01
1.321247588531548056e-01
1.321537160379063214e-01
1.321826689084169559e-01
1.322116260931684995e-01
1.322405832779199875e-01
1.322695361484306775e-01
1.322984933331821655e-01
1.323274462036928278e-01
1.323564033884443436e-01
1.323853562589550059e-01
1.324143134437064939e-01
1.324432663142171562e-01
1.324722234989686442e-01
1.325011806837201878e-01
1.325301335542308223e-01
1.325590907389823103e-01
1.325880436094929449e-01
1.326170007942445439e-01
1.326459536647551785e-01
1.326749108495066942e-01
1.327038680342582100e-01
1.327328209047688723e-01
1.327617780895202770e-01
1.327907309600310226e-01
1.328196881447825106e-01
1.328486410152931452e-01
1.328775982000446887e-01
1.329065510705553510e-01
1.329355082553068945e-01
1.329644654400583548e-01
1.329934183105690448e-01
1.330223754953205328e-01
1.330513283658312229e-01
1.330802855505827109e-01
1.331092384210934010e-01
1.331381956058448890e-01
1.331671484763555791e-01
1.331961056611070393e-01
1.332250628458585273e-01
1.332540157163692174e-01
1.332829729011207887e-01
1.333119257716314232e-01
1.333408829563829112e-01
1.333698358268935180e-01
1.333987930116451448e-01
1.334277458821557238e-01
1.334567030669072674e-01
1.334856602516588109e-01
1.335146131221694177e-01
1.335435703069209334e-01
1.335725231774316235e-01
1.336014803621831115e-01
1.336304332326936906e-01
1.336593904174452341e-01
1.336883432879559241e-01
1.337173004727074677e-01
1.337462576574589279e-01
1.337752105279695902e-01
1.338041677127210782e-01
1.338331205832317405e-01
1.338620777679832841e-01
1.338910306384939186e-01
1.339199878232453789e-01
1.339489406937560967e-01
1.339778978785076125e-01
1.340068550632591005e-01
1.340358079337697905e-01
1.340647651185212785e-01
1.340937179890319131e-01
1.341226751737834288e-01
1.341516280442940912e-01
1.341805852290456347e-01
1.342095424137971227e-01
1.342384952843078127e-01
1.342674524690593008e-01
1.342964053395700186e-01
1.343253625243214511e-01
1.343543153948321411e-01
1.343832725795836569e-01
1.344122254500942915e-01
1.344411826348458905e-01
1.344701398195972952e-01
1.344990926901080130e-01
1.345280498748595011e-01
1.345570027453701911e-01
1.345859599301216236e-01
1.346149128006323137e-01
1.346438699853838572e-01
1.346728228558944918e-01
1.347017800406459798e-01
1.347307372253975510e-01
1.347596900959081578e-01
1.347886472806596736e-01
1.348176001511703359e-01
1.348465573359218517e-01
1.348755102064324862e-01
1.349044673911840020e-01
1.349334202616946365e-01
1.349623774464462078e-01
1.349913346311976681e-01
1.350202875017083304e-01
1.350492446864598739e-01
1.350781975569704807e-01
1.351071547417220520e-01
1.351361076122326588e-01
1.351650647969842023e-01
1.351940176674948091e-01
1.352229748522463804e-01
1.352519320369978684e-01
1.352808849075085584e-01
1.353098420922600464e-01
1.353387949627707088e-01
1.353677521475222245e-01
1.353967050180329146e-01
1.354256622027843471e-01
1.354546150732950649e-01
1.354835722580465807e-01
1.355125294427980687e-01
1.355414823133087032e-01
1.355704394980601912e-01
1.355993923685709368e-01
1.356283495533224248e-01
1.356573024238330316e-01
1.356862596085846029e-01
1.357152167933360631e-01
1.357441696638467810e-01
1.357731268485982967e-01
1.358020797191089313e-01
1.358310369038604470e-01
1.358599897743710538e-01
1.358889469591226251e-01
1.359178998296332597e-01
1.359468570143847754e-01
1.359758141991362912e-01
1.360047670696469535e-01
1.360337242543984693e-01
1.360626771249091316e-01
1.360916343096606473e-01
1.361205871801712819e-01
1.361495443649227699e-01
1.361784972354334600e-01
1.362074544201849480e-01
1.362364116049364915e-01
1.362653644754471538e-01
1.362943216601986141e-01
1.363232745307092486e-01
1.363522317154607921e-01
1.363811845859714267e-01
1.364101417707229702e-01
1.364390946412336048e-01
1.364680518259851205e-01
1.364970090107366918e-01
1.365259618812472708e-01
1.365549190659988421e-01
1.365838719365094489e-01
1.366128291212609369e-01
1.366417819917716270e-01
1.366707391765231427e-01
1.366996920470338051e-01
1.367286492317853208e-01
1.367576064165368088e-01
1.367865592870474989e-01
1.368155164717990147e-01
1.368444693423096492e-01
1.368734265270611927e-01
1.369023793975718273e-01
1.369313365823233708e-01
1.369602894528339776e-01
1.369892466375854934e-01
1.370182038223370369e-01
1.370471566928476992e-01
1.370761138775992150e-01
1.371050667481099050e-01
1.371340239328614208e-01
1.371629768033719721e-01
1.371919339881235156e-01
1.372208911728750591e-01
1.372498440433856381e-01
1.372788012281372372e-01
1.373077540986479272e-01
1.373367112833994430e-01
1.373656641539099943e-01
1.373946213386615378e-01
1.374235742091722001e-01
1.374525313939237159e-01
1.374814885786752039e-01
1.375104414491858384e-01
1.375393986339373820e-01
1.375683515044480165e-01
1.375973086891995600e-01
1.376262615597102223e-01
1.376552187444617104e-01
1.376841716149723172e-01
1.377131287997239162e-01
1.377420859844754042e-01
1.377710388549860387e-01
1.377999960397376378e-01
1.378289489102482168e-01
1.378579060949997326e-01
1.378868589655103949e-01
1.379158161502618829e-01
1.379447690207725730e-01
1.379737262055240887e-01
1.380026833902756045e-01
1.380316362607862113e-01
1.380605934455377826e-01
1.380895463160484171e-01
1.381185035007999606e-01
1.381474563713105952e-01
1.381764135560621942e-01
1.382053664265727178e-01
1.382343236113242890e-01
1.382632807960758048e-01
1.382922336665864393e-01
1.383211908513379551e-01
1.383501437218485897e-01
1.383791009066001054e-01
1.384080537771107400e-01
1.384370109618622835e-01
1.384659638323729181e-01
1.384949210171244616e-01
1.385238782018759496e-01
1.385528310723866396e-01
1.385817882571380999e-01
1.386107411276487344e-01
1.386396983124003057e-01
1.386686511829109403e-01
1.386976083676624560e-01
1.387265612381730628e-01
1.387555184229246619e-01
1.387844756076761776e-01
1.388134284781867289e-01
1.388423856629383280e-01
1.388713385334489625e-01
1.389002957182005338e-01
1.389292485887111406e-01
1.389582057734626286e-01
1.389871629582141443e-01
1.390161158287248344e-01
1.390450730134762947e-01
1.390740258839870125e-01
1.391029830687385005e-01
1.391319359392491628e-01
1.391608931240006786e-01
1.391898459945113131e-01
1.392188031792628566e-01
1.392477603640143724e-01
1.392767132345249792e-01
1.393056704192765505e-01
1.393346232897871850e-01
1.393635804745386730e-01
1.393925333450493631e-01
1.394214905298009066e-01
1.394504434003114579e-01
1.394794005850630292e-01
1.395083577698145727e-01
1.395373106403251517e-01
1.395662678250767230e-01
1.395952206955873576e-01
1.396241778803388733e-01
1.396531307508494801e-01
1.396820879356010514e-01
1.397110408061116860e-01
1.397399979908631740e-01
1.397689551756147175e-01
1.397979080461254076e-01
1.398268652308768956e-01
1.398558181013875301e-01
1.398847752861390459e-01
1.399137281566497082e-01
1.399426853414011962e-01
1.399716382119118863e-01
1.400005953966634298e-01
1.400295525814149178e-01
1.400585054519255523e-01
1.400874626366771514e-01
1.401164155071877027e-01
1.401453726919391907e-01
1.401743255624499085e-01
1.402032827472014243e-01
1.402322356177120311e-01
1.402611928024636023e-01
1.402901499872150903e-01
1.403191028577257526e-01
1.403480600424772684e-01
1.403770129129879030e-01
1.404059700977393910e-01
1.404349229682500533e-01
1.404638801530016523e-01
1.404928373377531681e-01
1.405217902082637749e-01
1.405507473930152906e-01
1.405797002635260085e-01
1.406086574482774132e-01
1.406376103187880755e-01
1.406665675035396190e-01
1.406955203740502536e-01
1.407244775588017693e-01
1.407534347435532851e-01
1.407823876140639197e-01
1.408113447988154077e-01
1.408402976693260977e-01
1.408692548540775857e-01
1.408982077245882203e-01
1.409271649093398193e-01
1.409561177798504816e-01
1.409850749646019696e-01
1.410140321493535132e-01
1.410429850198641755e-01
1.410719422046156080e-01
1.411008950751262980e-01
1.411298522598778415e-01
1.411588051303884483e-01
1.411877623151399919e-01
1.412167151856506264e-01
1.412456723704021422e-01
1.412746295551536857e-01
1.413035824256642925e-01
1.413325396104158638e-01
1.413614924809264983e-01
1.413904496656779863e-01
1.414194025361886764e-01
1.414483597209402199e-01
1.414773125914507712e-01
1.415062697762023147e-01
1.415352269609538582e-01
1.415641798314644650e-01
1.415931370162159531e-01
1.416220898867266986e-01
1.416510470714781589e-01
1.416799999419888212e-01
1.417089571267403370e-01
1.417379099972509993e-01
1.417668671820024873e-01
1.417958243667540308e-01
1.418247772372646931e-01
1.418537344220162089e-01
1.418826872925268157e-01
1.419116444772784147e-01
1.419405973477890215e-01
1.419695545325405650e-01
1.419985117172920530e-01
1.420274645878026876e-01
1.420564217725542311e-01
1.420853746430648934e-01
1.421143318278164369e-01
1.421432846983270160e-01
1.421722418830785595e-01
1.422011947535891940e-01
1.422301519383407098e-01
1.422523088166301464e-01
1.422597696332448813e-01
1.422672315615891026e-01
1.422746923782038098e-01
1.422821543065480032e-01
1.422896151231626827e-01
1.422970770515069594e-01
1.423045378681216389e-01
1.423119997964658601e-01
1.423194617248100813e-01
1.423269225414247885e-01
1.423343844697689820e-01
1.423418452863837447e-01
1.423493072147279381e-01
1.423567680313426731e-01
1.423642299596868388e-01
1.423716907763016293e-01
1.423791527046457950e-01
1.423866146329900162e-01
1.423940754496047512e-01
1.424015373779489169e-01
1.424089981945636518e-01
1.424164601229078730e-01
1.424239209395225803e-01
1.424313828678667737e-01
1.424388436844815087e-01
1.424463056128257299e-01
1.424537675411699233e-01
1.424612283577846861e-01
1.424686902861288518e-01
1.424761511027435867e-01
1.424836130310877802e-01
1.424910738477025152e-01
1.424985357760467364e-01
1.425059965926613881e-01
1.425134585210056370e-01
1.425209204493498305e-01
1.425283812659645655e-01
1.425358431943087867e-01
1.425433040109234939e-01
1.425507659392676874e-01
1.425582267558824223e-01
1.425656886842266435e-01
1.425731506125709203e-01
1.425806114291855720e-01
1.425880733575297654e-01
1.425955341741445004e-01
1.426029961024886938e-01
1.426104569191034011e-01
1.426179188474476778e-01
1.426253796640624127e-01
1.426328415924065784e-01
1.426403035207507719e-01
1.426477643373655069e-01
1.426552262657097003e-01
1.426626870823244353e-01
1.426701490106686288e-01
1.426776098272833915e-01
1.426850717556275294e-01
1.426925325722422366e-01
1.426999945005864578e-01
1.427074564289306791e-01
1.427149172455454140e-01
1.427223791738896630e-01
1.427298399905043425e-01
1.427373019188485359e-01
1.427447627354632986e-01
1.427522246638074643e-01
1.427596854804222271e-01
1.427671474087664205e-01
1.427746093371106140e-01
1.427820701537253489e-01
1.427895320820695702e-01
1.427969928986842496e-01
1.428044548270284708e-01
1.428119156436432058e-01
1.428193775719874270e-01
1.428268383886021342e-01
1.428343003169463277e-01
1.428417622452904934e-01
1.428492230619052838e-01
1.428566849902494496e-01
1.428641458068641568e-01
1.428716077352084057e-01
1.428790685518231129e-01
1.428865304801673064e-01
1.428939912967820414e-01
1.429014532251262903e-01
1.429089151534705115e-01
1.429163759700851910e-01
1.429238378984293845e-01
1.429312987150440917e-01
1.429387606433883406e-01
1.429462214600030201e-01
1.429536833883472413e-01
1.429611453166914348e-01
1.429686061333061975e-01
1.429760680616503632e-01
1.429835288782650982e-01
1.429909908066093194e-01
1.429984516232240543e-01
1.430059135515682478e-01
1.430133743681829550e-01
1.430208362965271762e-01
1.430282982248713697e-01
1.430357590414860769e-01
1.430432209698302704e-01
1.430506817864450608e-01
1.430581437147891988e-01
1.430656045314039337e-01
1.430730664597481550e-01
1.430805272763628899e-01
1.430879892047071111e-01
1.430954511330513046e-01
1.431029119496660118e-01
1.431103738780102330e-01
1.431178346946249402e-01
1.431252966229691337e-01
1.431327574395838964e-01
1.431402193679280899e-01
1.431476801845428526e-01
1.431551421128870183e-01
1.431626040412312673e-01
1.431700648578459190e-01
1.431775267861901402e-01
1.431849876028049029e-01
1.431924495311490686e-01
1.431999103477638036e-01
1.432073722761080248e-01
1.432148330927227320e-01
1.432222950210669254e-01
1.432297569494111744e-01
1.432372177660258816e-01
1.432446796943701028e-01
1.432521405109847823e-01
1.432596024393289758e-01
1.432670632559437385e-01
1.432745251842879597e-01
1.432819860009026669e-01
1.432894479292468881e-01
1.432969098575910816e-01
1.433043706742058165e-01
1.433118326025499822e-01
1.433192934191647172e-01
1.433267553475089384e-01
1.433342161641236734e-01
1.433416780924678391e-01
1.433491389090825741e-01
1.433566008374268230e-01
1.433640627657710165e-01
1.433715235823857514e-01
1.433789855107299172e-01
1.433864463273447076e-01
1.433939082556888733e-01
1.434013690723035805e-01
1.434088310006478018e-01
1.434162929289919952e-01
1.434237537456066747e-01
1.434312156739508959e-01
1.434386764905656308e-01
1.434461384189098521e-01
1.434535992355245870e-01
1.434610611638687527e-01
1.434685219804834877e-01
1.434759839088276812e-01
1.434834458371718746e-01
1.434909066537866096e-01
1.434983685821308308e-01
1.435058293987455658e-01
1.435132913270897870e-01
1.435207521437044664e-01
1.435282140720487154e-01
1.435356748886634226e-01
1.435431368170076438e-01
1.435505987453518095e-01
1.435580595619665445e-01
1.435655214903107657e-01
1.435729823069255284e-01
1.435804442352696941e-01
1.435879050518844013e-01
1.435953669802286226e-01
1.436028277968433853e-01
1.436102897251875232e-01
1.436177516535317722e-01
1.436252124701465072e-01
1.436326743984906451e-01
1.436401352151054356e-01
1.436475971434496290e-01
1.436550579600643363e-01
1.436625198884085575e-01
1.436699807050232924e-01
1.436774426333675136e-01
1.436849045617117349e-01
1.436923653783264143e-01
1.436998273066706355e-01
1.437072881232853427e-01
1.437147500516295362e-01
1.437222108682442712e-01
1.437296727965884924e-01
1.437371336132031996e-01
1.437445955415474208e-01
1.437520574698916143e-01
1.437595182865063492e-01
1.437669802148505149e-01
1.437744410314652499e-01
1.437819029598094989e-01
1.437893637764241228e-01
1.437968257047684273e-01
1.438042876331125930e-01
1.438117484497273557e-01
1.438192103780714937e-01
1.438266711946862286e-01
1.438341331230304498e-01
1.438415939396451848e-01
1.438490558679894060e-01
1.438565166846041132e-01
1.438639786129483622e-01
1.438714405412925279e-01
1.438789013579072629e-01
1.438863632862514841e-01
1.438938241028661635e-01
1.439012860312103570e-01
1.439087468478250642e-01
1.439162087761692854e-01
1.439236695927839926e-01
1.439311315211282416e-01
1.439385934494724628e-01
1.439460542660871700e-01
1.439535161944313635e-01
1.439609770110461262e-01
1.439684389393903197e-01
1.439758997560050546e-01
1.439833616843492203e-01
1.439908225009639553e-01
1.439982844293082043e-01
1.440057463576523422e-01
1.440132071742671327e-01
1.440206691026112984e-01
1.440281299192260334e-01
1.440355918475701991e-01
1.440430526641849618e-01
1.440505145925291275e-01
1.440579754091438902e-01
1.440654373374880559e-01
1.440728992658322771e-01
1.440803600824470121e-01
1.440878220107912333e-01
1.440952828274059683e-01
1.441027447557501340e-01
1.441102055723649245e-01
1.441176675007090902e-01
1.441251283173237974e-01
1.441325902456680186e-01
1.441400521740122675e-01
1.441475129906268915e-01
1.441549749189711127e-01
1.441624357355858754e-01
1.441698976639300689e-01
1.441773584805448039e-01
1.441848204088889696e-01
1.441922823372331908e-01
1.441997431538479535e-01
1.442072050821921192e-01
1.442146658988068542e-01
1.442221278271510754e-01
1.442295886437657826e-01
1.442370505721099483e-01
1.442445113887247388e-01
1.442519733170689322e-01
1.442594352454131534e-01
1.442668960620278329e-01
1.442743579903720819e-01
1.442818188069867891e-01
1.442892807353310103e-01
1.442967415519456897e-01
1.443042034802899387e-01
1.443116642969046182e-01
1.443191262252488116e-01
1.443265881535930606e-01
1.443340489702077400e-01
1.443415108985520168e-01
1.443489717151666962e-01
1.443564336435108897e-01
1.443638944601255969e-01
1.443713563884698736e-01
1.443788172050845253e-01
1.443862791334287743e-01
1.443937410617729955e-01
1.444012018783876750e-01
1.444086638067319239e-01
1.444161246233465756e-01
1.444235865516907968e-01
1.444310473683055318e-01
1.444385092966497530e-01
1.444459701132644325e-01
1.444534320416086537e-01
1.444608939699528749e-01
1.444683547865675821e-01
1.444758167149118033e-01
1.444832775315265661e-01
1.444907394598707873e-01
1.444982002764854667e-01
1.445056622048296879e-01
1.445131230214443951e-01
1.445205849497886164e-01
1.445280468781328376e-01
1.445355088064770310e-01
1.445429685113622520e-01
1.445504304397065010e-01
1.445578923680506389e-01
1.445653542963948879e-01
1.445728140012800811e-01
1.445802759296243301e-01
1.445877378579685235e-01
1.445951997863127447e-01
1.446026617146569659e-01
1.446101214195421314e-01
1.446175833478863804e-01
1.446250452762306016e-01
1.446325072045748228e-01
1.446399669094600160e-01
1.446474288378042095e-01
1.446548907661484584e-01
1.446623526944926519e-01
1.446698146228368453e-01
1.446772743277220941e-01
1.446847362560663153e-01
1.446921981844105087e-01
1.446996601127547022e-01
1.447071198176399232e-01
1.447145817459841166e-01
1.447220436743283378e-01
1.447295056026725590e-01
1.447369675310167803e-01
1.447444272359020290e-01
1.447518891642462502e-01
1.447593510925904159e-01
1.447668130209346371e-01
1.447742749492788583e-01
1.447817346541640515e-01
1.447891965825083282e-01
1.447966585108524940e-01
1.448041204391967152e-01
1.448115801440819084e-01
1.448190420724261296e-01
1.448265040007703508e-01
1.448339659291145443e-01
1.448414278574587655e-01
1.448488875623440419e-01
1.448563494906882076e-01
1.448638114190323734e-01
1.448712733473766501e-01
1.448787330522618155e-01
1.448861949806060367e-01
1.448936569089503412e-01
1.449011188372945069e-01
1.449085807656387281e-01
1.449160404705239213e-01
1.449235023988681703e-01
1.449309643272123360e-01
1.449384262555565295e-01
1.449458859604417782e-01
1.449533478887859994e-01
1.449608098171302206e-01
1.449682717454743863e-01
1.449757336738186908e-01
1.449831933787038563e-01
1.449906553070480220e-01
1.449981172353922432e-01
1.450055791637364921e-01
1.450130388686216576e-01
1.450205007969659066e-01
1.450279627253100723e-01
1.450354246536543212e-01
1.450428865819985425e-01
1.450503462868837357e-01
1.450578082152280124e-01
1.450652701435721781e-01
1.450727320719163993e-01
1.450801917768015925e-01
1.450876537051458137e-01
1.450951156334900349e-01
1.451025775618342561e-01
1.451100394901784496e-01
1.451174991950636706e-01
1.451249611234078918e-01
1.451324230517521130e-01
1.451398849800963897e-01
1.451473446849815274e-01
1.451548066133256931e-01
1.451622685416699698e-01
1.451697304700141355e-01
1.451771923983583845e-01
1.451846521032436055e-01
1.451921140315878267e-01
1.451995759599320479e-01
1.452070378882762969e-01
1.452144975931615178e-01
1.452219595215056835e-01
1.452294214498499048e-01
1.452368833781941260e-01
1.452443453065383472e-01
1.452518050114235404e-01
1.452592669397677339e-01
1.452667288681119828e-01
1.452741907964562040e-01
1.452816505013413972e-01
1.452891124296855629e-01
1.452965743580298397e-01
1.453040362863739776e-01
1.453114982147181988e-01
1.453189579196034475e-01
1.453264198479476688e-01
1.453338817762918622e-01
1.453413437046360834e-01
1.453488034095213044e-01
1.453562653378655534e-01
1.453637272662097191e-01
1.453711891945539680e-01
1.453786511228981893e-01
1.453861108277833547e-01
1.453935727561275759e-01
1.454010346844717694e-01
1.454084966128159628e-01
1.454159563177012116e-01
1.454234182460454605e-01
1.454308801743896540e-01
1.454383421027338474e-01
1.454458040310780964e-01
1.454532637359632619e-01
1.454607256643075108e-01
1.454681875926517598e-01
1.454756495209959255e-01
1.454831092258811465e-01
1.454905711542253399e-01
1.454980330825695889e-01
1.455054950109138101e-01
1.455129569392580313e-01
1.455204166441432245e-01
1.455278785724874457e-01
1.455353405008316392e-01
1.455428024291758604e-01
1.455502621340611091e-01
1.455577240624052471e-01
1.455651859907494683e-01
1.455726479190936895e-01
1.455801098474379385e-01
1.455875695523231594e-01
1.455950314806673529e-01
1.456024934090115741e-01
1.456099553373557676e-01
1.456174172656999888e-01
1.456248769705852375e-01
1.456323388989294032e-01
1.456398008272736244e-01
1.456472627556178179e-01
1.456547224605030666e-01
1.456621843888472878e-01
1.456696463171914535e-01
1.456771082455357302e-01
1.456845701738798682e-01
1.456920298787651169e-01
1.456994918071093381e-01
1.457069537354536148e-01
1.457144156637977805e-01
1.457218753686830293e-01
1.457293372970272227e-01
1.457367992253713884e-01
1.457442611537156374e-01
1.457517230820598586e-01
1.457591827869450518e-01
1.457666447152892730e-01
1.457741066436334387e-01
1.457815685719776877e-01
1.457890282768629642e-01
1.457964902052071299e-01
1.458039521335512956e-01
1.458114140618955168e-01
1.458188759902397935e-01
1.458263356951249867e-01
1.458337976234691802e-01
1.458412595518134014e-01
1.458487214801575949e-01
1.458561811850428436e-01
1.458636431133870093e-01
1.458711050417312305e-01
1.458785669700755072e-01
1.458860288984197284e-01
1.458934886033049216e-01
1.459009505316491151e-01
1.459084124599933086e-01
1.459158743883375575e-01
1.459233340932227785e-01
1.459307960215669997e-01
1.459382579499111654e-01
1.459457198782553866e-01
1.459531818065995801e-01
1.459606415114848565e-01
1.459681034398290778e-01
1.459755653681732712e-01
1.459830272965174924e-01
1.459904870014027134e-01
1.459979489297469346e-01
1.460054108580911003e-01
1.460128727864352938e-01
1.460203347147794872e-01
1.460277944196647359e-01
1.460352563480090127e-01
1.460427182763531506e-01
1.460501802046974273e-01
1.460576399095826206e-01
1.460651018379268140e-01
1.460725637662710075e-01
1.460800256946152564e-01
1.460874876229594777e-01
1.460949473278446709e-01
1.461024092561888921e-01
1.461098711845331133e-01
1.461173331128772790e-01
1.461247928177625000e-01
1.461322547461067489e-01
1.461397166744509424e-01
1.461471786027951358e-01
1.461546405311394126e-01
1.461621002360246058e-01
1.461695621643688270e-01
1.461770240927129649e-01
1.461844860210572694e-01
1.461919457259424626e-01
1.461994076542866283e-01
1.462068695826308495e-01
1.462143315109750707e-01
1.462217934393192920e-01
1.462292531442045407e-01
1.462367150725487064e-01
1.462441770008928998e-01
1.462516389292370933e-01
1.462590986341223420e-01
1.462665605624666187e-01
1.462740224908107844e-01
1.462814844191550057e-01
1.462889463474991714e-01
1.462964060523844201e-01
1.463038679807286968e-01
1.463113299090728625e-01
1.463187918374170837e-01
1.463262515423023047e-01
1.463337134706465537e-01
1.463411753989907194e-01
1.463486373273349683e-01
1.463560992556791618e-01
1.463635589605643827e-01
1.463710208889086040e-01
1.463784828172527974e-01
1.463859447455969909e-01
1.463934066739411566e-01
1.464008663788264608e-01
1.464083283071706543e-01
1.464157902355148477e-01
1.464232521638590967e-01
1.464307118687442899e-01
1.464381737970885111e-01
1.464456357254327323e-01
1.464530976537768980e-01
1.464605595821211470e-01
1.464680192870063680e-01
1.464754812153505059e-01
1.464829431436947549e-01
1.464904050720389483e-01
1.464978647769242248e-01
1.465053267052684460e-01
1.465127886336126395e-01
1.465202505619568329e-01
1.465277124903010542e-01
1.465351721951863306e-01
1.465426341235304686e-01
1.465500960518746898e-01
1.465575579802188555e-01
1.465650176851041320e-01
1.465724796134483809e-01
1.465799415417925744e-01
1.465874034701367956e-01
1.465948653984809336e-01
1.466023251033661823e-01
1.466097870317103757e-01
1.466172489600545970e-01
1.466247108883988459e-01
1.466321705932840946e-01
1.466396325216282881e-01
1.466470944499724816e-01
1.466545563783166473e-01
1.466620183066609240e-01
1.466694780115461449e-01
1.466769399398903384e-01
1.466844018682345319e-01
1.466918637965787253e-01
1.466993235014640296e-01
1.467067854298081675e-01
1.467142473581523887e-01
1.467217092864965822e-01
1.467291712148408034e-01
1.467366309197260521e-01
1.467440928480702178e-01
1.467515547764144390e-01
1.467590167047586880e-01
1.467664764096438534e-01
1.467739383379881302e-01
1.467814002663322959e-01
1.467888621946765171e-01
1.467963241230207383e-01
1.468037838279059593e-01
1.468112457562502082e-01
1.468187076845943739e-01
1.468261696129386229e-01
1.468336293178238716e-01
1.468410912461680373e-01
1.468485531745122308e-01
1.468560151028564520e-01
1.468634770312006455e-01
1.468709367360858664e-01
1.468783986644300876e-01
1.468858605927743088e-01
1.468933225211185023e-01
1.469007822260037233e-01
1.469082441543480000e-01
1.469157060826922212e-01
1.469231680110364147e-01
1.469306299393805526e-01
1.469380896442658568e-01
1.469455515726100503e-01
1.469530135009542993e-01
1.469604754292984372e-01
1.469679351341836304e-01
1.469753970625278794e-01
1.469828589908721006e-01
1.469903209192163218e-01
1.469977828475604875e-01
1.470052425524457085e-01
1.470127044807899297e-01
1.470201664091341232e-01
1.470276283374783444e-01
1.470350880423635931e-01
1.470425499707078143e-01
1.470500118990519800e-01
1.470574738273961735e-01
1.470649357557404502e-01
1.470723954606256711e-01
1.470798573889698369e-01
1.470873193173140858e-01
1.470947812456583070e-01
1.471022409505435280e-01
1.471097028788877492e-01
1.471171648072319149e-01
1.471246267355761639e-01
1.471320886639203018e-01
1.471395483688056061e-01
1.471470102971498273e-01
1.471544722254939652e-01
1.471619341538381864e-01
1.471693938587234629e-01
1.471768557870676564e-01
1.471843177154118498e-01
1.471917796437560710e-01
1.471992415721002645e-01
1.472067012769855410e-01
1.472141632053297344e-01
1.472216251336739279e-01
1.472290870620181491e-01
1.472365489903623148e-01
1.472440086952475913e-01
1.472514706235918402e-01
1.472589325519360060e-01
1.472663944802802272e-01
1.472738541851653649e-01
1.472813161135096693e-01
1.472887780418538350e-01
1.472962399701980563e-01
1.473037018985422497e-01
1.473111616034274429e-01
1.473186235317717196e-01
1.473260854601159131e-01
1.473335473884601066e-01
1.473410070933453275e-01
1.473484690216895765e-01
1.473559309500337977e-01
1.473633928783779634e-01
1.473708548067222124e-01
1.473783145116074889e-01
1.473857764399515990e-01
1.473932383682958203e-01
1.474007002966400137e-01
1.474081600015252347e-01
1.474156219298695114e-01
1.474230838582136771e-01
1.474305457865578983e-01
1.474380077149021473e-01
1.474454674197873127e-01
1.474529293481315340e-01
1.474603912764757274e-01
1.474678532048199764e-01
1.474753129097052251e-01
1.474827748380493908e-01
1.474902367663936120e-01
1.474976986947378332e-01
1.475051606230819989e-01
1.475126203279672477e-01
1.475200822563114966e-01
1.475275441846556901e-01
1.475350061129999113e-01
1.475424658178851323e-01
1.475499277462293257e-01
1.475573896745735469e-01
1.475648516029177681e-01
1.475723135312619616e-01
1.475797732361471826e-01
1.475872351644914038e-01
1.475946970928356250e-01
1.476021590211798185e-01
1.476096187260650672e-01
1.476170806544092606e-01
1.476245425827534818e-01
1.476320045110977031e-01
1.476394664394418688e-01
1.476469261443270897e-01
1.476543880726713387e-01
1.476618500010155044e-01
1.476693119293597256e-01
1.476767716342449188e-01
1.476842335625891400e-01
1.476916954909334168e-01
1.476991574192775547e-01
1.477066193476218314e-01
1.477140790525070524e-01
1.477215409808512181e-01
1.477290029091954393e-01
1.477364648375396605e-01
1.477439245424248260e-01
1.477513864707690749e-01
1.477588483991132962e-01
1.477663103274575451e-01
1.477737722558017386e-01
1.477812319606869318e-01
1.477886938890312085e-01
1.477961558173753742e-01
1.478036177457196232e-01
1.478110774506047609e-01
1.478185393789489821e-01
1.478260013072932033e-01
1.478334632356374523e-01
1.478409251639816735e-01
1.478483848688668667e-01
1.478558467972110602e-01
1.478633087255553091e-01
1.478707706538994748e-01
1.478782303587846958e-01
1.478856922871289170e-01
1.478931542154731382e-01
1.479006161438173872e-01
1.479080780721616084e-01
1.479155377770467739e-01
1.479229997053909673e-01
1.479304616337352163e-01
1.479379235620794653e-01
1.479453832669646307e-01
1.479528451953088797e-01
1.479603071236530454e-01
1.479677690519972666e-01
1.479752309803414601e-01
1.479826906852267088e-01
1.479901526135709577e-01
1.479976145419151234e-01
1.480050764702592891e-01
1.480125383986035104e-01
1.480199981034887313e-01
1.480274600318330358e-01
1.480349219601772015e-01
1.480423838885214227e-01
1.480498435934066159e-01
1.480573055217508927e-01
1.480647674500951139e-01
1.480722293784393351e-01
1.480796913067834453e-01
1.480871510116686385e-01
1.480946129400129152e-01
1.481020748683571364e-01
1.481095367967013021e-01
1.481169965015866063e-01
1.481244584299307165e-01
1.481319203582749655e-01
1.481393822866191867e-01
1.481468442149633802e-01
1.481543039198486289e-01
1.481617658481928779e-01
1.481692277765370158e-01
1.481766897048812648e-01
1.481841494097664302e-01
1.481916113381106792e-01
1.481990732664549004e-01
1.482065351947990939e-01
1.482139971231433706e-01
1.482214568280285083e-01
1.482289187563727295e-01
1.482363806847169507e-01
1.482438426130611719e-01
1.482513023179464207e-01
1.482587642462906141e-01
1.482662261746348353e-01
1.482736881029790288e-01
1.482811500313231945e-01
1.482886097362084432e-01
1.482960716645526644e-01
1.483035335928968856e-01
1.483109955212411069e-01
1.483184552261263278e-01
1.483259171544705213e-01
1.483333790828147425e-01
1.483408410111589637e-01
1.483483029395031572e-01
1.483557626443883504e-01
1.483632245727325993e-01
1.483706865010768483e-01
1.483781484294210140e-01
1.483856081343062072e-01
1.483930700626504839e-01
1.484005319909946774e-01
1.484079939193388986e-01
1.484154558476830643e-01
1.484229155525682853e-01
1.484303774809125065e-01
1.484378394092567555e-01
1.484453013376009212e-01
1.484527610424861699e-01
1.484602229708303633e-01
1.484676848991746123e-01
1.484751468275188058e-01
1.484826087558630270e-01
1.484900684607482479e-01
1.484975303890924136e-01
1.485049923174366626e-01
1.485124542457808561e-01
1.485199139506661048e-01
1.485273758790102983e-01
1.485348378073544917e-01
1.485422997356987129e-01
1.485497616640429897e-01
1.485572213689281829e-01
1.485646832972723486e-01
1.485721452256166253e-01
1.485796071539608187e-01
1.485870668588459842e-01
1.485945287871902054e-01
1.486019907155344266e-01
1.486094526438786478e-01
1.486169145722228413e-01
1.486243742771080067e-01
1.486318362054522280e-01
1.486392981337964492e-01
1.486467600621407259e-01
1.486542197670259469e-01
1.486616816953701126e-01
1.486691436237143060e-01
1.486766055520585550e-01
1.486840674804027485e-01
1.486915271852879972e-01
1.486989891136322184e-01
1.487064510419764118e-01
1.487139129703206331e-01
1.487213726752058540e-01
1.487288346035500752e-01
1.487362965318942687e-01
1.487437584602384621e-01
1.487512203885827111e-01
1.487586800934679043e-01
1.487661420218121533e-01
1.487736039501563190e-01
1.487810658785005402e-01
1.487885255833857889e-01
1.487959875117300379e-01
1.488034494400741758e-01
1.488109113684184526e-01
1.488183732967626183e-01
1.488258330016478670e-01
1.488332949299920327e-01
1.488407568583363094e-01
1.488482187866805029e-01
1.488556807150247518e-01
1.488631404199098895e-01
1.488706023482541108e-01
1.488780642765983597e-01
1.488855262049425254e-01
1.488929859098277464e-01
1.489004478381719399e-01
1.489079097665161333e-01
1.489153716948603268e-01
1.489228336232046312e-01
1.489302933280898800e-01
1.489377552564340457e-01
1.489452171847782391e-01
1.489526791131224881e-01
1.489601388180077368e-01
1.489676007463519025e-01
1.489750626746961515e-01
1.489825246030402894e-01
1.489899865313845384e-01
1.489974462362698149e-01
1.490049081646140083e-01
1.490123700929581463e-01
1.490198330027126816e-01
1.490354572399748556e-01
1.490510861342377313e-01
1.490667150285006903e-01
1.490823439227635938e-01
1.490979728170264695e-01
1.491135970542886713e-01
1.491292259485516025e-01
1.491448548428145060e-01
1.491604837370773817e-01
1.491761079743396667e-01
1.491917368686025980e-01
1.492073657628654737e-01
1.492229946571283772e-01
1.492386235513912807e-01
1.492542477886534824e-01
1.492698766829164136e-01
1.492855055771793171e-01
1.493011344714422206e-01
1.493167587087044224e-01
1.493323876029672981e-01
1.493480164972302293e-01
1.493636453914931328e-01
1.493792742857560640e-01
1.493948985230182935e-01
1.494105274172811693e-01
1.494261563115440450e-01
1.494417852058069762e-01
1.494574094430692335e-01
1.494730383373321370e-01
1.494886672315950404e-01
1.495042961258579717e-01
1.495199250201208474e-01
1.495355492573830491e-01
1.495511781516459804e-01
1.495668070459088839e-01
1.495824359401717873e-01
1.495980601774339891e-01
1.496136890716969203e-01
1.496293179659597961e-01
1.496449468602227273e-01
1.496605757544856030e-01
1.496761999917478603e-01
1.496918288860107360e-01
1.497074577802736117e-01
1.497230866745365152e-01
1.497387109117988002e-01
1.497543398060616759e-01
1.497699687003246072e-01
1.497855975945875107e-01
1.498012264888504697e-01
1.498168507261126436e-01
1.498324796203754916e-01
1.498481085146384229e-01
1.498637374089013541e-01
1.498793616461635003e-01
1.498949905404264593e-01
1.499106194346893628e-01
1.499262483289522940e-01
1.499418772232151975e-01
1.499575014604773993e-01
1.499731303547403582e-01
1.499887592490032340e-01
1.500043881432661097e-01
1.500200123805283670e-01
1.500356412747912427e-01
1.500512701690541739e-01
1.500668990633170774e-01
1.500825279575799809e-01
1.500981521948422104e-01
1.501137810891051416e-01
1.501294099833679896e-01
1.501450388776309208e-01
1.501606631148931503e-01
1.501762920091560261e-01
1.501919209034189295e-01
1.502075497976818608e-01
1.502231786919447643e-01
1.502388029292069382e-01
1.502544318234699250e-01
1.502700607177328007e-01
1.502856896119957320e-01
1.503013185062586077e-01
1.503169427435208094e-01
1.503325716377836851e-01
1.503482005320466441e-01
1.503638294263095476e-01
1.503794536635717216e-01
1.503950825578346251e-01
1.504107114520975841e-01
1.504263403463604321e-01
1.504419692406233633e-01
1.504575934778856205e-01
1.504732223721485240e-01
1.504888512664113998e-01
1.505044801606742755e-01
1.505201043979365605e-01
1.505357332921994640e-01
1.505513621864624230e-01
1.505669910807252987e-01
1.505826199749881744e-01
1.505982442122503762e-01
1.506138731065133074e-01
1.506295020007761831e-01
1.506451308950391144e-01
1.506607551323013716e-01
1.506763840265641918e-01
1.506920129208271231e-01
1.507076418150900265e-01
1.507232707093529578e-01
1.507388949466151873e-01
1.507545238408780908e-01
1.507701527351409942e-01
1.507857816294038700e-01
1.508014058666661272e-01
1.508170347609290585e-01
1.508326636551919064e-01
1.508482925494548377e-01
1.508639214437177134e-01
1.508795456809799429e-01
1.508951745752428464e-01
1.509108034695058054e-01
1.509264323637687089e-01
1.509420566010308828e-01
1.509576854952937863e-01
1.509733143895567453e-01
1.509889432838196210e-01
1.510045721780824968e-01
1.510201964153446985e-01
1.510358253096076575e-01
1.510488209732482878e-01
1.510617471943802026e-01
1.510746695638372772e-01
1.510875957849692197e-01
1.511005220061012455e-01
1.511134482272332435e-01
1.511263744483652416e-01
1.511392968178222607e-01
1.511522230389542309e-01
1.511651492600862290e-01
1.511780754812182548e-01
1.511909978506753016e-01
1.512039240718072719e-01
1.512168502929392699e-01
1.512297765140712680e-01
1.512427027352032105e-01
1.512556251046602851e-01
1.512685513257922554e-01
1.512814775469242812e-01
1.512944037680563070e-01
1.513073261375132983e-01
1.513202523586452686e-01
1.513331785797772944e-01
1.513461048009092647e-01
1.513590310220412627e-01
1.513719533914982818e-01
1.513848796126302521e-01
1.513978058337623334e-01
1.514107320548943036e-01
1.514236544243513227e-01
1.514365806454833208e-01
1.514495068666153466e-01
1.514624330877472891e-01
1.514753593088792871e-01
1.514882816783363340e-01
1.515012078994683042e-01
1.515141341206003300e-01
1.515270603417323558e-01
1.515399827111893194e-01
1.515529089323213452e-01
1.515658351534533432e-01
1.515787613745852858e-01
1.515916875957173116e-01
1.516046099651743861e-01
1.516175361863063287e-01
1.516304624074383822e-01
1.516433886285703247e-01
1.516563109980273438e-01
1.516692372191593696e-01
1.516821634402913399e-01
1.516950896614233657e-01
1.517080158825553082e-01
1.517209382520123273e-01
1.517338644731443531e-01
1.517467906942763234e-01
1.517597169154083492e-01
1.517726431365403472e-01
1.517855655059973663e-01
1.517984917271293643e-01
1.518114179482613901e-01
1.518243441693933327e-01
1.518372665388503795e-01
1.518501927599824053e-01
1.518631189811143756e-01
1.518760452022463459e-01
1.518889714233783439e-01
1.519018937928353352e-01
1.519148200139674165e-01
1.519277462350993591e-01
1.519406724562313571e-01
1.519535948256884039e-01
1.519665210468203465e-01
1.519794472679523722e-01
1.519923734890843980e-01
1.520052997102163961e-01
1.520182220796734152e-01
1.520311483008054132e-01
1.520440745219373835e-01
1.520570007430694093e-01
1.520699231125264561e-01
1.520828493336584541e-01
1.520957755547904522e-01
1.521087017759224225e-01
1.521216279970543928e-01
1.521345503665114118e-01
1.521474765876434376e-01
1.521604028087754079e-01
1.521733290299073782e-01
1.521862513993644805e-01
1.521991776204964508e-01
1.522121038416284211e-01
1.522250300627604191e-01
1.522379562838924172e-01
1.522508786533494085e-01
1.522638048744814898e-01
1.522767310956134879e-01
1.522896573167454304e-01
1.523025796862024772e-01
1.523155059073344753e-01
1.523284321284664733e-01
1.523413583495984436e-01
1.523542845707304694e-01
1.523672069401874329e-01
1.523801331613194310e-01
1.523930593824514568e-01
1.524059856035834548e-01
1.524189079730405294e-01
1.524318341941724997e-01
1.524447604153044700e-01
1.524576866364364403e-01
1.524706128575684105e-01
1.524835352270254574e-01
1.524964614481574832e-01
1.525093876692895090e-01
1.525223138904214792e-01
1.525352362598784983e-01
1.525481624810104964e-01
1.525610887021424944e-01
1.525740149232744924e-01
1.525869411444065182e-01
1.525998635138634818e-01
1.526127897349955076e-01
1.526257159561275056e-01
1.526386421772595037e-01
1.526515645467165783e-01
1.526644907678485208e-01
1.526774169889804911e-01
1.526903432101124891e-01
1.527032694312444316e-01
1.527161918007015617e-01
1.527291180218335320e-01
1.527420442429655301e-01
1.527549704640975281e-01
1.527678928335545749e-01
1.527808190546865452e-01
1.527937452758185433e-01
1.528066714969505413e-01
1.528195977180825116e-01
1.528325200875395584e-01
1.528454463086715287e-01
1.528583725298035545e-01
1.528712987509354970e-01
1.528842211203925716e-01
1.528971473415245419e-01
1.529100735626565677e-01
1.529229997837885380e-01
1.529359260049205360e-01
1.529488483743775828e-01
1.529617745955095531e-01
1.529747008166415512e-01
1.529876270377735492e-01
1.530005494072306238e-01
1.530134756283626218e-01
1.530264018494945921e-01
1.530393280706265347e-01
1.530522542917585604e-01
1.530651766612156350e-01
1.530781028823475776e-01
1.530910291034795756e-01
1.531039553246115736e-01
1.531168776940685650e-01
1.531298039152005908e-01
1.531427301363326166e-01
1.531556563574645868e-01
1.531685825785965571e-01
1.531815049480536040e-01
1.531944311691855742e-01
1.532073573903175723e-01
1.532202836114496258e-01
1.532332098325816239e-01
1.532461322020386429e-01
1.532590584231706410e-01
1.532719846443025835e-01
1.532849108654345816e-01
1.532978332348916561e-01
1.533107594560236264e-01
1.533236856771555967e-01
1.533366118982875947e-01
1.533495381194195650e-01
1.533624604888765841e-01
1.533753867100086654e-01
1.533883129311406357e-01
1.534012391522726337e-01
1.534141615217296806e-01
1.534270877428616231e-01
1.534400139639936489e-01
1.534529401851256192e-01
1.534658664062575895e-01
1.534787887757146918e-01
1.534917149968466621e-01
1.535046412179786324e-01
1.535175674391106859e-01
1.535304898085676772e-01
1.535434160296996753e-01
1.535563422508316456e-01
1.535692684719636714e-01
1.535821946930956416e-01
1.535951170625526330e-01
1.536080432836846588e-01
1.536209695048166290e-01
1.536338957259486548e-01
1.536468180954057294e-01
1.536597443165376720e-01
1.536726705376696978e-01
1.536855967588016680e-01
1.536985229799336938e-01
1.537114453493906852e-01
1.537243715705227110e-01
1.537372977916547090e-01
1.537502240127867070e-01
1.537631463822436984e-01
1.537760726033757241e-01
1.537889988245076944e-01
1.538019250456397202e-01
1.538148512667717183e-01
1.538277736362287096e-01
1.538406998573607354e-01
1.538536260784926779e-01
1.538665522996247315e-01
1.538794746690817783e-01
1.538924008902137208e-01
1.539053271113457466e-01
1.539182533324777169e-01
1.539311795536096872e-01
1.539441019230667340e-01
1.539570281441987321e-01
1.539699543653307579e-01
1.539828805864627559e-01
1.539958029559197472e-01
1.540087291770517453e-01
1.540216553981837988e-01
1.540345816193157136e-01
1.540475078404477394e-01
1.540604302099047584e-01
1.540733564310367565e-01
1.540862826521687268e-01
1.540992088733007526e-01
1.541121312427577994e-01
1.541250574638897974e-01
1.541379836850217955e-01
1.541509099061537380e-01
1.541638361272857360e-01
1.541767584967427829e-01
1.541896847178748087e-01
1.542026109390067234e-01
1.542155371601387770e-01
1.542284595295957961e-01
1.542413857507277386e-01
1.542543119718597922e-01
1.542672381929917624e-01
1.542801644141237605e-01
1.542930867835808351e-01
1.543060130047127776e-01
1.543189392258447756e-01
1.543318654469767459e-01
1.543447878164338205e-01
1.543577140375658185e-01
1.543706402586977888e-01
1.543835664798298146e-01
1.543964927009617571e-01
1.544094150704187762e-01
1.544223412915508298e-01
1.544352675126828278e-01
1.544481937338147981e-01
1.544611161032718449e-01
1.544740423244038152e-01
1.544869685455358133e-01
1.544998947666678113e-01
1.545128209877997816e-01
1.545257433572568839e-01
1.545386695783888265e-01
1.545515957995207967e-01
1.545645220206527948e-01
1.545774482417848206e-01
1.545903706112418674e-01
1.546032968323738654e-01
1.546162230535058080e-01
1.546291492746378338e-01
1.546420716440948528e-01
1.546549978652268509e-01
1.546679240863588212e-01
1.546808503074908470e-01
1.546937765286228172e-01
1.547066988980798086e-01
1.547196251192118344e-01
1.547325513403438602e-01
1.547454775614758304e-01
1.547583999309328773e-01
1.547713261520648753e-01
1.547842523731968734e-01
1.547971785943288436e-01
1.548101048154608417e-01
1.548230271849178608e-01
1.548359534060498588e-01
1.548488796271818568e-01
1.548618058483138549e-01
1.548747282177708740e-01
1.548876544389028997e-01
1.549005806600349255e-01
1.549135068811668958e-01
1.549264331022988661e-01
1.549393554717558852e-01
1.549522816928879387e-01
1.549652079140198535e-01
1.549781341351518793e-01
1.549910565046088984e-01
1.550039827257408964e-01
1.550169089468728945e-01
1.550298351680049203e-01
1.550427613891368628e-01
1.550556837585939096e-01
1.550686099797259077e-01
1.550815362008578779e-01
1.550944624219899315e-01
1.551073847914469783e-01
1.551203110125789209e-01
1.551332372337108911e-01
1.551461634548429169e-01
1.551590896759749150e-01
1.551720120454319618e-01
1.551849382665639598e-01
1.551978644876959301e-01
1.552107907088279004e-01
1.552237130782849750e-01
1.552366392994169453e-01
1.552495655205489156e-01
1.552624917416809414e-01
1.552754179628129116e-01
1.552883403322699585e-01
1.553012665534019565e-01
1.553141927745338990e-01
1.553271189956659803e-01
1.553400413651229717e-01
1.553529675862549420e-01
1.553658938073869122e-01
1.553788200285189380e-01
1.553917462496509638e-01
1.554046686191079829e-01
1.554175948402400087e-01
1.554305210613719512e-01
1.554434472825039493e-01
1.554563696519609961e-01
1.554692958730929941e-01
1.554822220942249922e-01
1.554951483153569902e-01
1.555080745364889605e-01
1.555209969059460073e-01
1.555339231270780331e-01
1.555468493482100034e-01
1.555597755693419737e-01
1.555726979387990483e-01
1.555856241599309908e-01
1.555985503810630166e-01
1.556114766021950424e-01
1.556244028233270127e-01
1.556373251927840595e-01
1.556502514139160298e-01
1.556631776350480278e-01
1.556761038561799704e-01
1.556890262256370172e-01
1.557019524467690152e-01
1.557148786679010410e-01
1.557278048890330391e-01
1.557407311101650371e-01
1.557536534796220562e-01
1.557665797007540542e-01
1.557795059218860245e-01
1.557924321430180226e-01
1.558053545124750694e-01
1.558182807336070674e-01
1.558312069547390100e-01
1.558441331758710080e-01
1.558570593970030616e-01
1.558699817664601084e-01
1.558829079875920787e-01
1.558958342087240767e-01
1.559087604298560747e-01
1.559216827993130661e-01
1.559346090204450364e-01
1.559475352415770621e-01
1.559604614627090602e-01
1.559733876838410582e-01
1.559863100532980773e-01
1.559992362744300476e-01
1.560121624955620734e-01
1.560250887166940714e-01
1.560380149378260417e-01
1.560509373072830885e-01
1.560638635284150588e-01
1.560767897495470569e-01
1.560897159706790549e-01
1.561026383401361295e-01
1.561155645612681275e-01
1.561284907824000978e-01
1.561414170035320681e-01
1.561543432246640939e-01
1.561672655941211130e-01
1.561801918152530833e-01
1.561931180363850813e-01
1.562060442575170793e-01
1.562189666269741262e-01
1.562318928481061797e-01
1.562448190692381500e-01
1.562577452903701203e-01
1.562706715115020906e-01
1.562835938809591374e-01
1.562965201020911077e-01
1.563094463232231335e-01
1.563223725443551593e-01
1.563352949138121506e-01
1.563482211349441209e-01
1.563611473560761467e-01
1.563740735772081170e-01
1.563869997983400872e-01
1.563999221677971341e-01
1.564128483889291321e-01
1.564257746100611024e-01
1.564387008311930449e-01
1.564516232006501473e-01
1.564645494217821731e-01
1.564774756429141434e-01
1.564904018640461691e-01
1.565033280851781672e-01
1.565162504546351863e-01
1.565291766757671565e-01
1.565421028968991546e-01
1.565550291180312081e-01
1.565679514874881717e-01
1.565808777086201697e-01
1.565938039297521955e-01
1.566067301508841658e-01
1.566196563720161916e-01
1.566325787414731829e-01
1.566455049626051532e-01
1.566584311837371513e-01
1.566713574048691493e-01
1.566842797743262239e-01
1.566972059954581942e-01
1.567101322165902200e-01
1.567230584377221903e-01
1.567359846588542160e-01
1.567489070283112351e-01
1.567618332494432332e-01
1.567747594705752034e-01
1.567876856917072015e-01
1.568006080611642206e-01
1.568135342822962186e-01
1.568264605034282166e-01
1.568393867245601592e-01
1.568523129456921850e-01
1.568652353151492873e-01
1.568781615362812298e-01
1.568910877574132279e-01
1.569040139785451982e-01
1.569169363480022450e-01
1.569298625691342153e-01
1.569427887902661856e-01
1.569557150113982669e-01
1.569686412325302372e-01
1.569815636019872562e-01
1.569944898231192820e-01
1.570074160442512246e-01
1.570203422653832503e-01
1.570332646348402972e-01
1.570461908559723230e-01
1.570591170771042655e-01
1.570720432982362635e-01
1.570849695193682061e-01
1.570978918888252807e-01
1.571108181099572787e-01
1.571237443310892767e-01
1.571366705522212470e-01
1.571495929216782939e-01
1.571625191428102641e-01
1.571754453639422344e-01
1.571883715850742880e-01
1.572012978062062583e-01
1.572142201756633328e-01
1.572271463967952476e-01
1.572400726179272734e-01
1.572529988390592437e-01
1.572659212085162905e-01
1.572788474296483441e-01
1.572917736507802866e-01
1.573046998719122569e-01
1.573176260930442827e-01
1.573305484625013018e-01
1.573434746836333276e-01
1.573564009047652978e-01
1.573693271258972959e-01
1.573822533470292384e-01
1.573951757164863130e-01
1.574081019376183388e-01
1.574210281587503091e-01
1.574339543798823071e-01
1.574468767493393817e-01
1.574598029704713242e-01
1.574727291916033223e-01
1.574856554127353481e-01
1.574985816338673184e-01
1.575115040033243097e-01
1.575244302244563355e-01
1.575373564455883058e-01
1.575502826667203038e-01
1.575632050361773506e-01
1.575761312573093209e-01
1.575890574784413189e-01
1.576019836995733447e-01
1.576149099207053150e-01
1.576278322901623896e-01
1.576407585112943321e-01
1.576536847324263302e-01
1.576666109535583282e-01
1.576795333230153751e-01
1.576924595441473453e-01
1.577053857652793711e-01
1.577183119864113969e-01
1.577312382075433395e-01
1.577441605770004140e-01
1.577570867981323566e-01
1.577700130192643824e-01
1.577829392403963804e-01
1.577958616098533717e-01
1.578087878309853143e-01
1.578217140521173956e-01
1.578346402732493936e-01
1.578475664943813361e-01
1.578604888638384107e-01
1.578734150849703810e-01
1.578863413061023790e-01
1.578992675272343771e-01
1.579121898966914239e-01
1.579251161178233942e-01
1.579380423389553645e-01
1.579509685600873625e-01
1.579638947812193883e-01
1.579768171506764352e-01
1.579897433718084054e-01
1.580026695929404035e-01
1.580155958140724293e-01
1.580285181835294206e-01
1.580414444046614464e-01
1.580543706257934167e-01
1.580672968469253870e-01
1.580802230680573572e-01
1.580931454375144596e-01
1.581060716586464854e-01
1.581189978797784002e-01
1.581319241009103982e-01
1.581448464703674728e-01
1.581577726914994431e-01
1.581706989126314133e-01
1.581836251337634391e-01
1.581965513548954649e-01
1.582094737243524840e-01
1.582223999454844543e-01
1.582353261666164246e-01
1.582482523877484226e-01
1.582611747572055250e-01
1.582741009783374952e-01
1.582870271994694378e-01
1.582999534206014081e-01
1.583128796417334061e-01
1.583258020111904807e-01
1.583387282323225065e-01
1.583516544534544768e-01
1.583645806745864748e-01
1.583775030440435216e-01
1.583904292651754919e-01
1.584033554863074900e-01
1.584162817074394880e-01
1.584292079285714860e-01
1.584421302980284496e-01
1.584550565191605309e-01
1.584679827402924734e-01
1.584809089614244992e-01
1.584938313308815183e-01
1.585067575520135164e-01
1.585196837731454589e-01
1.585326099942775402e-01
1.585455362154094550e-01
1.585584585848665573e-01
1.585713848059984998e-01
1.585843110271305534e-01
1.585972372482625237e-01
1.586101596177195150e-01
1.586230858388515408e-01
1.586360120599835111e-01
1.586489382811155369e-01
1.586618645022474516e-01
1.586747868717045262e-01
1.586877130928365243e-01
1.587006393139685501e-01
1.587135655351005203e-01
1.587264917562325461e-01
1.587394141256895375e-01
1.587523403468215355e-01
1.587652665679535058e-01
1.587781927890855316e-01
1.587911151585425784e-01
1.588040413796745765e-01
1.588169676008065467e-01
1.588298938219385725e-01
1.588428200430705151e-01
1.588557424125275896e-01
1.588686686336595599e-01
1.588815948547915302e-01
1.588945210759235005e-01
1.589074434453805473e-01
1.589203696665126009e-01
1.589332958876445989e-01
1.589462221087765692e-01
1.589591483299085395e-01
1.589720706993656141e-01
1.589849969204976121e-01
1.589979231416295824e-01
1.590108493627615804e-01
1.590237717322185718e-01
1.590366979533505976e-01
1.590496241744825956e-01
1.590625503956146491e-01
1.590754766167465917e-01
1.590883989862035830e-01
1.591013252073356088e-01
1.591142514284675791e-01
1.591271776495995771e-01
1.591401000190566517e-01
1.591530262401886220e-01
1.591659524613205923e-01
1.591788786824525626e-01
1.591918049035845883e-01
1.592047272730416352e-01
1.592176534941736055e-01
1.592305797153056313e-01
1.592435059364376293e-01
1.592564283058946484e-01
1.592693545270266187e-01
1.592822807481586445e-01
1.592952069692906703e-01
1.593081331904225850e-01
1.593210555598796319e-01
1.593339817810116577e-01
1.593469080021436002e-01
1.593598342232755982e-01
1.593727565927326728e-01
1.593856828138646431e-01
1.593986090349966411e-01
1.594115352561286392e-01
1.594244614772606095e-01
1.594373838467176285e-01
1.594503100678496266e-01
1.594632362889816246e-01
1.594761625101136504e-01
1.594890848795706972e-01
1.595020111007026675e-01
1.595149373218346378e-01
1.595278635429666636e-01
1.595407897640986339e-01
1.595537121335556530e-01
1.595666383546876788e-01
1.595795645758196490e-01
1.595924907969516748e-01
1.596054131664086939e-01
1.596183393875406920e-01
1.596312656086726900e-01
1.596441918298046325e-01
1.596571180509366583e-01
1.596700404203936774e-01
1.596829666415257032e-01
1.596958928626576735e-01
1.597088190837896715e-01
1.597217414532467183e-01
1.597346676743787164e-01
1.597475938955106867e-01
1.597605201166426570e-01
1.597734463377746827e-01
1.597863687072317018e-01
1.597992949283637276e-01
1.598122211494956979e-01
1.598251473706276682e-01
1.598380697400847428e-01
1.598509959612167131e-01
1.598639221823487389e-01
1.598768484034807646e-01
1.598897746246126794e-01
1.599026969940697263e-01
1.599156232152017520e-01
1.599285494363337223e-01
1.599414756574657481e-01
1.599543980269227672e-01
1.599673242480547652e-01
1.599802504691867355e-01
1.599931766903187613e-01
1.600061029114507316e-01
1.600190252809077784e-01
1.600319515020397487e-01
1.600448777231717190e-01
1.600578039443037448e-01
1.600707263137607916e-01
1.600836525348927619e-01
1.600965787560247322e-01
1.601095049771567580e-01
1.601224311982887838e-01
1.601353535677457751e-01
1.601482797888777454e-01
1.601612060100097712e-01
1.601741322311417415e-01
1.601870584522737118e-01
1.601999808217308141e-01
1.602129070428627844e-01
1.602258332639948102e-01
1.602387594851267250e-01
1.602516818545837995e-01
1.602646080757157976e-01
1.602775342968477679e-01
1.602904605179797937e-01
1.603033867391117917e-01
1.603163091085688385e-01
1.603292353297007811e-01
1.603421615508328069e-01
1.603550877719648049e-01
1.603680101414218240e-01
1.603809363625537943e-01
1.603938625836858201e-01
1.604067888048177903e-01
1.604197150259497606e-01
1.604326373954068352e-01
1.604455636165388333e-01
1.604584898376708035e-01
1.604714160588028293e-01
1.604843384282598762e-01
1.604972646493918187e-01
1.605101908705238445e-01
1.605231170916558425e-01
1.605360433127878128e-01
1.605489656822448041e-01
1.605618919033768299e-01
1.605748181245088280e-01
1.605877443456408538e-01
1.606006667150978728e-01
1.606135929362298709e-01
1.606265191573618689e-01
1.606394453784938392e-01
1.606523715996258372e-01
1.606652939690828563e-01
1.606782201902148266e-01
1.606911464113468802e-01
1.607040726324788782e-01
1.607169950019359250e-01
1.607299212230679231e-01
1.607428474441998933e-01
1.607557736653318914e-01
1.607686998864638339e-01
1.607816222559209363e-01
1.607945484770528788e-01
1.608074746981848768e-01
1.608204009193168194e-01
1.608333232887738939e-01
1.608462495099058920e-01
1.608591757310379178e-01
1.608721019521699158e-01
1.608850281733018583e-01
1.608979505427589329e-01
1.609108767638908755e-01
1.609238029850229013e-01
1.609367292061548993e-01
1.609496515756119739e-01
1.609625777967439164e-01
1.609755040178758867e-01
1.609884302390078847e-01
1.610013564601398550e-01
1.610142788295969574e-01
1.610272050507289276e-01
1.610401312718608979e-01
1.610530574929929515e-01
1.610659798624499428e-01
1.610789060835819686e-01
1.610918323047139389e-01
1.611047585258459647e-01
1.611176847469779350e-01
1.611306071164349818e-01
1.611435333375669521e-01
1.611564595586989501e-01
1.611693857798309482e-01
1.611823081492879395e-01
1.611952343704199375e-01
1.612081605915519078e-01
1.612210868126839614e-01
1.612340130338159594e-01
1.612469354032729785e-01
1.612598616244049210e-01
1.612727878455369468e-01
1.612857140666689171e-01
1.612986364361260194e-01
1.613115626572579897e-01
1.613244888783899600e-01
1.613374150995219580e-01
1.613503413206539838e-01
1.613632636901110029e-01
1.613761899112429732e-01
1.613891161323749435e-01
1.614020423535069693e-01
1.614149647229640161e-01
1.614278909440959864e-01
1.614408171652279567e-01
1.614537433863599547e-01
1.614666696074920360e-01
1.614795919769490273e-01
1.614925181980809976e-01
1.615054444192129957e-01
1.615183706403449937e-01
1.615312968614769917e-01
1.615442192309339831e-01
1.615571454520660089e-01
1.615700716731980069e-01
1.615829978943299772e-01
1.615959202637870240e-01
1.616088464849190498e-01
1.616217727060509923e-01
1.616346989271829904e-01
1.616476251483149884e-01
1.616605475177720630e-01
1.616734737389040055e-01
1.616863999600360036e-01
1.616993261811680016e-01
1.617122485506250484e-01
1.617251747717570465e-01
1.617381009928890445e-01
1.617510272140210703e-01
1.617639534351530683e-01
1.617768758046100319e-01
1.617898020257420300e-01
1.618027282468740558e-01
1.618156544680060538e-01
1.618285768374631006e-01
1.618415030585950987e-01
1.618544292797270412e-01
1.618673555008590392e-01
1.618802817219910373e-01
1.618932040914481119e-01
1.619061303125800544e-01
1.619190565337120524e-01
1.619319827548440505e-01
1.619449051243010695e-01
1.619578313454331231e-01
1.619707575665650656e-01
1.619836837876970914e-01
1.619966100088290617e-01
1.620095323782861085e-01
1.620224585994180511e-01
1.620353848205500213e-01
1.620483110416820749e-01
1.620612334111391217e-01
1.620741596322710920e-01
1.620870858534031178e-01
1.621000120745351158e-01
1.621129382956670584e-01
1.621258606651241052e-01
1.621387868862561032e-01
1.621517131073881013e-01
1.621646393285200993e-01
1.621775616979771184e-01
1.621904879191091164e-01
1.622034141402411145e-01
1.622163403613731125e-01
1.622292665825051106e-01
1.622421889519621296e-01
1.622551151730941554e-01
1.622680413942260980e-01
1.622809676153580960e-01
1.622938899848151428e-01
1.623068162059471686e-01
1.623197424270791112e-01
1.623326686482111092e-01
1.623455948693431072e-01
1.623585172388001818e-01
1.623714434599321521e-01
1.623843696810641501e-01
1.623972959021961482e-01
1.624102182716531950e-01
1.624231444927851931e-01
1.624360707139171356e-01
1.624489969350491614e-01
1.624619231561811317e-01
1.624748455256382063e-01
1.624877717467701765e-01
1.625006979679021468e-01
1.625136241890341449e-01
1.625265465584912195e-01
1.625394727796231620e-01
1.625523990007552155e-01
1.625653252218871581e-01
1.625782514430191283e-01
1.625911738124762307e-01
1.626041000336081732e-01
1.626170262547401713e-01
1.626299524758721415e-01
1.626428748453292439e-01
1.626558010664612419e-01
1.626687272875932122e-01
1.626816535087251547e-01
1.626945797298572083e-01
1.627075020993142274e-01
1.627204283204462532e-01
1.627333545415781957e-01
1.627462807627101660e-01
1.627592031321672128e-01
1.627721293532992108e-01
1.627850555744312089e-01
1.627979817955632069e-01
1.628109080166952050e-01
1.628238303861522240e-01
1.628367566072841943e-01
1.628496828284162201e-01
1.628626090495482182e-01
1.628755314190052927e-01
1.628884576401372630e-01
1.629013838612692611e-01
1.629143100824012036e-01
1.629272363035331739e-01
1.629401586729902762e-01
1.629530848941222743e-01
1.629660111152542723e-01
1.629789373363862426e-01
1.629918635575182129e-01
1.630047859269752319e-01
1.630177121481072855e-01
1.630306383692392835e-01
1.630435645903712538e-01
1.630564869598282729e-01
1.630694131809602709e-01
1.630823394020922412e-01
1.630952656232242393e-01
1.631081918443562651e-01
1.631211142138133119e-01
1.631340404349452822e-01
1.631469666560772525e-01
1.631598928772092227e-01
1.631728152466663251e-01
1.631857414677983231e-01
1.631986676889302934e-01
1.632115939100622914e-01
1.632245201311942340e-01
1.632374425006513086e-01
1.632503687217833066e-01
1.632632949429153046e-01
1.632762211640473027e-01
1.632891435335042940e-01
1.633020697546363198e-01
1.633149959757683178e-01
1.633279221969002881e-01
1.633408484180322862e-01
1.633537707874893330e-01
1.633666970086213310e-01
1.633796232297533013e-01
1.633925494508852994e-01
1.634054718203423462e-01
1.634183980414743165e-01
1.634313242626062868e-01
1.634442504837382848e-01
1.634571767048703106e-01
1.634700990743273852e-01
1.634830252954593555e-01
1.634959515165912980e-01
1.635088777377233238e-01
1.635218001071803706e-01
1.635347263283123964e-01
1.635476525494443389e-01
1.635605787705763092e-01
1.635735049917083073e-01
1.635864273611653541e-01
1.635993535822973521e-01
1.636122798034293779e-01
1.636252060245613482e-01
1.636381283940183673e-01
1.636510546151503653e-01
1.636639808362823356e-01
1.636769070574143614e-01
1.636898332785463595e-01
1.637027556480034063e-01
1.637156818691353488e-01
1.637286080902673746e-01
1.637415343113993449e-01
1.637544566808564472e-01
1.637673829019884175e-01
1.637803091231204156e-01
1.637932353442523581e-01
1.638061615653843561e-01
1.638190839348413752e-01
1.638320101559733455e-01
1.638449363771054268e-01
1.638578625982373971e-01
1.638707849676943884e-01
1.638837111888264142e-01
1.638966374099584122e-01
1.639095636310904103e-01
1.639224898522223806e-01
1.639354122216794551e-01
1.639483384428114254e-01
1.639612646639434235e-01
1.639741908850753938e-01
1.639871132545324406e-01
1.640000394756644386e-01
1.640129656967964089e-01
1.640258919179284347e-01
1.640388181390604327e-01
1.640517405085174241e-01
1.640646667296494221e-01
1.640775929507814201e-01
1.640905191719134459e-01
1.641034415413704928e-01
1.641163677625024353e-01
1.641292939836344333e-01
1.641422202047664036e-01
1.641551464258984017e-01
1.641680687953554485e-01
1.641809950164874465e-01
1.641939212376194723e-01
1.642068474587514426e-01
1.642197698282084894e-01
1.642326960493404875e-01
1.642456222704724855e-01
1.642585484916044836e-01
1.642714747127365094e-01
1.642843970821934452e-01
1.642973233033254155e-01
1.643102495244574690e-01
1.643231757455894393e-01
1.643361019667214651e-01
1.643490243361785119e-01
1.643619505573105100e-01
1.643748767784425080e-01
1.643878029995744505e-01
1.644007253690315251e-01
1.644136515901635232e-01
1.644265778112955212e-01
1.644395040324274915e-01
1.644524302535594618e-01
1.644653526230165363e-01
1.644782788441485066e-01
1.644912050652804769e-01
1.645041312864125027e-01
1.645170536558695495e-01
1.645299798770015476e-01
1.645429060981335179e-01
1.645558323192654882e-01
1.645687585403974584e-01
1.645816809098545330e-01
1.645946071309865033e-01
1.646075333521184736e-01
1.646204595732504994e-01
1.646333819427075740e-01
1.646463081638395443e-01
1.646592343849715423e-01
1.646721606061035126e-01
1.646850868272355106e-01
1.646980091966925575e-01
1.647109354178245277e-01
1.647238616389565535e-01
1.647367878600884961e-01
1.647497102295455706e-01
1.647626364506775687e-01
1.647755626718095667e-01
1.647884888929415093e-01
1.648014151140735628e-01
1.648143374835306096e-01
1.648272637046626077e-01
1.648401899257945780e-01
1.648531161469265482e-01
1.648660385163835951e-01
1.648789647375155654e-01
1.648918909586475634e-01
1.649048171797795337e-01
1.649177434009115872e-01
1.649306657703686063e-01
1.649435919915005766e-01
1.649565182126325746e-01
1.649694444337645727e-01
1.649823668032216473e-01
1.649952930243536176e-01
1.650082192454855601e-01
1.650211454666175304e-01
1.650340716877495839e-01
1.650469940572066307e-01
1.650599202783386010e-01
1.650728464994705991e-01
1.650857727206025694e-01
1.650986950900596162e-01
1.651116213111916142e-01
1.651245475323236123e-01
1.651374737534556381e-01
1.651503999745875806e-01
1.651633223440446274e-01
1.651762485651765977e-01
1.651891747863086235e-01
1.652021010074405938e-01
1.652150233768976406e-01
1.652279495980296387e-01
1.652408758191616645e-01
1.652538020402936070e-01
1.652667282614256328e-01
1.652796506308826519e-01
1.652925768520145944e-01
1.653055030731466479e-01
1.653184292942786460e-01
1.653313516637356373e-01
1.653442778848676631e-01
1.653572041059996611e-01
1.653701303271316037e-01
1.653830565482636017e-01
1.653959789177207318e-01
1.654089051388526743e-01
1.654218313599847001e-01
1.654347575811166149e-01
1.654476799505736895e-01
1.654606061717056875e-01
1.654735323928376856e-01
1.654864586139697391e-01
1.654993848351016261e-01
1.655123072045586730e-01
1.655252334256906432e-01
1.655381596468226968e-01
1.655510858679546948e-01
1.655640082374117417e-01
1.655769344585436564e-01
1.655898606796757100e-01
1.656027869008076525e-01
1.656157131219396228e-01
1.656286354913967251e-01
1.656415617125287232e-01
1.656544879336606657e-01
1.656674141547926637e-01
1.656803365242497383e-01
1.656932627453817086e-01
1.657061889665137344e-01
1.657191151876457047e-01
1.657320414087777027e-01
1.657449637782347218e-01
1.657578899993666921e-01
1.657708162204986901e-01
1.657837424416307159e-01
1.657966686627627140e-01
1.658095910322197331e-01
1.658225172533517311e-01
1.658354434744837291e-01
1.658483696956157272e-01
1.658612920650727462e-01
1.658742182862047165e-01
1.658871445073367146e-01
1.659000707284687404e-01
1.659129969496007106e-01
1.659259193190577575e-01
1.659388455401897278e-01
1.659517717613217536e-01
1.659646979824537238e-01
1.659776203519107707e-01
1.659905465730427410e-01
1.660034727941747390e-01
1.660163990153067370e-01
1.660293252364387351e-01
1.660422476058957819e-01
1.660551738270278077e-01
1.660681000481597780e-01
1.660810262692917483e-01
1.660939486387487951e-01
1.661068748598807931e-01
1.661198010810127912e-01
1.661327273021447615e-01
1.661456535232767040e-01
1.661585758927338063e-01
1.661715021138658044e-01
1.661844283349977747e-01
1.661973545561297727e-01
1.662102769255868473e-01
1.662232031467187898e-01
1.662361293678508156e-01
1.662490555889827859e-01
1.662619818101147562e-01
1.662749041795718585e-01
1.662878304007038288e-01
1.663007566218357991e-01
1.663136828429677971e-01
1.663266052124248440e-01
1.663395314335568143e-01
1.663524576546888123e-01
1.663653838758208381e-01
1.663783100969527806e-01
1.663912324664098275e-01
1.664041586875418255e-01
1.664170849086738235e-01
1.664300111298058216e-01
1.664429334992628406e-01
1.664558597203948387e-01
1.664687859415268367e-01
1.664817121626588348e-01
1.664946383837908050e-01
1.665075607532478796e-01
1.665204869743799332e-01
1.665334131955117924e-01
1.665463394166438738e-01
1.665592617861008651e-01
1.665721880072328631e-01
1.665851142283648612e-01
1.665980404494968592e-01
1.666109666706288572e-01
1.666238890400859041e-01
1.666368152612178744e-01
1.666497414823498724e-01
1.666626677034818149e-01
1.666755900729388895e-01
1.666885162940709153e-01
1.667014425152028856e-01
1.667143687363348836e-01
1.667272949574668262e-01
1.667402173269238452e-01
1.667531435480558433e-01
1.667660697691878691e-01
1.667789959903198949e-01
1.667919183597769139e-01
1.668048445809088842e-01
1.668177708020408823e-01
1.668306970231728803e-01
1.668436232443049061e-01
1.668565456137619252e-01
1.668694718348938677e-01
1.668823980560259213e-01
1.668953242771578915e-01
1.669082466466149661e-01
1.669211728677469364e-01
1.669340990888789344e-01
1.669470253100109047e-01
1.669599515311428750e-01
1.669728739005999218e-01
1.669858001217318921e-01
1.669987263428639457e-01
1.670116525639959437e-01
1.670245749334529628e-01
1.670375011545849053e-01
1.670504273757169311e-01
1.670633535968489292e-01
1.670762798179809550e-01
1.670892021874379463e-01
1.671021284085699998e-01
1.671150546297019424e-01
1.671279808508339126e-01
1.671409070719658552e-01
1.671538294414229853e-01
1.671667556625549556e-01
1.671796818836869536e-01
1.671926081048189516e-01
1.672055304742759707e-01
1.672184566954080243e-01
1.672313829165399668e-01
1.672443091376719371e-01
1.672572353588039351e-01
1.672701577282609542e-01
1.672830839493930077e-01
1.672960101705249780e-01
1.673089363916570038e-01
1.673218587611139951e-01
1.673347849822460209e-01
1.673477112033779635e-01
1.673606374245099893e-01
1.673735636456419873e-01
1.673864860150989786e-01
1.673994122362309767e-01
1.674123384573629747e-01
1.674252646784949727e-01
1.674381870479520196e-01
1.674511132690840176e-01
1.674640394902159879e-01
1.674769657113479582e-01
1.674898919324799562e-01
1.675028143019370586e-01
1.675157405230690288e-01
1.675286667442009991e-01
1.675415929653329972e-01
1.675545153347900162e-01
1.675674415559220420e-01
1.675803677770540123e-01
1.675932939981860381e-01
1.676062202193179806e-01
1.676191425887750275e-01
1.676320688099069978e-01
1.676449950310390513e-01
1.676579212521710216e-01
1.676708436216280962e-01
1.676837698427600387e-01
1.676966960638920923e-01
1.677096222850240348e-01
1.677225485061560051e-01
1.677354708756130797e-01
1.677483970967450777e-01
1.677613233178769925e-01
1.677742495390090460e-01
1.677871719084661206e-01
1.678000981295980076e-01
1.678130243507300612e-01
1.678259505718620315e-01
1.678388767929940295e-01
1.678517991624511041e-01
1.678647253835830466e-01
1.678776516047150724e-01
1.678905778258470705e-01
1.679035001953040618e-01
1.679164264164360876e-01
1.679293526375681134e-01
1.679422788587000559e-01
1.679552050798320817e-01
1.679681274492890730e-01
1.679810536704210711e-01
1.679939798915530691e-01
1.680069061126850949e-01
1.680198284821420862e-01
1.680327547032740843e-01
1.680456809244061100e-01
1.680586071455381081e-01
1.680715333666700784e-01
1.680844557361271530e-01
1.680973819572590677e-01
1.681103081783910935e-01
1.681232343995230916e-01
1.681361567689801662e-01
1.681490829901121087e-01
1.681620092112441622e-01
1.681749354323761048e-01
1.681878616535080750e-01
1.682007840229651496e-01
1.682137102440971199e-01
1.682266364652291457e-01
1.682395626863611715e-01
1.682524850558181351e-01
1.682654112769501054e-01
1.682783374980821589e-01
1.682912637192141292e-01
1.683041899403461272e-01
1.683171123098031741e-01
1.683300385309351443e-01
1.683429647520671701e-01
1.683558909731991404e-01
1.683688133426561873e-01
1.683817395637881575e-01
1.683946657849201833e-01
1.684075920060521536e-01
1.684205182271841239e-01
1.684334405966411430e-01
1.684463668177731965e-01
1.684592930389051668e-01
1.684722192600372204e-01
1.684851454811691629e-01
1.684980678506261820e-01
1.685109940717581523e-01
1.685239202928902058e-01
1.685368465140221483e-01
1.685497688834792229e-01
1.685626951046111932e-01
1.685756213257431635e-01
1.685885475468751893e-01
1.686014737680071318e-01
1.686143961374642064e-01
1.686273223585962044e-01
1.686402485797281747e-01
1.686531748008602283e-01
1.686660971703172196e-01
1.686790233914491621e-01
1.686919496125811602e-01
1.687048758337132137e-01
1.687178020548452118e-01
1.687307244243022031e-01
1.687436506454342566e-01
1.687565768665661992e-01
1.687695030876982250e-01
1.687824254571552440e-01
1.687953516782872698e-01
1.688082778994192401e-01
1.688212041205512381e-01
1.688341303416831807e-01
1.688470527111402553e-01
1.688599789322722533e-01
1.688729051534042513e-01
1.688858313745362216e-01
1.688987537439932685e-01
1.689116799651252110e-01
1.689246061862572923e-01
1.689375324073892348e-01
1.689504586285212329e-01
1.689633809979782797e-01
1.689763072191102500e-01
1.689892334402422480e-01
1.690021596613742738e-01
1.690150820308312651e-01
1.690280082519632909e-01
1.690409344730952612e-01
1.690538606942272593e-01
1.690667869153592295e-01
1.690797092848162764e-01
1.690926355059482744e-01
1.691055617270802447e-01
1.691184879482122427e-01
1.691314103176693173e-01
1.691443365388012876e-01
1.691572627599333134e-01
1.691701889810652837e-01
1.691831152021972817e-01
1.691960375716543008e-01
1.692089637927862988e-01
1.692218900139182691e-01
1.692348162350503227e-01
1.692477386045072862e-01
1.692606648256393120e-01
1.692735910467712823e-01
1.692865172679033081e-01
1.692994434890352784e-01
1.693123658584923530e-01
1.693252920796242955e-01
1.693382183007562936e-01
1.693511445218882916e-01
1.693640668913453939e-01
1.693769931124773365e-01
1.693899193336093068e-01
1.694028455547413048e-01
1.694157717758733028e-01
1.694286941453303497e-01
1.694416203664623199e-01
1.694545465875943457e-01
1.694674728087262883e-01
1.694803951781833073e-01
1.694933213993153331e-01
1.695062476204473867e-01
1.695191738415793015e-01
1.695321000627113828e-01
1.695450224321684018e-01
1.695579486533003444e-01
1.695708748744323424e-01
1.695838010955643127e-01
1.695967234650214150e-01
1.696096496861533853e-01
1.696225759072853834e-01
1.696355021284173814e-01
1.696484283495493239e-01
1.696613507190063985e-01
1.696742769401383966e-01
1.696872031612703391e-01
1.697001293824024204e-01
1.697130517518594117e-01
1.697259779729913820e-01
1.697389041941233800e-01
1.697518304152553781e-01
1.697647566363873761e-01
1.697776790058443952e-01
1.697906052269764210e-01
1.698035314481083913e-01
1.698164576692403616e-01
1.698293800386974362e-01
1.698423062598294342e-01
1.698552324809613767e-01
1.698681587020933748e-01
1.698810849232253450e-01
1.698940072926824474e-01
1.699069335138144454e-01
1.699198597349464157e-01
1.699327859560783860e-01
1.699457121772104118e-01
1.699586345466674309e-01
1.699715607677994289e-01
1.699844869889313992e-01
1.699974132100634527e-01
1.700103355795204718e-01
1.700232618006524421e-01
1.700361880217844401e-01
1.700491142429164382e-01
1.700620404640484085e-01
1.700749628335054275e-01
1.700878890546374256e-01
1.701008152757694514e-01
1.701137414969014217e-01
1.701266638663584962e-01
1.701395900874904388e-01
1.701525163086224368e-01
1.701654425297544626e-01
1.701783687508864329e-01
1.701912911203434797e-01
1.702042173414754778e-01
1.702171435626074203e-01
1.702300697837394461e-01
1.702429921531964652e-01
1.702559183743284910e-01
1.702688445954604335e-01
1.702817708165924593e-01
1.702946970377244851e-01
1.703076194071814764e-01
1.703205456283135022e-01
1.703334718494454725e-01
1.703463980705774705e-01
1.703593204400344896e-01
1.703722466611665154e-01
1.703851728822984857e-01
1.703980991034304837e-01
1.704110253245624818e-01
1.704239476940195286e-01
1.704368739151515266e-01
1.704498001362834692e-01
1.704627263574155227e-01
1.704756487268725418e-01
1.704885749480045121e-01
1.705015011691365101e-01
1.705144273902685081e-01
1.705273536114004784e-01
1.705402759808575253e-01
1.705532022019895233e-01
1.705661284231215213e-01
1.705790546442535194e-01
1.705919770137106217e-01
1.706049032348425643e-01
1.706178294559745623e-01
1.706307556771065603e-01
1.706436818982384751e-01
1.706566042676955774e-01
1.706695304888275477e-01
1.706824567099595180e-01
1.706953829310915438e-01
1.707083053005485351e-01
1.707212315216805609e-01
1.707341577428125867e-01
1.707470839639445848e-01
1.707600101850765550e-01
1.707729325545335741e-01
1.707858587756655999e-01
1.707987849967975147e-01
1.708117112179295405e-01
1.708246335873865873e-01
1.708375598085185854e-01
1.708504860296505556e-01
1.708634122507825259e-01
1.708763384719145517e-01
1.708892608413715708e-01
1.709021870625036243e-01
1.709151132836355946e-01
1.709280395047675649e-01
1.709409618742246117e-01
1.709538880953566098e-01
1.709668143164886078e-01
1.709797405376206059e-01
1.709926667587525762e-01
1.710055891282095952e-01
1.710185153493415933e-01
1.710314415704735913e-01
1.710443677916055893e-01
1.710572901610626362e-01
1.710702163821946620e-01
1.710831426033266323e-01
1.710960688244586025e-01
1.711089950455906006e-01
1.711219174150475641e-01
1.711348436361796177e-01
1.711477698573116157e-01
1.711606960784436415e-01
1.711736184479006329e-01
1.711865446690326309e-01
1.711994708901646012e-01
1.712123971112966270e-01
1.712253233324286250e-01
1.712382457018856441e-01
1.712511719230176699e-01
1.712640981441495847e-01
1.712770243652816382e-01
1.712899505864136085e-01
1.713028729558706553e-01
1.713157991770026534e-01
1.713287253981346236e-01
1.713416516192666494e-01
1.713545739887236963e-01
1.713675002098556666e-01
1.713804264309876368e-01
1.713933526521196626e-01
1.714062788732516884e-01
1.714192012427086798e-01
1.714321274638406500e-01
1.714450536849726481e-01
1.714579799061046739e-01
1.714709022755617207e-01
1.714838284966936910e-01
1.714967547178256890e-01
1.715096809389576593e-01
1.715226071600896574e-01
1.715355295295467042e-01
1.715484557506786745e-01
1.715613819718107003e-01
1.715743081929426705e-01
1.715872305623997174e-01
1.716001567835316877e-01
1.716130830046636857e-01
1.716260092257957115e-01
1.716389354469276818e-01
1.716518578163847009e-01
1.716647840375167267e-01
1.716777102586486969e-01
1.716906364797807227e-01
1.717035588492377696e-01
1.717164850703697121e-01
1.717294112915017101e-01
1.717423375126336804e-01
1.717552637337657062e-01
1.717681861032227530e-01
1.717811123243547511e-01
1.717940385454867491e-01
1.718069647666186917e-01
1.718198871360757940e-01
1.718328133572077920e-01
1.718457395783397346e-01
1.718586657994717326e-01
1.718715920206037029e-01
1.718845143900607497e-01
1.718974406111928033e-01
1.719103668323247736e-01
1.719232930534567438e-01
1.719362154229137629e-01
1.719491416440457332e-01
1.719620678651777590e-01
1.719749940863097570e-01
1.719879203074417273e-01
1.720008426768988019e-01
1.720137688980307444e-01
1.720266951191627425e-01
1.720396213402947683e-01
1.720525437097518706e-01
1.720654699308838131e-01
1.720783961520157557e-01
1.720913223731477537e-01
1.721042485942797517e-01
1.721171709637367986e-01
1.721300971848688244e-01
1.721430234060008224e-01
1.721559496271327649e-01
1.721688719965898118e-01
1.721817982177217821e-01
1.721947244388538079e-01
1.722076506599857781e-01
1.722205768811178039e-01
1.722334992505747953e-01
1.722464254717068211e-01
1.722593516928387913e-01
1.722722779139708171e-01
1.722852002834278640e-01
1.722981265045598342e-01
1.723110527256918323e-01
1.723239789468238026e-01
1.723369051679558006e-01
1.723498275374128474e-01
1.723627537585448732e-01
1.723756799796768158e-01
1.723886062008088416e-01
1.724015285702658884e-01
1.724144547913978587e-01
1.724273810125298012e-01
1.724403072336618548e-01
1.724532334547938528e-01
1.724661558242508719e-01
1.724790820453828422e-01
1.724920082665148402e-01
1.725049344876468382e-01
1.725178568571038851e-01
1.725307830782358831e-01
1.725437092993678534e-01
1.725566355204998792e-01
1.725695617416318217e-01
1.725824841110888408e-01
1.725954103322208943e-01
1.726083365533528924e-01
1.726212627744848627e-01
1.726341851439418817e-01
1.726471113650739075e-01
1.726600375862059056e-01
1.726729638073378204e-01
1.726858900284698739e-01
1.726988123979269207e-01
1.727117386190589188e-01
1.727246648401908891e-01
1.727375910613229149e-01
1.727505172824548574e-01
1.727634396519119042e-01
1.727763658730439300e-01
1.727892920941759280e-01
1.728022183153078983e-01
1.728151406847649174e-01
1.728280669058969155e-01
1.728409931270289135e-01
1.728539193481608838e-01
1.728668455692928818e-01
1.728797679387499286e-01
1.728926941598819544e-01
1.729056203810138970e-01
1.729185466021458950e-01
1.729314689716029418e-01
1.729443951927349399e-01
1.729573214138669102e-01
1.729702476349989082e-01
1.729831738561309062e-01
1.729960962255879253e-01
1.730090224467198956e-01
1.730219486678519214e-01
1.730348748889839749e-01
1.730477972584409385e-01
1.730607234795729921e-01
1.730736497007049346e-01
1.730865759218369326e-01
1.730995021429689307e-01
1.731124245124259775e-01
1.731253507335579478e-01
1.731382769546899458e-01
1.731512031758219439e-01
1.731641255452789907e-01
1.731770517664110165e-01
1.731899779875429313e-01
1.732029042086749848e-01
1.732158304298069273e-01
1.732287527992639742e-01
1.732416790203960000e-01
1.732546052415279703e-01
1.732675314626599961e-01
1.732804538321169874e-01
1.732933800532489854e-01
1.733063062743809835e-01
1.733192324955129260e-01
1.733321587166449795e-01
1.733450810861020264e-01
1.733580073072339967e-01
1.733709335283659669e-01
1.733838597494979927e-01
1.733967821189550396e-01
1.734097083400870098e-01
1.734226345612190079e-01
1.734355607823510059e-01
1.734484870034830040e-01
1.734614093729400230e-01
1.734743355940720211e-01
1.734872618152040469e-01
1.735001880363359894e-01
1.735131104057930362e-01
1.735260366269250620e-01
1.735389628480570046e-01
1.735518890691890304e-01
1.735648152903210284e-01
1.735777376597780752e-01
1.735906638809100455e-01
1.736035901020420158e-01
1.736165163231740416e-01
1.736294386926310329e-01
1.736423649137630587e-01
1.736552911348950567e-01
1.736682173560270270e-01
1.736811435771590528e-01
1.736940659466160719e-01
1.737069921677480699e-01
1.737199183888800402e-01
1.737328446100120383e-01
1.737457669794690851e-01
1.737586932006011109e-01
1.737716194217330812e-01
1.737845456428650515e-01
1.737974718639970217e-01
1.738103942334541241e-01
1.738233204545860666e-01
1.738362466757180369e-01
1.738491728968500627e-01
1.738620952663070818e-01
1.738750214874390798e-01
1.738879477085710501e-01
1.739008739297031036e-01
1.739138001508350739e-01
1.739267263719670997e-01
1.739396448897491676e-01
1.739525711108811379e-01
1.739654973320131359e-01
1.739784235531451617e-01
1.739913497742771598e-01
1.740042759954091300e-01
1.740172022165410726e-01
1.740301284376730706e-01
1.740430546588050686e-01
1.740559731765871920e-01
1.740688993977191901e-01
1.740818256188511604e-01
1.740947518399831306e-01
1.741076780611151564e-01
1.741206042822471267e-01
1.741335305033790970e-01
1.741464567245111228e-01
1.741593829456431208e-01
1.741723014634251610e-01
1.741852276845571590e-01
1.741981539056891848e-01
1.742110801268211551e-01
1.742240063479531254e-01
1.742369325690850956e-01
1.742498587902171492e-01
1.742627850113491195e-01
1.742757112324811453e-01
1.742886297502632131e-01
1.743015559713952389e-01
1.743144821925272092e-01
1.743274084136591517e-01
1.743403346347912053e-01
1.743532608559231756e-01
1.743661870770551459e-01
1.743791132981871439e-01
1.743920395193191142e-01
1.744049580371012653e-01
1.744178842582332356e-01
1.744308104793652336e-01
1.744437367004971762e-01
1.744566629216291742e-01
1.744695891427612000e-01
1.744825153638931980e-01
1.744954415850251683e-01
1.745083678061571941e-01
1.745212863239392620e-01
1.745342125450712323e-01
1.745471387662032026e-01
1.745600649873352284e-01
1.745729912084672542e-01
1.745859174295991967e-01
1.745988436507312225e-01
1.746117698718631928e-01
1.746246960929951630e-01
1.746376146107772587e-01
1.746505408319092845e-01
1.746634670530412548e-01
1.746763932741732250e-01
1.746893194953052231e-01
1.747022457164372489e-01
1.747151719375692192e-01
1.747280981587012449e-01
1.747410243798331875e-01
1.747539428976152553e-01
1.747668691187473089e-01
1.747797953398793069e-01
1.747927215610113327e-01
1.748056477821432475e-01
1.748185740032752455e-01
1.748315002244071881e-01
1.748444264455392139e-01
1.748573526666711841e-01
1.748702711844533353e-01
1.748831974055853056e-01
1.748961236267173036e-01
1.749090498478492739e-01
1.749219760689812442e-01
1.749349022901132700e-01
1.749478285112452403e-01
1.749607547323772661e-01
1.749736809535092363e-01
1.749865994712913042e-01
1.749995256924233022e-01
1.750124519135553003e-01
1.750253781346872983e-01
1.750383043558193519e-01
1.750512305769512944e-01
1.750641567980832924e-01
1.750770830192152627e-01
1.750900092403472330e-01
1.751029277581293286e-01
1.751158539792613822e-01
1.751287802003933525e-01
1.751417064215253228e-01
1.751546326426573486e-01
1.751675588637892911e-01
1.751804850849212891e-01
1.751934113060532872e-01
1.752063375271852574e-01
1.752192560449673253e-01
1.752321822660993234e-01
1.752451084872313214e-01
1.752580347083633749e-01
1.752709609294953175e-01
1.752838871506273155e-01
1.752968133717593413e-01
1.753097395928913116e-01
1.753226658140232819e-01
1.753355843318053775e-01
1.753485105529373755e-01
1.753614367740693736e-01
1.753743629952013439e-01
1.753872892163333697e-01
1.754002154374653677e-01
1.754131416585973380e-01
1.754260678797293083e-01
1.754389941008613341e-01
1.754519126186434574e-01
1.754648388397754000e-01
1.754777650609073980e-01
1.754906912820393960e-01
1.755036175031713663e-01
1.755165437243033644e-01
1.755294699454353624e-01
1.755423961665673604e-01
1.755553223876993585e-01
1.755682409054813986e-01
1.755811671266134244e-01
1.755940933477453947e-01
1.756070195688774205e-01
1.756199457900093908e-01
1.756328720111414166e-01
1.756457982322733868e-01
1.756587244534053849e-01
1.756716506745373552e-01
1.756845691923194508e-01
1.756974954134515043e-01
1.757104216345834746e-01
1.757233478557153894e-01
1.757362740768473874e-01
1.757492002979794132e-01
1.757621265191114113e-01
1.757750527402434371e-01
1.757879789613753518e-01
1.758008974791574475e-01
1.758138237002894733e-01
1.758267499214214435e-01
1.758396761425534416e-01
1.758526023636854951e-01
1.758655285848174377e-01
1.758784548059494079e-01
1.758913810270814060e-01
1.759043072482133763e-01
1.759172334693454021e-01
1.759301519871274977e-01
1.759430782082595235e-01
1.759560044293914938e-01
1.759689306505234641e-01
1.759818568716554343e-01
1.759947830927874046e-01
1.760077093139194304e-01
1.760206355350514285e-01
1.760335617561834265e-01
1.760464802739655221e-01
1.760594064950974924e-01
1.760723327162294904e-01
1.760852589373614885e-01
1.760981851584934588e-01
1.761111113796254846e-01
1.761240376007574548e-01
1.761369638218894251e-01
1.761498900430214232e-01
1.761628085608035188e-01
1.761757347819354891e-01
1.761886610030675149e-01
1.762015872241994852e-01
1.762145134453314554e-01
1.762274396664634257e-01
1.762403658875954793e-01
1.762532921087274773e-01
1.762662183298594754e-01
1.762791368476415710e-01
1.762920630687735413e-01
1.763049892899055116e-01
1.763179155110375373e-01
1.763308417321695076e-01
1.763437679533015057e-01
1.763566941744334760e-01
1.763696203955654462e-01
1.763825466166974720e-01
1.763954651344795954e-01
1.764083913556115657e-01
1.764213175767435637e-01
1.764342437978755340e-01
1.764471700190075598e-01
1.764600962401395023e-01
1.764730224612715281e-01
1.764859486824035262e-01
1.764988749035354687e-01
1.765117934213175921e-01
1.765247196424495901e-01
1.765376458635815882e-01
1.765505720847135307e-01
1.765634983058455565e-01
1.765764245269775268e-01
1.765893507481095526e-01
1.766022769692415229e-01
1.766152031903735209e-01
1.766281217081556443e-01
1.766410479292875868e-01
1.766539741504196126e-01
1.766669003715516106e-01
1.766798265926835809e-01
1.766927528138155512e-01
1.767056790349475492e-01
1.767186052560795195e-01
1.767315314772115453e-01
1.767444499949936410e-01
1.767573762161256112e-01
1.767703024372576093e-01
1.767832286583895796e-01
1.767961548795215776e-01
1.768090811006535756e-01
1.768220073217855737e-01
1.768349335429175717e-01
1.768478597640495420e-01
1.768607782818316099e-01
1.768737045029636357e-01
1.768866307240956059e-01
1.768995569452276040e-01
1.769124831663596298e-01
1.769254093874916001e-01
1.769383356086235981e-01
1.769512618297555684e-01
1.769641880508875942e-01
1.769771065686696621e-01
1.769900327898016601e-01
1.770029590109336859e-01
1.770158852320656284e-01
1.770288114531976542e-01
1.770417376743295967e-01
1.770546638954616225e-01
1.770675901165936206e-01
1.770805163377255631e-01
1.770934348555076587e-01
1.771063610766396845e-01
1.771192872977717103e-01
1.771322135189036251e-01
1.771451397400356786e-01
1.771580659611676489e-01
1.771709921822996192e-01
1.771839184034315895e-01
1.771968446245636153e-01
1.772097631423456832e-01
1.772226893634777090e-01
1.772356155846097348e-01
1.772485418057417050e-01
1.772614680268736753e-01
1.772743942480056456e-01
1.772873204691376159e-01
1.773002466902696417e-01
1.773131729114016397e-01
1.773260914291837076e-01
1.773390176503157056e-01
1.773519438714477037e-01
1.773648700925797017e-01
1.773777963137116997e-01
1.773907225348436700e-01
1.774036487559756681e-01
1.774165749771076661e-01
1.774295011982396364e-01
1.774424197160217320e-01
1.774553459371537301e-01
1.774682721582857003e-01
1.774811983794177261e-01
1.774941246005497242e-01
1.775070508216816667e-01
1.775199770428136647e-01
1.775329032639456905e-01
1.775458294850776331e-01
1.775587480028597565e-01
1.775716742239917545e-01
1.775846004451237803e-01
1.775975266662557228e-01
1.776104528873877209e-01
1.776233791085196911e-01
1.776363053296517169e-01
1.776492315507836872e-01
1.776621577719157130e-01
1.776750762896977809e-01
1.776880025108297789e-01
1.777009287319617770e-01
1.777138549530937750e-01
1.777267811742257730e-01
1.777397073953577433e-01
1.777526336164896859e-01
1.777655598376217116e-01
1.777784860587537097e-01
1.777914045765358053e-01
1.778043307976678034e-01
1.778172570187998014e-01
1.778301832399317439e-01
1.778431094610637420e-01
1.778560356821957400e-01
1.778689619033277380e-01
1.778818881244597638e-01
1.778948143455917064e-01
1.779077328633737742e-01
1.779206590845058000e-01
1.779335853056378258e-01
1.779465115267698239e-01
1.779594377479018219e-01
1.779723639690337922e-01
1.779852901901657902e-01
1.779982164112977605e-01
1.780111426324297308e-01
1.780240611502119097e-01
1.780369873713438245e-01
1.780499135924758503e-01
1.780628398136077928e-01
1.780757660347398186e-01
1.780886922558717611e-01
1.781016184770037869e-01
1.781145446981358127e-01
1.781274709192677830e-01
1.781403894370498509e-01
1.781533156581818766e-01
1.781662418793138192e-01
1.781791681004458172e-01
1.781920943215778430e-01
1.782050205427098410e-01
1.782179467638418391e-01
1.782308729849738094e-01
1.782437992061057797e-01
1.782567177238879030e-01
1.782696439450199011e-01
1.782825701661518714e-01
1.782954963872838416e-01
1.783084226084158397e-01
1.783213488295478377e-01
1.783342750506797803e-01
1.783472012718118060e-01
1.783601274929438041e-01
1.783730460107259275e-01
1.783859722318579533e-01
1.783988984529898958e-01
1.784118246741218661e-01
1.784247508952538086e-01
1.784376771163858622e-01
1.784506033375178324e-01
1.784635295586498582e-01
1.784764557797818285e-01
1.784893742975639241e-01
1.785023005186959499e-01
1.785152267398279202e-01
1.785281529609599183e-01
1.785410791820919441e-01
1.785540054032238588e-01
1.785669316243558846e-01
1.785798578454878827e-01
1.785927840666198529e-01
1.786057102877518510e-01
1.786186288055339744e-01
1.786315550266658891e-01
1.786444812477979149e-01
1.786574074689298852e-01
1.786703336900619110e-01
1.786832599111939368e-01
1.786961861323258793e-01
1.787091123534578774e-01
1.787220385745898754e-01
1.787349570923719710e-01
1.787478833135039413e-01
1.787608095346359394e-01
1.787737357557679374e-01
1.787866619768999632e-01
1.787995881980318780e-01
1.788125144191639038e-01
1.788254406402958741e-01
1.788383668614278998e-01
1.788512853792099677e-01
1.788642116003419658e-01
1.788771378214739638e-01
1.788900640426059341e-01
1.789029902637379321e-01
1.789159164848699024e-01
1.789288427060019560e-01
1.789417689271339262e-01
1.789546951482659243e-01
1.789676136660480199e-01
1.789805398871799624e-01
1.789934661083119605e-01
1.790063923294440140e-01
1.790193185505760121e-01
1.790322447717079823e-01
1.790451709928399526e-01
1.790580972139719229e-01
1.790710234351039210e-01
1.790839419528860166e-01
1.790968681740179869e-01
1.791097943951499849e-01
1.791227206162819829e-01
1.791356468374139532e-01
1.791485730585459790e-01
1.791614992796780048e-01
1.791744255008099473e-01
1.791873517219419731e-01
1.792002702397240410e-01
1.792131964608559835e-01
1.792261226819880371e-01
1.792390489031200074e-01
1.792519751242520054e-01
1.792649013453840035e-01
1.792778275665159737e-01
1.792907537876479440e-01
1.793036800087799421e-01
1.793165985265621210e-01
1.793295247476940635e-01
1.793424509688260615e-01
1.793553771899580318e-01
1.793683034110900298e-01
1.793812296322220279e-01
1.793941558533539982e-01
1.794070820744859962e-01
1.794200082956179665e-01
1.794329268134000621e-01
1.794458530345320879e-01
1.794587792556640582e-01
1.794717054767960840e-01
1.794846316979279988e-01
1.794975579190600523e-01
1.795104841401920504e-01
1.795234103613240206e-01
1.795363365824560187e-01
1.795492551002380588e-01
1.795621813213700568e-01
1.795751075425020826e-01
1.795880337636340529e-01
1.796009599847660787e-01
1.796138862058980767e-01
1.796268124270300193e-01
1.796397386481620451e-01
1.796526648692940153e-01
1.796655833870761387e-01
1.796785096082081090e-01
1.796914358293400515e-01
1.797043620504720496e-01
1.797172882716040754e-01
1.797302144927360734e-01
1.797431407138680715e-01
1.797560669350000417e-01
1.797689931561320953e-01
1.797819116739141077e-01
1.797948378950461057e-01
1.798077641161781315e-01
1.798206903373101295e-01
1.798336165584420998e-01
1.798465427795740978e-01
1.798594690007060681e-01
1.798723952218380384e-01
1.798853214429700365e-01
1.798982399607521598e-01
1.799111661818841301e-01
1.799240924030161282e-01
1.799370186241480984e-01
1.799499448452801520e-01
1.799628710664121223e-01
1.799757972875440926e-01
1.799887235086761184e-01
1.800016497298080886e-01
1.800145682475901565e-01
1.800274944687221546e-01
1.800404206898541248e-01
1.800533469109861506e-01
1.800662731321181487e-01
1.800791993532501190e-01
1.800921255743821725e-01
1.801050517955140595e-01
1.801179780166461131e-01
1.801308965344282087e-01
1.801438227555601790e-01
1.801567489766922048e-01
1.801696751978241751e-01
1.801826014189561453e-01
1.801955276400881156e-01
1.802084538612201692e-01
1.802213800823521117e-01
1.802343063034841375e-01
1.802472248212662609e-01
1.802601510423982312e-01
1.802730772635302015e-01
1.802860034846621995e-01
1.802989297057941698e-01
1.803118559269261956e-01
1.803247821480581381e-01
1.803377083691901916e-01
1.803506345903221342e-01
1.803635531081042020e-01
1.803764793292362278e-01
1.803894055503682259e-01
1.804023317715002239e-01
1.804152579926322220e-01
1.804281842137642200e-01
1.804411104348961903e-01
1.804540366560281606e-01
1.804669628771601309e-01
1.804798813949422265e-01
1.804928076160742800e-01
1.805057338372062503e-01
1.805186600583382206e-01
1.805315862794702186e-01
1.805445125006022167e-01
1.805574387217342147e-01
1.805703649428662405e-01
1.805832911639981830e-01
1.805962096817803064e-01
1.806091359029122767e-01
1.806220621240442747e-01
1.806349883451762450e-01
1.806479145663082431e-01
1.806608407874402134e-01
1.806737670085722114e-01
1.806866932297042094e-01
1.806996194508361797e-01
1.807125379686183031e-01
1.807254641897503011e-01
1.807383904108822714e-01
1.807513166320142972e-01
1.807642428531462675e-01
1.807771690742782378e-01
1.807900952954102081e-01
1.808030215165422339e-01
1.808159477376742319e-01
1.808288662554563275e-01
1.808417924765882978e-01
1.808547186977202959e-01
1.808676449188522939e-01
1.808805711399843197e-01
1.808934973611162622e-01
1.809064235822482603e-01
1.809193498033802583e-01
1.809322760245122563e-01
1.809451945422943520e-01
1.809581207634263500e-01
1.809710469845583480e-01
1.809839732056902906e-01
1.809968994268223441e-01
1.810098256479542866e-01
1.810227518690863124e-01
1.810356780902182827e-01
1.810486043113502808e-01
1.810615228291323764e-01
1.810744490502643189e-01
1.810873752713963447e-01
1.811003014925283428e-01
1.811132277136603408e-01
1.811261539347923111e-01
1.811390801559242814e-01
1.811520063770563072e-01
1.811649325981882497e-01
1.811778511159703731e-01
1.811907773371023711e-01
1.812037035582343691e-01
1.812166297793663394e-01
1.812295560004983930e-01
1.812424822216303077e-01
1.812554084427623058e-01
1.812683346638943038e-01
1.812812608850263296e-01
1.812941794028084252e-01
1.813071056239403955e-01
1.813200318450723658e-01
1.813329580662043639e-01
1.813458842873363619e-01
1.813588105084683322e-01
1.813717367296003302e-01
1.813846629507323005e-01
1.813975891718643263e-01
1.814105153929962966e-01
1.814234339107783645e-01
1.814363601319103902e-01
1.814492863530424160e-01
1.814622125741744418e-01
1.814751387953063844e-01
1.814880650164383546e-01
1.815009912375702972e-01
1.815139174587023230e-01
1.815268436798343210e-01
1.815397621976164444e-01
1.815526884187484424e-01
1.815656146398803572e-01
1.815785408610123830e-01
1.815914670821443533e-01
1.816043933032764068e-01
1.816173195244083771e-01
1.816302457455403752e-01
1.816431719666723732e-01
1.816560904844544411e-01
1.816690167055864669e-01
1.816819429267184371e-01
1.816948691478504352e-01
1.817077953689824055e-01
1.817207215901143758e-01
1.817336478112463738e-01
1.817465740323783718e-01
1.817595002535103699e-01
1.817724187712924933e-01
1.817853449924244358e-01
1.817982712135564616e-01
1.818111974346884041e-01
1.818241236558204577e-01
1.818370498769524279e-01
1.818499760980844260e-01
1.818629023192163963e-01
1.818758285403483943e-01
1.818887470581304622e-01
1.819016732792624602e-01
1.819145995003944860e-01
1.819275257215265118e-01
1.819404519426584821e-01
1.819533781637904246e-01
1.819663043849223949e-01
1.819792306060544207e-01
1.819921568271864465e-01
1.820050753449685144e-01
1.820180015661004846e-01
1.820309277872324549e-01
1.820438540083644530e-01
1.820567802294964510e-01
1.820697064506284768e-01
1.820826326717604471e-01
1.820955588928924451e-01
1.821084851140244154e-01
1.821214036318065110e-01
1.821343298529384813e-01
1.821472560740704794e-01
1.821601822952025052e-01
1.821731085163344754e-01
1.821860347374665290e-01
1.821989609585984715e-01
1.822118871797304696e-01
1.822248134008624121e-01
1.822377319186445355e-01
1.822506581397765335e-01
1.822635843609085593e-01
1.822765105820404741e-01
1.822894368031725554e-01
1.823023630243044702e-01
1.823152892454364682e-01
1.823282154665684940e-01
1.823411416877004643e-01
1.823540602054825599e-01
1.823669864266145579e-01
1.823799126477465560e-01
1.823928388688785263e-01
1.824057650900105521e-01
1.824186913111424946e-01
1.824316175322745481e-01
1.824445437534064907e-01
1.824574699745384887e-01
1.824703884923206121e-01
1.824833147134526101e-01
1.824962409345845804e-01
1.825091671557165784e-01
1.825220933768484932e-01
1.825350195979805745e-01
1.825479458191125448e-01
1.825608720402445151e-01
1.825737982613765409e-01
1.825867167791586088e-01
1.825996430002906346e-01
1.826125692214226048e-01
1.826254954425545474e-01
1.826384216636866009e-01
1.826513478848185434e-01
1.826642741059505970e-01
1.826772003270825950e-01
1.826901265482145376e-01
1.827030450659966332e-01
1.827159712871286312e-01
1.827288975082606293e-01
1.827418237293925996e-01
1.827547499505245976e-01
1.827676761716565679e-01
1.827806023927885659e-01
1.827935286139205362e-01
1.828064548350525065e-01
1.828193733528346576e-01
1.828322995739666557e-01
1.828452257950986259e-01
1.828581520162306240e-01
1.828710782373625943e-01
1.828840044584946201e-01
1.828969306796266181e-01
1.829098569007586161e-01
1.829227831218905864e-01
1.829357016396726543e-01
1.829486278608046523e-01
1.829615540819366504e-01
1.829744803030686762e-01
1.829874065242006465e-01
1.830003327453326722e-01
1.830132589664645870e-01
1.830261851875966128e-01
1.830391114087286109e-01
1.830520299265107065e-01
1.830649561476427045e-01
1.830778823687747026e-01
1.830908085899066451e-01
1.831037348110386154e-01
1.831166610321706412e-01
1.831295872533026392e-01
1.831425134744346650e-01
1.831554396955666353e-01
1.831683582133487587e-01
1.831812844344807290e-01
1.831942106556126992e-01
1.832071368767446695e-01
1.832200630978766676e-01
1.832329893190086656e-01
1.832459155401406359e-01
1.832588417612726339e-01
1.832717679824046597e-01
1.832846865001866998e-01
1.832976127213187534e-01
1.833105389424507514e-01
1.833234651635826662e-01
1.833363913847146920e-01
1.833493176058467178e-01
1.833622438269786603e-01
1.833751700481106583e-01
1.833880962692426564e-01
1.834010147870247798e-01
1.834139410081566945e-01
1.834268672292887481e-01
1.834397934504207184e-01
1.834527196715526887e-01
1.834656458926846867e-01
1.834785721138166847e-01
1.834914983349486550e-01
1.835044245560807086e-01
1.835173430738627487e-01
1.835302692949947467e-01
1.835431955161267725e-01
1.835561217372587428e-01
1.835690479583907686e-01
1.835819741795227389e-01
1.835949004006547369e-01
1.836078266217866795e-01
1.836207528429187052e-01
1.836336713607008009e-01
1.836465975818327712e-01
1.836595238029647414e-01
1.836724500240967672e-01
1.836853762452287653e-01
1.836983024663607356e-01
1.837112286874927336e-01
1.837241549086247039e-01
1.837370811297567574e-01
1.837499996475387698e-01
1.837629258686707956e-01
1.837758520898028214e-01
1.837887783109347917e-01
1.838017045320667620e-01
1.838146307531987322e-01
1.838275569743307580e-01
1.838404831954627561e-01
1.838534094165947819e-01
1.838663279343768497e-01
1.838792541555088478e-01
1.838921803766407626e-01
1.839051065977727606e-01
1.839180328189047864e-01
1.839309590400367567e-01
1.839438852611688102e-01
1.839568114823007805e-01
1.839697377034327230e-01
1.839826562212148742e-01
1.839955824423468445e-01
1.840085086634788147e-01
1.840214348846108128e-01
1.840343611057427831e-01
1.840472873268748366e-01
1.840602135480068069e-01
1.840731397691387772e-01
1.840860659902708030e-01
1.840989845080528986e-01
1.841119107291848411e-01
1.841248369503168669e-01
1.841377631714488650e-01
1.841506893925808352e-01
1.841636156137128333e-01
1.841765418348448591e-01
1.841894680559768016e-01
1.842023942771087996e-01
1.842153204982407422e-01
1.842282390160228933e-01
1.842411652371548636e-01
1.842540914582868339e-01
1.842670176794188597e-01
1.842799439005508300e-01
1.842928701216828558e-01
1.843057963428148538e-01
1.843187225639467686e-01
1.843316487850788221e-01
1.843445673028608900e-01
1.843574935239928603e-01
1.843704197451249416e-01
1.843833459662569119e-01
1.843962721873888266e-01
1.844091984085208802e-01
1.844221246296528505e-01
1.844350508507847930e-01
1.844479770719168465e-01
1.844608955896989144e-01
1.844738218108309125e-01
1.844867480319629105e-01
1.844996742530948808e-01
1.845126004742269066e-01
1.845255266953589046e-01
1.845384529164908749e-01
1.845513791376228729e-01
1.845643053587547877e-01
1.845772238765368833e-01
1.845901500976689369e-01
1.846030763188009072e-01
1.846160025399329052e-01
1.846289287610649033e-01
1.846418549821969013e-01
1.846547812033288716e-01
1.846677074244608974e-01
1.846806336455928399e-01
1.846935521633749633e-01
1.847064783845069336e-01
1.847194046056389316e-01
1.847323308267709296e-01
1.847452570479029277e-01
1.847581832690349535e-01
1.847711094901668960e-01
1.847840357112989218e-01
1.847969619324308921e-01
1.848098804502129600e-01
1.848228066713449858e-01
1.848357328924769838e-01
1.848486591136089263e-01
1.848615853347409244e-01
1.848745115558729502e-01
1.848874377770049204e-01
1.849003639981369185e-01
1.849132902192688888e-01
1.849262087370509844e-01
1.849391349581830102e-01
1.849520611793150082e-01
1.849649874004469785e-01
1.849779136215789765e-01
1.849908398427109746e-01
1.850037660638429726e-01
1.850166922849749429e-01
1.850296185061068854e-01
1.850425370238889533e-01
1.850554632450209791e-01
1.850683894661530327e-01
1.850813156872850029e-01
1.850942419084170287e-01
1.851071681295489990e-01
1.851200943506809415e-01
1.851330205718129673e-01
1.851459467929449099e-01
1.851588653107270610e-01
1.851717915318590313e-01
1.851847177529910571e-01
1.851976439741230274e-01
1.852105701952550254e-01
1.852234964163869957e-01
1.852364226375189382e-01
1.852493488586509640e-01
1.852622750797829343e-01
1.852751935975650854e-01
1.852881198186970557e-01
1.853010460398290260e-01
1.853139722609609963e-01
1.853216680887704304e-01
1.853232804158785330e-01
1.853248927429866078e-01
1.853265050700946548e-01
1.853281173972027851e-01
1.853297287634484425e-01
1.853313410905565450e-01
1.853329534176646753e-01
1.853345657447727501e-01
1.853361780718808804e-01
1.853377903989889275e-01
1.853394027260969745e-01
1.853410150532050771e-01
1.853426273803131519e-01
1.853442387465588648e-01
1.853458510736669951e-01
1.853474634007749866e-01
1.853490757278831447e-01
1.853506880549912195e-01
1.853523003820992943e-01
1.853539127092074523e-01
1.853555250363154994e-01
1.853571373634235464e-01
1.853587487296692315e-01
1.853603610567773619e-01
1.853619733838854644e-01
1.853635857109935392e-01
1.853651980381016695e-01
1.853668103652096888e-01
1.853684226923177358e-01
1.853700350194258939e-01
1.853716473465339409e-01
1.853732587127796816e-01
1.853748710398877564e-01
1.853764833669958589e-01
1.853780956941039060e-01
1.853797080212120085e-01
1.853813203483200556e-01
1.853829326754281859e-01
1.853845450025362329e-01
1.853861573296443355e-01
1.853877686958900484e-01
1.853893810229981232e-01
1.853909933501061980e-01
1.853926056772142728e-01
1.853942180043223753e-01
1.853958303314304223e-01
1.853974426585385804e-01
1.853990549856466552e-01
1.854006673127547300e-01
1.854022786790004429e-01
1.854038910061085177e-01
1.854055033332165647e-01
1.854071156603246673e-01
1.854087279874327421e-01
1.854103403145408446e-01
1.854119526416489472e-01
1.854135649687570220e-01
1.854151772958651523e-01
1.854167886621108374e-01
1.854184009892188567e-01
1.854200133163269593e-01
1.854216256434350896e-01
1.854232379705431644e-01
1.854248502976513224e-01
1.854264626247593417e-01
1.854280749518674720e-01
1.854296872789755191e-01
1.854312986452211487e-01
1.854329109723293068e-01
1.854345232994373815e-01
1.854361356265454563e-01
1.854377479536535311e-01
1.854393602807616059e-01
1.854409726078697362e-01
1.854425849349778110e-01
1.854441972620859136e-01
1.854458086283315987e-01
1.854474209554396735e-01
1.854490332825477483e-01
1.854506456096558786e-01
1.854522579367639257e-01
1.854538702638720282e-01
1.854554825909801030e-01
1.854570949180882056e-01
1.854587072451962804e-01
1.854603186114419933e-01
1.854619309385500681e-01
1.854635432656581706e-01
1.854651555927662732e-01
1.854667679198743480e-01
1.854683802469824505e-01
1.854699925740905253e-01
1.854716049011986279e-01
1.854732172283067027e-01
1.854748285945523878e-01
1.854764409216604626e-01
1.854780532487685096e-01
1.854796655758765844e-01
1.854812779029847425e-01
1.854828902300927895e-01
1.854845025572008921e-01
1.854861148843089946e-01
1.854877272114171249e-01
1.854893385776628101e-01
1.854909509047708294e-01
1.854925632318789319e-01
1.854941755589869790e-01
1.854957878860951370e-01
1.854974002132031841e-01
1.854990125403113421e-01
1.855006248674193892e-01
1.855022371945274917e-01
1.855038485607731769e-01
1.855054608878812517e-01
1.855070732149893264e-01
1.855086855420974012e-01
1.855102978692055038e-01
1.855119101963136341e-01
1.855135225234216811e-01
1.855151348505297837e-01
1.855167471776378585e-01
1.855183585438835159e-01
1.855199708709916462e-01
1.855215831980997210e-01
1.855231955252078235e-01
1.855248078523158983e-01
1.855264201794240286e-01
1.855280325065320757e-01
1.855296448336401505e-01
1.855312571607482530e-01
1.855328694878563278e-01
1.855344808541019852e-01
1.855360931812101710e-01
1.855377055083182181e-01
1.855393178354262929e-01
1.855409301625343677e-01
1.855425424896424424e-01
1.855441548167505172e-01
1.855457671438586753e-01
1.855473794709667223e-01
1.855489908372124352e-01
1.855506031643205378e-01
1.855522154914285848e-01
1.855538278185367151e-01
1.855554401456447899e-01
1.855570524727528647e-01
1.855586647998609673e-01
1.855602771269690421e-01
1.855618894540771169e-01
1.855635008203228020e-01
1.855651131474309601e-01
1.855667254745390071e-01
1.855683378016470542e-01
1.855699501287551567e-01
1.855715624558632315e-01
1.855731747829713063e-01
1.855747871100794089e-01
1.855763994371875392e-01
1.855780108034332521e-01
1.855796231305412436e-01
1.855812354576493739e-01
1.855828477847575042e-01
1.855844601118656068e-01
1.855860724389736538e-01
1.855876847660817563e-01
1.855892970931898034e-01
1.855909094202979337e-01
1.855925207865436188e-01
1.855941331136516659e-01
1.855957454407597407e-01
1.855973577678677877e-01
1.855989700949759180e-01
1.856005824220840206e-01
1.856021947491920954e-01
1.856038070763001979e-01
1.856054194034082450e-01
1.856070307696539856e-01
1.856086430967620327e-01
1.856102554238701630e-01
1.856118677509782378e-01
1.856134800780862848e-01
1.856150924051944151e-01
1.856167047323025177e-01
1.856183170594105925e-01
1.856199293865186950e-01
1.856215407527643801e-01
1.856231530798724549e-01
1.856247654069805297e-01
1.856263777340886600e-01
1.856279900611967348e-01
1.856296023883048096e-01
1.856312147154129122e-01
1.856328270425209870e-01
1.856344393696290618e-01
1.856360507358747469e-01
1.856376630629828772e-01
1.856392753900909520e-01
1.856408877171989991e-01
1.856425000443071016e-01
1.856441123714152042e-01
1.856457246985232790e-01
1.856473370256313815e-01
1.856489493527394841e-01
1.856505607189851692e-01
1.856521730460932162e-01
1.856537853732013466e-01
1.856553977003094213e-01
1.856570100274175517e-01
1.856586223545255987e-01
1.856602346816337012e-01
1.856618470087417760e-01
1.856634593358498508e-01
1.856650707020955360e-01
1.856666830292036108e-01
1.856682953563117133e-01
1.856699076834197881e-01
1.856715200105278629e-01
1.856731323376359377e-01
1.856747446647440958e-01
1.856763569918521983e-01
1.856779693189602454e-01
1.856795806852059305e-01
1.856811930123140608e-01
1.856828053394220801e-01
1.856844176665302104e-01
1.856860299936382852e-01
1.856876423207463878e-01
1.856892546478544903e-01
1.856908669749625651e-01
1.856924793020706121e-01
1.856940906683163250e-01
1.856957029954244276e-01
1.856973153225325579e-01
1.856989276496405772e-01
1.857005399767486797e-01
1.857021523038567545e-01
1.857037646309648293e-01
1.857053769580729319e-01
1.857069892851810067e-01
1.857086006514266918e-01
1.857102129785348221e-01
1.857118253056429247e-01
1.857134376327509995e-01
1.857150499598590465e-01
1.857166622869671768e-01
1.857182746140752239e-01
1.857198869411833264e-01
1.857214992682914290e-01
1.857231106345370863e-01
1.857247229616451889e-01
1.857263352887532915e-01
1.857279476158613940e-01
1.857295599429694688e-01
1.857311722700775158e-01
1.857327845971856184e-01
1.857343969242937209e-01
1.857360092514017957e-01
1.857376206176474809e-01
1.857392329447555834e-01
1.857408452718636582e-01
1.857424575989717608e-01
1.857440699260798356e-01
1.857456822531879659e-01
1.857472945802960129e-01
1.857489069074041432e-01
1.857505192345122180e-01
1.857521306007579032e-01
1.857537429278659502e-01
1.857553552549740528e-01
1.857569675820821276e-01
1.857585799091902856e-01
1.857601922362983604e-01
1.857618045634064075e-01
1.857634168905145100e-01
1.857650292176225848e-01
1.857666405838682699e-01
1.857682529109763725e-01
1.857698652380844473e-01
1.857714775651925776e-01
1.857730898923006246e-01
1.857747022194087272e-01
1.857763145465168020e-01
1.857779268736249323e-01
1.857795392007329793e-01
1.857811505669786367e-01
1.857827628940867670e-01
1.857843752211948141e-01
1.857859875483029444e-01
1.857875998754110192e-01
1.857892122025190662e-01
1.857908245296272520e-01
1.857924368567352713e-01
1.857940491838433461e-01
1.857956605500890312e-01
1.857972728771971616e-01
1.857988852043052364e-01
1.858004975314133111e-01
1.858021098585214137e-01
1.858037221856295440e-01
1.858053345127375355e-01
1.858069468398456936e-01
1.858085591669537684e-01
1.858101705331994535e-01
1.858117828603075561e-01
1.858133951874156031e-01
1.858150075145237057e-01
1.858166198416317805e-01
1.858182321687398830e-01
1.858198444958480133e-01
1.858214568229560881e-01
1.858230691500641352e-01
1.858246805163097926e-01
1.858262928434179229e-01
1.858279051705259699e-01
1.858295174976341002e-01
1.858311298247421750e-01
1.858327421518502498e-01
1.858343544789582968e-01
1.858359668060664549e-01
1.858375791331745575e-01
1.858391904994202426e-01
1.858408028265282619e-01
1.858424151536364199e-01
1.858440274807444670e-01
1.858456398078525695e-01
1.858472521349606998e-01
1.858488644620687191e-01
1.858504767891768772e-01
1.858520891162849797e-01
1.858537004825305816e-01
1.858553128096386842e-01
1.858569251367467590e-01
1.858585374638548338e-01
1.858601497909629918e-01
1.858617621180710111e-01
1.858633744451791692e-01
1.858649867722872440e-01
1.858665990993953188e-01
1.858682104656410317e-01
1.858698227927491342e-01
1.858714351198571813e-01
1.858730474469652838e-01
1.858746597740734141e-01
1.858762721011814334e-01
1.858778844282895359e-01
1.858794967553976107e-01
1.858811090825057133e-01
1.858827214096138436e-01
1.858843327758595287e-01
1.858859451029675758e-01
1.858875574300757061e-01
1.858891697571838086e-01
1.858907820842918834e-01
1.858923944113999582e-01
1.858940067385080330e-01
1.858956190656160801e-01
1.858972313927242104e-01
1.858988427589699233e-01
1.859004550860779148e-01
1.859020674131860729e-01
1.859036797402940644e-01
1.859052920674022502e-01
1.859069043945102973e-01
1.859085167216183998e-01
1.859101290487264746e-01
1.859117413758346049e-01
1.859133527420802900e-01
1.859149650691883371e-01
1.859165773962964674e-01
1.859181897234045144e-01
1.859198020505126170e-01
1.859214143776206918e-01
1.859230267047288221e-01
1.859246390318368691e-01
1.859262513589449439e-01
1.859278627251906568e-01
1.859294750522987316e-01
1.859310873794068342e-01
1.859326997065149645e-01
1.859343120336230393e-01
1.859359243607310586e-01
1.859375366878391611e-01
1.859391490149472914e-01
1.859407613420553662e-01
1.859423727083010236e-01
1.859439850354091261e-01
1.859455973625172009e-01
1.859472096896253313e-01
1.859488220167334060e-01
1.859504343438415086e-01
1.859520466709495834e-01
1.859536589980576859e-01
1.859552713251657330e-01
1.859568826914114459e-01
1.859584950185195484e-01
1.859601073456276232e-01
1.859617196727357258e-01
1.859633319998438283e-01
1.859649443269518754e-01
1.859665566540599502e-01
1.859681689811680250e-01
1.859697813082762108e-01
1.859713926745218127e-01
1.859730050016299152e-01
1.859746173287379623e-01
1.859762296558460648e-01
1.859778419829541951e-01
1.859794543100622977e-01
1.859810666371704002e-01
1.859826789642784750e-01
1.859842912913865498e-01
1.859859026576322072e-01
1.859875149847403097e-01
1.859891273118483845e-01
1.859907396389564871e-01
1.859923519660645896e-01
1.859939642931726367e-01
1.859955766202807670e-01
1.859971889473888695e-01
1.859988012744969166e-01
1.860004126407426017e-01
1.860020249678507043e-01
1.860036372949587513e-01
1.860052496220668539e-01
1.860068619491749564e-01
1.860084742762830312e-01
1.860100866033911893e-01
1.860116989304992086e-01
1.860133112576073389e-01
1.860149226238530240e-01
1.860165349509610710e-01
1.860181472780692014e-01
1.860197596051772484e-01
1.860213719322853509e-01
1.860229842593934813e-01
1.860245965865015005e-01
1.860262089136096308e-01
1.860278212407177056e-01
1.860294326069633630e-01
1.860310449340714656e-01
1.860326572611795681e-01
1.860342695882876429e-01
1.860358819153957177e-01
1.860374942425037925e-01
1.860391065696119228e-01
1.860407188967200254e-01
1.860423312238281279e-01
1.860439425900737576e-01
1.860455549171818879e-01
1.860471672442899627e-01
1.860487795713980652e-01
1.860503918985061400e-01
1.860520042256142426e-01
1.860536165527222896e-01
1.860552288798304199e-01
1.860568412069384947e-01
1.860584525731841798e-01
1.860600649002922546e-01
1.860616772274003572e-01
1.860632895545084320e-01
1.860649018816165345e-01
1.860665142087246093e-01
1.860681265358326841e-01
1.860697388629407867e-01
1.860713511900489170e-01
1.860729625562946021e-01
1.860745748834026492e-01
1.860761872105107517e-01
1.860777995376188265e-01
1.860794118647269568e-01
1.860810241918350316e-01
1.860826365189431342e-01
1.860842488460511535e-01
1.860858611731592838e-01
1.860874725394049689e-01
1.860890848665130715e-01
1.860906971936211463e-01
1.860923095207291933e-01
1.860939218478372958e-01
1.860955341749453706e-01
1.860971465020534732e-01
1.860987588291615202e-01
1.861003711562696228e-01
1.861019825225153357e-01
1.861035948496234660e-01
1.861052071767315130e-01
1.861068195038395878e-01
1.861084318309476349e-01
1.861100441580557374e-01
1.861116564851638677e-01
1.861132688122719703e-01
1.861148811393800451e-01
1.861164925056257302e-01
1.861181048327338328e-01
1.861197171598419076e-01
1.861213294869500101e-01
1.861229418140580849e-01
1.861245541411661319e-01
1.861261664682742623e-01
1.861277787953823371e-01
1.861293911224904118e-01
1.861310024887360970e-01
1.861326148158442273e-01
1.861342271429523298e-01
1.861358394700603769e-01
1.861374517971684517e-01
1.861390641242765542e-01
1.861406764513846568e-01
1.861422887784927316e-01
1.861439011056008341e-01
1.861455124718464915e-01
1.861471247989545941e-01
1.861487371260626689e-01
1.861503494531708269e-01
1.861519617802788185e-01
1.861535741073870043e-01
1.861551864344951068e-01
1.861567987616031261e-01
1.861584110887112009e-01
1.861600224549569416e-01
1.861616347820650441e-01
1.861632471091730912e-01
1.861648594362812215e-01
1.861664717633892685e-01
1.861680840904973711e-01
1.861696964176054458e-01
1.861713087447135206e-01
1.861729210718215954e-01
1.861745324380673083e-01
1.861761447651753831e-01
1.861777570922834579e-01
1.861793694193915327e-01
1.861809817464996353e-01
1.861825940736077656e-01
1.861842064007158681e-01
1.861858187278239707e-01
1.861874310549320177e-01
1.861890424211776751e-01
1.861906547482857499e-01
1.861922670753938802e-01
1.861938794025019273e-01
1.861954917296100298e-01
1.861971040567181046e-01
1.861987163838261794e-01
1.862003287109343097e-01
1.862019410380424123e-01
1.862035524042880974e-01
1.862051647313961722e-01
1.862067770585042470e-01
1.862083893856123495e-01
1.862100017127204243e-01
1.862116140398285269e-01
1.862132263669366294e-01
1.862148386940447597e-01
1.862164510211528068e-01
1.862180623873984642e-01
1.862196747145065945e-01
1.862212870416146693e-01
1.862228993687227441e-01
1.862245116958307911e-01
1.862261240229389492e-01
1.862277363500469962e-01
1.862293486771550710e-01
1.862309610042631736e-01
1.862325733313713039e-01
1.862341846976168780e-01
1.862357970247250083e-01
1.862374093518331386e-01
1.862390216789412412e-01
1.862406340060492604e-01
1.862422463331573907e-01
1.862438586602655211e-01
1.862454709873735403e-01
1.862470833144816429e-01
1.862486946807273558e-01
1.862503070078354306e-01
1.862519193349434776e-01
1.862535316620516634e-01
1.862551439891597105e-01
1.862567563162677853e-01
1.862583686433758878e-01
1.862599809704839349e-01
1.862615932975920374e-01
1.862632046638376948e-01
1.862648169909457974e-01
1.862664293180538999e-01
1.862680416451620025e-01
1.862696539722700773e-01
1.862712662993781521e-01
1.862728786264862268e-01
1.862744909535943572e-01
1.862761032807024597e-01
1.862777146469481171e-01
1.862793269740561919e-01
1.862809393011642667e-01
1.862825516282723970e-01
1.862841639553805273e-01
1.862857762824885466e-01
1.862873886095966491e-01
1.862890009367047239e-01
1.862906132638128265e-01
1.862922246300584839e-01
1.862938369571666142e-01
1.862954492842746890e-01
1.862970616113827638e-01
1.862986739384908108e-01
1.863002862655989134e-01
1.863018985927070159e-01
1.863035109198151462e-01
1.863051232469232488e-01
1.863067346131689062e-01
1.863083469402769810e-01
1.863099592673850280e-01
1.863115715944931861e-01
1.863131839216012331e-01
1.863147962487093356e-01
1.863164085758174104e-01
1.863180209029255130e-01
1.863196332300336155e-01
1.863212445962793284e-01
1.863228569233873477e-01
1.863244692504954503e-01
1.863260815776035528e-01
1.863276939047116831e-01
1.863293062318197302e-01
1.863309185589278327e-01
1.863325308860359075e-01
1.863341432131439823e-01
1.863357545793896675e-01
1.863373669064977700e-01
1.863389792336058726e-01
1.863405915607139196e-01
1.863422038878220222e-01
1.863438162149301525e-01
1.863454285420381995e-01
1.863470408691463021e-01
1.863486531962543491e-01
1.863502645625000620e-01
1.863518768896081923e-01
1.863534892167161838e-01
1.863551015438243419e-01
1.863567138709323889e-01
1.863583261980405192e-01
1.863599385251485385e-01
1.863615508522566966e-01
1.863631631793647436e-01
1.863647745456104565e-01
1.863663868727185591e-01
1.863679991998266616e-01
1.863696115269347087e-01
1.863712238540428112e-01
1.863728361811509415e-01
1.863744485082589886e-01
1.863760608353670634e-01
1.863776731624751659e-01
1.863792845287208511e-01
1.863808968558289259e-01
1.863825091829370006e-01
1.863841215100450754e-01
1.863857338371532057e-01
1.863873461642612805e-01
1.863889584913693553e-01
1.863905708184774579e-01
1.863921831455855049e-01
1.863937945118312733e-01
1.863954068389393481e-01
1.863970191660474229e-01
1.863986314931554700e-01
1.864002438202636003e-01
1.864018561473716751e-01
1.864034684744798054e-01
1.864050808015878802e-01
1.864066931286959550e-01
1.864083044949416679e-01
1.864099168220497149e-01
1.864115291491578452e-01
1.864131414762658923e-01
1.864147538033739948e-01
1.864163661304820696e-01
1.864179784575901999e-01
1.864195907846982747e-01
1.864212031118063495e-01
1.864228144780520346e-01
1.864244268051601372e-01
1.864260391322681842e-01
1.864276514593762868e-01
1.864292637864843893e-01
1.864308761135924641e-01
1.864324884407005389e-01
1.864341007678086415e-01
1.864357130949167163e-01
1.864373244611624014e-01
1.864389367882705040e-01
1.864405491153785510e-01
1.864421614424866813e-01
1.864437737695948116e-01
1.864453860967028587e-01
1.864469984238109335e-01
1.864486107509190083e-01
1.864502230780271108e-01
1.864518344442727960e-01
1.864534467713808708e-01
1.864550590984890288e-01
1.864566714255970481e-01
1.864582837527052062e-01
1.864598960798131977e-01
1.864615084069213002e-01
1.864631207340294305e-01
1.864647330611375331e-01
1.864663444273831627e-01
1.864679567544912930e-01
1.864695690815993401e-01
1.864711814087074981e-01
1.864727937358155452e-01
1.864744060629236200e-01
1.864760183900317225e-01
1.864776307171398251e-01
1.864792430442478999e-01
1.864808544104935850e-01
1.864824667376016876e-01
1.864840790647097346e-01
1.864856913918178372e-01
1.864873037189259397e-01
1.864889160460340145e-01
1.864905283731421171e-01
1.864921407002501919e-01
1.864937530273582666e-01
1.864953643936040073e-01
1.864969767207121099e-01
1.864985890478201014e-01
1.865002013749282317e-01
1.865018137020362787e-01
1.865034260291443813e-01
1.865050383562525393e-01
1.865066506833605864e-01
1.865082630104686889e-01
1.865098743767143463e-01
1.865114867038224766e-01
1.865130990309304959e-01
1.865147113580385985e-01
1.865163236851467565e-01
1.865179360122547758e-01
1.865195483393629061e-01
1.865211606664709532e-01
1.865227729935790280e-01
1.865243843598247409e-01
1.865259966869328712e-01
1.865276090140409737e-01
1.865292213411489930e-01
1.865308336682571233e-01
1.865324459953651426e-01
1.865340583224733007e-01
1.865356706495813477e-01
1.865372829766894780e-01
1.865388943429351354e-01
1.865405066700432379e-01
1.865421189971512850e-01
1.865437313242594153e-01
1.865453436513675178e-01
1.865469559784755649e-01
1.865485683055836674e-01
1.865501806326917422e-01
1.865517929597998448e-01
1.865534043260454744e-01
1.865550166531535770e-01
1.865566289802617350e-01
1.865582413073698376e-01
1.865598536344778569e-01
1.865614659615859872e-01
1.865630782886940620e-01
1.865646906158021645e-01
1.865663029429102115e-01
1.865679152700183141e-01
1.865695266362640548e-01
1.865711389633720740e-01
1.865727512904801766e-01
1.865743636175882791e-01
1.865759759446963262e-01
1.865775882718044842e-01
1.865792005989125868e-01
1.865808129260206616e-01
1.865824252531286809e-01
1.865840366193744215e-01
1.865856489464824963e-01
1.865872612735905434e-01
1.865888736006987014e-01
1.865904859278067485e-01
1.865920982549148788e-01
1.865937105820229258e-01
1.865953229091310006e-01
1.865969352362391032e-01
1.865985466024847883e-01
1.866001589295928909e-01
1.866017712567009379e-01
1.866033835838090127e-01
1.866049959109171708e-01
1.866066082380252733e-01
1.866082205651333203e-01
1.866098328922414507e-01
1.866114452193495254e-01
1.866130565855951551e-01
1.866146689127032854e-01
1.866162812398113602e-01
1.866178935669194350e-01
1.866195058940275098e-01
1.866211182211356123e-01
1.866227305482437149e-01
1.866243428753518174e-01
1.866259552024598645e-01
1.866275665687056051e-01
1.866291788958136799e-01
1.866307912229217547e-01
1.866324035500298573e-01
1.866340158771379598e-01
1.866356282042460069e-01
1.866372405313541094e-01
1.866388528584622397e-01
1.866404651855702868e-01
1.866420765518159441e-01
1.866436888789240467e-01
1.866453012060321215e-01
1.866469135331402240e-01
1.866485258602483266e-01
1.866501381873564569e-01
1.866517505144644762e-01
1.866533628415725232e-01
1.866549751686806535e-01
1.866565865349263942e-01
1.866581988620344135e-01
1.866598111891425438e-01
1.866614235162505631e-01
1.866630358433586934e-01
1.866646481704667959e-01
1.866662604975748707e-01
1.866678728246829455e-01
1.866694851517910758e-01
1.866710965180367610e-01
1.866727088451448635e-01
1.866743211722529383e-01
1.866759334993610131e-01
1.866775458264690601e-01
1.866791581535772182e-01
1.866807704806852930e-01
1.866823828077932845e-01
1.866839951349014426e-01
1.866856065011471555e-01
1.866872188282552303e-01
1.866888311553633051e-01
1.866904434824713799e-01
1.866920558095794824e-01
1.866936681366875295e-01
1.866952804637956598e-01
1.866968927909037901e-01
1.866985051180118371e-01
1.867001164842575500e-01
1.867017288113655971e-01
1.867033411384736996e-01
1.867049534655818022e-01
1.867065657926898770e-01
1.867081781197979240e-01
1.867097904469060543e-01
1.867114027740141569e-01
1.867130151011222317e-01
1.867146264673678613e-01
1.867162387944759916e-01
1.867178511215841219e-01
1.867194634486921689e-01
1.867210757758002992e-01
1.867226881029083740e-01
1.867243004300164488e-01
1.867259127571245236e-01
1.867275250842326539e-01
1.867291364504782836e-01
1.867307487775864139e-01
1.867323611046944332e-01
1.867339734318025912e-01
1.867355857589106105e-01
1.867371980860187408e-01
1.867388104131268434e-01
1.867404227402349182e-01
1.867420350673430207e-01
1.867436464335886503e-01
1.867452587606968362e-01
1.867468710878048554e-01
1.867484834149129580e-01
1.867500957420210606e-01
1.867517080691291631e-01
1.867533203962372101e-01
1.867549327233453405e-01
1.867565450504533875e-01
1.867581564166991004e-01
1.867597687438071752e-01
1.867613810709153332e-01
1.867629933980233525e-01
1.867646057251314551e-01
1.867662180522395299e-01
1.867678303793476324e-01
1.867694427064557627e-01
1.867710550335637820e-01
1.867726663998094672e-01
1.867742787269175420e-01
1.867758910540256445e-01
1.867775033811337193e-01
1.867791157082418496e-01
1.867807280353498411e-01
1.867823403624580270e-01
1.867839526895661018e-01
1.867855650166741488e-01
1.867871763829198617e-01
1.867887887100279920e-01
1.867904010371360390e-01
1.867920133642441693e-01
1.867936256913522164e-01
1.867952380184603189e-01
1.867968503455683937e-01
1.867984626726764963e-01
1.868000749997845711e-01
1.868016863660302285e-01
1.868032986931383033e-01
1.868049110202464613e-01
1.868065233473545361e-01
1.868081356744626109e-01
1.868097480015707135e-01
1.868113603286788160e-01
1.868129726557868631e-01
1.868145849828949656e-01
1.868161963491406230e-01
1.868178086762487811e-01
1.868194210033568281e-01
1.868210333304649029e-01
1.868226456575729777e-01
1.868242579846810525e-01
1.868258703117891273e-01
1.868274826388972298e-01
1.868290949660053601e-01
1.868307063322510453e-01
1.868323186593591201e-01
1.868339309864672226e-01
1.868355433135752974e-01
1.868371556406834000e-01
1.868387679677914748e-01
1.868403802948996051e-01
1.868419926220076799e-01
1.868436049491157547e-01
1.868452163153614398e-01
1.868468286424695424e-01
1.868484409695775894e-01
1.868500532966856920e-01
1.868516656237937945e-01
1.868532779509018971e-01
1.868548902780099441e-01
1.868565026051180467e-01
1.868581149322261492e-01
1.868597262984718066e-01
1.868613386255799091e-01
1.868629509526879562e-01
1.868645632797960865e-01
1.868661756069041890e-01
1.868677879340122638e-01
1.868694002611203386e-01
1.868710125882284134e-01
1.868726249153365715e-01
1.868742362815821734e-01
1.868758486086902759e-01
1.868774609357983785e-01
1.868790732629064810e-01
1.868806855900145281e-01
1.868822979171226584e-01
1.868839102442307887e-01
1.868855225713388080e-01
1.868871348984469105e-01
1.868887462646926789e-01
1.868903585918006705e-01
1.868919709189088008e-01
1.868935832460168478e-01
1.868951955731249781e-01
1.868968079002329974e-01
1.868984202273411277e-01
1.869000325544492025e-01
1.869016448815573050e-01
1.869032562478030179e-01
1.869048685749110372e-01
1.869064809020191953e-01
1.869080932291272701e-01
1.869097055562353449e-01
1.869113178833434752e-01
1.869129302104515222e-01
1.869145425375596248e-01
1.869161548646676441e-01
1.869177671917757466e-01
1.869193785580214595e-01
1.869209908851295621e-01
1.869226032122376646e-01
1.869242155393456561e-01
1.869258278664538420e-01
1.869274401935618612e-01
1.869290525206700193e-01
1.869306648477780664e-01
1.869322771748861689e-01
1.869338885411318540e-01
1.869355008682399566e-01
1.869371131953480314e-01
1.869387255224561339e-01
1.869403378495642365e-01
1.869419501766723390e-01
1.869435625037803583e-01
1.869451748308884609e-01
1.869467871579965357e-01
1.869483985242422486e-01
1.869500108513503511e-01
1.869516231784584259e-01
1.869532355055665562e-01
1.869548478326746033e-01
1.869564601597827058e-01
1.869580724868908084e-01
1.869596848139988832e-01
1.869612971411069302e-01
1.869629085073526986e-01
1.869645208344607179e-01
1.869661331615688205e-01
1.869677454886769230e-01
1.869693578157849978e-01
1.869709701428931004e-01
1.869725824700011196e-01
1.869741947971092777e-01
1.869758071242173525e-01
1.869774184904630099e-01
1.869790308175711124e-01
1.869806431446792150e-01
1.869822554717872620e-01
1.869838677988954201e-01
1.869854801260034671e-01
1.869870924531115142e-01
1.869887047802196167e-01
1.869903171073277470e-01
1.869919284735734322e-01
1.869935408006815347e-01
1.869951531277896095e-01
1.869967654548976566e-01
1.869983777820057591e-01
1.869999901091138617e-01
1.870016024362219087e-01
1.870032147633300668e-01
1.870048270904381416e-01
1.870064384566838267e-01
1.870080507837919015e-01
1.870096631108999763e-01
1.870112754380081066e-01
1.870128877651161536e-01
1.870145000922242562e-01
1.870161124193323032e-01
1.870177247464404058e-01
1.870193370735485083e-01
1.870209484397941935e-01
1.870225607669022960e-01
1.870241730940103708e-01
1.870257854211184734e-01
1.870273977482265204e-01
1.870290100753346785e-01
1.870306224024427255e-01
1.870322347295508003e-01
1.870338470566589306e-01
1.870354584229045880e-01
1.870370707500126628e-01
1.870386830771207376e-01
1.870402954042288124e-01
1.870419077313369427e-01
1.870435200584449897e-01
1.870451323855531200e-01
1.870467447126612226e-01
1.870483570397693251e-01
1.870499684060149548e-01
1.870515807331230573e-01
1.870531930602311599e-01
1.870548053873392347e-01
1.870564177144473650e-01
1.870580300415554398e-01
1.870596423686635146e-01
1.870612546957716171e-01
1.870628670228796919e-01
1.870644783891253771e-01
1.870660907162334241e-01
1.870677030433415267e-01
1.870693153704496570e-01
1.870709276975576763e-01
1.870725400246658066e-01
1.870741523517739091e-01
1.870757646788819561e-01
1.870773770059901142e-01
1.870789883722357438e-01
1.870806006993438464e-01
1.870822130264519212e-01
1.870838253535600237e-01
1.870854376806681263e-01
1.870870500077762011e-01
1.870886623348842759e-01
1.870902746619923784e-01
1.870918869891004810e-01
1.870934983553461384e-01
1.870951106824542964e-01
1.870967230095622880e-01
1.870983353366704183e-01
1.870999476637785486e-01
1.871015599908865679e-01
1.871031723179946982e-01
1.871047846451027730e-01
1.871063969722108478e-01
1.871080083384565051e-01
1.871096206655646355e-01
1.871112329926727103e-01
1.871128453197807573e-01
1.871144576468889154e-01
1.871160699739969346e-01
1.871176823011050372e-01
1.871192946282131675e-01
1.871209069553211868e-01
1.871225183215669274e-01
1.871241306486750022e-01
1.871257429757831325e-01
1.871273553028912073e-01
1.871289676299992821e-01
1.871305799571073847e-01
1.871321922842154595e-01
1.871338046113235620e-01
1.871354169384316368e-01
1.871370283046773220e-01
1.871386406317853690e-01
1.871402529588934716e-01
1.871418652860016019e-01
1.871434776131096767e-01
1.871450899402178347e-01
1.871467022673258263e-01
1.871483145944339010e-01
1.871499269215420314e-01
1.871515382877877443e-01
1.871531506148957913e-01
1.871547629420039216e-01
1.871563752691120242e-01
1.871579875962200712e-01
1.871595999233281182e-01
1.871612122504362763e-01
1.871628245775443233e-01
1.871644369046524536e-01
1.871660482708981388e-01
1.871676605980061858e-01
1.871692729251142884e-01
1.871708852522223909e-01
1.871724975793304657e-01
1.871741099064385683e-01
1.871757222335466153e-01
1.871773345606547456e-01
1.871789468877628204e-01
1.871805582540085056e-01
1.871821705811165526e-01
1.871837829082246829e-01
1.871853952353327299e-01
1.871870075624408325e-01
1.871886198895489350e-01
1.871902322166570654e-01
1.871918445437651124e-01
1.871934568708731594e-01
1.871950682371189278e-01
1.871966805642269749e-01
1.871982928913350774e-01
1.871999052184431522e-01
1.872015175455512270e-01
1.872031298726593018e-01
1.872047421997674044e-01
1.872063545268754792e-01
1.872079668539835817e-01
1.872095782202292391e-01
1.872111905473373694e-01
1.872128028744454720e-01
1.872144152015535468e-01
1.872160275286616493e-01
1.872176398557696964e-01
1.872192521828777989e-01
1.872208645099858459e-01
1.872224768370939763e-01
1.872240882033396059e-01
1.872257005304477362e-01
1.872273128575558665e-01
1.872289251846639691e-01
1.872305375117720161e-01
1.872321498388801186e-01
1.872337621659881934e-01
1.872353744930962960e-01
1.872369868202043430e-01
1.872385981864500004e-01
1.872402105135581307e-01
1.872418228406662055e-01
1.872434351677743636e-01
1.872450474948824384e-01
1.872466598219905132e-01
1.872482721490985602e-01
1.872498844762066905e-01
1.872514968033147653e-01
1.872531081695604227e-01
1.872547204966685530e-01
1.872563328237766278e-01
1.872579451508846748e-01
1.872595574779927496e-01
1.872611698051009077e-01
1.872627821322090103e-01
1.872643944593170851e-01
1.872660067864252154e-01
1.872676191135332624e-01
1.872692304797789198e-01
1.872708428068869946e-01
1.872724551339950694e-01
1.872740674611031719e-01
1.872756797882112745e-01
1.872772921153193770e-01
1.872789044424274796e-01
1.872805167695355266e-01
1.872821290966436014e-01
1.872837404628893421e-01
1.872853527899974169e-01
1.872869651171054917e-01
1.872885774442135665e-01
1.872901897713216135e-01
1.872918020984297716e-01
1.872934144255378464e-01
1.872950267526459489e-01
1.872966390797540237e-01
1.872982504459997088e-01
1.872998627731077836e-01
1.873014751002158584e-01
1.873030874273239610e-01
1.873046997544320635e-01
1.873063120815401106e-01
1.873079244086482131e-01
1.873095367357562602e-01
1.873111490628644737e-01
1.873127604291101034e-01
1.873143727562182059e-01
1.873159850833263085e-01
1.873175974104344110e-01
1.873192097375424581e-01
1.873208220646505329e-01
1.873224343917586077e-01
1.873240467188667102e-01
1.873256590459748128e-01
1.873272704122204979e-01
1.873288827393286005e-01
1.873304950664367030e-01
1.873321073935446945e-01
1.873337197206528248e-01
1.873353320477608996e-01
1.873369443748689744e-01
1.873385567019771325e-01
1.873401690290851518e-01
1.873417803953308924e-01
1.873433927224389117e-01
1.873450050495470698e-01
1.873466173766551446e-01
1.873482297037632194e-01
1.873498420308713219e-01
1.873514543579794245e-01
1.873530666850874993e-01
1.873546790121955741e-01
1.873562903784412870e-01
1.873579027055493340e-01
1.873595150326574366e-01
1.873611273597655114e-01
1.873627396868736417e-01
1.873643520139817165e-01
1.873659643410897913e-01
1.873675766681978661e-01
1.873691889953059964e-01
1.873708003615516815e-01
1.873724126886597563e-01
1.873740250157678311e-01
1.873756373428759059e-01
1.873772496699840362e-01
1.873788619970921110e-01
1.873804743242002135e-01
1.873820866513082606e-01
1.873836989784163354e-01
1.873853103446620205e-01
1.873869226717701231e-01
1.873885349988782534e-01
1.873901473259862727e-01
1.873917596530943752e-01
1.873933719802024500e-01
1.873949843073105803e-01
1.873965966344186829e-01
1.873982089615267577e-01
1.873998203277724706e-01
1.874014326548805176e-01
1.874030449819886202e-01
1.874046573090966950e-01
1.874062696362047975e-01
1.874078819633128445e-01
1.874094942904209748e-01
1.874111066175290219e-01
1.874127189446370967e-01
1.874143303108828373e-01
1.874159426379909399e-01
1.874175549650990147e-01
1.874191672922071172e-01
1.874207796193152198e-01
1.874223919464232113e-01
1.874240042735313971e-01
1.874256166006394442e-01
1.874272289277475190e-01
1.874288402939932319e-01
1.874304526211013067e-01
1.874320649482094370e-01
1.874336772753174563e-01
1.874352896024256143e-01
1.874369019295336336e-01
1.874385142566417639e-01
1.874401265837498665e-01
1.874417389108579413e-01
1.874433502771035709e-01
1.874449626042117290e-01
1.874465749313197482e-01
1.874481872584279063e-01
1.874497995855360089e-01
1.874514119126440559e-01
1.874530242397521307e-01
1.874546365668602055e-01
1.874562488939683358e-01
1.874578602602139932e-01
1.874594725873220957e-01
1.874610849144301428e-01
1.874626972415382176e-01
1.874643095686463479e-01
1.874659218957544782e-01
1.874675342228625807e-01
1.874691465499706278e-01
1.874707588770787303e-01
1.874723702433243877e-01
1.874739825704324625e-01
1.874755948975406206e-01
1.874772072246486676e-01
1.874788195517567424e-01
1.874804318788648172e-01
1.874820442059728920e-01
1.874836565330810223e-01
1.874852688601890971e-01
1.874868802264347545e-01
1.874884925535428848e-01
1.874901048806509873e-01
1.874917172077590344e-01
1.874933295348671369e-01
1.874949418619752395e-01
1.874965541890833143e-01
1.874981665161914168e-01
1.874997788432995471e-01
1.875013902095451768e-01
1.875030025366532516e-01
1.875046148637613264e-01
1.875062271908694844e-01
1.875078395179775037e-01
1.875094518450856063e-01
1.875110641721936533e-01
1.875126764993018391e-01
1.875142888264098306e-01
1.875159001926555713e-01
1.875175125197636739e-01
1.875191248468717209e-01
1.875207371739798234e-01
1.875223495010879260e-01
1.875239618281960285e-01
1.875255741553041311e-01
1.875271864824121781e-01
1.875287988095202807e-01
1.875304101757659936e-01
1.875320225028740684e-01
1.875336348299821432e-01
1.875352471570901902e-01
1.875368594841983205e-01
1.875384718113064231e-01
1.875400841384144701e-01
1.875416964655226004e-01
1.875433087926306475e-01
1.875449201588763326e-01
1.875465324859844352e-01
1.875481448130925377e-01
1.875497571402006125e-01
1.875513694673086595e-01
1.875529817944168176e-01
1.875545941215248646e-01
1.875562064486329394e-01
1.875578187757410420e-01
1.875594301419866994e-01
1.875610424690948019e-01
1.875626547962029045e-01
1.875642671233109793e-01
1.875658794504191096e-01
1.875674917775271844e-01
1.875691041046352869e-01
1.875707164317433340e-01
1.875723287588514088e-01
1.875739401250971217e-01
1.875755524522051687e-01
1.875771647793132990e-01
1.875787771064214016e-01
1.875803894335294209e-01
1.875820017606375789e-01
1.875836140877456537e-01
1.875852264148537840e-01
1.875868387419618033e-01
1.875884501082075162e-01
1.875900624353156465e-01
1.875916747624236935e-01
1.875932870895317406e-01
1.875948994166398986e-01
1.875965117437479179e-01
1.875981240708560205e-01
1.875997363979641508e-01
1.876013487250721701e-01
1.876029600913179107e-01
1.876045724184259578e-01
1.876061847455340881e-01
1.876077970726421629e-01
1.876094093997502377e-01
1.876110217268584235e-01
1.876126340539664428e-01
1.876142463810745453e-01
1.876158587081825924e-01
1.876174710352906672e-01
1.876190824015364356e-01
1.876206947286444826e-01
1.876223070557525852e-01
1.876239193828606044e-01
1.876255317099687625e-01
1.876271440370768095e-01
1.876287563641849676e-01
1.876303686912929591e-01
1.876319810184011172e-01
1.876335923846467746e-01
1.876352047117548494e-01
1.876368170388628964e-01
1.876384293659710267e-01
1.876400416930791293e-01
1.876416540201872318e-01
1.876432663472953344e-01
1.876448786744033814e-01
1.876464910015114840e-01
1.876481023677571969e-01
1.876497146948652439e-01
1.876513270219733187e-01
1.876529393490814490e-01
1.876545516761894683e-01
1.876561640032975986e-01
1.876577763304056734e-01
1.876593886575137482e-01
1.876610009846218785e-01
1.876626123508675359e-01
1.876642246779756107e-01
1.876658370050836855e-01
1.876674493321918435e-01
1.876690616592998906e-01
1.876706739864080209e-01
1.876722863135160957e-01
1.876738986406241982e-01
1.876755109677322453e-01
1.876771223339779027e-01
1.876787346610860330e-01
1.876803469881941355e-01
1.876819593153022103e-01
1.876835716424103129e-01
1.876851839695183877e-01
1.876867962966265180e-01
1.876884086237345928e-01
1.876900209508426676e-01
1.876916323170883527e-01
1.876932446441964275e-01
1.876948569713045578e-01
1.876964692984125771e-01
1.876980816255206796e-01
1.876996939526287544e-01
1.877013062797369125e-01
1.877029186068449595e-01
1.877045309339530621e-01
1.877061423001986917e-01
1.877077546273067943e-01
1.877093669544148968e-01
1.877109792815229716e-01
1.877125916086311019e-01
1.877142039357391767e-01
1.877158162628472515e-01
1.877174285899553263e-01
1.877190409170634566e-01
1.877206522833091973e-01
1.877222646104171888e-01
1.877238769375252914e-01
1.877254892646333662e-01
1.877271015917414687e-01
1.877287139188495435e-01
1.877303262459576461e-01
1.877319385730657486e-01
1.877335509001738234e-01
1.877351622664195363e-01
1.877367745935275833e-01
1.877383869206356859e-01
1.877399992477437884e-01
1.877416115748518355e-01
1.877432239019599103e-01
1.877448362290680128e-01
1.877464485561761154e-01
1.877480608832842457e-01
1.877496722495299031e-01
1.877512845766380334e-01
1.877528969037460527e-01
1.877545092308542107e-01
1.877561215579622023e-01
1.877577338850703048e-01
1.877593462121783796e-01
1.877609585392865099e-01
1.877625708663945847e-01
1.877641822326402699e-01
1.877657945597483446e-01
1.877674068868564472e-01
1.877690192139645775e-01
1.877706315410726801e-01
1.877722438681807271e-01
1.877738561952887741e-01
1.877754685223969044e-01
1.877770808495049792e-01
1.877786922157506921e-01
1.877803045428587947e-01
1.877819168699668695e-01
1.877835291970749443e-01
1.877851415241830468e-01
1.877867538512911216e-01
1.877883661783991964e-01
1.877899785055073267e-01
1.877915908326154293e-01
1.877932021988610867e-01
1.877948145259691060e-01
1.877964268530772363e-01
1.877980391801853388e-01
1.877996515072933859e-01
1.878012638344015162e-01
1.878028761615096187e-01
1.878044884886176935e-01
1.878061008157257961e-01
1.878077121819714257e-01
1.878093245090795560e-01
1.878109368361876308e-01
1.878125491632957333e-01
1.878141614904038637e-01
1.878157738175119107e-01
1.878173861446199577e-01
1.878189984717280603e-01
1.878206107988361628e-01
1.878034771222582278e-01
1.877819531605294801e-01
1.877604291988007601e-01
1.877389052370720679e-01
1.877173812753432647e-01
1.876958573136146002e-01
1.876743333518858248e-01
1.876528093901571326e-01
1.876312854284283294e-01
1.876097742938520330e-01
1.875882503321232853e-01
1.875667263703945931e-01
1.875452024086658454e-01
1.875236784469371254e-01
1.875021544852084054e-01
1.874806305234796855e-01
1.874591065617509655e-01
1.874375826000222456e-01
1.874160714654459214e-01
1.873945475037171737e-01
1.873730235419884260e-01
1.873514995802597061e-01
1.873299756185309861e-01
1.873084516568022106e-01
1.872869276950735740e-01
1.872654037333447707e-01
1.872438797716160785e-01
1.872223686370397544e-01
1.872008446753110067e-01
1.871793207135823145e-01
1.871577967518535668e-01
1.871362727901248191e-01
1.871147488283960991e-01
1.870932248666673514e-01
1.870717009049386870e-01
1.870501769432099670e-01
1.870286658086335596e-01
1.870071418469048397e-01
1.869856178851761197e-01
1.869640939234473997e-01
1.869425699617186520e-01
1.869210459999899321e-01
1.868995220382611844e-01
1.868779980765324644e-01
1.868564741148037722e-01
1.868349629802274481e-01
1.868134390184987004e-01
1.867919150567699804e-01
1.867703910950412605e-01
1.867488671333125128e-01
1.867273431715838206e-01
1.867058192098550728e-01
1.866842952481263529e-01
1.866627712863976052e-01
1.866412601518213088e-01
1.866197361900925611e-01
1.865982122283638411e-01
1.865766882666350934e-01
1.865551643049063735e-01
1.865336403431776258e-01
1.865121163814489058e-01
1.864905924197201859e-01
1.864690684579914104e-01
1.864475573234151973e-01
1.864260333616864218e-01
1.864045093999576741e-01
1.863829854382289541e-01
1.863614614765001787e-01
1.863399375147714865e-01
1.863184135530427110e-01
1.862968895913139911e-01
1.862753656295852711e-01
1.862538544950090025e-01
1.862323305332802548e-01
1.862108065715515348e-01
1.861892826098228149e-01
1.861677586480940394e-01
1.861462346863652917e-01
1.861247107246365995e-01
1.861031867629078518e-01
1.860816628011791318e-01
1.860601516666028077e-01
1.860386277048741155e-01
1.860171037431453123e-01
1.859955797814166756e-01
1.859740558196879279e-01
1.859525318579591802e-01
1.859310078962304880e-01
1.859094839345017125e-01
1.858879599727730481e-01
1.858664360110442448e-01
1.858449248764678929e-01
1.858234009147392840e-01
1.858018769530104530e-01
1.857803529912817331e-01
1.857588290295530409e-01
1.857373050678242932e-01
1.857157811060956010e-01
1.856942571443667978e-01
1.856727331826381611e-01
1.856512220480618369e-01
1.856296980863330615e-01
1.856081741246043137e-01
1.855866501628755938e-01
1.855651262011468183e-01
1.855436022394181261e-01
1.855220782776894617e-01
1.855005543159606585e-01
1.854790303542319940e-01
1.854575192196556421e-01
1.854359952579268944e-01
1.854144712961982022e-01
1.853929473344694268e-01
1.853714233727407068e-01
1.853498994110119868e-01
1.853283754492832947e-01
1.853068514875545192e-01
1.852853275258257715e-01
1.852638163912495028e-01
1.852422924295207551e-01
1.852207684677920352e-01
1.851992445060633430e-01
1.851777205443345675e-01
1.851561965826058476e-01
1.851346726208770999e-01
1.851131486591483799e-01
1.850916246974196044e-01
1.850701135628433358e-01
1.850485896011146159e-01
1.850270656393858681e-01
1.850055416776571759e-01
1.849840177159284005e-01
1.849624937541997083e-01
1.849409697924710161e-01
1.849194458307422129e-01
1.848979218690134929e-01
1.848764107344371688e-01
1.848548867727084488e-01
1.848333628109797289e-01
1.848118388492509812e-01
1.847903148875222890e-01
1.847687909257935412e-01
1.847472669640648213e-01
1.847257430023360736e-01
1.847042190406073536e-01
1.846827079060310295e-01
1.846611839443023373e-01
1.846396599825735896e-01
1.846181360208448419e-01
1.845966120591161219e-01
1.845750880973873465e-01
1.845535641356586265e-01
1.845320401739299621e-01
1.845105162122011588e-01
1.844890050776248902e-01
1.844674811158961147e-01
1.844459571541673948e-01
1.844244331924386748e-01
1.844029092307099271e-01
1.843813852689812349e-01
1.843598613072525427e-01
1.843383373455237950e-01
1.843168133837950751e-01
1.842953022492186954e-01
1.842737782874900310e-01
1.842522543257612555e-01
1.842307303640325633e-01
1.842092064023038156e-01
1.841876824405751234e-01
1.841661584788463202e-01
1.841446345171175725e-01
1.841231105553889080e-01
1.841015994208125839e-01
1.840800754590838362e-01
1.840585514973551162e-01
1.840370275356264240e-01
1.840155035738977041e-01
1.839939796121689286e-01
1.839724556504402087e-01
1.839509316887114887e-01
1.839294077269827410e-01
1.839078965924064446e-01
1.838863726306776691e-01
1.838648486689490047e-01
1.838433247072202015e-01
1.838218007454915370e-01
1.838002767837627338e-01
1.837787528220340694e-01
1.837572288603053772e-01
1.837357048985766017e-01
1.837141937640002498e-01
1.836926698022715576e-01
1.836711458405428099e-01
1.836496218788140622e-01
1.836280979170853422e-01
1.836065739553566223e-01
1.835850499936278468e-01
1.835635260318991824e-01
1.835420020701704624e-01
1.835204909355940828e-01
1.834989669738654183e-01
1.834774430121366151e-01
1.834559190504079784e-01
1.834343950886792585e-01
1.834128711269504830e-01
1.833913471652217075e-01
1.833698232034929598e-01
1.833482992417642954e-01
1.833267881071879435e-01
1.833052641454592513e-01
1.832837401837304481e-01
1.832622162220017559e-01
1.832406922602730359e-01
1.832191682985443437e-01
1.831976443368156238e-01
1.831761203750868483e-01
1.831545964133581283e-01
1.831330852787818320e-01
1.831115613170530565e-01
1.830900373553243088e-01
1.830685133935956166e-01
1.830469894318669244e-01
1.830254654701381767e-01
1.830039415084094567e-01
1.829824175466806813e-01
1.829608935849519613e-01
1.829393824503756094e-01
1.829178584886468339e-01
1.828963345269182250e-01
1.828748105651893940e-01
1.828532866034607296e-01
1.828317626417319819e-01
1.828102386800032897e-01
1.827887147182745697e-01
1.827671907565458220e-01
1.827456796219695256e-01
1.827241556602407779e-01
1.827026316985120580e-01
1.826811077367832825e-01
1.826595837750545348e-01
1.826380598133258149e-01
1.826165358515971227e-01
1.825950118898684027e-01
1.825734879281396827e-01
1.825519767935632753e-01
1.825304528318346109e-01
1.825089288701058354e-01
1.824874049083771710e-01
1.824658809466485065e-01
1.824443569849197033e-01
1.824228330231910111e-01
1.824013090614622634e-01
1.823797850997335712e-01
1.823582739651571638e-01
1.823367500034284716e-01
1.823152260416997239e-01
1.822937020799709762e-01
1.822721781182422285e-01
1.822506541565135085e-01
1.822291301947848718e-01
1.822076062330560686e-01
1.821860822713273487e-01
1.821645711367510523e-01
1.821430471750223323e-01
1.821215232132935569e-01
1.820999992515648369e-01
1.820784752898360614e-01
1.820569513281073692e-01
1.820354273663786493e-01
1.820139034046499293e-01
1.819923794429211816e-01
1.819708683083448575e-01
1.819493443466161375e-01
1.819278203848873898e-01
1.819062964231586976e-01
1.818847724614299499e-01
1.818632484997012577e-01
1.818417245379724823e-01
1.818202005762437623e-01
1.817986766145149868e-01
1.817771654799387737e-01
1.817556415182100260e-01
1.817341175564813061e-01
1.817125935947525306e-01
1.816910696330238384e-01
1.816695456712951184e-01
1.816480217095663152e-01
1.816264977478375953e-01
1.816049737861089031e-01
1.815834626515325789e-01
1.815619386898038312e-01
1.815404147280751945e-01
1.815188907663463358e-01
1.814973668046176436e-01
1.814758428428888681e-01
1.814543188811602592e-01
1.814327949194314560e-01
1.814112709577027638e-01
1.813897598231263841e-01
1.813682358613976919e-01
1.813467118996689720e-01
1.813251879379401965e-01
1.813036639762115321e-01
1.812821400144827566e-01
1.812606160527540922e-01
1.812390920910253445e-01
1.812175681292965690e-01
1.811960441675679045e-01
1.811745330329915249e-01
1.811530090712627772e-01
1.811314851095341127e-01
1.811099611478053650e-01
1.810884371860765618e-01
1.810669132243479251e-01
1.810453892626192052e-01
1.810238653008904575e-01
1.810023413391616820e-01
1.809808302045853579e-01
1.809593062428566379e-01
1.809377822811279735e-01
1.809162583193991702e-01
1.808947343576704503e-01
1.808732103959417581e-01
1.808516864342130659e-01
1.808301624724842904e-01
1.808086385107555705e-01
1.807871273761791908e-01
1.807656034144504709e-01
1.807440794527217509e-01
1.807225554909930587e-01
1.807010315292643110e-01
1.806795075675355911e-01
1.806579836058068711e-01
1.806364596440781511e-01
1.806149356823493757e-01
1.805934245477731348e-01
1.805719005860443316e-01
1.805503766243156949e-01
1.805288526625869194e-01
1.805073287008581717e-01
1.804858047391294795e-01
1.804642807774007596e-01
1.804427568156719563e-01
1.804212328539432086e-01
1.803997217193669400e-01
1.803781977576382201e-01
1.803566737959094723e-01
1.803351498341807801e-01
1.803136258724520602e-01
1.802921019107232292e-01
1.802705779489945648e-01
1.802490539872658726e-01
1.802275300255370971e-01
1.802060188909607175e-01
1.801844949292320530e-01
1.801629709675033053e-01
1.801414470057745854e-01
1.801199230440458376e-01
1.800983990823171177e-01
1.800768751205883977e-01
1.800553511588596778e-01
1.800338271971309023e-01
1.800123160625546337e-01
1.799907921008259137e-01
1.799692681390971105e-01
1.799477441773684738e-01
1.799262202156396984e-01
1.799046962539109784e-01
1.798831722921822307e-01
1.798616483304535385e-01
1.798401243687247908e-01
1.798186132341484667e-01
1.797970892724197467e-01
1.797755653106910267e-01
1.797540413489623345e-01
1.797325173872335036e-01
1.797109934255048391e-01
1.796894694637761192e-01
1.796679455020473992e-01
1.796464215403186238e-01
1.796249104057423551e-01
1.796033864440136352e-01
1.795818624822848597e-01
1.795603385205561120e-01
1.795388145588274198e-01
1.795172905970986721e-01
1.794957666353699799e-01
1.794742426736411767e-01
1.794527187119124567e-01
1.794312075773361326e-01
1.794096836156074126e-01
1.793881596538787482e-01
1.793666356921499450e-01
1.793451117304212528e-01
1.793235877686925051e-01
1.793020638069638129e-01
1.792805398452350374e-01
1.792590158835063174e-01
1.792375047489300210e-01
1.792159807872012733e-01
1.791944568254726367e-01
1.791729328637438612e-01
1.791514089020151135e-01
1.791298849402863380e-01
1.791083609785576181e-01
1.790868370168289814e-01
1.790653130551001782e-01
1.790438019205238263e-01
1.790222779587950785e-01
1.790007539970663863e-01
1.789792300353375831e-01
1.789577060736089742e-01
1.789361821118801710e-01
1.789146581501515343e-01
1.788931341884228143e-01
1.788716102266940389e-01
1.788500990921176870e-01
1.788285751303890225e-01
1.788070511686602193e-01
1.787855272069315271e-01
1.787640032452027516e-01
1.787424792834740039e-01
1.787209553217453395e-01
1.786994313600165640e-01
1.786779073982879551e-01
1.786563962637115199e-01
1.786348723019828000e-01
1.786133483402540800e-01
1.785918243785253323e-01
1.785703004167966401e-01
1.785487764550679202e-01
1.785272524933391725e-01
1.785057285316104525e-01
1.784842045698817325e-01
1.784626934353054084e-01
1.784411694735766885e-01
1.784196455118479407e-01
1.783981215501192208e-01
1.783765975883904453e-01
1.783550736266617809e-01
1.783335496649329777e-01
1.783120257032043132e-01
1.782905017414755655e-01
1.782689906068992136e-01
1.782474666451705214e-01
1.782259426834417460e-01
1.782044187217130538e-01
1.781828947599843060e-01
1.781613707982555583e-01
1.781398468365268384e-01
1.781183228747981739e-01
1.780967989130693707e-01
1.780752877784930743e-01
1.780537638167643821e-01
1.780322398550356344e-01
1.780107158933069145e-01
1.779891919315782223e-01
1.779676679698494468e-01
1.779461440081206991e-01
1.779246200463919791e-01
1.779030960846632869e-01
1.778815849500869350e-01
1.778600609883582151e-01
1.778385370266294674e-01
1.778170130649007752e-01
1.777954891031719720e-01
1.777739651414432798e-01
1.777524411797145876e-01
1.777309172179858121e-01
1.777093932562571754e-01
1.776878821216807958e-01
1.776663581599520481e-01
1.776448341982233281e-01
1.776233102364945804e-01
1.776017862747658882e-01
1.775802623130371960e-01
1.775587383513083650e-01
1.775372143895796451e-01
1.775156904278509529e-01
1.774941792932746010e-01
1.774726553315459088e-01
1.774511313698171333e-01
1.774296074080884966e-01
1.774080834463596934e-01
1.773865594846310012e-01
1.773650355229022535e-01
1.773435115611734503e-01
1.773219875994447581e-01
1.773004764648684617e-01
1.772789525031397140e-01
1.772574285414110218e-01
1.772359045796822741e-01
1.772143806179535541e-01
1.771928566562248342e-01
1.771713326944961142e-01
1.771498087327673943e-01
1.771282847710386466e-01
1.771067736364623224e-01
1.770852496747335747e-01
1.770637257130048825e-01
1.770422017512761348e-01
1.770206777895473871e-01
1.769991538278186671e-01
1.769776298660900027e-01
1.769561059043612272e-01
1.769345819426324518e-01
1.769130708080561554e-01
1.768915468463274909e-01
1.768700228845987432e-01
1.768484989228699678e-01
1.768269749611412756e-01
1.768054509994124723e-01
1.767839270376838356e-01
1.767624030759550324e-01
1.767408791142263680e-01
1.767193679796499606e-01
1.766978440179212129e-01
1.766763200561925207e-01
1.766547960944638285e-01
1.766332721327351085e-01
1.766117481710063608e-01
1.765902242092776409e-01
1.765687002475488931e-01
1.765471762858201732e-01
1.765256523240915087e-01
1.765041411895151569e-01
1.764826172277863814e-01
1.764610932660576337e-01
1.764395693043289137e-01
1.764180453426001938e-01
1.763965213808715016e-01
1.763749974191428094e-01
1.763534734574140894e-01
1.763319494956853140e-01
1.763104383611089343e-01
1.762889143993802976e-01
1.762673904376515499e-01
1.762458664759227744e-01
1.762243425141940545e-01
1.762028185524653345e-01
1.761812945907366146e-01
1.761597706290078946e-01
1.761382466672790914e-01
1.761167355327028505e-01
1.760952115709741028e-01
1.760736876092453551e-01
1.760521636475166629e-01
1.760306396857878597e-01
1.760091157240591953e-01
1.759875917623304475e-01
1.759660678006016998e-01
1.759445438388730354e-01
1.759230327042966557e-01
1.759015087425678803e-01
1.758799847808392158e-01
1.758584608191104959e-01
1.758369368573817204e-01
1.758154128956530282e-01
1.757938889339242527e-01
1.757723649721955883e-01
1.757508410104668406e-01
1.757293298758905165e-01
1.757078059141617687e-01
1.756862819524330488e-01
1.756647579907043566e-01
1.756432340289756644e-01
1.756217100672469167e-01
1.756001861055181690e-01
1.755786621437895045e-01
1.755571381820606736e-01
1.755356270474843772e-01
1.755141030857556017e-01
1.754925791240268818e-01
1.754710551622982173e-01
1.754495312005694141e-01
1.754280072388406664e-01
1.754064832771120575e-01
1.753849593153832820e-01
1.753634353536545620e-01
1.753419242190782379e-01
1.753204002573495179e-01
1.752988762956207425e-01
1.752773523338919670e-01
1.752558283721633303e-01
1.752343044104345549e-01
1.752127804487058627e-01
1.751912564869771149e-01
1.751697325252483950e-01
1.751482213906720431e-01
1.751266974289433787e-01
1.751051734672146032e-01
1.750836495054859110e-01
1.750621255437571355e-01
1.750406015820284156e-01
1.750190776202997234e-01
1.749975536585708924e-01
1.749760296968422280e-01
1.749545185622659316e-01
1.749329946005372116e-01
1.749114706388084362e-01
1.748899466770797717e-01
1.748684227153509685e-01
1.748468987536223040e-01
1.748253747918935563e-01
1.748038508301648641e-01
1.747823268684360887e-01
1.747608157338597923e-01
1.747392917721310723e-01
1.747177678104023246e-01
1.746962438486736324e-01
1.746747198869448292e-01
1.746531959252161093e-01
1.746316719634873893e-01
1.746101480017586416e-01
1.745886240400299216e-01
1.745671129054535975e-01
1.745455889437248498e-01
1.745240649819961576e-01
1.745025410202674099e-01
1.744810170585386899e-01
1.744594930968100255e-01
1.744379691350812500e-01
1.744164451733525578e-01
1.743949212116237268e-01
1.743734100770474582e-01
1.743518861153186827e-01
1.743303621535899905e-01
1.743088381918612428e-01
1.742873142301325229e-01
1.742657902684038029e-01
1.742442663066750830e-01
1.742227423449463908e-01
1.742012183832176153e-01
1.741797072486412912e-01
1.741581832869125435e-01
1.741366593251838235e-01
1.741151353634550758e-01
1.740936114017263558e-01
1.740720874399977192e-01
1.740505634782689437e-01
1.740290395165401960e-01
1.740075155548114760e-01
1.739860044202351241e-01
1.739644804585064042e-01
1.739429564967776565e-01
1.739214325350489365e-01
1.738999085733201888e-01
1.738783846115915244e-01
1.738568606498627211e-01
1.738353366881340289e-01
1.738138127264053368e-01
1.737923015918289849e-01
1.737707776301002649e-01
1.737492536683715172e-01
1.737277297066428250e-01
1.737062057449140773e-01
1.736846817831852741e-01
1.736631578214566651e-01
1.736416338597278897e-01
1.736201098979991420e-01
1.735985987634227623e-01
1.735770748016940979e-01
1.735555508399653502e-01
1.735340268782366024e-01
1.735125029165079102e-01
1.734909789547792180e-01
1.734694549930504703e-01
1.734479310313217504e-01
1.734264070695930304e-01
1.734048959350167340e-01
1.733833719732879308e-01
1.733618480115592109e-01
1.733403240498305464e-01
1.733188000881017710e-01
1.732972761263730233e-01
1.732757521646443033e-01
1.732542282029155278e-01
1.732327042411868634e-01
1.732111931066105115e-01
1.731896691448817638e-01
1.731681451831530716e-01
1.731466212214243239e-01
1.731250972596956039e-01
1.731035732979669117e-01
1.730820493362381918e-01
1.730605253745094441e-01
1.730390014127807241e-01
1.730174902782044000e-01
1.729959663164756245e-01
1.729744423547469045e-01
1.729529183930182124e-01
1.729313944312894091e-01
1.729098704695606614e-01
1.728883465078319692e-01
1.728668225461032770e-01
1.728452985843745571e-01
1.728237874497982329e-01
1.728022634880695130e-01
1.727807395263407375e-01
1.727592155646120453e-01
1.727376916028832976e-01
1.727161676411545776e-01
1.726946436794258299e-01
1.726731197176971377e-01
1.726515957559683345e-01
1.726300846213920936e-01
1.726085606596632904e-01
1.725870366979346260e-01
1.725655127362058228e-01
1.725439887744771861e-01
1.725224648127484661e-01
1.725009408510196907e-01
1.724794168892909707e-01
1.724578929275622508e-01
1.724363817929858711e-01
1.724148578312572344e-01
1.723933338695284867e-01
1.723718099077997390e-01
1.723502859460710468e-01
1.723287619843422436e-01
1.723072380226135236e-01
1.722857140608848037e-01
1.722641900991560837e-01
1.722426789645797318e-01
1.722211550028510396e-01
1.721996310411223197e-01
1.721781070793935442e-01
1.721565831176648520e-01
1.721350591559361598e-01
1.721135351942074121e-01
1.720920112324786089e-01
1.720704872707499722e-01
1.720489633090211967e-01
1.720274521744448726e-01
1.720059282127161526e-01
1.719844042509874327e-01
1.719628802892587127e-01
1.719413563275299373e-01
1.719198323658012173e-01
1.718983084040725529e-01
1.718767844423438051e-01
1.718552604806151130e-01
1.718337493460387333e-01
1.718122253843100411e-01
1.717907014225812656e-01
1.717691774608525734e-01
1.717476534991238535e-01
1.717261295373950780e-01
1.717046055756663858e-01
1.716830816139376104e-01
1.716615576522088904e-01
1.716400465176325663e-01
1.716185225559037908e-01
1.715969985941751819e-01
1.715754746324463786e-01
1.715539506707176587e-01
1.715324267089888832e-01
1.715109027472602188e-01
1.714893787855314988e-01
1.714678548238027789e-01
1.714463436892264270e-01
1.714248197274977348e-01
1.714032957657689593e-01
1.713817718040402116e-01
1.713602478423115472e-01
1.713387238805827162e-01
1.713171999188540517e-01
1.712956759571253040e-01
1.712741519953965563e-01
1.712526408608202599e-01
1.712311168990915400e-01
1.712095929373628478e-01
1.711880689756340446e-01
1.711665450139053524e-01
1.711450210521766324e-01
1.711234970904479680e-01
1.711019731287191648e-01
1.710804491669904170e-01
1.710589380324141207e-01
1.710374140706854562e-01
1.710158901089566530e-01
1.709943661472280163e-01
1.709728421854991853e-01
1.709513182237704931e-01
1.709297942620417732e-01
1.709082703003129977e-01
1.708867463385843333e-01
1.708652352040079259e-01
1.708437112422791782e-01
1.708221872805504860e-01
1.708006633188217938e-01
1.707791393570930738e-01
1.707576153953643261e-01
1.707360914336355784e-01
1.707145674719068584e-01
1.706930435101781385e-01
1.706715323756018698e-01
1.706500084138730944e-01
1.706284844521443744e-01
1.706069604904156267e-01
1.705854365286868790e-01
1.705639125669581591e-01
1.705423886052294113e-01
1.705208646435006359e-01
1.704993406817719714e-01
1.704778295471956473e-01
1.704563055854669551e-01
1.704347816237382074e-01
1.704132576620094597e-01
1.703917337002807675e-01
1.703702097385519365e-01
1.703486857768232998e-01
1.703271618150945244e-01
1.703056378533658322e-01
1.702841267187895080e-01
1.702626027570607326e-01
1.702410787953320681e-01
1.702195548336033204e-01
1.701980308718745727e-01
1.701765069101458805e-01
1.701549829484170773e-01
1.701334589866883851e-01
1.701119350249597206e-01
1.700904238903833410e-01
1.700688999286546488e-01
1.700473759669258456e-01
1.700258520051971534e-01
1.700043280434684334e-01
1.699828040817396857e-01
1.699612801200110213e-01
1.699397561582822458e-01
1.699182321965535536e-01
1.698967210619771739e-01
1.698751971002484262e-01
1.698536731385197618e-01
1.698321491767909586e-01
1.698106252150622664e-01
1.697891012533335742e-01
1.697675772916048265e-01
1.697460533298761343e-01
1.697245293681473310e-01
1.697030182335710347e-01
1.696814942718423425e-01
1.696599703101135670e-01
1.696384463483848470e-01
1.696169223866561271e-01
1.695953984249273516e-01
1.695738744631986872e-01
1.695523505014699395e-01
1.695308265397412473e-01
1.695093154051648954e-01
1.694877914434361477e-01
1.694662674817074277e-01
1.694447435199786800e-01
1.694232195582500156e-01
1.694016955965212123e-01
1.693801716347925479e-01
1.693586476730637447e-01
1.693371237113350802e-01
1.693156125767587283e-01
1.692940886150300361e-01
1.692725646533012884e-01
1.692510406915725407e-01
1.692295167298438208e-01
1.692079927681150731e-01
1.691864688063863809e-01
1.691649448446576331e-01
1.691434208829289687e-01
1.691219097483525891e-01
1.691003857866238413e-01
1.690788618248950936e-01
1.690573378631663459e-01
1.690358139014376537e-01
1.690142899397089338e-01
1.689927659779802138e-01
1.689712420162514939e-01
1.689497180545227184e-01
1.689282069199464220e-01
1.689066829582176466e-01
1.688851589964889544e-01
1.688636350347602344e-01
1.688421110730314867e-01
1.688205871113028222e-01
1.687990631495740745e-01
1.687775391878453268e-01
1.687560152261166069e-01
1.687345040915402272e-01
1.687129801298115073e-01
1.686914561680828151e-01
1.686699322063540951e-01
1.686484082446253752e-01
1.686268842828965997e-01
1.686053603211679075e-01
1.685838363594391598e-01
1.685623123977104676e-01
1.685408012631341435e-01
1.685192773014053680e-01
1.684977533396766480e-01
1.684762293779479558e-01
1.684547054162191804e-01
1.684331814544904604e-01
1.684116574927617405e-01
1.683901335310329928e-01
1.683686095693043006e-01
1.683470984347279487e-01
1.683255744729992287e-01
1.683040505112704810e-01
1.682825265495417610e-01
1.682610025878130411e-01
1.682394786260843489e-01
1.682179546643556289e-01
1.681964307026268535e-01
1.681749067408981613e-01
1.681533956063217816e-01
1.681318716445930339e-01
1.681103476828643695e-01
1.680888237211356495e-01
1.680672997594068463e-01
1.680457757976781541e-01
1.680242518359494341e-01
1.680027278742207142e-01
1.679812039124919387e-01
1.679596927779156146e-01
1.679381688161869501e-01
1.679166448544582579e-01
1.678951208927294547e-01
1.678735969310007625e-01
1.678520729692720148e-01
1.678305490075432393e-01
1.678090250458145194e-01
1.677875010840858272e-01
1.677659899495095586e-01
1.677444659877807553e-01
1.677229420260520631e-01
1.677014180643232877e-01
1.676798941025946232e-01
1.676583701408658478e-01
1.676368461791371833e-01
1.676153222174083801e-01
1.675937982556796602e-01
1.675722871211033638e-01
1.675507631593746161e-01
1.675292391976458961e-01
1.675077152359171762e-01
1.674861912741884007e-01
1.674646673124597085e-01
1.674431433507310163e-01
1.674216193890022131e-01
1.674000954272735764e-01
1.673785714655447732e-01
1.673570603309685045e-01
1.673355363692397568e-01
1.673140124075110369e-01
1.672924884457822892e-01
1.672709644840535415e-01
1.672494405223248770e-01
1.672279165605960738e-01
1.672063925988673816e-01
1.671848686371386061e-01
1.671633575025623375e-01
1.671418335408335343e-01
1.671203095791048976e-01
1.670987856173761221e-01
1.670772616556473744e-01
1.670557376939186822e-01
1.670342137321899068e-01
1.670126897704612146e-01
1.669911658087324668e-01
1.669696546741561705e-01
1.669481307124274783e-01
1.669266067506987028e-01
1.669050827889699828e-01
1.668835588272412629e-01
1.668620348655124874e-01
1.668405109037837952e-01
1.668189869420550198e-01
1.667974629803263831e-01
1.667759518457500312e-01
1.667544278840212835e-01
1.667329039222925635e-01
1.667113799605638436e-01
1.666898559988351236e-01
1.666683320371063481e-01
1.666468080753776559e-01
1.666252841136489082e-01
1.666037601519201883e-01
1.665822490173438641e-01
1.665607250556151442e-01
1.665392010938864242e-01
1.665176771321577043e-01
1.664961531704288733e-01
1.664746292087002644e-01
1.664531052469714889e-01
1.664315812852427967e-01
1.664100573235140768e-01
1.663885461889377249e-01
1.663670222272090049e-01
1.663454982654802294e-01
1.663239743037515650e-01
1.663024503420227895e-01
1.662809263802940973e-01
1.662594024185652941e-01
1.662378784568366574e-01
1.662163544951078820e-01
1.661948433605315578e-01
1.661733193988028379e-01
1.661517954370740902e-01
1.661302714753453702e-01
1.661087475136166502e-01
1.660872235518879303e-01
1.660656995901591826e-01
1.660441756284304904e-01
1.660226516667017149e-01
1.660011405321254463e-01
1.659796165703966986e-01
1.659580926086679231e-01
1.659365686469392309e-01
1.659150446852105110e-01
1.658935207234817910e-01
1.658719967617530155e-01
1.658504728000242401e-01
1.658289488382955201e-01
1.658074377037191960e-01
1.657859137419905038e-01
1.657643897802618116e-01
1.657428658185330916e-01
1.657213418568043717e-01
1.656998178950756517e-01
1.656782939333468763e-01
1.656567699716181841e-01
1.656352460098893808e-01
1.656137348753131122e-01
1.655922109135843368e-01
1.655706869518556168e-01
1.655491629901269801e-01
1.655276390283981491e-01
1.655061150666694292e-01
1.654845911049407370e-01
1.654630671432119893e-01
1.654415431814832693e-01
1.654200320469069452e-01
1.653985080851781697e-01
1.653769841234494775e-01
1.653554601617207298e-01
1.653339361999920376e-01
1.653124122382632899e-01
1.652908882765345699e-01
1.652693643148058777e-01
1.652478403530771023e-01
1.652263292185007504e-01
1.652048052567720304e-01
1.651832812950433382e-01
1.651617573333145905e-01
1.651402333715858706e-01
1.651187094098571506e-01
1.650971854481284307e-01
1.650756614863996830e-01
1.650541375246710185e-01
1.650326263900946111e-01
1.650111024283658356e-01
1.649895784666371990e-01
1.649680545049083680e-01
1.649465305431797590e-01
1.649250065814509281e-01
1.649034826197222636e-01
1.648819586579935437e-01
1.648604346962647405e-01
1.648389235616884441e-01
1.648173995999597241e-01
1.647958756382310319e-01
1.647743516765022842e-01
1.647528277147735642e-01
1.647313037530448165e-01
1.647097797913161243e-01
1.646882558295873766e-01
1.646667318678586844e-01
1.646452207332823048e-01
1.646236967715536126e-01
1.646021728098248371e-01
1.645806488480961449e-01
1.645591248863673695e-01
1.645376009246386773e-01
1.645160769629099573e-01
1.644945530011812374e-01
1.644730290394525174e-01
1.644515179048761655e-01
1.644299939431473900e-01
1.644084699814186978e-01
1.643869460196900056e-01
1.643654220579612579e-01
1.643438980962325657e-01
1.643223741345037348e-01
1.643008501727750426e-01
1.642793262110463781e-01
1.642578150764700262e-01
1.642362911147413063e-01
1.642147671530125308e-01
1.641932431912838108e-01
1.641717192295550909e-01
1.641501952678263432e-01
1.641286713060976787e-01
1.641071473443689310e-01
1.640856233826402111e-01
1.640641122480639147e-01
1.640425882863351115e-01
1.640210643246063915e-01
1.639995403628776438e-01
1.639780164011489794e-01
1.639564924394202317e-01
1.639349684776914839e-01
1.639134445159627917e-01
1.638919205542340163e-01
1.638704094196577754e-01
1.638488854579289999e-01
1.638273614962002522e-01
1.638058375344715045e-01
1.637843135727428123e-01
1.637627896110140924e-01
1.637412656492853724e-01
1.637197416875565970e-01
1.636982177258278770e-01
1.636767065912515529e-01
1.636551826295228329e-01
1.636336586677941130e-01
1.636121347060653375e-01
1.635906107443366175e-01
1.635690867826078976e-01
1.635475628208791776e-01
1.635260388591504299e-01
1.635045148974217377e-01
1.634830037628453581e-01
1.634614798011166659e-01
1.634399558393879182e-01
1.634184318776591982e-01
1.633969079159305060e-01
1.633753839542017583e-01
1.633538599924730383e-01
1.633323360307442629e-01
1.633108120690155707e-01
1.632893009344392465e-01
1.632677769727105543e-01
1.632462530109817789e-01
1.632247290492530312e-01
1.632032050875243390e-01
1.631816811257955913e-01
1.631601571640669268e-01
1.631386332023381791e-01
1.631171092406094036e-01
1.630955981060331073e-01
1.630740741443043318e-01
1.630525501825756396e-01
1.630310262208469196e-01
1.630095022591181442e-01
1.629879782973894520e-01
1.629664543356607875e-01
1.629449303739320398e-01
1.629234064122032644e-01
1.629018952776269402e-01
1.628803713158982758e-01
1.628588473541695003e-01
1.628373233924407526e-01
1.628157994307120604e-01
1.627942754689832294e-01
1.627727515072545650e-01
1.627512275455258173e-01
1.627297035837970973e-01
1.627081796220684606e-01
1.626866684874920810e-01
1.626651445257633610e-01
1.626436205640346411e-01
1.626220966023058656e-01
1.626005726405771457e-01
1.625790486788484257e-01
1.625575247171196780e-01
1.625360007553909303e-01
1.625144767936621548e-01
1.624929656590859417e-01
1.624714416973571662e-01
1.624499177356285018e-01
1.624283937738997263e-01
1.624068698121710064e-01
1.623853458504422864e-01
1.623638218887135387e-01
1.623422979269847910e-01
1.623207739652560988e-01
1.622992628306797469e-01
1.622777388689511380e-01
1.622562149072223070e-01
1.622346909454935593e-01
1.622131669837648948e-01
1.621916430220360916e-01
1.621701190603073994e-01
1.621485950985786517e-01
1.621270711368499040e-01
1.621055600022736631e-01
1.620840360405448322e-01
1.620625120788161400e-01
1.620409881170874478e-01
1.620194641553587278e-01
1.619979401936299801e-01
1.619764162319012324e-01
1.619548922701725124e-01
1.619333683084437647e-01
1.619118571738674683e-01
1.618903332121387761e-01
1.618688092504099729e-01
1.618472852886813085e-01
1.618257613269525608e-01
1.618042373652238408e-01
1.617827134034950931e-01
1.617611894417663732e-01
1.617396654800376810e-01
1.617181543454613291e-01
1.616966303837325536e-01
1.616751064220038614e-01
1.616535824602750582e-01
1.616320584985463937e-01
1.616105345368176460e-01
1.615890105750889538e-01
1.615674866133602061e-01
1.615459626516315139e-01
1.615244515170551343e-01
1.615029275553263866e-01
1.614814035935976666e-01
1.614598796318690022e-01
1.614383556701402544e-01
1.614168317084115067e-01
1.613953077466827868e-01
1.613737837849540391e-01
1.613522598232253191e-01
1.613307486886489950e-01
1.613092247269202750e-01
1.612877007651915551e-01
1.612661768034627796e-01
1.612446528417341152e-01
1.612231288800053397e-01
1.612016049182766197e-01
1.611800809565479276e-01
1.611585569948191798e-01
1.611370458602428557e-01
1.611155218985140802e-01
1.610939979367853603e-01
1.610724739750566403e-01
1.610509500133279759e-01
1.610294260515991727e-01
1.610079020898704527e-01
1.609863781281417328e-01
1.609648541664130128e-01
1.609433430318366054e-01
1.609218190701079132e-01
1.609002951083791932e-01
1.608787711466504733e-01
1.608572471849217811e-01
1.608357232231930611e-01
1.608141992614643412e-01
1.607926752997356490e-01
1.607711513380068735e-01
1.607496402034305494e-01
1.607281162417018017e-01
1.607065922799730262e-01
1.606850683182443618e-01
1.606635443565155585e-01
1.606420203947869219e-01
1.606204964330581741e-01
1.605989724713294542e-01
1.605774485096007065e-01
1.605559373750243823e-01
1.605344134132956069e-01
1.605128894515669147e-01
1.604913654898381392e-01
1.604698415281094470e-01
1.604483175663806993e-01
1.604267936046519794e-01
1.604052696429233149e-01
1.603837456811945117e-01
1.603622345466182431e-01
1.603407105848894676e-01
1.603191866231608032e-01
1.602976626614320277e-01
1.602761386997032522e-01
1.602546147379745878e-01
1.602330907762458401e-01
1.602115668145170924e-01
1.601900428527884002e-01
1.601685317182120483e-01
1.601470077564833838e-01
1.601254837947546084e-01
1.601039598330258606e-01
1.600824358712971962e-01
1.600609119095683375e-01
1.600393879478397008e-01
1.600178639861109531e-01
1.599963400243822331e-01
1.599748288898059367e-01
1.599533049280771890e-01
1.599317809663484691e-01
1.599102570046197491e-01
1.598887330428909737e-01
1.598672090811622259e-01
1.598456851194335337e-01
1.598241611577048138e-01
1.598026371959760938e-01
1.597811260613998252e-01
1.597596020996710497e-01
1.597380781379423020e-01
1.597165541762135266e-01
1.596950302144848344e-01
1.596735062527561144e-01
1.596519822910273667e-01
1.596304583292986468e-01
1.596089343675699268e-01
1.595874232329936304e-01
1.595658992712648827e-01
1.595443753095361350e-01
1.595228513478074150e-01
1.595013273860786673e-01
1.594798034243500029e-01
1.594582794626212274e-01
1.594367555008925630e-01
1.594152315391637598e-01
1.593937204045875189e-01
1.593721964428587434e-01
1.593506724811299680e-01
1.593291485194012758e-01
1.593076245576725558e-01
1.592861005959438081e-01
1.592645766342150881e-01
1.592430526724863404e-01
1.592215287107576482e-01
1.592000175761812963e-01
1.591784936144526041e-01
1.591569696527238842e-01
1.591354456909950810e-01
1.591139217292664165e-01
1.590923977675376688e-01
1.590708738058089489e-01
1.590493498440802289e-01
1.590278258823514257e-01
1.590063147477751015e-01
1.589847907860464093e-01
1.589632668243177172e-01
1.589417428625889417e-01
1.589202189008602217e-01
1.588986949391315295e-01
1.588771709774027263e-01
1.588556470156740341e-01
1.588341230539453419e-01
1.588126119193689623e-01
1.587910879576403256e-01
1.587695639959115501e-01
1.587480400341828579e-01
1.587265160724540825e-01
1.587049921107253070e-01
1.586834681489965870e-01
1.586619441872678671e-01
1.586404202255392026e-01
1.586189090909628785e-01
1.585973851292341030e-01
1.585758611675053831e-01
1.585543372057766631e-01
1.585328132440479432e-01
1.585112892823192510e-01
1.584897653205904478e-01
1.584682413588617833e-01
1.584467173971330634e-01
1.584252062625566837e-01
1.584036823008279360e-01
1.583821583390991883e-01
1.583606343773705516e-01
1.583391104156418039e-01
1.583175864539130007e-01
1.582960624921843085e-01
1.582745385304556163e-01
1.582530145687268686e-01
1.582315034341505444e-01
1.582099794724217690e-01
1.581884555106931045e-01
1.581669315489643846e-01
1.581454075872356091e-01
1.581238836255069169e-01
1.581023596637781692e-01
1.580808357020494492e-01
1.580593117403206738e-01
1.580377877785919538e-01
1.580162766440156297e-01
1.579947526822869097e-01
1.579732287205581898e-01
1.579517047588294421e-01
1.579301807971007499e-01
1.579086568353720021e-01
1.578871328736432544e-01
1.578656089119145345e-01
1.578440849501858145e-01
1.578225738156094904e-01
1.578010498538807982e-01
1.577795258921520505e-01
1.577580019304233305e-01
1.577364779686946106e-01
1.577149540069658906e-01
1.576934300452371707e-01
1.576719060835083952e-01
1.576503821217796752e-01
1.576288709872033511e-01
1.576073470254745756e-01
1.575858230637459112e-01
1.575642991020171357e-01
1.575427751402884158e-01
1.575212511785596958e-01
1.574997272168309481e-01
1.574782032551022282e-01
1.574566792933734805e-01
1.574351681587972118e-01
1.574136441970684919e-01
1.573921202353396886e-01
1.573705962736110242e-01
1.573490723118822765e-01
1.573275483501535010e-01
1.573060243884248366e-01
1.572845004266961166e-01
1.572629764649673967e-01
1.572414653303910448e-01
1.572199413686623526e-01
1.571984174069335771e-01
1.571768934452048017e-01
1.571553694834761372e-01
1.571338455217474173e-01
1.571123215600186418e-01
1.570907975982899774e-01
1.570692736365612019e-01
1.570477625019849333e-01
1.570262385402562133e-01
1.570047145785274378e-01
1.569831906167987734e-01
1.569616666550699424e-01
1.569401426933412780e-01
1.569186187316125303e-01
1.568970947698837548e-01
1.568755708081550349e-01
1.568540596735787107e-01
1.568325357118499630e-01
1.568110117501212708e-01
1.567894877883924953e-01
1.567679638266638587e-01
1.567464398649351109e-01
1.567249159032063632e-01
1.567033919414776988e-01
1.566818679797488956e-01
1.566603568451725714e-01
1.566388328834438237e-01
1.566173089217151593e-01
1.565957849599863838e-01
1.565742609982576639e-01
1.565527370365289439e-01
1.565312130748002517e-01
1.565096891130714485e-01
1.564881651513427840e-01
1.564666540167663766e-01
1.564451300550377399e-01
1.564236060933090200e-01
1.564020821315803000e-01
1.563805581698514136e-01
1.563590342081228046e-01
1.563375102463940847e-01
1.563159862846653647e-01
1.562944623229365892e-01
1.562729511883602929e-01
1.562514272266315729e-01
1.562299032649028252e-01
1.562083793031740775e-01
1.561868553414453020e-01
1.561653313797166653e-01
1.561438074179879454e-01
1.561222834562591699e-01
1.561007594945305055e-01
1.560792483599540703e-01
1.560577243982254336e-01
1.560362004364966027e-01
1.560146764747679660e-01
1.559931525130391905e-01
1.559716285513104983e-01
1.559501045895817506e-01
1.559285806278530306e-01
1.559070566661243107e-01
1.558855455315479310e-01
1.558640215698192111e-01
1.558424976080905466e-01
1.558209736463617434e-01
1.557994496846329957e-01
1.557779257229043313e-01
1.557564017611755558e-01
1.557348777994468914e-01
1.557133538377181159e-01
1.556918427031418473e-01
1.556703187414130718e-01
1.556487947796843241e-01
1.556272708179556874e-01
1.556057468562268564e-01
1.555842228944981365e-01
1.555626989327694165e-01
1.555411749710406966e-01
1.555196510093119489e-01
1.554981398747357080e-01
1.554766159130069880e-01
1.554550919512782403e-01
1.554335679895494371e-01
1.554120440278207171e-01
1.553905200660919972e-01
1.553689961043632772e-01
1.553474721426345295e-01
1.553259481809058373e-01
1.553044370463295132e-01
1.552803812520722748e-01
1.552539124197512554e-01
1.552274435874304304e-01
1.552009747551095220e-01
1.551745059227885304e-01
1.551480370904677053e-01
1.551215682581467414e-01
1.550950994258258608e-01
1.550686463675408633e-01
1.550421775352199549e-01
1.550157087028989911e-01
1.549892398705782215e-01
1.549627710382572299e-01
1.549363022059363770e-01
1.549098333736154132e-01
1.548833645412945881e-01
1.548568957089736797e-01
1.548304426506886544e-01
1.548039738183677461e-01
1.547775049860468655e-01
1.547510361537260126e-01
1.547245673214049932e-01
1.546980984890841404e-01
1.546716296567631765e-01
1.546451608244422959e-01
1.546186919921213876e-01
1.545922389338363900e-01
1.545657701015155927e-01
1.545393012691946288e-01
1.545128324368737482e-01
1.544863636045528121e-01
1.544598947722318760e-01
1.544334259399109399e-01
1.544069571075901148e-01
1.543804882752691510e-01
1.543540352169842089e-01
1.543275663846632728e-01
1.543010975523424477e-01
1.542746287200214284e-01
1.542481598877006033e-01
1.542216910553796394e-01
1.541952222230587310e-01
1.541687533907378227e-01
1.541422845584169421e-01
1.541158315001319723e-01
1.540893626678110362e-01
1.540628938354901001e-01
1.540364250031692472e-01
1.540099561708483389e-01
1.539834873385274305e-01
1.539570185062065222e-01
1.539305496738855583e-01
1.539040808415646500e-01
1.538776277832797357e-01
1.538511589509587441e-01
1.538246901186378357e-01
1.537982212863170384e-01
1.537717524539960468e-01
1.537452836216752494e-01
1.537188147893542023e-01
1.536923459570333494e-01
1.536658771247124411e-01
1.536394240664275268e-01
1.536129552341065907e-01
1.535864864017857101e-01
1.535600175694647462e-01
1.535335487371438656e-01
1.535070799048229573e-01
1.534806110725021044e-01
1.534541422401811683e-01
1.534276734078601212e-01
1.534012203495752624e-01
1.533747515172543263e-01
1.533482826849334735e-01
1.533218138526124541e-01
1.532953450202916568e-01
1.532688761879706929e-01
1.532424073556497846e-01
1.532159385233288762e-01
1.531894696910080234e-01
1.531630166327230813e-01
1.531365478004020619e-01
1.531100789680812091e-01
1.530836101357602175e-01
1.530571413034393924e-01
1.530306724711184008e-01
1.530042036387975479e-01
1.529777348064765841e-01
1.529512659741557035e-01
1.529247971418348229e-01
1.528983440835498531e-01
1.528718752512290002e-01
1.528454064189080086e-01
1.528189375865872113e-01
1.527924687542661919e-01
1.527659999219453113e-01
1.527395310896244029e-01
1.527130622573035224e-01
1.526865934249825307e-01
1.526601403666976164e-01
1.526336715343766248e-01
1.526072027020557997e-01
1.525807338697349191e-01
1.525542650374139830e-01
1.525277962050931024e-01
1.525013273727721386e-01
1.524748585404512857e-01
1.524483897081303496e-01
1.524219366498454353e-01
1.523954678175244992e-01
1.523689989852035909e-01
1.523425301528826825e-01
1.523160613205617187e-01
1.522895924882408381e-01
1.522631236559199575e-01
1.522366548235990491e-01
1.522101859912781130e-01
1.521837329329930877e-01
1.521572641006722626e-01
1.521307952683513820e-01
1.521043264360304459e-01
1.520778576037095653e-01
1.520513887713886014e-01
1.520249199390677208e-01
1.519984511067468125e-01
1.519719822744258486e-01
1.519455292161408788e-01
1.519190603838199982e-01
1.518925915514990344e-01
1.518661227191782648e-01
1.518396538868573287e-01
1.518131850545363926e-01
1.517867162222154565e-01
1.517602473898945203e-01
1.517337785575736953e-01
1.517073254992886699e-01
1.516808566669677893e-01
1.516543878346468255e-01
1.516279190023259726e-01
1.516014501700050365e-01
1.515749813376841004e-01
1.515485125053632198e-01
1.515220436730423115e-01
1.514955748407213476e-01
1.514691217824363778e-01
1.514426529501154417e-01
1.514161841177945889e-01
1.513897152854736805e-01
1.513632464531528277e-01
1.513367776208319193e-01
1.513103087885110110e-01
1.512838399561901026e-01
1.512573711238691943e-01
1.512309180655841967e-01
1.512044492332633716e-01
1.511779804009423800e-01
1.511515115686214994e-01
1.511250427363005355e-01
1.510985739039795717e-01
1.510721050716587743e-01
1.510456362393378660e-01
1.510191674070168744e-01
1.509927143487319601e-01
1.509662455164111072e-01
1.509397766840901434e-01
1.509133078517692628e-01
1.508868390194482711e-01
1.508603701871274461e-01
1.508339013548064822e-01
1.508074325224855738e-01
1.507809636901646377e-01
1.507545106318797234e-01
1.507280417995587873e-01
1.507015729672378512e-01
1.506751041349170261e-01
1.506486353025960900e-01
1.506221664702751539e-01
1.505956976379542733e-01
1.505692288056333372e-01
1.505427599733124566e-01
1.505163069150274591e-01
1.504898380827065785e-01
1.504633692503856979e-01
1.504369004180646785e-01
1.504104315857438257e-01
1.503839627534229173e-01
1.503574939211019812e-01
1.503310250887811006e-01
1.503045562564601645e-01
1.502781031981752502e-01
1.502516343658543141e-01
1.502251655335334335e-01
1.501986967012126084e-01
1.501722278688916168e-01
1.501457590365707362e-01
1.501192902042497723e-01
1.500928213719289195e-01
1.500663525396079279e-01
1.500398994813230691e-01
1.500134306490020775e-01
1.499869618166812801e-01
1.499604929843602608e-01
1.499340241520393802e-01
1.499075553197184718e-01
1.498810864873975635e-01
1.498546176550766273e-01
1.498281488227557467e-01
1.498016957644708325e-01
1.497752269321498131e-01
1.497487580998289325e-01
1.497222892675080796e-01
1.496958204351871990e-01
1.496693516028662352e-01
1.496428827705453268e-01
1.496164139382243907e-01
1.495899451059035101e-01
1.495634920476184293e-01
1.495370232152976320e-01
1.495105543829766959e-01
1.494840855506557875e-01
1.494576167183349069e-01
1.494311478860139153e-01
1.494046790536930625e-01
1.493782102213721819e-01
1.493517413890512735e-01
1.493252883307663037e-01
1.492988194984453398e-01
1.492723506661244592e-01
1.492458818338036064e-01
1.492194130014826425e-01
1.491929441691618174e-01
1.491664753368407426e-01
1.491400065045199730e-01
1.491135376721990091e-01
1.490870846139141226e-01
1.490606157815931865e-01
1.490341469492722504e-01
1.490076781169513698e-01
1.489812092846304337e-01
1.489547404523095531e-01
1.489282716199886170e-01
1.489018027876676808e-01
1.488753339553467447e-01
1.488488808970618582e-01
1.488224120647408666e-01
1.487959432324200693e-01
1.487694744000990221e-01
1.487430055677781693e-01
1.487165367354573164e-01
1.486900679031363526e-01
1.486635990708154720e-01
1.486371302384945636e-01
1.486106771802096216e-01
1.485842083478886855e-01
1.485577395155677494e-01
1.485312706832468133e-01
1.485048018509259882e-01
1.484783330186049688e-01
1.484518641862841992e-01
1.484253953539632076e-01
1.483989265216423270e-01
1.483724734633573572e-01
1.483460046310364211e-01
1.483195357987155683e-01
1.482930669663946044e-01
1.482665981340737238e-01
1.482401293017527877e-01
1.482136604694318516e-01
1.481871916371110265e-01
1.481607228047900904e-01
1.481342697465051483e-01
1.481078009141841845e-01
1.480813320818633039e-01
1.480548632495423123e-01
1.480283944172214872e-01
1.480019255849005788e-01
1.479754567525796982e-01
1.479489879202586788e-01
1.479225190879378538e-01
1.478960660296528840e-01
1.478695971973320034e-01
1.478431283650110117e-01
1.478166595326901589e-01
1.477901907003692783e-01
1.477637218680483699e-01
1.477372530357274616e-01
1.477107842034064977e-01
1.476843153710855339e-01
1.476578623128007028e-01
1.476313934804797390e-01
1.476049246481588306e-01
1.475784558158379500e-01
1.475519869835170417e-01
1.475255181511961056e-01
1.474990493188751972e-01
1.474725804865542056e-01
1.474461116542333805e-01
1.474196585959484107e-01
1.473931897636275301e-01
1.473667209313065940e-01
1.473402520989857134e-01
1.473137832666647773e-01
1.472873144343438689e-01
1.472608456020229606e-01
1.472343767697019690e-01
1.472079079373811161e-01
1.471814391050602355e-01
1.471549860467752657e-01
1.471285172144543574e-01
1.471020483821334213e-01
1.470755795498125962e-01
1.470491107174916878e-01
1.470226418851706962e-01
1.469961730528497323e-01
1.469697042205289073e-01
1.469432353882079989e-01
1.469167823299230013e-01
1.468903134976021208e-01
1.468638446652811846e-01
1.468373758329602763e-01
1.468109070006394234e-01
1.467844381683185428e-01
1.467579693359975790e-01
1.467315005036766706e-01
1.467050316713557345e-01
1.466785786130707647e-01
1.466521097807498841e-01
1.466256409484289480e-01
1.465991721161080397e-01
1.465727032837872146e-01
1.465462344514662230e-01
1.465197656191453424e-01
1.464932967868244063e-01
1.464668279545034424e-01
1.464403748962185836e-01
1.464139060638976197e-01
1.463874372315768224e-01
1.463609683992558030e-01
1.463344995669348947e-01
1.463080307346140418e-01
1.462815619022930780e-01
1.462550930699721696e-01
1.462286242376513445e-01
1.462021711793662915e-01
1.461757023470454109e-01
1.461492335147244748e-01
1.461227646824035942e-01
1.460962958500826581e-01
1.460698270177617775e-01
1.460433581854408969e-01
1.460168893531199052e-01
1.459904205207990247e-01
1.459639674625141104e-01
1.459374986301931743e-01
1.459110297978722381e-01
1.458845609655513575e-01
1.458580921332304214e-01
1.458316233009095408e-01
1.458051544685885492e-01
1.457786856362676964e-01
1.457522168039467880e-01
1.457257637456618737e-01
1.456992949133408821e-01
1.456728260810199460e-01
1.456463572486990099e-01
1.456198884163782403e-01
1.455934195840572765e-01
1.455669507517363959e-01
1.455404819194154598e-01
1.455140130870944959e-01
1.454875600288096094e-01
1.454610911964886732e-01
1.454346223641677649e-01
1.454081535318468288e-01
1.453816846995260592e-01
1.453552158672050953e-01
1.453287470348841870e-01
1.453022782025631676e-01
1.452758093702423148e-01
1.452493563119574282e-01
1.452228874796364089e-01
1.451964186473155283e-01
1.451699498149946477e-01
1.451434809826737393e-01
1.451170121503528310e-01
1.450905433180318949e-01
1.450640744857109310e-01
1.450376056533901337e-01
1.450111525951050528e-01
1.449846837627842278e-01
1.449582149304633194e-01
1.449317460981423278e-01
1.449052772658215305e-01
1.448788084335005666e-01
1.448523396011797137e-01
1.448258707688588054e-01
1.447994019365377583e-01
1.447729488782528717e-01
1.447464800459319911e-01
1.447200112136110550e-01
1.446935423812901467e-01
1.446670735489692938e-01
1.446406047166483022e-01
1.446141358843274216e-01
1.445876670520064855e-01
1.445611982196856327e-01
1.445347451614006906e-01
1.445082763290797823e-01
1.444818074967588462e-01
1.444553386644379100e-01
1.444288698321170572e-01
1.444024009997960656e-01
1.443759321674751850e-01
1.443494633351542766e-01
1.443229945028333683e-01
1.442965414445484540e-01
1.442700726122274624e-01
1.442436037799065818e-01
1.442171349475857012e-01
1.441906661152648206e-01
1.441641972829438290e-01
1.441377284506229761e-01
1.441112596183020678e-01
1.440847907859811872e-01
1.440583377276961896e-01
1.440318688953752813e-01
1.440054000630543729e-01
1.439789312307335201e-01
1.439524623984125284e-01
1.439259935660915646e-01
1.438995247337707395e-01
1.438730559014497756e-01
1.438465870691288950e-01
1.438201340108438697e-01
1.437936651785229891e-01
1.437671963462021085e-01
1.437407275138812279e-01
1.437142586815603473e-01
1.436877898492394390e-01
1.436613210169184196e-01
1.436348521845975390e-01
1.436083833522767139e-01
1.435819302939916886e-01
1.435554614616708635e-01
1.435289926293498164e-01
1.435025237970290191e-01
1.434760549647080552e-01
1.434495861323871191e-01
1.434231173000662385e-01
1.433966484677453024e-01
1.433701796354244773e-01
1.433437265771394242e-01
1.433172577448185714e-01
1.432907889124976353e-01
1.432643200801766992e-01
1.432378512478558186e-01
1.432113824155349102e-01
1.431849135832139464e-01
1.431584447508931213e-01
1.431319759185721852e-01
1.431055228602872709e-01
1.430790540279663070e-01
1.430525851956453709e-01
1.430261163633245736e-01
1.429996475310035819e-01
1.429731786986826458e-01
1.429467098663617930e-01
1.429202410340409124e-01
1.428937722017200040e-01
1.428673191434349787e-01
1.428408503111140981e-01
1.428143814787932175e-01
1.427879126464722259e-01
1.427614438141514008e-01
1.427349749818304370e-01
1.427085061495095009e-01
1.426820373171886758e-01
1.426555684848676564e-01
1.426291154265827699e-01
1.426026465942618615e-01
1.425761777619409254e-01
1.425497089296200171e-01
1.425232400972991087e-01
1.424967712649782559e-01
1.424703024326573475e-01
1.424438336003364114e-01
1.424173647680154475e-01
1.423909117097305055e-01
1.423644428774096804e-01
1.423379740450886333e-01
1.423115052127677527e-01
1.422850363804468998e-01
1.422585675481260192e-01
1.422320987158050831e-01
1.422056298834841193e-01
1.421791610511632387e-01
1.421527079928782966e-01
1.421262391605573883e-01
1.420997703282364522e-01
1.420733014959155716e-01
1.420468326635946077e-01
1.420203638312737549e-01
1.419938949989528187e-01
1.419674261666319104e-01
1.419409573343110575e-01
1.419145042760260045e-01
1.418880354437051794e-01
1.418615666113842155e-01
1.418350977790633349e-01
1.418086289467423988e-01
1.417821601144214627e-01
1.417556912821005266e-01
1.417292224497796738e-01
1.417027536174588209e-01
1.416762847851379403e-01
1.416498317268528873e-01
1.416233628945319789e-01
1.415968940622110428e-01
1.415704252298901344e-01
1.415439563975692538e-01
1.415174875652483455e-01
1.414910187329274094e-01
1.414645499006065288e-01
1.414380810682856204e-01
1.414116280100006784e-01
1.413851591776797423e-01
1.413586903453588894e-01
1.413322215130379811e-01
1.413057526807170172e-01
1.412792838483961644e-01
1.412528150160751728e-01
1.412263461837543199e-01
1.411998773514333838e-01
1.411734242931484418e-01
1.411469554608275334e-01
1.411204866285065695e-01
1.410940177961856890e-01
1.410675489638648084e-01
1.410410801315437890e-01
1.410146112992230194e-01
1.409881424669021110e-01
1.409616736345811194e-01
1.409352205762962051e-01
1.409087517439753523e-01
1.408822829116543329e-01
1.408558140793334523e-01
1.408293452470125162e-01
1.408028764146916356e-01
1.407764075823707273e-01
1.407499387500497634e-01
1.407234699177289383e-01
1.406970168594439130e-01
1.406705480271230602e-01
1.406440791948020963e-01
1.406176103624812157e-01
1.405911415301602796e-01
1.405646726978394545e-01
1.405382038655184906e-01
1.405117350331975268e-01
1.404852662008766462e-01
1.404588131425917041e-01
1.404323443102708235e-01
1.404058754779498597e-01
1.403794066456289791e-01
1.403529378133080985e-01
1.403264689809871069e-01
1.403000001486662540e-01
1.402735313163452902e-01
1.402470624840244373e-01
1.402206094257394398e-01
1.401941405934185592e-01
1.401676717610975675e-01
1.401412029287767425e-01
1.401147340964557508e-01
1.400882652641349257e-01
1.400617964318140174e-01
1.400353275994931090e-01
1.400088587671721729e-01
1.399824057088872586e-01
1.399559368765662670e-01
1.399294680442454419e-01
1.399029992119245336e-01
1.398765303796035142e-01
1.398500615472826891e-01
1.398235927149617253e-01
1.397971238826409002e-01
1.397706550503199363e-01
1.397442019920349665e-01
1.397177331597140859e-01
1.396912643273932331e-01
1.396647954950722692e-01
1.396383266627513609e-01
1.396118578304304525e-01
1.395853889981095164e-01
1.395589201657886913e-01
1.395324513334676997e-01
1.395059982751827299e-01
1.394795294428618493e-01
1.394530606105409132e-01
1.394265917782199493e-01
1.394001229458991520e-01
1.393736541135781604e-01
1.393471852812572798e-01
1.393207164489363437e-01
1.392942476166155186e-01
1.392677945583304933e-01
1.392413257260096127e-01
1.392148568936887321e-01
1.391883880613677960e-01
1.391619192290469431e-01
1.391354503967259515e-01
1.391089815644050431e-01
1.390825127320841070e-01
1.390560438997632264e-01
1.390295908414783121e-01
1.390031220091573760e-01
1.389766531768364954e-01
1.389501843445155316e-01
1.389237155121945955e-01
1.388972466798737149e-01
1.388707778475527788e-01
1.388443090152318982e-01
1.388178401829109898e-01
1.387913871246259645e-01
1.387649182923051949e-01
1.387384494599842033e-01
1.387119806276633227e-01
1.386855117953423311e-01
1.386590429630215060e-01
1.386325741307004866e-01
1.386061052983796893e-01
1.385796364660587532e-01
1.385531834077738389e-01
1.385267145754529028e-01
1.385002457431319667e-01
1.384737769108111138e-01
1.384473080784900945e-01
1.384208392461693249e-01
1.383943704138483888e-01
1.383679015815274527e-01
1.383414327492065166e-01
1.383149796909215468e-01
1.382885108586006662e-01
1.382620420262797578e-01
1.382355731939587939e-01
1.382091043616378856e-01
1.381826355293170328e-01
1.381561666969961522e-01
1.381296978646752160e-01
1.381032290323542244e-01
1.380767759740693656e-01
1.380503071417484295e-01
1.380238383094275489e-01
1.379973694771066128e-01
1.379709006447856767e-01
1.379444318124647684e-01
1.379179629801438600e-01
1.378914941478229517e-01
1.378650253155020988e-01
1.378385722572170735e-01
1.378121034248962484e-01
1.377856345925752568e-01
1.377591657602543762e-01
1.377326969279334401e-01
1.377062280956125040e-01
1.376797592632916234e-01
1.376532904309707428e-01
1.376268215986498067e-01
1.376003685403648924e-01
1.375738997080439840e-01
1.375474308757230202e-01
1.375209620434021673e-01
1.374944932110812035e-01
1.374680243787603784e-01
1.374415555464393868e-01
1.374150867141184507e-01
1.373886178817975146e-01
1.373621648235127113e-01
1.373356959911917197e-01
1.373092271588708391e-01
1.372827583265499307e-01
1.372562894942290224e-01
1.372298206619080863e-01
1.372033518295871779e-01
1.371768829972663251e-01
1.371504141649452779e-01
1.371239611066604192e-01
1.370974922743394275e-01
1.370710234420186024e-01
1.370445546096976663e-01
1.370180857773767857e-01
1.369916169450558496e-01
1.369651481127348858e-01
1.369386792804140052e-01
1.369122104480930968e-01
1.368857573898081270e-01
1.368592885574873019e-01
1.368328197251663103e-01
1.368063508928454297e-01
1.367798820605244936e-01
1.367534132282035575e-01
1.367269443958826769e-01
1.367004755635617963e-01
1.366740067312408602e-01
1.366475536729559181e-01
1.366210848406350098e-01
1.365946160083141014e-01
1.365681471759931931e-01
1.365416783436722292e-01
1.365152095113514319e-01
1.364887406790304680e-01
1.364622718467096152e-01
1.364358030143886791e-01
1.364093499561037093e-01
1.363828811237827732e-01
1.363564122914618926e-01
1.363299434591409565e-01
1.363034746268200759e-01
1.362770057944991953e-01
1.362505369621782592e-01
1.362240681298573231e-01
1.361975992975364147e-01
1.361711462392515282e-01
1.361446774069305365e-01
1.361182085746096559e-01
1.360917397422886643e-01
1.360652709099677837e-01
1.360388020776469031e-01
1.360123332453260503e-01
1.359858644130051419e-01
1.359593955806841503e-01
1.359329267483632420e-01
1.359064736900782167e-01
1.358800048577573638e-01
1.358535360254364555e-01
1.358270671931156026e-01
1.358005983607946665e-01
1.357741295284737859e-01
1.357476606961527943e-01
1.357211918638318859e-01
1.356947230315110053e-01
1.356682699732259523e-01
1.356418011409051272e-01
1.356153323085842466e-01
1.355888634762633660e-01
1.355623946439423744e-01
1.355359258116214938e-01
1.355094569793006132e-01
1.354829881469797048e-01
1.354565193146587410e-01
1.354300662563737989e-01
1.354035974240528628e-01
1.353771285917319822e-01
1.353506597594110461e-01
1.353241909270901933e-01
1.352977220947692294e-01
1.352712532624483210e-01
1.352447844301274682e-01
1.352183155978065598e-01
1.351918625395215345e-01
1.351653937072006262e-01
1.351389248748797178e-01
1.351124560425588650e-01
1.350859872102379566e-01
1.350595183779170483e-01
1.350330495455961399e-01
1.350065807132752593e-01
1.349801118809543232e-01
1.349536588226693257e-01
1.349271899903484451e-01
1.349007211580275367e-01
1.348742523257066561e-01
1.348477834933857478e-01
1.348213146610647839e-01
1.347948458287438478e-01
1.347683769964230227e-01
1.347419081641020866e-01
1.347154551058171446e-01
1.346889862734961807e-01
1.346625174411752446e-01
1.346360486088543917e-01
1.346095797765334279e-01
1.345831109442126028e-01
1.345566421118916667e-01
1.345301732795707583e-01
1.345037044472498777e-01
1.344772513889648524e-01
1.344507825566439996e-01
1.344243137243230357e-01
1.343978448920021551e-01
1.343713760596812468e-01
1.343449072273602829e-01
1.343184383950393745e-01
1.342919695627185217e-01
1.342655007303975023e-01
1.342390476721126713e-01
1.342125788397916797e-01
1.341861100074708268e-01
1.341596411751498907e-01
1.341331723428289546e-01
1.341067035105081018e-01
1.340802346781871379e-01
1.340537658458662018e-01
1.340272970135452935e-01
1.340008439552604069e-01
1.339743751229394153e-01
1.339479062906185347e-01
1.339214374582975708e-01
1.338949686259767735e-01
1.338684997936558374e-01
1.338420309613349013e-01
1.338155621290140207e-01
1.337890932966930846e-01
1.337626402384081703e-01
1.337361714060872342e-01
1.337097025737663814e-01
1.336832337414454175e-01
1.336567649091245091e-01
1.336302960768036008e-01
1.336038272444826924e-01
1.335773584121617563e-01
1.335508895798408480e-01
1.335244365215559337e-01
1.334979676892350253e-01
1.334714988569140615e-01
1.334450300245932364e-01
1.334185611922722725e-01
1.333920923599513642e-01
1.333656235276304558e-01
1.333391546953095197e-01
1.333126858629885836e-01
1.332862328047036693e-01
1.332597639723827887e-01
1.332332951400619359e-01
1.332068263077408887e-01
1.331803574754200081e-01
1.331538886430990720e-01
1.331274198107782192e-01
1.331009509784572553e-01
1.330744821461363747e-01
1.330480290878514327e-01
1.330215602555305243e-01
1.329950914232095882e-01
1.329686225908887909e-01
1.329421537585677993e-01
1.329156849262468909e-01
1.328892160939260103e-01
1.328627472616051020e-01
1.328362784292841936e-01
1.328098253709992238e-01
1.327833565386781767e-01
1.327568877063574071e-01
1.327304188740364710e-01
1.327039500417155626e-01
1.326774812093946543e-01
1.326510123770736904e-01
1.326245435447528653e-01
1.325980747124319015e-01
1.325716216541469872e-01
1.325451528218259400e-01
1.325186839895051705e-01
1.324922151571842066e-01
1.324657463248632983e-01
1.324392774925424732e-01
1.324128086602214815e-01
1.323863398279006565e-01
1.323598709955796926e-01
1.323334179372947228e-01
1.323069491049738144e-01
1.322804802726529616e-01
1.322540114403320533e-01
1.322275426080110894e-01
1.322010737756901810e-01
1.321746049433693004e-01
1.321481361110483643e-01
1.321216672787274005e-01
1.320952142204425694e-01
1.320687453881214946e-01
1.320422765558007250e-01
1.320158077234797889e-01
1.319893388911588805e-01
1.319628700588379722e-01
1.319364012265170916e-01
1.319099323941961555e-01
1.318834635618752193e-01
1.318570105035903328e-01
1.318305416712694245e-01
1.318040728389484606e-01
1.317776040066274690e-01
1.317511351743066439e-01
1.317246663419857078e-01
1.316981975096648272e-01
1.316717286773438356e-01
1.316452598450229272e-01
1.316188067867380407e-01
1.315923379544170491e-01
1.315658691220961685e-01
1.315394002897752601e-01
1.315129314574544073e-01
1.314864626251335267e-01
1.314599937928125351e-01
1.314335249604916822e-01
1.314070561281707461e-01
1.313806030698857485e-01
1.313541342375649235e-01
1.313276654052439874e-01
1.313011965729230790e-01
1.312747277406021429e-01
1.312482589082811235e-01
1.312217900759603539e-01
1.311953212436393623e-01
1.311688524113185650e-01
1.311423993530335674e-01
1.311159305207126591e-01
1.310894616883917230e-01
1.310629928560707036e-01
1.310365240237498785e-01
1.310100551914290257e-01
1.309835863591080896e-01
1.309571175267870702e-01
1.309306486944663284e-01
1.309041956361812753e-01
1.308777268038604225e-01
1.308512579715394863e-01
1.308247891392186057e-01
1.307983203068976419e-01
1.307718514745767613e-01
1.307453826422558252e-01
1.307189138099349168e-01
1.306924449776140640e-01
1.306659919193290664e-01
1.306395230870081858e-01
1.306130542546872775e-01
1.305865854223663691e-01
1.305601165900454330e-01
1.305336477577245802e-01
1.305071789254035886e-01
1.304807100930827080e-01
1.304542412607617718e-01
1.304277882024769131e-01
1.304013193701558937e-01
1.303748505378349853e-01
1.303483817055141603e-01
1.303219128731931686e-01
1.302954440408723713e-01
1.302689752085513519e-01
1.302425063762304713e-01
1.302160375439095075e-01
1.301895687115886269e-01
1.301631156533036848e-01
1.301366468209828042e-01
1.301101779886618404e-01
1.300837091563409598e-01
1.300572403240200514e-01
1.300307714916991153e-01
1.300043026593782625e-01
1.299778338270573264e-01
1.299513649947363902e-01
1.299249119364514482e-01
1.298984431041305398e-01
1.298719742718096315e-01
1.298455054394887787e-01
1.298190366071678148e-01
1.297925677748468787e-01
1.297660989425260536e-01
1.297396301102050897e-01
1.297131612778841814e-01
1.296867082195992116e-01
1.296602393872783032e-01
1.296337705549573116e-01
1.296073017226364588e-01
1.295808328903155227e-01
1.295543640579946421e-01
1.295278952256737615e-01
1.295014263933528531e-01
1.294749575610320003e-01
1.294485045027470027e-01
1.294220356704260944e-01
1.293955668381051582e-01
1.293690980057841666e-01
1.293426291734633415e-01
1.293161603411424054e-01
1.292896915088215526e-01
1.292632226765006442e-01
1.292367538441796526e-01
1.292103007858947383e-01
1.291838319535738022e-01
1.291573631212529494e-01
1.291308942889320410e-01
1.291044254566110494e-01
1.290779566242901966e-01
1.290514877919692327e-01
1.290250189596482966e-01
1.289985501273274715e-01
1.289720970690425295e-01
1.289456282367216211e-01
1.289191594044006295e-01
1.288926905720797489e-01
1.288662217397588683e-01
1.288397529074379877e-01
1.288132840751170516e-01
1.287868152427961155e-01
1.287603464104752349e-01
1.287338933521902651e-01
1.287074245198693290e-01
1.286809556875484484e-01
1.286544868552274845e-01
1.286280180229066039e-01
1.286015491905857233e-01
1.285750803582647595e-01
1.285486115259438233e-01
1.285221426936229983e-01
1.284956896353379729e-01
1.284692208030171756e-01
1.284427519706961562e-01
1.284162831383752756e-01
1.283898143060543673e-01
1.283633454737334589e-01
1.283368766414125783e-01
1.283104078090916145e-01
1.282839389767707061e-01
1.282574859184857918e-01
1.282310170861648557e-01
1.282045482538440029e-01
1.281780794215230390e-01
1.281516105892021307e-01
1.281251417568812223e-01
1.280986729245603140e-01
1.280722040922394334e-01
1.280457352599184695e-01
1.280192822016335552e-01
1.279928133693126469e-01
1.279663445369917385e-01
1.279398757046708024e-01
1.279134068723498663e-01
1.278869380400289857e-01
1.278604692077081328e-01
1.278340003753871690e-01
1.278075315430663161e-01
1.277810784847812908e-01
1.277546096524604380e-01
1.277281408201395019e-01
1.277016719878185380e-01
1.276752031554977129e-01
1.276487343231766936e-01
1.276222654908558130e-01
1.275957966585348768e-01
1.275693278262140240e-01
1.275428747679291375e-01
1.275164059356081458e-01
1.274899371032872097e-01
1.274634682709663569e-01
1.274369994386453930e-01


==> figs/lwr_numerical_flux/greenshields_full/flux_cross_greenshield_unsupervised_x_1.00.csv <==
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
2.262588193913117607e-06
4.849618108482278700e-06
7.435106288949944187e-06
1.002213620365788316e-05
1.260916611797724407e-05
1.519619603268518304e-05
1.778322594730985529e-05
2.037025586182350523e-05
2.295728577628164402e-05
2.554431569093407184e-05
2.813134560550323293e-05
3.071683378585987612e-05
3.330386370042903721e-05
3.589089361516473176e-05
3.847792352956735940e-05
4.106495344408100934e-05
4.365198335865017043e-05
4.623901327321933152e-05
4.882604318778849262e-05
5.141307310235765371e-05
5.399856128279756362e-05
5.658559119736672471e-05
5.917262111193588581e-05
6.175965102650504690e-05
6.434668094115747472e-05
6.693371085556010236e-05
6.952074077021253018e-05
7.210777068483720242e-05
7.469480059935085237e-05
7.728028877962422882e-05
7.986731869419338992e-05
8.245434860881806216e-05
8.504137852341497883e-05
8.762840843801189550e-05
9.021543835252554544e-05
9.280246826712246211e-05
9.538949818169162320e-05
9.797652809626078430e-05
1.005620162767284498e-04
1.031490461912976109e-04
1.057360761057002385e-04
1.083231060203804219e-04
1.109101359348385607e-04
1.134971658494632329e-04
1.160841957639491273e-04
1.186712256786015551e-04
1.212582555931429606e-04
1.238437437737494040e-04
1.264307736881242761e-04
1.290178036026934372e-04
1.316048335172348427e-04
1.341918634319982928e-04
1.367788933465396983e-04
1.393659232609145704e-04
1.419529531755392426e-04
1.445399830900806482e-04
1.471254712704928025e-04
1.497125011850619636e-04
1.522995310997421470e-04
1.548865610142002858e-04
1.574735909288804692e-04
1.600606208432275857e-04
1.626476507579632802e-04
1.652346806723659078e-04
1.678217105870183357e-04
1.704087405015874968e-04
1.729942286819441399e-04
1.755812585965688122e-04
1.781682885111657288e-04
1.807553184257626455e-04
1.833423483403318066e-04
1.859293782549009677e-04
1.885164081693035953e-04
1.911034380840392899e-04
1.936904679985251843e-04
1.962759561789373386e-04
1.988629860934509885e-04
2.014500160080756608e-04
2.040370459225893107e-04
2.066240758371584718e-04
2.092111057517831441e-04
2.117981356662967940e-04
2.143851655809214662e-04
2.169721954954351162e-04
2.195576836758195149e-04
2.221447135904441872e-04
2.247317435049023260e-04
2.273187734194714871e-04
2.299058033340406482e-04
2.324928332485542981e-04
2.350798631632899927e-04
2.376668930777758870e-04
2.402539229923172925e-04
2.428394111728127136e-04
2.454264410873818747e-04
2.480134710018955246e-04
2.506005009162981523e-04
2.531875308309228245e-04
2.557745607455197412e-04
2.583615906600333911e-04
2.609486205746858190e-04
2.635356504892549800e-04
2.661211386696393788e-04
2.687081685843195622e-04
2.712951984987221898e-04
2.738822284134023732e-04
2.764692583280270455e-04
2.790562882425406954e-04
2.816433181570821009e-04
2.842303480715679953e-04
2.868173779861926675e-04
2.894028661666325775e-04
2.919898960812850053e-04
2.945769259957431441e-04
2.971639559103400607e-04
2.997509858249369774e-04
3.023380157394228718e-04
3.049250456538254994e-04
3.075120755685056828e-04
3.100991054830193328e-04
3.126845936634592427e-04
3.152716235781116705e-04
3.178586534925975648e-04
3.204456834072777482e-04
3.230327133218191538e-04
3.256197432363050481e-04
3.282067731509019648e-04
3.307938030654988815e-04
3.333808329800680426e-04
3.359663211603969302e-04
3.385533510749660913e-04
3.411403809895352524e-04
3.437274109041599246e-04
3.463144408187290857e-04
3.489014707332149801e-04
3.514885006478674079e-04
3.540755305624088134e-04
3.566625604770057301e-04
3.592480486573346177e-04
3.618350785719592899e-04
3.644221084865562066e-04
3.670091384010976121e-04
3.695961683156112620e-04
3.721831982301526676e-04
3.747702281447773398e-04
3.773572580593742565e-04
3.799442879739434176e-04
3.825297761543278163e-04
3.851168060689802441e-04
3.877038359834661385e-04
3.902908658980352996e-04
3.928778958126599719e-04
3.954649257270070883e-04
3.980519556416872717e-04
4.006389855562564328e-04
4.032260154707700828e-04
4.058115036512655038e-04
4.083985335659456872e-04
4.109855634804593372e-04
4.135725933949174760e-04
4.161596233095421482e-04
4.187466532241668205e-04
4.213336831385694481e-04
4.239207130531663648e-04
4.265077429675967480e-04
4.290932311480921690e-04
4.316802610626613301e-04
4.342672909772304912e-04
4.368543208918829190e-04
4.394413508064798357e-04
4.420283807209934857e-04
4.446154106355626467e-04
4.472024405501873190e-04
4.497894704646177022e-04
4.523749586451408788e-04
4.549619885596545288e-04
4.575490184742792010e-04
4.601360483887928510e-04
4.627230783034175232e-04
4.653101082178756620e-04
4.678971381325280898e-04
4.704841680469584730e-04
4.730711979615831453e-04
4.756566861420230552e-04
4.782437160566477274e-04
4.808307459710503551e-04
4.834177758857860496e-04
4.860048058002719440e-04
4.885918357148688607e-04
4.911788656293825106e-04
4.937658955440071828e-04
4.963529254585763439e-04
4.989384136389052316e-04
5.015254435534743926e-04
5.041124734680435537e-04
5.066995033826404704e-04
5.092865332972373871e-04
5.118735632117510370e-04
5.144605931263201981e-04
5.170476230408893592e-04
5.196346529554585203e-04
5.222201411358429191e-04
5.248071710505231025e-04
5.273942009649812412e-04
5.299812308794948912e-04
5.325682607940640523e-04
5.351552907086887245e-04
5.377423206232023745e-04
5.403293505378270467e-04
5.429163804523406966e-04
5.455018686328361177e-04
5.480888985473497677e-04
5.506759284618634176e-04
5.532629583764880898e-04
5.558499882910850065e-04
5.584370182056264120e-04
5.610240481201400620e-04
5.636110780347092231e-04
5.661981079492783842e-04
5.687835961296627829e-04
5.713706260441486773e-04
5.739576559588566163e-04
5.765446858733702662e-04
5.791317157879949384e-04
5.817187457025640995e-04
5.843057756171332606e-04
5.868928055317024217e-04
5.894798354462993384e-04
5.920653236266837371e-04
5.946523535411696315e-04
5.972393834557387926e-04
5.998264133702524425e-04
6.024134432849326259e-04
6.050004731994185203e-04
6.075875031140709481e-04
6.101745330285568425e-04
6.127615629430704924e-04
6.153470511235381579e-04
6.179340810381628302e-04
6.205211109527319913e-04
6.231081408673011524e-04
6.256951707818703134e-04
6.282822006963006967e-04
6.308692306108976133e-04
6.334562605254667744e-04
6.360432904399804244e-04
6.386287786204203343e-04
6.412158085351560288e-04
6.438028384496974343e-04
6.463898683641278176e-04
6.489768982786692231e-04
6.515639281932106286e-04
6.541509581078630564e-04
6.567379880223489508e-04
6.593250179369736230e-04
6.619105061173580218e-04
6.644975360319549385e-04
6.670845659465518551e-04
6.696715958611210162e-04
6.722586257756901773e-04
6.748456556903148496e-04
6.774326856048840106e-04
6.800197155192866383e-04
6.826067454339668217e-04
6.851922336143512204e-04
6.877792635288648704e-04
6.903662934435450538e-04
6.929533233580587037e-04
6.955403532726001092e-04
6.981273831871415148e-04
7.007144131017384314e-04
7.033014430163908592e-04
7.058884729308489980e-04
7.084739611113444191e-04
7.110609910259135802e-04
7.136480209403162078e-04
7.162350508549131245e-04
7.188220807694822856e-04
7.214091106840792023e-04
7.239961405987038745e-04
7.265831705131897689e-04
7.291702004277589300e-04
7.317572303424113578e-04
7.343427185226847342e-04
7.369297484373094065e-04
7.395167783519063232e-04
7.421038082665587510e-04
7.446908381810724009e-04
7.472778680955305397e-04
7.498648980100719452e-04
7.524519279247243730e-04
7.550389578391825118e-04
7.576244460196224217e-04
7.602114759341915828e-04
7.627985058487884995e-04
7.653855357633299050e-04
7.679725656778435550e-04
7.705595955924404716e-04
7.731466255070373883e-04
7.757336554216065494e-04
7.783206853361757105e-04
7.809061735165601092e-04
7.834932034311570259e-04
7.860802333457261870e-04
7.886672632602398370e-04
7.912542931749477759e-04
7.938413230894059147e-04
7.964283530039195647e-04
7.990153829185442369e-04
8.016024128331689091e-04
8.041879010134977968e-04
8.067749309281224690e-04
8.093619608426916301e-04
8.119489907572052800e-04
8.145360206718854634e-04
8.171230505863991134e-04
8.197100805009405189e-04
8.222971104155374356e-04
8.248841403301065967e-04
8.274696285104354843e-04
8.300566584250046454e-04
8.326436883396848287e-04
8.352307182540874564e-04
8.378177481687676398e-04
8.404047780832812897e-04
8.429918079979337175e-04
8.455788379123641008e-04
8.481658678270442842e-04
8.507513560074286829e-04
8.533383859219423329e-04
8.559254158364559828e-04
8.585124457510251439e-04
8.610994756655943050e-04
8.636865055801634661e-04
8.662735354947326272e-04
8.688605654093295438e-04
8.714475953239819717e-04
8.740330835043663704e-04
8.766201134188245092e-04
8.792071433334214259e-04
8.817941732479628314e-04
8.843812031625597481e-04
8.869682330771011536e-04
8.895552629916425591e-04
8.921422929062949869e-04
8.947293228206976146e-04
8.973148110012485468e-04
8.999018409158177079e-04
9.024888708303313578e-04
9.050759007448450078e-04
9.076629306595807023e-04
9.102499605740943522e-04
9.128369904886357578e-04
9.154240204031216521e-04
9.180110503176908132e-04
9.205965384981862343e-04
9.231835684127553954e-04
9.257705983273245565e-04
9.283576282418937176e-04
9.309446581565461454e-04
9.335316880708655063e-04
9.361187179855734453e-04
9.387057479001148508e-04
9.412927778146840119e-04
9.438782659950406551e-04
9.464652959094987938e-04
9.490523258242067328e-04
9.516393557387481383e-04
9.542263856533728106e-04
9.568134155679142161e-04
9.594004454824278660e-04
9.619874753970525383e-04
9.645745053116772105e-04
9.671599934920060981e-04
9.697470234066307704e-04
9.723340533211721759e-04
9.749210832356858258e-04
9.775081131502827425e-04
9.800951430647963925e-04
9.826821729793655535e-04
9.852692028939347146e-04
9.878562328085038757e-04
9.904417209888882745e-04
9.930287509035684579e-04
9.956157808180821078e-04
9.982028107325957578e-04
1.000789840647164919e-03
1.003376870561734080e-03
1.005963900476247730e-03
1.008550930390872402e-03
1.011137960305386052e-03
1.013723448485936984e-03
1.016310478400395123e-03
1.018897508315019795e-03
1.021484538229533445e-03
1.024071568144102606e-03
1.026658598058671767e-03
1.029245627973351951e-03
1.031832657887810090e-03
1.034419687802379251e-03
1.037005175982791405e-03
1.039592205897332811e-03
1.042179235811929727e-03
1.044766265726526644e-03
1.047353295640984783e-03
1.049940325555609455e-03
1.052527355470150860e-03
1.055114385384664510e-03
1.057701415299261427e-03
1.060286903479701337e-03
1.062873933394326009e-03
1.065460963308784148e-03
1.068047993223353309e-03
1.070635023138061248e-03
1.073222053052519387e-03
1.075809082967088548e-03
1.078396112881657709e-03
1.080983142796143603e-03
1.083568630976583513e-03
1.086155660891235941e-03
1.088742690805666324e-03
1.091329720720318752e-03
1.093916750634832402e-03
1.096503780549457074e-03
1.099090810463942969e-03
1.101677840378650908e-03
1.104264870293247824e-03
1.106850358473576712e-03
1.109437388388090362e-03
1.112024418302659523e-03
1.114611448217256440e-03
1.117198478131797845e-03
1.119785508046367006e-03
1.122372537960908412e-03
1.124959567875560840e-03
1.127546597790018978e-03
1.130132085970514400e-03
1.132719115885028049e-03
1.135306145799624966e-03
1.137893175714166372e-03
1.140480205628735533e-03
1.143067235543304694e-03
1.145654265457790588e-03
1.148241295372443016e-03
1.150828325286956666e-03
1.153413813467368820e-03
1.156000843382021248e-03
1.158587873296534898e-03
1.161174903211215081e-03
1.163761933125673220e-03
1.166348963040186870e-03
1.168935992954756031e-03
1.171523022869352948e-03
1.174110052783949865e-03
1.176695540964278752e-03
1.179282570878847913e-03
1.181869600793389319e-03
1.184456630707986236e-03
1.187043660622610908e-03
1.189630690537180069e-03
1.192217720451693719e-03
1.194804750366235124e-03
1.197391780280776530e-03
1.199977268461271951e-03
1.202564298375896623e-03
1.205151328290327006e-03
1.207738358204868412e-03
1.210325388119493084e-03
1.212912418034006734e-03
1.215499447948686917e-03
1.218086477863145056e-03
1.220673507777769728e-03
1.223258995958126372e-03
1.225846025872723288e-03
1.228433055787292449e-03
1.231020085701917122e-03
1.233607115616319749e-03
1.236194145531055444e-03
1.238781175445513583e-03
1.241368205360138255e-03
1.243955235274707416e-03
1.246540723455091815e-03
1.249127753369605465e-03
1.251714783284174626e-03
1.254301813198799298e-03
1.256888843113257437e-03
1.259475873027937620e-03
1.262062902942423515e-03
1.264649932856992676e-03
1.267236962771645103e-03
1.269823992686214265e-03
1.272409480866626419e-03
1.274996510781223336e-03
1.277583540695792497e-03
1.280170570610278391e-03
1.282757600524792041e-03
1.285344630439388958e-03
1.287931660354013630e-03
1.290518690268555035e-03
1.293105720183124197e-03
1.295691208363508595e-03
1.298278238278216534e-03
1.300865268192674673e-03
1.303452298107216079e-03
1.306039328021757484e-03
1.308626357936298890e-03
1.311213387850951317e-03
1.313800417765464967e-03
1.316387447679978617e-03
1.318972935860474038e-03
1.321559965775043199e-03
1.324146995689556849e-03
1.326734025604126010e-03
1.329321055518750683e-03
1.331908085433292088e-03
1.334495115347889005e-03
1.337082145262374899e-03
1.339669175176999572e-03
1.342254663357245192e-03
1.344841693271925376e-03
1.347428723186439026e-03
1.350015753101146965e-03
1.352602783015660615e-03
1.355189812930146509e-03
1.357776842844826692e-03
1.360363872759229320e-03
1.362950902673853992e-03
1.365536390854238391e-03
1.368123420768918574e-03
1.370710450683321202e-03
1.373297480598029141e-03
1.375884510512459524e-03
1.378471540427111952e-03
1.381058570341597846e-03
1.383645600256222519e-03
1.386232630170791680e-03
1.388818118351287101e-03
1.391405148265800751e-03
1.393992178180369912e-03
1.396579208094883562e-03
1.399166238009369456e-03
1.401753267924077395e-03
1.404340297838618801e-03
1.406927327753160206e-03
1.409514357667729367e-03
1.412099845848086010e-03
1.414686875762682927e-03
1.417273905677252088e-03
1.419860935591876760e-03
1.422447965506445922e-03
1.425034995420904060e-03
1.427622025335584244e-03
1.430209055250153405e-03
1.432796085164639299e-03
1.435381573345051454e-03
1.437968603259620615e-03
1.440555633174134265e-03
1.443142663088758937e-03
1.445729693003244831e-03
1.448316722917869503e-03
1.450903752832410909e-03
1.453490782747118848e-03
1.456077812661660253e-03
1.458663300842044652e-03
1.461250330756475035e-03
1.463837360671071952e-03
1.466424390585585602e-03
1.469011420500293541e-03
1.471598450414696169e-03
1.474185480329348596e-03
1.476772510244028780e-03
1.479359540158514674e-03
1.481945028338982340e-03
1.484532058253495990e-03
1.487119088168120662e-03
1.489706118082634312e-03
1.492293147997147962e-03
1.494880177911772634e-03
1.497467207826286284e-03
1.500054237740799934e-03
1.502641267655480117e-03
1.505226755835864516e-03
1.507813785750433677e-03
1.510400815665002838e-03
1.512987845579516488e-03
1.515574875494196672e-03
1.518161905408765833e-03
1.520748935323334994e-03
1.523335965237793133e-03
1.525922995152362294e-03
1.528508483332746692e-03
1.531095513247288098e-03
1.533682543161746237e-03
1.536269573076509687e-03
1.538856602991023337e-03
1.541443632905481476e-03
1.544030662820078392e-03
1.546617692734758576e-03
1.549204722649299981e-03
1.551790210829656624e-03
1.554377240744253541e-03
1.556964270658711680e-03
1.559551300573336352e-03
1.562138330487905513e-03
1.564725360402474674e-03
1.567312390316960569e-03
1.569899420231696263e-03
1.572486450146126646e-03
1.575071938326622067e-03
1.577658968241024695e-03
1.580245998155704878e-03
1.582833028070329551e-03
1.585420057984815445e-03
1.588007087899467873e-03
1.590594117813926012e-03
1.593181147728606195e-03
1.595768177643230867e-03
1.598353665823531999e-03
1.600940695738128916e-03
1.603527725652614810e-03
1.606114755567128460e-03
1.608701785481725377e-03
1.611288815396266783e-03
1.613875845310863699e-03
1.616462875225516127e-03
1.619049905140057533e-03
1.621635393320497442e-03
1.624222423235038848e-03
1.626809453149719031e-03
1.629396483064149415e-03
1.631983512978663065e-03
1.634570542893232226e-03
1.637157572807801387e-03
1.639744602722231770e-03
1.642331632636911953e-03
1.644917120817435130e-03
1.647504150731948780e-03
1.650091180646573452e-03
1.652678210561087102e-03
1.655265240475600752e-03
1.657852270390225424e-03
1.660439300304794585e-03
1.663026330219335991e-03
1.665613360133821885e-03
1.668198848314289551e-03
1.670785878228886467e-03
1.673372908143455629e-03
1.675959938057969278e-03
1.678546967972649462e-03
1.681133997887135356e-03
1.683721027801621251e-03
1.686308057716273678e-03
1.688895087630759573e-03
1.691480575811282749e-03
1.694067605725657621e-03
1.696654635640310049e-03
1.699241665554962477e-03
1.701828695469531638e-03
1.704415725384045288e-03
1.707002755298642205e-03
1.709589785213183610e-03
1.712176815127752771e-03
1.714762303308192681e-03
1.717349333222623065e-03
1.719936363137219981e-03
1.722523393051844653e-03
1.725110422966441570e-03
1.727697452880955220e-03
1.730284482795552137e-03
1.732871512710065787e-03
1.735458542624634948e-03
1.738044030805019347e-03
1.740631060719699530e-03
1.743218090634213180e-03
1.745805120548782341e-03
1.748392150463240480e-03
1.750979180377865152e-03
1.753566210292489824e-03
1.756153240207031230e-03
1.758740270121600391e-03
1.761325758301984790e-03
1.763912788216609462e-03
1.766499818131123112e-03
1.769086848045720028e-03
1.771673877960289190e-03
1.774260907874858351e-03
1.776847937789427512e-03
1.779434967704052184e-03
1.782021997618510323e-03
1.784607485799033499e-03
1.787194515713463883e-03
1.789781545628088555e-03
1.792368575542657716e-03
1.794955605457171366e-03
1.797542635371768283e-03
1.800129665286281933e-03
1.802716695200878849e-03
1.805303725115531277e-03
1.807889213295887920e-03
1.810476243210401570e-03
1.813063273124970731e-03
1.815650303039539892e-03
1.818237332954053542e-03
1.820824362868789237e-03
1.823411392783191864e-03
1.825998422697872048e-03
1.828585452612413453e-03
1.831172482526899348e-03
1.833757970707283746e-03
1.836345000621963930e-03
1.838932030536422069e-03
1.841519060451046741e-03
1.844106090365615902e-03
1.846693120280240574e-03
1.849280150194698713e-03
1.851867180109267874e-03
1.854454210023892546e-03
1.857039698204276945e-03
1.859626728118735084e-03
1.862213758033470778e-03
1.864800787947984428e-03
1.867387817862498078e-03
1.869974847777039484e-03
1.872561877691580889e-03
1.875148907606150050e-03
1.877735937520802478e-03
1.880321425701214633e-03
1.882908455615783794e-03
1.885495485530297444e-03
1.888082515444866605e-03
1.890669545359463521e-03
1.893256575273949416e-03
1.895843605188518577e-03
1.898430635103115494e-03
1.901017665017656899e-03
1.903603153198041298e-03
1.906190183112665970e-03
1.908777213027290642e-03
1.911364242941859803e-03
1.913951272856428965e-03
1.916538302770803837e-03
1.919125332685595042e-03
1.921712362600136448e-03
1.924299392514650098e-03
1.926884880695034497e-03
1.929471910609603658e-03
1.932058940524117308e-03
1.934645970438686469e-03
1.937233000353311141e-03
1.939820030267908058e-03
1.942407060182504974e-03
1.944994090097074135e-03
1.947581120011532274e-03
1.950166608191999940e-03
1.952753638106458078e-03
1.955340668020999484e-03
1.957927697935624156e-03
1.960514727850248828e-03
1.963101757764706967e-03
1.965688787679331639e-03
1.968275817593928556e-03
1.970862847508525473e-03
1.973448335688909872e-03
1.976035365603534544e-03
1.978622395518075949e-03
1.981209425432506332e-03
1.983796455347075494e-03
1.986383485261644655e-03
1.988970515176130549e-03
1.991557545090782977e-03
1.994144575005352138e-03
1.996730063185847559e-03
1.999317093100333453e-03
2.001904123014930370e-03
2.004491152929527287e-03
2.007078182844068692e-03
2.009665212758748876e-03
2.012252242673207014e-03
2.014839272587720664e-03
2.017426302502289825e-03
2.020011790682674224e-03
2.022598820597243385e-03
2.025185850511895813e-03
2.027772880426492730e-03
2.030359910341034135e-03
2.032946940255547785e-03
2.035533970170061435e-03
2.038121000084658352e-03
2.040708029999144246e-03
2.043293518179556401e-03
2.045880548094236584e-03
2.048467578008805745e-03
2.051054607923374906e-03
2.053641637837971823e-03
2.056228667752513228e-03
2.058815697667082389e-03
2.061402727581596039e-03
2.063989757496220712e-03
2.066575245676494088e-03
2.069162275591229783e-03
2.071749305505743433e-03
2.074336335420257083e-03
2.076923365334881755e-03
2.079510395249395405e-03
2.082097425164020077e-03
2.084684455078533727e-03
2.087271484993047377e-03
2.089856973173515042e-03
2.092444003088056448e-03
2.095031033002542342e-03
2.097618062917139259e-03
2.100205092831680664e-03
2.102792122746333092e-03
2.105379152660874498e-03
2.107966182575443659e-03
2.110553212490068331e-03
2.113138700670535997e-03
2.115725730585049646e-03
2.118312760499618808e-03
2.120899790414021435e-03
2.123486820328618352e-03
2.126073850243215269e-03
2.128660880157812185e-03
2.131247910072325835e-03
2.133834939986867241e-03
2.136420428167418173e-03
2.139007458081820801e-03
2.141594487996500984e-03
2.144181517910986878e-03
2.146768547825583795e-03
2.149355577740152956e-03
2.151942607654694362e-03
2.154529637569346789e-03
2.157116667483749417e-03
2.159702155664300349e-03
2.162289185578841755e-03
2.164876215493438671e-03
2.167463245408035588e-03
2.170050275322521482e-03
2.172637305237173910e-03
2.175224335151659805e-03
2.177811365066201210e-03
2.180398394980742616e-03
2.182983883161238037e-03
2.185570913075696176e-03
2.188157942990293092e-03
2.190744972904917764e-03
2.193332002819514681e-03
2.195919032734000576e-03
2.198506062648680759e-03
2.201093092563166653e-03
2.203680122477735814e-03
2.206265610658092458e-03
2.208852640572633863e-03
2.211439670487314046e-03
2.214026700401799941e-03
2.216613730316480124e-03
2.219200760230854996e-03
2.221787790145424157e-03
2.224374820060104341e-03
2.226961849974617991e-03
2.229547338155002389e-03
2.232134368069682573e-03
2.234721397984168467e-03
2.237308427898737628e-03
2.239895457813251278e-03
2.242482487727848195e-03
2.245069517642445112e-03
2.247656547556986517e-03
2.250243577471555678e-03
2.252829065651995588e-03
2.255416095566536994e-03
2.258003125481189421e-03
2.260590155395703071e-03
2.263177185310272232e-03
2.265764215224980171e-03
2.268351245139466066e-03
2.270938275053924205e-03
2.273525304968493366e-03
2.276110793148961031e-03
2.278697823063530192e-03
2.281284852978099353e-03
2.283871882892640759e-03
2.286458912807154409e-03
2.289045942721612548e-03
2.291632972636375998e-03
2.294220002550806381e-03
2.296807032465458809e-03
2.299392520645704430e-03
2.301979550560467880e-03
2.304566580475009285e-03
2.307153610389495180e-03
2.309740640304147608e-03
2.312327670218661257e-03
2.314914700133285930e-03
2.317501730047633046e-03
2.320088759962368741e-03
2.322674248142753139e-03
2.325261278057350056e-03
2.327848307971891462e-03
2.330435337886543889e-03
2.333022367801029784e-03
2.335609397715571189e-03
2.338196427630112595e-03
2.340783457544681756e-03
2.343370487459334184e-03
2.345955975639635316e-03
2.348543005554204477e-03
2.351130035468745882e-03
2.353717065383398310e-03
2.356304095297856449e-03
2.358891125212592144e-03
2.361478155127050282e-03
2.364065185041619443e-03
2.366652214956133093e-03
2.369237703136628514e-03
2.371824733051142164e-03
2.374411762965766837e-03
2.376998792880447020e-03
2.379585822794849648e-03
2.382172852709529831e-03
2.384759882623876948e-03
2.387346912538612642e-03
2.389933942453181803e-03
2.392520972367639942e-03
2.395106460548135363e-03
2.397693490462760035e-03
2.400280520377329196e-03
2.402867550291842846e-03
2.405454580206300985e-03
2.408041610120925657e-03
2.410628640035494819e-03
2.413215669950008468e-03
2.415802699864577630e-03
2.418388188044962028e-03
2.420975217959558945e-03
2.423562247874128106e-03
2.426149277788669512e-03
2.428736307703405206e-03
2.431323337617918856e-03
2.433910367532404750e-03
2.436497397446946156e-03
2.410284740329338149e-03
2.373312803079230537e-03
2.336318819354948895e-03
2.299324835630556230e-03
2.262330851906357854e-03
2.225336868182020700e-03
2.188342884457794568e-03
2.151348900733429659e-03
2.114354917009175772e-03
2.077360933284727595e-03
2.040388996034675495e-03
2.003395012310421608e-03
1.966401028586084454e-03
1.929407044861664033e-03
1.892413061137410146e-03
1.855419077413184015e-03
1.818425093688763594e-03
1.781431109964592974e-03
1.744437126240283575e-03
1.707465188990175964e-03
1.670471205265811054e-03
1.633477221541557167e-03
1.596483237817358791e-03
1.559489254092993882e-03
1.522495270368601217e-03
1.485501286644319574e-03
1.448507302920010176e-03
1.411513319195673022e-03
1.374541381945620921e-03
1.337547398221228256e-03
1.300553414497029880e-03
1.263559430772664971e-03
1.226565447048300062e-03
1.189571463324046174e-03
1.152577479599847798e-03
1.115583495875399622e-03
1.078589512151117979e-03
1.041617574901121390e-03
1.004623591176700970e-03
9.676296074523915713e-04
9.306356237280266619e-04
8.936416400038282859e-04
8.566476562795743988e-04
8.196536725551539782e-04
7.826596888309000910e-04
7.456657051065351816e-04
7.086937678564830811e-04
6.716997841321736828e-04
6.347058004079197957e-04
5.977118166835271307e-04
5.607178329592177324e-04
5.237238492348250674e-04
4.867298655106822025e-04
4.497358817862617819e-04
4.127418980620634059e-04
3.757699608118447721e-04
3.387759770876186405e-04
3.017819933633925089e-04
2.647880096389165772e-04
2.277940259146071789e-04
1.908000421902977806e-04
1.538060584660994046e-04
1.168120747417900063e-04
7.981809101728631894e-05
4.284615376737299641e-05
5.852170043174620417e-06
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00

